Query Age of Information: Freshness in Pull-Based Communication

Age of Information (AoI) has become an important concept in communications, as it allows system designers to measure the freshness of the information available to remote monitoring or control processes. However, its definition tacitly assumes that new information is used at any time, which is not always the case: the instants at which information is collected and used are dependent on a certain query process. We propose a model that accounts for the discrete time nature of many monitoring processes, considering a pull-based communication model in which the freshness of information is only important when the receiver generates a query: if the monitoring process is not using the value, the age of the last update is irrelevant. We then define the Age of Information at Query (QAoI), a more general metric that fits the pull-based scenario, and show how its optimization can lead to very different choices from traditional push-based AoI optimization when using a Packet Erasure Channel (PEC) and with limited link availability. Our results show that QAoI-aware optimization can significantly reduce the average and worst-case perceived age for both periodic and stochastic queries.

==> JournalFigures/CdfData/aoi_matrix_02.csv <==
0.00000 1.00000 0.00000
1.00000 1.00000 0.52385
2.00000 1.00000 0.28021
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.52681
12.00000 1.00000 0.28585
13.00000 1.00000 0.00000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.52701
22.00000 1.00000 0.27729
23.00000 1.00000 0.00000
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.52165
32.00000 1.00000 0.28012
33.00000 1.00000 0.00000
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
0.00000 2.00000 0.00000
1.00000 2.00000 0.00000
2.00000 2.00000 0.32335
3.00000 2.00000 0.28021
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.32009
13.00000 2.00000 0.28585
14.00000 2.00000 0.00000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.32705
23.00000 2.00000 0.27729
24.00000 2.00000 0.00000
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.32147
33.00000 2.00000 0.28012
34.00000 2.00000 0.00000
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
0.00000 3.00000 0.00000
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.32335
4.00000 3.00000 0.28021
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.32009
14.00000 3.00000 0.28585
15.00000 3.00000 0.00000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.32705
24.00000 3.00000 0.27729
25.00000 3.00000 0.00000
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.32147
34.00000 3.00000 0.28012
35.00000 3.00000 0.00000
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
0.00000 4.00000 0.00000
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.32335
5.00000 4.00000 0.28021
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.32009
15.00000 4.00000 0.28585
16.00000 4.00000 0.00000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.32705
25.00000 4.00000 0.27729
26.00000 4.00000 0.00000
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.32147
35.00000 4.00000 0.28012
36.00000 4.00000 0.00000
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
0.00000 5.00000 0.00000
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.32335
6.00000 5.00000 0.28021
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.32009
16.00000 5.00000 0.28585
17.00000 5.00000 0.00000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.32705
26.00000 5.00000 0.27729
27.00000 5.00000 0.00000
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.32147
36.00000 5.00000 0.28012
37.00000 5.00000 0.00000
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
0.00000 6.00000 0.00000
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.32335
7.00000 6.00000 0.28021
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.32009
17.00000 6.00000 0.28585
18.00000 6.00000 0.00000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.32705
27.00000 6.00000 0.27729
28.00000 6.00000 0.00000
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.32147
37.00000 6.00000 0.28012
38.00000 6.00000 0.00000
39.00000 6.00000 0.00000
0.00000 7.00000 0.00000
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.32335
8.00000 7.00000 0.28165
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.32009
18.00000 7.00000 0.28705
19.00000 7.00000 0.00000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.32705
28.00000 7.00000 0.27851
29.00000 7.00000 0.00000
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.32147
38.00000 7.00000 0.28148
39.00000 7.00000 0.00000
0.00000 8.00000 0.00000
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.32501
9.00000 8.00000 0.28239
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.32144
19.00000 8.00000 0.28805
20.00000 8.00000 0.00000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.32849
29.00000 8.00000 0.27952
30.00000 8.00000 0.00000
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.32303
39.00000 8.00000 0.28217
0.00000 9.00000 0.28217
1.00000 9.00000 0.00000
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.32587
10.00000 9.00000 0.28239
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.32256
20.00000 9.00000 0.28805
21.00000 9.00000 0.00000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.32968
30.00000 9.00000 0.27952
31.00000 9.00000 0.00000
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.32383
0.00000 10.00000 0.32383
1.00000 10.00000 0.11802
2.00000 10.00000 0.00000
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.32587
11.00000 10.00000 0.11678
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.32256
21.00000 10.00000 0.11875
22.00000 10.00000 0.00000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.32968
31.00000 10.00000 0.11672
32.00000 10.00000 0.00000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
0.00000 11.00000 0.00000
1.00000 11.00000 0.15693
2.00000 11.00000 0.09499
3.00000 11.00000 0.00000
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.16334
12.00000 11.00000 0.09163
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.15822
22.00000 11.00000 0.09349
23.00000 11.00000 0.00000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.16426
32.00000 11.00000 0.09172
33.00000 11.00000 0.00000
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
0.00000 12.00000 0.00000
1.00000 12.00000 0.00000
2.00000 12.00000 0.13181
3.00000 12.00000 0.09499
4.00000 12.00000 0.00000
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.13848
13.00000 12.00000 0.09163
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.13496
23.00000 12.00000 0.09349
24.00000 12.00000 0.00000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.13899
33.00000 12.00000 0.09172
34.00000 12.00000 0.00000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
0.00000 13.00000 0.00000
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.13181
4.00000 13.00000 0.09499
5.00000 13.00000 0.00000
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.13848
14.00000 13.00000 0.09163
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.13496
24.00000 13.00000 0.09349
25.00000 13.00000 0.00000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.13899
34.00000 13.00000 0.09172
35.00000 13.00000 0.00000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
0.00000 14.00000 0.00000
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.13181
5.00000 14.00000 0.09499
6.00000 14.00000 0.00000
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.13848
15.00000 14.00000 0.09163
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.13496
25.00000 14.00000 0.09349
26.00000 14.00000 0.00000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.13899
35.00000 14.00000 0.09172
36.00000 14.00000 0.00000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
0.00000 15.00000 0.00000
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.13181
6.00000 15.00000 0.09499
7.00000 15.00000 0.00000
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.13848
16.00000 15.00000 0.09163
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.13496
26.00000 15.00000 0.09349
27.00000 15.00000 0.00000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.13899
36.00000 15.00000 0.09172
37.00000 15.00000 0.00000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
0.00000 16.00000 0.00000
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.13181
7.00000 16.00000 0.09499
8.00000 16.00000 0.00000
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.13848
17.00000 16.00000 0.09163
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.13496
27.00000 16.00000 0.09349
28.00000 16.00000 0.00000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.13899
37.00000 16.00000 0.09172
38.00000 16.00000 0.00000
39.00000 16.00000 0.00000
0.00000 17.00000 0.00000
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.13181
8.00000 17.00000 0.09547
9.00000 17.00000 0.00000
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.13848
18.00000 17.00000 0.09202
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.13496
28.00000 17.00000 0.09390
29.00000 17.00000 0.00000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.13899
38.00000 17.00000 0.09217
39.00000 17.00000 0.00000
0.00000 18.00000 0.00000
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.13249
9.00000 18.00000 0.09572
10.00000 18.00000 0.00000
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.13906
19.00000 18.00000 0.09234
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.13555
29.00000 18.00000 0.09424
30.00000 18.00000 0.00000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.13967
39.00000 18.00000 0.09240
0.00000 19.00000 0.09240
1.00000 19.00000 0.00000
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.13284
10.00000 19.00000 0.09572
11.00000 19.00000 0.00000
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.13954
20.00000 19.00000 0.09234
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.13604
30.00000 19.00000 0.09424
31.00000 19.00000 0.00000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.14001
0.00000 20.00000 0.14001
1.00000 20.00000 0.04588
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.13284
11.00000 20.00000 0.04806
12.00000 20.00000 0.00000
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.13954
21.00000 20.00000 0.04692
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.13604
31.00000 20.00000 0.04842
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
0.00000 21.00000 0.00000
1.00000 21.00000 0.07150
2.00000 21.00000 0.03816
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.06441
12.00000 21.00000 0.04052
13.00000 21.00000 0.00000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.06961
22.00000 21.00000 0.04046
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.06874
32.00000 21.00000 0.04111
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
0.00000 22.00000 0.00000
1.00000 22.00000 0.00000
2.00000 22.00000 0.06098
3.00000 22.00000 0.03816
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.05513
13.00000 22.00000 0.04052
14.00000 22.00000 0.00000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.05939
23.00000 22.00000 0.04046
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.05866
33.00000 22.00000 0.04111
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
0.00000 23.00000 0.00000
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.06098
4.00000 23.00000 0.03816
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.05513
14.00000 23.00000 0.04052
15.00000 23.00000 0.00000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.05939
24.00000 23.00000 0.04046
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.05866
34.00000 23.00000 0.04111
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.06098
5.00000 24.00000 0.03816
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.05513
15.00000 24.00000 0.04052
16.00000 24.00000 0.00000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.05939
25.00000 24.00000 0.04046
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.05866
35.00000 24.00000 0.04111
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.06098
6.00000 25.00000 0.03816
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.05513
16.00000 25.00000 0.04052
17.00000 25.00000 0.00000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.05939
26.00000 25.00000 0.04046
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.05866
36.00000 25.00000 0.04111
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.06098
7.00000 26.00000 0.03816
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.05513
17.00000 26.00000 0.04052
18.00000 26.00000 0.00000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.05939
27.00000 26.00000 0.04046
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.05866
37.00000 26.00000 0.04111
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.06098
8.00000 27.00000 0.03835
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.05513
18.00000 27.00000 0.04070
19.00000 27.00000 0.00000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.05939
28.00000 27.00000 0.04064
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.05866
38.00000 27.00000 0.04131
39.00000 27.00000 0.00000
0.00000 28.00000 0.00000
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.06129
9.00000 28.00000 0.03845
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.05536
19.00000 28.00000 0.04084
20.00000 28.00000 0.00000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.05965
29.00000 28.00000 0.04079
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.05895
39.00000 28.00000 0.04141
0.00000 29.00000 0.04141
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.06145
10.00000 29.00000 0.03845
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.05556
20.00000 29.00000 0.04084
21.00000 29.00000 0.00000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.05986
30.00000 29.00000 0.04079
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.05910
0.00000 30.00000 0.05910
1.00000 30.00000 0.02163
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.06145
11.00000 30.00000 0.01913
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.05556
21.00000 30.00000 0.02028
22.00000 30.00000 0.00000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.05986
31.00000 30.00000 0.02048
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.03077
2.00000 31.00000 0.01807
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.03037
12.00000 31.00000 0.01606
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.02935
22.00000 31.00000 0.01671
23.00000 31.00000 0.00000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.00000
28.00000 31.00000 0.00000
29.00000 31.00000 0.00000
30.00000 31.00000 0.00000
31.00000 31.00000 0.02972
32.00000 31.00000 0.01768
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.02636
3.00000 32.00000 0.01807
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.02547
13.00000 32.00000 0.01606
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.02516
23.00000 32.00000 0.01671
24.00000 32.00000 0.00000
25.00000 32.00000 0.00000
26.00000 32.00000 0.00000
27.00000 32.00000 0.00000
28.00000 32.00000 0.00000
29.00000 32.00000 0.00000
30.00000 32.00000 0.00000
31.00000 32.00000 0.00000
32.00000 32.00000 0.02460
33.00000 32.00000 0.01768
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.02636
4.00000 33.00000 0.01807
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.02547
14.00000 33.00000 0.01606
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00000
23.00000 33.00000 0.02516
24.00000 33.00000 0.01671
25.00000 33.00000 0.00000
26.00000 33.00000 0.00000
27.00000 33.00000 0.00000
28.00000 33.00000 0.00000
29.00000 33.00000 0.00000
30.00000 33.00000 0.00000
31.00000 33.00000 0.00000
32.00000 33.00000 0.00000
33.00000 33.00000 0.02460
34.00000 33.00000 0.01768
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.02636
5.00000 34.00000 0.01807
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.02547
15.00000 34.00000 0.01606
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00000
24.00000 34.00000 0.02516
25.00000 34.00000 0.01671
26.00000 34.00000 0.00000
27.00000 34.00000 0.00000
28.00000 34.00000 0.00000
29.00000 34.00000 0.00000
30.00000 34.00000 0.00000
31.00000 34.00000 0.00000
32.00000 34.00000 0.00000
33.00000 34.00000 0.00000
34.00000 34.00000 0.02460
35.00000 34.00000 0.01768
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.02636
6.00000 35.00000 0.01807
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.02547
16.00000 35.00000 0.01606
17.00000 35.00000 0.00000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00000
25.00000 35.00000 0.02516
26.00000 35.00000 0.01671
27.00000 35.00000 0.00000
28.00000 35.00000 0.00000
29.00000 35.00000 0.00000
30.00000 35.00000 0.00000
31.00000 35.00000 0.00000
32.00000 35.00000 0.00000
33.00000 35.00000 0.00000
34.00000 35.00000 0.00000
35.00000 35.00000 0.02460
36.00000 35.00000 0.01768
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.02636
7.00000 36.00000 0.01807
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.02547
17.00000 36.00000 0.01606
18.00000 36.00000 0.00000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00000
26.00000 36.00000 0.02516
27.00000 36.00000 0.01671
28.00000 36.00000 0.00000
29.00000 36.00000 0.00000
30.00000 36.00000 0.00000
31.00000 36.00000 0.00000
32.00000 36.00000 0.00000
33.00000 36.00000 0.00000
34.00000 36.00000 0.00000
35.00000 36.00000 0.00000
36.00000 36.00000 0.02460
37.00000 36.00000 0.01768
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.02636
8.00000 37.00000 0.01816
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.02547
18.00000 37.00000 0.01612
19.00000 37.00000 0.00000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.00000
27.00000 37.00000 0.02516
28.00000 37.00000 0.01678
29.00000 37.00000 0.00000
30.00000 37.00000 0.00000
31.00000 37.00000 0.00000
32.00000 37.00000 0.00000
33.00000 37.00000 0.00000
34.00000 37.00000 0.00000
35.00000 37.00000 0.00000
36.00000 37.00000 0.00000
37.00000 37.00000 0.02460
38.00000 37.00000 0.01776
39.00000 37.00000 0.00000
0.00000 38.00000 0.00000
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.02650
9.00000 38.00000 0.01821
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.02558
19.00000 38.00000 0.01618
20.00000 38.00000 0.00000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00000
26.00000 38.00000 0.00000
27.00000 38.00000 0.00000
28.00000 38.00000 0.02527
29.00000 38.00000 0.01684
30.00000 38.00000 0.00000
31.00000 38.00000 0.00000
32.00000 38.00000 0.00000
33.00000 38.00000 0.00000
34.00000 38.00000 0.00000
35.00000 38.00000 0.00000
36.00000 38.00000 0.00000
37.00000 38.00000 0.00000
38.00000 38.00000 0.02472
39.00000 38.00000 0.01781
0.00000 39.00000 0.01781
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.02657
10.00000 39.00000 0.01821
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.02567
20.00000 39.00000 0.01618
21.00000 39.00000 0.00000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00000
27.00000 39.00000 0.00000
28.00000 39.00000 0.00000
29.00000 39.00000 0.02537
30.00000 39.00000 0.01684
31.00000 39.00000 0.00000
32.00000 39.00000 0.00000
33.00000 39.00000 0.00000
34.00000 39.00000 0.00000
35.00000 39.00000 0.00000
36.00000 39.00000 0.00000
37.00000 39.00000 0.00000
38.00000 39.00000 0.00000
39.00000 39.00000 0.02478
0.00000 40.00000 0.02478
1.00000 40.00000 0.00910
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.02657
11.00000 40.00000 0.00955
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.02567
21.00000 40.00000 0.00770
22.00000 40.00000 0.00000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00000
28.00000 40.00000 0.00000
29.00000 40.00000 0.00000
30.00000 40.00000 0.02537
31.00000 40.00000 0.00895
32.00000 40.00000 0.00000
33.00000 40.00000 0.00000
34.00000 40.00000 0.00000
35.00000 40.00000 0.00000
36.00000 40.00000 0.00000
37.00000 40.00000 0.00000
38.00000 40.00000 0.00000
39.00000 40.00000 0.00000
0.00000 41.00000 0.00000
1.00000 41.00000 0.01305
2.00000 41.00000 0.00769
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.01233
12.00000 41.00000 0.00841
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.01270
22.00000 41.00000 0.00664
23.00000 41.00000 0.00000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00000
29.00000 41.00000 0.00000
30.00000 41.00000 0.00000
31.00000 41.00000 0.01266
32.00000 41.00000 0.00733
33.00000 41.00000 0.00000
34.00000 41.00000 0.00000
35.00000 41.00000 0.00000
36.00000 41.00000 0.00000
37.00000 41.00000 0.00000
38.00000 41.00000 0.00000
39.00000 41.00000 0.00000
0.00000 42.00000 0.00000
1.00000 42.00000 0.00000
2.00000 42.00000 0.01067
3.00000 42.00000 0.00769
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.01070
13.00000 42.00000 0.00841
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.01087
23.00000 42.00000 0.00664
24.00000 42.00000 0.00000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00000
30.00000 42.00000 0.00000
31.00000 42.00000 0.00000
32.00000 42.00000 0.01103
33.00000 42.00000 0.00733
34.00000 42.00000 0.00000
35.00000 42.00000 0.00000
36.00000 42.00000 0.00000
37.00000 42.00000 0.00000
38.00000 42.00000 0.00000
39.00000 42.00000 0.00000
0.00000 43.00000 0.00000
1.00000 43.00000 0.00000
2.00000 43.00000 0.00000
3.00000 43.00000 0.01067
4.00000 43.00000 0.00769
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.01070
14.00000 43.00000 0.00841
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.01087
24.00000 43.00000 0.00664
25.00000 43.00000 0.00000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00000
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.01103
34.00000 43.00000 0.00733
35.00000 43.00000 0.00000
36.00000 43.00000 0.00000
37.00000 43.00000 0.00000
38.00000 43.00000 0.00000
39.00000 43.00000 0.00000
0.00000 44.00000 0.00000
1.00000 44.00000 0.00000
2.00000 44.00000 0.00000
3.00000 44.00000 0.00000
4.00000 44.00000 0.01067
5.00000 44.00000 0.00769
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.01070
15.00000 44.00000 0.00841
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.01087
25.00000 44.00000 0.00664
26.00000 44.00000 0.00000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.01103
35.00000 44.00000 0.00733
36.00000 44.00000 0.00000
37.00000 44.00000 0.00000
38.00000 44.00000 0.00000
39.00000 44.00000 0.00000
0.00000 45.00000 0.00000
1.00000 45.00000 0.00000
2.00000 45.00000 0.00000
3.00000 45.00000 0.00000
4.00000 45.00000 0.00000
5.00000 45.00000 0.01067
6.00000 45.00000 0.00769
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.01070
16.00000 45.00000 0.00841
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.01087
26.00000 45.00000 0.00664
27.00000 45.00000 0.00000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.01103
36.00000 45.00000 0.00733
37.00000 45.00000 0.00000
38.00000 45.00000 0.00000
39.00000 45.00000 0.00000
0.00000 46.00000 0.00000
1.00000 46.00000 0.00000
2.00000 46.00000 0.00000
3.00000 46.00000 0.00000
4.00000 46.00000 0.00000
5.00000 46.00000 0.00000
6.00000 46.00000 0.01067
7.00000 46.00000 0.00769
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.01070
17.00000 46.00000 0.00841
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.01087
27.00000 46.00000 0.00664
28.00000 46.00000 0.00000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.01103
37.00000 46.00000 0.00733
38.00000 46.00000 0.00000
39.00000 46.00000 0.00000
0.00000 47.00000 0.00000
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.00000
4.00000 47.00000 0.00000
5.00000 47.00000 0.00000
6.00000 47.00000 0.00000
7.00000 47.00000 0.01067
8.00000 47.00000 0.00773
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.01070
18.00000 47.00000 0.00845
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.01087
28.00000 47.00000 0.00667
29.00000 47.00000 0.00000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.01103
38.00000 47.00000 0.00736
39.00000 47.00000 0.00000
0.00000 48.00000 0.00000
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00000
4.00000 48.00000 0.00000
5.00000 48.00000 0.00000
6.00000 48.00000 0.00000
7.00000 48.00000 0.00000
8.00000 48.00000 0.01072
9.00000 48.00000 0.00775
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.01075
19.00000 48.00000 0.00848
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.01092
29.00000 48.00000 0.00670
30.00000 48.00000 0.00000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.01109
39.00000 48.00000 0.00738
0.00000 49.00000 0.00738
1.00000 49.00000 0.00000
2.00000 49.00000 0.00000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00000
5.00000 49.00000 0.00000
6.00000 49.00000 0.00000
7.00000 49.00000 0.00000
8.00000 49.00000 0.00000
9.00000 49.00000 0.01075
10.00000 49.00000 0.00775
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.01079
20.00000 49.00000 0.00848
21.00000 49.00000 0.00000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.01096
30.00000 49.00000 0.00670
31.00000 49.00000 0.00000
32.00000 49.00000 0.00000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.01111
0.00000 50.00000 0.01111
1.00000 50.00000 0.00330
2.00000 50.00000 0.00000
3.00000 50.00000 0.00000
4.00000 50.00000 0.00000
5.00000 50.00000 0.00000
6.00000 50.00000 0.00000
7.00000 50.00000 0.00000
8.00000 50.00000 0.00000
9.00000 50.00000 0.00000
10.00000 50.00000 0.01075
11.00000 50.00000 0.00403
12.00000 50.00000 0.00000
13.00000 50.00000 0.00000
14.00000 50.00000 0.00000
15.00000 50.00000 0.00000
16.00000 50.00000 0.00000
17.00000 50.00000 0.00000
18.00000 50.00000 0.00000
19.00000 50.00000 0.00000
20.00000 50.00000 0.01079
21.00000 50.00000 0.00439
22.00000 50.00000 0.00000
23.00000 50.00000 0.00000
24.00000 50.00000 0.00000
25.00000 50.00000 0.00000
26.00000 50.00000 0.00000
27.00000 50.00000 0.00000
28.00000 50.00000 0.00000
29.00000 50.00000 0.00000
30.00000 50.00000 0.01096
31.00000 50.00000 0.00282
32.00000 50.00000 0.00000
33.00000 50.00000 0.00000
34.00000 50.00000 0.00000
35.00000 50.00000 0.00000
36.00000 50.00000 0.00000
37.00000 50.00000 0.00000
38.00000 50.00000 0.00000
39.00000 50.00000 0.00000
0.00000 51.00000 0.00000
1.00000 51.00000 0.00596
2.00000 51.00000 0.00262
3.00000 51.00000 0.00000
4.00000 51.00000 0.00000
5.00000 51.00000 0.00000
6.00000 51.00000 0.00000
7.00000 51.00000 0.00000
8.00000 51.00000 0.00000
9.00000 51.00000 0.00000
10.00000 51.00000 0.00000
11.00000 51.00000 0.00520
12.00000 51.00000 0.00346
13.00000 51.00000 0.00000
14.00000 51.00000 0.00000
15.00000 51.00000 0.00000
16.00000 51.00000 0.00000
17.00000 51.00000 0.00000
18.00000 51.00000 0.00000
19.00000 51.00000 0.00000
20.00000 51.00000 0.00000
21.00000 51.00000 0.00508
22.00000 51.00000 0.00358
23.00000 51.00000 0.00000
24.00000 51.00000 0.00000
25.00000 51.00000 0.00000
26.00000 51.00000 0.00000
27.00000 51.00000 0.00000
28.00000 51.00000 0.00000
29.00000 51.00000 0.00000
30.00000 51.00000 0.00000
31.00000 51.00000 0.00556
32.00000 51.00000 0.00246
33.00000 51.00000 0.00000
34.00000 51.00000 0.00000
35.00000 51.00000 0.00000
36.00000 51.00000 0.00000
37.00000 51.00000 0.00000
38.00000 51.00000 0.00000
39.00000 51.00000 0.00000
0.00000 52.00000 0.00000
1.00000 52.00000 0.00000
2.00000 52.00000 0.00511
3.00000 52.00000 0.00262
4.00000 52.00000 0.00000
5.00000 52.00000 0.00000
6.00000 52.00000 0.00000
7.00000 52.00000 0.00000
8.00000 52.00000 0.00000
9.00000 52.00000 0.00000
10.00000 52.00000 0.00000
11.00000 52.00000 0.00000
12.00000 52.00000 0.00419
13.00000 52.00000 0.00346
14.00000 52.00000 0.00000
15.00000 52.00000 0.00000
16.00000 52.00000 0.00000
17.00000 52.00000 0.00000
18.00000 52.00000 0.00000
19.00000 52.00000 0.00000
20.00000 52.00000 0.00000
21.00000 52.00000 0.00000
22.00000 52.00000 0.00439
23.00000 52.00000 0.00358
24.00000 52.00000 0.00000
25.00000 52.00000 0.00000
26.00000 52.00000 0.00000
27.00000 52.00000 0.00000
28.00000 52.00000 0.00000
29.00000 52.00000 0.00000
30.00000 52.00000 0.00000
31.00000 52.00000 0.00000
32.00000 52.00000 0.00483
33.00000 52.00000 0.00246
34.00000 52.00000 0.00000
35.00000 52.00000 0.00000
36.00000 52.00000 0.00000
37.00000 52.00000 0.00000
38.00000 52.00000 0.00000
39.00000 52.00000 0.00000
0.00000 53.00000 0.00000
1.00000 53.00000 0.00000
2.00000 53.00000 0.00000
3.00000 53.00000 0.00511
4.00000 53.00000 0.00262
5.00000 53.00000 0.00000
6.00000 53.00000 0.00000
7.00000 53.00000 0.00000
8.00000 53.00000 0.00000
9.00000 53.00000 0.00000
10.00000 53.00000 0.00000
11.00000 53.00000 0.00000
12.00000 53.00000 0.00000
13.00000 53.00000 0.00419
14.00000 53.00000 0.00346
15.00000 53.00000 0.00000
16.00000 53.00000 0.00000
17.00000 53.00000 0.00000
18.00000 53.00000 0.00000
19.00000 53.00000 0.00000
20.00000 53.00000 0.00000
21.00000 53.00000 0.00000
22.00000 53.00000 0.00000
23.00000 53.00000 0.00439
24.00000 53.00000 0.00358
25.00000 53.00000 0.00000
26.00000 53.00000 0.00000
27.00000 53.00000 0.00000
28.00000 53.00000 0.00000
29.00000 53.00000 0.00000
30.00000 53.00000 0.00000
31.00000 53.00000 0.00000
32.00000 53.00000 0.00000
33.00000 53.00000 0.00483
34.00000 53.00000 0.00246
35.00000 53.00000 0.00000
36.00000 53.00000 0.00000
37.00000 53.00000 0.00000
38.00000 53.00000 0.00000
39.00000 53.00000 0.00000
0.00000 54.00000 0.00000
1.00000 54.00000 0.00000
2.00000 54.00000 0.00000
3.00000 54.00000 0.00000
4.00000 54.00000 0.00511
5.00000 54.00000 0.00262
6.00000 54.00000 0.00000
7.00000 54.00000 0.00000
8.00000 54.00000 0.00000
9.00000 54.00000 0.00000
10.00000 54.00000 0.00000
11.00000 54.00000 0.00000
12.00000 54.00000 0.00000
13.00000 54.00000 0.00000
14.00000 54.00000 0.00419
15.00000 54.00000 0.00346
16.00000 54.00000 0.00000
17.00000 54.00000 0.00000
18.00000 54.00000 0.00000
19.00000 54.00000 0.00000
20.00000 54.00000 0.00000
21.00000 54.00000 0.00000
22.00000 54.00000 0.00000
23.00000 54.00000 0.00000
24.00000 54.00000 0.00439
25.00000 54.00000 0.00358
26.00000 54.00000 0.00000
27.00000 54.00000 0.00000
28.00000 54.00000 0.00000
29.00000 54.00000 0.00000
30.00000 54.00000 0.00000
31.00000 54.00000 0.00000
32.00000 54.00000 0.00000
33.00000 54.00000 0.00000
34.00000 54.00000 0.00483
35.00000 54.00000 0.00246
36.00000 54.00000 0.00000
37.00000 54.00000 0.00000
38.00000 54.00000 0.00000
39.00000 54.00000 0.00000
0.00000 55.00000 0.00000
1.00000 55.00000 0.00000
2.00000 55.00000 0.00000
3.00000 55.00000 0.00000
4.00000 55.00000 0.00000
5.00000 55.00000 0.00511
6.00000 55.00000 0.00262
7.00000 55.00000 0.00000
8.00000 55.00000 0.00000
9.00000 55.00000 0.00000
10.00000 55.00000 0.00000
11.00000 55.00000 0.00000
12.00000 55.00000 0.00000
13.00000 55.00000 0.00000
14.00000 55.00000 0.00000
15.00000 55.00000 0.00419
16.00000 55.00000 0.00346
17.00000 55.00000 0.00000
18.00000 55.00000 0.00000
19.00000 55.00000 0.00000
20.00000 55.00000 0.00000
21.00000 55.00000 0.00000
22.00000 55.00000 0.00000
23.00000 55.00000 0.00000
24.00000 55.00000 0.00000
25.00000 55.00000 0.00439
26.00000 55.00000 0.00358
27.00000 55.00000 0.00000
28.00000 55.00000 0.00000
29.00000 55.00000 0.00000
30.00000 55.00000 0.00000
31.00000 55.00000 0.00000
32.00000 55.00000 0.00000
33.00000 55.00000 0.00000
34.00000 55.00000 0.00000
35.00000 55.00000 0.00483
36.00000 55.00000 0.00246
37.00000 55.00000 0.00000
38.00000 55.00000 0.00000
39.00000 55.00000 0.00000
0.00000 56.00000 0.00000
1.00000 56.00000 0.00000
2.00000 56.00000 0.00000
3.00000 56.00000 0.00000
4.00000 56.00000 0.00000
5.00000 56.00000 0.00000
6.00000 56.00000 0.00511
7.00000 56.00000 0.00773
8.00000 56.00000 0.00263
9.00000 56.00000 0.00000
10.00000 56.00000 0.00000
11.00000 56.00000 0.00000
12.00000 56.00000 0.00000
13.00000 56.00000 0.00000
14.00000 56.00000 0.00000
15.00000 56.00000 0.00000
16.00000 56.00000 0.00419
17.00000 56.00000 0.00765
18.00000 56.00000 0.00348
19.00000 56.00000 0.00000
20.00000 56.00000 0.00000
21.00000 56.00000 0.00000
22.00000 56.00000 0.00000
23.00000 56.00000 0.00000
24.00000 56.00000 0.00000
25.00000 56.00000 0.00000
26.00000 56.00000 0.00439
27.00000 56.00000 0.00797
28.00000 56.00000 0.00360
29.00000 56.00000 0.00000
30.00000 56.00000 0.00000
31.00000 56.00000 0.00000
32.00000 56.00000 0.00000
33.00000 56.00000 0.00000
34.00000 56.00000 0.00000
35.00000 56.00000 0.00000
36.00000 56.00000 0.00483
37.00000 56.00000 0.00729
38.00000 56.00000 0.00247
39.00000 56.00000 0.00000


==> JournalFigures/CdfData/aoi_matrix_02_unif20.csv <==
0.00000 1.00000 0.00000
1.00000 1.00000 0.03846
2.00000 1.00000 0.48000
3.00000 1.00000 0.20833
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.00000
12.00000 1.00000 0.48000
13.00000 1.00000 0.24000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.00000
22.00000 1.00000 0.72000
23.00000 1.00000 0.32000
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.00000
32.00000 1.00000 0.68000
33.00000 1.00000 0.28000
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
0.00000 2.00000 0.00000
1.00000 2.00000 0.00000
2.00000 2.00000 0.04000
3.00000 2.00000 0.29167
4.00000 2.00000 0.20833
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.00000
13.00000 2.00000 0.36000
14.00000 2.00000 0.24000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.00000
23.00000 2.00000 0.44000
24.00000 2.00000 0.32000
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.00000
33.00000 2.00000 0.44000
34.00000 2.00000 0.28000
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
0.00000 3.00000 0.00000
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.04167
4.00000 3.00000 0.29167
5.00000 3.00000 0.20833
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.00000
14.00000 3.00000 0.36000
15.00000 3.00000 0.24000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.00000
24.00000 3.00000 0.44000
25.00000 3.00000 0.32000
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.00000
34.00000 3.00000 0.44000
35.00000 3.00000 0.28000
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
0.00000 4.00000 0.00000
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.04167
5.00000 4.00000 0.29167
6.00000 4.00000 0.20833
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.00000
15.00000 4.00000 0.36000
16.00000 4.00000 0.24000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.00000
25.00000 4.00000 0.44000
26.00000 4.00000 0.32000
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.00000
35.00000 4.00000 0.44000
36.00000 4.00000 0.28000
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
0.00000 5.00000 0.00000
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.04167
6.00000 5.00000 0.29167
7.00000 5.00000 0.20833
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.00000
16.00000 5.00000 0.36000
17.00000 5.00000 0.24000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.00000
26.00000 5.00000 0.44000
27.00000 5.00000 0.32000
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.00000
36.00000 5.00000 0.44000
37.00000 5.00000 0.28000
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
0.00000 6.00000 0.00000
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.04167
7.00000 6.00000 0.29167
8.00000 6.00000 0.20833
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.00000
17.00000 6.00000 0.36000
18.00000 6.00000 0.24000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.00000
27.00000 6.00000 0.44000
28.00000 6.00000 0.32000
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.00000
37.00000 6.00000 0.44000
38.00000 6.00000 0.28000
39.00000 6.00000 0.00000
0.00000 7.00000 0.00000
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.04167
8.00000 7.00000 0.29167
9.00000 7.00000 0.20833
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.00000
18.00000 7.00000 0.36000
19.00000 7.00000 0.24000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.00000
28.00000 7.00000 0.44000
29.00000 7.00000 0.32000
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.00000
38.00000 7.00000 0.44000
39.00000 7.00000 0.28000
0.00000 8.00000 0.28000
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.04167
9.00000 8.00000 0.29167
10.00000 8.00000 0.20833
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.00000
19.00000 8.00000 0.36000
20.00000 8.00000 0.24000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.00000
29.00000 8.00000 0.44000
30.00000 8.00000 0.32000
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.00000
39.00000 8.00000 0.44000
0.00000 9.00000 0.44000
1.00000 9.00000 0.26923
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.04167
10.00000 9.00000 0.29167
11.00000 9.00000 0.20833
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.00000
20.00000 9.00000 0.36000
21.00000 9.00000 0.24000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.00000
30.00000 9.00000 0.44000
31.00000 9.00000 0.32000
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.00000
0.00000 10.00000 0.00000
1.00000 10.00000 0.42308
2.00000 10.00000 0.12000
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.04167
11.00000 10.00000 0.29167
12.00000 10.00000 0.16000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.00000
21.00000 10.00000 0.36000
22.00000 10.00000 0.04000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.00000
31.00000 10.00000 0.44000
32.00000 10.00000 0.08000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
0.00000 11.00000 0.00000
1.00000 11.00000 0.00000
2.00000 11.00000 0.20000
3.00000 11.00000 0.12500
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.04167
12.00000 11.00000 0.12000
13.00000 11.00000 0.12000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.00000
22.00000 11.00000 0.12000
23.00000 11.00000 0.04000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.00000
32.00000 11.00000 0.08000
33.00000 11.00000 0.04000
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
0.00000 12.00000 0.00000
1.00000 12.00000 0.00000
2.00000 12.00000 0.00000
3.00000 12.00000 0.20833
4.00000 12.00000 0.12500
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.00000
13.00000 12.00000 0.08000
14.00000 12.00000 0.12000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.00000
23.00000 12.00000 0.12000
24.00000 12.00000 0.04000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.00000
33.00000 12.00000 0.08000
34.00000 12.00000 0.04000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
0.00000 13.00000 0.00000
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.00000
4.00000 13.00000 0.20833
5.00000 13.00000 0.12500
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.00000
14.00000 13.00000 0.08000
15.00000 13.00000 0.12000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.00000
24.00000 13.00000 0.12000
25.00000 13.00000 0.04000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.00000
34.00000 13.00000 0.08000
35.00000 13.00000 0.04000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
0.00000 14.00000 0.00000
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.00000
5.00000 14.00000 0.20833
6.00000 14.00000 0.12500
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.00000
15.00000 14.00000 0.08000
16.00000 14.00000 0.12000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.00000
25.00000 14.00000 0.12000
26.00000 14.00000 0.04000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.00000
35.00000 14.00000 0.08000
36.00000 14.00000 0.04000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
0.00000 15.00000 0.00000
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.00000
6.00000 15.00000 0.20833
7.00000 15.00000 0.12500
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.00000
16.00000 15.00000 0.08000
17.00000 15.00000 0.12000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.00000
26.00000 15.00000 0.12000
27.00000 15.00000 0.04000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.00000
36.00000 15.00000 0.08000
37.00000 15.00000 0.04000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
0.00000 16.00000 0.00000
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.00000
7.00000 16.00000 0.20833
8.00000 16.00000 0.12500
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.00000
17.00000 16.00000 0.08000
18.00000 16.00000 0.12000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.00000
27.00000 16.00000 0.12000
28.00000 16.00000 0.04000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.00000
37.00000 16.00000 0.08000
38.00000 16.00000 0.04000
39.00000 16.00000 0.00000
0.00000 17.00000 0.00000
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.00000
8.00000 17.00000 0.20833
9.00000 17.00000 0.12500
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.00000
18.00000 17.00000 0.08000
19.00000 17.00000 0.12000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.00000
28.00000 17.00000 0.12000
29.00000 17.00000 0.04000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.00000
38.00000 17.00000 0.08000
39.00000 17.00000 0.04000
0.00000 18.00000 0.04000
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.00000
9.00000 18.00000 0.20833
10.00000 18.00000 0.12500
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.00000
19.00000 18.00000 0.08000
20.00000 18.00000 0.12000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.00000
29.00000 18.00000 0.12000
30.00000 18.00000 0.04000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.00000
39.00000 18.00000 0.08000
0.00000 19.00000 0.08000
1.00000 19.00000 0.03846
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.00000
10.00000 19.00000 0.20833
11.00000 19.00000 0.12500
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.00000
20.00000 19.00000 0.08000
21.00000 19.00000 0.12000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.00000
30.00000 19.00000 0.12000
31.00000 19.00000 0.04000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.00000
0.00000 20.00000 0.00000
1.00000 20.00000 0.07692
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.00000
11.00000 20.00000 0.20833
12.00000 20.00000 0.08000
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.00000
21.00000 20.00000 0.08000
22.00000 20.00000 0.04000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.00000
31.00000 20.00000 0.12000
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
0.00000 21.00000 0.00000
1.00000 21.00000 0.00000
2.00000 21.00000 0.08000
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.00000
12.00000 21.00000 0.08000
13.00000 21.00000 0.04000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.00000
22.00000 21.00000 0.04000
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.00000
32.00000 21.00000 0.12000
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
0.00000 22.00000 0.00000
1.00000 22.00000 0.00000
2.00000 22.00000 0.00000
3.00000 22.00000 0.08333
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.00000
13.00000 22.00000 0.08000
14.00000 22.00000 0.04000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.00000
23.00000 22.00000 0.04000
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.00000
33.00000 22.00000 0.12000
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
0.00000 23.00000 0.00000
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.00000
4.00000 23.00000 0.08333
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.00000
14.00000 23.00000 0.08000
15.00000 23.00000 0.04000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.00000
24.00000 23.00000 0.04000
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.00000
34.00000 23.00000 0.12000
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.00000
5.00000 24.00000 0.08333
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.00000
15.00000 24.00000 0.08000
16.00000 24.00000 0.04000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.00000
25.00000 24.00000 0.04000
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.00000
35.00000 24.00000 0.12000
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.00000
6.00000 25.00000 0.08333
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.00000
16.00000 25.00000 0.08000
17.00000 25.00000 0.04000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.00000
26.00000 25.00000 0.04000
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.00000
36.00000 25.00000 0.12000
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.00000
7.00000 26.00000 0.08333
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.00000
17.00000 26.00000 0.08000
18.00000 26.00000 0.04000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.00000
27.00000 26.00000 0.04000
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.00000
37.00000 26.00000 0.12000
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.00000
8.00000 27.00000 0.08333
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.00000
18.00000 27.00000 0.08000
19.00000 27.00000 0.04000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.00000
28.00000 27.00000 0.04000
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.00000
38.00000 27.00000 0.12000
39.00000 27.00000 0.00000
0.00000 28.00000 0.00000
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.00000
9.00000 28.00000 0.08333
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.00000
19.00000 28.00000 0.08000
20.00000 28.00000 0.04000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.00000
29.00000 28.00000 0.04000
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.00000
39.00000 28.00000 0.12000
0.00000 29.00000 0.12000
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.00000
10.00000 29.00000 0.08333
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.00000
20.00000 29.00000 0.08000
21.00000 29.00000 0.04000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.00000
30.00000 29.00000 0.04000
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.00000
0.00000 30.00000 0.00000
1.00000 30.00000 0.11538
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.00000
11.00000 30.00000 0.08333
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.00000
21.00000 30.00000 0.08000
22.00000 30.00000 0.04000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.00000
31.00000 30.00000 0.04000
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.00000
2.00000 31.00000 0.04000
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.00000
12.00000 31.00000 0.04000
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.00000
22.00000 31.00000 0.00000
23.00000 31.00000 0.04000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.00000
28.00000 31.00000 0.00000
29.00000 31.00000 0.00000
30.00000 31.00000 0.00000
31.00000 31.00000 0.00000
32.00000 31.00000 0.00000
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.00000
3.00000 32.00000 0.04167
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.00000
13.00000 32.00000 0.04000
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.00000
23.00000 32.00000 0.00000
24.00000 32.00000 0.04000
25.00000 32.00000 0.00000
26.00000 32.00000 0.00000
27.00000 32.00000 0.00000
28.00000 32.00000 0.00000
29.00000 32.00000 0.00000
30.00000 32.00000 0.00000
31.00000 32.00000 0.00000
32.00000 32.00000 0.00000
33.00000 32.00000 0.00000
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.00000
4.00000 33.00000 0.04167
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.00000
14.00000 33.00000 0.04000
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00000
23.00000 33.00000 0.00000
24.00000 33.00000 0.00000
25.00000 33.00000 0.04000
26.00000 33.00000 0.00000
27.00000 33.00000 0.00000
28.00000 33.00000 0.00000
29.00000 33.00000 0.00000
30.00000 33.00000 0.00000
31.00000 33.00000 0.00000
32.00000 33.00000 0.00000
33.00000 33.00000 0.00000
34.00000 33.00000 0.00000
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.00000
5.00000 34.00000 0.04167
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.00000
15.00000 34.00000 0.04000
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00000
24.00000 34.00000 0.00000
25.00000 34.00000 0.00000
26.00000 34.00000 0.04000
27.00000 34.00000 0.00000
28.00000 34.00000 0.00000
29.00000 34.00000 0.00000
30.00000 34.00000 0.00000
31.00000 34.00000 0.00000
32.00000 34.00000 0.00000
33.00000 34.00000 0.00000
34.00000 34.00000 0.00000
35.00000 34.00000 0.00000
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.00000
6.00000 35.00000 0.04167
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.00000
16.00000 35.00000 0.04000
17.00000 35.00000 0.00000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00000
25.00000 35.00000 0.00000
26.00000 35.00000 0.00000
27.00000 35.00000 0.04000
28.00000 35.00000 0.00000
29.00000 35.00000 0.00000
30.00000 35.00000 0.00000
31.00000 35.00000 0.00000
32.00000 35.00000 0.00000
33.00000 35.00000 0.00000
34.00000 35.00000 0.00000
35.00000 35.00000 0.00000
36.00000 35.00000 0.00000
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.00000
7.00000 36.00000 0.04167
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.00000
17.00000 36.00000 0.04000
18.00000 36.00000 0.00000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00000
26.00000 36.00000 0.00000
27.00000 36.00000 0.00000
28.00000 36.00000 0.04000
29.00000 36.00000 0.00000
30.00000 36.00000 0.00000
31.00000 36.00000 0.00000
32.00000 36.00000 0.00000
33.00000 36.00000 0.00000
34.00000 36.00000 0.00000
35.00000 36.00000 0.00000
36.00000 36.00000 0.00000
37.00000 36.00000 0.00000
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.00000
8.00000 37.00000 0.04167
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.00000
18.00000 37.00000 0.04000
19.00000 37.00000 0.00000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.00000
27.00000 37.00000 0.00000
28.00000 37.00000 0.00000
29.00000 37.00000 0.04000
30.00000 37.00000 0.00000
31.00000 37.00000 0.00000
32.00000 37.00000 0.00000
33.00000 37.00000 0.00000
34.00000 37.00000 0.00000
35.00000 37.00000 0.00000
36.00000 37.00000 0.00000
37.00000 37.00000 0.00000
38.00000 37.00000 0.00000
39.00000 37.00000 0.00000
0.00000 38.00000 0.00000
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.00000
9.00000 38.00000 0.04167
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.00000
19.00000 38.00000 0.04000
20.00000 38.00000 0.00000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00000
26.00000 38.00000 0.00000
27.00000 38.00000 0.00000
28.00000 38.00000 0.00000
29.00000 38.00000 0.00000
30.00000 38.00000 0.04000
31.00000 38.00000 0.00000
32.00000 38.00000 0.00000
33.00000 38.00000 0.00000
34.00000 38.00000 0.00000
35.00000 38.00000 0.00000
36.00000 38.00000 0.00000
37.00000 38.00000 0.00000
38.00000 38.00000 0.00000
39.00000 38.00000 0.00000
0.00000 39.00000 0.00000
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.00000
10.00000 39.00000 0.04167
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.00000
20.00000 39.00000 0.04000
21.00000 39.00000 0.00000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00000
27.00000 39.00000 0.00000
28.00000 39.00000 0.00000
29.00000 39.00000 0.00000
30.00000 39.00000 0.00000
31.00000 39.00000 0.04000
32.00000 39.00000 0.00000
33.00000 39.00000 0.00000
34.00000 39.00000 0.00000
35.00000 39.00000 0.00000
36.00000 39.00000 0.00000
37.00000 39.00000 0.00000
38.00000 39.00000 0.00000
39.00000 39.00000 0.00000
0.00000 40.00000 0.00000
1.00000 40.00000 0.00000
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.00000
11.00000 40.00000 0.04167
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.00000
21.00000 40.00000 0.04000
22.00000 40.00000 0.00000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00000
28.00000 40.00000 0.00000
29.00000 40.00000 0.00000
30.00000 40.00000 0.00000
31.00000 40.00000 0.00000
32.00000 40.00000 0.04000
33.00000 40.00000 0.00000
34.00000 40.00000 0.00000
35.00000 40.00000 0.00000
36.00000 40.00000 0.00000
37.00000 40.00000 0.00000
38.00000 40.00000 0.00000
39.00000 40.00000 0.00000
0.00000 41.00000 0.00000
1.00000 41.00000 0.00000
2.00000 41.00000 0.00000
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.00000
12.00000 41.00000 0.04000
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.00000
22.00000 41.00000 0.00000
23.00000 41.00000 0.00000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00000
29.00000 41.00000 0.00000
30.00000 41.00000 0.00000
31.00000 41.00000 0.00000
32.00000 41.00000 0.00000
33.00000 41.00000 0.04000
34.00000 41.00000 0.00000
35.00000 41.00000 0.00000
36.00000 41.00000 0.00000
37.00000 41.00000 0.00000
38.00000 41.00000 0.00000
39.00000 41.00000 0.00000
0.00000 42.00000 0.00000
1.00000 42.00000 0.00000
2.00000 42.00000 0.00000
3.00000 42.00000 0.00000
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.00000
13.00000 42.00000 0.04000
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.00000
23.00000 42.00000 0.00000
24.00000 42.00000 0.00000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00000
30.00000 42.00000 0.00000
31.00000 42.00000 0.00000
32.00000 42.00000 0.00000
33.00000 42.00000 0.00000
34.00000 42.00000 0.04000
35.00000 42.00000 0.00000
36.00000 42.00000 0.00000
37.00000 42.00000 0.00000
38.00000 42.00000 0.00000
39.00000 42.00000 0.00000
0.00000 43.00000 0.00000
1.00000 43.00000 0.00000
2.00000 43.00000 0.00000
3.00000 43.00000 0.00000
4.00000 43.00000 0.00000
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.00000
14.00000 43.00000 0.04000
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.00000
24.00000 43.00000 0.00000
25.00000 43.00000 0.00000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00000
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.00000
34.00000 43.00000 0.00000
35.00000 43.00000 0.04000
36.00000 43.00000 0.00000
37.00000 43.00000 0.00000
38.00000 43.00000 0.00000
39.00000 43.00000 0.00000
0.00000 44.00000 0.00000
1.00000 44.00000 0.00000
2.00000 44.00000 0.00000
3.00000 44.00000 0.00000
4.00000 44.00000 0.00000
5.00000 44.00000 0.00000
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.00000
15.00000 44.00000 0.04000
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.00000
25.00000 44.00000 0.00000
26.00000 44.00000 0.00000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.00000
35.00000 44.00000 0.00000
36.00000 44.00000 0.04000
37.00000 44.00000 0.00000
38.00000 44.00000 0.00000
39.00000 44.00000 0.00000
0.00000 45.00000 0.00000
1.00000 45.00000 0.00000
2.00000 45.00000 0.00000
3.00000 45.00000 0.00000
4.00000 45.00000 0.00000
5.00000 45.00000 0.00000
6.00000 45.00000 0.00000
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.00000
16.00000 45.00000 0.04000
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.00000
26.00000 45.00000 0.00000
27.00000 45.00000 0.00000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.00000
36.00000 45.00000 0.00000
37.00000 45.00000 0.04000
38.00000 45.00000 0.00000
39.00000 45.00000 0.00000
0.00000 46.00000 0.00000
1.00000 46.00000 0.00000
2.00000 46.00000 0.00000
3.00000 46.00000 0.00000
4.00000 46.00000 0.00000
5.00000 46.00000 0.00000
6.00000 46.00000 0.00000
7.00000 46.00000 0.00000
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.00000
17.00000 46.00000 0.04000
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.00000
27.00000 46.00000 0.00000
28.00000 46.00000 0.00000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.00000
37.00000 46.00000 0.00000
38.00000 46.00000 0.04000
39.00000 46.00000 0.00000
0.00000 47.00000 0.00000
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.00000
4.00000 47.00000 0.00000
5.00000 47.00000 0.00000
6.00000 47.00000 0.00000
7.00000 47.00000 0.00000
8.00000 47.00000 0.00000
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.00000
18.00000 47.00000 0.04000
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.00000
28.00000 47.00000 0.00000
29.00000 47.00000 0.00000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.00000
38.00000 47.00000 0.00000
39.00000 47.00000 0.04000
0.00000 48.00000 0.04000
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00000
4.00000 48.00000 0.00000
5.00000 48.00000 0.00000
6.00000 48.00000 0.00000
7.00000 48.00000 0.00000
8.00000 48.00000 0.00000
9.00000 48.00000 0.00000
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.00000
19.00000 48.00000 0.04000
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.00000
29.00000 48.00000 0.00000
30.00000 48.00000 0.00000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.00000
39.00000 48.00000 0.00000
0.00000 49.00000 0.00000
1.00000 49.00000 0.03846
2.00000 49.00000 0.04000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00000
5.00000 49.00000 0.00000
6.00000 49.00000 0.00000
7.00000 49.00000 0.00000
8.00000 49.00000 0.00000
9.00000 49.00000 0.00000
10.00000 49.00000 0.00000
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.00000
20.00000 49.00000 0.04000
21.00000 49.00000 0.04000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.00000
30.00000 49.00000 0.00000
31.00000 49.00000 0.00000
32.00000 49.00000 0.00000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.00000


==> JournalFigures/CdfData/aoi_matrix_07.csv <==
0.00000 1.00000 0.00000
1.00000 1.00000 0.23727
2.00000 1.00000 0.12033
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.23430
12.00000 1.00000 0.12368
13.00000 1.00000 0.00000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.23653
22.00000 1.00000 0.12504
23.00000 1.00000 0.00000
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.23540
32.00000 1.00000 0.12269
33.00000 1.00000 0.00000
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
0.00000 2.00000 0.00000
1.00000 2.00000 0.00000
2.00000 2.00000 0.20057
3.00000 2.00000 0.12033
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.19691
13.00000 2.00000 0.12368
14.00000 2.00000 0.00000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.19793
23.00000 2.00000 0.12504
24.00000 2.00000 0.00000
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.19940
33.00000 2.00000 0.12269
34.00000 2.00000 0.00000
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
0.00000 3.00000 0.00000
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.20057
4.00000 3.00000 0.12033
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.19691
14.00000 3.00000 0.12368
15.00000 3.00000 0.00000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.19793
24.00000 3.00000 0.12504
25.00000 3.00000 0.00000
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.19940
34.00000 3.00000 0.12269
35.00000 3.00000 0.00000
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
0.00000 4.00000 0.00000
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.20057
5.00000 4.00000 0.12033
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.19691
15.00000 4.00000 0.12368
16.00000 4.00000 0.00000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.19793
25.00000 4.00000 0.12504
26.00000 4.00000 0.00000
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.19940
35.00000 4.00000 0.12269
36.00000 4.00000 0.00000
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
0.00000 5.00000 0.00000
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.20057
6.00000 5.00000 0.12033
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.19691
16.00000 5.00000 0.12368
17.00000 5.00000 0.00000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.19793
26.00000 5.00000 0.12504
27.00000 5.00000 0.00000
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.19940
36.00000 5.00000 0.12269
37.00000 5.00000 0.00000
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
0.00000 6.00000 0.00000
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.20057
7.00000 6.00000 0.12033
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.19691
17.00000 6.00000 0.12368
18.00000 6.00000 0.00000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.19793
27.00000 6.00000 0.12504
28.00000 6.00000 0.00000
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.19940
37.00000 6.00000 0.12269
38.00000 6.00000 0.00000
39.00000 6.00000 0.00000
0.00000 7.00000 0.00000
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.20057
8.00000 7.00000 0.12536
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.19691
18.00000 7.00000 0.12942
19.00000 7.00000 0.00000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.19793
28.00000 7.00000 0.13060
29.00000 7.00000 0.00000
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.19940
38.00000 7.00000 0.12803
39.00000 7.00000 0.00000
0.00000 8.00000 0.00000
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.20895
9.00000 8.00000 0.12896
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.20605
19.00000 8.00000 0.13275
20.00000 8.00000 0.00000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.20673
29.00000 8.00000 0.13414
30.00000 8.00000 0.00000
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.20807
39.00000 8.00000 0.13140
0.00000 9.00000 0.13140
1.00000 9.00000 0.00000
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.21494
10.00000 9.00000 0.12896
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.21135
20.00000 9.00000 0.13275
21.00000 9.00000 0.00000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.21233
30.00000 9.00000 0.13414
31.00000 9.00000 0.00000
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.21356
0.00000 10.00000 0.21356
1.00000 10.00000 0.09752
2.00000 10.00000 0.00000
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.21494
11.00000 10.00000 0.09663
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.21135
21.00000 10.00000 0.09844
22.00000 10.00000 0.00000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.21233
31.00000 10.00000 0.09989
32.00000 10.00000 0.00000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
0.00000 11.00000 0.00000
1.00000 11.00000 0.16149
2.00000 11.00000 0.08480
3.00000 11.00000 0.00000
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.16525
12.00000 11.00000 0.08355
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.16212
22.00000 11.00000 0.08526
23.00000 11.00000 0.00000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.16271
32.00000 11.00000 0.08510
33.00000 11.00000 0.00000
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
0.00000 12.00000 0.00000
1.00000 12.00000 0.00000
2.00000 12.00000 0.14378
3.00000 12.00000 0.08480
4.00000 12.00000 0.00000
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.14650
13.00000 12.00000 0.08355
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.14316
23.00000 12.00000 0.08526
24.00000 12.00000 0.00000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.14370
33.00000 12.00000 0.08510
34.00000 12.00000 0.00000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
0.00000 13.00000 0.00000
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.14378
4.00000 13.00000 0.08480
5.00000 13.00000 0.00000
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.14650
14.00000 13.00000 0.08355
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.14316
24.00000 13.00000 0.08526
25.00000 13.00000 0.00000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.14370
34.00000 13.00000 0.08510
35.00000 13.00000 0.00000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
0.00000 14.00000 0.00000
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.14378
5.00000 14.00000 0.08480
6.00000 14.00000 0.00000
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.14650
15.00000 14.00000 0.08355
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.14316
25.00000 14.00000 0.08526
26.00000 14.00000 0.00000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.14370
35.00000 14.00000 0.08510
36.00000 14.00000 0.00000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
0.00000 15.00000 0.00000
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.14378
6.00000 15.00000 0.08480
7.00000 15.00000 0.00000
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.14650
16.00000 15.00000 0.08355
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.14316
26.00000 15.00000 0.08526
27.00000 15.00000 0.00000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.14370
36.00000 15.00000 0.08510
37.00000 15.00000 0.00000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
0.00000 16.00000 0.00000
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.14378
7.00000 16.00000 0.08480
8.00000 16.00000 0.00000
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.14650
17.00000 16.00000 0.08355
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.14316
27.00000 16.00000 0.08526
28.00000 16.00000 0.00000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.14370
37.00000 16.00000 0.08510
38.00000 16.00000 0.00000
39.00000 16.00000 0.00000
0.00000 17.00000 0.00000
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.14378
8.00000 17.00000 0.08835
9.00000 17.00000 0.00000
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.14650
18.00000 17.00000 0.08743
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.14316
28.00000 17.00000 0.08905
29.00000 17.00000 0.00000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.14370
38.00000 17.00000 0.08880
39.00000 17.00000 0.00000
0.00000 18.00000 0.00000
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.14979
9.00000 18.00000 0.09088
10.00000 18.00000 0.00000
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.15331
19.00000 18.00000 0.08967
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.14953
29.00000 18.00000 0.09147
30.00000 18.00000 0.00000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.14995
39.00000 18.00000 0.09114
0.00000 19.00000 0.09114
1.00000 19.00000 0.00000
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.15409
10.00000 19.00000 0.09088
11.00000 19.00000 0.00000
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.15725
20.00000 19.00000 0.08967
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.15358
30.00000 19.00000 0.09147
31.00000 19.00000 0.00000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.15391
0.00000 20.00000 0.15391
1.00000 20.00000 0.06934
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.15409
11.00000 20.00000 0.07075
12.00000 20.00000 0.00000
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.15725
21.00000 20.00000 0.06878
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.15358
31.00000 20.00000 0.06841
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
0.00000 21.00000 0.00000
1.00000 21.00000 0.11815
2.00000 21.00000 0.06136
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.11805
12.00000 21.00000 0.06324
13.00000 21.00000 0.00000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.12130
22.00000 21.00000 0.06028
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.11787
32.00000 21.00000 0.06127
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
0.00000 22.00000 0.00000
1.00000 22.00000 0.00000
2.00000 22.00000 0.10578
3.00000 22.00000 0.06136
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.10571
13.00000 22.00000 0.06324
14.00000 22.00000 0.00000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.10857
23.00000 22.00000 0.06028
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.10530
33.00000 22.00000 0.06127
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
0.00000 23.00000 0.00000
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.10578
4.00000 23.00000 0.06136
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.10571
14.00000 23.00000 0.06324
15.00000 23.00000 0.00000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.10857
24.00000 23.00000 0.06028
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.10530
34.00000 23.00000 0.06127
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.10578
5.00000 24.00000 0.06136
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.10571
15.00000 24.00000 0.06324
16.00000 24.00000 0.00000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.10857
25.00000 24.00000 0.06028
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.10530
35.00000 24.00000 0.06127
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.10578
6.00000 25.00000 0.06136
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.10571
16.00000 25.00000 0.06324
17.00000 25.00000 0.00000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.10857
26.00000 25.00000 0.06028
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.10530
36.00000 25.00000 0.06127
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.10578
7.00000 26.00000 0.06136
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.10571
17.00000 26.00000 0.06324
18.00000 26.00000 0.00000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.10857
27.00000 26.00000 0.06028
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.10530
37.00000 26.00000 0.06127
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.10578
8.00000 27.00000 0.06392
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.10571
18.00000 27.00000 0.06618
19.00000 27.00000 0.00000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.10857
28.00000 27.00000 0.06296
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.10530
38.00000 27.00000 0.06394
39.00000 27.00000 0.00000
0.00000 28.00000 0.00000
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.11020
9.00000 28.00000 0.06575
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.11061
19.00000 28.00000 0.06788
20.00000 28.00000 0.00000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.11340
29.00000 28.00000 0.06467
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.10988
39.00000 28.00000 0.06563
0.00000 29.00000 0.06563
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.11336
10.00000 29.00000 0.06575
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.11346
20.00000 29.00000 0.06788
21.00000 29.00000 0.00000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.11648
30.00000 29.00000 0.06467
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.11278
0.00000 30.00000 0.11278
1.00000 30.00000 0.05133
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.11336
11.00000 30.00000 0.05011
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.11346
21.00000 30.00000 0.05247
22.00000 30.00000 0.00000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.11648
31.00000 30.00000 0.04995
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.08716
2.00000 31.00000 0.04637
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.08577
12.00000 31.00000 0.04437
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.08519
22.00000 31.00000 0.04682
23.00000 31.00000 0.00000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.00000
28.00000 31.00000 0.00000
29.00000 31.00000 0.00000
30.00000 31.00000 0.00000
31.00000 31.00000 0.08954
32.00000 31.00000 0.04498
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.07805
3.00000 32.00000 0.04637
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.07546
13.00000 32.00000 0.04437
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.07674
23.00000 32.00000 0.04682
24.00000 32.00000 0.00000
25.00000 32.00000 0.00000
26.00000 32.00000 0.00000
27.00000 32.00000 0.00000
28.00000 32.00000 0.00000
29.00000 32.00000 0.00000
30.00000 32.00000 0.00000
31.00000 32.00000 0.00000
32.00000 32.00000 0.08014
33.00000 32.00000 0.04498
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.07805
4.00000 33.00000 0.04637
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.07546
14.00000 33.00000 0.04437
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00000
23.00000 33.00000 0.07674
24.00000 33.00000 0.04682
25.00000 33.00000 0.00000
26.00000 33.00000 0.00000
27.00000 33.00000 0.00000
28.00000 33.00000 0.00000
29.00000 33.00000 0.00000
30.00000 33.00000 0.00000
31.00000 33.00000 0.00000
32.00000 33.00000 0.00000
33.00000 33.00000 0.08014
34.00000 33.00000 0.04498
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.07805
5.00000 34.00000 0.04637
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.07546
15.00000 34.00000 0.04437
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00000
24.00000 34.00000 0.07674
25.00000 34.00000 0.04682
26.00000 34.00000 0.00000
27.00000 34.00000 0.00000
28.00000 34.00000 0.00000
29.00000 34.00000 0.00000
30.00000 34.00000 0.00000
31.00000 34.00000 0.00000
32.00000 34.00000 0.00000
33.00000 34.00000 0.00000
34.00000 34.00000 0.08014
35.00000 34.00000 0.04498
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.07805
6.00000 35.00000 0.04637
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.07546
16.00000 35.00000 0.04437
17.00000 35.00000 0.00000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00000
25.00000 35.00000 0.07674
26.00000 35.00000 0.04682
27.00000 35.00000 0.00000
28.00000 35.00000 0.00000
29.00000 35.00000 0.00000
30.00000 35.00000 0.00000
31.00000 35.00000 0.00000
32.00000 35.00000 0.00000
33.00000 35.00000 0.00000
34.00000 35.00000 0.00000
35.00000 35.00000 0.08014
36.00000 35.00000 0.04498
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.07805
7.00000 36.00000 0.04637
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.07546
17.00000 36.00000 0.04437
18.00000 36.00000 0.00000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00000
26.00000 36.00000 0.07674
27.00000 36.00000 0.04682
28.00000 36.00000 0.00000
29.00000 36.00000 0.00000
30.00000 36.00000 0.00000
31.00000 36.00000 0.00000
32.00000 36.00000 0.00000
33.00000 36.00000 0.00000
34.00000 36.00000 0.00000
35.00000 36.00000 0.00000
36.00000 36.00000 0.08014
37.00000 36.00000 0.04498
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.07805
8.00000 37.00000 0.04831
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.07546
18.00000 37.00000 0.04642
19.00000 37.00000 0.00000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.00000
27.00000 37.00000 0.07674
28.00000 37.00000 0.04890
29.00000 37.00000 0.00000
30.00000 37.00000 0.00000
31.00000 37.00000 0.00000
32.00000 37.00000 0.00000
33.00000 37.00000 0.00000
34.00000 37.00000 0.00000
35.00000 37.00000 0.00000
36.00000 37.00000 0.00000
37.00000 37.00000 0.08014
38.00000 37.00000 0.04693
39.00000 37.00000 0.00000
0.00000 38.00000 0.00000
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.08131
9.00000 38.00000 0.04970
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.07897
19.00000 38.00000 0.04762
20.00000 38.00000 0.00000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00000
26.00000 38.00000 0.00000
27.00000 38.00000 0.00000
28.00000 38.00000 0.08016
29.00000 38.00000 0.05022
30.00000 38.00000 0.00000
31.00000 38.00000 0.00000
32.00000 38.00000 0.00000
33.00000 38.00000 0.00000
34.00000 38.00000 0.00000
35.00000 38.00000 0.00000
36.00000 38.00000 0.00000
37.00000 38.00000 0.00000
38.00000 38.00000 0.08363
39.00000 38.00000 0.04817
0.00000 39.00000 0.04817
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.08364
10.00000 39.00000 0.04970
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.08100
20.00000 39.00000 0.04762
21.00000 39.00000 0.00000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00000
27.00000 39.00000 0.00000
28.00000 39.00000 0.00000
29.00000 39.00000 0.08233
30.00000 39.00000 0.05022
31.00000 39.00000 0.00000
32.00000 39.00000 0.00000
33.00000 39.00000 0.00000
34.00000 39.00000 0.00000
35.00000 39.00000 0.00000
36.00000 39.00000 0.00000
37.00000 39.00000 0.00000
38.00000 39.00000 0.00000
39.00000 39.00000 0.08583
0.00000 40.00000 0.08583
1.00000 40.00000 0.03728
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.08364
11.00000 40.00000 0.03804
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.08100
21.00000 40.00000 0.03650
22.00000 40.00000 0.00000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00000
28.00000 40.00000 0.00000
29.00000 40.00000 0.00000
30.00000 40.00000 0.08233
31.00000 40.00000 0.03965
32.00000 40.00000 0.00000
33.00000 40.00000 0.00000
34.00000 40.00000 0.00000
35.00000 40.00000 0.00000
36.00000 40.00000 0.00000
37.00000 40.00000 0.00000
38.00000 40.00000 0.00000
39.00000 40.00000 0.00000
0.00000 41.00000 0.00000
1.00000 41.00000 0.06561
2.00000 41.00000 0.03287
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.06489
12.00000 41.00000 0.03452
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.06223
22.00000 41.00000 0.03250
23.00000 41.00000 0.00000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00000
29.00000 41.00000 0.00000
30.00000 41.00000 0.00000
31.00000 41.00000 0.06272
32.00000 41.00000 0.03526
33.00000 41.00000 0.00000
34.00000 41.00000 0.00000
35.00000 41.00000 0.00000
36.00000 41.00000 0.00000
37.00000 41.00000 0.00000
38.00000 41.00000 0.00000
39.00000 41.00000 0.00000
0.00000 42.00000 0.00000
1.00000 42.00000 0.00000
2.00000 42.00000 0.05922
3.00000 42.00000 0.03287
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.05773
13.00000 42.00000 0.03452
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.05586
23.00000 42.00000 0.03250
24.00000 42.00000 0.00000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00000
30.00000 42.00000 0.00000
31.00000 42.00000 0.00000
32.00000 42.00000 0.05584
33.00000 42.00000 0.03526
34.00000 42.00000 0.00000
35.00000 42.00000 0.00000
36.00000 42.00000 0.00000
37.00000 42.00000 0.00000
38.00000 42.00000 0.00000
39.00000 42.00000 0.00000
0.00000 43.00000 0.00000
1.00000 43.00000 0.00000
2.00000 43.00000 0.00000
3.00000 43.00000 0.05922
4.00000 43.00000 0.03287
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.05773
14.00000 43.00000 0.03452
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.05586
24.00000 43.00000 0.03250
25.00000 43.00000 0.00000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00000
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.05584
34.00000 43.00000 0.03526
35.00000 43.00000 0.00000
36.00000 43.00000 0.00000
37.00000 43.00000 0.00000
38.00000 43.00000 0.00000
39.00000 43.00000 0.00000
0.00000 44.00000 0.00000
1.00000 44.00000 0.00000
2.00000 44.00000 0.00000
3.00000 44.00000 0.00000
4.00000 44.00000 0.05922
5.00000 44.00000 0.03287
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.05773
15.00000 44.00000 0.03452
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.05586
25.00000 44.00000 0.03250
26.00000 44.00000 0.00000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.05584
35.00000 44.00000 0.03526
36.00000 44.00000 0.00000
37.00000 44.00000 0.00000
38.00000 44.00000 0.00000
39.00000 44.00000 0.00000
0.00000 45.00000 0.00000
1.00000 45.00000 0.00000
2.00000 45.00000 0.00000
3.00000 45.00000 0.00000
4.00000 45.00000 0.00000
5.00000 45.00000 0.05922
6.00000 45.00000 0.03287
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.05773
16.00000 45.00000 0.03452
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.05586
26.00000 45.00000 0.03250
27.00000 45.00000 0.00000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.05584
36.00000 45.00000 0.03526
37.00000 45.00000 0.00000
38.00000 45.00000 0.00000
39.00000 45.00000 0.00000
0.00000 46.00000 0.00000
1.00000 46.00000 0.00000
2.00000 46.00000 0.00000
3.00000 46.00000 0.00000
4.00000 46.00000 0.00000
5.00000 46.00000 0.00000
6.00000 46.00000 0.05922
7.00000 46.00000 0.03287
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.05773
17.00000 46.00000 0.03452
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.05586
27.00000 46.00000 0.03250
28.00000 46.00000 0.00000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.05584
37.00000 46.00000 0.03526
38.00000 46.00000 0.00000
39.00000 46.00000 0.00000
0.00000 47.00000 0.00000
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.00000
4.00000 47.00000 0.00000
5.00000 47.00000 0.00000
6.00000 47.00000 0.00000
7.00000 47.00000 0.05922
8.00000 47.00000 0.03424
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.05773
18.00000 47.00000 0.03612
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.05586
28.00000 47.00000 0.03394
29.00000 47.00000 0.00000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.05584
38.00000 47.00000 0.03679
39.00000 47.00000 0.00000
0.00000 48.00000 0.00000
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00000
4.00000 48.00000 0.00000
5.00000 48.00000 0.00000
6.00000 48.00000 0.00000
7.00000 48.00000 0.00000
8.00000 48.00000 0.06169
9.00000 48.00000 0.03522
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.06041
19.00000 48.00000 0.03705
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.05834
29.00000 48.00000 0.03486
30.00000 48.00000 0.00000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.05827
39.00000 48.00000 0.03776
0.00000 49.00000 0.03776
1.00000 49.00000 0.00000
2.00000 49.00000 0.00000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00000
5.00000 49.00000 0.00000
6.00000 49.00000 0.00000
7.00000 49.00000 0.00000
8.00000 49.00000 0.00000
9.00000 49.00000 0.06346
10.00000 49.00000 0.03522
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.06196
20.00000 49.00000 0.03705
21.00000 49.00000 0.00000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.05992
30.00000 49.00000 0.03486
31.00000 49.00000 0.00000
32.00000 49.00000 0.00000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.05981
0.00000 50.00000 0.05981
1.00000 50.00000 0.02963
2.00000 50.00000 0.00000
3.00000 50.00000 0.00000
4.00000 50.00000 0.00000
5.00000 50.00000 0.00000
6.00000 50.00000 0.00000
7.00000 50.00000 0.00000
8.00000 50.00000 0.00000
9.00000 50.00000 0.00000
10.00000 50.00000 0.06346
11.00000 50.00000 0.02719
12.00000 50.00000 0.00000
13.00000 50.00000 0.00000
14.00000 50.00000 0.00000
15.00000 50.00000 0.00000
16.00000 50.00000 0.00000
17.00000 50.00000 0.00000
18.00000 50.00000 0.00000
19.00000 50.00000 0.00000
20.00000 50.00000 0.06196
21.00000 50.00000 0.02883
22.00000 50.00000 0.00000
23.00000 50.00000 0.00000
24.00000 50.00000 0.00000
25.00000 50.00000 0.00000
26.00000 50.00000 0.00000
27.00000 50.00000 0.00000
28.00000 50.00000 0.00000
29.00000 50.00000 0.00000
30.00000 50.00000 0.05992
31.00000 50.00000 0.02697
32.00000 50.00000 0.00000
33.00000 50.00000 0.00000
34.00000 50.00000 0.00000
35.00000 50.00000 0.00000
36.00000 50.00000 0.00000
37.00000 50.00000 0.00000
38.00000 50.00000 0.00000
39.00000 50.00000 0.00000
0.00000 51.00000 0.00000
1.00000 51.00000 0.04523
2.00000 51.00000 0.02678
3.00000 51.00000 0.00000
4.00000 51.00000 0.00000
5.00000 51.00000 0.00000
6.00000 51.00000 0.00000
7.00000 51.00000 0.00000
8.00000 51.00000 0.00000
9.00000 51.00000 0.00000
10.00000 51.00000 0.00000
11.00000 51.00000 0.04904
12.00000 51.00000 0.02397
13.00000 51.00000 0.00000
14.00000 51.00000 0.00000
15.00000 51.00000 0.00000
16.00000 51.00000 0.00000
17.00000 51.00000 0.00000
18.00000 51.00000 0.00000
19.00000 51.00000 0.00000
20.00000 51.00000 0.00000
21.00000 51.00000 0.04762
22.00000 51.00000 0.02526
23.00000 51.00000 0.00000
24.00000 51.00000 0.00000
25.00000 51.00000 0.00000
26.00000 51.00000 0.00000
27.00000 51.00000 0.00000
28.00000 51.00000 0.00000
29.00000 51.00000 0.00000
30.00000 51.00000 0.00000
31.00000 51.00000 0.04689
32.00000 51.00000 0.02463
33.00000 51.00000 0.00000
34.00000 51.00000 0.00000
35.00000 51.00000 0.00000
36.00000 51.00000 0.00000
37.00000 51.00000 0.00000
38.00000 51.00000 0.00000
39.00000 51.00000 0.00000
0.00000 52.00000 0.00000
1.00000 52.00000 0.00000
2.00000 52.00000 0.04010
3.00000 52.00000 0.02678
4.00000 52.00000 0.00000
5.00000 52.00000 0.00000
6.00000 52.00000 0.00000
7.00000 52.00000 0.00000
8.00000 52.00000 0.00000
9.00000 52.00000 0.00000
10.00000 52.00000 0.00000
11.00000 52.00000 0.00000
12.00000 52.00000 0.04437
13.00000 52.00000 0.02397
14.00000 52.00000 0.00000
15.00000 52.00000 0.00000
16.00000 52.00000 0.00000
17.00000 52.00000 0.00000
18.00000 52.00000 0.00000
19.00000 52.00000 0.00000
20.00000 52.00000 0.00000
21.00000 52.00000 0.00000
22.00000 52.00000 0.04258
23.00000 52.00000 0.02526
24.00000 52.00000 0.00000
25.00000 52.00000 0.00000
26.00000 52.00000 0.00000
27.00000 52.00000 0.00000
28.00000 52.00000 0.00000
29.00000 52.00000 0.00000
30.00000 52.00000 0.00000
31.00000 52.00000 0.00000
32.00000 52.00000 0.04169
33.00000 52.00000 0.02463
34.00000 52.00000 0.00000
35.00000 52.00000 0.00000
36.00000 52.00000 0.00000
37.00000 52.00000 0.00000
38.00000 52.00000 0.00000
39.00000 52.00000 0.00000
0.00000 53.00000 0.00000
1.00000 53.00000 0.00000
2.00000 53.00000 0.00000
3.00000 53.00000 0.04010
4.00000 53.00000 0.02678
5.00000 53.00000 0.00000
6.00000 53.00000 0.00000
7.00000 53.00000 0.00000
8.00000 53.00000 0.00000
9.00000 53.00000 0.00000
10.00000 53.00000 0.00000
11.00000 53.00000 0.00000
12.00000 53.00000 0.00000
13.00000 53.00000 0.04437
14.00000 53.00000 0.02397
15.00000 53.00000 0.00000
16.00000 53.00000 0.00000
17.00000 53.00000 0.00000
18.00000 53.00000 0.00000
19.00000 53.00000 0.00000
20.00000 53.00000 0.00000
21.00000 53.00000 0.00000
22.00000 53.00000 0.00000
23.00000 53.00000 0.04258
24.00000 53.00000 0.02526
25.00000 53.00000 0.00000
26.00000 53.00000 0.00000
27.00000 53.00000 0.00000
28.00000 53.00000 0.00000
29.00000 53.00000 0.00000
30.00000 53.00000 0.00000
31.00000 53.00000 0.00000
32.00000 53.00000 0.00000
33.00000 53.00000 0.04169
34.00000 53.00000 0.02463
35.00000 53.00000 0.00000
36.00000 53.00000 0.00000
37.00000 53.00000 0.00000
38.00000 53.00000 0.00000
39.00000 53.00000 0.00000
0.00000 54.00000 0.00000
1.00000 54.00000 0.00000
2.00000 54.00000 0.00000
3.00000 54.00000 0.00000
4.00000 54.00000 0.04010
5.00000 54.00000 0.02678
6.00000 54.00000 0.00000
7.00000 54.00000 0.00000
8.00000 54.00000 0.00000
9.00000 54.00000 0.00000
10.00000 54.00000 0.00000
11.00000 54.00000 0.00000
12.00000 54.00000 0.00000
13.00000 54.00000 0.00000
14.00000 54.00000 0.04437
15.00000 54.00000 0.02397
16.00000 54.00000 0.00000
17.00000 54.00000 0.00000
18.00000 54.00000 0.00000
19.00000 54.00000 0.00000
20.00000 54.00000 0.00000
21.00000 54.00000 0.00000
22.00000 54.00000 0.00000
23.00000 54.00000 0.00000
24.00000 54.00000 0.04258
25.00000 54.00000 0.02526
26.00000 54.00000 0.00000
27.00000 54.00000 0.00000
28.00000 54.00000 0.00000
29.00000 54.00000 0.00000
30.00000 54.00000 0.00000
31.00000 54.00000 0.00000
32.00000 54.00000 0.00000
33.00000 54.00000 0.00000
34.00000 54.00000 0.04169
35.00000 54.00000 0.02463
36.00000 54.00000 0.00000
37.00000 54.00000 0.00000
38.00000 54.00000 0.00000
39.00000 54.00000 0.00000
0.00000 55.00000 0.00000
1.00000 55.00000 0.00000
2.00000 55.00000 0.00000
3.00000 55.00000 0.00000
4.00000 55.00000 0.00000
5.00000 55.00000 0.04010
6.00000 55.00000 0.02678
7.00000 55.00000 0.00000
8.00000 55.00000 0.00000
9.00000 55.00000 0.00000
10.00000 55.00000 0.00000
11.00000 55.00000 0.00000
12.00000 55.00000 0.00000
13.00000 55.00000 0.00000
14.00000 55.00000 0.00000
15.00000 55.00000 0.04437
16.00000 55.00000 0.02397
17.00000 55.00000 0.00000
18.00000 55.00000 0.00000
19.00000 55.00000 0.00000
20.00000 55.00000 0.00000
21.00000 55.00000 0.00000
22.00000 55.00000 0.00000
23.00000 55.00000 0.00000
24.00000 55.00000 0.00000
25.00000 55.00000 0.04258
26.00000 55.00000 0.02526
27.00000 55.00000 0.00000
28.00000 55.00000 0.00000
29.00000 55.00000 0.00000
30.00000 55.00000 0.00000
31.00000 55.00000 0.00000
32.00000 55.00000 0.00000
33.00000 55.00000 0.00000
34.00000 55.00000 0.00000
35.00000 55.00000 0.04169
36.00000 55.00000 0.02463
37.00000 55.00000 0.00000
38.00000 55.00000 0.00000
39.00000 55.00000 0.00000
0.00000 56.00000 0.00000
1.00000 56.00000 0.00000
2.00000 56.00000 0.00000
3.00000 56.00000 0.00000
4.00000 56.00000 0.00000
5.00000 56.00000 0.00000
6.00000 56.00000 0.04010
7.00000 56.00000 0.06687
8.00000 56.00000 0.02790
9.00000 56.00000 0.00000
10.00000 56.00000 0.00000
11.00000 56.00000 0.00000
12.00000 56.00000 0.00000
13.00000 56.00000 0.00000
14.00000 56.00000 0.00000
15.00000 56.00000 0.00000
16.00000 56.00000 0.04437
17.00000 56.00000 0.06833
18.00000 56.00000 0.02508
19.00000 56.00000 0.00000
20.00000 56.00000 0.00000
21.00000 56.00000 0.00000
22.00000 56.00000 0.00000
23.00000 56.00000 0.00000
24.00000 56.00000 0.00000
25.00000 56.00000 0.00000
26.00000 56.00000 0.04258
27.00000 56.00000 0.06785
28.00000 56.00000 0.02639
29.00000 56.00000 0.00000
30.00000 56.00000 0.00000
31.00000 56.00000 0.00000
32.00000 56.00000 0.00000
33.00000 56.00000 0.00000
34.00000 56.00000 0.00000
35.00000 56.00000 0.00000
36.00000 56.00000 0.04169
37.00000 56.00000 0.06632
38.00000 56.00000 0.02570
39.00000 56.00000 0.00000


==> JournalFigures/CdfData/aoi_matrix_07_unif20.csv <==
0.00000 1.00000 0.00000
1.00000 1.00000 0.04545
2.00000 1.00000 0.38095
3.00000 1.00000 0.18182
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.00000
12.00000 1.00000 0.00000
13.00000 1.00000 0.15000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.00000
22.00000 1.00000 0.25000
23.00000 1.00000 0.25000
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.00000
32.00000 1.00000 0.31818
33.00000 1.00000 0.14286
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
0.00000 2.00000 0.00000
1.00000 2.00000 0.00000
2.00000 2.00000 0.04762
3.00000 2.00000 0.36364
4.00000 2.00000 0.18182
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.00000
13.00000 2.00000 0.00000
14.00000 2.00000 0.15000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.00000
23.00000 2.00000 0.15000
24.00000 2.00000 0.25000
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.00000
33.00000 2.00000 0.28571
34.00000 2.00000 0.14286
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
0.00000 3.00000 0.00000
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.04545
4.00000 3.00000 0.36364
5.00000 3.00000 0.18182
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.00000
14.00000 3.00000 0.00000
15.00000 3.00000 0.15000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.00000
24.00000 3.00000 0.15000
25.00000 3.00000 0.25000
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.00000
34.00000 3.00000 0.28571
35.00000 3.00000 0.14286
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
0.00000 4.00000 0.00000
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.04545
5.00000 4.00000 0.36364
6.00000 4.00000 0.18182
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.00000
15.00000 4.00000 0.00000
16.00000 4.00000 0.15000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.00000
25.00000 4.00000 0.15000
26.00000 4.00000 0.25000
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.00000
35.00000 4.00000 0.28571
36.00000 4.00000 0.14286
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
0.00000 5.00000 0.00000
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.04545
6.00000 5.00000 0.36364
7.00000 5.00000 0.18182
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.00000
16.00000 5.00000 0.00000
17.00000 5.00000 0.15000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.00000
26.00000 5.00000 0.15000
27.00000 5.00000 0.25000
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.00000
36.00000 5.00000 0.28571
37.00000 5.00000 0.14286
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
0.00000 6.00000 0.00000
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.04545
7.00000 6.00000 0.36364
8.00000 6.00000 0.18182
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.00000
17.00000 6.00000 0.00000
18.00000 6.00000 0.15000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.00000
27.00000 6.00000 0.15000
28.00000 6.00000 0.25000
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.00000
37.00000 6.00000 0.28571
38.00000 6.00000 0.14286
39.00000 6.00000 0.00000
0.00000 7.00000 0.00000
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.04545
8.00000 7.00000 0.36364
9.00000 7.00000 0.18182
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.00000
18.00000 7.00000 0.00000
19.00000 7.00000 0.15000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.00000
28.00000 7.00000 0.15000
29.00000 7.00000 0.25000
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.00000
38.00000 7.00000 0.28571
39.00000 7.00000 0.14286
0.00000 8.00000 0.14286
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.04545
9.00000 8.00000 0.36364
10.00000 8.00000 0.18182
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.00000
19.00000 8.00000 0.00000
20.00000 8.00000 0.15000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.00000
29.00000 8.00000 0.15000
30.00000 8.00000 0.25000
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.00000
39.00000 8.00000 0.28571
0.00000 9.00000 0.28571
1.00000 9.00000 0.13636
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.04545
10.00000 9.00000 0.36364
11.00000 9.00000 0.18182
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.00000
20.00000 9.00000 0.00000
21.00000 9.00000 0.15000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.00000
30.00000 9.00000 0.15000
31.00000 9.00000 0.25000
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.00000
0.00000 10.00000 0.00000
1.00000 10.00000 0.27273
2.00000 10.00000 0.04762
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.04545
11.00000 10.00000 0.36364
12.00000 10.00000 0.21053
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.00000
21.00000 10.00000 0.00000
22.00000 10.00000 0.10000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.00000
31.00000 10.00000 0.15000
32.00000 10.00000 0.18182
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
0.00000 11.00000 0.00000
1.00000 11.00000 0.00000
2.00000 11.00000 0.19048
3.00000 11.00000 0.04545
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.04545
12.00000 11.00000 0.42105
13.00000 11.00000 0.15000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.00000
22.00000 11.00000 0.00000
23.00000 11.00000 0.05000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.00000
32.00000 11.00000 0.09091
33.00000 11.00000 0.14286
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
0.00000 12.00000 0.00000
1.00000 12.00000 0.00000
2.00000 12.00000 0.00000
3.00000 12.00000 0.09091
4.00000 12.00000 0.04545
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.05263
13.00000 12.00000 0.35000
14.00000 12.00000 0.15000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.00000
23.00000 12.00000 0.00000
24.00000 12.00000 0.05000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.00000
33.00000 12.00000 0.09524
34.00000 12.00000 0.14286
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
0.00000 13.00000 0.00000
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.00000
4.00000 13.00000 0.09091
5.00000 13.00000 0.04545
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.05000
14.00000 13.00000 0.35000
15.00000 13.00000 0.15000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.00000
24.00000 13.00000 0.00000
25.00000 13.00000 0.05000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.00000
34.00000 13.00000 0.09524
35.00000 13.00000 0.14286
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
0.00000 14.00000 0.00000
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.00000
5.00000 14.00000 0.09091
6.00000 14.00000 0.04545
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.05000
15.00000 14.00000 0.35000
16.00000 14.00000 0.15000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.00000
25.00000 14.00000 0.00000
26.00000 14.00000 0.05000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.00000
35.00000 14.00000 0.09524
36.00000 14.00000 0.14286
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
0.00000 15.00000 0.00000
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.00000
6.00000 15.00000 0.09091
7.00000 15.00000 0.04545
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.05000
16.00000 15.00000 0.35000
17.00000 15.00000 0.15000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.00000
26.00000 15.00000 0.00000
27.00000 15.00000 0.05000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.00000
36.00000 15.00000 0.09524
37.00000 15.00000 0.14286
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
0.00000 16.00000 0.00000
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.00000
7.00000 16.00000 0.09091
8.00000 16.00000 0.04545
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.05000
17.00000 16.00000 0.35000
18.00000 16.00000 0.15000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.00000
27.00000 16.00000 0.00000
28.00000 16.00000 0.05000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.00000
37.00000 16.00000 0.09524
38.00000 16.00000 0.14286
39.00000 16.00000 0.00000
0.00000 17.00000 0.00000
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.00000
8.00000 17.00000 0.09091
9.00000 17.00000 0.04545
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.05000
18.00000 17.00000 0.35000
19.00000 17.00000 0.15000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.00000
28.00000 17.00000 0.00000
29.00000 17.00000 0.05000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.00000
38.00000 17.00000 0.09524
39.00000 17.00000 0.14286
0.00000 18.00000 0.14286
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.00000
9.00000 18.00000 0.09091
10.00000 18.00000 0.04545
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.05000
19.00000 18.00000 0.35000
20.00000 18.00000 0.15000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.00000
29.00000 18.00000 0.00000
30.00000 18.00000 0.05000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.00000
39.00000 18.00000 0.09524
0.00000 19.00000 0.09524
1.00000 19.00000 0.13636
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.00000
10.00000 19.00000 0.09091
11.00000 19.00000 0.04545
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.05000
20.00000 19.00000 0.35000
21.00000 19.00000 0.15000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.00000
30.00000 19.00000 0.00000
31.00000 19.00000 0.05000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.00000
0.00000 20.00000 0.00000
1.00000 20.00000 0.09091
2.00000 20.00000 0.14286
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.00000
11.00000 20.00000 0.09091
12.00000 20.00000 0.05263
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.05000
21.00000 20.00000 0.35000
22.00000 20.00000 0.10000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.00000
31.00000 20.00000 0.00000
32.00000 20.00000 0.04545
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
0.00000 21.00000 0.00000
1.00000 21.00000 0.00000
2.00000 21.00000 0.04762
3.00000 21.00000 0.09091
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.00000
12.00000 21.00000 0.10526
13.00000 21.00000 0.05000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.05000
22.00000 21.00000 0.25000
23.00000 21.00000 0.05000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.00000
32.00000 21.00000 0.00000
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
0.00000 22.00000 0.00000
1.00000 22.00000 0.00000
2.00000 22.00000 0.00000
3.00000 22.00000 0.04545
4.00000 22.00000 0.09091
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.00000
13.00000 22.00000 0.10000
14.00000 22.00000 0.05000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.05000
23.00000 22.00000 0.20000
24.00000 22.00000 0.05000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.00000
33.00000 22.00000 0.00000
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
0.00000 23.00000 0.00000
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.00000
4.00000 23.00000 0.04545
5.00000 23.00000 0.09091
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.00000
14.00000 23.00000 0.10000
15.00000 23.00000 0.05000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.05000
24.00000 23.00000 0.20000
25.00000 23.00000 0.05000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.00000
34.00000 23.00000 0.00000
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.00000
5.00000 24.00000 0.04545
6.00000 24.00000 0.09091
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.00000
15.00000 24.00000 0.10000
16.00000 24.00000 0.05000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.05000
25.00000 24.00000 0.20000
26.00000 24.00000 0.05000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.00000
35.00000 24.00000 0.00000
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.00000
6.00000 25.00000 0.04545
7.00000 25.00000 0.09091
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.00000
16.00000 25.00000 0.10000
17.00000 25.00000 0.05000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.05000
26.00000 25.00000 0.20000
27.00000 25.00000 0.05000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.00000
36.00000 25.00000 0.00000
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.00000
7.00000 26.00000 0.04545
8.00000 26.00000 0.09091
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.00000
17.00000 26.00000 0.10000
18.00000 26.00000 0.05000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.05000
27.00000 26.00000 0.20000
28.00000 26.00000 0.05000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.00000
37.00000 26.00000 0.00000
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.00000
8.00000 27.00000 0.04545
9.00000 27.00000 0.09091
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.00000
18.00000 27.00000 0.10000
19.00000 27.00000 0.05000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.05000
28.00000 27.00000 0.20000
29.00000 27.00000 0.05000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.00000
38.00000 27.00000 0.00000
39.00000 27.00000 0.00000
0.00000 28.00000 0.00000
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.00000
9.00000 28.00000 0.04545
10.00000 28.00000 0.09091
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.00000
19.00000 28.00000 0.10000
20.00000 28.00000 0.05000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.05000
29.00000 28.00000 0.20000
30.00000 28.00000 0.05000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.00000
39.00000 28.00000 0.00000
0.00000 29.00000 0.00000
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.00000
10.00000 29.00000 0.04545
11.00000 29.00000 0.09091
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.00000
20.00000 29.00000 0.10000
21.00000 29.00000 0.05000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.05000
30.00000 29.00000 0.20000
31.00000 29.00000 0.05000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.00000
0.00000 30.00000 0.00000
1.00000 30.00000 0.00000
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.00000
11.00000 30.00000 0.04545
12.00000 30.00000 0.10526
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.00000
21.00000 30.00000 0.10000
22.00000 30.00000 0.00000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.05000
31.00000 30.00000 0.20000
32.00000 30.00000 0.04545
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.00000
2.00000 31.00000 0.00000
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.00000
12.00000 31.00000 0.05263
13.00000 31.00000 0.10000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.00000
22.00000 31.00000 0.10000
23.00000 31.00000 0.00000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.00000
28.00000 31.00000 0.00000
29.00000 31.00000 0.00000
30.00000 31.00000 0.00000
31.00000 31.00000 0.05000
32.00000 31.00000 0.18182
33.00000 31.00000 0.04762
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.00000
3.00000 32.00000 0.00000
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.00000
13.00000 32.00000 0.05000
14.00000 32.00000 0.10000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.00000
23.00000 32.00000 0.10000
24.00000 32.00000 0.00000
25.00000 32.00000 0.00000
26.00000 32.00000 0.00000
27.00000 32.00000 0.00000
28.00000 32.00000 0.00000
29.00000 32.00000 0.00000
30.00000 32.00000 0.00000
31.00000 32.00000 0.00000
32.00000 32.00000 0.04545
33.00000 32.00000 0.19048
34.00000 32.00000 0.04762
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.00000
4.00000 33.00000 0.00000
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.00000
14.00000 33.00000 0.05000
15.00000 33.00000 0.10000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00000
23.00000 33.00000 0.00000
24.00000 33.00000 0.10000
25.00000 33.00000 0.00000
26.00000 33.00000 0.00000
27.00000 33.00000 0.00000
28.00000 33.00000 0.00000
29.00000 33.00000 0.00000
30.00000 33.00000 0.00000
31.00000 33.00000 0.00000
32.00000 33.00000 0.00000
33.00000 33.00000 0.04762
34.00000 33.00000 0.19048
35.00000 33.00000 0.04762
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.00000
5.00000 34.00000 0.00000
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.00000
15.00000 34.00000 0.05000
16.00000 34.00000 0.10000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00000
24.00000 34.00000 0.00000
25.00000 34.00000 0.10000
26.00000 34.00000 0.00000
27.00000 34.00000 0.00000
28.00000 34.00000 0.00000
29.00000 34.00000 0.00000
30.00000 34.00000 0.00000
31.00000 34.00000 0.00000
32.00000 34.00000 0.00000
33.00000 34.00000 0.00000
34.00000 34.00000 0.04762
35.00000 34.00000 0.19048
36.00000 34.00000 0.04762
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.00000
6.00000 35.00000 0.00000
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.00000
16.00000 35.00000 0.05000
17.00000 35.00000 0.10000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00000
25.00000 35.00000 0.00000
26.00000 35.00000 0.10000
27.00000 35.00000 0.00000
28.00000 35.00000 0.00000
29.00000 35.00000 0.00000
30.00000 35.00000 0.00000
31.00000 35.00000 0.00000
32.00000 35.00000 0.00000
33.00000 35.00000 0.00000
34.00000 35.00000 0.00000
35.00000 35.00000 0.04762
36.00000 35.00000 0.19048
37.00000 35.00000 0.04762
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.00000
7.00000 36.00000 0.00000
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.00000
17.00000 36.00000 0.05000
18.00000 36.00000 0.10000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00000
26.00000 36.00000 0.00000
27.00000 36.00000 0.10000
28.00000 36.00000 0.00000
29.00000 36.00000 0.00000
30.00000 36.00000 0.00000
31.00000 36.00000 0.00000
32.00000 36.00000 0.00000
33.00000 36.00000 0.00000
34.00000 36.00000 0.00000
35.00000 36.00000 0.00000
36.00000 36.00000 0.04762
37.00000 36.00000 0.19048
38.00000 36.00000 0.04762
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.00000
8.00000 37.00000 0.00000
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.00000
18.00000 37.00000 0.05000
19.00000 37.00000 0.10000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.00000
27.00000 37.00000 0.00000
28.00000 37.00000 0.10000
29.00000 37.00000 0.00000
30.00000 37.00000 0.00000
31.00000 37.00000 0.00000
32.00000 37.00000 0.00000
33.00000 37.00000 0.00000
34.00000 37.00000 0.00000
35.00000 37.00000 0.00000
36.00000 37.00000 0.00000
37.00000 37.00000 0.04762
38.00000 37.00000 0.19048
39.00000 37.00000 0.04762
0.00000 38.00000 0.04762
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.00000
9.00000 38.00000 0.00000
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.00000
19.00000 38.00000 0.05000
20.00000 38.00000 0.10000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00000
26.00000 38.00000 0.00000
27.00000 38.00000 0.00000
28.00000 38.00000 0.00000
29.00000 38.00000 0.10000
30.00000 38.00000 0.00000
31.00000 38.00000 0.00000
32.00000 38.00000 0.00000
33.00000 38.00000 0.00000
34.00000 38.00000 0.00000
35.00000 38.00000 0.00000
36.00000 38.00000 0.00000
37.00000 38.00000 0.00000
38.00000 38.00000 0.04762
39.00000 38.00000 0.19048
0.00000 39.00000 0.19048
1.00000 39.00000 0.04545
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.00000
10.00000 39.00000 0.00000
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.00000
20.00000 39.00000 0.05000
21.00000 39.00000 0.10000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00000
27.00000 39.00000 0.00000
28.00000 39.00000 0.00000
29.00000 39.00000 0.00000
30.00000 39.00000 0.10000
31.00000 39.00000 0.00000
32.00000 39.00000 0.00000
33.00000 39.00000 0.00000
34.00000 39.00000 0.00000
35.00000 39.00000 0.00000
36.00000 39.00000 0.00000
37.00000 39.00000 0.00000
38.00000 39.00000 0.00000
39.00000 39.00000 0.04762
0.00000 40.00000 0.04762
1.00000 40.00000 0.18182
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.00000
11.00000 40.00000 0.00000
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.00000
21.00000 40.00000 0.05000
22.00000 40.00000 0.10000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00000
28.00000 40.00000 0.00000
29.00000 40.00000 0.00000
30.00000 40.00000 0.00000
31.00000 40.00000 0.10000
32.00000 40.00000 0.00000
33.00000 40.00000 0.00000
34.00000 40.00000 0.00000
35.00000 40.00000 0.00000
36.00000 40.00000 0.00000
37.00000 40.00000 0.00000
38.00000 40.00000 0.00000
39.00000 40.00000 0.00000
0.00000 41.00000 0.00000
1.00000 41.00000 0.04545
2.00000 41.00000 0.14286
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.00000
12.00000 41.00000 0.00000
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.00000
22.00000 41.00000 0.05000
23.00000 41.00000 0.10000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00000
29.00000 41.00000 0.00000
30.00000 41.00000 0.00000
31.00000 41.00000 0.00000
32.00000 41.00000 0.04545
33.00000 41.00000 0.00000
34.00000 41.00000 0.00000
35.00000 41.00000 0.00000
36.00000 41.00000 0.00000
37.00000 41.00000 0.00000
38.00000 41.00000 0.00000
39.00000 41.00000 0.00000
0.00000 42.00000 0.00000
1.00000 42.00000 0.00000
2.00000 42.00000 0.00000
3.00000 42.00000 0.13636
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.00000
13.00000 42.00000 0.00000
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.00000
23.00000 42.00000 0.05000
24.00000 42.00000 0.10000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00000
30.00000 42.00000 0.00000
31.00000 42.00000 0.00000
32.00000 42.00000 0.00000
33.00000 42.00000 0.04762
34.00000 42.00000 0.00000
35.00000 42.00000 0.00000
36.00000 42.00000 0.00000
37.00000 42.00000 0.00000
38.00000 42.00000 0.00000
39.00000 42.00000 0.00000
0.00000 43.00000 0.00000
1.00000 43.00000 0.00000
2.00000 43.00000 0.00000
3.00000 43.00000 0.00000
4.00000 43.00000 0.13636
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.00000
14.00000 43.00000 0.00000
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.00000
24.00000 43.00000 0.05000
25.00000 43.00000 0.10000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00000
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.00000
34.00000 43.00000 0.04762
35.00000 43.00000 0.00000
36.00000 43.00000 0.00000
37.00000 43.00000 0.00000
38.00000 43.00000 0.00000
39.00000 43.00000 0.00000
0.00000 44.00000 0.00000
1.00000 44.00000 0.00000
2.00000 44.00000 0.00000
3.00000 44.00000 0.00000
4.00000 44.00000 0.00000
5.00000 44.00000 0.13636
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.00000
15.00000 44.00000 0.00000
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.00000
25.00000 44.00000 0.05000
26.00000 44.00000 0.10000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.00000
35.00000 44.00000 0.04762
36.00000 44.00000 0.00000
37.00000 44.00000 0.00000
38.00000 44.00000 0.00000
39.00000 44.00000 0.00000
0.00000 45.00000 0.00000
1.00000 45.00000 0.00000
2.00000 45.00000 0.00000
3.00000 45.00000 0.00000
4.00000 45.00000 0.00000
5.00000 45.00000 0.00000
6.00000 45.00000 0.13636
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.00000
16.00000 45.00000 0.00000
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.00000
26.00000 45.00000 0.05000
27.00000 45.00000 0.10000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.00000
36.00000 45.00000 0.04762
37.00000 45.00000 0.00000
38.00000 45.00000 0.00000
39.00000 45.00000 0.00000
0.00000 46.00000 0.00000
1.00000 46.00000 0.00000
2.00000 46.00000 0.00000
3.00000 46.00000 0.00000
4.00000 46.00000 0.00000
5.00000 46.00000 0.00000
6.00000 46.00000 0.00000
7.00000 46.00000 0.13636
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.00000
17.00000 46.00000 0.00000
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.00000
27.00000 46.00000 0.05000
28.00000 46.00000 0.10000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.00000
37.00000 46.00000 0.04762
38.00000 46.00000 0.00000
39.00000 46.00000 0.00000
0.00000 47.00000 0.00000
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.00000
4.00000 47.00000 0.00000
5.00000 47.00000 0.00000
6.00000 47.00000 0.00000
7.00000 47.00000 0.00000
8.00000 47.00000 0.13636
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.00000
18.00000 47.00000 0.00000
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.00000
28.00000 47.00000 0.05000
29.00000 47.00000 0.10000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.00000
38.00000 47.00000 0.04762
39.00000 47.00000 0.00000
0.00000 48.00000 0.00000
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00000
4.00000 48.00000 0.00000
5.00000 48.00000 0.00000
6.00000 48.00000 0.00000
7.00000 48.00000 0.00000
8.00000 48.00000 0.00000
9.00000 48.00000 0.13636
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.00000
19.00000 48.00000 0.00000
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.00000
29.00000 48.00000 0.05000
30.00000 48.00000 0.10000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.00000
39.00000 48.00000 0.04762
0.00000 49.00000 0.04762
1.00000 49.00000 0.04545
2.00000 49.00000 0.00000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00000
5.00000 49.00000 0.00000
6.00000 49.00000 0.00000
7.00000 49.00000 0.00000
8.00000 49.00000 0.00000
9.00000 49.00000 0.00000
10.00000 49.00000 0.13636
11.00000 49.00000 0.13636
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.00000
20.00000 49.00000 0.00000
21.00000 49.00000 0.00000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.00000
30.00000 49.00000 0.05000
31.00000 49.00000 0.15000
32.00000 49.00000 0.04545
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.00000


==> JournalFigures/CdfData/qaoi_matrix_02.csv <==
0.00000 1.00000 0.00000
1.00000 1.00000 0.00076
2.00000 1.00000 0.02064
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.09295
12.00000 1.00000 0.22618
13.00000 1.00000 0.00000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.51836
22.00000 1.00000 0.74693
23.00000 1.00000 0.00000
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.74202
32.00000 1.00000 0.79242
33.00000 1.00000 0.00000
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
0.00000 2.00000 0.00000
1.00000 2.00000 0.00000
2.00000 2.00000 0.00076
3.00000 2.00000 0.02064
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.01945
13.00000 2.00000 0.22618
14.00000 2.00000 0.00000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.10981
23.00000 2.00000 0.74693
24.00000 2.00000 0.00000
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.15242
33.00000 2.00000 0.79242
34.00000 2.00000 0.00000
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
0.00000 3.00000 0.00000
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.00076
4.00000 3.00000 0.02064
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.01945
14.00000 3.00000 0.22618
15.00000 3.00000 0.00000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.10981
24.00000 3.00000 0.74693
25.00000 3.00000 0.00000
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.15242
34.00000 3.00000 0.79242
35.00000 3.00000 0.00000
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
0.00000 4.00000 0.00000
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.00076
5.00000 4.00000 0.02064
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.01945
15.00000 4.00000 0.22618
16.00000 4.00000 0.00000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.10981
25.00000 4.00000 0.74693
26.00000 4.00000 0.00000
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.15242
35.00000 4.00000 0.79242
36.00000 4.00000 0.00000
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
0.00000 5.00000 0.00000
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.00076
6.00000 5.00000 0.02064
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.01945
16.00000 5.00000 0.22618
17.00000 5.00000 0.00000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.10981
26.00000 5.00000 0.74693
27.00000 5.00000 0.00000
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.15242
36.00000 5.00000 0.79242
37.00000 5.00000 0.00000
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
0.00000 6.00000 0.00000
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.00076
7.00000 6.00000 0.02064
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.01945
17.00000 6.00000 0.22618
18.00000 6.00000 0.00000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.10981
27.00000 6.00000 0.74693
28.00000 6.00000 0.00000
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.15242
37.00000 6.00000 0.79242
38.00000 6.00000 0.00000
39.00000 6.00000 0.00000
0.00000 7.00000 0.00000
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.00076
8.00000 7.00000 0.02069
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.01945
18.00000 7.00000 0.22618
19.00000 7.00000 0.00000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.10981
28.00000 7.00000 0.74693
29.00000 7.00000 0.00000
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.15242
38.00000 7.00000 0.79248
39.00000 7.00000 0.00000
0.00000 8.00000 0.00000
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.00076
9.00000 8.00000 0.02092
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.01945
19.00000 8.00000 0.22618
20.00000 8.00000 0.00000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.10981
29.00000 8.00000 0.74693
30.00000 8.00000 0.00000
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.15243
39.00000 8.00000 0.79283
0.00000 9.00000 0.79283
1.00000 9.00000 0.00000
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.00077
10.00000 9.00000 0.02092
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.01945
20.00000 9.00000 0.22618
21.00000 9.00000 0.00000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.10981
30.00000 9.00000 0.74693
31.00000 9.00000 0.00000
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.15250
0.00000 10.00000 0.15250
1.00000 10.00000 0.79284
2.00000 10.00000 0.00000
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.00077
11.00000 10.00000 0.01063
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.01945
21.00000 10.00000 0.04760
22.00000 10.00000 0.00000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.10981
31.00000 10.00000 0.18012
32.00000 10.00000 0.00000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
0.00000 11.00000 0.00000
1.00000 11.00000 0.15249
2.00000 11.00000 0.77596
3.00000 11.00000 0.00000
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.00032
12.00000 11.00000 0.00186
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.00387
22.00000 11.00000 0.00968
23.00000 11.00000 0.00000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.02324
32.00000 11.00000 0.03629
33.00000 11.00000 0.00000
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
0.00000 12.00000 0.00000
1.00000 12.00000 0.00000
2.00000 12.00000 0.14929
3.00000 12.00000 0.77596
4.00000 12.00000 0.00000
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.00004
13.00000 12.00000 0.00186
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.00084
23.00000 12.00000 0.00968
24.00000 12.00000 0.00000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.00441
33.00000 12.00000 0.03629
34.00000 12.00000 0.00000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
0.00000 13.00000 0.00000
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.14929
4.00000 13.00000 0.77596
5.00000 13.00000 0.00000
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.00004
14.00000 13.00000 0.00186
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.00084
24.00000 13.00000 0.00968
25.00000 13.00000 0.00000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.00441
34.00000 13.00000 0.03629
35.00000 13.00000 0.00000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
0.00000 14.00000 0.00000
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.14929
5.00000 14.00000 0.77596
6.00000 14.00000 0.00000
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.00004
15.00000 14.00000 0.00186
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.00084
25.00000 14.00000 0.00968
26.00000 14.00000 0.00000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.00441
35.00000 14.00000 0.03629
36.00000 14.00000 0.00000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
0.00000 15.00000 0.00000
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.14929
6.00000 15.00000 0.77596
7.00000 15.00000 0.00000
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.00004
16.00000 15.00000 0.00186
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.00084
26.00000 15.00000 0.00968
27.00000 15.00000 0.00000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.00441
36.00000 15.00000 0.03629
37.00000 15.00000 0.00000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
0.00000 16.00000 0.00000
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.14929
7.00000 16.00000 0.77596
8.00000 16.00000 0.00000
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.00004
17.00000 16.00000 0.00186
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.00084
27.00000 16.00000 0.00968
28.00000 16.00000 0.00000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.00441
37.00000 16.00000 0.03629
38.00000 16.00000 0.00000
39.00000 16.00000 0.00000
0.00000 17.00000 0.00000
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.14929
8.00000 17.00000 0.77771
9.00000 17.00000 0.00000
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.00004
18.00000 17.00000 0.00186
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.00084
28.00000 17.00000 0.00968
29.00000 17.00000 0.00000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.00441
38.00000 17.00000 0.03630
39.00000 17.00000 0.00000
0.00000 18.00000 0.00000
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.14963
9.00000 18.00000 0.78643
10.00000 18.00000 0.00000
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.00004
19.00000 18.00000 0.00186
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.00084
29.00000 18.00000 0.00968
30.00000 18.00000 0.00000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.00441
39.00000 18.00000 0.03631
0.00000 19.00000 0.03631
1.00000 19.00000 0.00000
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.15131
10.00000 19.00000 0.78643
11.00000 19.00000 0.00000
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.00004
20.00000 19.00000 0.00186
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.00084
30.00000 19.00000 0.00968
31.00000 19.00000 0.00000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.00441
0.00000 20.00000 0.00441
1.00000 20.00000 0.03571
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.15131
11.00000 20.00000 0.72106
12.00000 20.00000 0.00000
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.00004
21.00000 20.00000 0.00028
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.00084
31.00000 20.00000 0.00252
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
0.00000 21.00000 0.00000
1.00000 21.00000 0.00429
2.00000 21.00000 0.03531
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.13744
12.00000 21.00000 0.60987
13.00000 21.00000 0.00000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.00000
22.00000 21.00000 0.00004
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.00008
32.00000 21.00000 0.00060
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
0.00000 22.00000 0.00000
1.00000 22.00000 0.00000
2.00000 22.00000 0.00417
3.00000 22.00000 0.03531
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.11573
13.00000 22.00000 0.60987
14.00000 22.00000 0.00000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.00000
23.00000 22.00000 0.00004
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.00000
33.00000 22.00000 0.00060
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
0.00000 23.00000 0.00000
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.00417
4.00000 23.00000 0.03531
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.11573
14.00000 23.00000 0.60987
15.00000 23.00000 0.00000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.00000
24.00000 23.00000 0.00004
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.00000
34.00000 23.00000 0.00060
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.00417
5.00000 24.00000 0.03531
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.11573
15.00000 24.00000 0.60987
16.00000 24.00000 0.00000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.00000
25.00000 24.00000 0.00004
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.00000
35.00000 24.00000 0.00060
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.00417
6.00000 25.00000 0.03531
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.11573
16.00000 25.00000 0.60987
17.00000 25.00000 0.00000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.00000
26.00000 25.00000 0.00004
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.00000
36.00000 25.00000 0.00060
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.00417
7.00000 26.00000 0.03531
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.11573
17.00000 26.00000 0.60987
18.00000 26.00000 0.00000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.00000
27.00000 26.00000 0.00004
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.00000
37.00000 26.00000 0.00060
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.00417
8.00000 27.00000 0.03539
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.11573
18.00000 27.00000 0.60987
19.00000 27.00000 0.00000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.00000
28.00000 27.00000 0.00004
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.00000
38.00000 27.00000 0.00060
39.00000 27.00000 0.00000
0.00000 28.00000 0.00000
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.00418
9.00000 28.00000 0.03579
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.11573
19.00000 28.00000 0.60987
20.00000 28.00000 0.00000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.00000
29.00000 28.00000 0.00004
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.00000
39.00000 28.00000 0.00060
0.00000 29.00000 0.00060
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.00422
10.00000 29.00000 0.03579
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.11573
20.00000 29.00000 0.60987
21.00000 29.00000 0.00000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.00000
30.00000 29.00000 0.00004
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.00000
0.00000 30.00000 0.00000
1.00000 30.00000 0.00056
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.00422
11.00000 30.00000 0.03349
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.11573
21.00000 30.00000 0.34963
22.00000 30.00000 0.00000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.00000
31.00000 30.00000 0.00000
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.00000
2.00000 31.00000 0.00056
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.00377
12.00000 31.00000 0.02407
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.06711
22.00000 31.00000 0.10780
23.00000 31.00000 0.00000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.00000
28.00000 31.00000 0.00000
29.00000 31.00000 0.00000
30.00000 31.00000 0.00000
31.00000 31.00000 0.00000
32.00000 31.00000 0.00000
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.00000
3.00000 32.00000 0.00056
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.00255
13.00000 32.00000 0.02407
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.01996
23.00000 32.00000 0.10780
24.00000 32.00000 0.00000
25.00000 32.00000 0.00000
26.00000 32.00000 0.00000
27.00000 32.00000 0.00000
28.00000 32.00000 0.00000
29.00000 32.00000 0.00000
30.00000 32.00000 0.00000
31.00000 32.00000 0.00000
32.00000 32.00000 0.00000
33.00000 32.00000 0.00000
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.00000
4.00000 33.00000 0.00056
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.00255
14.00000 33.00000 0.02407
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00000
23.00000 33.00000 0.01996
24.00000 33.00000 0.10780
25.00000 33.00000 0.00000
26.00000 33.00000 0.00000
27.00000 33.00000 0.00000
28.00000 33.00000 0.00000
29.00000 33.00000 0.00000
30.00000 33.00000 0.00000
31.00000 33.00000 0.00000
32.00000 33.00000 0.00000
33.00000 33.00000 0.00000
34.00000 33.00000 0.00000
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.00000
5.00000 34.00000 0.00056
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.00255
15.00000 34.00000 0.02407
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00000
24.00000 34.00000 0.01996
25.00000 34.00000 0.10780
26.00000 34.00000 0.00000
27.00000 34.00000 0.00000
28.00000 34.00000 0.00000
29.00000 34.00000 0.00000
30.00000 34.00000 0.00000
31.00000 34.00000 0.00000
32.00000 34.00000 0.00000
33.00000 34.00000 0.00000
34.00000 34.00000 0.00000
35.00000 34.00000 0.00000
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.00000
6.00000 35.00000 0.00056
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.00255
16.00000 35.00000 0.02407
17.00000 35.00000 0.00000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00000
25.00000 35.00000 0.01996
26.00000 35.00000 0.10780
27.00000 35.00000 0.00000
28.00000 35.00000 0.00000
29.00000 35.00000 0.00000
30.00000 35.00000 0.00000
31.00000 35.00000 0.00000
32.00000 35.00000 0.00000
33.00000 35.00000 0.00000
34.00000 35.00000 0.00000
35.00000 35.00000 0.00000
36.00000 35.00000 0.00000
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.00000
7.00000 36.00000 0.00056
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.00255
17.00000 36.00000 0.02407
18.00000 36.00000 0.00000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00000
26.00000 36.00000 0.01996
27.00000 36.00000 0.10780
28.00000 36.00000 0.00000
29.00000 36.00000 0.00000
30.00000 36.00000 0.00000
31.00000 36.00000 0.00000
32.00000 36.00000 0.00000
33.00000 36.00000 0.00000
34.00000 36.00000 0.00000
35.00000 36.00000 0.00000
36.00000 36.00000 0.00000
37.00000 36.00000 0.00000
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.00000
8.00000 37.00000 0.00056
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.00255
18.00000 37.00000 0.02407
19.00000 37.00000 0.00000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.00000
27.00000 37.00000 0.01996
28.00000 37.00000 0.10780
29.00000 37.00000 0.00000
30.00000 37.00000 0.00000
31.00000 37.00000 0.00000
32.00000 37.00000 0.00000
33.00000 37.00000 0.00000
34.00000 37.00000 0.00000
35.00000 37.00000 0.00000
36.00000 37.00000 0.00000
37.00000 37.00000 0.00000
38.00000 37.00000 0.00000
39.00000 37.00000 0.00000
0.00000 38.00000 0.00000
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.00000
9.00000 38.00000 0.00057
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.00255
19.00000 38.00000 0.02407
20.00000 38.00000 0.00000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00000
26.00000 38.00000 0.00000
27.00000 38.00000 0.00000
28.00000 38.00000 0.01996
29.00000 38.00000 0.10780
30.00000 38.00000 0.00000
31.00000 38.00000 0.00000
32.00000 38.00000 0.00000
33.00000 38.00000 0.00000
34.00000 38.00000 0.00000
35.00000 38.00000 0.00000
36.00000 38.00000 0.00000
37.00000 38.00000 0.00000
38.00000 38.00000 0.00000
39.00000 38.00000 0.00000
0.00000 39.00000 0.00000
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.00000
10.00000 39.00000 0.00057
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.00255
20.00000 39.00000 0.02407
21.00000 39.00000 0.00000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00000
27.00000 39.00000 0.00000
28.00000 39.00000 0.00000
29.00000 39.00000 0.01996
30.00000 39.00000 0.10780
31.00000 39.00000 0.00000
32.00000 39.00000 0.00000
33.00000 39.00000 0.00000
34.00000 39.00000 0.00000
35.00000 39.00000 0.00000
36.00000 39.00000 0.00000
37.00000 39.00000 0.00000
38.00000 39.00000 0.00000
39.00000 39.00000 0.00000
0.00000 40.00000 0.00000
1.00000 40.00000 0.00000
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.00000
11.00000 40.00000 0.00032
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.00255
21.00000 40.00000 0.01205
22.00000 40.00000 0.00000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00000
28.00000 40.00000 0.00000
29.00000 40.00000 0.00000
30.00000 40.00000 0.01996
31.00000 40.00000 0.04340
32.00000 40.00000 0.00000
33.00000 40.00000 0.00000
34.00000 40.00000 0.00000
35.00000 40.00000 0.00000
36.00000 40.00000 0.00000
37.00000 40.00000 0.00000
38.00000 40.00000 0.00000
39.00000 40.00000 0.00000
0.00000 41.00000 0.00000
1.00000 41.00000 0.00000
2.00000 41.00000 0.00000
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.00000
12.00000 41.00000 0.00024
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.00097
22.00000 41.00000 0.00466
23.00000 41.00000 0.00000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00000
29.00000 41.00000 0.00000
30.00000 41.00000 0.00000
31.00000 41.00000 0.00741
32.00000 41.00000 0.01110
33.00000 41.00000 0.00000
34.00000 41.00000 0.00000
35.00000 41.00000 0.00000
36.00000 41.00000 0.00000
37.00000 41.00000 0.00000
38.00000 41.00000 0.00000
39.00000 41.00000 0.00000
0.00000 42.00000 0.00000
1.00000 42.00000 0.00000
2.00000 42.00000 0.00000
3.00000 42.00000 0.00000
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.00000
13.00000 42.00000 0.00024
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.00028
23.00000 42.00000 0.00466
24.00000 42.00000 0.00000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00000
30.00000 42.00000 0.00000
31.00000 42.00000 0.00000
32.00000 42.00000 0.00224
33.00000 42.00000 0.01110
34.00000 42.00000 0.00000
35.00000 42.00000 0.00000
36.00000 42.00000 0.00000
37.00000 42.00000 0.00000
38.00000 42.00000 0.00000
39.00000 42.00000 0.00000
0.00000 43.00000 0.00000
1.00000 43.00000 0.00000
2.00000 43.00000 0.00000
3.00000 43.00000 0.00000
4.00000 43.00000 0.00000
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.00000
14.00000 43.00000 0.00024
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.00028
24.00000 43.00000 0.00466
25.00000 43.00000 0.00000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00000
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.00224
34.00000 43.00000 0.01110
35.00000 43.00000 0.00000
36.00000 43.00000 0.00000
37.00000 43.00000 0.00000
38.00000 43.00000 0.00000
39.00000 43.00000 0.00000
0.00000 44.00000 0.00000
1.00000 44.00000 0.00000
2.00000 44.00000 0.00000
3.00000 44.00000 0.00000
4.00000 44.00000 0.00000
5.00000 44.00000 0.00000
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.00000
15.00000 44.00000 0.00024
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.00028
25.00000 44.00000 0.00466
26.00000 44.00000 0.00000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.00224
35.00000 44.00000 0.01110
36.00000 44.00000 0.00000
37.00000 44.00000 0.00000
38.00000 44.00000 0.00000
39.00000 44.00000 0.00000
0.00000 45.00000 0.00000
1.00000 45.00000 0.00000
2.00000 45.00000 0.00000
3.00000 45.00000 0.00000
4.00000 45.00000 0.00000
5.00000 45.00000 0.00000
6.00000 45.00000 0.00000
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.00000
16.00000 45.00000 0.00024
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.00028
26.00000 45.00000 0.00466
27.00000 45.00000 0.00000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.00224
36.00000 45.00000 0.01110
37.00000 45.00000 0.00000
38.00000 45.00000 0.00000
39.00000 45.00000 0.00000
0.00000 46.00000 0.00000
1.00000 46.00000 0.00000
2.00000 46.00000 0.00000
3.00000 46.00000 0.00000
4.00000 46.00000 0.00000
5.00000 46.00000 0.00000
6.00000 46.00000 0.00000
7.00000 46.00000 0.00000
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.00000
17.00000 46.00000 0.00024
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.00028
27.00000 46.00000 0.00466
28.00000 46.00000 0.00000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.00224
37.00000 46.00000 0.01110
38.00000 46.00000 0.00000
39.00000 46.00000 0.00000
0.00000 47.00000 0.00000
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.00000
4.00000 47.00000 0.00000
5.00000 47.00000 0.00000
6.00000 47.00000 0.00000
7.00000 47.00000 0.00000
8.00000 47.00000 0.00000
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.00000
18.00000 47.00000 0.00024
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.00028
28.00000 47.00000 0.00466
29.00000 47.00000 0.00000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.00224
38.00000 47.00000 0.01110
39.00000 47.00000 0.00000
0.00000 48.00000 0.00000
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00000
4.00000 48.00000 0.00000
5.00000 48.00000 0.00000
6.00000 48.00000 0.00000
7.00000 48.00000 0.00000
8.00000 48.00000 0.00000
9.00000 48.00000 0.00000
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.00000
19.00000 48.00000 0.00024
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.00028
29.00000 48.00000 0.00466
30.00000 48.00000 0.00000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.00224
39.00000 48.00000 0.01110
0.00000 49.00000 0.01110
1.00000 49.00000 0.00000
2.00000 49.00000 0.00000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00000
5.00000 49.00000 0.00000
6.00000 49.00000 0.00000
7.00000 49.00000 0.00000
8.00000 49.00000 0.00000
9.00000 49.00000 0.00000
10.00000 49.00000 0.00000
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.00000
20.00000 49.00000 0.00024
21.00000 49.00000 0.00000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.00028
30.00000 49.00000 0.00466
31.00000 49.00000 0.00000
32.00000 49.00000 0.00000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.00224
0.00000 50.00000 0.00224
1.00000 50.00000 0.01110
2.00000 50.00000 0.00000
3.00000 50.00000 0.00000
4.00000 50.00000 0.00000
5.00000 50.00000 0.00000
6.00000 50.00000 0.00000
7.00000 50.00000 0.00000
8.00000 50.00000 0.00000
9.00000 50.00000 0.00000
10.00000 50.00000 0.00000
11.00000 50.00000 0.00000
12.00000 50.00000 0.00000
13.00000 50.00000 0.00000
14.00000 50.00000 0.00000
15.00000 50.00000 0.00000
16.00000 50.00000 0.00000
17.00000 50.00000 0.00000
18.00000 50.00000 0.00000
19.00000 50.00000 0.00000
20.00000 50.00000 0.00000
21.00000 50.00000 0.00012
22.00000 50.00000 0.00000
23.00000 50.00000 0.00000
24.00000 50.00000 0.00000
25.00000 50.00000 0.00000
26.00000 50.00000 0.00000
27.00000 50.00000 0.00000
28.00000 50.00000 0.00000
29.00000 50.00000 0.00000
30.00000 50.00000 0.00028
31.00000 50.00000 0.00104
32.00000 50.00000 0.00000
33.00000 50.00000 0.00000
34.00000 50.00000 0.00000
35.00000 50.00000 0.00000
36.00000 50.00000 0.00000
37.00000 50.00000 0.00000
38.00000 50.00000 0.00000
39.00000 50.00000 0.00000
0.00000 51.00000 0.00000
1.00000 51.00000 0.00224
2.00000 51.00000 0.01106
3.00000 51.00000 0.00000
4.00000 51.00000 0.00000
5.00000 51.00000 0.00000
6.00000 51.00000 0.00000
7.00000 51.00000 0.00000
8.00000 51.00000 0.00000
9.00000 51.00000 0.00000
10.00000 51.00000 0.00000
11.00000 51.00000 0.00000
12.00000 51.00000 0.00000
13.00000 51.00000 0.00000
14.00000 51.00000 0.00000
15.00000 51.00000 0.00000
16.00000 51.00000 0.00000
17.00000 51.00000 0.00000
18.00000 51.00000 0.00000
19.00000 51.00000 0.00000
20.00000 51.00000 0.00000
21.00000 51.00000 0.00000
22.00000 51.00000 0.00000
23.00000 51.00000 0.00000
24.00000 51.00000 0.00000
25.00000 51.00000 0.00000
26.00000 51.00000 0.00000
27.00000 51.00000 0.00000
28.00000 51.00000 0.00000
29.00000 51.00000 0.00000
30.00000 51.00000 0.00000
31.00000 51.00000 0.00016
32.00000 51.00000 0.00044
33.00000 51.00000 0.00000
34.00000 51.00000 0.00000
35.00000 51.00000 0.00000
36.00000 51.00000 0.00000
37.00000 51.00000 0.00000
38.00000 51.00000 0.00000
39.00000 51.00000 0.00000
0.00000 52.00000 0.00000
1.00000 52.00000 0.00000
2.00000 52.00000 0.00224
3.00000 52.00000 0.01106
4.00000 52.00000 0.00000
5.00000 52.00000 0.00000
6.00000 52.00000 0.00000
7.00000 52.00000 0.00000
8.00000 52.00000 0.00000
9.00000 52.00000 0.00000
10.00000 52.00000 0.00000
11.00000 52.00000 0.00000
12.00000 52.00000 0.00000
13.00000 52.00000 0.00000
14.00000 52.00000 0.00000
15.00000 52.00000 0.00000
16.00000 52.00000 0.00000
17.00000 52.00000 0.00000
18.00000 52.00000 0.00000
19.00000 52.00000 0.00000
20.00000 52.00000 0.00000
21.00000 52.00000 0.00000
22.00000 52.00000 0.00000
23.00000 52.00000 0.00000
24.00000 52.00000 0.00000
25.00000 52.00000 0.00000
26.00000 52.00000 0.00000
27.00000 52.00000 0.00000
28.00000 52.00000 0.00000
29.00000 52.00000 0.00000
30.00000 52.00000 0.00000
31.00000 52.00000 0.00000
32.00000 52.00000 0.00008
33.00000 52.00000 0.00044
34.00000 52.00000 0.00000
35.00000 52.00000 0.00000
36.00000 52.00000 0.00000
37.00000 52.00000 0.00000
38.00000 52.00000 0.00000
39.00000 52.00000 0.00000
0.00000 53.00000 0.00000
1.00000 53.00000 0.00000
2.00000 53.00000 0.00000
3.00000 53.00000 0.00224
4.00000 53.00000 0.01106
5.00000 53.00000 0.00000
6.00000 53.00000 0.00000
7.00000 53.00000 0.00000
8.00000 53.00000 0.00000
9.00000 53.00000 0.00000
10.00000 53.00000 0.00000
11.00000 53.00000 0.00000
12.00000 53.00000 0.00000
13.00000 53.00000 0.00000
14.00000 53.00000 0.00000
15.00000 53.00000 0.00000
16.00000 53.00000 0.00000
17.00000 53.00000 0.00000
18.00000 53.00000 0.00000
19.00000 53.00000 0.00000
20.00000 53.00000 0.00000
21.00000 53.00000 0.00000
22.00000 53.00000 0.00000
23.00000 53.00000 0.00000
24.00000 53.00000 0.00000
25.00000 53.00000 0.00000
26.00000 53.00000 0.00000
27.00000 53.00000 0.00000
28.00000 53.00000 0.00000
29.00000 53.00000 0.00000
30.00000 53.00000 0.00000
31.00000 53.00000 0.00000
32.00000 53.00000 0.00000
33.00000 53.00000 0.00008
34.00000 53.00000 0.00044
35.00000 53.00000 0.00000
36.00000 53.00000 0.00000
37.00000 53.00000 0.00000
38.00000 53.00000 0.00000
39.00000 53.00000 0.00000
0.00000 54.00000 0.00000
1.00000 54.00000 0.00000
2.00000 54.00000 0.00000
3.00000 54.00000 0.00000
4.00000 54.00000 0.00224
5.00000 54.00000 0.01106
6.00000 54.00000 0.00000
7.00000 54.00000 0.00000
8.00000 54.00000 0.00000
9.00000 54.00000 0.00000
10.00000 54.00000 0.00000
11.00000 54.00000 0.00000
12.00000 54.00000 0.00000
13.00000 54.00000 0.00000
14.00000 54.00000 0.00000
15.00000 54.00000 0.00000
16.00000 54.00000 0.00000
17.00000 54.00000 0.00000
18.00000 54.00000 0.00000
19.00000 54.00000 0.00000
20.00000 54.00000 0.00000
21.00000 54.00000 0.00000
22.00000 54.00000 0.00000
23.00000 54.00000 0.00000
24.00000 54.00000 0.00000
25.00000 54.00000 0.00000
26.00000 54.00000 0.00000
27.00000 54.00000 0.00000
28.00000 54.00000 0.00000
29.00000 54.00000 0.00000
30.00000 54.00000 0.00000
31.00000 54.00000 0.00000
32.00000 54.00000 0.00000
33.00000 54.00000 0.00000
34.00000 54.00000 0.00008
35.00000 54.00000 0.00044
36.00000 54.00000 0.00000
37.00000 54.00000 0.00000
38.00000 54.00000 0.00000
39.00000 54.00000 0.00000
0.00000 55.00000 0.00000
1.00000 55.00000 0.00000
2.00000 55.00000 0.00000
3.00000 55.00000 0.00000
4.00000 55.00000 0.00000
5.00000 55.00000 0.00224
6.00000 55.00000 0.01106
7.00000 55.00000 0.00000
8.00000 55.00000 0.00000
9.00000 55.00000 0.00000
10.00000 55.00000 0.00000
11.00000 55.00000 0.00000
12.00000 55.00000 0.00000
13.00000 55.00000 0.00000
14.00000 55.00000 0.00000
15.00000 55.00000 0.00000
16.00000 55.00000 0.00000
17.00000 55.00000 0.00000
18.00000 55.00000 0.00000
19.00000 55.00000 0.00000
20.00000 55.00000 0.00000
21.00000 55.00000 0.00000
22.00000 55.00000 0.00000
23.00000 55.00000 0.00000
24.00000 55.00000 0.00000
25.00000 55.00000 0.00000
26.00000 55.00000 0.00000
27.00000 55.00000 0.00000
28.00000 55.00000 0.00000
29.00000 55.00000 0.00000
30.00000 55.00000 0.00000
31.00000 55.00000 0.00000
32.00000 55.00000 0.00000
33.00000 55.00000 0.00000
34.00000 55.00000 0.00000
35.00000 55.00000 0.00008
36.00000 55.00000 0.00044
37.00000 55.00000 0.00000
38.00000 55.00000 0.00000
39.00000 55.00000 0.00000
0.00000 56.00000 0.00000
1.00000 56.00000 0.00000
2.00000 56.00000 0.00000
3.00000 56.00000 0.00000
4.00000 56.00000 0.00000
5.00000 56.00000 0.00000
6.00000 56.00000 0.00224
7.00000 56.00000 0.01331
8.00000 56.00000 0.01109
9.00000 56.00000 0.00000
10.00000 56.00000 0.00000
11.00000 56.00000 0.00000
12.00000 56.00000 0.00000
13.00000 56.00000 0.00000
14.00000 56.00000 0.00000
15.00000 56.00000 0.00000
16.00000 56.00000 0.00000
17.00000 56.00000 0.00000
18.00000 56.00000 0.00000
19.00000 56.00000 0.00000
20.00000 56.00000 0.00000
21.00000 56.00000 0.00000
22.00000 56.00000 0.00000
23.00000 56.00000 0.00000
24.00000 56.00000 0.00000
25.00000 56.00000 0.00000
26.00000 56.00000 0.00000
27.00000 56.00000 0.00000
28.00000 56.00000 0.00000
29.00000 56.00000 0.00000
30.00000 56.00000 0.00000
31.00000 56.00000 0.00000
32.00000 56.00000 0.00000
33.00000 56.00000 0.00000
34.00000 56.00000 0.00000
35.00000 56.00000 0.00000
36.00000 56.00000 0.00008
37.00000 56.00000 0.00052
38.00000 56.00000 0.00044
39.00000 56.00000 0.00000


==> JournalFigures/CdfData/qaoi_matrix_02_unif20.csv <==
0.00000 1.00000 0.00000
1.00000 1.00000 0.03846
2.00000 1.00000 0.44000
3.00000 1.00000 0.36000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.00000
12.00000 1.00000 0.48000
13.00000 1.00000 0.40000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.00000
22.00000 1.00000 0.52000
23.00000 1.00000 0.36000
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.00000
32.00000 1.00000 0.44000
33.00000 1.00000 0.40000
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
0.00000 2.00000 0.00000
1.00000 2.00000 0.00000
2.00000 2.00000 0.04000
3.00000 2.00000 0.24000
4.00000 2.00000 0.36000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.00000
13.00000 2.00000 0.24000
14.00000 2.00000 0.40000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.00000
23.00000 2.00000 0.24000
24.00000 2.00000 0.36000
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.00000
33.00000 2.00000 0.16000
34.00000 2.00000 0.40000
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
0.00000 3.00000 0.00000
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.04000
4.00000 3.00000 0.24000
5.00000 3.00000 0.36000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.00000
14.00000 3.00000 0.24000
15.00000 3.00000 0.40000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.00000
24.00000 3.00000 0.24000
25.00000 3.00000 0.36000
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.00000
34.00000 3.00000 0.16000
35.00000 3.00000 0.40000
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
0.00000 4.00000 0.00000
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.04000
5.00000 4.00000 0.24000
6.00000 4.00000 0.36000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.00000
15.00000 4.00000 0.24000
16.00000 4.00000 0.40000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.00000
25.00000 4.00000 0.24000
26.00000 4.00000 0.36000
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.00000
35.00000 4.00000 0.16000
36.00000 4.00000 0.40000
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
0.00000 5.00000 0.00000
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.04000
6.00000 5.00000 0.24000
7.00000 5.00000 0.36000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.00000
16.00000 5.00000 0.24000
17.00000 5.00000 0.40000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.00000
26.00000 5.00000 0.24000
27.00000 5.00000 0.36000
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.00000
36.00000 5.00000 0.16000
37.00000 5.00000 0.40000
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
0.00000 6.00000 0.00000
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.04000
7.00000 6.00000 0.24000
8.00000 6.00000 0.36000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.00000
17.00000 6.00000 0.24000
18.00000 6.00000 0.40000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.00000
27.00000 6.00000 0.24000
28.00000 6.00000 0.36000
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.00000
37.00000 6.00000 0.16000
38.00000 6.00000 0.40000
39.00000 6.00000 0.00000
0.00000 7.00000 0.00000
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.04000
8.00000 7.00000 0.24000
9.00000 7.00000 0.36000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.00000
18.00000 7.00000 0.24000
19.00000 7.00000 0.40000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.00000
28.00000 7.00000 0.24000
29.00000 7.00000 0.36000
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.00000
38.00000 7.00000 0.16000
39.00000 7.00000 0.40000
0.00000 8.00000 0.40000
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.04000
9.00000 8.00000 0.24000
10.00000 8.00000 0.36000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.00000
19.00000 8.00000 0.24000
20.00000 8.00000 0.40000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.00000
29.00000 8.00000 0.24000
30.00000 8.00000 0.36000
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.00000
39.00000 8.00000 0.16000
0.00000 9.00000 0.16000
1.00000 9.00000 0.38462
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.04000
10.00000 9.00000 0.24000
11.00000 9.00000 0.36000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.00000
20.00000 9.00000 0.24000
21.00000 9.00000 0.40000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.00000
30.00000 9.00000 0.24000
31.00000 9.00000 0.36000
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.00000
0.00000 10.00000 0.00000
1.00000 10.00000 0.15385
2.00000 10.00000 0.20000
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.04000
11.00000 10.00000 0.24000
12.00000 10.00000 0.20000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.00000
21.00000 10.00000 0.24000
22.00000 10.00000 0.24000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.00000
31.00000 10.00000 0.24000
32.00000 10.00000 0.16000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
0.00000 11.00000 0.00000
1.00000 11.00000 0.00000
2.00000 11.00000 0.08000
3.00000 11.00000 0.20000
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.04000
12.00000 11.00000 0.12000
13.00000 11.00000 0.20000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.00000
22.00000 11.00000 0.04000
23.00000 11.00000 0.20000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.00000
32.00000 11.00000 0.24000
33.00000 11.00000 0.12000
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
0.00000 12.00000 0.00000
1.00000 12.00000 0.00000
2.00000 12.00000 0.00000
3.00000 12.00000 0.08000
4.00000 12.00000 0.20000
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.04000
13.00000 12.00000 0.08000
14.00000 12.00000 0.20000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.00000
23.00000 12.00000 0.04000
24.00000 12.00000 0.20000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.00000
33.00000 12.00000 0.24000
34.00000 12.00000 0.12000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
0.00000 13.00000 0.00000
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.00000
4.00000 13.00000 0.08000
5.00000 13.00000 0.20000
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.00000
14.00000 13.00000 0.08000
15.00000 13.00000 0.20000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.00000
24.00000 13.00000 0.04000
25.00000 13.00000 0.20000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.00000
34.00000 13.00000 0.24000
35.00000 13.00000 0.12000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
0.00000 14.00000 0.00000
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.00000
5.00000 14.00000 0.08000
6.00000 14.00000 0.20000
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.00000
15.00000 14.00000 0.08000
16.00000 14.00000 0.20000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.00000
25.00000 14.00000 0.04000
26.00000 14.00000 0.20000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.00000
35.00000 14.00000 0.24000
36.00000 14.00000 0.12000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
0.00000 15.00000 0.00000
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.00000
6.00000 15.00000 0.08000
7.00000 15.00000 0.20000
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.00000
16.00000 15.00000 0.08000
17.00000 15.00000 0.20000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.00000
26.00000 15.00000 0.04000
27.00000 15.00000 0.20000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.00000
36.00000 15.00000 0.24000
37.00000 15.00000 0.12000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
0.00000 16.00000 0.00000
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.00000
7.00000 16.00000 0.08000
8.00000 16.00000 0.20000
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.00000
17.00000 16.00000 0.08000
18.00000 16.00000 0.20000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.00000
27.00000 16.00000 0.04000
28.00000 16.00000 0.20000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.00000
37.00000 16.00000 0.24000
38.00000 16.00000 0.12000
39.00000 16.00000 0.00000
0.00000 17.00000 0.00000
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.00000
8.00000 17.00000 0.08000
9.00000 17.00000 0.20000
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.00000
18.00000 17.00000 0.08000
19.00000 17.00000 0.20000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.00000
28.00000 17.00000 0.04000
29.00000 17.00000 0.20000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.00000
38.00000 17.00000 0.24000
39.00000 17.00000 0.12000
0.00000 18.00000 0.12000
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.00000
9.00000 18.00000 0.08000
10.00000 18.00000 0.20000
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.00000
19.00000 18.00000 0.08000
20.00000 18.00000 0.20000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.00000
29.00000 18.00000 0.04000
30.00000 18.00000 0.20000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.00000
39.00000 18.00000 0.24000
0.00000 19.00000 0.24000
1.00000 19.00000 0.11538
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.00000
10.00000 19.00000 0.08000
11.00000 19.00000 0.20000
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.00000
20.00000 19.00000 0.08000
21.00000 19.00000 0.20000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.00000
30.00000 19.00000 0.04000
31.00000 19.00000 0.20000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.00000
0.00000 20.00000 0.00000
1.00000 20.00000 0.23077
2.00000 20.00000 0.08000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.00000
11.00000 20.00000 0.08000
12.00000 20.00000 0.04000
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.00000
21.00000 20.00000 0.08000
22.00000 20.00000 0.08000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.00000
31.00000 20.00000 0.04000
32.00000 20.00000 0.12000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
0.00000 21.00000 0.00000
1.00000 21.00000 0.00000
2.00000 21.00000 0.12000
3.00000 21.00000 0.04000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.00000
12.00000 21.00000 0.04000
13.00000 21.00000 0.00000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.00000
22.00000 21.00000 0.04000
23.00000 21.00000 0.04000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.00000
32.00000 21.00000 0.00000
33.00000 21.00000 0.08000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
0.00000 22.00000 0.00000
1.00000 22.00000 0.00000
2.00000 22.00000 0.00000
3.00000 22.00000 0.04000
4.00000 22.00000 0.04000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.00000
13.00000 22.00000 0.00000
14.00000 22.00000 0.00000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.00000
23.00000 22.00000 0.04000
24.00000 22.00000 0.04000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.00000
33.00000 22.00000 0.00000
34.00000 22.00000 0.08000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
0.00000 23.00000 0.00000
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.00000
4.00000 23.00000 0.04000
5.00000 23.00000 0.04000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.00000
14.00000 23.00000 0.00000
15.00000 23.00000 0.00000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.00000
24.00000 23.00000 0.04000
25.00000 23.00000 0.04000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.00000
34.00000 23.00000 0.00000
35.00000 23.00000 0.08000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.00000
5.00000 24.00000 0.04000
6.00000 24.00000 0.04000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.00000
15.00000 24.00000 0.00000
16.00000 24.00000 0.00000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.00000
25.00000 24.00000 0.04000
26.00000 24.00000 0.04000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.00000
35.00000 24.00000 0.00000
36.00000 24.00000 0.08000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.00000
6.00000 25.00000 0.04000
7.00000 25.00000 0.04000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.00000
16.00000 25.00000 0.00000
17.00000 25.00000 0.00000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.00000
26.00000 25.00000 0.04000
27.00000 25.00000 0.04000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.00000
36.00000 25.00000 0.00000
37.00000 25.00000 0.08000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.00000
7.00000 26.00000 0.04000
8.00000 26.00000 0.04000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.00000
17.00000 26.00000 0.00000
18.00000 26.00000 0.00000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.00000
27.00000 26.00000 0.04000
28.00000 26.00000 0.04000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.00000
37.00000 26.00000 0.00000
38.00000 26.00000 0.08000
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.00000
8.00000 27.00000 0.04000
9.00000 27.00000 0.04000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.00000
18.00000 27.00000 0.00000
19.00000 27.00000 0.00000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.00000
28.00000 27.00000 0.04000
29.00000 27.00000 0.04000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.00000
38.00000 27.00000 0.00000
39.00000 27.00000 0.08000
0.00000 28.00000 0.08000
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.00000
9.00000 28.00000 0.04000
10.00000 28.00000 0.04000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.00000
19.00000 28.00000 0.00000
20.00000 28.00000 0.00000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.00000
29.00000 28.00000 0.04000
30.00000 28.00000 0.04000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.00000
39.00000 28.00000 0.00000
0.00000 29.00000 0.00000
1.00000 29.00000 0.07692
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.00000
10.00000 29.00000 0.04000
11.00000 29.00000 0.04000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.00000
20.00000 29.00000 0.00000
21.00000 29.00000 0.00000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.00000
30.00000 29.00000 0.04000
31.00000 29.00000 0.04000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.00000
0.00000 30.00000 0.00000
1.00000 30.00000 0.00000
2.00000 30.00000 0.04000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.00000
11.00000 30.00000 0.04000
12.00000 30.00000 0.04000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.00000
21.00000 30.00000 0.00000
22.00000 30.00000 0.00000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.00000
31.00000 30.00000 0.04000
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.00000
2.00000 31.00000 0.00000
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.00000
12.00000 31.00000 0.04000
13.00000 31.00000 0.04000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.00000
22.00000 31.00000 0.00000
23.00000 31.00000 0.00000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.00000
28.00000 31.00000 0.00000
29.00000 31.00000 0.00000
30.00000 31.00000 0.00000
31.00000 31.00000 0.00000
32.00000 31.00000 0.00000
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.00000
3.00000 32.00000 0.00000
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.00000
13.00000 32.00000 0.04000
14.00000 32.00000 0.04000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.00000
23.00000 32.00000 0.00000
24.00000 32.00000 0.00000
25.00000 32.00000 0.00000
26.00000 32.00000 0.00000
27.00000 32.00000 0.00000
28.00000 32.00000 0.00000
29.00000 32.00000 0.00000
30.00000 32.00000 0.00000
31.00000 32.00000 0.00000
32.00000 32.00000 0.00000
33.00000 32.00000 0.00000
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.00000
4.00000 33.00000 0.00000
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.00000
14.00000 33.00000 0.04000
15.00000 33.00000 0.04000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00000
23.00000 33.00000 0.00000
24.00000 33.00000 0.00000
25.00000 33.00000 0.00000
26.00000 33.00000 0.00000
27.00000 33.00000 0.00000
28.00000 33.00000 0.00000
29.00000 33.00000 0.00000
30.00000 33.00000 0.00000
31.00000 33.00000 0.00000
32.00000 33.00000 0.00000
33.00000 33.00000 0.00000
34.00000 33.00000 0.00000
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.00000
5.00000 34.00000 0.00000
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.00000
15.00000 34.00000 0.04000
16.00000 34.00000 0.04000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00000
24.00000 34.00000 0.00000
25.00000 34.00000 0.00000
26.00000 34.00000 0.00000
27.00000 34.00000 0.00000
28.00000 34.00000 0.00000
29.00000 34.00000 0.00000
30.00000 34.00000 0.00000
31.00000 34.00000 0.00000
32.00000 34.00000 0.00000
33.00000 34.00000 0.00000
34.00000 34.00000 0.00000
35.00000 34.00000 0.00000
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.00000
6.00000 35.00000 0.00000
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.00000
16.00000 35.00000 0.04000
17.00000 35.00000 0.04000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00000
25.00000 35.00000 0.00000
26.00000 35.00000 0.00000
27.00000 35.00000 0.00000
28.00000 35.00000 0.00000
29.00000 35.00000 0.00000
30.00000 35.00000 0.00000
31.00000 35.00000 0.00000
32.00000 35.00000 0.00000
33.00000 35.00000 0.00000
34.00000 35.00000 0.00000
35.00000 35.00000 0.00000
36.00000 35.00000 0.00000
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.00000
7.00000 36.00000 0.00000
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.00000
17.00000 36.00000 0.04000
18.00000 36.00000 0.04000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00000
26.00000 36.00000 0.00000
27.00000 36.00000 0.00000
28.00000 36.00000 0.00000
29.00000 36.00000 0.00000
30.00000 36.00000 0.00000
31.00000 36.00000 0.00000
32.00000 36.00000 0.00000
33.00000 36.00000 0.00000
34.00000 36.00000 0.00000
35.00000 36.00000 0.00000
36.00000 36.00000 0.00000
37.00000 36.00000 0.00000
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.00000
8.00000 37.00000 0.00000
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.00000
18.00000 37.00000 0.04000
19.00000 37.00000 0.04000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.00000
27.00000 37.00000 0.00000
28.00000 37.00000 0.00000
29.00000 37.00000 0.00000
30.00000 37.00000 0.00000
31.00000 37.00000 0.00000
32.00000 37.00000 0.00000
33.00000 37.00000 0.00000
34.00000 37.00000 0.00000
35.00000 37.00000 0.00000
36.00000 37.00000 0.00000
37.00000 37.00000 0.00000
38.00000 37.00000 0.00000
39.00000 37.00000 0.00000
0.00000 38.00000 0.00000
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.00000
9.00000 38.00000 0.00000
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.00000
19.00000 38.00000 0.04000
20.00000 38.00000 0.04000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00000
26.00000 38.00000 0.00000
27.00000 38.00000 0.00000
28.00000 38.00000 0.00000
29.00000 38.00000 0.00000
30.00000 38.00000 0.00000
31.00000 38.00000 0.00000
32.00000 38.00000 0.00000
33.00000 38.00000 0.00000
34.00000 38.00000 0.00000
35.00000 38.00000 0.00000
36.00000 38.00000 0.00000
37.00000 38.00000 0.00000
38.00000 38.00000 0.00000
39.00000 38.00000 0.00000
0.00000 39.00000 0.00000
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.00000
10.00000 39.00000 0.00000
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.00000
20.00000 39.00000 0.04000
21.00000 39.00000 0.04000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00000
27.00000 39.00000 0.00000
28.00000 39.00000 0.00000
29.00000 39.00000 0.00000
30.00000 39.00000 0.00000
31.00000 39.00000 0.00000
32.00000 39.00000 0.00000
33.00000 39.00000 0.00000
34.00000 39.00000 0.00000
35.00000 39.00000 0.00000
36.00000 39.00000 0.00000
37.00000 39.00000 0.00000
38.00000 39.00000 0.00000
39.00000 39.00000 0.00000
0.00000 40.00000 0.00000
1.00000 40.00000 0.00000
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.00000
11.00000 40.00000 0.00000
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.00000
21.00000 40.00000 0.04000
22.00000 40.00000 0.04000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00000
28.00000 40.00000 0.00000
29.00000 40.00000 0.00000
30.00000 40.00000 0.00000
31.00000 40.00000 0.00000
32.00000 40.00000 0.00000
33.00000 40.00000 0.00000
34.00000 40.00000 0.00000
35.00000 40.00000 0.00000
36.00000 40.00000 0.00000
37.00000 40.00000 0.00000
38.00000 40.00000 0.00000
39.00000 40.00000 0.00000
0.00000 41.00000 0.00000
1.00000 41.00000 0.00000
2.00000 41.00000 0.00000
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.00000
12.00000 41.00000 0.00000
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.00000
22.00000 41.00000 0.04000
23.00000 41.00000 0.04000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00000
29.00000 41.00000 0.00000
30.00000 41.00000 0.00000
31.00000 41.00000 0.00000
32.00000 41.00000 0.00000
33.00000 41.00000 0.00000
34.00000 41.00000 0.00000
35.00000 41.00000 0.00000
36.00000 41.00000 0.00000
37.00000 41.00000 0.00000
38.00000 41.00000 0.00000
39.00000 41.00000 0.00000
0.00000 42.00000 0.00000
1.00000 42.00000 0.00000
2.00000 42.00000 0.00000
3.00000 42.00000 0.00000
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.00000
13.00000 42.00000 0.00000
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.00000
23.00000 42.00000 0.04000
24.00000 42.00000 0.04000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00000
30.00000 42.00000 0.00000
31.00000 42.00000 0.00000
32.00000 42.00000 0.00000
33.00000 42.00000 0.00000
34.00000 42.00000 0.00000
35.00000 42.00000 0.00000
36.00000 42.00000 0.00000
37.00000 42.00000 0.00000
38.00000 42.00000 0.00000
39.00000 42.00000 0.00000
0.00000 43.00000 0.00000
1.00000 43.00000 0.00000
2.00000 43.00000 0.00000
3.00000 43.00000 0.00000
4.00000 43.00000 0.00000
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.00000
14.00000 43.00000 0.00000
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.00000
24.00000 43.00000 0.04000
25.00000 43.00000 0.04000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00000
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.00000
34.00000 43.00000 0.00000
35.00000 43.00000 0.00000
36.00000 43.00000 0.00000
37.00000 43.00000 0.00000
38.00000 43.00000 0.00000
39.00000 43.00000 0.00000
0.00000 44.00000 0.00000
1.00000 44.00000 0.00000
2.00000 44.00000 0.00000
3.00000 44.00000 0.00000
4.00000 44.00000 0.00000
5.00000 44.00000 0.00000
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.00000
15.00000 44.00000 0.00000
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.00000
25.00000 44.00000 0.04000
26.00000 44.00000 0.04000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.00000
35.00000 44.00000 0.00000
36.00000 44.00000 0.00000
37.00000 44.00000 0.00000
38.00000 44.00000 0.00000
39.00000 44.00000 0.00000
0.00000 45.00000 0.00000
1.00000 45.00000 0.00000
2.00000 45.00000 0.00000
3.00000 45.00000 0.00000
4.00000 45.00000 0.00000
5.00000 45.00000 0.00000
6.00000 45.00000 0.00000
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.00000
16.00000 45.00000 0.00000
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.00000
26.00000 45.00000 0.04000
27.00000 45.00000 0.04000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.00000
36.00000 45.00000 0.00000
37.00000 45.00000 0.00000
38.00000 45.00000 0.00000
39.00000 45.00000 0.00000
0.00000 46.00000 0.00000
1.00000 46.00000 0.00000
2.00000 46.00000 0.00000
3.00000 46.00000 0.00000
4.00000 46.00000 0.00000
5.00000 46.00000 0.00000
6.00000 46.00000 0.00000
7.00000 46.00000 0.00000
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.00000
17.00000 46.00000 0.00000
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.00000
27.00000 46.00000 0.04000
28.00000 46.00000 0.04000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.00000
37.00000 46.00000 0.00000
38.00000 46.00000 0.00000
39.00000 46.00000 0.00000
0.00000 47.00000 0.00000
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.00000
4.00000 47.00000 0.00000
5.00000 47.00000 0.00000
6.00000 47.00000 0.00000
7.00000 47.00000 0.00000
8.00000 47.00000 0.00000
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.00000
18.00000 47.00000 0.00000
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.00000
28.00000 47.00000 0.04000
29.00000 47.00000 0.04000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.00000
38.00000 47.00000 0.00000
39.00000 47.00000 0.00000
0.00000 48.00000 0.00000
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00000
4.00000 48.00000 0.00000
5.00000 48.00000 0.00000
6.00000 48.00000 0.00000
7.00000 48.00000 0.00000
8.00000 48.00000 0.00000
9.00000 48.00000 0.00000
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.00000
19.00000 48.00000 0.00000
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.00000
29.00000 48.00000 0.04000
30.00000 48.00000 0.04000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.00000
39.00000 48.00000 0.00000
0.00000 49.00000 0.00000
1.00000 49.00000 0.00000
2.00000 49.00000 0.00000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00000
5.00000 49.00000 0.00000
6.00000 49.00000 0.00000
7.00000 49.00000 0.00000
8.00000 49.00000 0.00000
9.00000 49.00000 0.00000
10.00000 49.00000 0.00000
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.00000
20.00000 49.00000 0.00000
21.00000 49.00000 0.00000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.00000
30.00000 49.00000 0.04000
31.00000 49.00000 0.08000
32.00000 49.00000 0.04000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.00000


==> JournalFigures/CdfData/qaoi_matrix_07.csv <==
0.00000 1.00000 0.00000
1.00000 1.00000 0.00693
2.00000 1.00000 0.01588
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.10831
12.00000 1.00000 0.13926
13.00000 1.00000 0.00000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.27886
22.00000 1.00000 0.25985
23.00000 1.00000 0.00000
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.29957
32.00000 1.00000 0.27384
33.00000 1.00000 0.00000
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
0.00000 2.00000 0.00000
1.00000 2.00000 0.00000
2.00000 2.00000 0.00668
3.00000 2.00000 0.01588
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.09912
13.00000 2.00000 0.13926
14.00000 2.00000 0.00000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.22482
23.00000 2.00000 0.25985
24.00000 2.00000 0.00000
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.21890
33.00000 2.00000 0.27384
34.00000 2.00000 0.00000
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
0.00000 3.00000 0.00000
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.00668
4.00000 3.00000 0.01588
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.09912
14.00000 3.00000 0.13926
15.00000 3.00000 0.00000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.22482
24.00000 3.00000 0.25985
25.00000 3.00000 0.00000
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.21890
34.00000 3.00000 0.27384
35.00000 3.00000 0.00000
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
0.00000 4.00000 0.00000
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.00668
5.00000 4.00000 0.01588
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.09912
15.00000 4.00000 0.13926
16.00000 4.00000 0.00000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.22482
25.00000 4.00000 0.25985
26.00000 4.00000 0.00000
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.21890
35.00000 4.00000 0.27384
36.00000 4.00000 0.00000
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
0.00000 5.00000 0.00000
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.00668
6.00000 5.00000 0.01588
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.09912
16.00000 5.00000 0.13926
17.00000 5.00000 0.00000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.22482
26.00000 5.00000 0.25985
27.00000 5.00000 0.00000
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.21890
36.00000 5.00000 0.27384
37.00000 5.00000 0.00000
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
0.00000 6.00000 0.00000
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.00668
7.00000 6.00000 0.01588
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.09912
17.00000 6.00000 0.13926
18.00000 6.00000 0.00000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.22482
27.00000 6.00000 0.25985
28.00000 6.00000 0.00000
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.21890
37.00000 6.00000 0.27384
38.00000 6.00000 0.00000
39.00000 6.00000 0.00000
0.00000 7.00000 0.00000
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.00668
8.00000 7.00000 0.01690
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.09912
18.00000 7.00000 0.13935
19.00000 7.00000 0.00000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.22482
28.00000 7.00000 0.26212
29.00000 7.00000 0.00000
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.21890
38.00000 7.00000 0.28155
39.00000 7.00000 0.00000
0.00000 8.00000 0.00000
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.00711
9.00000 8.00000 0.01838
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.09918
19.00000 8.00000 0.13956
20.00000 8.00000 0.00000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.22679
29.00000 8.00000 0.26598
30.00000 8.00000 0.00000
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.22506
39.00000 8.00000 0.29264
0.00000 9.00000 0.29264
1.00000 9.00000 0.00000
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.00773
10.00000 9.00000 0.01838
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.09933
20.00000 9.00000 0.13956
21.00000 9.00000 0.00000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.23012
30.00000 9.00000 0.26598
31.00000 9.00000 0.00000
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.23393
0.00000 10.00000 0.23393
1.00000 10.00000 0.29147
2.00000 10.00000 0.00000
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.00773
11.00000 10.00000 0.01518
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.09933
21.00000 10.00000 0.09931
22.00000 10.00000 0.00000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.23012
31.00000 10.00000 0.19769
32.00000 10.00000 0.00000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
0.00000 11.00000 0.00000
1.00000 11.00000 0.23313
2.00000 11.00000 0.28874
3.00000 11.00000 0.00000
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.00518
12.00000 11.00000 0.01083
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.06754
22.00000 11.00000 0.06835
23.00000 11.00000 0.00000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.16207
32.00000 11.00000 0.13841
33.00000 11.00000 0.00000
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
0.00000 12.00000 0.00000
1.00000 12.00000 0.00000
2.00000 12.00000 0.23089
3.00000 12.00000 0.28874
4.00000 12.00000 0.00000
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.00332
13.00000 12.00000 0.01083
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.04542
23.00000 12.00000 0.06835
24.00000 12.00000 0.00000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.10997
33.00000 12.00000 0.13841
34.00000 12.00000 0.00000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
0.00000 13.00000 0.00000
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.23089
4.00000 13.00000 0.28874
5.00000 13.00000 0.00000
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.00332
14.00000 13.00000 0.01083
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.04542
24.00000 13.00000 0.06835
25.00000 13.00000 0.00000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.10997
34.00000 13.00000 0.13841
35.00000 13.00000 0.00000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
0.00000 14.00000 0.00000
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.23089
5.00000 14.00000 0.28874
6.00000 14.00000 0.00000
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.00332
15.00000 14.00000 0.01083
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.04542
25.00000 14.00000 0.06835
26.00000 14.00000 0.00000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.10997
35.00000 14.00000 0.13841
36.00000 14.00000 0.00000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
0.00000 15.00000 0.00000
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.23089
6.00000 15.00000 0.28874
7.00000 15.00000 0.00000
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.00332
16.00000 15.00000 0.01083
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.04542
26.00000 15.00000 0.06835
27.00000 15.00000 0.00000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.10997
36.00000 15.00000 0.13841
37.00000 15.00000 0.00000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
0.00000 16.00000 0.00000
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.23089
7.00000 16.00000 0.28874
8.00000 16.00000 0.00000
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.00332
17.00000 16.00000 0.01083
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.04542
27.00000 16.00000 0.06835
28.00000 16.00000 0.00000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.10997
37.00000 16.00000 0.13841
38.00000 16.00000 0.00000
39.00000 16.00000 0.00000
0.00000 17.00000 0.00000
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.23089
8.00000 17.00000 0.30731
9.00000 17.00000 0.00000
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.00332
18.00000 17.00000 0.01084
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.04542
28.00000 17.00000 0.06895
29.00000 17.00000 0.00000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.10997
38.00000 17.00000 0.14231
39.00000 17.00000 0.00000
0.00000 18.00000 0.00000
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.24574
9.00000 18.00000 0.33422
10.00000 18.00000 0.00000
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.00333
19.00000 18.00000 0.01085
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.04581
29.00000 18.00000 0.06996
30.00000 18.00000 0.00000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.11307
39.00000 18.00000 0.14792
0.00000 19.00000 0.14792
1.00000 19.00000 0.00000
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.26725
10.00000 19.00000 0.33422
11.00000 19.00000 0.00000
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.00333
20.00000 19.00000 0.01085
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.04649
30.00000 19.00000 0.06996
31.00000 19.00000 0.00000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.11753
0.00000 20.00000 0.11753
1.00000 20.00000 0.14698
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.26725
11.00000 20.00000 0.30393
12.00000 20.00000 0.00000
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.00333
21.00000 20.00000 0.00761
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.04649
31.00000 20.00000 0.04710
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
0.00000 21.00000 0.00000
1.00000 21.00000 0.11636
2.00000 21.00000 0.14442
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.24449
12.00000 21.00000 0.26618
13.00000 21.00000 0.00000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.00238
22.00000 21.00000 0.00524
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.03132
32.00000 21.00000 0.03511
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
0.00000 22.00000 0.00000
1.00000 22.00000 0.00000
2.00000 22.00000 0.11421
3.00000 22.00000 0.14442
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.21576
13.00000 22.00000 0.26618
14.00000 22.00000 0.00000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.00153
23.00000 22.00000 0.00524
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.02339
33.00000 22.00000 0.03511
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
0.00000 23.00000 0.00000
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.11421
4.00000 23.00000 0.14442
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.21576
14.00000 23.00000 0.26618
15.00000 23.00000 0.00000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.00153
24.00000 23.00000 0.00524
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.02339
34.00000 23.00000 0.03511
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.11421
5.00000 24.00000 0.14442
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.21576
15.00000 24.00000 0.26618
16.00000 24.00000 0.00000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.00153
25.00000 24.00000 0.00524
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.02339
35.00000 24.00000 0.03511
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.11421
6.00000 25.00000 0.14442
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.21576
16.00000 25.00000 0.26618
17.00000 25.00000 0.00000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.00153
26.00000 25.00000 0.00524
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.02339
36.00000 25.00000 0.03511
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.11421
7.00000 26.00000 0.14442
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.21576
17.00000 26.00000 0.26618
18.00000 26.00000 0.00000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.00153
27.00000 26.00000 0.00524
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.02339
37.00000 26.00000 0.03511
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.11421
8.00000 27.00000 0.15370
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.21576
18.00000 27.00000 0.26635
19.00000 27.00000 0.00000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.00153
28.00000 27.00000 0.00528
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.02339
38.00000 27.00000 0.03610
39.00000 27.00000 0.00000
0.00000 28.00000 0.00000
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.12155
9.00000 28.00000 0.16716
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.21591
19.00000 28.00000 0.26676
20.00000 28.00000 0.00000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.00155
29.00000 28.00000 0.00536
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.02405
39.00000 28.00000 0.03752
0.00000 29.00000 0.03752
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.13219
10.00000 29.00000 0.16716
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.21623
20.00000 29.00000 0.26676
21.00000 29.00000 0.00000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.00157
30.00000 29.00000 0.00536
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.02500
0.00000 30.00000 0.02500
1.00000 30.00000 0.03718
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.13219
11.00000 30.00000 0.14650
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.21623
21.00000 30.00000 0.19800
22.00000 30.00000 0.00000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.00157
31.00000 30.00000 0.00357
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.02454
2.00000 31.00000 0.03637
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.11380
12.00000 31.00000 0.12178
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.16195
22.00000 31.00000 0.13905
23.00000 31.00000 0.00000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.00000
28.00000 31.00000 0.00000
29.00000 31.00000 0.00000
30.00000 31.00000 0.00000
31.00000 31.00000 0.00080
32.00000 31.00000 0.00228
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.02391
3.00000 32.00000 0.03637
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.09292
13.00000 32.00000 0.12178
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.11467
23.00000 32.00000 0.13905
24.00000 32.00000 0.00000
25.00000 32.00000 0.00000
26.00000 32.00000 0.00000
27.00000 32.00000 0.00000
28.00000 32.00000 0.00000
29.00000 32.00000 0.00000
30.00000 32.00000 0.00000
31.00000 32.00000 0.00000
32.00000 32.00000 0.00061
33.00000 32.00000 0.00228
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.02391
4.00000 33.00000 0.03637
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.09292
14.00000 33.00000 0.12178
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00000
23.00000 33.00000 0.11467
24.00000 33.00000 0.13905
25.00000 33.00000 0.00000
26.00000 33.00000 0.00000
27.00000 33.00000 0.00000
28.00000 33.00000 0.00000
29.00000 33.00000 0.00000
30.00000 33.00000 0.00000
31.00000 33.00000 0.00000
32.00000 33.00000 0.00000
33.00000 33.00000 0.00061
34.00000 33.00000 0.00228
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.02391
5.00000 34.00000 0.03637
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.09292
15.00000 34.00000 0.12178
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00000
24.00000 34.00000 0.11467
25.00000 34.00000 0.13905
26.00000 34.00000 0.00000
27.00000 34.00000 0.00000
28.00000 34.00000 0.00000
29.00000 34.00000 0.00000
30.00000 34.00000 0.00000
31.00000 34.00000 0.00000
32.00000 34.00000 0.00000
33.00000 34.00000 0.00000
34.00000 34.00000 0.00061
35.00000 34.00000 0.00228
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.02391
6.00000 35.00000 0.03637
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.09292
16.00000 35.00000 0.12178
17.00000 35.00000 0.00000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00000
25.00000 35.00000 0.11467
26.00000 35.00000 0.13905
27.00000 35.00000 0.00000
28.00000 35.00000 0.00000
29.00000 35.00000 0.00000
30.00000 35.00000 0.00000
31.00000 35.00000 0.00000
32.00000 35.00000 0.00000
33.00000 35.00000 0.00000
34.00000 35.00000 0.00000
35.00000 35.00000 0.00061
36.00000 35.00000 0.00228
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.02391
7.00000 36.00000 0.03637
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.09292
17.00000 36.00000 0.12178
18.00000 36.00000 0.00000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00000
26.00000 36.00000 0.11467
27.00000 36.00000 0.13905
28.00000 36.00000 0.00000
29.00000 36.00000 0.00000
30.00000 36.00000 0.00000
31.00000 36.00000 0.00000
32.00000 36.00000 0.00000
33.00000 36.00000 0.00000
34.00000 36.00000 0.00000
35.00000 36.00000 0.00000
36.00000 36.00000 0.00061
37.00000 36.00000 0.00228
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.02391
8.00000 37.00000 0.03871
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.09292
18.00000 37.00000 0.12186
19.00000 37.00000 0.00000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.00000
27.00000 37.00000 0.11467
28.00000 37.00000 0.14026
29.00000 37.00000 0.00000
30.00000 37.00000 0.00000
31.00000 37.00000 0.00000
32.00000 37.00000 0.00000
33.00000 37.00000 0.00000
34.00000 37.00000 0.00000
35.00000 37.00000 0.00000
36.00000 37.00000 0.00000
37.00000 37.00000 0.00061
38.00000 37.00000 0.00235
39.00000 37.00000 0.00000
0.00000 38.00000 0.00000
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.02544
9.00000 38.00000 0.04210
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.09298
19.00000 38.00000 0.12205
20.00000 38.00000 0.00000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00000
26.00000 38.00000 0.00000
27.00000 38.00000 0.00000
28.00000 38.00000 0.11567
29.00000 38.00000 0.14232
30.00000 38.00000 0.00000
31.00000 38.00000 0.00000
32.00000 38.00000 0.00000
33.00000 38.00000 0.00000
34.00000 38.00000 0.00000
35.00000 38.00000 0.00000
36.00000 38.00000 0.00000
37.00000 38.00000 0.00000
38.00000 38.00000 0.00063
39.00000 38.00000 0.00244
0.00000 39.00000 0.00244
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.02767
10.00000 39.00000 0.04210
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.09313
20.00000 39.00000 0.12205
21.00000 39.00000 0.00000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00000
27.00000 39.00000 0.00000
28.00000 39.00000 0.00000
29.00000 39.00000 0.11737
30.00000 39.00000 0.14232
31.00000 39.00000 0.00000
32.00000 39.00000 0.00000
33.00000 39.00000 0.00000
34.00000 39.00000 0.00000
35.00000 39.00000 0.00000
36.00000 39.00000 0.00000
37.00000 39.00000 0.00000
38.00000 39.00000 0.00000
39.00000 39.00000 0.00066
0.00000 40.00000 0.00066
1.00000 40.00000 0.00229
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.02767
11.00000 40.00000 0.03664
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.09313
21.00000 40.00000 0.08547
22.00000 40.00000 0.00000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00000
28.00000 40.00000 0.00000
29.00000 40.00000 0.00000
30.00000 40.00000 0.11737
31.00000 40.00000 0.09728
32.00000 40.00000 0.00000
33.00000 40.00000 0.00000
34.00000 40.00000 0.00000
35.00000 40.00000 0.00000
36.00000 40.00000 0.00000
37.00000 40.00000 0.00000
38.00000 40.00000 0.00000
39.00000 40.00000 0.00000
0.00000 41.00000 0.00000
1.00000 41.00000 0.00066
2.00000 41.00000 0.00224
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.02316
12.00000 41.00000 0.03042
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.06468
22.00000 41.00000 0.06690
23.00000 41.00000 0.00000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00000
29.00000 41.00000 0.00000
30.00000 41.00000 0.00000
31.00000 41.00000 0.07797
32.00000 41.00000 0.07386
33.00000 41.00000 0.00000
34.00000 41.00000 0.00000
35.00000 41.00000 0.00000
36.00000 41.00000 0.00000
37.00000 41.00000 0.00000
38.00000 41.00000 0.00000
39.00000 41.00000 0.00000
0.00000 42.00000 0.00000
1.00000 42.00000 0.00000
2.00000 42.00000 0.00061
3.00000 42.00000 0.00224
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.01823
13.00000 42.00000 0.03042
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.05115
23.00000 42.00000 0.06690
24.00000 42.00000 0.00000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00000
30.00000 42.00000 0.00000
31.00000 42.00000 0.00000
32.00000 42.00000 0.05938
33.00000 42.00000 0.07386
34.00000 42.00000 0.00000
35.00000 42.00000 0.00000
36.00000 42.00000 0.00000
37.00000 42.00000 0.00000
38.00000 42.00000 0.00000
39.00000 42.00000 0.00000
0.00000 43.00000 0.00000
1.00000 43.00000 0.00000
2.00000 43.00000 0.00000
3.00000 43.00000 0.00061
4.00000 43.00000 0.00224
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.01823
14.00000 43.00000 0.03042
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.05115
24.00000 43.00000 0.06690
25.00000 43.00000 0.00000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00000
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.05938
34.00000 43.00000 0.07386
35.00000 43.00000 0.00000
36.00000 43.00000 0.00000
37.00000 43.00000 0.00000
38.00000 43.00000 0.00000
39.00000 43.00000 0.00000
0.00000 44.00000 0.00000
1.00000 44.00000 0.00000
2.00000 44.00000 0.00000
3.00000 44.00000 0.00000
4.00000 44.00000 0.00061
5.00000 44.00000 0.00224
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.01823
15.00000 44.00000 0.03042
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.05115
25.00000 44.00000 0.06690
26.00000 44.00000 0.00000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.05938
35.00000 44.00000 0.07386
36.00000 44.00000 0.00000
37.00000 44.00000 0.00000
38.00000 44.00000 0.00000
39.00000 44.00000 0.00000
0.00000 45.00000 0.00000
1.00000 45.00000 0.00000
2.00000 45.00000 0.00000
3.00000 45.00000 0.00000
4.00000 45.00000 0.00000
5.00000 45.00000 0.00061
6.00000 45.00000 0.00224
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.01823
16.00000 45.00000 0.03042
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.05115
26.00000 45.00000 0.06690
27.00000 45.00000 0.00000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.05938
36.00000 45.00000 0.07386
37.00000 45.00000 0.00000
38.00000 45.00000 0.00000
39.00000 45.00000 0.00000
0.00000 46.00000 0.00000
1.00000 46.00000 0.00000
2.00000 46.00000 0.00000
3.00000 46.00000 0.00000
4.00000 46.00000 0.00000
5.00000 46.00000 0.00000
6.00000 46.00000 0.00061
7.00000 46.00000 0.00224
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.01823
17.00000 46.00000 0.03042
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.05115
27.00000 46.00000 0.06690
28.00000 46.00000 0.00000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.05938
37.00000 46.00000 0.07386
38.00000 46.00000 0.00000
39.00000 46.00000 0.00000
0.00000 47.00000 0.00000
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.00000
4.00000 47.00000 0.00000
5.00000 47.00000 0.00000
6.00000 47.00000 0.00000
7.00000 47.00000 0.00061
8.00000 47.00000 0.00239
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.01823
18.00000 47.00000 0.03044
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.05115
28.00000 47.00000 0.06749
29.00000 47.00000 0.00000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.05938
38.00000 47.00000 0.07594
39.00000 47.00000 0.00000
0.00000 48.00000 0.00000
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00000
4.00000 48.00000 0.00000
5.00000 48.00000 0.00000
6.00000 48.00000 0.00000
7.00000 48.00000 0.00000
8.00000 48.00000 0.00065
9.00000 48.00000 0.00259
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.01824
19.00000 48.00000 0.03049
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.05160
29.00000 48.00000 0.06848
30.00000 48.00000 0.00000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.06105
39.00000 48.00000 0.07893
0.00000 49.00000 0.07893
1.00000 49.00000 0.00000
2.00000 49.00000 0.00000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00000
5.00000 49.00000 0.00000
6.00000 49.00000 0.00000
7.00000 49.00000 0.00000
8.00000 49.00000 0.00000
9.00000 49.00000 0.00070
10.00000 49.00000 0.00259
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.01827
20.00000 49.00000 0.03049
21.00000 49.00000 0.00000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.05235
30.00000 49.00000 0.06848
31.00000 49.00000 0.00000
32.00000 49.00000 0.00000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.06345
0.00000 50.00000 0.06345
1.00000 50.00000 0.07782
2.00000 50.00000 0.00000
3.00000 50.00000 0.00000
4.00000 50.00000 0.00000
5.00000 50.00000 0.00000
6.00000 50.00000 0.00000
7.00000 50.00000 0.00000
8.00000 50.00000 0.00000
9.00000 50.00000 0.00000
10.00000 50.00000 0.00070
11.00000 50.00000 0.00212
12.00000 50.00000 0.00000
13.00000 50.00000 0.00000
14.00000 50.00000 0.00000
15.00000 50.00000 0.00000
16.00000 50.00000 0.00000
17.00000 50.00000 0.00000
18.00000 50.00000 0.00000
19.00000 50.00000 0.00000
20.00000 50.00000 0.01827
21.00000 50.00000 0.02183
22.00000 50.00000 0.00000
23.00000 50.00000 0.00000
24.00000 50.00000 0.00000
25.00000 50.00000 0.00000
26.00000 50.00000 0.00000
27.00000 50.00000 0.00000
28.00000 50.00000 0.00000
29.00000 50.00000 0.00000
30.00000 50.00000 0.05235
31.00000 50.00000 0.04719
32.00000 50.00000 0.00000
33.00000 50.00000 0.00000
34.00000 50.00000 0.00000
35.00000 50.00000 0.00000
36.00000 50.00000 0.00000
37.00000 50.00000 0.00000
38.00000 50.00000 0.00000
39.00000 50.00000 0.00000
0.00000 51.00000 0.00000
1.00000 51.00000 0.06265
2.00000 51.00000 0.07564
3.00000 51.00000 0.00000
4.00000 51.00000 0.00000
5.00000 51.00000 0.00000
6.00000 51.00000 0.00000
7.00000 51.00000 0.00000
8.00000 51.00000 0.00000
9.00000 51.00000 0.00000
10.00000 51.00000 0.00000
11.00000 51.00000 0.00067
12.00000 51.00000 0.00151
13.00000 51.00000 0.00000
14.00000 51.00000 0.00000
15.00000 51.00000 0.00000
16.00000 51.00000 0.00000
17.00000 51.00000 0.00000
18.00000 51.00000 0.00000
19.00000 51.00000 0.00000
20.00000 51.00000 0.00000
21.00000 51.00000 0.01237
22.00000 51.00000 0.01436
23.00000 51.00000 0.00000
24.00000 51.00000 0.00000
25.00000 51.00000 0.00000
26.00000 51.00000 0.00000
27.00000 51.00000 0.00000
28.00000 51.00000 0.00000
29.00000 51.00000 0.00000
30.00000 51.00000 0.00000
31.00000 51.00000 0.03544
32.00000 51.00000 0.03686
33.00000 51.00000 0.00000
34.00000 51.00000 0.00000
35.00000 51.00000 0.00000
36.00000 51.00000 0.00000
37.00000 51.00000 0.00000
38.00000 51.00000 0.00000
39.00000 51.00000 0.00000
0.00000 52.00000 0.00000
1.00000 52.00000 0.00000
2.00000 52.00000 0.06042
3.00000 52.00000 0.07564
4.00000 52.00000 0.00000
5.00000 52.00000 0.00000
6.00000 52.00000 0.00000
7.00000 52.00000 0.00000
8.00000 52.00000 0.00000
9.00000 52.00000 0.00000
10.00000 52.00000 0.00000
11.00000 52.00000 0.00000
12.00000 52.00000 0.00065
13.00000 52.00000 0.00151
14.00000 52.00000 0.00000
15.00000 52.00000 0.00000
16.00000 52.00000 0.00000
17.00000 52.00000 0.00000
18.00000 52.00000 0.00000
19.00000 52.00000 0.00000
20.00000 52.00000 0.00000
21.00000 52.00000 0.00000
22.00000 52.00000 0.00867
23.00000 52.00000 0.01436
24.00000 52.00000 0.00000
25.00000 52.00000 0.00000
26.00000 52.00000 0.00000
27.00000 52.00000 0.00000
28.00000 52.00000 0.00000
29.00000 52.00000 0.00000
30.00000 52.00000 0.00000
31.00000 52.00000 0.00000
32.00000 52.00000 0.02738
33.00000 52.00000 0.03686
34.00000 52.00000 0.00000
35.00000 52.00000 0.00000
36.00000 52.00000 0.00000
37.00000 52.00000 0.00000
38.00000 52.00000 0.00000
39.00000 52.00000 0.00000
0.00000 53.00000 0.00000
1.00000 53.00000 0.00000
2.00000 53.00000 0.00000
3.00000 53.00000 0.06042
4.00000 53.00000 0.07564
5.00000 53.00000 0.00000
6.00000 53.00000 0.00000
7.00000 53.00000 0.00000
8.00000 53.00000 0.00000
9.00000 53.00000 0.00000
10.00000 53.00000 0.00000
11.00000 53.00000 0.00000
12.00000 53.00000 0.00000
13.00000 53.00000 0.00065
14.00000 53.00000 0.00151
15.00000 53.00000 0.00000
16.00000 53.00000 0.00000
17.00000 53.00000 0.00000
18.00000 53.00000 0.00000
19.00000 53.00000 0.00000
20.00000 53.00000 0.00000
21.00000 53.00000 0.00000
22.00000 53.00000 0.00000
23.00000 53.00000 0.00867
24.00000 53.00000 0.01436
25.00000 53.00000 0.00000
26.00000 53.00000 0.00000
27.00000 53.00000 0.00000
28.00000 53.00000 0.00000
29.00000 53.00000 0.00000
30.00000 53.00000 0.00000
31.00000 53.00000 0.00000
32.00000 53.00000 0.00000
33.00000 53.00000 0.02738
34.00000 53.00000 0.03686
35.00000 53.00000 0.00000
36.00000 53.00000 0.00000
37.00000 53.00000 0.00000
38.00000 53.00000 0.00000
39.00000 53.00000 0.00000
0.00000 54.00000 0.00000
1.00000 54.00000 0.00000
2.00000 54.00000 0.00000
3.00000 54.00000 0.00000
4.00000 54.00000 0.06042
5.00000 54.00000 0.07564
6.00000 54.00000 0.00000
7.00000 54.00000 0.00000
8.00000 54.00000 0.00000
9.00000 54.00000 0.00000
10.00000 54.00000 0.00000
11.00000 54.00000 0.00000
12.00000 54.00000 0.00000
13.00000 54.00000 0.00000
14.00000 54.00000 0.00065
15.00000 54.00000 0.00151
16.00000 54.00000 0.00000
17.00000 54.00000 0.00000
18.00000 54.00000 0.00000
19.00000 54.00000 0.00000
20.00000 54.00000 0.00000
21.00000 54.00000 0.00000
22.00000 54.00000 0.00000
23.00000 54.00000 0.00000
24.00000 54.00000 0.00867
25.00000 54.00000 0.01436
26.00000 54.00000 0.00000
27.00000 54.00000 0.00000
28.00000 54.00000 0.00000
29.00000 54.00000 0.00000
30.00000 54.00000 0.00000
31.00000 54.00000 0.00000
32.00000 54.00000 0.00000
33.00000 54.00000 0.00000
34.00000 54.00000 0.02738
35.00000 54.00000 0.03686
36.00000 54.00000 0.00000
37.00000 54.00000 0.00000
38.00000 54.00000 0.00000
39.00000 54.00000 0.00000
0.00000 55.00000 0.00000
1.00000 55.00000 0.00000
2.00000 55.00000 0.00000
3.00000 55.00000 0.00000
4.00000 55.00000 0.00000
5.00000 55.00000 0.06042
6.00000 55.00000 0.07564
7.00000 55.00000 0.00000
8.00000 55.00000 0.00000
9.00000 55.00000 0.00000
10.00000 55.00000 0.00000
11.00000 55.00000 0.00000
12.00000 55.00000 0.00000
13.00000 55.00000 0.00000
14.00000 55.00000 0.00000
15.00000 55.00000 0.00065
16.00000 55.00000 0.00151
17.00000 55.00000 0.00000
18.00000 55.00000 0.00000
19.00000 55.00000 0.00000
20.00000 55.00000 0.00000
21.00000 55.00000 0.00000
22.00000 55.00000 0.00000
23.00000 55.00000 0.00000
24.00000 55.00000 0.00000
25.00000 55.00000 0.00867
26.00000 55.00000 0.01436
27.00000 55.00000 0.00000
28.00000 55.00000 0.00000
29.00000 55.00000 0.00000
30.00000 55.00000 0.00000
31.00000 55.00000 0.00000
32.00000 55.00000 0.00000
33.00000 55.00000 0.00000
34.00000 55.00000 0.00000
35.00000 55.00000 0.02738
36.00000 55.00000 0.03686
37.00000 55.00000 0.00000
38.00000 55.00000 0.00000
39.00000 55.00000 0.00000
0.00000 56.00000 0.00000
1.00000 56.00000 0.00000
2.00000 56.00000 0.00000
3.00000 56.00000 0.00000
4.00000 56.00000 0.00000
5.00000 56.00000 0.00000
6.00000 56.00000 0.06042
7.00000 56.00000 0.13606
8.00000 56.00000 0.08050
9.00000 56.00000 0.00000
10.00000 56.00000 0.00000
11.00000 56.00000 0.00000
12.00000 56.00000 0.00000
13.00000 56.00000 0.00000
14.00000 56.00000 0.00000
15.00000 56.00000 0.00000
16.00000 56.00000 0.00065
17.00000 56.00000 0.00217
18.00000 56.00000 0.00151
19.00000 56.00000 0.00000
20.00000 56.00000 0.00000
21.00000 56.00000 0.00000
22.00000 56.00000 0.00000
23.00000 56.00000 0.00000
24.00000 56.00000 0.00000
25.00000 56.00000 0.00000
26.00000 56.00000 0.00867
27.00000 56.00000 0.02302
28.00000 56.00000 0.01448
29.00000 56.00000 0.00000
30.00000 56.00000 0.00000
31.00000 56.00000 0.00000
32.00000 56.00000 0.00000
33.00000 56.00000 0.00000
34.00000 56.00000 0.00000
35.00000 56.00000 0.00000
36.00000 56.00000 0.02738
37.00000 56.00000 0.06425
38.00000 56.00000 0.03790
39.00000 56.00000 0.00000


==> JournalFigures/CdfData/qaoi_matrix_07_unif20.csv <==
0.00000 1.00000 0.00000
1.00000 1.00000 0.04545
2.00000 1.00000 0.28571
3.00000 1.00000 0.18182
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.00000
12.00000 1.00000 0.00000
13.00000 1.00000 0.16667
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.00000
22.00000 1.00000 0.22222
23.00000 1.00000 0.17647
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.00000
32.00000 1.00000 0.30000
33.00000 1.00000 0.23810
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
0.00000 2.00000 0.00000
1.00000 2.00000 0.00000
2.00000 2.00000 0.04762
3.00000 2.00000 0.27273
4.00000 2.00000 0.18182
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.00000
13.00000 2.00000 0.00000
14.00000 2.00000 0.16667
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.00000
23.00000 2.00000 0.11765
24.00000 2.00000 0.17647
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.00000
33.00000 2.00000 0.23810
34.00000 2.00000 0.23810
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
0.00000 3.00000 0.00000
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.04545
4.00000 3.00000 0.27273
5.00000 3.00000 0.18182
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.00000
14.00000 3.00000 0.00000
15.00000 3.00000 0.16667
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.00000
24.00000 3.00000 0.11765
25.00000 3.00000 0.17647
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.00000
34.00000 3.00000 0.23810
35.00000 3.00000 0.23810
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
0.00000 4.00000 0.00000
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.04545
5.00000 4.00000 0.27273
6.00000 4.00000 0.18182
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.00000
15.00000 4.00000 0.00000
16.00000 4.00000 0.16667
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.00000
25.00000 4.00000 0.11765
26.00000 4.00000 0.17647
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.00000
35.00000 4.00000 0.23810
36.00000 4.00000 0.23810
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
0.00000 5.00000 0.00000
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.04545
6.00000 5.00000 0.27273
7.00000 5.00000 0.18182
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.00000
16.00000 5.00000 0.00000
17.00000 5.00000 0.16667
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.00000
26.00000 5.00000 0.11765
27.00000 5.00000 0.17647
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.00000
36.00000 5.00000 0.23810
37.00000 5.00000 0.23810
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
0.00000 6.00000 0.00000
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.04545
7.00000 6.00000 0.27273
8.00000 6.00000 0.18182
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.00000
17.00000 6.00000 0.00000
18.00000 6.00000 0.16667
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.00000
27.00000 6.00000 0.11765
28.00000 6.00000 0.17647
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.00000
37.00000 6.00000 0.23810
38.00000 6.00000 0.23810
39.00000 6.00000 0.00000
0.00000 7.00000 0.00000
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.04545
8.00000 7.00000 0.27273
9.00000 7.00000 0.18182
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.00000
18.00000 7.00000 0.00000
19.00000 7.00000 0.16667
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.00000
28.00000 7.00000 0.11765
29.00000 7.00000 0.17647
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.00000
38.00000 7.00000 0.23810
39.00000 7.00000 0.23810
0.00000 8.00000 0.23810
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.04545
9.00000 8.00000 0.27273
10.00000 8.00000 0.18182
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.00000
19.00000 8.00000 0.00000
20.00000 8.00000 0.16667
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.00000
29.00000 8.00000 0.11765
30.00000 8.00000 0.17647
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.00000
39.00000 8.00000 0.23810
0.00000 9.00000 0.23810
1.00000 9.00000 0.22727
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.04545
10.00000 9.00000 0.27273
11.00000 9.00000 0.19048
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.00000
20.00000 9.00000 0.00000
21.00000 9.00000 0.16667
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.00000
30.00000 9.00000 0.11765
31.00000 9.00000 0.17647
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.00000
0.00000 10.00000 0.00000
1.00000 10.00000 0.22727
2.00000 10.00000 0.09524
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.04545
11.00000 10.00000 0.28571
12.00000 10.00000 0.23529
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.00000
21.00000 10.00000 0.00000
22.00000 10.00000 0.11111
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.00000
31.00000 10.00000 0.11765
32.00000 10.00000 0.10000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
0.00000 11.00000 0.00000
1.00000 11.00000 0.00000
2.00000 11.00000 0.19048
3.00000 11.00000 0.09091
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.04762
12.00000 11.00000 0.35294
13.00000 11.00000 0.16667
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.00000
22.00000 11.00000 0.00000
23.00000 11.00000 0.11765
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.00000
32.00000 11.00000 0.10000
33.00000 11.00000 0.04762
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
0.00000 12.00000 0.00000
1.00000 12.00000 0.00000
2.00000 12.00000 0.00000
3.00000 12.00000 0.09091
4.00000 12.00000 0.09091
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.05882
13.00000 12.00000 0.33333
14.00000 12.00000 0.16667
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.00000
23.00000 12.00000 0.00000
24.00000 12.00000 0.11765
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.00000
33.00000 12.00000 0.04762
34.00000 12.00000 0.04762
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
0.00000 13.00000 0.00000
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.00000
4.00000 13.00000 0.09091
5.00000 13.00000 0.09091
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.05556
14.00000 13.00000 0.33333
15.00000 13.00000 0.16667
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.00000
24.00000 13.00000 0.00000
25.00000 13.00000 0.11765
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.00000
34.00000 13.00000 0.04762
35.00000 13.00000 0.04762
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
0.00000 14.00000 0.00000
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.00000
5.00000 14.00000 0.09091
6.00000 14.00000 0.09091
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.05556
15.00000 14.00000 0.33333
16.00000 14.00000 0.16667
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.00000
25.00000 14.00000 0.00000
26.00000 14.00000 0.11765
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.00000
35.00000 14.00000 0.04762
36.00000 14.00000 0.04762
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
0.00000 15.00000 0.00000
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.00000
6.00000 15.00000 0.09091
7.00000 15.00000 0.09091
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.05556
16.00000 15.00000 0.33333
17.00000 15.00000 0.16667
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.00000
26.00000 15.00000 0.00000
27.00000 15.00000 0.11765
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.00000
36.00000 15.00000 0.04762
37.00000 15.00000 0.04762
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
0.00000 16.00000 0.00000
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.00000
7.00000 16.00000 0.09091
8.00000 16.00000 0.09091
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.05556
17.00000 16.00000 0.33333
18.00000 16.00000 0.16667
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.00000
27.00000 16.00000 0.00000
28.00000 16.00000 0.11765
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.00000
37.00000 16.00000 0.04762
38.00000 16.00000 0.04762
39.00000 16.00000 0.00000
0.00000 17.00000 0.00000
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.00000
8.00000 17.00000 0.09091
9.00000 17.00000 0.09091
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.05556
18.00000 17.00000 0.33333
19.00000 17.00000 0.16667
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.00000
28.00000 17.00000 0.00000
29.00000 17.00000 0.11765
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.00000
38.00000 17.00000 0.04762
39.00000 17.00000 0.04762
0.00000 18.00000 0.04762
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.00000
9.00000 18.00000 0.09091
10.00000 18.00000 0.09091
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.05556
19.00000 18.00000 0.33333
20.00000 18.00000 0.16667
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.00000
29.00000 18.00000 0.00000
30.00000 18.00000 0.11765
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.00000
39.00000 18.00000 0.04762
0.00000 19.00000 0.04762
1.00000 19.00000 0.04545
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.00000
10.00000 19.00000 0.09091
11.00000 19.00000 0.09524
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.05556
20.00000 19.00000 0.33333
21.00000 19.00000 0.16667
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.00000
30.00000 19.00000 0.00000
31.00000 19.00000 0.11765
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.00000
0.00000 20.00000 0.00000
1.00000 20.00000 0.04545
2.00000 20.00000 0.04762
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.00000
11.00000 20.00000 0.09524
12.00000 20.00000 0.11765
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.05556
21.00000 20.00000 0.33333
22.00000 20.00000 0.05556
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.00000
31.00000 20.00000 0.00000
32.00000 20.00000 0.10000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
0.00000 21.00000 0.00000
1.00000 21.00000 0.00000
2.00000 21.00000 0.00000
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.00000
12.00000 21.00000 0.11765
13.00000 21.00000 0.11111
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.05556
22.00000 21.00000 0.27778
23.00000 21.00000 0.05882
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.00000
32.00000 21.00000 0.00000
33.00000 21.00000 0.04762
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
0.00000 22.00000 0.00000
1.00000 22.00000 0.00000
2.00000 22.00000 0.00000
3.00000 22.00000 0.00000
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.00000
13.00000 22.00000 0.11111
14.00000 22.00000 0.11111
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.05556
23.00000 22.00000 0.23529
24.00000 22.00000 0.05882
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.00000
33.00000 22.00000 0.00000
34.00000 22.00000 0.04762
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
0.00000 23.00000 0.00000
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.00000
4.00000 23.00000 0.00000
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.00000
14.00000 23.00000 0.11111
15.00000 23.00000 0.11111
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.05882
24.00000 23.00000 0.23529
25.00000 23.00000 0.05882
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.00000
34.00000 23.00000 0.00000
35.00000 23.00000 0.04762
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.00000
5.00000 24.00000 0.00000
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.00000
15.00000 24.00000 0.11111
16.00000 24.00000 0.11111
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.05882
25.00000 24.00000 0.23529
26.00000 24.00000 0.05882
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.00000
35.00000 24.00000 0.00000
36.00000 24.00000 0.04762
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.00000
6.00000 25.00000 0.00000
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.00000
16.00000 25.00000 0.11111
17.00000 25.00000 0.11111
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.05882
26.00000 25.00000 0.23529
27.00000 25.00000 0.05882
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.00000
36.00000 25.00000 0.00000
37.00000 25.00000 0.04762
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.00000
7.00000 26.00000 0.00000
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.00000
17.00000 26.00000 0.11111
18.00000 26.00000 0.11111
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.05882
27.00000 26.00000 0.23529
28.00000 26.00000 0.05882
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.00000
37.00000 26.00000 0.00000
38.00000 26.00000 0.04762
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.00000
8.00000 27.00000 0.00000
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.00000
18.00000 27.00000 0.11111
19.00000 27.00000 0.11111
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.05882
28.00000 27.00000 0.23529
29.00000 27.00000 0.05882
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.00000
38.00000 27.00000 0.00000
39.00000 27.00000 0.04762
0.00000 28.00000 0.04762
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.00000
9.00000 28.00000 0.00000
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.00000
19.00000 28.00000 0.11111
20.00000 28.00000 0.11111
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.05882
29.00000 28.00000 0.23529
30.00000 28.00000 0.05882
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.00000
39.00000 28.00000 0.00000
0.00000 29.00000 0.00000
1.00000 29.00000 0.04545
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.00000
10.00000 29.00000 0.00000
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.00000
20.00000 29.00000 0.11111
21.00000 29.00000 0.11111
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.05882
30.00000 29.00000 0.23529
31.00000 29.00000 0.05882
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.00000
0.00000 30.00000 0.00000
1.00000 30.00000 0.00000
2.00000 30.00000 0.04762
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.00000
11.00000 30.00000 0.00000
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.00000
21.00000 30.00000 0.11111
22.00000 30.00000 0.11111
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.05882
31.00000 30.00000 0.23529
32.00000 30.00000 0.05000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.00000
2.00000 31.00000 0.00000
3.00000 31.00000 0.04545
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.00000
12.00000 31.00000 0.00000
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.00000
22.00000 31.00000 0.11111
23.00000 31.00000 0.11765
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.00000
28.00000 31.00000 0.00000
29.00000 31.00000 0.00000
30.00000 31.00000 0.00000
31.00000 31.00000 0.05882
32.00000 31.00000 0.20000
33.00000 31.00000 0.04762
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.00000
3.00000 32.00000 0.00000
4.00000 32.00000 0.04545
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.00000
13.00000 32.00000 0.00000
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.00000
23.00000 32.00000 0.11765
24.00000 32.00000 0.11765
25.00000 32.00000 0.00000
26.00000 32.00000 0.00000
27.00000 32.00000 0.00000
28.00000 32.00000 0.00000
29.00000 32.00000 0.00000
30.00000 32.00000 0.00000
31.00000 32.00000 0.00000
32.00000 32.00000 0.05000
33.00000 32.00000 0.19048
34.00000 32.00000 0.04762
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.00000
4.00000 33.00000 0.00000
5.00000 33.00000 0.04545
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.00000
14.00000 33.00000 0.00000
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00000
23.00000 33.00000 0.00000
24.00000 33.00000 0.11765
25.00000 33.00000 0.11765
26.00000 33.00000 0.00000
27.00000 33.00000 0.00000
28.00000 33.00000 0.00000
29.00000 33.00000 0.00000
30.00000 33.00000 0.00000
31.00000 33.00000 0.00000
32.00000 33.00000 0.00000
33.00000 33.00000 0.04762
34.00000 33.00000 0.19048
35.00000 33.00000 0.04762
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.00000
5.00000 34.00000 0.00000
6.00000 34.00000 0.04545
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.00000
15.00000 34.00000 0.00000
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00000
24.00000 34.00000 0.00000
25.00000 34.00000 0.11765
26.00000 34.00000 0.11765
27.00000 34.00000 0.00000
28.00000 34.00000 0.00000
29.00000 34.00000 0.00000
30.00000 34.00000 0.00000
31.00000 34.00000 0.00000
32.00000 34.00000 0.00000
33.00000 34.00000 0.00000
34.00000 34.00000 0.04762
35.00000 34.00000 0.19048
36.00000 34.00000 0.04762
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.00000
6.00000 35.00000 0.00000
7.00000 35.00000 0.04545
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.00000
16.00000 35.00000 0.00000
17.00000 35.00000 0.00000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00000
25.00000 35.00000 0.00000
26.00000 35.00000 0.11765
27.00000 35.00000 0.11765
28.00000 35.00000 0.00000
29.00000 35.00000 0.00000
30.00000 35.00000 0.00000
31.00000 35.00000 0.00000
32.00000 35.00000 0.00000
33.00000 35.00000 0.00000
34.00000 35.00000 0.00000
35.00000 35.00000 0.04762
36.00000 35.00000 0.19048
37.00000 35.00000 0.04762
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.00000
7.00000 36.00000 0.00000
8.00000 36.00000 0.04545
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.00000
17.00000 36.00000 0.00000
18.00000 36.00000 0.00000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00000
26.00000 36.00000 0.00000
27.00000 36.00000 0.11765
28.00000 36.00000 0.11765
29.00000 36.00000 0.00000
30.00000 36.00000 0.00000
31.00000 36.00000 0.00000
32.00000 36.00000 0.00000
33.00000 36.00000 0.00000
34.00000 36.00000 0.00000
35.00000 36.00000 0.00000
36.00000 36.00000 0.04762
37.00000 36.00000 0.19048
38.00000 36.00000 0.04762
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.00000
8.00000 37.00000 0.00000
9.00000 37.00000 0.04545
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.00000
18.00000 37.00000 0.00000
19.00000 37.00000 0.00000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.00000
27.00000 37.00000 0.00000
28.00000 37.00000 0.11765
29.00000 37.00000 0.11765
30.00000 37.00000 0.00000
31.00000 37.00000 0.00000
32.00000 37.00000 0.00000
33.00000 37.00000 0.00000
34.00000 37.00000 0.00000
35.00000 37.00000 0.00000
36.00000 37.00000 0.00000
37.00000 37.00000 0.04762
38.00000 37.00000 0.19048
39.00000 37.00000 0.04762
0.00000 38.00000 0.04762
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.00000
9.00000 38.00000 0.00000
10.00000 38.00000 0.04545
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.00000
19.00000 38.00000 0.00000
20.00000 38.00000 0.00000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00000
26.00000 38.00000 0.00000
27.00000 38.00000 0.00000
28.00000 38.00000 0.00000
29.00000 38.00000 0.11765
30.00000 38.00000 0.11765
31.00000 38.00000 0.00000
32.00000 38.00000 0.00000
33.00000 38.00000 0.00000
34.00000 38.00000 0.00000
35.00000 38.00000 0.00000
36.00000 38.00000 0.00000
37.00000 38.00000 0.00000
38.00000 38.00000 0.04762
39.00000 38.00000 0.19048
0.00000 39.00000 0.19048
1.00000 39.00000 0.04545
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.00000
10.00000 39.00000 0.00000
11.00000 39.00000 0.04762
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.00000
20.00000 39.00000 0.00000
21.00000 39.00000 0.00000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00000
27.00000 39.00000 0.00000
28.00000 39.00000 0.00000
29.00000 39.00000 0.00000
30.00000 39.00000 0.11765
31.00000 39.00000 0.11765
32.00000 39.00000 0.00000
33.00000 39.00000 0.00000
34.00000 39.00000 0.00000
35.00000 39.00000 0.00000
36.00000 39.00000 0.00000
37.00000 39.00000 0.00000
38.00000 39.00000 0.00000
39.00000 39.00000 0.04762
0.00000 40.00000 0.04762
1.00000 40.00000 0.18182
2.00000 40.00000 0.04762
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.00000
11.00000 40.00000 0.00000
12.00000 40.00000 0.05882
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.00000
21.00000 40.00000 0.00000
22.00000 40.00000 0.00000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00000
28.00000 40.00000 0.00000
29.00000 40.00000 0.00000
30.00000 40.00000 0.00000
31.00000 40.00000 0.11765
32.00000 40.00000 0.00000
33.00000 40.00000 0.00000
34.00000 40.00000 0.00000
35.00000 40.00000 0.00000
36.00000 40.00000 0.00000
37.00000 40.00000 0.00000
38.00000 40.00000 0.00000
39.00000 40.00000 0.00000
0.00000 41.00000 0.00000
1.00000 41.00000 0.04545
2.00000 41.00000 0.19048
3.00000 41.00000 0.04545
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.00000
12.00000 41.00000 0.00000
13.00000 41.00000 0.05556
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.00000
22.00000 41.00000 0.00000
23.00000 41.00000 0.00000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00000
29.00000 41.00000 0.00000
30.00000 41.00000 0.00000
31.00000 41.00000 0.00000
32.00000 41.00000 0.10000
33.00000 41.00000 0.00000
34.00000 41.00000 0.00000
35.00000 41.00000 0.00000
36.00000 41.00000 0.00000
37.00000 41.00000 0.00000
38.00000 41.00000 0.00000
39.00000 41.00000 0.00000
0.00000 42.00000 0.00000
1.00000 42.00000 0.00000
2.00000 42.00000 0.04762
3.00000 42.00000 0.18182
4.00000 42.00000 0.04545
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.00000
13.00000 42.00000 0.00000
14.00000 42.00000 0.05556
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.00000
23.00000 42.00000 0.00000
24.00000 42.00000 0.00000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00000
30.00000 42.00000 0.00000
31.00000 42.00000 0.00000
32.00000 42.00000 0.00000
33.00000 42.00000 0.09524
34.00000 42.00000 0.00000
35.00000 42.00000 0.00000
36.00000 42.00000 0.00000
37.00000 42.00000 0.00000
38.00000 42.00000 0.00000
39.00000 42.00000 0.00000
0.00000 43.00000 0.00000
1.00000 43.00000 0.00000
2.00000 43.00000 0.00000
3.00000 43.00000 0.04545
4.00000 43.00000 0.18182
5.00000 43.00000 0.04545
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.00000
14.00000 43.00000 0.00000
15.00000 43.00000 0.05556
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.00000
24.00000 43.00000 0.00000
25.00000 43.00000 0.00000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00000
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.00000
34.00000 43.00000 0.09524
35.00000 43.00000 0.00000
36.00000 43.00000 0.00000
37.00000 43.00000 0.00000
38.00000 43.00000 0.00000
39.00000 43.00000 0.00000
0.00000 44.00000 0.00000
1.00000 44.00000 0.00000
2.00000 44.00000 0.00000
3.00000 44.00000 0.00000
4.00000 44.00000 0.04545
5.00000 44.00000 0.18182
6.00000 44.00000 0.04545
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.00000
15.00000 44.00000 0.00000
16.00000 44.00000 0.05556
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.00000
25.00000 44.00000 0.00000
26.00000 44.00000 0.00000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.00000
35.00000 44.00000 0.09524
36.00000 44.00000 0.00000
37.00000 44.00000 0.00000
38.00000 44.00000 0.00000
39.00000 44.00000 0.00000
0.00000 45.00000 0.00000
1.00000 45.00000 0.00000
2.00000 45.00000 0.00000
3.00000 45.00000 0.00000
4.00000 45.00000 0.00000
5.00000 45.00000 0.04545
6.00000 45.00000 0.18182
7.00000 45.00000 0.04545
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.00000
16.00000 45.00000 0.00000
17.00000 45.00000 0.05556
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.00000
26.00000 45.00000 0.00000
27.00000 45.00000 0.00000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.00000
36.00000 45.00000 0.09524
37.00000 45.00000 0.00000
38.00000 45.00000 0.00000
39.00000 45.00000 0.00000
0.00000 46.00000 0.00000
1.00000 46.00000 0.00000
2.00000 46.00000 0.00000
3.00000 46.00000 0.00000
4.00000 46.00000 0.00000
5.00000 46.00000 0.00000
6.00000 46.00000 0.04545
7.00000 46.00000 0.18182
8.00000 46.00000 0.04545
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.00000
17.00000 46.00000 0.00000
18.00000 46.00000 0.05556
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.00000
27.00000 46.00000 0.00000
28.00000 46.00000 0.00000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.00000
37.00000 46.00000 0.09524
38.00000 46.00000 0.00000
39.00000 46.00000 0.00000
0.00000 47.00000 0.00000
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.00000
4.00000 47.00000 0.00000
5.00000 47.00000 0.00000
6.00000 47.00000 0.00000
7.00000 47.00000 0.04545
8.00000 47.00000 0.18182
9.00000 47.00000 0.04545
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.00000
18.00000 47.00000 0.00000
19.00000 47.00000 0.05556
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.00000
28.00000 47.00000 0.00000
29.00000 47.00000 0.00000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.00000
38.00000 47.00000 0.09524
39.00000 47.00000 0.00000
0.00000 48.00000 0.00000
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00000
4.00000 48.00000 0.00000
5.00000 48.00000 0.00000
6.00000 48.00000 0.00000
7.00000 48.00000 0.00000
8.00000 48.00000 0.04545
9.00000 48.00000 0.18182
10.00000 48.00000 0.04545
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.00000
19.00000 48.00000 0.00000
20.00000 48.00000 0.05556
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.00000
29.00000 48.00000 0.00000
30.00000 48.00000 0.00000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.00000
39.00000 48.00000 0.09524
0.00000 49.00000 0.09524
1.00000 49.00000 0.09091
2.00000 49.00000 0.00000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00000
5.00000 49.00000 0.00000
6.00000 49.00000 0.00000
7.00000 49.00000 0.00000
8.00000 49.00000 0.00000
9.00000 49.00000 0.04545
10.00000 49.00000 0.22727
11.00000 49.00000 0.23810
12.00000 49.00000 0.05882
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.00000
20.00000 49.00000 0.00000
21.00000 49.00000 0.05556
22.00000 49.00000 0.05556
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.00000
30.00000 49.00000 0.00000
31.00000 49.00000 0.00000
32.00000 49.00000 0.00000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.00000


==> RevisionFigures/data/case1_aoi_matrix_02.csv <==
0.00000 1.00000 0.07998
1.00000 1.00000 0.08004
2.00000 1.00000 0.08025
3.00000 1.00000 0.07976
4.00000 1.00000 0.07990
5.00000 1.00000 0.08026
6.00000 1.00000 0.07983
7.00000 1.00000 0.07997
8.00000 1.00000 0.07970
9.00000 1.00000 0.07967
10.00000 1.00000 0.08001
11.00000 1.00000 0.08000
12.00000 1.00000 0.07989
13.00000 1.00000 0.07964
14.00000 1.00000 0.08015
15.00000 1.00000 0.07995
16.00000 1.00000 0.07977
17.00000 1.00000 0.07992
18.00000 1.00000 0.07990
19.00000 1.00000 0.07990
20.00000 1.00000 0.07987
21.00000 1.00000 0.07986
22.00000 1.00000 0.08013
23.00000 1.00000 0.07984
24.00000 1.00000 0.08019
25.00000 1.00000 0.08028
26.00000 1.00000 0.07975
27.00000 1.00000 0.08034
28.00000 1.00000 0.08003
29.00000 1.00000 0.07995
30.00000 1.00000 0.08004
31.00000 1.00000 0.07957
32.00000 1.00000 0.08007
33.00000 1.00000 0.08007
34.00000 1.00000 0.08028
35.00000 1.00000 0.08009
36.00000 1.00000 0.07971
37.00000 1.00000 0.07990
38.00000 1.00000 0.08019
39.00000 1.00000 0.07994
0.00000 2.00000 0.07994
1.00000 2.00000 0.07998
2.00000 2.00000 0.08004
3.00000 2.00000 0.08025
4.00000 2.00000 0.07976
5.00000 2.00000 0.07990
6.00000 2.00000 0.08026
7.00000 2.00000 0.07983
8.00000 2.00000 0.07997
9.00000 2.00000 0.07970
10.00000 2.00000 0.07967
11.00000 2.00000 0.08001
12.00000 2.00000 0.08000
13.00000 2.00000 0.07989
14.00000 2.00000 0.07964
15.00000 2.00000 0.08015
16.00000 2.00000 0.07995
17.00000 2.00000 0.07977
18.00000 2.00000 0.07992
19.00000 2.00000 0.07990
20.00000 2.00000 0.07990
21.00000 2.00000 0.07987
22.00000 2.00000 0.07986
23.00000 2.00000 0.08013
24.00000 2.00000 0.07984
25.00000 2.00000 0.08019
26.00000 2.00000 0.08028
27.00000 2.00000 0.07975
28.00000 2.00000 0.08034
29.00000 2.00000 0.08003
30.00000 2.00000 0.07995
31.00000 2.00000 0.08004
32.00000 2.00000 0.07957
33.00000 2.00000 0.08007
34.00000 2.00000 0.08007
35.00000 2.00000 0.08028
36.00000 2.00000 0.08009
37.00000 2.00000 0.07971
38.00000 2.00000 0.07990
39.00000 2.00000 0.08019
0.00000 3.00000 0.07917
1.00000 3.00000 0.07893
2.00000 3.00000 0.07899
3.00000 3.00000 0.07907
4.00000 3.00000 0.07924
5.00000 3.00000 0.07877
6.00000 3.00000 0.07889
7.00000 3.00000 0.07930
8.00000 3.00000 0.07886
9.00000 3.00000 0.07898
10.00000 3.00000 0.07872
11.00000 3.00000 0.07868
12.00000 3.00000 0.07899
13.00000 3.00000 0.07904
14.00000 3.00000 0.07892
15.00000 3.00000 0.07866
16.00000 3.00000 0.07912
17.00000 3.00000 0.07897
18.00000 3.00000 0.07878
19.00000 3.00000 0.07896
20.00000 3.00000 0.07888
21.00000 3.00000 0.07892
22.00000 3.00000 0.07886
23.00000 3.00000 0.07884
24.00000 3.00000 0.07915
25.00000 3.00000 0.07885
26.00000 3.00000 0.07922
27.00000 3.00000 0.07927
28.00000 3.00000 0.07877
29.00000 3.00000 0.07935
30.00000 3.00000 0.07904
31.00000 3.00000 0.07897
32.00000 3.00000 0.07902
33.00000 3.00000 0.07855
34.00000 3.00000 0.07908
35.00000 3.00000 0.07907
36.00000 3.00000 0.07927
37.00000 3.00000 0.07908
38.00000 3.00000 0.07871
39.00000 3.00000 0.07891
0.00000 4.00000 0.06109
1.00000 4.00000 0.06114
2.00000 4.00000 0.06095
3.00000 4.00000 0.06112
4.00000 4.00000 0.06112
5.00000 4.00000 0.06139
6.00000 4.00000 0.06093
7.00000 4.00000 0.06101
8.00000 4.00000 0.06139
9.00000 4.00000 0.06102
10.00000 4.00000 0.06111
11.00000 4.00000 0.06086
12.00000 4.00000 0.06090
13.00000 4.00000 0.06116
14.00000 4.00000 0.06123
15.00000 4.00000 0.06102
16.00000 4.00000 0.06095
17.00000 4.00000 0.06123
18.00000 4.00000 0.06106
19.00000 4.00000 0.06098
20.00000 4.00000 0.06105
21.00000 4.00000 0.06114
22.00000 4.00000 0.06106
23.00000 4.00000 0.06112
24.00000 4.00000 0.06104
25.00000 4.00000 0.06113
26.00000 4.00000 0.06109
27.00000 4.00000 0.06130
28.00000 4.00000 0.06130
29.00000 4.00000 0.06098
30.00000 4.00000 0.06132
31.00000 4.00000 0.06117
32.00000 4.00000 0.06105
33.00000 4.00000 0.06099
34.00000 4.00000 0.06074
35.00000 4.00000 0.06114
36.00000 4.00000 0.06113
37.00000 4.00000 0.06140
38.00000 4.00000 0.06116
39.00000 4.00000 0.06082
0.00000 5.00000 0.05568
1.00000 5.00000 0.05594
2.00000 5.00000 0.05601
3.00000 5.00000 0.05586
4.00000 5.00000 0.05601
5.00000 5.00000 0.05599
6.00000 5.00000 0.05627
7.00000 5.00000 0.05574
8.00000 5.00000 0.05590
9.00000 5.00000 0.05630
10.00000 5.00000 0.05590
11.00000 5.00000 0.05603
12.00000 5.00000 0.05579
13.00000 5.00000 0.05576
14.00000 5.00000 0.05597
15.00000 5.00000 0.05617
16.00000 5.00000 0.05595
17.00000 5.00000 0.05587
18.00000 5.00000 0.05625
19.00000 5.00000 0.05599
20.00000 5.00000 0.05593
21.00000 5.00000 0.05596
22.00000 5.00000 0.05608
23.00000 5.00000 0.05591
24.00000 5.00000 0.05596
25.00000 5.00000 0.05592
26.00000 5.00000 0.05602
27.00000 5.00000 0.05593
28.00000 5.00000 0.05615
29.00000 5.00000 0.05619
30.00000 5.00000 0.05584
31.00000 5.00000 0.05620
32.00000 5.00000 0.05602
33.00000 5.00000 0.05586
34.00000 5.00000 0.05584
35.00000 5.00000 0.05559
36.00000 5.00000 0.05602
37.00000 5.00000 0.05597
38.00000 5.00000 0.05620
39.00000 5.00000 0.05607
0.00000 6.00000 0.05160
1.00000 6.00000 0.05121
2.00000 6.00000 0.05151
3.00000 6.00000 0.05146
4.00000 6.00000 0.05143
5.00000 6.00000 0.05142
6.00000 6.00000 0.05142
7.00000 6.00000 0.05175
8.00000 6.00000 0.05132
9.00000 6.00000 0.05147
10.00000 6.00000 0.05173
11.00000 6.00000 0.05143
12.00000 6.00000 0.05157
13.00000 6.00000 0.05136
14.00000 6.00000 0.05134
15.00000 6.00000 0.05151
16.00000 6.00000 0.05174
17.00000 6.00000 0.05147
18.00000 6.00000 0.05135
19.00000 6.00000 0.05174
20.00000 6.00000 0.05147
21.00000 6.00000 0.05144
22.00000 6.00000 0.05152
23.00000 6.00000 0.05162
24.00000 6.00000 0.05146
25.00000 6.00000 0.05147
26.00000 6.00000 0.05141
27.00000 6.00000 0.05147
28.00000 6.00000 0.05143
29.00000 6.00000 0.05167
30.00000 6.00000 0.05175
31.00000 6.00000 0.05137
32.00000 6.00000 0.05164
33.00000 6.00000 0.05150
34.00000 6.00000 0.05140
35.00000 6.00000 0.05135
36.00000 6.00000 0.05117
37.00000 6.00000 0.05157
38.00000 6.00000 0.05141
39.00000 6.00000 0.05168
0.00000 7.00000 0.04752
1.00000 7.00000 0.04750
2.00000 7.00000 0.04710
3.00000 7.00000 0.04746
4.00000 7.00000 0.04735
5.00000 7.00000 0.04726
6.00000 7.00000 0.04731
7.00000 7.00000 0.04724
8.00000 7.00000 0.04760
9.00000 7.00000 0.04723
10.00000 7.00000 0.04732
11.00000 7.00000 0.04766
12.00000 7.00000 0.04732
13.00000 7.00000 0.04739
14.00000 7.00000 0.04724
15.00000 7.00000 0.04723
16.00000 7.00000 0.04741
17.00000 7.00000 0.04759
18.00000 7.00000 0.04740
19.00000 7.00000 0.04721
20.00000 7.00000 0.04752
21.00000 7.00000 0.04736
22.00000 7.00000 0.04732
23.00000 7.00000 0.04739
24.00000 7.00000 0.04751
25.00000 7.00000 0.04730
26.00000 7.00000 0.04732
27.00000 7.00000 0.04724
28.00000 7.00000 0.04733
29.00000 7.00000 0.04728
30.00000 7.00000 0.04749
31.00000 7.00000 0.04767
32.00000 7.00000 0.04719
33.00000 7.00000 0.04755
34.00000 7.00000 0.04734
35.00000 7.00000 0.04721
36.00000 7.00000 0.04729
37.00000 7.00000 0.04710
38.00000 7.00000 0.04746
39.00000 7.00000 0.04726
0.00000 8.00000 0.04356
1.00000 8.00000 0.04370
2.00000 8.00000 0.04353
3.00000 8.00000 0.04335
4.00000 8.00000 0.04364
5.00000 8.00000 0.04356
6.00000 8.00000 0.04348
7.00000 8.00000 0.04348
8.00000 8.00000 0.04345
9.00000 8.00000 0.04386
10.00000 8.00000 0.04348
11.00000 8.00000 0.04351
12.00000 8.00000 0.04382
13.00000 8.00000 0.04351
14.00000 8.00000 0.04358
15.00000 8.00000 0.04347
16.00000 8.00000 0.04349
17.00000 8.00000 0.04364
18.00000 8.00000 0.04375
19.00000 8.00000 0.04358
20.00000 8.00000 0.04349
21.00000 8.00000 0.04374
22.00000 8.00000 0.04355
23.00000 8.00000 0.04354
24.00000 8.00000 0.04360
25.00000 8.00000 0.04375
26.00000 8.00000 0.04354
27.00000 8.00000 0.04354
28.00000 8.00000 0.04346
29.00000 8.00000 0.04356
30.00000 8.00000 0.04353
31.00000 8.00000 0.04373
32.00000 8.00000 0.04388
33.00000 8.00000 0.04347
34.00000 8.00000 0.04370
35.00000 8.00000 0.04357
36.00000 8.00000 0.04348
37.00000 8.00000 0.04351
38.00000 8.00000 0.04330
39.00000 8.00000 0.04369
0.00000 9.00000 0.04016
1.00000 9.00000 0.04007
2.00000 9.00000 0.04011
3.00000 9.00000 0.04003
4.00000 9.00000 0.03990
5.00000 9.00000 0.04013
6.00000 9.00000 0.04003
7.00000 9.00000 0.03999
8.00000 9.00000 0.04009
9.00000 9.00000 0.04008
10.00000 9.00000 0.04028
11.00000 9.00000 0.03998
12.00000 9.00000 0.04000
13.00000 9.00000 0.04038
14.00000 9.00000 0.04002
15.00000 9.00000 0.04009
16.00000 9.00000 0.03997
17.00000 9.00000 0.04004
18.00000 9.00000 0.04012
19.00000 9.00000 0.04027
20.00000 9.00000 0.04010
21.00000 9.00000 0.04000
22.00000 9.00000 0.04029
23.00000 9.00000 0.04007
24.00000 9.00000 0.04006
25.00000 9.00000 0.04006
26.00000 9.00000 0.04019
27.00000 9.00000 0.04002
28.00000 9.00000 0.04002
29.00000 9.00000 0.03999
30.00000 9.00000 0.04003
31.00000 9.00000 0.04013
32.00000 9.00000 0.04030
33.00000 9.00000 0.04037
34.00000 9.00000 0.03998
35.00000 9.00000 0.04020
36.00000 9.00000 0.04015
37.00000 9.00000 0.03997
38.00000 9.00000 0.04010
39.00000 9.00000 0.03980
0.00000 10.00000 0.03660
1.00000 10.00000 0.03695
2.00000 10.00000 0.03682
3.00000 10.00000 0.03694
4.00000 10.00000 0.03679
5.00000 10.00000 0.03675
6.00000 10.00000 0.03699
7.00000 10.00000 0.03682
8.00000 10.00000 0.03681
9.00000 10.00000 0.03691
10.00000 10.00000 0.03686
11.00000 10.00000 0.03705
12.00000 10.00000 0.03684
13.00000 10.00000 0.03678
14.00000 10.00000 0.03720
15.00000 10.00000 0.03682
16.00000 10.00000 0.03687
17.00000 10.00000 0.03682
18.00000 10.00000 0.03689
19.00000 10.00000 0.03690
20.00000 10.00000 0.03715
21.00000 10.00000 0.03690
22.00000 10.00000 0.03680
23.00000 10.00000 0.03704
24.00000 10.00000 0.03690
25.00000 10.00000 0.03683
26.00000 10.00000 0.03693
27.00000 10.00000 0.03696
28.00000 10.00000 0.03677
29.00000 10.00000 0.03683
30.00000 10.00000 0.03681
31.00000 10.00000 0.03683
32.00000 10.00000 0.03692
33.00000 10.00000 0.03704
34.00000 10.00000 0.03711
35.00000 10.00000 0.03675
36.00000 10.00000 0.03700
37.00000 10.00000 0.03695
38.00000 10.00000 0.03678
39.00000 10.00000 0.03693
0.00000 11.00000 0.03396
1.00000 11.00000 0.03364
2.00000 11.00000 0.03402
3.00000 11.00000 0.03389
4.00000 11.00000 0.03397
5.00000 11.00000 0.03383
6.00000 11.00000 0.03375
7.00000 11.00000 0.03406
8.00000 11.00000 0.03383
9.00000 11.00000 0.03388
10.00000 11.00000 0.03392
11.00000 11.00000 0.03393
12.00000 11.00000 0.03406
13.00000 11.00000 0.03392
14.00000 11.00000 0.03381
15.00000 11.00000 0.03420
16.00000 11.00000 0.03389
17.00000 11.00000 0.03384
18.00000 11.00000 0.03391
19.00000 11.00000 0.03393
20.00000 11.00000 0.03401
21.00000 11.00000 0.03413
22.00000 11.00000 0.03393
23.00000 11.00000 0.03393
24.00000 11.00000 0.03403
25.00000 11.00000 0.03399
26.00000 11.00000 0.03386
27.00000 11.00000 0.03399
28.00000 11.00000 0.03396
29.00000 11.00000 0.03381
30.00000 11.00000 0.03391
31.00000 11.00000 0.03387
32.00000 11.00000 0.03390
33.00000 11.00000 0.03401
34.00000 11.00000 0.03407
35.00000 11.00000 0.03419
36.00000 11.00000 0.03382
37.00000 11.00000 0.03407
38.00000 11.00000 0.03398
39.00000 11.00000 0.03386
0.00000 12.00000 0.03113
1.00000 12.00000 0.03127
2.00000 12.00000 0.03095
3.00000 12.00000 0.03129
4.00000 12.00000 0.03116
5.00000 12.00000 0.03126
6.00000 12.00000 0.03112
7.00000 12.00000 0.03107
8.00000 12.00000 0.03136
9.00000 12.00000 0.03114
10.00000 12.00000 0.03117
11.00000 12.00000 0.03123
12.00000 12.00000 0.03118
13.00000 12.00000 0.03140
14.00000 12.00000 0.03117
15.00000 12.00000 0.03113
16.00000 12.00000 0.03148
17.00000 12.00000 0.03122
18.00000 12.00000 0.03108
19.00000 12.00000 0.03119
20.00000 12.00000 0.03124
21.00000 12.00000 0.03128
22.00000 12.00000 0.03143
23.00000 12.00000 0.03118
24.00000 12.00000 0.03122
25.00000 12.00000 0.03132
26.00000 12.00000 0.03129
27.00000 12.00000 0.03116
28.00000 12.00000 0.03135
29.00000 12.00000 0.03122
30.00000 12.00000 0.03106
31.00000 12.00000 0.03120
32.00000 12.00000 0.03116
33.00000 12.00000 0.03119
34.00000 12.00000 0.03132
35.00000 12.00000 0.03133
36.00000 12.00000 0.03149
37.00000 12.00000 0.03114
38.00000 12.00000 0.03133
39.00000 12.00000 0.03129
0.00000 13.00000 0.02873
1.00000 13.00000 0.02861
2.00000 13.00000 0.02878
3.00000 13.00000 0.02844
4.00000 13.00000 0.02880
5.00000 13.00000 0.02866
6.00000 13.00000 0.02880
7.00000 13.00000 0.02862
8.00000 13.00000 0.02860
9.00000 13.00000 0.02884
10.00000 13.00000 0.02859
11.00000 13.00000 0.02869
12.00000 13.00000 0.02869
13.00000 13.00000 0.02875
14.00000 13.00000 0.02890
15.00000 13.00000 0.02871
16.00000 13.00000 0.02863
17.00000 13.00000 0.02893
18.00000 13.00000 0.02866
19.00000 13.00000 0.02865
20.00000 13.00000 0.02870
21.00000 13.00000 0.02870
22.00000 13.00000 0.02877
23.00000 13.00000 0.02896
24.00000 13.00000 0.02862
25.00000 13.00000 0.02871
26.00000 13.00000 0.02880
27.00000 13.00000 0.02874
28.00000 13.00000 0.02867
29.00000 13.00000 0.02883
30.00000 13.00000 0.02872
31.00000 13.00000 0.02858
32.00000 13.00000 0.02869
33.00000 13.00000 0.02863
34.00000 13.00000 0.02870
35.00000 13.00000 0.02886
36.00000 13.00000 0.02883
37.00000 13.00000 0.02896
38.00000 13.00000 0.02865
39.00000 13.00000 0.02880
0.00000 14.00000 0.02650
1.00000 14.00000 0.02649
2.00000 14.00000 0.02630
3.00000 14.00000 0.02647
4.00000 14.00000 0.02615
5.00000 14.00000 0.02651
6.00000 14.00000 0.02636
7.00000 14.00000 0.02650
8.00000 14.00000 0.02632
9.00000 14.00000 0.02629
10.00000 14.00000 0.02657
11.00000 14.00000 0.02629
12.00000 14.00000 0.02641
13.00000 14.00000 0.02644
14.00000 14.00000 0.02642
15.00000 14.00000 0.02657
16.00000 14.00000 0.02641
17.00000 14.00000 0.02633
18.00000 14.00000 0.02664
19.00000 14.00000 0.02631
20.00000 14.00000 0.02642
21.00000 14.00000 0.02646
22.00000 14.00000 0.02636
23.00000 14.00000 0.02654
24.00000 14.00000 0.02664
25.00000 14.00000 0.02633
26.00000 14.00000 0.02639
27.00000 14.00000 0.02650
28.00000 14.00000 0.02641
29.00000 14.00000 0.02642
30.00000 14.00000 0.02658
31.00000 14.00000 0.02643
32.00000 14.00000 0.02628
33.00000 14.00000 0.02641
34.00000 14.00000 0.02633
35.00000 14.00000 0.02639
36.00000 14.00000 0.02657
37.00000 14.00000 0.02656
38.00000 14.00000 0.02665
39.00000 14.00000 0.02642
0.00000 15.00000 0.02431
1.00000 15.00000 0.02442
2.00000 15.00000 0.02437
3.00000 15.00000 0.02422
4.00000 15.00000 0.02435
5.00000 15.00000 0.02410
6.00000 15.00000 0.02439
7.00000 15.00000 0.02426
8.00000 15.00000 0.02437
9.00000 15.00000 0.02418
10.00000 15.00000 0.02421
11.00000 15.00000 0.02444
12.00000 15.00000 0.02419
13.00000 15.00000 0.02429
14.00000 15.00000 0.02431
15.00000 15.00000 0.02431
16.00000 15.00000 0.02446
17.00000 15.00000 0.02433
18.00000 15.00000 0.02419
19.00000 15.00000 0.02449
20.00000 15.00000 0.02421
21.00000 15.00000 0.02432
22.00000 15.00000 0.02431
23.00000 15.00000 0.02425
24.00000 15.00000 0.02440
25.00000 15.00000 0.02453
26.00000 15.00000 0.02426
27.00000 15.00000 0.02427
28.00000 15.00000 0.02433
29.00000 15.00000 0.02426
30.00000 15.00000 0.02434
31.00000 15.00000 0.02447
32.00000 15.00000 0.02432
33.00000 15.00000 0.02423
34.00000 15.00000 0.02430
35.00000 15.00000 0.02424
36.00000 15.00000 0.02427
37.00000 15.00000 0.02444
38.00000 15.00000 0.02446
39.00000 15.00000 0.02451
0.00000 16.00000 0.02261
1.00000 16.00000 0.02240
2.00000 16.00000 0.02249
3.00000 16.00000 0.02246
4.00000 16.00000 0.02224
5.00000 16.00000 0.02236
6.00000 16.00000 0.02217
7.00000 16.00000 0.02244
8.00000 16.00000 0.02235
9.00000 16.00000 0.02241
10.00000 16.00000 0.02228
11.00000 16.00000 0.02226
12.00000 16.00000 0.02251
13.00000 16.00000 0.02233
14.00000 16.00000 0.02234
15.00000 16.00000 0.02235
16.00000 16.00000 0.02240
17.00000 16.00000 0.02254
18.00000 16.00000 0.02238
19.00000 16.00000 0.02223
20.00000 16.00000 0.02258
21.00000 16.00000 0.02231
22.00000 16.00000 0.02235
23.00000 16.00000 0.02238
24.00000 16.00000 0.02235
25.00000 16.00000 0.02245
26.00000 16.00000 0.02256
27.00000 16.00000 0.02231
28.00000 16.00000 0.02237
29.00000 16.00000 0.02236
30.00000 16.00000 0.02236
31.00000 16.00000 0.02239
32.00000 16.00000 0.02253
33.00000 16.00000 0.02241
34.00000 16.00000 0.02228
35.00000 16.00000 0.02235
36.00000 16.00000 0.02236
37.00000 16.00000 0.02230
38.00000 16.00000 0.02248
39.00000 16.00000 0.02249
0.00000 17.00000 0.02074
1.00000 17.00000 0.02081
2.00000 17.00000 0.02061
3.00000 17.00000 0.02071
4.00000 17.00000 0.02065
5.00000 17.00000 0.02042
6.00000 17.00000 0.02056
7.00000 17.00000 0.02035
8.00000 17.00000 0.02070
9.00000 17.00000 0.02057
10.00000 17.00000 0.02061
11.00000 17.00000 0.02051
12.00000 17.00000 0.02042
13.00000 17.00000 0.02073
14.00000 17.00000 0.02051
15.00000 17.00000 0.02058
16.00000 17.00000 0.02057
17.00000 17.00000 0.02063
18.00000 17.00000 0.02078
19.00000 17.00000 0.02057
20.00000 17.00000 0.02043
21.00000 17.00000 0.02078
22.00000 17.00000 0.02047
23.00000 17.00000 0.02057
24.00000 17.00000 0.02054
25.00000 17.00000 0.02051
26.00000 17.00000 0.02068
27.00000 17.00000 0.02077
28.00000 17.00000 0.02056
29.00000 17.00000 0.02056
30.00000 17.00000 0.02056
31.00000 17.00000 0.02060
32.00000 17.00000 0.02061
33.00000 17.00000 0.02075
34.00000 17.00000 0.02060
35.00000 17.00000 0.02049
36.00000 17.00000 0.02057
37.00000 17.00000 0.02059
38.00000 17.00000 0.02053
39.00000 17.00000 0.02067
0.00000 18.00000 0.01905
1.00000 18.00000 0.01905
2.00000 18.00000 0.01914
3.00000 18.00000 0.01895
4.00000 18.00000 0.01905
5.00000 18.00000 0.01898
6.00000 18.00000 0.01877
7.00000 18.00000 0.01895
8.00000 18.00000 0.01871
9.00000 18.00000 0.01905
10.00000 18.00000 0.01897
11.00000 18.00000 0.01898
12.00000 18.00000 0.01886
13.00000 18.00000 0.01877
14.00000 18.00000 0.01911
15.00000 18.00000 0.01888
16.00000 18.00000 0.01893
17.00000 18.00000 0.01889
18.00000 18.00000 0.01901
19.00000 18.00000 0.01915
20.00000 18.00000 0.01893
21.00000 18.00000 0.01876
22.00000 18.00000 0.01914
23.00000 18.00000 0.01880
24.00000 18.00000 0.01891
25.00000 18.00000 0.01888
26.00000 18.00000 0.01892
27.00000 18.00000 0.01901
28.00000 18.00000 0.01911
29.00000 18.00000 0.01888
30.00000 18.00000 0.01890
31.00000 18.00000 0.01890
32.00000 18.00000 0.01895
33.00000 18.00000 0.01895
34.00000 18.00000 0.01907
35.00000 18.00000 0.01894
36.00000 18.00000 0.01886
37.00000 18.00000 0.01895
38.00000 18.00000 0.01893
39.00000 18.00000 0.01888
0.00000 19.00000 0.01735
1.00000 19.00000 0.01752
2.00000 19.00000 0.01754
3.00000 19.00000 0.01759
4.00000 19.00000 0.01746
5.00000 19.00000 0.01753
6.00000 19.00000 0.01746
7.00000 19.00000 0.01727
8.00000 19.00000 0.01745
9.00000 19.00000 0.01720
10.00000 19.00000 0.01759
11.00000 19.00000 0.01742
12.00000 19.00000 0.01751
13.00000 19.00000 0.01733
14.00000 19.00000 0.01728
15.00000 19.00000 0.01759
16.00000 19.00000 0.01737
17.00000 19.00000 0.01743
18.00000 19.00000 0.01736
19.00000 19.00000 0.01748
20.00000 19.00000 0.01759
21.00000 19.00000 0.01737
22.00000 19.00000 0.01723
23.00000 19.00000 0.01759
24.00000 19.00000 0.01730
25.00000 19.00000 0.01735
26.00000 19.00000 0.01735
27.00000 19.00000 0.01740
28.00000 19.00000 0.01748
29.00000 19.00000 0.01757
30.00000 19.00000 0.01732
31.00000 19.00000 0.01741
32.00000 19.00000 0.01740
33.00000 19.00000 0.01742
34.00000 19.00000 0.01739
35.00000 19.00000 0.01759
36.00000 19.00000 0.01746
37.00000 19.00000 0.01735
38.00000 19.00000 0.01743
39.00000 19.00000 0.01737
0.00000 20.00000 0.01596
1.00000 20.00000 0.01598
2.00000 20.00000 0.01611
3.00000 20.00000 0.01613
4.00000 20.00000 0.01619
5.00000 20.00000 0.01607
6.00000 20.00000 0.01610
7.00000 20.00000 0.01607
8.00000 20.00000 0.01589
9.00000 20.00000 0.01604
10.00000 20.00000 0.01583
11.00000 20.00000 0.01616
12.00000 20.00000 0.01606
13.00000 20.00000 0.01612
14.00000 20.00000 0.01596
15.00000 20.00000 0.01591
16.00000 20.00000 0.01620
17.00000 20.00000 0.01601
18.00000 20.00000 0.01606
19.00000 20.00000 0.01600
20.00000 20.00000 0.01609
21.00000 20.00000 0.01620
22.00000 20.00000 0.01598
23.00000 20.00000 0.01583
24.00000 20.00000 0.01617
25.00000 20.00000 0.01592
26.00000 20.00000 0.01597
27.00000 20.00000 0.01591
28.00000 20.00000 0.01601
29.00000 20.00000 0.01607
30.00000 20.00000 0.01620
31.00000 20.00000 0.01594
32.00000 20.00000 0.01603
33.00000 20.00000 0.01597
34.00000 20.00000 0.01604
35.00000 20.00000 0.01600
36.00000 20.00000 0.01620
37.00000 20.00000 0.01604
38.00000 20.00000 0.01600
39.00000 20.00000 0.01603
0.00000 21.00000 0.01475
1.00000 21.00000 0.01465
2.00000 21.00000 0.01469
3.00000 21.00000 0.01482
4.00000 21.00000 0.01487
5.00000 21.00000 0.01490
6.00000 21.00000 0.01476
7.00000 21.00000 0.01482
8.00000 21.00000 0.01480
9.00000 21.00000 0.01465
10.00000 21.00000 0.01476
11.00000 21.00000 0.01458
12.00000 21.00000 0.01489
13.00000 21.00000 0.01480
14.00000 21.00000 0.01480
15.00000 21.00000 0.01468
16.00000 21.00000 0.01462
17.00000 21.00000 0.01490
18.00000 21.00000 0.01466
19.00000 21.00000 0.01480
20.00000 21.00000 0.01473
21.00000 21.00000 0.01477
22.00000 21.00000 0.01487
23.00000 21.00000 0.01468
24.00000 21.00000 0.01459
25.00000 21.00000 0.01488
26.00000 21.00000 0.01458
27.00000 21.00000 0.01467
28.00000 21.00000 0.01465
29.00000 21.00000 0.01474
30.00000 21.00000 0.01480
31.00000 21.00000 0.01490
32.00000 21.00000 0.01466
33.00000 21.00000 0.01474
34.00000 21.00000 0.01466
35.00000 21.00000 0.01478
36.00000 21.00000 0.01470
37.00000 21.00000 0.01490
38.00000 21.00000 0.01478
39.00000 21.00000 0.01472
0.00000 22.00000 0.01356
1.00000 22.00000 0.01355
2.00000 22.00000 0.01350
3.00000 22.00000 0.01350
4.00000 22.00000 0.01367
5.00000 22.00000 0.01365
6.00000 22.00000 0.01372
7.00000 22.00000 0.01360
8.00000 22.00000 0.01365
9.00000 22.00000 0.01363
10.00000 22.00000 0.01349
11.00000 22.00000 0.01359
12.00000 22.00000 0.01341
13.00000 22.00000 0.01373
14.00000 22.00000 0.01355
15.00000 22.00000 0.01361
16.00000 22.00000 0.01349
17.00000 22.00000 0.01347
18.00000 22.00000 0.01371
19.00000 22.00000 0.01346
20.00000 22.00000 0.01363
21.00000 22.00000 0.01355
22.00000 22.00000 0.01361
23.00000 22.00000 0.01367
24.00000 22.00000 0.01351
25.00000 22.00000 0.01345
26.00000 22.00000 0.01370
27.00000 22.00000 0.01343
28.00000 22.00000 0.01351
29.00000 22.00000 0.01348
30.00000 22.00000 0.01352
31.00000 22.00000 0.01363
32.00000 22.00000 0.01371
33.00000 22.00000 0.01350
34.00000 22.00000 0.01352
35.00000 22.00000 0.01347
36.00000 22.00000 0.01355
37.00000 22.00000 0.01355
38.00000 22.00000 0.01371
39.00000 22.00000 0.01357
0.00000 23.00000 0.01247
1.00000 23.00000 0.01249
2.00000 23.00000 0.01246
3.00000 23.00000 0.01242
4.00000 23.00000 0.01242
5.00000 23.00000 0.01259
6.00000 23.00000 0.01260
7.00000 23.00000 0.01262
8.00000 23.00000 0.01250
9.00000 23.00000 0.01255
10.00000 23.00000 0.01253
11.00000 23.00000 0.01239
12.00000 23.00000 0.01251
13.00000 23.00000 0.01232
14.00000 23.00000 0.01259
15.00000 23.00000 0.01245
16.00000 23.00000 0.01252
17.00000 23.00000 0.01239
18.00000 23.00000 0.01238
19.00000 23.00000 0.01260
20.00000 23.00000 0.01235
21.00000 23.00000 0.01255
22.00000 23.00000 0.01246
23.00000 23.00000 0.01252
24.00000 23.00000 0.01254
25.00000 23.00000 0.01241
26.00000 23.00000 0.01240
27.00000 23.00000 0.01261
28.00000 23.00000 0.01237
29.00000 23.00000 0.01244
30.00000 23.00000 0.01238
31.00000 23.00000 0.01248
32.00000 23.00000 0.01252
33.00000 23.00000 0.01260
34.00000 23.00000 0.01241
35.00000 23.00000 0.01245
36.00000 23.00000 0.01236
37.00000 23.00000 0.01251
38.00000 23.00000 0.01247
39.00000 23.00000 0.01261
0.00000 24.00000 0.01161
1.00000 24.00000 0.01145
2.00000 24.00000 0.01148
3.00000 24.00000 0.01148
4.00000 24.00000 0.01141
5.00000 24.00000 0.01142
6.00000 24.00000 0.01161
7.00000 24.00000 0.01162
8.00000 24.00000 0.01161
9.00000 24.00000 0.01149
10.00000 24.00000 0.01155
11.00000 24.00000 0.01152
12.00000 24.00000 0.01137
13.00000 24.00000 0.01153
14.00000 24.00000 0.01136
15.00000 24.00000 0.01156
16.00000 24.00000 0.01143
17.00000 24.00000 0.01153
18.00000 24.00000 0.01141
19.00000 24.00000 0.01140
20.00000 24.00000 0.01160
21.00000 24.00000 0.01135
22.00000 24.00000 0.01154
23.00000 24.00000 0.01147
24.00000 24.00000 0.01150
25.00000 24.00000 0.01152
26.00000 24.00000 0.01143
27.00000 24.00000 0.01140
28.00000 24.00000 0.01158
29.00000 24.00000 0.01140
30.00000 24.00000 0.01143
31.00000 24.00000 0.01138
32.00000 24.00000 0.01151
33.00000 24.00000 0.01150
34.00000 24.00000 0.01158
35.00000 24.00000 0.01142
36.00000 24.00000 0.01145
37.00000 24.00000 0.01135
38.00000 24.00000 0.01148
39.00000 24.00000 0.01151
0.00000 25.00000 0.01056
1.00000 25.00000 0.01070
2.00000 25.00000 0.01054
3.00000 25.00000 0.01061
4.00000 25.00000 0.01060
5.00000 25.00000 0.01050
6.00000 25.00000 0.01054
7.00000 25.00000 0.01071
8.00000 25.00000 0.01066
9.00000 25.00000 0.01068
10.00000 25.00000 0.01057
11.00000 25.00000 0.01063
12.00000 25.00000 0.01062
13.00000 25.00000 0.01047
14.00000 25.00000 0.01061
15.00000 25.00000 0.01043
16.00000 25.00000 0.01063
17.00000 25.00000 0.01052
18.00000 25.00000 0.01061
19.00000 25.00000 0.01050
20.00000 25.00000 0.01048
21.00000 25.00000 0.01067
22.00000 25.00000 0.01041
23.00000 25.00000 0.01062
24.00000 25.00000 0.01055
25.00000 25.00000 0.01058
26.00000 25.00000 0.01058
27.00000 25.00000 0.01054
28.00000 25.00000 0.01050
29.00000 25.00000 0.01068
30.00000 25.00000 0.01048
31.00000 25.00000 0.01053
32.00000 25.00000 0.01049
33.00000 25.00000 0.01060
34.00000 25.00000 0.01060
35.00000 25.00000 0.01067
36.00000 25.00000 0.01048
37.00000 25.00000 0.01051
38.00000 25.00000 0.01041
39.00000 25.00000 0.01055
0.00000 26.00000 0.00969
1.00000 26.00000 0.00971
2.00000 26.00000 0.00986
3.00000 26.00000 0.00968
4.00000 26.00000 0.00976
5.00000 26.00000 0.00974
6.00000 26.00000 0.00965
7.00000 26.00000 0.00969
8.00000 26.00000 0.00986
9.00000 26.00000 0.00976
10.00000 26.00000 0.00985
11.00000 26.00000 0.00972
12.00000 26.00000 0.00979
13.00000 26.00000 0.00979
14.00000 26.00000 0.00967
15.00000 26.00000 0.00977
16.00000 26.00000 0.00958
17.00000 26.00000 0.00980
18.00000 26.00000 0.00969
19.00000 26.00000 0.00976
20.00000 26.00000 0.00970
21.00000 26.00000 0.00965
22.00000 26.00000 0.00983
23.00000 26.00000 0.00958
24.00000 26.00000 0.00977
25.00000 26.00000 0.00974
26.00000 26.00000 0.00972
27.00000 26.00000 0.00973
28.00000 26.00000 0.00971
29.00000 26.00000 0.00967
30.00000 26.00000 0.00983
31.00000 26.00000 0.00966
32.00000 26.00000 0.00970
33.00000 26.00000 0.00967
34.00000 26.00000 0.00974
35.00000 26.00000 0.00974
36.00000 26.00000 0.00984
37.00000 26.00000 0.00962
38.00000 26.00000 0.00966
39.00000 26.00000 0.00957
0.00000 27.00000 0.00884
1.00000 27.00000 0.00894
2.00000 27.00000 0.00895
3.00000 27.00000 0.00907
4.00000 27.00000 0.00891
5.00000 27.00000 0.00896
6.00000 27.00000 0.00896
7.00000 27.00000 0.00890
8.00000 27.00000 0.00892
9.00000 27.00000 0.00906
10.00000 27.00000 0.00899
11.00000 27.00000 0.00906
12.00000 27.00000 0.00898
13.00000 27.00000 0.00901
14.00000 27.00000 0.00899
15.00000 27.00000 0.00890
16.00000 27.00000 0.00897
17.00000 27.00000 0.00882
18.00000 27.00000 0.00904
19.00000 27.00000 0.00892
20.00000 27.00000 0.00897
21.00000 27.00000 0.00896
22.00000 27.00000 0.00893
23.00000 27.00000 0.00903
24.00000 27.00000 0.00879
25.00000 27.00000 0.00900
26.00000 27.00000 0.00897
27.00000 27.00000 0.00896
28.00000 27.00000 0.00898
29.00000 27.00000 0.00891
30.00000 27.00000 0.00892
31.00000 27.00000 0.00905
32.00000 27.00000 0.00891
33.00000 27.00000 0.00894
34.00000 27.00000 0.00890
35.00000 27.00000 0.00896
36.00000 27.00000 0.00896
37.00000 27.00000 0.00905
38.00000 27.00000 0.00884
39.00000 27.00000 0.00888
0.00000 28.00000 0.00818
1.00000 28.00000 0.00813
2.00000 28.00000 0.00823
3.00000 28.00000 0.00824
4.00000 28.00000 0.00838
5.00000 28.00000 0.00818
6.00000 28.00000 0.00825
7.00000 28.00000 0.00828
8.00000 28.00000 0.00820
9.00000 28.00000 0.00822
10.00000 28.00000 0.00836
11.00000 28.00000 0.00826
12.00000 28.00000 0.00834
13.00000 28.00000 0.00824
14.00000 28.00000 0.00828
15.00000 28.00000 0.00825
16.00000 28.00000 0.00822
17.00000 28.00000 0.00826
18.00000 28.00000 0.00812
19.00000 28.00000 0.00836
20.00000 28.00000 0.00815
21.00000 28.00000 0.00826
22.00000 28.00000 0.00825
23.00000 28.00000 0.00820
24.00000 28.00000 0.00829
25.00000 28.00000 0.00807
26.00000 28.00000 0.00831
27.00000 28.00000 0.00826
28.00000 28.00000 0.00826
29.00000 28.00000 0.00825
30.00000 28.00000 0.00819
31.00000 28.00000 0.00823
32.00000 28.00000 0.00829
33.00000 28.00000 0.00820
34.00000 28.00000 0.00820
35.00000 28.00000 0.00819
36.00000 28.00000 0.00826
37.00000 28.00000 0.00826
38.00000 28.00000 0.00831
39.00000 28.00000 0.00811
0.00000 29.00000 0.00746
1.00000 29.00000 0.00756
2.00000 29.00000 0.00749
3.00000 29.00000 0.00758
4.00000 29.00000 0.00756
5.00000 29.00000 0.00770
6.00000 29.00000 0.00754
7.00000 29.00000 0.00758
8.00000 29.00000 0.00763
9.00000 29.00000 0.00755
10.00000 29.00000 0.00755
11.00000 29.00000 0.00769
12.00000 29.00000 0.00760
13.00000 29.00000 0.00765
14.00000 29.00000 0.00756
15.00000 29.00000 0.00759
16.00000 29.00000 0.00758
17.00000 29.00000 0.00758
18.00000 29.00000 0.00760
19.00000 29.00000 0.00750
20.00000 29.00000 0.00770
21.00000 29.00000 0.00752
22.00000 29.00000 0.00759
23.00000 29.00000 0.00757
24.00000 29.00000 0.00753
25.00000 29.00000 0.00762
26.00000 29.00000 0.00743
27.00000 29.00000 0.00767
28.00000 29.00000 0.00760
29.00000 29.00000 0.00762
30.00000 29.00000 0.00757
31.00000 29.00000 0.00753
32.00000 29.00000 0.00756
33.00000 29.00000 0.00762
34.00000 29.00000 0.00756
35.00000 29.00000 0.00753
36.00000 29.00000 0.00754
37.00000 29.00000 0.00760
38.00000 29.00000 0.00760
39.00000 29.00000 0.00764
0.00000 30.00000 0.00705
1.00000 30.00000 0.00688
2.00000 30.00000 0.00696
3.00000 30.00000 0.00689
4.00000 30.00000 0.00698
5.00000 30.00000 0.00695
6.00000 30.00000 0.00709
7.00000 30.00000 0.00694
8.00000 30.00000 0.00695
9.00000 30.00000 0.00703
10.00000 30.00000 0.00695
11.00000 30.00000 0.00692
12.00000 30.00000 0.00709
13.00000 30.00000 0.00698
14.00000 30.00000 0.00705
15.00000 30.00000 0.00696
16.00000 30.00000 0.00697
17.00000 30.00000 0.00695
18.00000 30.00000 0.00697
19.00000 30.00000 0.00695
20.00000 30.00000 0.00693
21.00000 30.00000 0.00706
22.00000 30.00000 0.00692
23.00000 30.00000 0.00699
24.00000 30.00000 0.00696
25.00000 30.00000 0.00690
26.00000 30.00000 0.00702
27.00000 30.00000 0.00682
28.00000 30.00000 0.00704
29.00000 30.00000 0.00696
30.00000 30.00000 0.00701
31.00000 30.00000 0.00699
32.00000 30.00000 0.00693
33.00000 30.00000 0.00699
34.00000 30.00000 0.00701
35.00000 30.00000 0.00694
36.00000 30.00000 0.00693
37.00000 30.00000 0.00696
38.00000 30.00000 0.00696
39.00000 30.00000 0.00698
0.00000 31.00000 0.00642
1.00000 31.00000 0.00652
2.00000 31.00000 0.00633
3.00000 31.00000 0.00640
4.00000 31.00000 0.00635
5.00000 31.00000 0.00641
6.00000 31.00000 0.00642
7.00000 31.00000 0.00652
8.00000 31.00000 0.00639
9.00000 31.00000 0.00640
10.00000 31.00000 0.00648
11.00000 31.00000 0.00640
12.00000 31.00000 0.00635
13.00000 31.00000 0.00650
14.00000 31.00000 0.00643
15.00000 31.00000 0.00648
16.00000 31.00000 0.00644
17.00000 31.00000 0.00642
18.00000 31.00000 0.00639
19.00000 31.00000 0.00640
20.00000 31.00000 0.00638
21.00000 31.00000 0.00636
22.00000 31.00000 0.00648
23.00000 31.00000 0.00635
24.00000 31.00000 0.00641
25.00000 31.00000 0.00642
26.00000 31.00000 0.00633
27.00000 31.00000 0.00645
28.00000 31.00000 0.00631
29.00000 31.00000 0.00646
30.00000 31.00000 0.00639
31.00000 31.00000 0.00645
32.00000 31.00000 0.00644
33.00000 31.00000 0.00636
34.00000 31.00000 0.00643
35.00000 31.00000 0.00647
36.00000 31.00000 0.00639
37.00000 31.00000 0.00638
38.00000 31.00000 0.00641
39.00000 31.00000 0.00642
0.00000 32.00000 0.00591
1.00000 32.00000 0.00590
2.00000 32.00000 0.00600
3.00000 32.00000 0.00584
4.00000 32.00000 0.00593
5.00000 32.00000 0.00586
6.00000 32.00000 0.00592
7.00000 32.00000 0.00592
8.00000 32.00000 0.00599
9.00000 32.00000 0.00589
10.00000 32.00000 0.00588
11.00000 32.00000 0.00596
12.00000 32.00000 0.00589
13.00000 32.00000 0.00584
14.00000 32.00000 0.00596
15.00000 32.00000 0.00591
16.00000 32.00000 0.00594
17.00000 32.00000 0.00592
18.00000 32.00000 0.00593
19.00000 32.00000 0.00589
20.00000 32.00000 0.00589
21.00000 32.00000 0.00587
22.00000 32.00000 0.00582
23.00000 32.00000 0.00596
24.00000 32.00000 0.00584
25.00000 32.00000 0.00592
26.00000 32.00000 0.00591
27.00000 32.00000 0.00579
28.00000 32.00000 0.00596
29.00000 32.00000 0.00580
30.00000 32.00000 0.00596
31.00000 32.00000 0.00590
32.00000 32.00000 0.00595
33.00000 32.00000 0.00593
34.00000 32.00000 0.00585
35.00000 32.00000 0.00591
36.00000 32.00000 0.00594
37.00000 32.00000 0.00587
38.00000 32.00000 0.00588
39.00000 32.00000 0.00591
0.00000 33.00000 0.00544
1.00000 33.00000 0.00543
2.00000 33.00000 0.00542
3.00000 33.00000 0.00550
4.00000 33.00000 0.00536
5.00000 33.00000 0.00548
6.00000 33.00000 0.00539
7.00000 33.00000 0.00544
8.00000 33.00000 0.00548
9.00000 33.00000 0.00550
10.00000 33.00000 0.00541
11.00000 33.00000 0.00543
12.00000 33.00000 0.00549
13.00000 33.00000 0.00543
14.00000 33.00000 0.00536
15.00000 33.00000 0.00546
16.00000 33.00000 0.00543
17.00000 33.00000 0.00545
18.00000 33.00000 0.00543
19.00000 33.00000 0.00543
20.00000 33.00000 0.00542
21.00000 33.00000 0.00542
22.00000 33.00000 0.00539
23.00000 33.00000 0.00538
24.00000 33.00000 0.00549
25.00000 33.00000 0.00535
26.00000 33.00000 0.00544
27.00000 33.00000 0.00543
28.00000 33.00000 0.00533
29.00000 33.00000 0.00547
30.00000 33.00000 0.00536
31.00000 33.00000 0.00547
32.00000 33.00000 0.00544
33.00000 33.00000 0.00549
34.00000 33.00000 0.00544
35.00000 33.00000 0.00540
36.00000 33.00000 0.00543
37.00000 33.00000 0.00545
38.00000 33.00000 0.00540
39.00000 33.00000 0.00540
0.00000 34.00000 0.00498
1.00000 34.00000 0.00501
2.00000 34.00000 0.00499
3.00000 34.00000 0.00498
4.00000 34.00000 0.00505
5.00000 34.00000 0.00491
6.00000 34.00000 0.00504
7.00000 34.00000 0.00497
8.00000 34.00000 0.00501
9.00000 34.00000 0.00504
10.00000 34.00000 0.00509
11.00000 34.00000 0.00498
12.00000 34.00000 0.00498
13.00000 34.00000 0.00505
14.00000 34.00000 0.00499
15.00000 34.00000 0.00494
16.00000 34.00000 0.00503
17.00000 34.00000 0.00501
18.00000 34.00000 0.00502
19.00000 34.00000 0.00502
20.00000 34.00000 0.00501
21.00000 34.00000 0.00502
22.00000 34.00000 0.00500
23.00000 34.00000 0.00495
24.00000 34.00000 0.00493
25.00000 34.00000 0.00504
26.00000 34.00000 0.00493
27.00000 34.00000 0.00501
28.00000 34.00000 0.00500
29.00000 34.00000 0.00489
30.00000 34.00000 0.00504
31.00000 34.00000 0.00494
32.00000 34.00000 0.00501
33.00000 34.00000 0.00498
34.00000 34.00000 0.00503
35.00000 34.00000 0.00502
36.00000 34.00000 0.00496
37.00000 34.00000 0.00501
38.00000 34.00000 0.00501
39.00000 34.00000 0.00499
0.00000 35.00000 0.00460
1.00000 35.00000 0.00459
2.00000 35.00000 0.00459
3.00000 35.00000 0.00460
4.00000 35.00000 0.00460
5.00000 35.00000 0.00465
6.00000 35.00000 0.00452
7.00000 35.00000 0.00462
8.00000 35.00000 0.00459
9.00000 35.00000 0.00463
10.00000 35.00000 0.00463
11.00000 35.00000 0.00466
12.00000 35.00000 0.00456
13.00000 35.00000 0.00459
14.00000 35.00000 0.00465
15.00000 35.00000 0.00459
16.00000 35.00000 0.00454
17.00000 35.00000 0.00461
18.00000 35.00000 0.00460
19.00000 35.00000 0.00460
20.00000 35.00000 0.00462
21.00000 35.00000 0.00460
22.00000 35.00000 0.00460
23.00000 35.00000 0.00458
24.00000 35.00000 0.00456
25.00000 35.00000 0.00453
26.00000 35.00000 0.00465
27.00000 35.00000 0.00453
28.00000 35.00000 0.00460
29.00000 35.00000 0.00459
30.00000 35.00000 0.00451
31.00000 35.00000 0.00464
32.00000 35.00000 0.00455
33.00000 35.00000 0.00462
34.00000 35.00000 0.00457
35.00000 35.00000 0.00463
36.00000 35.00000 0.00464
37.00000 35.00000 0.00453
38.00000 35.00000 0.00459
39.00000 35.00000 0.00461
0.00000 36.00000 0.00424
1.00000 36.00000 0.00422
2.00000 36.00000 0.00423
3.00000 36.00000 0.00423
4.00000 36.00000 0.00422
5.00000 36.00000 0.00420
6.00000 36.00000 0.00429
7.00000 36.00000 0.00416
8.00000 36.00000 0.00426
9.00000 36.00000 0.00423
10.00000 36.00000 0.00427
11.00000 36.00000 0.00423
12.00000 36.00000 0.00430
13.00000 36.00000 0.00418
14.00000 36.00000 0.00421
15.00000 36.00000 0.00432
16.00000 36.00000 0.00422
17.00000 36.00000 0.00416
18.00000 36.00000 0.00422
19.00000 36.00000 0.00423
20.00000 36.00000 0.00422
21.00000 36.00000 0.00423
22.00000 36.00000 0.00423
23.00000 36.00000 0.00422
24.00000 36.00000 0.00422
25.00000 36.00000 0.00420
26.00000 36.00000 0.00419
27.00000 36.00000 0.00427
28.00000 36.00000 0.00419
29.00000 36.00000 0.00421
30.00000 36.00000 0.00423
31.00000 36.00000 0.00415
32.00000 36.00000 0.00426
33.00000 36.00000 0.00418
34.00000 36.00000 0.00422
35.00000 36.00000 0.00421
36.00000 36.00000 0.00424
37.00000 36.00000 0.00426
38.00000 36.00000 0.00419
39.00000 36.00000 0.00423
0.00000 37.00000 0.00387
1.00000 37.00000 0.00389
2.00000 37.00000 0.00389
3.00000 37.00000 0.00390
4.00000 37.00000 0.00388
5.00000 37.00000 0.00388
6.00000 37.00000 0.00388
7.00000 37.00000 0.00394
8.00000 37.00000 0.00384
9.00000 37.00000 0.00392
10.00000 37.00000 0.00389
11.00000 37.00000 0.00393
12.00000 37.00000 0.00390
13.00000 37.00000 0.00396
14.00000 37.00000 0.00386
15.00000 37.00000 0.00387
16.00000 37.00000 0.00398
17.00000 37.00000 0.00389
18.00000 37.00000 0.00384
19.00000 37.00000 0.00389
20.00000 37.00000 0.00388
21.00000 37.00000 0.00387
22.00000 37.00000 0.00388
23.00000 37.00000 0.00389
24.00000 37.00000 0.00389
25.00000 37.00000 0.00391
26.00000 37.00000 0.00386
27.00000 37.00000 0.00385
28.00000 37.00000 0.00391
29.00000 37.00000 0.00386
30.00000 37.00000 0.00387
31.00000 37.00000 0.00389
32.00000 37.00000 0.00380
33.00000 37.00000 0.00394
34.00000 37.00000 0.00387
35.00000 37.00000 0.00389
36.00000 37.00000 0.00387
37.00000 37.00000 0.00391
38.00000 37.00000 0.00393
39.00000 37.00000 0.00385
0.00000 38.00000 0.00355
1.00000 38.00000 0.00357
2.00000 38.00000 0.00358
3.00000 38.00000 0.00358
4.00000 38.00000 0.00360
5.00000 38.00000 0.00355
6.00000 38.00000 0.00357
7.00000 38.00000 0.00356
8.00000 38.00000 0.00364
9.00000 38.00000 0.00352
10.00000 38.00000 0.00359
11.00000 38.00000 0.00359
12.00000 38.00000 0.00362
13.00000 38.00000 0.00360
14.00000 38.00000 0.00363
15.00000 38.00000 0.00356
16.00000 38.00000 0.00356
17.00000 38.00000 0.00367
18.00000 38.00000 0.00356
19.00000 38.00000 0.00353
20.00000 38.00000 0.00358
21.00000 38.00000 0.00357
22.00000 38.00000 0.00358
23.00000 38.00000 0.00360
24.00000 38.00000 0.00357
25.00000 38.00000 0.00357
26.00000 38.00000 0.00358
27.00000 38.00000 0.00354
28.00000 38.00000 0.00355
29.00000 38.00000 0.00359
30.00000 38.00000 0.00356
31.00000 38.00000 0.00358
32.00000 38.00000 0.00358
33.00000 38.00000 0.00351
34.00000 38.00000 0.00362
35.00000 38.00000 0.00353
36.00000 38.00000 0.00359
37.00000 38.00000 0.00357
38.00000 38.00000 0.00361
39.00000 38.00000 0.00362
0.00000 39.00000 0.00331
1.00000 39.00000 0.00328
2.00000 39.00000 0.00327
3.00000 39.00000 0.00330
4.00000 39.00000 0.00331
5.00000 39.00000 0.00332
6.00000 39.00000 0.00328
7.00000 39.00000 0.00329
8.00000 39.00000 0.00328
9.00000 39.00000 0.00336
10.00000 39.00000 0.00325
11.00000 39.00000 0.00331
12.00000 39.00000 0.00330
13.00000 39.00000 0.00333
14.00000 39.00000 0.00330
15.00000 39.00000 0.00333
16.00000 39.00000 0.00327
17.00000 39.00000 0.00328
18.00000 39.00000 0.00340
19.00000 39.00000 0.00327
20.00000 39.00000 0.00325
21.00000 39.00000 0.00330
22.00000 39.00000 0.00327
23.00000 39.00000 0.00330
24.00000 39.00000 0.00332
25.00000 39.00000 0.00330
26.00000 39.00000 0.00326
27.00000 39.00000 0.00329
28.00000 39.00000 0.00324
29.00000 39.00000 0.00326
30.00000 39.00000 0.00330
31.00000 39.00000 0.00328
32.00000 39.00000 0.00329
33.00000 39.00000 0.00330
34.00000 39.00000 0.00324
35.00000 39.00000 0.00334
36.00000 39.00000 0.00323
37.00000 39.00000 0.00331
38.00000 39.00000 0.00327
39.00000 39.00000 0.00333
0.00000 40.00000 0.00305
1.00000 40.00000 0.00305
2.00000 40.00000 0.00303
3.00000 40.00000 0.00301
4.00000 40.00000 0.00303
5.00000 40.00000 0.00305
6.00000 40.00000 0.00305
7.00000 40.00000 0.00302
8.00000 40.00000 0.00303
9.00000 40.00000 0.00299
10.00000 40.00000 0.00308
11.00000 40.00000 0.00299
12.00000 40.00000 0.00303
13.00000 40.00000 0.00304
14.00000 40.00000 0.00306
15.00000 40.00000 0.00304
16.00000 40.00000 0.00308
17.00000 40.00000 0.00301
18.00000 40.00000 0.00302
19.00000 40.00000 0.00314
20.00000 40.00000 0.00299
21.00000 40.00000 0.00298
22.00000 40.00000 0.00303
23.00000 40.00000 0.00303
24.00000 40.00000 0.00303
25.00000 40.00000 0.00305
26.00000 40.00000 0.00303
27.00000 40.00000 0.00300
28.00000 40.00000 0.00303
29.00000 40.00000 0.00299
30.00000 40.00000 0.00300
31.00000 40.00000 0.00304
32.00000 40.00000 0.00302
33.00000 40.00000 0.00303
34.00000 40.00000 0.00304
35.00000 40.00000 0.00299
36.00000 40.00000 0.00308
37.00000 40.00000 0.00297
38.00000 40.00000 0.00307
39.00000 40.00000 0.00302
0.00000 41.00000 0.00278
1.00000 41.00000 0.00280
2.00000 41.00000 0.00282
3.00000 41.00000 0.00279
4.00000 41.00000 0.00277
5.00000 41.00000 0.00280
6.00000 41.00000 0.00282
7.00000 41.00000 0.00281
8.00000 41.00000 0.00278
9.00000 41.00000 0.00279
10.00000 41.00000 0.00275
11.00000 41.00000 0.00283
12.00000 41.00000 0.00275
13.00000 41.00000 0.00280
14.00000 41.00000 0.00278
15.00000 41.00000 0.00281
16.00000 41.00000 0.00277
17.00000 41.00000 0.00283
18.00000 41.00000 0.00277
19.00000 41.00000 0.00278
20.00000 41.00000 0.00287
21.00000 41.00000 0.00275
22.00000 41.00000 0.00275
23.00000 41.00000 0.00277
24.00000 41.00000 0.00277
25.00000 41.00000 0.00279
26.00000 41.00000 0.00280
27.00000 41.00000 0.00278
28.00000 41.00000 0.00274
29.00000 41.00000 0.00280
30.00000 41.00000 0.00276
31.00000 41.00000 0.00272
32.00000 41.00000 0.00280
33.00000 41.00000 0.00278
34.00000 41.00000 0.00277
35.00000 41.00000 0.00279
36.00000 41.00000 0.00274
37.00000 41.00000 0.00283
38.00000 41.00000 0.00273
39.00000 41.00000 0.00282
0.00000 42.00000 0.00259
1.00000 42.00000 0.00256
2.00000 42.00000 0.00258
3.00000 42.00000 0.00260
4.00000 42.00000 0.00259
5.00000 42.00000 0.00254
6.00000 42.00000 0.00257
7.00000 42.00000 0.00260
8.00000 42.00000 0.00258
9.00000 42.00000 0.00254
10.00000 42.00000 0.00256
11.00000 42.00000 0.00252
12.00000 42.00000 0.00261
13.00000 42.00000 0.00254
14.00000 42.00000 0.00259
15.00000 42.00000 0.00256
16.00000 42.00000 0.00257
17.00000 42.00000 0.00254
18.00000 42.00000 0.00260
19.00000 42.00000 0.00255
20.00000 42.00000 0.00257
21.00000 42.00000 0.00265
22.00000 42.00000 0.00253
23.00000 42.00000 0.00254
24.00000 42.00000 0.00255
25.00000 42.00000 0.00254
26.00000 42.00000 0.00257
27.00000 42.00000 0.00259
28.00000 42.00000 0.00256
29.00000 42.00000 0.00252
30.00000 42.00000 0.00257
31.00000 42.00000 0.00254
32.00000 42.00000 0.00249
33.00000 42.00000 0.00257
34.00000 42.00000 0.00257
35.00000 42.00000 0.00255
36.00000 42.00000 0.00257
37.00000 42.00000 0.00252
38.00000 42.00000 0.00262
39.00000 42.00000 0.00250
0.00000 43.00000 0.00229
1.00000 43.00000 0.00238
2.00000 43.00000 0.00236
3.00000 43.00000 0.00238
4.00000 43.00000 0.00238
5.00000 43.00000 0.00239
6.00000 43.00000 0.00235
7.00000 43.00000 0.00236
8.00000 43.00000 0.00237
9.00000 43.00000 0.00238
10.00000 43.00000 0.00233
11.00000 43.00000 0.00235
12.00000 43.00000 0.00232
13.00000 43.00000 0.00241
14.00000 43.00000 0.00234
15.00000 43.00000 0.00239
16.00000 43.00000 0.00236
17.00000 43.00000 0.00237
18.00000 43.00000 0.00233
19.00000 43.00000 0.00240
20.00000 43.00000 0.00234
21.00000 43.00000 0.00237
22.00000 43.00000 0.00243
23.00000 43.00000 0.00234
24.00000 43.00000 0.00233
25.00000 43.00000 0.00235
26.00000 43.00000 0.00234
27.00000 43.00000 0.00235
28.00000 43.00000 0.00239
29.00000 43.00000 0.00235
30.00000 43.00000 0.00232
31.00000 43.00000 0.00236
32.00000 43.00000 0.00234
33.00000 43.00000 0.00228
34.00000 43.00000 0.00237
35.00000 43.00000 0.00236
36.00000 43.00000 0.00234
37.00000 43.00000 0.00236
38.00000 43.00000 0.00231
39.00000 43.00000 0.00243
0.00000 44.00000 0.00224
1.00000 44.00000 0.00210
2.00000 44.00000 0.00219
3.00000 44.00000 0.00216
4.00000 44.00000 0.00219
5.00000 44.00000 0.00219
6.00000 44.00000 0.00221
7.00000 44.00000 0.00217
8.00000 44.00000 0.00218
9.00000 44.00000 0.00219
10.00000 44.00000 0.00219
11.00000 44.00000 0.00215
12.00000 44.00000 0.00216
13.00000 44.00000 0.00214
14.00000 44.00000 0.00223
15.00000 44.00000 0.00215
16.00000 44.00000 0.00219
17.00000 44.00000 0.00217
18.00000 44.00000 0.00219
19.00000 44.00000 0.00216
20.00000 44.00000 0.00221
21.00000 44.00000 0.00217
22.00000 44.00000 0.00217
23.00000 44.00000 0.00223
24.00000 44.00000 0.00216
25.00000 44.00000 0.00214
26.00000 44.00000 0.00217
27.00000 44.00000 0.00216
28.00000 44.00000 0.00217
29.00000 44.00000 0.00220
30.00000 44.00000 0.00217
31.00000 44.00000 0.00213
32.00000 44.00000 0.00218
33.00000 44.00000 0.00215
34.00000 44.00000 0.00209
35.00000 44.00000 0.00217
36.00000 44.00000 0.00218
37.00000 44.00000 0.00216
38.00000 44.00000 0.00216
39.00000 44.00000 0.00212
0.00000 45.00000 0.00195
1.00000 45.00000 0.00207
2.00000 45.00000 0.00194
3.00000 45.00000 0.00202
4.00000 45.00000 0.00199
5.00000 45.00000 0.00204
6.00000 45.00000 0.00200
7.00000 45.00000 0.00204
8.00000 45.00000 0.00199
9.00000 45.00000 0.00200
10.00000 45.00000 0.00203
11.00000 45.00000 0.00201
12.00000 45.00000 0.00196
13.00000 45.00000 0.00198
14.00000 45.00000 0.00196
15.00000 45.00000 0.00205
16.00000 45.00000 0.00197
17.00000 45.00000 0.00203
18.00000 45.00000 0.00199
19.00000 45.00000 0.00202
20.00000 45.00000 0.00199
21.00000 45.00000 0.00202
22.00000 45.00000 0.00200
23.00000 45.00000 0.00199
24.00000 45.00000 0.00208
25.00000 45.00000 0.00198
26.00000 45.00000 0.00196
27.00000 45.00000 0.00200
28.00000 45.00000 0.00198
29.00000 45.00000 0.00200
30.00000 45.00000 0.00203
31.00000 45.00000 0.00200
32.00000 45.00000 0.00197
33.00000 45.00000 0.00201
34.00000 45.00000 0.00197
35.00000 45.00000 0.00192
36.00000 45.00000 0.00200
37.00000 45.00000 0.00200
38.00000 45.00000 0.00199
39.00000 45.00000 0.00199
0.00000 46.00000 0.00185
1.00000 46.00000 0.00179
2.00000 46.00000 0.00191
3.00000 46.00000 0.00179
4.00000 46.00000 0.00186
5.00000 46.00000 0.00184
6.00000 46.00000 0.00188
7.00000 46.00000 0.00184
8.00000 46.00000 0.00188
9.00000 46.00000 0.00184
10.00000 46.00000 0.00185
11.00000 46.00000 0.00186
12.00000 46.00000 0.00185
13.00000 46.00000 0.00182
14.00000 46.00000 0.00182
15.00000 46.00000 0.00182
16.00000 46.00000 0.00189
17.00000 46.00000 0.00182
18.00000 46.00000 0.00186
19.00000 46.00000 0.00183
20.00000 46.00000 0.00184
21.00000 46.00000 0.00182
22.00000 46.00000 0.00186
23.00000 46.00000 0.00184
24.00000 46.00000 0.00184
25.00000 46.00000 0.00190
26.00000 46.00000 0.00184
27.00000 46.00000 0.00180
28.00000 46.00000 0.00184
29.00000 46.00000 0.00181
30.00000 46.00000 0.00184
31.00000 46.00000 0.00187
32.00000 46.00000 0.00183
33.00000 46.00000 0.00180
34.00000 46.00000 0.00185
35.00000 46.00000 0.00183
36.00000 46.00000 0.00177
37.00000 46.00000 0.00183
38.00000 46.00000 0.00183
39.00000 46.00000 0.00184
0.00000 47.00000 0.00170
1.00000 47.00000 0.00170
2.00000 47.00000 0.00165
3.00000 47.00000 0.00175
4.00000 47.00000 0.00165
5.00000 47.00000 0.00171
6.00000 47.00000 0.00169
7.00000 47.00000 0.00172
8.00000 47.00000 0.00170
9.00000 47.00000 0.00173
10.00000 47.00000 0.00168
11.00000 47.00000 0.00171
12.00000 47.00000 0.00169
13.00000 47.00000 0.00171
14.00000 47.00000 0.00168
15.00000 47.00000 0.00169
16.00000 47.00000 0.00167
17.00000 47.00000 0.00173
18.00000 47.00000 0.00168
19.00000 47.00000 0.00171
20.00000 47.00000 0.00167
21.00000 47.00000 0.00169
22.00000 47.00000 0.00166
23.00000 47.00000 0.00171
24.00000 47.00000 0.00168
25.00000 47.00000 0.00170
26.00000 47.00000 0.00174
27.00000 47.00000 0.00168
28.00000 47.00000 0.00166
29.00000 47.00000 0.00169
30.00000 47.00000 0.00167
31.00000 47.00000 0.00170
32.00000 47.00000 0.00171
33.00000 47.00000 0.00168
34.00000 47.00000 0.00166
35.00000 47.00000 0.00169
36.00000 47.00000 0.00169
37.00000 47.00000 0.00163
38.00000 47.00000 0.00168
39.00000 47.00000 0.00168
0.00000 48.00000 0.00154
1.00000 48.00000 0.00157
2.00000 48.00000 0.00155
3.00000 48.00000 0.00151
4.00000 48.00000 0.00163
5.00000 48.00000 0.00153
6.00000 48.00000 0.00158
7.00000 48.00000 0.00155
8.00000 48.00000 0.00159
9.00000 48.00000 0.00157
10.00000 48.00000 0.00160
11.00000 48.00000 0.00155
12.00000 48.00000 0.00156
13.00000 48.00000 0.00156
14.00000 48.00000 0.00158
15.00000 48.00000 0.00153
16.00000 48.00000 0.00156
17.00000 48.00000 0.00153
18.00000 48.00000 0.00160
19.00000 48.00000 0.00155
20.00000 48.00000 0.00157
21.00000 48.00000 0.00154
22.00000 48.00000 0.00156
23.00000 48.00000 0.00153
24.00000 48.00000 0.00157
25.00000 48.00000 0.00155
26.00000 48.00000 0.00157
27.00000 48.00000 0.00160
28.00000 48.00000 0.00154
29.00000 48.00000 0.00152
30.00000 48.00000 0.00155
31.00000 48.00000 0.00153
32.00000 48.00000 0.00156
33.00000 48.00000 0.00159
34.00000 48.00000 0.00154
35.00000 48.00000 0.00153
36.00000 48.00000 0.00155
37.00000 48.00000 0.00155
38.00000 48.00000 0.00150
39.00000 48.00000 0.00156
0.00000 49.00000 0.00142
1.00000 49.00000 0.00142
2.00000 49.00000 0.00144
3.00000 49.00000 0.00144
4.00000 49.00000 0.00140
5.00000 49.00000 0.00148
6.00000 49.00000 0.00141
7.00000 49.00000 0.00144
8.00000 49.00000 0.00143
9.00000 49.00000 0.00147
10.00000 49.00000 0.00143
11.00000 49.00000 0.00146
12.00000 49.00000 0.00143
13.00000 49.00000 0.00144
14.00000 49.00000 0.00144
15.00000 49.00000 0.00145
16.00000 49.00000 0.00140
17.00000 49.00000 0.00144
18.00000 49.00000 0.00140
19.00000 49.00000 0.00147
20.00000 49.00000 0.00142
21.00000 49.00000 0.00145
22.00000 49.00000 0.00142
23.00000 49.00000 0.00144
24.00000 49.00000 0.00141
25.00000 49.00000 0.00143
26.00000 49.00000 0.00143
27.00000 49.00000 0.00145
28.00000 49.00000 0.00147
29.00000 49.00000 0.00142
30.00000 49.00000 0.00140
31.00000 49.00000 0.00144
32.00000 49.00000 0.00141
33.00000 49.00000 0.00145
34.00000 49.00000 0.00146
35.00000 49.00000 0.00141
36.00000 49.00000 0.00140
37.00000 49.00000 0.00144
38.00000 49.00000 0.00144
39.00000 49.00000 0.00139
0.00000 50.00000 0.00127
1.00000 50.00000 0.00130
2.00000 50.00000 0.00131
3.00000 50.00000 0.00132
4.00000 50.00000 0.00131
5.00000 50.00000 0.00130
6.00000 50.00000 0.00137
7.00000 50.00000 0.00129
8.00000 50.00000 0.00132
9.00000 50.00000 0.00131
10.00000 50.00000 0.00136
11.00000 50.00000 0.00132
12.00000 50.00000 0.00133
13.00000 50.00000 0.00132
14.00000 50.00000 0.00131
15.00000 50.00000 0.00132
16.00000 50.00000 0.00134
17.00000 50.00000 0.00127
18.00000 50.00000 0.00132
19.00000 50.00000 0.00129
20.00000 50.00000 0.00136
21.00000 50.00000 0.00130
22.00000 50.00000 0.00132
23.00000 50.00000 0.00130
24.00000 50.00000 0.00131
25.00000 50.00000 0.00130
26.00000 50.00000 0.00132
27.00000 50.00000 0.00131
28.00000 50.00000 0.00133
29.00000 50.00000 0.00135
30.00000 50.00000 0.00131
31.00000 50.00000 0.00130
32.00000 50.00000 0.00131
33.00000 50.00000 0.00130
34.00000 50.00000 0.00133
35.00000 50.00000 0.00133
36.00000 50.00000 0.00130
37.00000 50.00000 0.00129
38.00000 50.00000 0.00132
39.00000 50.00000 0.00133
0.00000 51.00000 0.00121
1.00000 51.00000 0.00117
2.00000 51.00000 0.00120
3.00000 51.00000 0.00120
4.00000 51.00000 0.00122
5.00000 51.00000 0.00120
6.00000 51.00000 0.00120
7.00000 51.00000 0.00126
8.00000 51.00000 0.00119
9.00000 51.00000 0.00122
10.00000 51.00000 0.00121
11.00000 51.00000 0.00126
12.00000 51.00000 0.00121
13.00000 51.00000 0.00122
14.00000 51.00000 0.00122
15.00000 51.00000 0.00119
16.00000 51.00000 0.00121
17.00000 51.00000 0.00121
18.00000 51.00000 0.00117
19.00000 51.00000 0.00123
20.00000 51.00000 0.00120
21.00000 51.00000 0.00126
22.00000 51.00000 0.00120
23.00000 51.00000 0.00121
24.00000 51.00000 0.00119
25.00000 51.00000 0.00122
26.00000 51.00000 0.00118
27.00000 51.00000 0.00121
28.00000 51.00000 0.00121
29.00000 51.00000 0.00124
30.00000 51.00000 0.00124
31.00000 51.00000 0.00120
32.00000 51.00000 0.00121
33.00000 51.00000 0.00120
34.00000 51.00000 0.00120
35.00000 51.00000 0.00123
36.00000 51.00000 0.00122
37.00000 51.00000 0.00119
38.00000 51.00000 0.00118
39.00000 51.00000 0.00122
0.00000 52.00000 0.00112
1.00000 52.00000 0.00111
2.00000 52.00000 0.00107
3.00000 52.00000 0.00110
4.00000 52.00000 0.00111
5.00000 52.00000 0.00113
6.00000 52.00000 0.00111
7.00000 52.00000 0.00111
8.00000 52.00000 0.00116
9.00000 52.00000 0.00109
10.00000 52.00000 0.00113
11.00000 52.00000 0.00111
12.00000 52.00000 0.00117
13.00000 52.00000 0.00110
14.00000 52.00000 0.00112
15.00000 52.00000 0.00111
16.00000 52.00000 0.00110
17.00000 52.00000 0.00112
18.00000 52.00000 0.00112
19.00000 52.00000 0.00107
20.00000 52.00000 0.00113
21.00000 52.00000 0.00110
22.00000 52.00000 0.00116
23.00000 52.00000 0.00110
24.00000 52.00000 0.00111
25.00000 52.00000 0.00110
26.00000 52.00000 0.00113
27.00000 52.00000 0.00109
28.00000 52.00000 0.00112
29.00000 52.00000 0.00111
30.00000 52.00000 0.00114
31.00000 52.00000 0.00115
32.00000 52.00000 0.00111
33.00000 52.00000 0.00111
34.00000 52.00000 0.00110
35.00000 52.00000 0.00112
36.00000 52.00000 0.00113
37.00000 52.00000 0.00112
38.00000 52.00000 0.00108
39.00000 52.00000 0.00109
0.00000 53.00000 0.00101
1.00000 53.00000 0.00104
2.00000 53.00000 0.00104
3.00000 53.00000 0.00099
4.00000 53.00000 0.00102
5.00000 53.00000 0.00102
6.00000 53.00000 0.00102
7.00000 53.00000 0.00102
8.00000 53.00000 0.00103
9.00000 53.00000 0.00107
10.00000 53.00000 0.00101
11.00000 53.00000 0.00103
12.00000 53.00000 0.00102
13.00000 53.00000 0.00108
14.00000 53.00000 0.00102
15.00000 53.00000 0.00103
16.00000 53.00000 0.00102
17.00000 53.00000 0.00101
18.00000 53.00000 0.00103
19.00000 53.00000 0.00103
20.00000 53.00000 0.00098
21.00000 53.00000 0.00105
22.00000 53.00000 0.00100
23.00000 53.00000 0.00108
24.00000 53.00000 0.00101
25.00000 53.00000 0.00102
26.00000 53.00000 0.00101
27.00000 53.00000 0.00104
28.00000 53.00000 0.00100
29.00000 53.00000 0.00103
30.00000 53.00000 0.00101
31.00000 53.00000 0.00106
32.00000 53.00000 0.00107
33.00000 53.00000 0.00103
34.00000 53.00000 0.00103
35.00000 53.00000 0.00102
36.00000 53.00000 0.00103
37.00000 53.00000 0.00105
38.00000 53.00000 0.00102
39.00000 53.00000 0.00100
0.00000 54.00000 0.00092
1.00000 54.00000 0.00093
2.00000 54.00000 0.00095
3.00000 54.00000 0.00096
4.00000 54.00000 0.00091
5.00000 54.00000 0.00094
6.00000 54.00000 0.00094
7.00000 54.00000 0.00094
8.00000 54.00000 0.00094
9.00000 54.00000 0.00094
10.00000 54.00000 0.00098
11.00000 54.00000 0.00092
12.00000 54.00000 0.00095
13.00000 54.00000 0.00094
14.00000 54.00000 0.00099
15.00000 54.00000 0.00095
16.00000 54.00000 0.00094
17.00000 54.00000 0.00094
18.00000 54.00000 0.00093
19.00000 54.00000 0.00095
20.00000 54.00000 0.00095
21.00000 54.00000 0.00090
22.00000 54.00000 0.00096
23.00000 54.00000 0.00092
24.00000 54.00000 0.00099
25.00000 54.00000 0.00093
26.00000 54.00000 0.00094
27.00000 54.00000 0.00094
28.00000 54.00000 0.00095
29.00000 54.00000 0.00092
30.00000 54.00000 0.00096
31.00000 54.00000 0.00092
32.00000 54.00000 0.00098
33.00000 54.00000 0.00098
34.00000 54.00000 0.00094
35.00000 54.00000 0.00095
36.00000 54.00000 0.00094
37.00000 54.00000 0.00096
38.00000 54.00000 0.00096
39.00000 54.00000 0.00095
0.00000 55.00000 0.00088
1.00000 55.00000 0.00085
2.00000 55.00000 0.00086
3.00000 55.00000 0.00088
4.00000 55.00000 0.00088
5.00000 55.00000 0.00083
6.00000 55.00000 0.00086
7.00000 55.00000 0.00087
8.00000 55.00000 0.00086
9.00000 55.00000 0.00086
10.00000 55.00000 0.00086
11.00000 55.00000 0.00089
12.00000 55.00000 0.00085
13.00000 55.00000 0.00087
14.00000 55.00000 0.00087
15.00000 55.00000 0.00092
16.00000 55.00000 0.00087
17.00000 55.00000 0.00086
18.00000 55.00000 0.00086
19.00000 55.00000 0.00087
20.00000 55.00000 0.00087
21.00000 55.00000 0.00087
22.00000 55.00000 0.00083
23.00000 55.00000 0.00088
24.00000 55.00000 0.00084
25.00000 55.00000 0.00091
26.00000 55.00000 0.00085
27.00000 55.00000 0.00088
28.00000 55.00000 0.00086
29.00000 55.00000 0.00087
30.00000 55.00000 0.00085
31.00000 55.00000 0.00089
32.00000 55.00000 0.00085
33.00000 55.00000 0.00090
34.00000 55.00000 0.00089
35.00000 55.00000 0.00087
36.00000 55.00000 0.00087
37.00000 55.00000 0.00086
38.00000 55.00000 0.00089
39.00000 55.00000 0.00087
0.00000 56.00000 0.00080
1.00000 56.00000 0.00080
2.00000 56.00000 0.00079
3.00000 56.00000 0.00079
4.00000 56.00000 0.00082
5.00000 56.00000 0.00082
6.00000 56.00000 0.00077
7.00000 56.00000 0.00080
8.00000 56.00000 0.00081
9.00000 56.00000 0.00079
10.00000 56.00000 0.00079
11.00000 56.00000 0.00079
12.00000 56.00000 0.00082
13.00000 56.00000 0.00079
14.00000 56.00000 0.00080
15.00000 56.00000 0.00080
16.00000 56.00000 0.00085
17.00000 56.00000 0.00080
18.00000 56.00000 0.00080
19.00000 56.00000 0.00080
20.00000 56.00000 0.00080
21.00000 56.00000 0.00080
22.00000 56.00000 0.00080
23.00000 56.00000 0.00076
24.00000 56.00000 0.00081
25.00000 56.00000 0.00077
26.00000 56.00000 0.00083
27.00000 56.00000 0.00078
28.00000 56.00000 0.00081
29.00000 56.00000 0.00078
30.00000 56.00000 0.00079
31.00000 56.00000 0.00079
32.00000 56.00000 0.00082
33.00000 56.00000 0.00079
34.00000 56.00000 0.00083
35.00000 56.00000 0.00081
36.00000 56.00000 0.00080
37.00000 56.00000 0.00081
38.00000 56.00000 0.00079
39.00000 56.00000 0.00082
0.00000 57.00000 0.00076
1.00000 57.00000 0.00073
2.00000 57.00000 0.00072
3.00000 57.00000 0.00072
4.00000 57.00000 0.00073
5.00000 57.00000 0.00075
6.00000 57.00000 0.00076
7.00000 57.00000 0.00070
8.00000 57.00000 0.00074
9.00000 57.00000 0.00074
10.00000 57.00000 0.00072
11.00000 57.00000 0.00073
12.00000 57.00000 0.00073
13.00000 57.00000 0.00076
14.00000 57.00000 0.00072
15.00000 57.00000 0.00073
16.00000 57.00000 0.00074
17.00000 57.00000 0.00078
18.00000 57.00000 0.00074
19.00000 57.00000 0.00072
20.00000 57.00000 0.00073
21.00000 57.00000 0.00074
22.00000 57.00000 0.00073
23.00000 57.00000 0.00073
24.00000 57.00000 0.00070
25.00000 57.00000 0.00074
26.00000 57.00000 0.00071
27.00000 57.00000 0.00077
28.00000 57.00000 0.00072
29.00000 57.00000 0.00075
30.00000 57.00000 0.00073
31.00000 57.00000 0.00074
32.00000 57.00000 0.00073
33.00000 57.00000 0.00076
34.00000 57.00000 0.00073
35.00000 57.00000 0.00076
36.00000 57.00000 0.00075
37.00000 57.00000 0.00073
38.00000 57.00000 0.00074
39.00000 57.00000 0.00073
0.00000 58.00000 0.00067
1.00000 58.00000 0.00070
2.00000 58.00000 0.00068
3.00000 58.00000 0.00066
4.00000 58.00000 0.00066
5.00000 58.00000 0.00067
6.00000 58.00000 0.00069
7.00000 58.00000 0.00070
8.00000 58.00000 0.00064
9.00000 58.00000 0.00068
10.00000 58.00000 0.00069
11.00000 58.00000 0.00067
12.00000 58.00000 0.00067
13.00000 58.00000 0.00067
14.00000 58.00000 0.00069
15.00000 58.00000 0.00066
16.00000 58.00000 0.00067
17.00000 58.00000 0.00068
18.00000 58.00000 0.00072
19.00000 58.00000 0.00068
20.00000 58.00000 0.00067
21.00000 58.00000 0.00067
22.00000 58.00000 0.00069
23.00000 58.00000 0.00068
24.00000 58.00000 0.00066
25.00000 58.00000 0.00064
26.00000 58.00000 0.00068
27.00000 58.00000 0.00065
28.00000 58.00000 0.00071
29.00000 58.00000 0.00066
30.00000 58.00000 0.00068
31.00000 58.00000 0.00065
32.00000 58.00000 0.00068
33.00000 58.00000 0.00068
34.00000 58.00000 0.00070
35.00000 58.00000 0.00068
36.00000 58.00000 0.00071
37.00000 58.00000 0.00069
38.00000 58.00000 0.00066
39.00000 58.00000 0.00067
0.00000 59.00000 0.00061
1.00000 59.00000 0.00062
2.00000 59.00000 0.00064
3.00000 59.00000 0.00062
4.00000 59.00000 0.00062
5.00000 59.00000 0.00060
6.00000 59.00000 0.00062
7.00000 59.00000 0.00064
8.00000 59.00000 0.00063
9.00000 59.00000 0.00060
10.00000 59.00000 0.00063
11.00000 59.00000 0.00064
12.00000 59.00000 0.00061
13.00000 59.00000 0.00062
14.00000 59.00000 0.00061
15.00000 59.00000 0.00064
16.00000 59.00000 0.00060
17.00000 59.00000 0.00062
18.00000 59.00000 0.00063
19.00000 59.00000 0.00067
20.00000 59.00000 0.00062
21.00000 59.00000 0.00062
22.00000 59.00000 0.00062
23.00000 59.00000 0.00064
24.00000 59.00000 0.00064
25.00000 59.00000 0.00060
26.00000 59.00000 0.00058
27.00000 59.00000 0.00062
28.00000 59.00000 0.00061
29.00000 59.00000 0.00066
30.00000 59.00000 0.00061
31.00000 59.00000 0.00062
32.00000 59.00000 0.00060
33.00000 59.00000 0.00062
34.00000 59.00000 0.00064
35.00000 59.00000 0.00065
36.00000 59.00000 0.00061
37.00000 59.00000 0.00065
38.00000 59.00000 0.00063
39.00000 59.00000 0.00061
0.00000 60.00000 0.00056
1.00000 60.00000 0.00056
2.00000 60.00000 0.00058
3.00000 60.00000 0.00060
4.00000 60.00000 0.00056
5.00000 60.00000 0.00057
6.00000 60.00000 0.00056
7.00000 60.00000 0.00058
8.00000 60.00000 0.00060
9.00000 60.00000 0.00058
10.00000 60.00000 0.00055
11.00000 60.00000 0.00059
12.00000 60.00000 0.00059
13.00000 60.00000 0.00056
14.00000 60.00000 0.00057
15.00000 60.00000 0.00056
16.00000 60.00000 0.00059
17.00000 60.00000 0.00055
18.00000 60.00000 0.00057
19.00000 60.00000 0.00058
20.00000 60.00000 0.00062
21.00000 60.00000 0.00058
22.00000 60.00000 0.00057
23.00000 60.00000 0.00057
24.00000 60.00000 0.00059
25.00000 60.00000 0.00058
26.00000 60.00000 0.00056
27.00000 60.00000 0.00054
28.00000 60.00000 0.00057
29.00000 60.00000 0.00057
30.00000 60.00000 0.00060
31.00000 60.00000 0.00057
32.00000 60.00000 0.00057
33.00000 60.00000 0.00056
34.00000 60.00000 0.00057
35.00000 60.00000 0.00058
36.00000 60.00000 0.00060
37.00000 60.00000 0.00056
38.00000 60.00000 0.00060
39.00000 60.00000 0.00058
0.00000 61.00000 0.00053
1.00000 61.00000 0.00052
2.00000 61.00000 0.00051
3.00000 61.00000 0.00053
4.00000 61.00000 0.00054
5.00000 61.00000 0.00051
6.00000 61.00000 0.00053
7.00000 61.00000 0.00051
8.00000 61.00000 0.00053
9.00000 61.00000 0.00055
10.00000 61.00000 0.00054
11.00000 61.00000 0.00051
12.00000 61.00000 0.00053
13.00000 61.00000 0.00053
14.00000 61.00000 0.00051
15.00000 61.00000 0.00053
16.00000 61.00000 0.00052
17.00000 61.00000 0.00054
18.00000 61.00000 0.00049
19.00000 61.00000 0.00052
20.00000 61.00000 0.00053
21.00000 61.00000 0.00057
22.00000 61.00000 0.00053
23.00000 61.00000 0.00053
24.00000 61.00000 0.00052
25.00000 61.00000 0.00054
26.00000 61.00000 0.00053
27.00000 61.00000 0.00052
28.00000 61.00000 0.00049
29.00000 61.00000 0.00053
30.00000 61.00000 0.00052
31.00000 61.00000 0.00055
32.00000 61.00000 0.00051
33.00000 61.00000 0.00053
34.00000 61.00000 0.00050
35.00000 61.00000 0.00053
36.00000 61.00000 0.00053
37.00000 61.00000 0.00055
38.00000 61.00000 0.00052
39.00000 61.00000 0.00055
0.00000 62.00000 0.00051
1.00000 62.00000 0.00049
2.00000 62.00000 0.00048
3.00000 62.00000 0.00047
4.00000 62.00000 0.00049
5.00000 62.00000 0.00051
6.00000 62.00000 0.00047
7.00000 62.00000 0.00049
8.00000 62.00000 0.00047
9.00000 62.00000 0.00049
10.00000 62.00000 0.00051
11.00000 62.00000 0.00050
12.00000 62.00000 0.00047
13.00000 62.00000 0.00049
14.00000 62.00000 0.00048
15.00000 62.00000 0.00047
16.00000 62.00000 0.00049
17.00000 62.00000 0.00047
18.00000 62.00000 0.00050
19.00000 62.00000 0.00045
20.00000 62.00000 0.00048
21.00000 62.00000 0.00049
22.00000 62.00000 0.00052
23.00000 62.00000 0.00049
24.00000 62.00000 0.00049
25.00000 62.00000 0.00048
26.00000 62.00000 0.00049
27.00000 62.00000 0.00049
28.00000 62.00000 0.00048
29.00000 62.00000 0.00044
30.00000 62.00000 0.00049
31.00000 62.00000 0.00047
32.00000 62.00000 0.00051
33.00000 62.00000 0.00048
34.00000 62.00000 0.00049
35.00000 62.00000 0.00047
36.00000 62.00000 0.00049
37.00000 62.00000 0.00049
38.00000 62.00000 0.00051
39.00000 62.00000 0.00048
0.00000 63.00000 0.00044
1.00000 63.00000 0.00046
2.00000 63.00000 0.00045
3.00000 63.00000 0.00044
4.00000 63.00000 0.00043
5.00000 63.00000 0.00046
6.00000 63.00000 0.00046
7.00000 63.00000 0.00043
8.00000 63.00000 0.00045
9.00000 63.00000 0.00043
10.00000 63.00000 0.00046
11.00000 63.00000 0.00047
12.00000 63.00000 0.00047
13.00000 63.00000 0.00043
14.00000 63.00000 0.00045
15.00000 63.00000 0.00045
16.00000 63.00000 0.00043
17.00000 63.00000 0.00044
18.00000 63.00000 0.00042
19.00000 63.00000 0.00045
20.00000 63.00000 0.00042
21.00000 63.00000 0.00044
22.00000 63.00000 0.00046
23.00000 63.00000 0.00047
24.00000 63.00000 0.00044
25.00000 63.00000 0.00044
26.00000 63.00000 0.00045
27.00000 63.00000 0.00045
28.00000 63.00000 0.00045
29.00000 63.00000 0.00044
30.00000 63.00000 0.00041
31.00000 63.00000 0.00046
32.00000 63.00000 0.00044
33.00000 63.00000 0.00047
34.00000 63.00000 0.00044
35.00000 63.00000 0.00046
36.00000 63.00000 0.00042
37.00000 63.00000 0.00044
38.00000 63.00000 0.00045
39.00000 63.00000 0.00047
0.00000 64.00000 0.00043
1.00000 64.00000 0.00041
2.00000 64.00000 0.00043
3.00000 64.00000 0.00041
4.00000 64.00000 0.00040
5.00000 64.00000 0.00040
6.00000 64.00000 0.00042
7.00000 64.00000 0.00043
8.00000 64.00000 0.00040
9.00000 64.00000 0.00042
10.00000 64.00000 0.00040
11.00000 64.00000 0.00042
12.00000 64.00000 0.00044
13.00000 64.00000 0.00043
14.00000 64.00000 0.00039
15.00000 64.00000 0.00042
16.00000 64.00000 0.00042
17.00000 64.00000 0.00040
18.00000 64.00000 0.00041
19.00000 64.00000 0.00039
20.00000 64.00000 0.00042
21.00000 64.00000 0.00038
22.00000 64.00000 0.00040
23.00000 64.00000 0.00042
24.00000 64.00000 0.00042
25.00000 64.00000 0.00042
26.00000 64.00000 0.00041
27.00000 64.00000 0.00041
28.00000 64.00000 0.00041
29.00000 64.00000 0.00042
30.00000 64.00000 0.00041
31.00000 64.00000 0.00038
32.00000 64.00000 0.00042
33.00000 64.00000 0.00041
34.00000 64.00000 0.00043
35.00000 64.00000 0.00040
36.00000 64.00000 0.00043
37.00000 64.00000 0.00039
38.00000 64.00000 0.00041
39.00000 64.00000 0.00041
0.00000 65.00000 0.00037
1.00000 65.00000 0.00040
2.00000 65.00000 0.00038
3.00000 65.00000 0.00039
4.00000 65.00000 0.00038
5.00000 65.00000 0.00037
6.00000 65.00000 0.00037
7.00000 65.00000 0.00039
8.00000 65.00000 0.00040
9.00000 65.00000 0.00037
10.00000 65.00000 0.00038
11.00000 65.00000 0.00036
12.00000 65.00000 0.00039
13.00000 65.00000 0.00040
14.00000 65.00000 0.00040
15.00000 65.00000 0.00036
16.00000 65.00000 0.00039
17.00000 65.00000 0.00039
18.00000 65.00000 0.00037
19.00000 65.00000 0.00037
20.00000 65.00000 0.00035
21.00000 65.00000 0.00038
22.00000 65.00000 0.00035
23.00000 65.00000 0.00038
24.00000 65.00000 0.00039
25.00000 65.00000 0.00038
26.00000 65.00000 0.00039
27.00000 65.00000 0.00037
28.00000 65.00000 0.00038
29.00000 65.00000 0.00039
30.00000 65.00000 0.00038
31.00000 65.00000 0.00038
32.00000 65.00000 0.00035
33.00000 65.00000 0.00038
34.00000 65.00000 0.00038
35.00000 65.00000 0.00039
36.00000 65.00000 0.00038
37.00000 65.00000 0.00039
38.00000 65.00000 0.00036
39.00000 65.00000 0.00038
0.00000 66.00000 0.00035
1.00000 66.00000 0.00034
2.00000 66.00000 0.00037
3.00000 66.00000 0.00035
4.00000 66.00000 0.00036
5.00000 66.00000 0.00035
6.00000 66.00000 0.00034
7.00000 66.00000 0.00033
8.00000 66.00000 0.00036
9.00000 66.00000 0.00037
10.00000 66.00000 0.00034
11.00000 66.00000 0.00035
12.00000 66.00000 0.00034
13.00000 66.00000 0.00035
14.00000 66.00000 0.00037
15.00000 66.00000 0.00037
16.00000 66.00000 0.00034
17.00000 66.00000 0.00036
18.00000 66.00000 0.00035
19.00000 66.00000 0.00034
20.00000 66.00000 0.00034
21.00000 66.00000 0.00033
22.00000 66.00000 0.00035
23.00000 66.00000 0.00032
24.00000 66.00000 0.00034
25.00000 66.00000 0.00036
26.00000 66.00000 0.00036
27.00000 66.00000 0.00036
28.00000 66.00000 0.00035
29.00000 66.00000 0.00035
30.00000 66.00000 0.00036
31.00000 66.00000 0.00034
32.00000 66.00000 0.00035
33.00000 66.00000 0.00032
34.00000 66.00000 0.00036
35.00000 66.00000 0.00035
36.00000 66.00000 0.00036
37.00000 66.00000 0.00035
38.00000 66.00000 0.00036
39.00000 66.00000 0.00033
0.00000 67.00000 0.00030
1.00000 67.00000 0.00032
2.00000 67.00000 0.00031
3.00000 67.00000 0.00034
4.00000 67.00000 0.00032
5.00000 67.00000 0.00033
6.00000 67.00000 0.00033
7.00000 67.00000 0.00032
8.00000 67.00000 0.00031
9.00000 67.00000 0.00033
10.00000 67.00000 0.00034
11.00000 67.00000 0.00031
12.00000 67.00000 0.00032
13.00000 67.00000 0.00032
14.00000 67.00000 0.00033
15.00000 67.00000 0.00034
16.00000 67.00000 0.00034
17.00000 67.00000 0.00031
18.00000 67.00000 0.00033
19.00000 67.00000 0.00032
20.00000 67.00000 0.00032
21.00000 67.00000 0.00032
22.00000 67.00000 0.00031
23.00000 67.00000 0.00033
24.00000 67.00000 0.00030
25.00000 67.00000 0.00031
26.00000 67.00000 0.00033
27.00000 67.00000 0.00033
28.00000 67.00000 0.00033
29.00000 67.00000 0.00033
30.00000 67.00000 0.00033
31.00000 67.00000 0.00033
32.00000 67.00000 0.00031
33.00000 67.00000 0.00032
34.00000 67.00000 0.00029
35.00000 67.00000 0.00033
36.00000 67.00000 0.00032
37.00000 67.00000 0.00033
38.00000 67.00000 0.00032
39.00000 67.00000 0.00034
0.00000 68.00000 0.00030
1.00000 68.00000 0.00028
2.00000 68.00000 0.00030
3.00000 68.00000 0.00029
4.00000 68.00000 0.00031
5.00000 68.00000 0.00029
6.00000 68.00000 0.00030
7.00000 68.00000 0.00030
8.00000 68.00000 0.00030
9.00000 68.00000 0.00029
10.00000 68.00000 0.00030
11.00000 68.00000 0.00032
12.00000 68.00000 0.00028
13.00000 68.00000 0.00030
14.00000 68.00000 0.00029
15.00000 68.00000 0.00030
16.00000 68.00000 0.00032
17.00000 68.00000 0.00032
18.00000 68.00000 0.00028
19.00000 68.00000 0.00030
20.00000 68.00000 0.00029
21.00000 68.00000 0.00029
22.00000 68.00000 0.00029
23.00000 68.00000 0.00028
24.00000 68.00000 0.00030
25.00000 68.00000 0.00027
26.00000 68.00000 0.00029
27.00000 68.00000 0.00029
28.00000 68.00000 0.00030
29.00000 68.00000 0.00030
30.00000 68.00000 0.00031
31.00000 68.00000 0.00030
32.00000 68.00000 0.00030
33.00000 68.00000 0.00029
34.00000 68.00000 0.00030
35.00000 68.00000 0.00027
36.00000 68.00000 0.00030
37.00000 68.00000 0.00029
38.00000 68.00000 0.00031
39.00000 68.00000 0.00030
0.00000 69.00000 0.00028
1.00000 69.00000 0.00028
2.00000 69.00000 0.00026
3.00000 69.00000 0.00028
4.00000 69.00000 0.00027
5.00000 69.00000 0.00029
6.00000 69.00000 0.00027
7.00000 69.00000 0.00028
8.00000 69.00000 0.00028
9.00000 69.00000 0.00027
10.00000 69.00000 0.00027
11.00000 69.00000 0.00028
12.00000 69.00000 0.00029
13.00000 69.00000 0.00026
14.00000 69.00000 0.00028
15.00000 69.00000 0.00027
16.00000 69.00000 0.00028
17.00000 69.00000 0.00030
18.00000 69.00000 0.00030
19.00000 69.00000 0.00026
20.00000 69.00000 0.00027
21.00000 69.00000 0.00027
22.00000 69.00000 0.00028
23.00000 69.00000 0.00027
24.00000 69.00000 0.00026
25.00000 69.00000 0.00028
26.00000 69.00000 0.00025
27.00000 69.00000 0.00027
28.00000 69.00000 0.00026
29.00000 69.00000 0.00028
30.00000 69.00000 0.00028
31.00000 69.00000 0.00028
32.00000 69.00000 0.00028
33.00000 69.00000 0.00028
34.00000 69.00000 0.00026
35.00000 69.00000 0.00027
36.00000 69.00000 0.00025
37.00000 69.00000 0.00027
38.00000 69.00000 0.00026
39.00000 69.00000 0.00029
0.00000 70.00000 0.00027
1.00000 70.00000 0.00025
2.00000 70.00000 0.00025
3.00000 70.00000 0.00023
4.00000 70.00000 0.00026
5.00000 70.00000 0.00025
6.00000 70.00000 0.00027
7.00000 70.00000 0.00025
8.00000 70.00000 0.00025
9.00000 70.00000 0.00026
10.00000 70.00000 0.00026
11.00000 70.00000 0.00025
12.00000 70.00000 0.00025
13.00000 70.00000 0.00026
14.00000 70.00000 0.00023
15.00000 70.00000 0.00025
16.00000 70.00000 0.00024
17.00000 70.00000 0.00026
18.00000 70.00000 0.00028
19.00000 70.00000 0.00027
20.00000 70.00000 0.00024
21.00000 70.00000 0.00025
22.00000 70.00000 0.00025
23.00000 70.00000 0.00025
24.00000 70.00000 0.00025
25.00000 70.00000 0.00024
26.00000 70.00000 0.00026
27.00000 70.00000 0.00023
28.00000 70.00000 0.00026
29.00000 70.00000 0.00024
30.00000 70.00000 0.00026
31.00000 70.00000 0.00025
32.00000 70.00000 0.00026
33.00000 70.00000 0.00026
34.00000 70.00000 0.00025
35.00000 70.00000 0.00024
36.00000 70.00000 0.00024
37.00000 70.00000 0.00023
38.00000 70.00000 0.00026
39.00000 70.00000 0.00025
0.00000 71.00000 0.00023
1.00000 71.00000 0.00024
2.00000 71.00000 0.00023
3.00000 71.00000 0.00024
4.00000 71.00000 0.00021
5.00000 71.00000 0.00024
6.00000 71.00000 0.00022
7.00000 71.00000 0.00025
8.00000 71.00000 0.00023
9.00000 71.00000 0.00023
10.00000 71.00000 0.00024
11.00000 71.00000 0.00024
12.00000 71.00000 0.00023
13.00000 71.00000 0.00023
14.00000 71.00000 0.00024
15.00000 71.00000 0.00020
16.00000 71.00000 0.00022
17.00000 71.00000 0.00022
18.00000 71.00000 0.00024
19.00000 71.00000 0.00026
20.00000 71.00000 0.00025
21.00000 71.00000 0.00021
22.00000 71.00000 0.00023
23.00000 71.00000 0.00023
24.00000 71.00000 0.00023
25.00000 71.00000 0.00023
26.00000 71.00000 0.00022
27.00000 71.00000 0.00024
28.00000 71.00000 0.00021
29.00000 71.00000 0.00024
30.00000 71.00000 0.00022
31.00000 71.00000 0.00023
32.00000 71.00000 0.00023
33.00000 71.00000 0.00024
34.00000 71.00000 0.00024
35.00000 71.00000 0.00023
36.00000 71.00000 0.00022
37.00000 71.00000 0.00022
38.00000 71.00000 0.00021
39.00000 71.00000 0.00023
0.00000 72.00000 0.00022
1.00000 72.00000 0.00021
2.00000 72.00000 0.00023
3.00000 72.00000 0.00021
4.00000 72.00000 0.00022
5.00000 72.00000 0.00019
6.00000 72.00000 0.00022
7.00000 72.00000 0.00021
8.00000 72.00000 0.00023
9.00000 72.00000 0.00021
10.00000 72.00000 0.00021
11.00000 72.00000 0.00022
12.00000 72.00000 0.00022
13.00000 72.00000 0.00021
14.00000 72.00000 0.00021
15.00000 72.00000 0.00022
16.00000 72.00000 0.00019
17.00000 72.00000 0.00021
18.00000 72.00000 0.00021
19.00000 72.00000 0.00022
20.00000 72.00000 0.00024
21.00000 72.00000 0.00023
22.00000 72.00000 0.00020
23.00000 72.00000 0.00021
24.00000 72.00000 0.00021
25.00000 72.00000 0.00021
26.00000 72.00000 0.00021
27.00000 72.00000 0.00020
28.00000 72.00000 0.00022
29.00000 72.00000 0.00020
30.00000 72.00000 0.00022
31.00000 72.00000 0.00020
32.00000 72.00000 0.00021
33.00000 72.00000 0.00021
34.00000 72.00000 0.00022
35.00000 72.00000 0.00022
36.00000 72.00000 0.00021
37.00000 72.00000 0.00020
38.00000 72.00000 0.00021
39.00000 72.00000 0.00020
0.00000 73.00000 0.00018
1.00000 73.00000 0.00020
2.00000 73.00000 0.00019
3.00000 73.00000 0.00021
4.00000 73.00000 0.00020
5.00000 73.00000 0.00020
6.00000 73.00000 0.00018
7.00000 73.00000 0.00020
8.00000 73.00000 0.00019
9.00000 73.00000 0.00021
10.00000 73.00000 0.00020
11.00000 73.00000 0.00019
12.00000 73.00000 0.00020
13.00000 73.00000 0.00020
14.00000 73.00000 0.00020
15.00000 73.00000 0.00019
16.00000 73.00000 0.00021
17.00000 73.00000 0.00017
18.00000 73.00000 0.00019
19.00000 73.00000 0.00019
20.00000 73.00000 0.00020
21.00000 73.00000 0.00022
22.00000 73.00000 0.00021
23.00000 73.00000 0.00018
24.00000 73.00000 0.00020
25.00000 73.00000 0.00020
26.00000 73.00000 0.00020
27.00000 73.00000 0.00020
28.00000 73.00000 0.00018
29.00000 73.00000 0.00020
30.00000 73.00000 0.00018
31.00000 73.00000 0.00020
32.00000 73.00000 0.00019
33.00000 73.00000 0.00019
34.00000 73.00000 0.00020
35.00000 73.00000 0.00020
36.00000 73.00000 0.00020
37.00000 73.00000 0.00020
38.00000 73.00000 0.00018
39.00000 73.00000 0.00019
0.00000 74.00000 0.00018
1.00000 74.00000 0.00016
2.00000 74.00000 0.00018
3.00000 74.00000 0.00018
4.00000 74.00000 0.00019
5.00000 74.00000 0.00018
6.00000 74.00000 0.00018
7.00000 74.00000 0.00016
8.00000 74.00000 0.00018
9.00000 74.00000 0.00017
10.00000 74.00000 0.00020
11.00000 74.00000 0.00018
12.00000 74.00000 0.00017
13.00000 74.00000 0.00018
14.00000 74.00000 0.00019
15.00000 74.00000 0.00018
16.00000 74.00000 0.00018
17.00000 74.00000 0.00019
18.00000 74.00000 0.00016
19.00000 74.00000 0.00018
20.00000 74.00000 0.00017
21.00000 74.00000 0.00019
22.00000 74.00000 0.00021
23.00000 74.00000 0.00019
24.00000 74.00000 0.00017
25.00000 74.00000 0.00018
26.00000 74.00000 0.00018
27.00000 74.00000 0.00018
28.00000 74.00000 0.00018
29.00000 74.00000 0.00017
30.00000 74.00000 0.00019
31.00000 74.00000 0.00017
32.00000 74.00000 0.00018
33.00000 74.00000 0.00018
34.00000 74.00000 0.00017
35.00000 74.00000 0.00018
36.00000 74.00000 0.00019
37.00000 74.00000 0.00019
38.00000 74.00000 0.00018
39.00000 74.00000 0.00017
0.00000 75.00000 0.00016
1.00000 75.00000 0.00016
2.00000 75.00000 0.00015
3.00000 75.00000 0.00016
4.00000 75.00000 0.00016
5.00000 75.00000 0.00018
6.00000 75.00000 0.00017
7.00000 75.00000 0.00017
8.00000 75.00000 0.00015
9.00000 75.00000 0.00017
10.00000 75.00000 0.00016
11.00000 75.00000 0.00018
12.00000 75.00000 0.00017
13.00000 75.00000 0.00016
14.00000 75.00000 0.00016
15.00000 75.00000 0.00017
16.00000 75.00000 0.00016
17.00000 75.00000 0.00016
18.00000 75.00000 0.00017
19.00000 75.00000 0.00015
20.00000 75.00000 0.00016
21.00000 75.00000 0.00016
22.00000 75.00000 0.00017
23.00000 75.00000 0.00019
24.00000 75.00000 0.00017
25.00000 75.00000 0.00015
26.00000 75.00000 0.00017
27.00000 75.00000 0.00017
28.00000 75.00000 0.00017
29.00000 75.00000 0.00017
30.00000 75.00000 0.00015
31.00000 75.00000 0.00018
32.00000 75.00000 0.00015
33.00000 75.00000 0.00016
34.00000 75.00000 0.00017
35.00000 75.00000 0.00016
36.00000 75.00000 0.00017
37.00000 75.00000 0.00017
38.00000 75.00000 0.00017
39.00000 75.00000 0.00016
0.00000 76.00000 0.00015
1.00000 76.00000 0.00014
2.00000 76.00000 0.00015
3.00000 76.00000 0.00014
4.00000 76.00000 0.00015
5.00000 76.00000 0.00015
6.00000 76.00000 0.00016
7.00000 76.00000 0.00015
8.00000 76.00000 0.00015
9.00000 76.00000 0.00014
10.00000 76.00000 0.00016
11.00000 76.00000 0.00014
12.00000 76.00000 0.00016
13.00000 76.00000 0.00016
14.00000 76.00000 0.00014
15.00000 76.00000 0.00015
16.00000 76.00000 0.00016
17.00000 76.00000 0.00015
18.00000 76.00000 0.00015
19.00000 76.00000 0.00016
20.00000 76.00000 0.00014
21.00000 76.00000 0.00014
22.00000 76.00000 0.00014
23.00000 76.00000 0.00016
24.00000 76.00000 0.00018
25.00000 76.00000 0.00016
26.00000 76.00000 0.00014
27.00000 76.00000 0.00016
28.00000 76.00000 0.00015
29.00000 76.00000 0.00015
30.00000 76.00000 0.00015
31.00000 76.00000 0.00014
32.00000 76.00000 0.00017
33.00000 76.00000 0.00014
34.00000 76.00000 0.00015
35.00000 76.00000 0.00015
36.00000 76.00000 0.00014
37.00000 76.00000 0.00016
38.00000 76.00000 0.00015
39.00000 76.00000 0.00016
0.00000 77.00000 0.00015
1.00000 77.00000 0.00014
2.00000 77.00000 0.00013
3.00000 77.00000 0.00014
4.00000 77.00000 0.00013
5.00000 77.00000 0.00014
6.00000 77.00000 0.00014
7.00000 77.00000 0.00014
8.00000 77.00000 0.00014
9.00000 77.00000 0.00014
10.00000 77.00000 0.00013
11.00000 77.00000 0.00015
12.00000 77.00000 0.00014
13.00000 77.00000 0.00015
14.00000 77.00000 0.00014
15.00000 77.00000 0.00013
16.00000 77.00000 0.00014
17.00000 77.00000 0.00014
18.00000 77.00000 0.00013
19.00000 77.00000 0.00014
20.00000 77.00000 0.00015
21.00000 77.00000 0.00013
22.00000 77.00000 0.00013
23.00000 77.00000 0.00012
24.00000 77.00000 0.00015
25.00000 77.00000 0.00017
26.00000 77.00000 0.00016
27.00000 77.00000 0.00013
28.00000 77.00000 0.00015
29.00000 77.00000 0.00014
30.00000 77.00000 0.00014
31.00000 77.00000 0.00014
32.00000 77.00000 0.00013
33.00000 77.00000 0.00015
34.00000 77.00000 0.00013
35.00000 77.00000 0.00014
36.00000 77.00000 0.00013
37.00000 77.00000 0.00013
38.00000 77.00000 0.00014
39.00000 77.00000 0.00014
0.00000 78.00000 0.00013
1.00000 78.00000 0.00014
2.00000 78.00000 0.00013
3.00000 78.00000 0.00012
4.00000 78.00000 0.00012
5.00000 78.00000 0.00012
6.00000 78.00000 0.00013
7.00000 78.00000 0.00012
8.00000 78.00000 0.00013
9.00000 78.00000 0.00013
10.00000 78.00000 0.00013
11.00000 78.00000 0.00012
12.00000 78.00000 0.00013
13.00000 78.00000 0.00012
14.00000 78.00000 0.00014
15.00000 78.00000 0.00013
16.00000 78.00000 0.00012
17.00000 78.00000 0.00013
18.00000 78.00000 0.00013
19.00000 78.00000 0.00012
20.00000 78.00000 0.00013
21.00000 78.00000 0.00013
22.00000 78.00000 0.00011
23.00000 78.00000 0.00011
24.00000 78.00000 0.00011
25.00000 78.00000 0.00014
26.00000 78.00000 0.00015
27.00000 78.00000 0.00014
28.00000 78.00000 0.00012
29.00000 78.00000 0.00015
30.00000 78.00000 0.00013
31.00000 78.00000 0.00013
32.00000 78.00000 0.00013
33.00000 78.00000 0.00012
34.00000 78.00000 0.00014
35.00000 78.00000 0.00012
36.00000 78.00000 0.00012
37.00000 78.00000 0.00012
38.00000 78.00000 0.00012
39.00000 78.00000 0.00013
0.00000 79.00000 0.00013
1.00000 79.00000 0.00012
2.00000 79.00000 0.00013
3.00000 79.00000 0.00012
4.00000 79.00000 0.00011
5.00000 79.00000 0.00011
6.00000 79.00000 0.00011
7.00000 79.00000 0.00012
8.00000 79.00000 0.00011
9.00000 79.00000 0.00012
10.00000 79.00000 0.00012
11.00000 79.00000 0.00012
12.00000 79.00000 0.00011
13.00000 79.00000 0.00012
14.00000 79.00000 0.00012
15.00000 79.00000 0.00013
16.00000 79.00000 0.00012
17.00000 79.00000 0.00011
18.00000 79.00000 0.00012
19.00000 79.00000 0.00012
20.00000 79.00000 0.00011
21.00000 79.00000 0.00012
22.00000 79.00000 0.00012
23.00000 79.00000 0.00010
24.00000 79.00000 0.00010
25.00000 79.00000 0.00011
26.00000 79.00000 0.00013
27.00000 79.00000 0.00014
28.00000 79.00000 0.00013
29.00000 79.00000 0.00011
30.00000 79.00000 0.00013
31.00000 79.00000 0.00012
32.00000 79.00000 0.00012
33.00000 79.00000 0.00012
34.00000 79.00000 0.00011
35.00000 79.00000 0.00013
36.00000 79.00000 0.00011
37.00000 79.00000 0.00011
38.00000 79.00000 0.00011
39.00000 79.00000 0.00011
0.00000 80.00000 0.00010
1.00000 80.00000 0.00012
2.00000 80.00000 0.00011
3.00000 80.00000 0.00012
4.00000 80.00000 0.00011
5.00000 80.00000 0.00010
6.00000 80.00000 0.00010
7.00000 80.00000 0.00010
8.00000 80.00000 0.00011
9.00000 80.00000 0.00010
10.00000 80.00000 0.00011
11.00000 80.00000 0.00010
12.00000 80.00000 0.00011
13.00000 80.00000 0.00010
14.00000 80.00000 0.00011
15.00000 80.00000 0.00011
16.00000 80.00000 0.00012
17.00000 80.00000 0.00011
18.00000 80.00000 0.00010
19.00000 80.00000 0.00011
20.00000 80.00000 0.00011
21.00000 80.00000 0.00010
22.00000 80.00000 0.00012
23.00000 80.00000 0.00011
24.00000 80.00000 0.00009
25.00000 80.00000 0.00010
26.00000 80.00000 0.00010
27.00000 80.00000 0.00012
28.00000 80.00000 0.00013
29.00000 80.00000 0.00012
30.00000 80.00000 0.00010
31.00000 80.00000 0.00012
32.00000 80.00000 0.00011
33.00000 80.00000 0.00011
34.00000 80.00000 0.00011
35.00000 80.00000 0.00010
36.00000 80.00000 0.00012
37.00000 80.00000 0.00010
38.00000 80.00000 0.00010
39.00000 80.00000 0.00010
0.00000 81.00000 0.00009
1.00000 81.00000 0.00009
2.00000 81.00000 0.00011
3.00000 81.00000 0.00010
4.00000 81.00000 0.00011
5.00000 81.00000 0.00010
6.00000 81.00000 0.00010
7.00000 81.00000 0.00009
8.00000 81.00000 0.00009
9.00000 81.00000 0.00010
10.00000 81.00000 0.00010
11.00000 81.00000 0.00010
12.00000 81.00000 0.00009
13.00000 81.00000 0.00010
14.00000 81.00000 0.00009
15.00000 81.00000 0.00010
16.00000 81.00000 0.00010
17.00000 81.00000 0.00011
18.00000 81.00000 0.00010
19.00000 81.00000 0.00010
20.00000 81.00000 0.00010
21.00000 81.00000 0.00010
22.00000 81.00000 0.00009
23.00000 81.00000 0.00011
24.00000 81.00000 0.00011
25.00000 81.00000 0.00008
26.00000 81.00000 0.00009
27.00000 81.00000 0.00009
28.00000 81.00000 0.00011
29.00000 81.00000 0.00012
30.00000 81.00000 0.00011
31.00000 81.00000 0.00010
32.00000 81.00000 0.00011
33.00000 81.00000 0.00010
34.00000 81.00000 0.00010
35.00000 81.00000 0.00010
36.00000 81.00000 0.00009
37.00000 81.00000 0.00011
38.00000 81.00000 0.00009
39.00000 81.00000 0.00009
0.00000 82.00000 0.00008
1.00000 82.00000 0.00009
2.00000 82.00000 0.00008
3.00000 82.00000 0.00010
4.00000 82.00000 0.00009
5.00000 82.00000 0.00010
6.00000 82.00000 0.00009
7.00000 82.00000 0.00009
8.00000 82.00000 0.00009
9.00000 82.00000 0.00008
10.00000 82.00000 0.00009
11.00000 82.00000 0.00009
12.00000 82.00000 0.00009
13.00000 82.00000 0.00009
14.00000 82.00000 0.00010
15.00000 82.00000 0.00008
16.00000 82.00000 0.00009
17.00000 82.00000 0.00009
18.00000 82.00000 0.00010
19.00000 82.00000 0.00009
20.00000 82.00000 0.00009
21.00000 82.00000 0.00009
22.00000 82.00000 0.00010
23.00000 82.00000 0.00009
24.00000 82.00000 0.00010
25.00000 82.00000 0.00010
26.00000 82.00000 0.00008
27.00000 82.00000 0.00008
28.00000 82.00000 0.00008
29.00000 82.00000 0.00010
30.00000 82.00000 0.00010
31.00000 82.00000 0.00010
32.00000 82.00000 0.00009
33.00000 82.00000 0.00010
34.00000 82.00000 0.00009
35.00000 82.00000 0.00009
36.00000 82.00000 0.00009
37.00000 82.00000 0.00009
38.00000 82.00000 0.00010
39.00000 82.00000 0.00009
0.00000 83.00000 0.00008
1.00000 83.00000 0.00008
2.00000 83.00000 0.00008
3.00000 83.00000 0.00008
4.00000 83.00000 0.00009
5.00000 83.00000 0.00008
6.00000 83.00000 0.00009
7.00000 83.00000 0.00008
8.00000 83.00000 0.00008
9.00000 83.00000 0.00008
10.00000 83.00000 0.00007
11.00000 83.00000 0.00009
12.00000 83.00000 0.00008
13.00000 83.00000 0.00009
14.00000 83.00000 0.00008
15.00000 83.00000 0.00009
16.00000 83.00000 0.00007
17.00000 83.00000 0.00009
18.00000 83.00000 0.00009
19.00000 83.00000 0.00010
20.00000 83.00000 0.00009
21.00000 83.00000 0.00008
22.00000 83.00000 0.00008
23.00000 83.00000 0.00009
24.00000 83.00000 0.00008
25.00000 83.00000 0.00009
26.00000 83.00000 0.00009
27.00000 83.00000 0.00007
28.00000 83.00000 0.00008
29.00000 83.00000 0.00008
30.00000 83.00000 0.00009
31.00000 83.00000 0.00009
32.00000 83.00000 0.00010
33.00000 83.00000 0.00008
34.00000 83.00000 0.00009
35.00000 83.00000 0.00008
36.00000 83.00000 0.00008
37.00000 83.00000 0.00009
38.00000 83.00000 0.00008
39.00000 83.00000 0.00009
0.00000 84.00000 0.00008
1.00000 84.00000 0.00007
2.00000 84.00000 0.00007
3.00000 84.00000 0.00007
4.00000 84.00000 0.00007
5.00000 84.00000 0.00008
6.00000 84.00000 0.00008
7.00000 84.00000 0.00008
8.00000 84.00000 0.00008
9.00000 84.00000 0.00007
10.00000 84.00000 0.00008
11.00000 84.00000 0.00007
12.00000 84.00000 0.00008
13.00000 84.00000 0.00007
14.00000 84.00000 0.00008
15.00000 84.00000 0.00007
16.00000 84.00000 0.00008
17.00000 84.00000 0.00007
18.00000 84.00000 0.00008
19.00000 84.00000 0.00008
20.00000 84.00000 0.00009
21.00000 84.00000 0.00008
22.00000 84.00000 0.00007
23.00000 84.00000 0.00007
24.00000 84.00000 0.00008
25.00000 84.00000 0.00007
26.00000 84.00000 0.00008
27.00000 84.00000 0.00009
28.00000 84.00000 0.00006
29.00000 84.00000 0.00007
30.00000 84.00000 0.00007
31.00000 84.00000 0.00008
32.00000 84.00000 0.00009
33.00000 84.00000 0.00009
34.00000 84.00000 0.00008
35.00000 84.00000 0.00008
36.00000 84.00000 0.00008
37.00000 84.00000 0.00008
38.00000 84.00000 0.00008
39.00000 84.00000 0.00007
0.00000 85.00000 0.00007
1.00000 85.00000 0.00008
2.00000 85.00000 0.00007
3.00000 85.00000 0.00006
4.00000 85.00000 0.00006
5.00000 85.00000 0.00007
6.00000 85.00000 0.00007
7.00000 85.00000 0.00007
8.00000 85.00000 0.00008
9.00000 85.00000 0.00007
10.00000 85.00000 0.00007
11.00000 85.00000 0.00007
12.00000 85.00000 0.00007
13.00000 85.00000 0.00007
14.00000 85.00000 0.00007
15.00000 85.00000 0.00008
16.00000 85.00000 0.00007
17.00000 85.00000 0.00008
18.00000 85.00000 0.00006
19.00000 85.00000 0.00008
20.00000 85.00000 0.00007
21.00000 85.00000 0.00008
22.00000 85.00000 0.00007
23.00000 85.00000 0.00007
24.00000 85.00000 0.00007
25.00000 85.00000 0.00007
26.00000 85.00000 0.00007
27.00000 85.00000 0.00007
28.00000 85.00000 0.00008
29.00000 85.00000 0.00006
30.00000 85.00000 0.00007
31.00000 85.00000 0.00006
32.00000 85.00000 0.00008
33.00000 85.00000 0.00008
34.00000 85.00000 0.00009
35.00000 85.00000 0.00008
36.00000 85.00000 0.00008
37.00000 85.00000 0.00007
38.00000 85.00000 0.00008
39.00000 85.00000 0.00007
0.00000 86.00000 0.00006
1.00000 86.00000 0.00006
2.00000 86.00000 0.00007
3.00000 86.00000 0.00006
4.00000 86.00000 0.00006
5.00000 86.00000 0.00006
6.00000 86.00000 0.00006
7.00000 86.00000 0.00007
8.00000 86.00000 0.00006
9.00000 86.00000 0.00007
10.00000 86.00000 0.00007
11.00000 86.00000 0.00006
12.00000 86.00000 0.00006
13.00000 86.00000 0.00006
14.00000 86.00000 0.00007
15.00000 86.00000 0.00007
16.00000 86.00000 0.00007
17.00000 86.00000 0.00006
18.00000 86.00000 0.00007
19.00000 86.00000 0.00006
20.00000 86.00000 0.00007
21.00000 86.00000 0.00007
22.00000 86.00000 0.00008
23.00000 86.00000 0.00007
24.00000 86.00000 0.00007
25.00000 86.00000 0.00006
26.00000 86.00000 0.00007
27.00000 86.00000 0.00006
28.00000 86.00000 0.00007
29.00000 86.00000 0.00007
30.00000 86.00000 0.00005
31.00000 86.00000 0.00006
32.00000 86.00000 0.00006
33.00000 86.00000 0.00007
34.00000 86.00000 0.00008
35.00000 86.00000 0.00008
36.00000 86.00000 0.00007
37.00000 86.00000 0.00007
38.00000 86.00000 0.00007
39.00000 86.00000 0.00007
0.00000 87.00000 0.00007
1.00000 87.00000 0.00006
2.00000 87.00000 0.00006
3.00000 87.00000 0.00006
4.00000 87.00000 0.00006
5.00000 87.00000 0.00006
6.00000 87.00000 0.00006
7.00000 87.00000 0.00006
8.00000 87.00000 0.00006
9.00000 87.00000 0.00006
10.00000 87.00000 0.00006
11.00000 87.00000 0.00006
12.00000 87.00000 0.00006
13.00000 87.00000 0.00006
14.00000 87.00000 0.00005
15.00000 87.00000 0.00006
16.00000 87.00000 0.00006
17.00000 87.00000 0.00006
18.00000 87.00000 0.00006
19.00000 87.00000 0.00006
20.00000 87.00000 0.00005
21.00000 87.00000 0.00006
22.00000 87.00000 0.00006
23.00000 87.00000 0.00007
24.00000 87.00000 0.00006
25.00000 87.00000 0.00006
26.00000 87.00000 0.00006
27.00000 87.00000 0.00006
28.00000 87.00000 0.00006
29.00000 87.00000 0.00006
30.00000 87.00000 0.00007
31.00000 87.00000 0.00005
32.00000 87.00000 0.00005
33.00000 87.00000 0.00006
34.00000 87.00000 0.00007
35.00000 87.00000 0.00007
36.00000 87.00000 0.00007
37.00000 87.00000 0.00007
38.00000 87.00000 0.00006
39.00000 87.00000 0.00006
0.00000 88.00000 0.00006
1.00000 88.00000 0.00006
2.00000 88.00000 0.00005
3.00000 88.00000 0.00005
4.00000 88.00000 0.00006
5.00000 88.00000 0.00005
6.00000 88.00000 0.00005
7.00000 88.00000 0.00005
8.00000 88.00000 0.00005
9.00000 88.00000 0.00006
10.00000 88.00000 0.00006
11.00000 88.00000 0.00006
12.00000 88.00000 0.00005
13.00000 88.00000 0.00005
14.00000 88.00000 0.00005
15.00000 88.00000 0.00005
16.00000 88.00000 0.00006
17.00000 88.00000 0.00005
18.00000 88.00000 0.00006
19.00000 88.00000 0.00005
20.00000 88.00000 0.00006
21.00000 88.00000 0.00005
22.00000 88.00000 0.00006
23.00000 88.00000 0.00006
24.00000 88.00000 0.00006
25.00000 88.00000 0.00006
26.00000 88.00000 0.00006
27.00000 88.00000 0.00005
28.00000 88.00000 0.00006
29.00000 88.00000 0.00005
30.00000 88.00000 0.00006
31.00000 88.00000 0.00006
32.00000 88.00000 0.00004
33.00000 88.00000 0.00005
34.00000 88.00000 0.00005
35.00000 88.00000 0.00006
36.00000 88.00000 0.00007
37.00000 88.00000 0.00007
38.00000 88.00000 0.00006
39.00000 88.00000 0.00006
0.00000 89.00000 0.00006
1.00000 89.00000 0.00005
2.00000 89.00000 0.00006
3.00000 89.00000 0.00005
4.00000 89.00000 0.00005
5.00000 89.00000 0.00005
6.00000 89.00000 0.00005
7.00000 89.00000 0.00005
8.00000 89.00000 0.00005
9.00000 89.00000 0.00005
10.00000 89.00000 0.00006
11.00000 89.00000 0.00005
12.00000 89.00000 0.00005
13.00000 89.00000 0.00005
14.00000 89.00000 0.00005
15.00000 89.00000 0.00005
16.00000 89.00000 0.00004
17.00000 89.00000 0.00005
18.00000 89.00000 0.00005
19.00000 89.00000 0.00005
20.00000 89.00000 0.00005
21.00000 89.00000 0.00006
22.00000 89.00000 0.00004
23.00000 89.00000 0.00005
24.00000 89.00000 0.00005
25.00000 89.00000 0.00006
26.00000 89.00000 0.00005
27.00000 89.00000 0.00005
28.00000 89.00000 0.00005
29.00000 89.00000 0.00005
30.00000 89.00000 0.00005
31.00000 89.00000 0.00005
32.00000 89.00000 0.00006
33.00000 89.00000 0.00004
34.00000 89.00000 0.00005
35.00000 89.00000 0.00005
36.00000 89.00000 0.00006
37.00000 89.00000 0.00006
38.00000 89.00000 0.00006
39.00000 89.00000 0.00006
0.00000 90.00000 0.00005
1.00000 90.00000 0.00005
2.00000 90.00000 0.00005
3.00000 90.00000 0.00005
4.00000 90.00000 0.00004
5.00000 90.00000 0.00005
6.00000 90.00000 0.00005
7.00000 90.00000 0.00004
8.00000 90.00000 0.00004
9.00000 90.00000 0.00004
10.00000 90.00000 0.00005
11.00000 90.00000 0.00005
12.00000 90.00000 0.00005
13.00000 90.00000 0.00005
14.00000 90.00000 0.00004
15.00000 90.00000 0.00005
16.00000 90.00000 0.00005
17.00000 90.00000 0.00004
18.00000 90.00000 0.00005
19.00000 90.00000 0.00004
20.00000 90.00000 0.00005
21.00000 90.00000 0.00004
22.00000 90.00000 0.00005
23.00000 90.00000 0.00004
24.00000 90.00000 0.00005
25.00000 90.00000 0.00005
26.00000 90.00000 0.00005
27.00000 90.00000 0.00005
28.00000 90.00000 0.00005
29.00000 90.00000 0.00005
30.00000 90.00000 0.00005
31.00000 90.00000 0.00004
32.00000 90.00000 0.00004
33.00000 90.00000 0.00005
34.00000 90.00000 0.00004
35.00000 90.00000 0.00004
36.00000 90.00000 0.00004
37.00000 90.00000 0.00005
38.00000 90.00000 0.00006
39.00000 90.00000 0.00006
0.00000 91.00000 0.00005
1.00000 91.00000 0.00005
2.00000 91.00000 0.00004
3.00000 91.00000 0.00005
4.00000 91.00000 0.00005
5.00000 91.00000 0.00004
6.00000 91.00000 0.00004
7.00000 91.00000 0.00005
8.00000 91.00000 0.00004
9.00000 91.00000 0.00004
10.00000 91.00000 0.00004
11.00000 91.00000 0.00004
12.00000 91.00000 0.00005
13.00000 91.00000 0.00004
14.00000 91.00000 0.00004
15.00000 91.00000 0.00004
16.00000 91.00000 0.00004
17.00000 91.00000 0.00004
18.00000 91.00000 0.00004
19.00000 91.00000 0.00004
20.00000 91.00000 0.00004
21.00000 91.00000 0.00004
22.00000 91.00000 0.00004
23.00000 91.00000 0.00005
24.00000 91.00000 0.00003
25.00000 91.00000 0.00005
26.00000 91.00000 0.00005
27.00000 91.00000 0.00005
28.00000 91.00000 0.00004
29.00000 91.00000 0.00005
30.00000 91.00000 0.00004
31.00000 91.00000 0.00004
32.00000 91.00000 0.00004
33.00000 91.00000 0.00004
34.00000 91.00000 0.00005
35.00000 91.00000 0.00004
36.00000 91.00000 0.00004
37.00000 91.00000 0.00004
38.00000 91.00000 0.00005
39.00000 91.00000 0.00006
0.00000 92.00000 0.00005
1.00000 92.00000 0.00005
2.00000 92.00000 0.00005
3.00000 92.00000 0.00004
4.00000 92.00000 0.00004
5.00000 92.00000 0.00004
6.00000 92.00000 0.00004
7.00000 92.00000 0.00004
8.00000 92.00000 0.00005
9.00000 92.00000 0.00004
10.00000 92.00000 0.00004
11.00000 92.00000 0.00004
12.00000 92.00000 0.00004
13.00000 92.00000 0.00004
14.00000 92.00000 0.00004
15.00000 92.00000 0.00004
16.00000 92.00000 0.00004
17.00000 92.00000 0.00004
18.00000 92.00000 0.00004
19.00000 92.00000 0.00004
20.00000 92.00000 0.00004
21.00000 92.00000 0.00004
22.00000 92.00000 0.00004
23.00000 92.00000 0.00003
24.00000 92.00000 0.00004
25.00000 92.00000 0.00003
26.00000 92.00000 0.00004
27.00000 92.00000 0.00004
28.00000 92.00000 0.00005
29.00000 92.00000 0.00004
30.00000 92.00000 0.00004
31.00000 92.00000 0.00004
32.00000 92.00000 0.00004
33.00000 92.00000 0.00004
34.00000 92.00000 0.00004
35.00000 92.00000 0.00004
36.00000 92.00000 0.00004
37.00000 92.00000 0.00004
38.00000 92.00000 0.00004
39.00000 92.00000 0.00004
0.00000 93.00000 0.00004
1.00000 93.00000 0.00005
2.00000 93.00000 0.00005
3.00000 93.00000 0.00004
4.00000 93.00000 0.00004
5.00000 93.00000 0.00004
6.00000 93.00000 0.00004
7.00000 93.00000 0.00004
8.00000 93.00000 0.00004
9.00000 93.00000 0.00004
10.00000 93.00000 0.00003
11.00000 93.00000 0.00003
12.00000 93.00000 0.00003
13.00000 93.00000 0.00003
14.00000 93.00000 0.00004
15.00000 93.00000 0.00004
16.00000 93.00000 0.00004
17.00000 93.00000 0.00003
18.00000 93.00000 0.00004
19.00000 93.00000 0.00004
20.00000 93.00000 0.00003
21.00000 93.00000 0.00004
22.00000 93.00000 0.00003
23.00000 93.00000 0.00004
24.00000 93.00000 0.00003
25.00000 93.00000 0.00004
26.00000 93.00000 0.00003
27.00000 93.00000 0.00004
28.00000 93.00000 0.00004
29.00000 93.00000 0.00005
30.00000 93.00000 0.00004
31.00000 93.00000 0.00004
32.00000 93.00000 0.00004
33.00000 93.00000 0.00004
34.00000 93.00000 0.00003
35.00000 93.00000 0.00004
36.00000 93.00000 0.00004
37.00000 93.00000 0.00003
38.00000 93.00000 0.00003
39.00000 93.00000 0.00003
0.00000 94.00000 0.00003
1.00000 94.00000 0.00003
2.00000 94.00000 0.00005
3.00000 94.00000 0.00004
4.00000 94.00000 0.00004
5.00000 94.00000 0.00004
6.00000 94.00000 0.00004
7.00000 94.00000 0.00003
8.00000 94.00000 0.00003
9.00000 94.00000 0.00004
10.00000 94.00000 0.00004
11.00000 94.00000 0.00003
12.00000 94.00000 0.00003
13.00000 94.00000 0.00003
14.00000 94.00000 0.00003
15.00000 94.00000 0.00004
16.00000 94.00000 0.00003
17.00000 94.00000 0.00003
18.00000 94.00000 0.00003
19.00000 94.00000 0.00003
20.00000 94.00000 0.00004
21.00000 94.00000 0.00003
22.00000 94.00000 0.00004
23.00000 94.00000 0.00003
24.00000 94.00000 0.00004
25.00000 94.00000 0.00003
26.00000 94.00000 0.00004
27.00000 94.00000 0.00002
28.00000 94.00000 0.00004
29.00000 94.00000 0.00004
30.00000 94.00000 0.00004
31.00000 94.00000 0.00004
32.00000 94.00000 0.00004
33.00000 94.00000 0.00004
34.00000 94.00000 0.00003
35.00000 94.00000 0.00003
36.00000 94.00000 0.00003
37.00000 94.00000 0.00004
38.00000 94.00000 0.00003
39.00000 94.00000 0.00003
0.00000 95.00000 0.00003
1.00000 95.00000 0.00003
2.00000 95.00000 0.00003
3.00000 95.00000 0.00004
4.00000 95.00000 0.00004
5.00000 95.00000 0.00004
6.00000 95.00000 0.00003
7.00000 95.00000 0.00003
8.00000 95.00000 0.00003
9.00000 95.00000 0.00003
10.00000 95.00000 0.00003
11.00000 95.00000 0.00004
12.00000 95.00000 0.00003
13.00000 95.00000 0.00003
14.00000 95.00000 0.00003
15.00000 95.00000 0.00003
16.00000 95.00000 0.00003
17.00000 95.00000 0.00003
18.00000 95.00000 0.00003
19.00000 95.00000 0.00003
20.00000 95.00000 0.00003
21.00000 95.00000 0.00003
22.00000 95.00000 0.00003
23.00000 95.00000 0.00003
24.00000 95.00000 0.00003
25.00000 95.00000 0.00003
26.00000 95.00000 0.00003
27.00000 95.00000 0.00004
28.00000 95.00000 0.00002
29.00000 95.00000 0.00003
30.00000 95.00000 0.00004
31.00000 95.00000 0.00004
32.00000 95.00000 0.00003
33.00000 95.00000 0.00003
34.00000 95.00000 0.00003
35.00000 95.00000 0.00003
36.00000 95.00000 0.00003
37.00000 95.00000 0.00003
38.00000 95.00000 0.00003
39.00000 95.00000 0.00003
0.00000 96.00000 0.00003
1.00000 96.00000 0.00003
2.00000 96.00000 0.00003
3.00000 96.00000 0.00003
4.00000 96.00000 0.00004
5.00000 96.00000 0.00004
6.00000 96.00000 0.00004
7.00000 96.00000 0.00003
8.00000 96.00000 0.00003
9.00000 96.00000 0.00003
10.00000 96.00000 0.00003
11.00000 96.00000 0.00003
12.00000 96.00000 0.00003
13.00000 96.00000 0.00003
14.00000 96.00000 0.00003
15.00000 96.00000 0.00002
16.00000 96.00000 0.00003
17.00000 96.00000 0.00003
18.00000 96.00000 0.00003
19.00000 96.00000 0.00002
20.00000 96.00000 0.00003
21.00000 96.00000 0.00003
22.00000 96.00000 0.00003
23.00000 96.00000 0.00003
24.00000 96.00000 0.00003
25.00000 96.00000 0.00002
26.00000 96.00000 0.00003
27.00000 96.00000 0.00002
28.00000 96.00000 0.00003
29.00000 96.00000 0.00002
30.00000 96.00000 0.00003
31.00000 96.00000 0.00003
32.00000 96.00000 0.00004
33.00000 96.00000 0.00003
34.00000 96.00000 0.00003
35.00000 96.00000 0.00003
36.00000 96.00000 0.00003
37.00000 96.00000 0.00003
38.00000 96.00000 0.00003
39.00000 96.00000 0.00003
0.00000 97.00000 0.00003
1.00000 97.00000 0.00002
2.00000 97.00000 0.00002
3.00000 97.00000 0.00002
4.00000 97.00000 0.00003
5.00000 97.00000 0.00004
6.00000 97.00000 0.00003
7.00000 97.00000 0.00003
8.00000 97.00000 0.00003
9.00000 97.00000 0.00003
10.00000 97.00000 0.00003
11.00000 97.00000 0.00003
12.00000 97.00000 0.00003
13.00000 97.00000 0.00003
14.00000 97.00000 0.00002
15.00000 97.00000 0.00002
16.00000 97.00000 0.00002
17.00000 97.00000 0.00002
18.00000 97.00000 0.00003
19.00000 97.00000 0.00003
20.00000 97.00000 0.00002
21.00000 97.00000 0.00003
22.00000 97.00000 0.00003
23.00000 97.00000 0.00003
24.00000 97.00000 0.00002
25.00000 97.00000 0.00003
26.00000 97.00000 0.00002
27.00000 97.00000 0.00003
28.00000 97.00000 0.00002
29.00000 97.00000 0.00003
30.00000 97.00000 0.00002
31.00000 97.00000 0.00003
32.00000 97.00000 0.00003
33.00000 97.00000 0.00003
34.00000 97.00000 0.00003
35.00000 97.00000 0.00003
36.00000 97.00000 0.00003
37.00000 97.00000 0.00003
38.00000 97.00000 0.00003
39.00000 97.00000 0.00003
0.00000 98.00000 0.00002
1.00000 98.00000 0.00003
2.00000 98.00000 0.00002
3.00000 98.00000 0.00002
4.00000 98.00000 0.00002
5.00000 98.00000 0.00003
6.00000 98.00000 0.00003
7.00000 98.00000 0.00003
8.00000 98.00000 0.00003
9.00000 98.00000 0.00002
10.00000 98.00000 0.00003
11.00000 98.00000 0.00003
12.00000 98.00000 0.00003
13.00000 98.00000 0.00003
14.00000 98.00000 0.00003
15.00000 98.00000 0.00002
16.00000 98.00000 0.00002
17.00000 98.00000 0.00002
18.00000 98.00000 0.00002
19.00000 98.00000 0.00002
20.00000 98.00000 0.00002
21.00000 98.00000 0.00002
22.00000 98.00000 0.00002
23.00000 98.00000 0.00003
24.00000 98.00000 0.00003
25.00000 98.00000 0.00002
26.00000 98.00000 0.00002
27.00000 98.00000 0.00002
28.00000 98.00000 0.00002
29.00000 98.00000 0.00002
30.00000 98.00000 0.00003
31.00000 98.00000 0.00002
32.00000 98.00000 0.00002
33.00000 98.00000 0.00002
34.00000 98.00000 0.00003
35.00000 98.00000 0.00003
36.00000 98.00000 0.00003
37.00000 98.00000 0.00003
38.00000 98.00000 0.00003
39.00000 98.00000 0.00002
0.00000 99.00000 0.00002
1.00000 99.00000 0.00002
2.00000 99.00000 0.00003
3.00000 99.00000 0.00002
4.00000 99.00000 0.00002
5.00000 99.00000 0.00002
6.00000 99.00000 0.00002
7.00000 99.00000 0.00003
8.00000 99.00000 0.00003
9.00000 99.00000 0.00003
10.00000 99.00000 0.00002
11.00000 99.00000 0.00002
12.00000 99.00000 0.00002
13.00000 99.00000 0.00002
14.00000 99.00000 0.00003
15.00000 99.00000 0.00002
16.00000 99.00000 0.00002
17.00000 99.00000 0.00002
18.00000 99.00000 0.00002
19.00000 99.00000 0.00002
20.00000 99.00000 0.00002
21.00000 99.00000 0.00002
22.00000 99.00000 0.00002
23.00000 99.00000 0.00002
24.00000 99.00000 0.00003
25.00000 99.00000 0.00002
26.00000 99.00000 0.00002
27.00000 99.00000 0.00002
28.00000 99.00000 0.00002
29.00000 99.00000 0.00002
30.00000 99.00000 0.00002
31.00000 99.00000 0.00003
32.00000 99.00000 0.00002
33.00000 99.00000 0.00002
34.00000 99.00000 0.00002
35.00000 99.00000 0.00003
36.00000 99.00000 0.00002
37.00000 99.00000 0.00003
38.00000 99.00000 0.00002
39.00000 99.00000 0.00002
0.00000 100.00000 0.00002
1.00000 100.00000 0.00002
2.00000 100.00000 0.00002
3.00000 100.00000 0.00002
4.00000 100.00000 0.00002
5.00000 100.00000 0.00002
6.00000 100.00000 0.00002
7.00000 100.00000 0.00002
8.00000 100.00000 0.00003
9.00000 100.00000 0.00003
10.00000 100.00000 0.00003
11.00000 100.00000 0.00002
12.00000 100.00000 0.00002
13.00000 100.00000 0.00002
14.00000 100.00000 0.00002
15.00000 100.00000 0.00002
16.00000 100.00000 0.00002
17.00000 100.00000 0.00002
18.00000 100.00000 0.00002
19.00000 100.00000 0.00002
20.00000 100.00000 0.00002
21.00000 100.00000 0.00002
22.00000 100.00000 0.00002
23.00000 100.00000 0.00002
24.00000 100.00000 0.00002
25.00000 100.00000 0.00002
26.00000 100.00000 0.00002
27.00000 100.00000 0.00002
28.00000 100.00000 0.00002
29.00000 100.00000 0.00002
30.00000 100.00000 0.00002
31.00000 100.00000 0.00002
32.00000 100.00000 0.00002
33.00000 100.00000 0.00002
34.00000 100.00000 0.00002
35.00000 100.00000 0.00002
36.00000 100.00000 0.00003
37.00000 100.00000 0.00002
38.00000 100.00000 0.00002
39.00000 100.00000 0.00002
0.00000 101.00000 0.00002
1.00000 101.00000 0.00002
2.00000 101.00000 0.00002
3.00000 101.00000 0.00002
4.00000 101.00000 0.00002
5.00000 101.00000 0.00002
6.00000 101.00000 0.00002
7.00000 101.00000 0.00002
8.00000 101.00000 0.00002
9.00000 101.00000 0.00003
10.00000 101.00000 0.00002
11.00000 101.00000 0.00002
12.00000 101.00000 0.00002
13.00000 101.00000 0.00002
14.00000 101.00000 0.00002
15.00000 101.00000 0.00002
16.00000 101.00000 0.00002
17.00000 101.00000 0.00002
18.00000 101.00000 0.00002
19.00000 101.00000 0.00002
20.00000 101.00000 0.00001
21.00000 101.00000 0.00001
22.00000 101.00000 0.00002
23.00000 101.00000 0.00002
24.00000 101.00000 0.00001
25.00000 101.00000 0.00002
26.00000 101.00000 0.00002
27.00000 101.00000 0.00002
28.00000 101.00000 0.00002
29.00000 101.00000 0.00002
30.00000 101.00000 0.00002
31.00000 101.00000 0.00002
32.00000 101.00000 0.00001
33.00000 101.00000 0.00002
34.00000 101.00000 0.00001
35.00000 101.00000 0.00002
36.00000 101.00000 0.00002
37.00000 101.00000 0.00002
38.00000 101.00000 0.00002
39.00000 101.00000 0.00002
0.00000 102.00000 0.00002
1.00000 102.00000 0.00002
2.00000 102.00000 0.00002
3.00000 102.00000 0.00002
4.00000 102.00000 0.00002
5.00000 102.00000 0.00002
6.00000 102.00000 0.00002
7.00000 102.00000 0.00002
8.00000 102.00000 0.00002
9.00000 102.00000 0.00002
10.00000 102.00000 0.00002
11.00000 102.00000 0.00002
12.00000 102.00000 0.00002
13.00000 102.00000 0.00002
14.00000 102.00000 0.00002
15.00000 102.00000 0.00002
16.00000 102.00000 0.00002
17.00000 102.00000 0.00002
18.00000 102.00000 0.00002
19.00000 102.00000 0.00002
20.00000 102.00000 0.00002
21.00000 102.00000 0.00001
22.00000 102.00000 0.00001
23.00000 102.00000 0.00001
24.00000 102.00000 0.00002
25.00000 102.00000 0.00001
26.00000 102.00000 0.00002
27.00000 102.00000 0.00002
28.00000 102.00000 0.00002
29.00000 102.00000 0.00002
30.00000 102.00000 0.00002
31.00000 102.00000 0.00002
32.00000 102.00000 0.00002
33.00000 102.00000 0.00001
34.00000 102.00000 0.00002
35.00000 102.00000 0.00001
36.00000 102.00000 0.00002
37.00000 102.00000 0.00002
38.00000 102.00000 0.00002
39.00000 102.00000 0.00002
0.00000 103.00000 0.00002
1.00000 103.00000 0.00002
2.00000 103.00000 0.00002
3.00000 103.00000 0.00002
4.00000 103.00000 0.00001
5.00000 103.00000 0.00001
6.00000 103.00000 0.00002
7.00000 103.00000 0.00001
8.00000 103.00000 0.00002
9.00000 103.00000 0.00001
10.00000 103.00000 0.00002
11.00000 103.00000 0.00002
12.00000 103.00000 0.00002
13.00000 103.00000 0.00002
14.00000 103.00000 0.00001
15.00000 103.00000 0.00002
16.00000 103.00000 0.00002
17.00000 103.00000 0.00002
18.00000 103.00000 0.00002
19.00000 103.00000 0.00002
20.00000 103.00000 0.00001
21.00000 103.00000 0.00001
22.00000 103.00000 0.00001
23.00000 103.00000 0.00001
24.00000 103.00000 0.00001
25.00000 103.00000 0.00002
26.00000 103.00000 0.00001
27.00000 103.00000 0.00002
28.00000 103.00000 0.00002
29.00000 103.00000 0.00002
30.00000 103.00000 0.00002
31.00000 103.00000 0.00001
32.00000 103.00000 0.00001
33.00000 103.00000 0.00002
34.00000 103.00000 0.00001
35.00000 103.00000 0.00002
36.00000 103.00000 0.00001
37.00000 103.00000 0.00002
38.00000 103.00000 0.00002
39.00000 103.00000 0.00002
0.00000 104.00000 0.00002
1.00000 104.00000 0.00002
2.00000 104.00000 0.00002
3.00000 104.00000 0.00001
4.00000 104.00000 0.00001
5.00000 104.00000 0.00001
6.00000 104.00000 0.00001
7.00000 104.00000 0.00002
8.00000 104.00000 0.00001
9.00000 104.00000 0.00002
10.00000 104.00000 0.00001
11.00000 104.00000 0.00002
12.00000 104.00000 0.00002
13.00000 104.00000 0.00002
14.00000 104.00000 0.00002
15.00000 104.00000 0.00001
16.00000 104.00000 0.00001
17.00000 104.00000 0.00001
18.00000 104.00000 0.00002
19.00000 104.00000 0.00002
20.00000 104.00000 0.00002
21.00000 104.00000 0.00001
22.00000 104.00000 0.00001
23.00000 104.00000 0.00001
24.00000 104.00000 0.00001
25.00000 104.00000 0.00001
26.00000 104.00000 0.00002
27.00000 104.00000 0.00001
28.00000 104.00000 0.00002
29.00000 104.00000 0.00002
30.00000 104.00000 0.00002
31.00000 104.00000 0.00002
32.00000 104.00000 0.00001
33.00000 104.00000 0.00001
34.00000 104.00000 0.00002
35.00000 104.00000 0.00001
36.00000 104.00000 0.00002
37.00000 104.00000 0.00001
38.00000 104.00000 0.00002
39.00000 104.00000 0.00001
0.00000 105.00000 0.00001
1.00000 105.00000 0.00002
2.00000 105.00000 0.00001
3.00000 105.00000 0.00002
4.00000 105.00000 0.00001
5.00000 105.00000 0.00001
6.00000 105.00000 0.00001
7.00000 105.00000 0.00001
8.00000 105.00000 0.00001
9.00000 105.00000 0.00001
10.00000 105.00000 0.00002
11.00000 105.00000 0.00001
12.00000 105.00000 0.00002
13.00000 105.00000 0.00002
14.00000 105.00000 0.00002
15.00000 105.00000 0.00002
16.00000 105.00000 0.00001
17.00000 105.00000 0.00001
18.00000 105.00000 0.00001
19.00000 105.00000 0.00001
20.00000 105.00000 0.00002
21.00000 105.00000 0.00001
22.00000 105.00000 0.00001
23.00000 105.00000 0.00001
24.00000 105.00000 0.00001
25.00000 105.00000 0.00001
26.00000 105.00000 0.00001
27.00000 105.00000 0.00002
28.00000 105.00000 0.00001
29.00000 105.00000 0.00001
30.00000 105.00000 0.00002
31.00000 105.00000 0.00001
32.00000 105.00000 0.00001
33.00000 105.00000 0.00001
34.00000 105.00000 0.00001
35.00000 105.00000 0.00001
36.00000 105.00000 0.00001
37.00000 105.00000 0.00002
38.00000 105.00000 0.00001
39.00000 105.00000 0.00001
0.00000 106.00000 0.00001
1.00000 106.00000 0.00001
2.00000 106.00000 0.00002
3.00000 106.00000 0.00001
4.00000 106.00000 0.00001
5.00000 106.00000 0.00001
6.00000 106.00000 0.00001
7.00000 106.00000 0.00001
8.00000 106.00000 0.00001
9.00000 106.00000 0.00001
10.00000 106.00000 0.00001
11.00000 106.00000 0.00001
12.00000 106.00000 0.00001
13.00000 106.00000 0.00001
14.00000 106.00000 0.00002
15.00000 106.00000 0.00002
16.00000 106.00000 0.00002
17.00000 106.00000 0.00001
18.00000 106.00000 0.00001
19.00000 106.00000 0.00001
20.00000 106.00000 0.00001
21.00000 106.00000 0.00002
22.00000 106.00000 0.00001
23.00000 106.00000 0.00001
24.00000 106.00000 0.00001
25.00000 106.00000 0.00001
26.00000 106.00000 0.00001
27.00000 106.00000 0.00001
28.00000 106.00000 0.00002
29.00000 106.00000 0.00001
30.00000 106.00000 0.00001
31.00000 106.00000 0.00001
32.00000 106.00000 0.00001
33.00000 106.00000 0.00001
34.00000 106.00000 0.00001
35.00000 106.00000 0.00001
36.00000 106.00000 0.00001
37.00000 106.00000 0.00001
38.00000 106.00000 0.00001
39.00000 106.00000 0.00001
0.00000 107.00000 0.00001
1.00000 107.00000 0.00001
2.00000 107.00000 0.00001
3.00000 107.00000 0.00001
4.00000 107.00000 0.00001
5.00000 107.00000 0.00001
6.00000 107.00000 0.00001
7.00000 107.00000 0.00001
8.00000 107.00000 0.00001
9.00000 107.00000 0.00001
10.00000 107.00000 0.00001
11.00000 107.00000 0.00001
12.00000 107.00000 0.00001
13.00000 107.00000 0.00001
14.00000 107.00000 0.00001
15.00000 107.00000 0.00002
16.00000 107.00000 0.00001
17.00000 107.00000 0.00002
18.00000 107.00000 0.00001
19.00000 107.00000 0.00001
20.00000 107.00000 0.00001
21.00000 107.00000 0.00001
22.00000 107.00000 0.00001
23.00000 107.00000 0.00001
24.00000 107.00000 0.00001
25.00000 107.00000 0.00001
26.00000 107.00000 0.00001
27.00000 107.00000 0.00001
28.00000 107.00000 0.00001
29.00000 107.00000 0.00001
30.00000 107.00000 0.00001
31.00000 107.00000 0.00001
32.00000 107.00000 0.00001
33.00000 107.00000 0.00001
34.00000 107.00000 0.00001
35.00000 107.00000 0.00001
36.00000 107.00000 0.00001
37.00000 107.00000 0.00001
38.00000 107.00000 0.00001
39.00000 107.00000 0.00001
0.00000 108.00000 0.00001
1.00000 108.00000 0.00001
2.00000 108.00000 0.00001
3.00000 108.00000 0.00001
4.00000 108.00000 0.00001
5.00000 108.00000 0.00001
6.00000 108.00000 0.00001
7.00000 108.00000 0.00001
8.00000 108.00000 0.00001
9.00000 108.00000 0.00001
10.00000 108.00000 0.00001
11.00000 108.00000 0.00001
12.00000 108.00000 0.00001
13.00000 108.00000 0.00001
14.00000 108.00000 0.00001
15.00000 108.00000 0.00001
16.00000 108.00000 0.00002
17.00000 108.00000 0.00001
18.00000 108.00000 0.00001
19.00000 108.00000 0.00001
20.00000 108.00000 0.00001
21.00000 108.00000 0.00001
22.00000 108.00000 0.00001
23.00000 108.00000 0.00001
24.00000 108.00000 0.00001
25.00000 108.00000 0.00001
26.00000 108.00000 0.00001
27.00000 108.00000 0.00001
28.00000 108.00000 0.00001
29.00000 108.00000 0.00001
30.00000 108.00000 0.00001
31.00000 108.00000 0.00001
32.00000 108.00000 0.00001
33.00000 108.00000 0.00001
34.00000 108.00000 0.00001
35.00000 108.00000 0.00001
36.00000 108.00000 0.00001
37.00000 108.00000 0.00001
38.00000 108.00000 0.00001
39.00000 108.00000 0.00001
0.00000 109.00000 0.00001
1.00000 109.00000 0.00001
2.00000 109.00000 0.00001
3.00000 109.00000 0.00001
4.00000 109.00000 0.00001
5.00000 109.00000 0.00001
6.00000 109.00000 0.00001
7.00000 109.00000 0.00001
8.00000 109.00000 0.00001
9.00000 109.00000 0.00001
10.00000 109.00000 0.00001
11.00000 109.00000 0.00001
12.00000 109.00000 0.00001
13.00000 109.00000 0.00001
14.00000 109.00000 0.00001
15.00000 109.00000 0.00001
16.00000 109.00000 0.00001
17.00000 109.00000 0.00002
18.00000 109.00000 0.00001
19.00000 109.00000 0.00001
20.00000 109.00000 0.00001
21.00000 109.00000 0.00001
22.00000 109.00000 0.00001
23.00000 109.00000 0.00001
24.00000 109.00000 0.00001
25.00000 109.00000 0.00001
26.00000 109.00000 0.00001
27.00000 109.00000 0.00001
28.00000 109.00000 0.00001
29.00000 109.00000 0.00001
30.00000 109.00000 0.00001
31.00000 109.00000 0.00001
32.00000 109.00000 0.00001
33.00000 109.00000 0.00001
34.00000 109.00000 0.00001
35.00000 109.00000 0.00001
36.00000 109.00000 0.00001
37.00000 109.00000 0.00001
38.00000 109.00000 0.00000
39.00000 109.00000 0.00001
0.00000 110.00000 0.00001
1.00000 110.00000 0.00001
2.00000 110.00000 0.00001
3.00000 110.00000 0.00001
4.00000 110.00000 0.00001
5.00000 110.00000 0.00001
6.00000 110.00000 0.00001
7.00000 110.00000 0.00001
8.00000 110.00000 0.00001
9.00000 110.00000 0.00001
10.00000 110.00000 0.00001
11.00000 110.00000 0.00001
12.00000 110.00000 0.00001
13.00000 110.00000 0.00001
14.00000 110.00000 0.00001
15.00000 110.00000 0.00001
16.00000 110.00000 0.00001
17.00000 110.00000 0.00001
18.00000 110.00000 0.00002
19.00000 110.00000 0.00001
20.00000 110.00000 0.00001
21.00000 110.00000 0.00001
22.00000 110.00000 0.00001
23.00000 110.00000 0.00001
24.00000 110.00000 0.00001
25.00000 110.00000 0.00001
26.00000 110.00000 0.00001
27.00000 110.00000 0.00001
28.00000 110.00000 0.00001
29.00000 110.00000 0.00001
30.00000 110.00000 0.00001
31.00000 110.00000 0.00001
32.00000 110.00000 0.00001
33.00000 110.00000 0.00001
34.00000 110.00000 0.00001
35.00000 110.00000 0.00001
36.00000 110.00000 0.00001
37.00000 110.00000 0.00001
38.00000 110.00000 0.00001
39.00000 110.00000 0.00000
0.00000 111.00000 0.00000
1.00000 111.00000 0.00001
2.00000 111.00000 0.00001
3.00000 111.00000 0.00001
4.00000 111.00000 0.00001
5.00000 111.00000 0.00001
6.00000 111.00000 0.00001
7.00000 111.00000 0.00001
8.00000 111.00000 0.00001
9.00000 111.00000 0.00001
10.00000 111.00000 0.00001
11.00000 111.00000 0.00001
12.00000 111.00000 0.00001
13.00000 111.00000 0.00001
14.00000 111.00000 0.00001
15.00000 111.00000 0.00001
16.00000 111.00000 0.00001
17.00000 111.00000 0.00001
18.00000 111.00000 0.00001
19.00000 111.00000 0.00001
20.00000 111.00000 0.00001
21.00000 111.00000 0.00001
22.00000 111.00000 0.00001
23.00000 111.00000 0.00001
24.00000 111.00000 0.00001
25.00000 111.00000 0.00001
26.00000 111.00000 0.00001
27.00000 111.00000 0.00001
28.00000 111.00000 0.00001
29.00000 111.00000 0.00001
30.00000 111.00000 0.00001
31.00000 111.00000 0.00001
32.00000 111.00000 0.00001
33.00000 111.00000 0.00001
34.00000 111.00000 0.00000
35.00000 111.00000 0.00001
36.00000 111.00000 0.00001
37.00000 111.00000 0.00001
38.00000 111.00000 0.00001
39.00000 111.00000 0.00001
0.00000 112.00000 0.00001
1.00000 112.00000 0.00000
2.00000 112.00000 0.00001
3.00000 112.00000 0.00000
4.00000 112.00000 0.00001
5.00000 112.00000 0.00001
6.00000 112.00000 0.00001
7.00000 112.00000 0.00001
8.00000 112.00000 0.00001
9.00000 112.00000 0.00001
10.00000 112.00000 0.00001
11.00000 112.00000 0.00001
12.00000 112.00000 0.00001
13.00000 112.00000 0.00001
14.00000 112.00000 0.00001
15.00000 112.00000 0.00001
16.00000 112.00000 0.00001
17.00000 112.00000 0.00001
18.00000 112.00000 0.00001
19.00000 112.00000 0.00001
20.00000 112.00000 0.00001
21.00000 112.00000 0.00001
22.00000 112.00000 0.00001
23.00000 112.00000 0.00000
24.00000 112.00000 0.00001
25.00000 112.00000 0.00001
26.00000 112.00000 0.00001
27.00000 112.00000 0.00001
28.00000 112.00000 0.00001
29.00000 112.00000 0.00001
30.00000 112.00000 0.00001
31.00000 112.00000 0.00001
32.00000 112.00000 0.00001
33.00000 112.00000 0.00001
34.00000 112.00000 0.00001
35.00000 112.00000 0.00000
36.00000 112.00000 0.00001
37.00000 112.00000 0.00001
38.00000 112.00000 0.00001
39.00000 112.00000 0.00001
0.00000 113.00000 0.00001
1.00000 113.00000 0.00001
2.00000 113.00000 0.00000
3.00000 113.00000 0.00001
4.00000 113.00000 0.00000
5.00000 113.00000 0.00001
6.00000 113.00000 0.00000
7.00000 113.00000 0.00001
8.00000 113.00000 0.00001
9.00000 113.00000 0.00001
10.00000 113.00000 0.00001
11.00000 113.00000 0.00001
12.00000 113.00000 0.00001
13.00000 113.00000 0.00001
14.00000 113.00000 0.00001
15.00000 113.00000 0.00001
16.00000 113.00000 0.00001
17.00000 113.00000 0.00000
18.00000 113.00000 0.00001
19.00000 113.00000 0.00000
20.00000 113.00000 0.00001
21.00000 113.00000 0.00001
22.00000 113.00000 0.00001
23.00000 113.00000 0.00001
24.00000 113.00000 0.00000
25.00000 113.00000 0.00000
26.00000 113.00000 0.00001
27.00000 113.00000 0.00001
28.00000 113.00000 0.00001
29.00000 113.00000 0.00001
30.00000 113.00000 0.00001
31.00000 113.00000 0.00000
32.00000 113.00000 0.00001
33.00000 113.00000 0.00001
34.00000 113.00000 0.00001
35.00000 113.00000 0.00001
36.00000 113.00000 0.00000
37.00000 113.00000 0.00001
38.00000 113.00000 0.00001
39.00000 113.00000 0.00001
0.00000 114.00000 0.00001
1.00000 114.00000 0.00001
2.00000 114.00000 0.00001
3.00000 114.00000 0.00000
4.00000 114.00000 0.00001
5.00000 114.00000 0.00000
6.00000 114.00000 0.00001
7.00000 114.00000 0.00000
8.00000 114.00000 0.00001
9.00000 114.00000 0.00001
10.00000 114.00000 0.00001
11.00000 114.00000 0.00001
12.00000 114.00000 0.00001
13.00000 114.00000 0.00001
14.00000 114.00000 0.00001
15.00000 114.00000 0.00001
16.00000 114.00000 0.00001
17.00000 114.00000 0.00001
18.00000 114.00000 0.00000
19.00000 114.00000 0.00001
20.00000 114.00000 0.00000
21.00000 114.00000 0.00001
22.00000 114.00000 0.00001
23.00000 114.00000 0.00001
24.00000 114.00000 0.00001
25.00000 114.00000 0.00000
26.00000 114.00000 0.00000
27.00000 114.00000 0.00001
28.00000 114.00000 0.00001
29.00000 114.00000 0.00001
30.00000 114.00000 0.00001
31.00000 114.00000 0.00001
32.00000 114.00000 0.00000
33.00000 114.00000 0.00001
34.00000 114.00000 0.00001
35.00000 114.00000 0.00000
36.00000 114.00000 0.00001
37.00000 114.00000 0.00000
38.00000 114.00000 0.00001
39.00000 114.00000 0.00000
0.00000 115.00000 0.00000
1.00000 115.00000 0.00001
2.00000 115.00000 0.00001
3.00000 115.00000 0.00001
4.00000 115.00000 0.00000
5.00000 115.00000 0.00001
6.00000 115.00000 0.00000
7.00000 115.00000 0.00001
8.00000 115.00000 0.00000
9.00000 115.00000 0.00001
10.00000 115.00000 0.00001
11.00000 115.00000 0.00001
12.00000 115.00000 0.00001
13.00000 115.00000 0.00001
14.00000 115.00000 0.00001
15.00000 115.00000 0.00001
16.00000 115.00000 0.00001
17.00000 115.00000 0.00001
18.00000 115.00000 0.00001
19.00000 115.00000 0.00000
20.00000 115.00000 0.00001
21.00000 115.00000 0.00000
22.00000 115.00000 0.00001
23.00000 115.00000 0.00001
24.00000 115.00000 0.00001
25.00000 115.00000 0.00001
26.00000 115.00000 0.00000
27.00000 115.00000 0.00000
28.00000 115.00000 0.00001
29.00000 115.00000 0.00001
30.00000 115.00000 0.00001
31.00000 115.00000 0.00000
32.00000 115.00000 0.00001
33.00000 115.00000 0.00000
34.00000 115.00000 0.00001
35.00000 115.00000 0.00000
36.00000 115.00000 0.00000
37.00000 115.00000 0.00001
38.00000 115.00000 0.00000
39.00000 115.00000 0.00001
0.00000 116.00000 0.00001
1.00000 116.00000 0.00000
2.00000 116.00000 0.00001
3.00000 116.00000 0.00001
4.00000 116.00000 0.00000
5.00000 116.00000 0.00000
6.00000 116.00000 0.00001
7.00000 116.00000 0.00000
8.00000 116.00000 0.00000
9.00000 116.00000 0.00000
10.00000 116.00000 0.00001
11.00000 116.00000 0.00000
12.00000 116.00000 0.00001
13.00000 116.00000 0.00000
14.00000 116.00000 0.00001
15.00000 116.00000 0.00001
16.00000 116.00000 0.00001
17.00000 116.00000 0.00001
18.00000 116.00000 0.00001
19.00000 116.00000 0.00001
20.00000 116.00000 0.00000
21.00000 116.00000 0.00001
22.00000 116.00000 0.00000
23.00000 116.00000 0.00001
24.00000 116.00000 0.00001
25.00000 116.00000 0.00000
26.00000 116.00000 0.00000
27.00000 116.00000 0.00000
28.00000 116.00000 0.00000
29.00000 116.00000 0.00001
30.00000 116.00000 0.00001
31.00000 116.00000 0.00001
32.00000 116.00000 0.00000
33.00000 116.00000 0.00001
34.00000 116.00000 0.00000
35.00000 116.00000 0.00001
36.00000 116.00000 0.00000
37.00000 116.00000 0.00000
38.00000 116.00000 0.00001
39.00000 116.00000 0.00000
0.00000 117.00000 0.00000
1.00000 117.00000 0.00000
2.00000 117.00000 0.00000
3.00000 117.00000 0.00001
4.00000 117.00000 0.00001
5.00000 117.00000 0.00000
6.00000 117.00000 0.00000
7.00000 117.00000 0.00001
8.00000 117.00000 0.00000
9.00000 117.00000 0.00000
10.00000 117.00000 0.00000
11.00000 117.00000 0.00001
12.00000 117.00000 0.00000
13.00000 117.00000 0.00001
14.00000 117.00000 0.00000
15.00000 117.00000 0.00001
16.00000 117.00000 0.00000
17.00000 117.00000 0.00001
18.00000 117.00000 0.00000
19.00000 117.00000 0.00001
20.00000 117.00000 0.00000
21.00000 117.00000 0.00000
22.00000 117.00000 0.00001
23.00000 117.00000 0.00000
24.00000 117.00000 0.00000
25.00000 117.00000 0.00001
26.00000 117.00000 0.00000
27.00000 117.00000 0.00000
28.00000 117.00000 0.00000
29.00000 117.00000 0.00000
30.00000 117.00000 0.00001
31.00000 117.00000 0.00001
32.00000 117.00000 0.00001
33.00000 117.00000 0.00000
34.00000 117.00000 0.00000
35.00000 117.00000 0.00000
36.00000 117.00000 0.00000
37.00000 117.00000 0.00000
38.00000 117.00000 0.00000
39.00000 117.00000 0.00001
0.00000 118.00000 0.00001
1.00000 118.00000 0.00000
2.00000 118.00000 0.00000
3.00000 118.00000 0.00000
4.00000 118.00000 0.00001
5.00000 118.00000 0.00001
6.00000 118.00000 0.00000
7.00000 118.00000 0.00000
8.00000 118.00000 0.00001
9.00000 118.00000 0.00000
10.00000 118.00000 0.00000
11.00000 118.00000 0.00000
12.00000 118.00000 0.00000
13.00000 118.00000 0.00000
14.00000 118.00000 0.00001
15.00000 118.00000 0.00000
16.00000 118.00000 0.00001
17.00000 118.00000 0.00000
18.00000 118.00000 0.00001
19.00000 118.00000 0.00000
20.00000 118.00000 0.00001
21.00000 118.00000 0.00000
22.00000 118.00000 0.00000
23.00000 118.00000 0.00001
24.00000 118.00000 0.00000
25.00000 118.00000 0.00000
26.00000 118.00000 0.00001
27.00000 118.00000 0.00000
28.00000 118.00000 0.00000
29.00000 118.00000 0.00000
30.00000 118.00000 0.00000
31.00000 118.00000 0.00001
32.00000 118.00000 0.00001
33.00000 118.00000 0.00001
34.00000 118.00000 0.00000
35.00000 118.00000 0.00000
36.00000 118.00000 0.00000
37.00000 118.00000 0.00000
38.00000 118.00000 0.00000
39.00000 118.00000 0.00000
0.00000 119.00000 0.00000
1.00000 119.00000 0.00001
2.00000 119.00000 0.00000
3.00000 119.00000 0.00000
4.00000 119.00000 0.00000
5.00000 119.00000 0.00001
6.00000 119.00000 0.00000
7.00000 119.00000 0.00000
8.00000 119.00000 0.00000
9.00000 119.00000 0.00001
10.00000 119.00000 0.00000
11.00000 119.00000 0.00000
12.00000 119.00000 0.00000
13.00000 119.00000 0.00000
14.00000 119.00000 0.00000
15.00000 119.00000 0.00000
16.00000 119.00000 0.00000
17.00000 119.00000 0.00001
18.00000 119.00000 0.00000
19.00000 119.00000 0.00001
20.00000 119.00000 0.00000
21.00000 119.00000 0.00000
22.00000 119.00000 0.00000
23.00000 119.00000 0.00000
24.00000 119.00000 0.00001
25.00000 119.00000 0.00000
26.00000 119.00000 0.00000
27.00000 119.00000 0.00001
28.00000 119.00000 0.00000
29.00000 119.00000 0.00000
30.00000 119.00000 0.00000
31.00000 119.00000 0.00000
32.00000 119.00000 0.00001
33.00000 119.00000 0.00001
34.00000 119.00000 0.00001
35.00000 119.00000 0.00000
36.00000 119.00000 0.00000
37.00000 119.00000 0.00000
38.00000 119.00000 0.00000
39.00000 119.00000 0.00000
0.00000 120.00000 0.00000
1.00000 120.00000 0.00000
2.00000 120.00000 0.00001
3.00000 120.00000 0.00000
4.00000 120.00000 0.00000
5.00000 120.00000 0.00000
6.00000 120.00000 0.00001
7.00000 120.00000 0.00000
8.00000 120.00000 0.00000
9.00000 120.00000 0.00000
10.00000 120.00000 0.00001
11.00000 120.00000 0.00000
12.00000 120.00000 0.00000
13.00000 120.00000 0.00000
14.00000 120.00000 0.00000
15.00000 120.00000 0.00000
16.00000 120.00000 0.00000
17.00000 120.00000 0.00000
18.00000 120.00000 0.00001
19.00000 120.00000 0.00000
20.00000 120.00000 0.00000
21.00000 120.00000 0.00000
22.00000 120.00000 0.00000
23.00000 120.00000 0.00000
24.00000 120.00000 0.00000
25.00000 120.00000 0.00001
26.00000 120.00000 0.00000
27.00000 120.00000 0.00000
28.00000 120.00000 0.00001
29.00000 120.00000 0.00000
30.00000 120.00000 0.00000
31.00000 120.00000 0.00000
32.00000 120.00000 0.00000
33.00000 120.00000 0.00001
34.00000 120.00000 0.00001
35.00000 120.00000 0.00000
36.00000 120.00000 0.00000
37.00000 120.00000 0.00000
38.00000 120.00000 0.00000
39.00000 120.00000 0.00000
0.00000 121.00000 0.00000
1.00000 121.00000 0.00000
2.00000 121.00000 0.00000
3.00000 121.00000 0.00001
4.00000 121.00000 0.00000
5.00000 121.00000 0.00000
6.00000 121.00000 0.00000
7.00000 121.00000 0.00000
8.00000 121.00000 0.00000
9.00000 121.00000 0.00000
10.00000 121.00000 0.00000
11.00000 121.00000 0.00001
12.00000 121.00000 0.00000
13.00000 121.00000 0.00000
14.00000 121.00000 0.00000
15.00000 121.00000 0.00000
16.00000 121.00000 0.00000
17.00000 121.00000 0.00000
18.00000 121.00000 0.00000
19.00000 121.00000 0.00000
20.00000 121.00000 0.00000
21.00000 121.00000 0.00000
22.00000 121.00000 0.00000
23.00000 121.00000 0.00000
24.00000 121.00000 0.00000
25.00000 121.00000 0.00000
26.00000 121.00000 0.00001
27.00000 121.00000 0.00000
28.00000 121.00000 0.00000
29.00000 121.00000 0.00001
30.00000 121.00000 0.00000
31.00000 121.00000 0.00000
32.00000 121.00000 0.00000
33.00000 121.00000 0.00000
34.00000 121.00000 0.00001
35.00000 121.00000 0.00000
36.00000 121.00000 0.00000
37.00000 121.00000 0.00000
38.00000 121.00000 0.00000
39.00000 121.00000 0.00000
0.00000 122.00000 0.00000
1.00000 122.00000 0.00000
2.00000 122.00000 0.00000
3.00000 122.00000 0.00000
4.00000 122.00000 0.00000
5.00000 122.00000 0.00000
6.00000 122.00000 0.00000
7.00000 122.00000 0.00000
8.00000 122.00000 0.00000
9.00000 122.00000 0.00000
10.00000 122.00000 0.00000
11.00000 122.00000 0.00000
12.00000 122.00000 0.00001
13.00000 122.00000 0.00000
14.00000 122.00000 0.00000
15.00000 122.00000 0.00000
16.00000 122.00000 0.00000
17.00000 122.00000 0.00000
18.00000 122.00000 0.00000
19.00000 122.00000 0.00000
20.00000 122.00000 0.00000
21.00000 122.00000 0.00000
22.00000 122.00000 0.00000
23.00000 122.00000 0.00000
24.00000 122.00000 0.00000
25.00000 122.00000 0.00000
26.00000 122.00000 0.00000
27.00000 122.00000 0.00001
28.00000 122.00000 0.00000
29.00000 122.00000 0.00000
30.00000 122.00000 0.00001
31.00000 122.00000 0.00000
32.00000 122.00000 0.00000
33.00000 122.00000 0.00000
34.00000 122.00000 0.00000
35.00000 122.00000 0.00000
36.00000 122.00000 0.00000
37.00000 122.00000 0.00000
38.00000 122.00000 0.00000
39.00000 122.00000 0.00000
0.00000 123.00000 0.00000
1.00000 123.00000 0.00000
2.00000 123.00000 0.00000
3.00000 123.00000 0.00000
4.00000 123.00000 0.00000
5.00000 123.00000 0.00000
6.00000 123.00000 0.00000
7.00000 123.00000 0.00000
8.00000 123.00000 0.00000
9.00000 123.00000 0.00000
10.00000 123.00000 0.00000
11.00000 123.00000 0.00000
12.00000 123.00000 0.00000
13.00000 123.00000 0.00000
14.00000 123.00000 0.00000
15.00000 123.00000 0.00000
16.00000 123.00000 0.00000
17.00000 123.00000 0.00000
18.00000 123.00000 0.00000
19.00000 123.00000 0.00000
20.00000 123.00000 0.00000
21.00000 123.00000 0.00000
22.00000 123.00000 0.00000
23.00000 123.00000 0.00000
24.00000 123.00000 0.00000
25.00000 123.00000 0.00000
26.00000 123.00000 0.00000
27.00000 123.00000 0.00000
28.00000 123.00000 0.00001
29.00000 123.00000 0.00000
30.00000 123.00000 0.00000
31.00000 123.00000 0.00001
32.00000 123.00000 0.00000
33.00000 123.00000 0.00000
34.00000 123.00000 0.00000
35.00000 123.00000 0.00000
36.00000 123.00000 0.00000
37.00000 123.00000 0.00000
38.00000 123.00000 0.00000
39.00000 123.00000 0.00000
0.00000 124.00000 0.00000
1.00000 124.00000 0.00000
2.00000 124.00000 0.00000
3.00000 124.00000 0.00000
4.00000 124.00000 0.00000
5.00000 124.00000 0.00000
6.00000 124.00000 0.00000
7.00000 124.00000 0.00000
8.00000 124.00000 0.00000
9.00000 124.00000 0.00000
10.00000 124.00000 0.00000
11.00000 124.00000 0.00000
12.00000 124.00000 0.00000
13.00000 124.00000 0.00000
14.00000 124.00000 0.00000
15.00000 124.00000 0.00000
16.00000 124.00000 0.00000
17.00000 124.00000 0.00000
18.00000 124.00000 0.00000
19.00000 124.00000 0.00000
20.00000 124.00000 0.00000
21.00000 124.00000 0.00000
22.00000 124.00000 0.00000
23.00000 124.00000 0.00000
24.00000 124.00000 0.00000
25.00000 124.00000 0.00000
26.00000 124.00000 0.00000
27.00000 124.00000 0.00000
28.00000 124.00000 0.00000
29.00000 124.00000 0.00001
30.00000 124.00000 0.00000
31.00000 124.00000 0.00000
32.00000 124.00000 0.00000
33.00000 124.00000 0.00000
34.00000 124.00000 0.00000
35.00000 124.00000 0.00000
36.00000 124.00000 0.00000
37.00000 124.00000 0.00000
38.00000 124.00000 0.00000
39.00000 124.00000 0.00000
0.00000 125.00000 0.00000
1.00000 125.00000 0.00000
2.00000 125.00000 0.00000
3.00000 125.00000 0.00000
4.00000 125.00000 0.00000
5.00000 125.00000 0.00000
6.00000 125.00000 0.00000
7.00000 125.00000 0.00000
8.00000 125.00000 0.00000
9.00000 125.00000 0.00000
10.00000 125.00000 0.00000
11.00000 125.00000 0.00000
12.00000 125.00000 0.00000
13.00000 125.00000 0.00000
14.00000 125.00000 0.00000
15.00000 125.00000 0.00000
16.00000 125.00000 0.00000
17.00000 125.00000 0.00000
18.00000 125.00000 0.00000
19.00000 125.00000 0.00000
20.00000 125.00000 0.00000
21.00000 125.00000 0.00000
22.00000 125.00000 0.00000
23.00000 125.00000 0.00000
24.00000 125.00000 0.00000
25.00000 125.00000 0.00000
26.00000 125.00000 0.00000
27.00000 125.00000 0.00000
28.00000 125.00000 0.00000
29.00000 125.00000 0.00000
30.00000 125.00000 0.00000
31.00000 125.00000 0.00000
32.00000 125.00000 0.00000
33.00000 125.00000 0.00000
34.00000 125.00000 0.00000
35.00000 125.00000 0.00000
36.00000 125.00000 0.00000
37.00000 125.00000 0.00000
38.00000 125.00000 0.00000
39.00000 125.00000 0.00000
0.00000 126.00000 0.00000
1.00000 126.00000 0.00000
2.00000 126.00000 0.00000
3.00000 126.00000 0.00000
4.00000 126.00000 0.00000
5.00000 126.00000 0.00000
6.00000 126.00000 0.00000
7.00000 126.00000 0.00000
8.00000 126.00000 0.00000
9.00000 126.00000 0.00000
10.00000 126.00000 0.00000
11.00000 126.00000 0.00000
12.00000 126.00000 0.00000
13.00000 126.00000 0.00000
14.00000 126.00000 0.00000
15.00000 126.00000 0.00000
16.00000 126.00000 0.00000
17.00000 126.00000 0.00000
18.00000 126.00000 0.00000
19.00000 126.00000 0.00000
20.00000 126.00000 0.00000
21.00000 126.00000 0.00000
22.00000 126.00000 0.00000
23.00000 126.00000 0.00000
24.00000 126.00000 0.00000
25.00000 126.00000 0.00000
26.00000 126.00000 0.00000
27.00000 126.00000 0.00000
28.00000 126.00000 0.00000
29.00000 126.00000 0.00000
30.00000 126.00000 0.00000
31.00000 126.00000 0.00000
32.00000 126.00000 0.00000
33.00000 126.00000 0.00000
34.00000 126.00000 0.00000
35.00000 126.00000 0.00000
36.00000 126.00000 0.00000
37.00000 126.00000 0.00000
38.00000 126.00000 0.00000
39.00000 126.00000 0.00000
0.00000 127.00000 0.00000
1.00000 127.00000 0.00000
2.00000 127.00000 0.00000
3.00000 127.00000 0.00000
4.00000 127.00000 0.00000
5.00000 127.00000 0.00000
6.00000 127.00000 0.00000
7.00000 127.00000 0.00000
8.00000 127.00000 0.00000
9.00000 127.00000 0.00000
10.00000 127.00000 0.00000
11.00000 127.00000 0.00000
12.00000 127.00000 0.00000
13.00000 127.00000 0.00000
14.00000 127.00000 0.00000
15.00000 127.00000 0.00000
16.00000 127.00000 0.00000
17.00000 127.00000 0.00000
18.00000 127.00000 0.00000
19.00000 127.00000 0.00000
20.00000 127.00000 0.00000
21.00000 127.00000 0.00000
22.00000 127.00000 0.00000
23.00000 127.00000 0.00000
24.00000 127.00000 0.00000
25.00000 127.00000 0.00000
26.00000 127.00000 0.00000
27.00000 127.00000 0.00000
28.00000 127.00000 0.00000
29.00000 127.00000 0.00000
30.00000 127.00000 0.00000
31.00000 127.00000 0.00000
32.00000 127.00000 0.00000
33.00000 127.00000 0.00000
34.00000 127.00000 0.00000
35.00000 127.00000 0.00000
36.00000 127.00000 0.00000
37.00000 127.00000 0.00000
38.00000 127.00000 0.00000
39.00000 127.00000 0.00000
0.00000 128.00000 0.00000
1.00000 128.00000 0.00000
2.00000 128.00000 0.00000
3.00000 128.00000 0.00000
4.00000 128.00000 0.00000
5.00000 128.00000 0.00000
6.00000 128.00000 0.00000
7.00000 128.00000 0.00000
8.00000 128.00000 0.00000
9.00000 128.00000 0.00000
10.00000 128.00000 0.00000
11.00000 128.00000 0.00000
12.00000 128.00000 0.00000
13.00000 128.00000 0.00000
14.00000 128.00000 0.00000
15.00000 128.00000 0.00000
16.00000 128.00000 0.00000
17.00000 128.00000 0.00000
18.00000 128.00000 0.00000
19.00000 128.00000 0.00000
20.00000 128.00000 0.00000
21.00000 128.00000 0.00000
22.00000 128.00000 0.00000
23.00000 128.00000 0.00000
24.00000 128.00000 0.00000
25.00000 128.00000 0.00000
26.00000 128.00000 0.00000
27.00000 128.00000 0.00000
28.00000 128.00000 0.00000
29.00000 128.00000 0.00000
30.00000 128.00000 0.00000
31.00000 128.00000 0.00000
32.00000 128.00000 0.00000
33.00000 128.00000 0.00000
34.00000 128.00000 0.00000
35.00000 128.00000 0.00000
36.00000 128.00000 0.00000
37.00000 128.00000 0.00000
38.00000 128.00000 0.00000
39.00000 128.00000 0.00000
0.00000 129.00000 0.00000
1.00000 129.00000 0.00000
2.00000 129.00000 0.00000
3.00000 129.00000 0.00000
4.00000 129.00000 0.00000
5.00000 129.00000 0.00000
6.00000 129.00000 0.00000
7.00000 129.00000 0.00000
8.00000 129.00000 0.00000
9.00000 129.00000 0.00000
10.00000 129.00000 0.00000
11.00000 129.00000 0.00000
12.00000 129.00000 0.00000
13.00000 129.00000 0.00000
14.00000 129.00000 0.00000
15.00000 129.00000 0.00000
16.00000 129.00000 0.00000
17.00000 129.00000 0.00000
18.00000 129.00000 0.00000
19.00000 129.00000 0.00000
20.00000 129.00000 0.00000
21.00000 129.00000 0.00000
22.00000 129.00000 0.00000
23.00000 129.00000 0.00000
24.00000 129.00000 0.00000
25.00000 129.00000 0.00000
26.00000 129.00000 0.00000
27.00000 129.00000 0.00000
28.00000 129.00000 0.00000
29.00000 129.00000 0.00000
30.00000 129.00000 0.00000
31.00000 129.00000 0.00000
32.00000 129.00000 0.00000
33.00000 129.00000 0.00000
34.00000 129.00000 0.00000
35.00000 129.00000 0.00000
36.00000 129.00000 0.00000
37.00000 129.00000 0.00000
38.00000 129.00000 0.00000
39.00000 129.00000 0.00000
0.00000 130.00000 0.00000
1.00000 130.00000 0.00000
2.00000 130.00000 0.00000
3.00000 130.00000 0.00000
4.00000 130.00000 0.00000
5.00000 130.00000 0.00000
6.00000 130.00000 0.00000
7.00000 130.00000 0.00000
8.00000 130.00000 0.00000
9.00000 130.00000 0.00000
10.00000 130.00000 0.00000
11.00000 130.00000 0.00000
12.00000 130.00000 0.00000
13.00000 130.00000 0.00000
14.00000 130.00000 0.00000
15.00000 130.00000 0.00000
16.00000 130.00000 0.00000
17.00000 130.00000 0.00000
18.00000 130.00000 0.00000
19.00000 130.00000 0.00000
20.00000 130.00000 0.00000
21.00000 130.00000 0.00000
22.00000 130.00000 0.00000
23.00000 130.00000 0.00000
24.00000 130.00000 0.00000
25.00000 130.00000 0.00000
26.00000 130.00000 0.00000
27.00000 130.00000 0.00000
28.00000 130.00000 0.00000
29.00000 130.00000 0.00000
30.00000 130.00000 0.00000
31.00000 130.00000 0.00000
32.00000 130.00000 0.00000
33.00000 130.00000 0.00000
34.00000 130.00000 0.00000
35.00000 130.00000 0.00000
36.00000 130.00000 0.00000
37.00000 130.00000 0.00000
38.00000 130.00000 0.00000
39.00000 130.00000 0.00000
0.00000 131.00000 0.00000
1.00000 131.00000 0.00000
2.00000 131.00000 0.00000
3.00000 131.00000 0.00000
4.00000 131.00000 0.00000
5.00000 131.00000 0.00000
6.00000 131.00000 0.00000
7.00000 131.00000 0.00000
8.00000 131.00000 0.00000
9.00000 131.00000 0.00000
10.00000 131.00000 0.00000
11.00000 131.00000 0.00000
12.00000 131.00000 0.00000
13.00000 131.00000 0.00000
14.00000 131.00000 0.00000
15.00000 131.00000 0.00000
16.00000 131.00000 0.00000
17.00000 131.00000 0.00000
18.00000 131.00000 0.00000
19.00000 131.00000 0.00000
20.00000 131.00000 0.00000
21.00000 131.00000 0.00000
22.00000 131.00000 0.00000
23.00000 131.00000 0.00000
24.00000 131.00000 0.00000
25.00000 131.00000 0.00000
26.00000 131.00000 0.00000
27.00000 131.00000 0.00000
28.00000 131.00000 0.00000
29.00000 131.00000 0.00000
30.00000 131.00000 0.00000
31.00000 131.00000 0.00000
32.00000 131.00000 0.00000
33.00000 131.00000 0.00000
34.00000 131.00000 0.00000
35.00000 131.00000 0.00000
36.00000 131.00000 0.00000
37.00000 131.00000 0.00000
38.00000 131.00000 0.00000
39.00000 131.00000 0.00000
0.00000 132.00000 0.00000
1.00000 132.00000 0.00000
2.00000 132.00000 0.00000
3.00000 132.00000 0.00000
4.00000 132.00000 0.00000
5.00000 132.00000 0.00000
6.00000 132.00000 0.00000
7.00000 132.00000 0.00000
8.00000 132.00000 0.00000
9.00000 132.00000 0.00000
10.00000 132.00000 0.00000
11.00000 132.00000 0.00000
12.00000 132.00000 0.00000
13.00000 132.00000 0.00000
14.00000 132.00000 0.00000
15.00000 132.00000 0.00000
16.00000 132.00000 0.00000
17.00000 132.00000 0.00000
18.00000 132.00000 0.00000
19.00000 132.00000 0.00000
20.00000 132.00000 0.00000
21.00000 132.00000 0.00000
22.00000 132.00000 0.00000
23.00000 132.00000 0.00000
24.00000 132.00000 0.00000
25.00000 132.00000 0.00000
26.00000 132.00000 0.00000
27.00000 132.00000 0.00000
28.00000 132.00000 0.00000
29.00000 132.00000 0.00000
30.00000 132.00000 0.00000
31.00000 132.00000 0.00000
32.00000 132.00000 0.00000
33.00000 132.00000 0.00000
34.00000 132.00000 0.00000
35.00000 132.00000 0.00000
36.00000 132.00000 0.00000
37.00000 132.00000 0.00000
38.00000 132.00000 0.00000
39.00000 132.00000 0.00000
0.00000 133.00000 0.00000
1.00000 133.00000 0.00000
2.00000 133.00000 0.00000
3.00000 133.00000 0.00000
4.00000 133.00000 0.00000
5.00000 133.00000 0.00000
6.00000 133.00000 0.00000
7.00000 133.00000 0.00000
8.00000 133.00000 0.00000
9.00000 133.00000 0.00000
10.00000 133.00000 0.00000
11.00000 133.00000 0.00000
12.00000 133.00000 0.00000
13.00000 133.00000 0.00000
14.00000 133.00000 0.00000
15.00000 133.00000 0.00000
16.00000 133.00000 0.00000
17.00000 133.00000 0.00000
18.00000 133.00000 0.00000
19.00000 133.00000 0.00000
20.00000 133.00000 0.00000
21.00000 133.00000 0.00000
22.00000 133.00000 0.00000
23.00000 133.00000 0.00000
24.00000 133.00000 0.00000
25.00000 133.00000 0.00000
26.00000 133.00000 0.00000
27.00000 133.00000 0.00000
28.00000 133.00000 0.00000
29.00000 133.00000 0.00000
30.00000 133.00000 0.00000
31.00000 133.00000 0.00000
32.00000 133.00000 0.00000
33.00000 133.00000 0.00000
34.00000 133.00000 0.00000
35.00000 133.00000 0.00000
36.00000 133.00000 0.00000
37.00000 133.00000 0.00000
38.00000 133.00000 0.00000
39.00000 133.00000 0.00000
0.00000 134.00000 0.00000
1.00000 134.00000 0.00000
2.00000 134.00000 0.00000
3.00000 134.00000 0.00000
4.00000 134.00000 0.00000
5.00000 134.00000 0.00000
6.00000 134.00000 0.00000
7.00000 134.00000 0.00000
8.00000 134.00000 0.00000
9.00000 134.00000 0.00000
10.00000 134.00000 0.00000
11.00000 134.00000 0.00000
12.00000 134.00000 0.00000
13.00000 134.00000 0.00000
14.00000 134.00000 0.00000
15.00000 134.00000 0.00000
16.00000 134.00000 0.00000
17.00000 134.00000 0.00000
18.00000 134.00000 0.00000
19.00000 134.00000 0.00000
20.00000 134.00000 0.00000
21.00000 134.00000 0.00000
22.00000 134.00000 0.00000
23.00000 134.00000 0.00000
24.00000 134.00000 0.00000
25.00000 134.00000 0.00000
26.00000 134.00000 0.00000
27.00000 134.00000 0.00000
28.00000 134.00000 0.00000
29.00000 134.00000 0.00000
30.00000 134.00000 0.00000
31.00000 134.00000 0.00000
32.00000 134.00000 0.00000
33.00000 134.00000 0.00000
34.00000 134.00000 0.00000
35.00000 134.00000 0.00000
36.00000 134.00000 0.00000
37.00000 134.00000 0.00000
38.00000 134.00000 0.00000
39.00000 134.00000 0.00000
0.00000 135.00000 0.00000
1.00000 135.00000 0.00000
2.00000 135.00000 0.00000
3.00000 135.00000 0.00000
4.00000 135.00000 0.00000
5.00000 135.00000 0.00000
6.00000 135.00000 0.00000
7.00000 135.00000 0.00000
8.00000 135.00000 0.00000
9.00000 135.00000 0.00000
10.00000 135.00000 0.00000
11.00000 135.00000 0.00000
12.00000 135.00000 0.00000
13.00000 135.00000 0.00000
14.00000 135.00000 0.00000
15.00000 135.00000 0.00000
16.00000 135.00000 0.00000
17.00000 135.00000 0.00000
18.00000 135.00000 0.00000
19.00000 135.00000 0.00000
20.00000 135.00000 0.00000
21.00000 135.00000 0.00000
22.00000 135.00000 0.00000
23.00000 135.00000 0.00000
24.00000 135.00000 0.00000
25.00000 135.00000 0.00000
26.00000 135.00000 0.00000
27.00000 135.00000 0.00000
28.00000 135.00000 0.00000
29.00000 135.00000 0.00000
30.00000 135.00000 0.00000
31.00000 135.00000 0.00000
32.00000 135.00000 0.00000
33.00000 135.00000 0.00000
34.00000 135.00000 0.00000
35.00000 135.00000 0.00000
36.00000 135.00000 0.00000
37.00000 135.00000 0.00000
38.00000 135.00000 0.00000
39.00000 135.00000 0.00000
0.00000 136.00000 0.00000
1.00000 136.00000 0.00000
2.00000 136.00000 0.00000
3.00000 136.00000 0.00000
4.00000 136.00000 0.00000
5.00000 136.00000 0.00000
6.00000 136.00000 0.00000
7.00000 136.00000 0.00000
8.00000 136.00000 0.00000
9.00000 136.00000 0.00000
10.00000 136.00000 0.00000
11.00000 136.00000 0.00000
12.00000 136.00000 0.00000
13.00000 136.00000 0.00000
14.00000 136.00000 0.00000
15.00000 136.00000 0.00000
16.00000 136.00000 0.00000
17.00000 136.00000 0.00000
18.00000 136.00000 0.00000
19.00000 136.00000 0.00000
20.00000 136.00000 0.00000
21.00000 136.00000 0.00000
22.00000 136.00000 0.00000
23.00000 136.00000 0.00000
24.00000 136.00000 0.00000
25.00000 136.00000 0.00000
26.00000 136.00000 0.00000
27.00000 136.00000 0.00000
28.00000 136.00000 0.00000
29.00000 136.00000 0.00000
30.00000 136.00000 0.00000
31.00000 136.00000 0.00000
32.00000 136.00000 0.00000
33.00000 136.00000 0.00000
34.00000 136.00000 0.00000
35.00000 136.00000 0.00000
36.00000 136.00000 0.00000
37.00000 136.00000 0.00000
38.00000 136.00000 0.00000
39.00000 136.00000 0.00000
0.00000 137.00000 0.00000
1.00000 137.00000 0.00000
2.00000 137.00000 0.00000
3.00000 137.00000 0.00000
4.00000 137.00000 0.00000
5.00000 137.00000 0.00000
6.00000 137.00000 0.00000
7.00000 137.00000 0.00000
8.00000 137.00000 0.00000
9.00000 137.00000 0.00000
10.00000 137.00000 0.00000
11.00000 137.00000 0.00000
12.00000 137.00000 0.00000
13.00000 137.00000 0.00000
14.00000 137.00000 0.00000
15.00000 137.00000 0.00000
16.00000 137.00000 0.00000
17.00000 137.00000 0.00000
18.00000 137.00000 0.00000
19.00000 137.00000 0.00000
20.00000 137.00000 0.00000
21.00000 137.00000 0.00000
22.00000 137.00000 0.00000
23.00000 137.00000 0.00000
24.00000 137.00000 0.00000
25.00000 137.00000 0.00000
26.00000 137.00000 0.00000
27.00000 137.00000 0.00000
28.00000 137.00000 0.00000
29.00000 137.00000 0.00000
30.00000 137.00000 0.00000
31.00000 137.00000 0.00000
32.00000 137.00000 0.00000
33.00000 137.00000 0.00000
34.00000 137.00000 0.00000
35.00000 137.00000 0.00000
36.00000 137.00000 0.00000
37.00000 137.00000 0.00000
38.00000 137.00000 0.00000
39.00000 137.00000 0.00000
0.00000 138.00000 0.00000
1.00000 138.00000 0.00000
2.00000 138.00000 0.00000
3.00000 138.00000 0.00000
4.00000 138.00000 0.00000
5.00000 138.00000 0.00000
6.00000 138.00000 0.00000
7.00000 138.00000 0.00000
8.00000 138.00000 0.00000
9.00000 138.00000 0.00000
10.00000 138.00000 0.00000
11.00000 138.00000 0.00000
12.00000 138.00000 0.00000
13.00000 138.00000 0.00000
14.00000 138.00000 0.00000
15.00000 138.00000 0.00000
16.00000 138.00000 0.00000
17.00000 138.00000 0.00000
18.00000 138.00000 0.00000
19.00000 138.00000 0.00000
20.00000 138.00000 0.00000
21.00000 138.00000 0.00000
22.00000 138.00000 0.00000
23.00000 138.00000 0.00000
24.00000 138.00000 0.00000
25.00000 138.00000 0.00000
26.00000 138.00000 0.00000
27.00000 138.00000 0.00000
28.00000 138.00000 0.00000
29.00000 138.00000 0.00000
30.00000 138.00000 0.00000
31.00000 138.00000 0.00000
32.00000 138.00000 0.00000
33.00000 138.00000 0.00000
34.00000 138.00000 0.00000
35.00000 138.00000 0.00000
36.00000 138.00000 0.00000
37.00000 138.00000 0.00000
38.00000 138.00000 0.00000
39.00000 138.00000 0.00000
0.00000 139.00000 0.00000
1.00000 139.00000 0.00000
2.00000 139.00000 0.00000
3.00000 139.00000 0.00000
4.00000 139.00000 0.00000
5.00000 139.00000 0.00000
6.00000 139.00000 0.00000
7.00000 139.00000 0.00000
8.00000 139.00000 0.00000
9.00000 139.00000 0.00000
10.00000 139.00000 0.00000
11.00000 139.00000 0.00000
12.00000 139.00000 0.00000
13.00000 139.00000 0.00000
14.00000 139.00000 0.00000
15.00000 139.00000 0.00000
16.00000 139.00000 0.00000
17.00000 139.00000 0.00000
18.00000 139.00000 0.00000
19.00000 139.00000 0.00000
20.00000 139.00000 0.00000
21.00000 139.00000 0.00000
22.00000 139.00000 0.00000
23.00000 139.00000 0.00000
24.00000 139.00000 0.00000
25.00000 139.00000 0.00000
26.00000 139.00000 0.00000
27.00000 139.00000 0.00000
28.00000 139.00000 0.00000
29.00000 139.00000 0.00000
30.00000 139.00000 0.00000
31.00000 139.00000 0.00000
32.00000 139.00000 0.00000
33.00000 139.00000 0.00000
34.00000 139.00000 0.00000
35.00000 139.00000 0.00000
36.00000 139.00000 0.00000
37.00000 139.00000 0.00000
38.00000 139.00000 0.00000
39.00000 139.00000 0.00000
0.00000 140.00000 0.00000
1.00000 140.00000 0.00000
2.00000 140.00000 0.00000
3.00000 140.00000 0.00000
4.00000 140.00000 0.00000
5.00000 140.00000 0.00000
6.00000 140.00000 0.00000
7.00000 140.00000 0.00000
8.00000 140.00000 0.00000
9.00000 140.00000 0.00000
10.00000 140.00000 0.00000
11.00000 140.00000 0.00000
12.00000 140.00000 0.00000
13.00000 140.00000 0.00000
14.00000 140.00000 0.00000
15.00000 140.00000 0.00000
16.00000 140.00000 0.00000
17.00000 140.00000 0.00000
18.00000 140.00000 0.00000
19.00000 140.00000 0.00000
20.00000 140.00000 0.00000
21.00000 140.00000 0.00000
22.00000 140.00000 0.00000
23.00000 140.00000 0.00000
24.00000 140.00000 0.00000
25.00000 140.00000 0.00000
26.00000 140.00000 0.00000
27.00000 140.00000 0.00000
28.00000 140.00000 0.00000
29.00000 140.00000 0.00000
30.00000 140.00000 0.00000
31.00000 140.00000 0.00000
32.00000 140.00000 0.00000
33.00000 140.00000 0.00000
34.00000 140.00000 0.00000
35.00000 140.00000 0.00000
36.00000 140.00000 0.00000
37.00000 140.00000 0.00000
38.00000 140.00000 0.00000
39.00000 140.00000 0.00000
0.00000 141.00000 0.00000
1.00000 141.00000 0.00000
2.00000 141.00000 0.00000
3.00000 141.00000 0.00000
4.00000 141.00000 0.00000
5.00000 141.00000 0.00000
6.00000 141.00000 0.00000
7.00000 141.00000 0.00000
8.00000 141.00000 0.00000
9.00000 141.00000 0.00000
10.00000 141.00000 0.00000
11.00000 141.00000 0.00000
12.00000 141.00000 0.00000
13.00000 141.00000 0.00000
14.00000 141.00000 0.00000
15.00000 141.00000 0.00000
16.00000 141.00000 0.00000
17.00000 141.00000 0.00000
18.00000 141.00000 0.00000
19.00000 141.00000 0.00000
20.00000 141.00000 0.00000
21.00000 141.00000 0.00000
22.00000 141.00000 0.00000
23.00000 141.00000 0.00000
24.00000 141.00000 0.00000
25.00000 141.00000 0.00000
26.00000 141.00000 0.00000
27.00000 141.00000 0.00000
28.00000 141.00000 0.00000
29.00000 141.00000 0.00000
30.00000 141.00000 0.00000
31.00000 141.00000 0.00000
32.00000 141.00000 0.00000
33.00000 141.00000 0.00000
34.00000 141.00000 0.00000
35.00000 141.00000 0.00000
36.00000 141.00000 0.00000
37.00000 141.00000 0.00000
38.00000 141.00000 0.00000
39.00000 141.00000 0.00000
0.00000 142.00000 0.00000
1.00000 142.00000 0.00000
2.00000 142.00000 0.00000
3.00000 142.00000 0.00000
4.00000 142.00000 0.00000
5.00000 142.00000 0.00000
6.00000 142.00000 0.00000
7.00000 142.00000 0.00000
8.00000 142.00000 0.00000
9.00000 142.00000 0.00000
10.00000 142.00000 0.00000
11.00000 142.00000 0.00000
12.00000 142.00000 0.00000
13.00000 142.00000 0.00000
14.00000 142.00000 0.00000
15.00000 142.00000 0.00000
16.00000 142.00000 0.00000
17.00000 142.00000 0.00000
18.00000 142.00000 0.00000
19.00000 142.00000 0.00000
20.00000 142.00000 0.00000
21.00000 142.00000 0.00000
22.00000 142.00000 0.00000
23.00000 142.00000 0.00000
24.00000 142.00000 0.00000
25.00000 142.00000 0.00000
26.00000 142.00000 0.00000
27.00000 142.00000 0.00000
28.00000 142.00000 0.00000
29.00000 142.00000 0.00000
30.00000 142.00000 0.00000
31.00000 142.00000 0.00000
32.00000 142.00000 0.00000
33.00000 142.00000 0.00000
34.00000 142.00000 0.00000
35.00000 142.00000 0.00000
36.00000 142.00000 0.00000
37.00000 142.00000 0.00000
38.00000 142.00000 0.00000
39.00000 142.00000 0.00000
0.00000 143.00000 0.00000
1.00000 143.00000 0.00000
2.00000 143.00000 0.00000
3.00000 143.00000 0.00000
4.00000 143.00000 0.00000
5.00000 143.00000 0.00000
6.00000 143.00000 0.00000
7.00000 143.00000 0.00000
8.00000 143.00000 0.00000
9.00000 143.00000 0.00000
10.00000 143.00000 0.00000
11.00000 143.00000 0.00000
12.00000 143.00000 0.00000
13.00000 143.00000 0.00000
14.00000 143.00000 0.00000
15.00000 143.00000 0.00000
16.00000 143.00000 0.00000
17.00000 143.00000 0.00000
18.00000 143.00000 0.00000
19.00000 143.00000 0.00000
20.00000 143.00000 0.00000
21.00000 143.00000 0.00000
22.00000 143.00000 0.00000
23.00000 143.00000 0.00000
24.00000 143.00000 0.00000
25.00000 143.00000 0.00000
26.00000 143.00000 0.00000
27.00000 143.00000 0.00000
28.00000 143.00000 0.00000
29.00000 143.00000 0.00000
30.00000 143.00000 0.00000
31.00000 143.00000 0.00000
32.00000 143.00000 0.00000
33.00000 143.00000 0.00000
34.00000 143.00000 0.00000
35.00000 143.00000 0.00000
36.00000 143.00000 0.00000
37.00000 143.00000 0.00000
38.00000 143.00000 0.00000
39.00000 143.00000 0.00000
0.00000 144.00000 0.00000
1.00000 144.00000 0.00000
2.00000 144.00000 0.00000
3.00000 144.00000 0.00000
4.00000 144.00000 0.00000
5.00000 144.00000 0.00000
6.00000 144.00000 0.00000
7.00000 144.00000 0.00000
8.00000 144.00000 0.00000
9.00000 144.00000 0.00000
10.00000 144.00000 0.00000
11.00000 144.00000 0.00000
12.00000 144.00000 0.00000
13.00000 144.00000 0.00000
14.00000 144.00000 0.00000
15.00000 144.00000 0.00000
16.00000 144.00000 0.00000
17.00000 144.00000 0.00000
18.00000 144.00000 0.00000
19.00000 144.00000 0.00000
20.00000 144.00000 0.00000
21.00000 144.00000 0.00000
22.00000 144.00000 0.00000
23.00000 144.00000 0.00000
24.00000 144.00000 0.00000
25.00000 144.00000 0.00000
26.00000 144.00000 0.00000
27.00000 144.00000 0.00000
28.00000 144.00000 0.00000
29.00000 144.00000 0.00000
30.00000 144.00000 0.00000
31.00000 144.00000 0.00000
32.00000 144.00000 0.00000
33.00000 144.00000 0.00000
34.00000 144.00000 0.00000
35.00000 144.00000 0.00000
36.00000 144.00000 0.00000
37.00000 144.00000 0.00000
38.00000 144.00000 0.00000
39.00000 144.00000 0.00000
0.00000 145.00000 0.00000
1.00000 145.00000 0.00000
2.00000 145.00000 0.00000
3.00000 145.00000 0.00000
4.00000 145.00000 0.00000
5.00000 145.00000 0.00000
6.00000 145.00000 0.00000
7.00000 145.00000 0.00000
8.00000 145.00000 0.00000
9.00000 145.00000 0.00000
10.00000 145.00000 0.00000
11.00000 145.00000 0.00000
12.00000 145.00000 0.00000
13.00000 145.00000 0.00000
14.00000 145.00000 0.00000
15.00000 145.00000 0.00000
16.00000 145.00000 0.00000
17.00000 145.00000 0.00000
18.00000 145.00000 0.00000
19.00000 145.00000 0.00000
20.00000 145.00000 0.00000
21.00000 145.00000 0.00000
22.00000 145.00000 0.00000
23.00000 145.00000 0.00000
24.00000 145.00000 0.00000
25.00000 145.00000 0.00000
26.00000 145.00000 0.00000
27.00000 145.00000 0.00000
28.00000 145.00000 0.00000
29.00000 145.00000 0.00000
30.00000 145.00000 0.00000
31.00000 145.00000 0.00000
32.00000 145.00000 0.00000
33.00000 145.00000 0.00000
34.00000 145.00000 0.00000
35.00000 145.00000 0.00000
36.00000 145.00000 0.00000
37.00000 145.00000 0.00000
38.00000 145.00000 0.00000
39.00000 145.00000 0.00000
0.00000 146.00000 0.00000
1.00000 146.00000 0.00000
2.00000 146.00000 0.00000
3.00000 146.00000 0.00000
4.00000 146.00000 0.00000
5.00000 146.00000 0.00000
6.00000 146.00000 0.00000
7.00000 146.00000 0.00000
8.00000 146.00000 0.00000
9.00000 146.00000 0.00000
10.00000 146.00000 0.00000
11.00000 146.00000 0.00000
12.00000 146.00000 0.00000
13.00000 146.00000 0.00000
14.00000 146.00000 0.00000
15.00000 146.00000 0.00000
16.00000 146.00000 0.00000
17.00000 146.00000 0.00000
18.00000 146.00000 0.00000
19.00000 146.00000 0.00000
20.00000 146.00000 0.00000
21.00000 146.00000 0.00000
22.00000 146.00000 0.00000
23.00000 146.00000 0.00000
24.00000 146.00000 0.00000
25.00000 146.00000 0.00000
26.00000 146.00000 0.00000
27.00000 146.00000 0.00000
28.00000 146.00000 0.00000
29.00000 146.00000 0.00000
30.00000 146.00000 0.00000
31.00000 146.00000 0.00000
32.00000 146.00000 0.00000
33.00000 146.00000 0.00000
34.00000 146.00000 0.00000
35.00000 146.00000 0.00000
36.00000 146.00000 0.00000
37.00000 146.00000 0.00000
38.00000 146.00000 0.00000
39.00000 146.00000 0.00000
0.00000 147.00000 0.00000
1.00000 147.00000 0.00000
2.00000 147.00000 0.00000
3.00000 147.00000 0.00000
4.00000 147.00000 0.00000
5.00000 147.00000 0.00000
6.00000 147.00000 0.00000
7.00000 147.00000 0.00000
8.00000 147.00000 0.00000
9.00000 147.00000 0.00000
10.00000 147.00000 0.00000
11.00000 147.00000 0.00000
12.00000 147.00000 0.00000
13.00000 147.00000 0.00000
14.00000 147.00000 0.00000
15.00000 147.00000 0.00000
16.00000 147.00000 0.00000
17.00000 147.00000 0.00000
18.00000 147.00000 0.00000
19.00000 147.00000 0.00000
20.00000 147.00000 0.00000
21.00000 147.00000 0.00000
22.00000 147.00000 0.00000
23.00000 147.00000 0.00000
24.00000 147.00000 0.00000
25.00000 147.00000 0.00000
26.00000 147.00000 0.00000
27.00000 147.00000 0.00000
28.00000 147.00000 0.00000
29.00000 147.00000 0.00000
30.00000 147.00000 0.00000
31.00000 147.00000 0.00000
32.00000 147.00000 0.00000
33.00000 147.00000 0.00000
34.00000 147.00000 0.00000
35.00000 147.00000 0.00000
36.00000 147.00000 0.00000
37.00000 147.00000 0.00000
38.00000 147.00000 0.00000
39.00000 147.00000 0.00000
0.00000 148.00000 0.00000
1.00000 148.00000 0.00000
2.00000 148.00000 0.00000
3.00000 148.00000 0.00000
4.00000 148.00000 0.00000
5.00000 148.00000 0.00000
6.00000 148.00000 0.00000
7.00000 148.00000 0.00000
8.00000 148.00000 0.00000
9.00000 148.00000 0.00000
10.00000 148.00000 0.00000
11.00000 148.00000 0.00000
12.00000 148.00000 0.00000
13.00000 148.00000 0.00000
14.00000 148.00000 0.00000
15.00000 148.00000 0.00000
16.00000 148.00000 0.00000
17.00000 148.00000 0.00000
18.00000 148.00000 0.00000
19.00000 148.00000 0.00000
20.00000 148.00000 0.00000
21.00000 148.00000 0.00000
22.00000 148.00000 0.00000
23.00000 148.00000 0.00000
24.00000 148.00000 0.00000
25.00000 148.00000 0.00000
26.00000 148.00000 0.00000
27.00000 148.00000 0.00000
28.00000 148.00000 0.00000
29.00000 148.00000 0.00000
30.00000 148.00000 0.00000
31.00000 148.00000 0.00000
32.00000 148.00000 0.00000
33.00000 148.00000 0.00000
34.00000 148.00000 0.00000
35.00000 148.00000 0.00000
36.00000 148.00000 0.00000
37.00000 148.00000 0.00000
38.00000 148.00000 0.00000
39.00000 148.00000 0.00000
0.00000 149.00000 0.00000
1.00000 149.00000 0.00000
2.00000 149.00000 0.00000
3.00000 149.00000 0.00000
4.00000 149.00000 0.00000
5.00000 149.00000 0.00000
6.00000 149.00000 0.00000
7.00000 149.00000 0.00000
8.00000 149.00000 0.00000
9.00000 149.00000 0.00000
10.00000 149.00000 0.00000
11.00000 149.00000 0.00000
12.00000 149.00000 0.00000
13.00000 149.00000 0.00000
14.00000 149.00000 0.00000
15.00000 149.00000 0.00000
16.00000 149.00000 0.00000
17.00000 149.00000 0.00000
18.00000 149.00000 0.00000
19.00000 149.00000 0.00000
20.00000 149.00000 0.00000
21.00000 149.00000 0.00000
22.00000 149.00000 0.00000
23.00000 149.00000 0.00000
24.00000 149.00000 0.00000
25.00000 149.00000 0.00000
26.00000 149.00000 0.00000
27.00000 149.00000 0.00000
28.00000 149.00000 0.00000
29.00000 149.00000 0.00000
30.00000 149.00000 0.00000
31.00000 149.00000 0.00000
32.00000 149.00000 0.00000
33.00000 149.00000 0.00000
34.00000 149.00000 0.00000
35.00000 149.00000 0.00000
36.00000 149.00000 0.00000
37.00000 149.00000 0.00000
38.00000 149.00000 0.00000
39.00000 149.00000 0.00000
0.00000 150.00000 0.00000
1.00000 150.00000 0.00000
2.00000 150.00000 0.00000
3.00000 150.00000 0.00000
4.00000 150.00000 0.00000
5.00000 150.00000 0.00000
6.00000 150.00000 0.00000
7.00000 150.00000 0.00000
8.00000 150.00000 0.00000
9.00000 150.00000 0.00000
10.00000 150.00000 0.00000
11.00000 150.00000 0.00000
12.00000 150.00000 0.00000
13.00000 150.00000 0.00000
14.00000 150.00000 0.00000
15.00000 150.00000 0.00000
16.00000 150.00000 0.00000
17.00000 150.00000 0.00000
18.00000 150.00000 0.00000
19.00000 150.00000 0.00000
20.00000 150.00000 0.00000
21.00000 150.00000 0.00000
22.00000 150.00000 0.00000
23.00000 150.00000 0.00000
24.00000 150.00000 0.00000
25.00000 150.00000 0.00000
26.00000 150.00000 0.00000
27.00000 150.00000 0.00000
28.00000 150.00000 0.00000
29.00000 150.00000 0.00000
30.00000 150.00000 0.00000
31.00000 150.00000 0.00000
32.00000 150.00000 0.00000
33.00000 150.00000 0.00000
34.00000 150.00000 0.00000
35.00000 150.00000 0.00000
36.00000 150.00000 0.00000
37.00000 150.00000 0.00000
38.00000 150.00000 0.00000
39.00000 150.00000 0.00000
0.00000 151.00000 0.00000
1.00000 151.00000 0.00000
2.00000 151.00000 0.00000
3.00000 151.00000 0.00000
4.00000 151.00000 0.00000
5.00000 151.00000 0.00000
6.00000 151.00000 0.00000
7.00000 151.00000 0.00000
8.00000 151.00000 0.00000
9.00000 151.00000 0.00000
10.00000 151.00000 0.00000
11.00000 151.00000 0.00000
12.00000 151.00000 0.00000
13.00000 151.00000 0.00000
14.00000 151.00000 0.00000
15.00000 151.00000 0.00000
16.00000 151.00000 0.00000
17.00000 151.00000 0.00000
18.00000 151.00000 0.00000
19.00000 151.00000 0.00000
20.00000 151.00000 0.00000
21.00000 151.00000 0.00000
22.00000 151.00000 0.00000
23.00000 151.00000 0.00000
24.00000 151.00000 0.00000
25.00000 151.00000 0.00000
26.00000 151.00000 0.00000
27.00000 151.00000 0.00000
28.00000 151.00000 0.00000
29.00000 151.00000 0.00000
30.00000 151.00000 0.00000
31.00000 151.00000 0.00000
32.00000 151.00000 0.00000
33.00000 151.00000 0.00000
34.00000 151.00000 0.00000
35.00000 151.00000 0.00000
36.00000 151.00000 0.00000
37.00000 151.00000 0.00000
38.00000 151.00000 0.00000
39.00000 151.00000 0.00000
0.00000 152.00000 0.00000
1.00000 152.00000 0.00000
2.00000 152.00000 0.00000
3.00000 152.00000 0.00000
4.00000 152.00000 0.00000
5.00000 152.00000 0.00000
6.00000 152.00000 0.00000
7.00000 152.00000 0.00000
8.00000 152.00000 0.00000
9.00000 152.00000 0.00000
10.00000 152.00000 0.00000
11.00000 152.00000 0.00000
12.00000 152.00000 0.00000
13.00000 152.00000 0.00000
14.00000 152.00000 0.00000
15.00000 152.00000 0.00000
16.00000 152.00000 0.00000
17.00000 152.00000 0.00000
18.00000 152.00000 0.00000
19.00000 152.00000 0.00000
20.00000 152.00000 0.00000
21.00000 152.00000 0.00000
22.00000 152.00000 0.00000
23.00000 152.00000 0.00000
24.00000 152.00000 0.00000
25.00000 152.00000 0.00000
26.00000 152.00000 0.00000
27.00000 152.00000 0.00000
28.00000 152.00000 0.00000
29.00000 152.00000 0.00000
30.00000 152.00000 0.00000
31.00000 152.00000 0.00000
32.00000 152.00000 0.00000
33.00000 152.00000 0.00000
34.00000 152.00000 0.00000
35.00000 152.00000 0.00000
36.00000 152.00000 0.00000
37.00000 152.00000 0.00000
38.00000 152.00000 0.00000
39.00000 152.00000 0.00000
0.00000 153.00000 0.00000
1.00000 153.00000 0.00000
2.00000 153.00000 0.00000
3.00000 153.00000 0.00000
4.00000 153.00000 0.00000
5.00000 153.00000 0.00000
6.00000 153.00000 0.00000
7.00000 153.00000 0.00000
8.00000 153.00000 0.00000
9.00000 153.00000 0.00000
10.00000 153.00000 0.00000
11.00000 153.00000 0.00000
12.00000 153.00000 0.00000
13.00000 153.00000 0.00000
14.00000 153.00000 0.00000
15.00000 153.00000 0.00000
16.00000 153.00000 0.00000
17.00000 153.00000 0.00000
18.00000 153.00000 0.00000
19.00000 153.00000 0.00000
20.00000 153.00000 0.00000
21.00000 153.00000 0.00000
22.00000 153.00000 0.00000
23.00000 153.00000 0.00000
24.00000 153.00000 0.00000
25.00000 153.00000 0.00000
26.00000 153.00000 0.00000
27.00000 153.00000 0.00000
28.00000 153.00000 0.00000
29.00000 153.00000 0.00000
30.00000 153.00000 0.00000
31.00000 153.00000 0.00000
32.00000 153.00000 0.00000
33.00000 153.00000 0.00000
34.00000 153.00000 0.00000
35.00000 153.00000 0.00000
36.00000 153.00000 0.00000
37.00000 153.00000 0.00000
38.00000 153.00000 0.00000
39.00000 153.00000 0.00000
0.00000 154.00000 0.00000
1.00000 154.00000 0.00000
2.00000 154.00000 0.00000
3.00000 154.00000 0.00000
4.00000 154.00000 0.00000
5.00000 154.00000 0.00000
6.00000 154.00000 0.00000
7.00000 154.00000 0.00000
8.00000 154.00000 0.00000
9.00000 154.00000 0.00000
10.00000 154.00000 0.00000
11.00000 154.00000 0.00000
12.00000 154.00000 0.00000
13.00000 154.00000 0.00000
14.00000 154.00000 0.00000
15.00000 154.00000 0.00000
16.00000 154.00000 0.00000
17.00000 154.00000 0.00000
18.00000 154.00000 0.00000
19.00000 154.00000 0.00000
20.00000 154.00000 0.00000
21.00000 154.00000 0.00000
22.00000 154.00000 0.00000
23.00000 154.00000 0.00000
24.00000 154.00000 0.00000
25.00000 154.00000 0.00000
26.00000 154.00000 0.00000
27.00000 154.00000 0.00000
28.00000 154.00000 0.00000
29.00000 154.00000 0.00000
30.00000 154.00000 0.00000
31.00000 154.00000 0.00000
32.00000 154.00000 0.00000
33.00000 154.00000 0.00000
34.00000 154.00000 0.00000
35.00000 154.00000 0.00000
36.00000 154.00000 0.00000
37.00000 154.00000 0.00000
38.00000 154.00000 0.00000
39.00000 154.00000 0.00000
0.00000 155.00000 0.00000
1.00000 155.00000 0.00000
2.00000 155.00000 0.00000
3.00000 155.00000 0.00000
4.00000 155.00000 0.00000
5.00000 155.00000 0.00000
6.00000 155.00000 0.00000
7.00000 155.00000 0.00000
8.00000 155.00000 0.00000
9.00000 155.00000 0.00000
10.00000 155.00000 0.00000
11.00000 155.00000 0.00000
12.00000 155.00000 0.00000
13.00000 155.00000 0.00000
14.00000 155.00000 0.00000
15.00000 155.00000 0.00000
16.00000 155.00000 0.00000
17.00000 155.00000 0.00000
18.00000 155.00000 0.00000
19.00000 155.00000 0.00000
20.00000 155.00000 0.00000
21.00000 155.00000 0.00000
22.00000 155.00000 0.00000
23.00000 155.00000 0.00000
24.00000 155.00000 0.00000
25.00000 155.00000 0.00000
26.00000 155.00000 0.00000
27.00000 155.00000 0.00000
28.00000 155.00000 0.00000
29.00000 155.00000 0.00000
30.00000 155.00000 0.00000
31.00000 155.00000 0.00000
32.00000 155.00000 0.00000
33.00000 155.00000 0.00000
34.00000 155.00000 0.00000
35.00000 155.00000 0.00000
36.00000 155.00000 0.00000
37.00000 155.00000 0.00000
38.00000 155.00000 0.00000
39.00000 155.00000 0.00000
0.00000 156.00000 0.00000
1.00000 156.00000 0.00000
2.00000 156.00000 0.00000
3.00000 156.00000 0.00000
4.00000 156.00000 0.00000
5.00000 156.00000 0.00000
6.00000 156.00000 0.00000
7.00000 156.00000 0.00000
8.00000 156.00000 0.00000
9.00000 156.00000 0.00000
10.00000 156.00000 0.00000
11.00000 156.00000 0.00000
12.00000 156.00000 0.00000
13.00000 156.00000 0.00000
14.00000 156.00000 0.00000
15.00000 156.00000 0.00000
16.00000 156.00000 0.00000
17.00000 156.00000 0.00000
18.00000 156.00000 0.00000
19.00000 156.00000 0.00000
20.00000 156.00000 0.00000
21.00000 156.00000 0.00000
22.00000 156.00000 0.00000
23.00000 156.00000 0.00000
24.00000 156.00000 0.00000
25.00000 156.00000 0.00000
26.00000 156.00000 0.00000
27.00000 156.00000 0.00000
28.00000 156.00000 0.00000
29.00000 156.00000 0.00000
30.00000 156.00000 0.00000
31.00000 156.00000 0.00000
32.00000 156.00000 0.00000
33.00000 156.00000 0.00000
34.00000 156.00000 0.00000
35.00000 156.00000 0.00000
36.00000 156.00000 0.00000
37.00000 156.00000 0.00000
38.00000 156.00000 0.00000
39.00000 156.00000 0.00000
0.00000 157.00000 0.00000
1.00000 157.00000 0.00000
2.00000 157.00000 0.00000
3.00000 157.00000 0.00000
4.00000 157.00000 0.00000
5.00000 157.00000 0.00000
6.00000 157.00000 0.00000
7.00000 157.00000 0.00000
8.00000 157.00000 0.00000
9.00000 157.00000 0.00000
10.00000 157.00000 0.00000
11.00000 157.00000 0.00000
12.00000 157.00000 0.00000
13.00000 157.00000 0.00000
14.00000 157.00000 0.00000
15.00000 157.00000 0.00000
16.00000 157.00000 0.00000
17.00000 157.00000 0.00000
18.00000 157.00000 0.00000
19.00000 157.00000 0.00000
20.00000 157.00000 0.00000
21.00000 157.00000 0.00000
22.00000 157.00000 0.00000
23.00000 157.00000 0.00000
24.00000 157.00000 0.00000
25.00000 157.00000 0.00000
26.00000 157.00000 0.00000
27.00000 157.00000 0.00000
28.00000 157.00000 0.00000
29.00000 157.00000 0.00000
30.00000 157.00000 0.00000
31.00000 157.00000 0.00000
32.00000 157.00000 0.00000
33.00000 157.00000 0.00000
34.00000 157.00000 0.00000
35.00000 157.00000 0.00000
36.00000 157.00000 0.00000
37.00000 157.00000 0.00000
38.00000 157.00000 0.00000
39.00000 157.00000 0.00000
0.00000 158.00000 0.00000
1.00000 158.00000 0.00000
2.00000 158.00000 0.00000
3.00000 158.00000 0.00000
4.00000 158.00000 0.00000
5.00000 158.00000 0.00000
6.00000 158.00000 0.00000
7.00000 158.00000 0.00000
8.00000 158.00000 0.00000
9.00000 158.00000 0.00000
10.00000 158.00000 0.00000
11.00000 158.00000 0.00000
12.00000 158.00000 0.00000
13.00000 158.00000 0.00000
14.00000 158.00000 0.00000
15.00000 158.00000 0.00000
16.00000 158.00000 0.00000
17.00000 158.00000 0.00000
18.00000 158.00000 0.00000
19.00000 158.00000 0.00000
20.00000 158.00000 0.00000
21.00000 158.00000 0.00000
22.00000 158.00000 0.00000
23.00000 158.00000 0.00000
24.00000 158.00000 0.00000
25.00000 158.00000 0.00000
26.00000 158.00000 0.00000
27.00000 158.00000 0.00000
28.00000 158.00000 0.00000
29.00000 158.00000 0.00000
30.00000 158.00000 0.00000
31.00000 158.00000 0.00000
32.00000 158.00000 0.00000
33.00000 158.00000 0.00000
34.00000 158.00000 0.00000
35.00000 158.00000 0.00000
36.00000 158.00000 0.00000
37.00000 158.00000 0.00000
38.00000 158.00000 0.00000
39.00000 158.00000 0.00000
0.00000 159.00000 0.00000
1.00000 159.00000 0.00000
2.00000 159.00000 0.00000
3.00000 159.00000 0.00000
4.00000 159.00000 0.00000
5.00000 159.00000 0.00000
6.00000 159.00000 0.00000
7.00000 159.00000 0.00000
8.00000 159.00000 0.00000
9.00000 159.00000 0.00000
10.00000 159.00000 0.00000
11.00000 159.00000 0.00000
12.00000 159.00000 0.00000
13.00000 159.00000 0.00000
14.00000 159.00000 0.00000
15.00000 159.00000 0.00000
16.00000 159.00000 0.00000
17.00000 159.00000 0.00000
18.00000 159.00000 0.00000
19.00000 159.00000 0.00000
20.00000 159.00000 0.00000
21.00000 159.00000 0.00000
22.00000 159.00000 0.00000
23.00000 159.00000 0.00000
24.00000 159.00000 0.00000
25.00000 159.00000 0.00000
26.00000 159.00000 0.00000
27.00000 159.00000 0.00000
28.00000 159.00000 0.00000
29.00000 159.00000 0.00000
30.00000 159.00000 0.00000
31.00000 159.00000 0.00000
32.00000 159.00000 0.00000
33.00000 159.00000 0.00000
34.00000 159.00000 0.00000
35.00000 159.00000 0.00000
36.00000 159.00000 0.00000
37.00000 159.00000 0.00000
38.00000 159.00000 0.00000
39.00000 159.00000 0.00000
0.00000 160.00000 0.00000
1.00000 160.00000 0.00000
2.00000 160.00000 0.00000
3.00000 160.00000 0.00000
4.00000 160.00000 0.00000
5.00000 160.00000 0.00000
6.00000 160.00000 0.00000
7.00000 160.00000 0.00000
8.00000 160.00000 0.00000
9.00000 160.00000 0.00000
10.00000 160.00000 0.00000
11.00000 160.00000 0.00000
12.00000 160.00000 0.00000
13.00000 160.00000 0.00000
14.00000 160.00000 0.00000
15.00000 160.00000 0.00000
16.00000 160.00000 0.00000
17.00000 160.00000 0.00000
18.00000 160.00000 0.00000
19.00000 160.00000 0.00000
20.00000 160.00000 0.00000
21.00000 160.00000 0.00000
22.00000 160.00000 0.00000
23.00000 160.00000 0.00000
24.00000 160.00000 0.00000
25.00000 160.00000 0.00000
26.00000 160.00000 0.00000
27.00000 160.00000 0.00000
28.00000 160.00000 0.00000
29.00000 160.00000 0.00000
30.00000 160.00000 0.00000
31.00000 160.00000 0.00000
32.00000 160.00000 0.00000
33.00000 160.00000 0.00000
34.00000 160.00000 0.00000
35.00000 160.00000 0.00000
36.00000 160.00000 0.00000
37.00000 160.00000 0.00000
38.00000 160.00000 0.00000
39.00000 160.00000 0.00000
0.00000 161.00000 0.00000
1.00000 161.00000 0.00000
2.00000 161.00000 0.00000
3.00000 161.00000 0.00000
4.00000 161.00000 0.00000
5.00000 161.00000 0.00000
6.00000 161.00000 0.00000
7.00000 161.00000 0.00000
8.00000 161.00000 0.00000
9.00000 161.00000 0.00000
10.00000 161.00000 0.00000
11.00000 161.00000 0.00000
12.00000 161.00000 0.00000
13.00000 161.00000 0.00000
14.00000 161.00000 0.00000
15.00000 161.00000 0.00000
16.00000 161.00000 0.00000
17.00000 161.00000 0.00000
18.00000 161.00000 0.00000
19.00000 161.00000 0.00000
20.00000 161.00000 0.00000
21.00000 161.00000 0.00000
22.00000 161.00000 0.00000
23.00000 161.00000 0.00000
24.00000 161.00000 0.00000
25.00000 161.00000 0.00000
26.00000 161.00000 0.00000
27.00000 161.00000 0.00000
28.00000 161.00000 0.00000
29.00000 161.00000 0.00000
30.00000 161.00000 0.00000
31.00000 161.00000 0.00000
32.00000 161.00000 0.00000
33.00000 161.00000 0.00000
34.00000 161.00000 0.00000
35.00000 161.00000 0.00000
36.00000 161.00000 0.00000
37.00000 161.00000 0.00000
38.00000 161.00000 0.00000
39.00000 161.00000 0.00000
0.00000 162.00000 0.00000
1.00000 162.00000 0.00000
2.00000 162.00000 0.00000
3.00000 162.00000 0.00000
4.00000 162.00000 0.00000
5.00000 162.00000 0.00000
6.00000 162.00000 0.00000
7.00000 162.00000 0.00000
8.00000 162.00000 0.00000
9.00000 162.00000 0.00000
10.00000 162.00000 0.00000
11.00000 162.00000 0.00000
12.00000 162.00000 0.00000
13.00000 162.00000 0.00000
14.00000 162.00000 0.00000
15.00000 162.00000 0.00000
16.00000 162.00000 0.00000
17.00000 162.00000 0.00000
18.00000 162.00000 0.00000
19.00000 162.00000 0.00000
20.00000 162.00000 0.00000
21.00000 162.00000 0.00000
22.00000 162.00000 0.00000
23.00000 162.00000 0.00000
24.00000 162.00000 0.00000
25.00000 162.00000 0.00000
26.00000 162.00000 0.00000
27.00000 162.00000 0.00000
28.00000 162.00000 0.00000
29.00000 162.00000 0.00000
30.00000 162.00000 0.00000
31.00000 162.00000 0.00000
32.00000 162.00000 0.00000
33.00000 162.00000 0.00000
34.00000 162.00000 0.00000
35.00000 162.00000 0.00000
36.00000 162.00000 0.00000
37.00000 162.00000 0.00000
38.00000 162.00000 0.00000
39.00000 162.00000 0.00000
0.00000 163.00000 0.00000
1.00000 163.00000 0.00000
2.00000 163.00000 0.00000
3.00000 163.00000 0.00000
4.00000 163.00000 0.00000
5.00000 163.00000 0.00000
6.00000 163.00000 0.00000
7.00000 163.00000 0.00000
8.00000 163.00000 0.00000
9.00000 163.00000 0.00000
10.00000 163.00000 0.00000
11.00000 163.00000 0.00000
12.00000 163.00000 0.00000
13.00000 163.00000 0.00000
14.00000 163.00000 0.00000
15.00000 163.00000 0.00000
16.00000 163.00000 0.00000
17.00000 163.00000 0.00000
18.00000 163.00000 0.00000
19.00000 163.00000 0.00000
20.00000 163.00000 0.00000
21.00000 163.00000 0.00000
22.00000 163.00000 0.00000
23.00000 163.00000 0.00000
24.00000 163.00000 0.00000
25.00000 163.00000 0.00000
26.00000 163.00000 0.00000
27.00000 163.00000 0.00000
28.00000 163.00000 0.00000
29.00000 163.00000 0.00000
30.00000 163.00000 0.00000
31.00000 163.00000 0.00000
32.00000 163.00000 0.00000
33.00000 163.00000 0.00000
34.00000 163.00000 0.00000
35.00000 163.00000 0.00000
36.00000 163.00000 0.00000
37.00000 163.00000 0.00000
38.00000 163.00000 0.00000
39.00000 163.00000 0.00000
0.00000 164.00000 0.00000
1.00000 164.00000 0.00000
2.00000 164.00000 0.00000
3.00000 164.00000 0.00000
4.00000 164.00000 0.00000
5.00000 164.00000 0.00000
6.00000 164.00000 0.00000
7.00000 164.00000 0.00000
8.00000 164.00000 0.00000
9.00000 164.00000 0.00000
10.00000 164.00000 0.00000
11.00000 164.00000 0.00000
12.00000 164.00000 0.00000
13.00000 164.00000 0.00000
14.00000 164.00000 0.00000
15.00000 164.00000 0.00000
16.00000 164.00000 0.00000
17.00000 164.00000 0.00000
18.00000 164.00000 0.00000
19.00000 164.00000 0.00000
20.00000 164.00000 0.00000
21.00000 164.00000 0.00000
22.00000 164.00000 0.00000
23.00000 164.00000 0.00000
24.00000 164.00000 0.00000
25.00000 164.00000 0.00000
26.00000 164.00000 0.00000
27.00000 164.00000 0.00000
28.00000 164.00000 0.00000
29.00000 164.00000 0.00000
30.00000 164.00000 0.00000
31.00000 164.00000 0.00000
32.00000 164.00000 0.00000
33.00000 164.00000 0.00000
34.00000 164.00000 0.00000
35.00000 164.00000 0.00000
36.00000 164.00000 0.00000
37.00000 164.00000 0.00000
38.00000 164.00000 0.00000
39.00000 164.00000 0.00000
0.00000 165.00000 0.00000
1.00000 165.00000 0.00000
2.00000 165.00000 0.00000
3.00000 165.00000 0.00000
4.00000 165.00000 0.00000
5.00000 165.00000 0.00000
6.00000 165.00000 0.00000
7.00000 165.00000 0.00000
8.00000 165.00000 0.00000
9.00000 165.00000 0.00000
10.00000 165.00000 0.00000
11.00000 165.00000 0.00000
12.00000 165.00000 0.00000
13.00000 165.00000 0.00000
14.00000 165.00000 0.00000
15.00000 165.00000 0.00000
16.00000 165.00000 0.00000
17.00000 165.00000 0.00000
18.00000 165.00000 0.00000
19.00000 165.00000 0.00000
20.00000 165.00000 0.00000
21.00000 165.00000 0.00000
22.00000 165.00000 0.00000
23.00000 165.00000 0.00000
24.00000 165.00000 0.00000
25.00000 165.00000 0.00000
26.00000 165.00000 0.00000
27.00000 165.00000 0.00000
28.00000 165.00000 0.00000
29.00000 165.00000 0.00000
30.00000 165.00000 0.00000
31.00000 165.00000 0.00000
32.00000 165.00000 0.00000
33.00000 165.00000 0.00000
34.00000 165.00000 0.00000
35.00000 165.00000 0.00000
36.00000 165.00000 0.00000
37.00000 165.00000 0.00000
38.00000 165.00000 0.00000
39.00000 165.00000 0.00000
0.00000 166.00000 0.00000
1.00000 166.00000 0.00000
2.00000 166.00000 0.00000
3.00000 166.00000 0.00000
4.00000 166.00000 0.00000
5.00000 166.00000 0.00000
6.00000 166.00000 0.00000
7.00000 166.00000 0.00000
8.00000 166.00000 0.00000
9.00000 166.00000 0.00000
10.00000 166.00000 0.00000
11.00000 166.00000 0.00000
12.00000 166.00000 0.00000
13.00000 166.00000 0.00000
14.00000 166.00000 0.00000
15.00000 166.00000 0.00000
16.00000 166.00000 0.00000
17.00000 166.00000 0.00000
18.00000 166.00000 0.00000
19.00000 166.00000 0.00000
20.00000 166.00000 0.00000
21.00000 166.00000 0.00000
22.00000 166.00000 0.00000
23.00000 166.00000 0.00000
24.00000 166.00000 0.00000
25.00000 166.00000 0.00000
26.00000 166.00000 0.00000
27.00000 166.00000 0.00000
28.00000 166.00000 0.00000
29.00000 166.00000 0.00000
30.00000 166.00000 0.00000
31.00000 166.00000 0.00000
32.00000 166.00000 0.00000
33.00000 166.00000 0.00000
34.00000 166.00000 0.00000
35.00000 166.00000 0.00000
36.00000 166.00000 0.00000
37.00000 166.00000 0.00000
38.00000 166.00000 0.00000
39.00000 166.00000 0.00000
0.00000 167.00000 0.00000
1.00000 167.00000 0.00000
2.00000 167.00000 0.00000
3.00000 167.00000 0.00000
4.00000 167.00000 0.00000
5.00000 167.00000 0.00000
6.00000 167.00000 0.00000
7.00000 167.00000 0.00000
8.00000 167.00000 0.00000
9.00000 167.00000 0.00000
10.00000 167.00000 0.00000
11.00000 167.00000 0.00000
12.00000 167.00000 0.00000
13.00000 167.00000 0.00000
14.00000 167.00000 0.00000
15.00000 167.00000 0.00000
16.00000 167.00000 0.00000
17.00000 167.00000 0.00000
18.00000 167.00000 0.00000
19.00000 167.00000 0.00000
20.00000 167.00000 0.00000
21.00000 167.00000 0.00000
22.00000 167.00000 0.00000
23.00000 167.00000 0.00000
24.00000 167.00000 0.00000
25.00000 167.00000 0.00000
26.00000 167.00000 0.00000
27.00000 167.00000 0.00000
28.00000 167.00000 0.00000
29.00000 167.00000 0.00000
30.00000 167.00000 0.00000
31.00000 167.00000 0.00000
32.00000 167.00000 0.00000
33.00000 167.00000 0.00000
34.00000 167.00000 0.00000
35.00000 167.00000 0.00000
36.00000 167.00000 0.00000
37.00000 167.00000 0.00000
38.00000 167.00000 0.00000
39.00000 167.00000 0.00000
0.00000 168.00000 0.00000
1.00000 168.00000 0.00000
2.00000 168.00000 0.00000
3.00000 168.00000 0.00000
4.00000 168.00000 0.00000
5.00000 168.00000 0.00000
6.00000 168.00000 0.00000
7.00000 168.00000 0.00000
8.00000 168.00000 0.00000
9.00000 168.00000 0.00000
10.00000 168.00000 0.00000
11.00000 168.00000 0.00000
12.00000 168.00000 0.00000
13.00000 168.00000 0.00000
14.00000 168.00000 0.00000
15.00000 168.00000 0.00000
16.00000 168.00000 0.00000
17.00000 168.00000 0.00000
18.00000 168.00000 0.00000
19.00000 168.00000 0.00000
20.00000 168.00000 0.00000
21.00000 168.00000 0.00000
22.00000 168.00000 0.00000
23.00000 168.00000 0.00000
24.00000 168.00000 0.00000
25.00000 168.00000 0.00000
26.00000 168.00000 0.00000
27.00000 168.00000 0.00000
28.00000 168.00000 0.00000
29.00000 168.00000 0.00000
30.00000 168.00000 0.00000
31.00000 168.00000 0.00000
32.00000 168.00000 0.00000
33.00000 168.00000 0.00000
34.00000 168.00000 0.00000
35.00000 168.00000 0.00000
36.00000 168.00000 0.00000
37.00000 168.00000 0.00000
38.00000 168.00000 0.00000
39.00000 168.00000 0.00000
0.00000 169.00000 0.00000
1.00000 169.00000 0.00000
2.00000 169.00000 0.00000
3.00000 169.00000 0.00000
4.00000 169.00000 0.00000
5.00000 169.00000 0.00000
6.00000 169.00000 0.00000
7.00000 169.00000 0.00000
8.00000 169.00000 0.00000
9.00000 169.00000 0.00000
10.00000 169.00000 0.00000
11.00000 169.00000 0.00000
12.00000 169.00000 0.00000
13.00000 169.00000 0.00000
14.00000 169.00000 0.00000
15.00000 169.00000 0.00000
16.00000 169.00000 0.00000
17.00000 169.00000 0.00000
18.00000 169.00000 0.00000
19.00000 169.00000 0.00000
20.00000 169.00000 0.00000
21.00000 169.00000 0.00000
22.00000 169.00000 0.00000
23.00000 169.00000 0.00000
24.00000 169.00000 0.00000
25.00000 169.00000 0.00000
26.00000 169.00000 0.00000
27.00000 169.00000 0.00000
28.00000 169.00000 0.00000
29.00000 169.00000 0.00000
30.00000 169.00000 0.00000
31.00000 169.00000 0.00000
32.00000 169.00000 0.00000
33.00000 169.00000 0.00000
34.00000 169.00000 0.00000
35.00000 169.00000 0.00000
36.00000 169.00000 0.00000
37.00000 169.00000 0.00000
38.00000 169.00000 0.00000
39.00000 169.00000 0.00000
0.00000 170.00000 0.00000
1.00000 170.00000 0.00000
2.00000 170.00000 0.00000
3.00000 170.00000 0.00000
4.00000 170.00000 0.00000
5.00000 170.00000 0.00000
6.00000 170.00000 0.00000
7.00000 170.00000 0.00000
8.00000 170.00000 0.00000
9.00000 170.00000 0.00000
10.00000 170.00000 0.00000
11.00000 170.00000 0.00000
12.00000 170.00000 0.00000
13.00000 170.00000 0.00000
14.00000 170.00000 0.00000
15.00000 170.00000 0.00000
16.00000 170.00000 0.00000
17.00000 170.00000 0.00000
18.00000 170.00000 0.00000
19.00000 170.00000 0.00000
20.00000 170.00000 0.00000
21.00000 170.00000 0.00000
22.00000 170.00000 0.00000
23.00000 170.00000 0.00000
24.00000 170.00000 0.00000
25.00000 170.00000 0.00000
26.00000 170.00000 0.00000
27.00000 170.00000 0.00000
28.00000 170.00000 0.00000
29.00000 170.00000 0.00000
30.00000 170.00000 0.00000
31.00000 170.00000 0.00000
32.00000 170.00000 0.00000
33.00000 170.00000 0.00000
34.00000 170.00000 0.00000
35.00000 170.00000 0.00000
36.00000 170.00000 0.00000
37.00000 170.00000 0.00000
38.00000 170.00000 0.00000
39.00000 170.00000 0.00000
0.00000 171.00000 0.00000
1.00000 171.00000 0.00000
2.00000 171.00000 0.00000
3.00000 171.00000 0.00000
4.00000 171.00000 0.00000
5.00000 171.00000 0.00000
6.00000 171.00000 0.00000
7.00000 171.00000 0.00000
8.00000 171.00000 0.00000
9.00000 171.00000 0.00000
10.00000 171.00000 0.00000
11.00000 171.00000 0.00000
12.00000 171.00000 0.00000
13.00000 171.00000 0.00000
14.00000 171.00000 0.00000
15.00000 171.00000 0.00000
16.00000 171.00000 0.00000
17.00000 171.00000 0.00000
18.00000 171.00000 0.00000
19.00000 171.00000 0.00000
20.00000 171.00000 0.00000
21.00000 171.00000 0.00000
22.00000 171.00000 0.00000
23.00000 171.00000 0.00000
24.00000 171.00000 0.00000
25.00000 171.00000 0.00000
26.00000 171.00000 0.00000
27.00000 171.00000 0.00000
28.00000 171.00000 0.00000
29.00000 171.00000 0.00000
30.00000 171.00000 0.00000
31.00000 171.00000 0.00000
32.00000 171.00000 0.00000
33.00000 171.00000 0.00000
34.00000 171.00000 0.00000
35.00000 171.00000 0.00000
36.00000 171.00000 0.00000
37.00000 171.00000 0.00000
38.00000 171.00000 0.00000
39.00000 171.00000 0.00000
0.00000 172.00000 0.00000
1.00000 172.00000 0.00000
2.00000 172.00000 0.00000
3.00000 172.00000 0.00000
4.00000 172.00000 0.00000
5.00000 172.00000 0.00000
6.00000 172.00000 0.00000
7.00000 172.00000 0.00000
8.00000 172.00000 0.00000
9.00000 172.00000 0.00000
10.00000 172.00000 0.00000
11.00000 172.00000 0.00000
12.00000 172.00000 0.00000
13.00000 172.00000 0.00000
14.00000 172.00000 0.00000
15.00000 172.00000 0.00000
16.00000 172.00000 0.00000
17.00000 172.00000 0.00000
18.00000 172.00000 0.00000
19.00000 172.00000 0.00000
20.00000 172.00000 0.00000
21.00000 172.00000 0.00000
22.00000 172.00000 0.00000
23.00000 172.00000 0.00000
24.00000 172.00000 0.00000
25.00000 172.00000 0.00000
26.00000 172.00000 0.00000
27.00000 172.00000 0.00000
28.00000 172.00000 0.00000
29.00000 172.00000 0.00000
30.00000 172.00000 0.00000
31.00000 172.00000 0.00000
32.00000 172.00000 0.00000
33.00000 172.00000 0.00000
34.00000 172.00000 0.00000
35.00000 172.00000 0.00000
36.00000 172.00000 0.00000
37.00000 172.00000 0.00000
38.00000 172.00000 0.00000
39.00000 172.00000 0.00000
0.00000 173.00000 0.00000
1.00000 173.00000 0.00000
2.00000 173.00000 0.00000
3.00000 173.00000 0.00000
4.00000 173.00000 0.00000
5.00000 173.00000 0.00000
6.00000 173.00000 0.00000
7.00000 173.00000 0.00000
8.00000 173.00000 0.00000
9.00000 173.00000 0.00000
10.00000 173.00000 0.00000
11.00000 173.00000 0.00000
12.00000 173.00000 0.00000
13.00000 173.00000 0.00000
14.00000 173.00000 0.00000
15.00000 173.00000 0.00000
16.00000 173.00000 0.00000
17.00000 173.00000 0.00000
18.00000 173.00000 0.00000
19.00000 173.00000 0.00000
20.00000 173.00000 0.00000
21.00000 173.00000 0.00000
22.00000 173.00000 0.00000
23.00000 173.00000 0.00000
24.00000 173.00000 0.00000
25.00000 173.00000 0.00000
26.00000 173.00000 0.00000
27.00000 173.00000 0.00000
28.00000 173.00000 0.00000
29.00000 173.00000 0.00000
30.00000 173.00000 0.00000
31.00000 173.00000 0.00000
32.00000 173.00000 0.00000
33.00000 173.00000 0.00000
34.00000 173.00000 0.00000
35.00000 173.00000 0.00000
36.00000 173.00000 0.00000
37.00000 173.00000 0.00000
38.00000 173.00000 0.00000
39.00000 173.00000 0.00000
0.00000 174.00000 0.00000
1.00000 174.00000 0.00000
2.00000 174.00000 0.00000
3.00000 174.00000 0.00000
4.00000 174.00000 0.00000
5.00000 174.00000 0.00000
6.00000 174.00000 0.00000
7.00000 174.00000 0.00000
8.00000 174.00000 0.00000
9.00000 174.00000 0.00000
10.00000 174.00000 0.00000
11.00000 174.00000 0.00000
12.00000 174.00000 0.00000
13.00000 174.00000 0.00000
14.00000 174.00000 0.00000
15.00000 174.00000 0.00000
16.00000 174.00000 0.00000
17.00000 174.00000 0.00000
18.00000 174.00000 0.00000
19.00000 174.00000 0.00000
20.00000 174.00000 0.00000
21.00000 174.00000 0.00000
22.00000 174.00000 0.00000
23.00000 174.00000 0.00000
24.00000 174.00000 0.00000
25.00000 174.00000 0.00000
26.00000 174.00000 0.00000
27.00000 174.00000 0.00000
28.00000 174.00000 0.00000
29.00000 174.00000 0.00000
30.00000 174.00000 0.00000
31.00000 174.00000 0.00000
32.00000 174.00000 0.00000
33.00000 174.00000 0.00000
34.00000 174.00000 0.00000
35.00000 174.00000 0.00000
36.00000 174.00000 0.00000
37.00000 174.00000 0.00000
38.00000 174.00000 0.00000
39.00000 174.00000 0.00000
0.00000 175.00000 0.00000
1.00000 175.00000 0.00000
2.00000 175.00000 0.00000
3.00000 175.00000 0.00000
4.00000 175.00000 0.00000
5.00000 175.00000 0.00000
6.00000 175.00000 0.00000
7.00000 175.00000 0.00000
8.00000 175.00000 0.00000
9.00000 175.00000 0.00000
10.00000 175.00000 0.00000
11.00000 175.00000 0.00000
12.00000 175.00000 0.00000
13.00000 175.00000 0.00000
14.00000 175.00000 0.00000
15.00000 175.00000 0.00000
16.00000 175.00000 0.00000
17.00000 175.00000 0.00000
18.00000 175.00000 0.00000
19.00000 175.00000 0.00000
20.00000 175.00000 0.00000
21.00000 175.00000 0.00000
22.00000 175.00000 0.00000
23.00000 175.00000 0.00000
24.00000 175.00000 0.00000
25.00000 175.00000 0.00000
26.00000 175.00000 0.00000
27.00000 175.00000 0.00000
28.00000 175.00000 0.00000
29.00000 175.00000 0.00000
30.00000 175.00000 0.00000
31.00000 175.00000 0.00000
32.00000 175.00000 0.00000
33.00000 175.00000 0.00000
34.00000 175.00000 0.00000
35.00000 175.00000 0.00000
36.00000 175.00000 0.00000
37.00000 175.00000 0.00000
38.00000 175.00000 0.00000
39.00000 175.00000 0.00000
0.00000 176.00000 0.00000
1.00000 176.00000 0.00000
2.00000 176.00000 0.00000
3.00000 176.00000 0.00000
4.00000 176.00000 0.00000
5.00000 176.00000 0.00000
6.00000 176.00000 0.00000
7.00000 176.00000 0.00000
8.00000 176.00000 0.00000
9.00000 176.00000 0.00000
10.00000 176.00000 0.00000
11.00000 176.00000 0.00000
12.00000 176.00000 0.00000
13.00000 176.00000 0.00000
14.00000 176.00000 0.00000
15.00000 176.00000 0.00000
16.00000 176.00000 0.00000
17.00000 176.00000 0.00000
18.00000 176.00000 0.00000
19.00000 176.00000 0.00000
20.00000 176.00000 0.00000
21.00000 176.00000 0.00000
22.00000 176.00000 0.00000
23.00000 176.00000 0.00000
24.00000 176.00000 0.00000
25.00000 176.00000 0.00000
26.00000 176.00000 0.00000
27.00000 176.00000 0.00000
28.00000 176.00000 0.00000
29.00000 176.00000 0.00000
30.00000 176.00000 0.00000
31.00000 176.00000 0.00000
32.00000 176.00000 0.00000
33.00000 176.00000 0.00000
34.00000 176.00000 0.00000
35.00000 176.00000 0.00000
36.00000 176.00000 0.00000
37.00000 176.00000 0.00000
38.00000 176.00000 0.00000
39.00000 176.00000 0.00000
0.00000 177.00000 0.00000
1.00000 177.00000 0.00000
2.00000 177.00000 0.00000
3.00000 177.00000 0.00000
4.00000 177.00000 0.00000
5.00000 177.00000 0.00000
6.00000 177.00000 0.00000
7.00000 177.00000 0.00000
8.00000 177.00000 0.00000
9.00000 177.00000 0.00000
10.00000 177.00000 0.00000
11.00000 177.00000 0.00000
12.00000 177.00000 0.00000
13.00000 177.00000 0.00000
14.00000 177.00000 0.00000
15.00000 177.00000 0.00000
16.00000 177.00000 0.00000
17.00000 177.00000 0.00000
18.00000 177.00000 0.00000
19.00000 177.00000 0.00000
20.00000 177.00000 0.00000
21.00000 177.00000 0.00000
22.00000 177.00000 0.00000
23.00000 177.00000 0.00000
24.00000 177.00000 0.00000
25.00000 177.00000 0.00000
26.00000 177.00000 0.00000
27.00000 177.00000 0.00000
28.00000 177.00000 0.00000
29.00000 177.00000 0.00000
30.00000 177.00000 0.00000
31.00000 177.00000 0.00000
32.00000 177.00000 0.00000
33.00000 177.00000 0.00000
34.00000 177.00000 0.00000
35.00000 177.00000 0.00000
36.00000 177.00000 0.00000
37.00000 177.00000 0.00000
38.00000 177.00000 0.00000
39.00000 177.00000 0.00000
0.00000 178.00000 0.00000
1.00000 178.00000 0.00000
2.00000 178.00000 0.00000
3.00000 178.00000 0.00000
4.00000 178.00000 0.00000
5.00000 178.00000 0.00000
6.00000 178.00000 0.00000
7.00000 178.00000 0.00000
8.00000 178.00000 0.00000
9.00000 178.00000 0.00000
10.00000 178.00000 0.00000
11.00000 178.00000 0.00000
12.00000 178.00000 0.00000
13.00000 178.00000 0.00000
14.00000 178.00000 0.00000
15.00000 178.00000 0.00000
16.00000 178.00000 0.00000
17.00000 178.00000 0.00000
18.00000 178.00000 0.00000
19.00000 178.00000 0.00000
20.00000 178.00000 0.00000
21.00000 178.00000 0.00000
22.00000 178.00000 0.00000
23.00000 178.00000 0.00000
24.00000 178.00000 0.00000
25.00000 178.00000 0.00000
26.00000 178.00000 0.00000
27.00000 178.00000 0.00000
28.00000 178.00000 0.00000
29.00000 178.00000 0.00000
30.00000 178.00000 0.00000
31.00000 178.00000 0.00000
32.00000 178.00000 0.00000
33.00000 178.00000 0.00000
34.00000 178.00000 0.00000
35.00000 178.00000 0.00000
36.00000 178.00000 0.00000
37.00000 178.00000 0.00000
38.00000 178.00000 0.00000
39.00000 178.00000 0.00000
0.00000 179.00000 0.00000
1.00000 179.00000 0.00000
2.00000 179.00000 0.00000
3.00000 179.00000 0.00000
4.00000 179.00000 0.00000
5.00000 179.00000 0.00000
6.00000 179.00000 0.00000
7.00000 179.00000 0.00000
8.00000 179.00000 0.00000
9.00000 179.00000 0.00000
10.00000 179.00000 0.00000
11.00000 179.00000 0.00000
12.00000 179.00000 0.00000
13.00000 179.00000 0.00000
14.00000 179.00000 0.00000
15.00000 179.00000 0.00000
16.00000 179.00000 0.00000
17.00000 179.00000 0.00000
18.00000 179.00000 0.00000
19.00000 179.00000 0.00000
20.00000 179.00000 0.00000
21.00000 179.00000 0.00000
22.00000 179.00000 0.00000
23.00000 179.00000 0.00000
24.00000 179.00000 0.00000
25.00000 179.00000 0.00000
26.00000 179.00000 0.00000
27.00000 179.00000 0.00000
28.00000 179.00000 0.00000
29.00000 179.00000 0.00000
30.00000 179.00000 0.00000
31.00000 179.00000 0.00000
32.00000 179.00000 0.00000
33.00000 179.00000 0.00000
34.00000 179.00000 0.00000
35.00000 179.00000 0.00000
36.00000 179.00000 0.00000
37.00000 179.00000 0.00000
38.00000 179.00000 0.00000
39.00000 179.00000 0.00000
0.00000 180.00000 0.00000
1.00000 180.00000 0.00000
2.00000 180.00000 0.00000
3.00000 180.00000 0.00000
4.00000 180.00000 0.00000
5.00000 180.00000 0.00000
6.00000 180.00000 0.00000
7.00000 180.00000 0.00000
8.00000 180.00000 0.00000
9.00000 180.00000 0.00000
10.00000 180.00000 0.00000
11.00000 180.00000 0.00000
12.00000 180.00000 0.00000
13.00000 180.00000 0.00000
14.00000 180.00000 0.00000
15.00000 180.00000 0.00000
16.00000 180.00000 0.00000
17.00000 180.00000 0.00000
18.00000 180.00000 0.00000
19.00000 180.00000 0.00000
20.00000 180.00000 0.00000
21.00000 180.00000 0.00000
22.00000 180.00000 0.00000
23.00000 180.00000 0.00000
24.00000 180.00000 0.00000
25.00000 180.00000 0.00000
26.00000 180.00000 0.00000
27.00000 180.00000 0.00000
28.00000 180.00000 0.00000
29.00000 180.00000 0.00000
30.00000 180.00000 0.00000
31.00000 180.00000 0.00000
32.00000 180.00000 0.00000
33.00000 180.00000 0.00000
34.00000 180.00000 0.00000
35.00000 180.00000 0.00000
36.00000 180.00000 0.00000
37.00000 180.00000 0.00000
38.00000 180.00000 0.00000
39.00000 180.00000 0.00000
0.00000 181.00000 0.00000
1.00000 181.00000 0.00000
2.00000 181.00000 0.00000
3.00000 181.00000 0.00000
4.00000 181.00000 0.00000
5.00000 181.00000 0.00000
6.00000 181.00000 0.00000
7.00000 181.00000 0.00000
8.00000 181.00000 0.00000
9.00000 181.00000 0.00000
10.00000 181.00000 0.00000
11.00000 181.00000 0.00000
12.00000 181.00000 0.00000
13.00000 181.00000 0.00000
14.00000 181.00000 0.00000
15.00000 181.00000 0.00000
16.00000 181.00000 0.00000
17.00000 181.00000 0.00000
18.00000 181.00000 0.00000
19.00000 181.00000 0.00000
20.00000 181.00000 0.00000
21.00000 181.00000 0.00000
22.00000 181.00000 0.00000
23.00000 181.00000 0.00000
24.00000 181.00000 0.00000
25.00000 181.00000 0.00000
26.00000 181.00000 0.00000
27.00000 181.00000 0.00000
28.00000 181.00000 0.00000
29.00000 181.00000 0.00000
30.00000 181.00000 0.00000
31.00000 181.00000 0.00000
32.00000 181.00000 0.00000
33.00000 181.00000 0.00000
34.00000 181.00000 0.00000
35.00000 181.00000 0.00000
36.00000 181.00000 0.00000
37.00000 181.00000 0.00000
38.00000 181.00000 0.00000
39.00000 181.00000 0.00000
0.00000 182.00000 0.00000
1.00000 182.00000 0.00000
2.00000 182.00000 0.00000
3.00000 182.00000 0.00000
4.00000 182.00000 0.00000
5.00000 182.00000 0.00000
6.00000 182.00000 0.00000
7.00000 182.00000 0.00000
8.00000 182.00000 0.00000
9.00000 182.00000 0.00000
10.00000 182.00000 0.00000
11.00000 182.00000 0.00000
12.00000 182.00000 0.00000
13.00000 182.00000 0.00000
14.00000 182.00000 0.00000
15.00000 182.00000 0.00000
16.00000 182.00000 0.00000
17.00000 182.00000 0.00000
18.00000 182.00000 0.00000
19.00000 182.00000 0.00000
20.00000 182.00000 0.00000
21.00000 182.00000 0.00000
22.00000 182.00000 0.00000
23.00000 182.00000 0.00000
24.00000 182.00000 0.00000
25.00000 182.00000 0.00000
26.00000 182.00000 0.00000
27.00000 182.00000 0.00000
28.00000 182.00000 0.00000
29.00000 182.00000 0.00000
30.00000 182.00000 0.00000
31.00000 182.00000 0.00000
32.00000 182.00000 0.00000
33.00000 182.00000 0.00000
34.00000 182.00000 0.00000
35.00000 182.00000 0.00000
36.00000 182.00000 0.00000
37.00000 182.00000 0.00000
38.00000 182.00000 0.00000
39.00000 182.00000 0.00000


==> RevisionFigures/data/case1_aoi_matrix_07.csv <==
0.00000 1.00000 0.03019
1.00000 1.00000 0.03015
2.00000 1.00000 0.03022
3.00000 1.00000 0.03024
4.00000 1.00000 0.02989
5.00000 1.00000 0.03007
6.00000 1.00000 0.02995
7.00000 1.00000 0.02996
8.00000 1.00000 0.03040
9.00000 1.00000 0.03018
10.00000 1.00000 0.02994
11.00000 1.00000 0.03002
12.00000 1.00000 0.03001
13.00000 1.00000 0.03021
14.00000 1.00000 0.03003
15.00000 1.00000 0.03022
16.00000 1.00000 0.03015
17.00000 1.00000 0.03008
18.00000 1.00000 0.03012
19.00000 1.00000 0.03002
20.00000 1.00000 0.03029
21.00000 1.00000 0.03001
22.00000 1.00000 0.03021
23.00000 1.00000 0.03028
24.00000 1.00000 0.02981
25.00000 1.00000 0.03010
26.00000 1.00000 0.03024
27.00000 1.00000 0.03011
28.00000 1.00000 0.02988
29.00000 1.00000 0.03013
30.00000 1.00000 0.02994
31.00000 1.00000 0.03014
32.00000 1.00000 0.02997
33.00000 1.00000 0.03014
34.00000 1.00000 0.02997
35.00000 1.00000 0.03005
36.00000 1.00000 0.03026
37.00000 1.00000 0.03022
38.00000 1.00000 0.03005
39.00000 1.00000 0.03009
0.00000 2.00000 0.03009
1.00000 2.00000 0.03019
2.00000 2.00000 0.03015
3.00000 2.00000 0.03022
4.00000 2.00000 0.03024
5.00000 2.00000 0.02989
6.00000 2.00000 0.03007
7.00000 2.00000 0.02995
8.00000 2.00000 0.02996
9.00000 2.00000 0.03039
10.00000 2.00000 0.03018
11.00000 2.00000 0.02994
12.00000 2.00000 0.03002
13.00000 2.00000 0.03001
14.00000 2.00000 0.03021
15.00000 2.00000 0.03003
16.00000 2.00000 0.03022
17.00000 2.00000 0.03015
18.00000 2.00000 0.03008
19.00000 2.00000 0.03012
20.00000 2.00000 0.03002
21.00000 2.00000 0.03029
22.00000 2.00000 0.03001
23.00000 2.00000 0.03021
24.00000 2.00000 0.03028
25.00000 2.00000 0.02981
26.00000 2.00000 0.03010
27.00000 2.00000 0.03024
28.00000 2.00000 0.03011
29.00000 2.00000 0.02988
30.00000 2.00000 0.03013
31.00000 2.00000 0.02994
32.00000 2.00000 0.03014
33.00000 2.00000 0.02997
34.00000 2.00000 0.03014
35.00000 2.00000 0.02997
36.00000 2.00000 0.03005
37.00000 2.00000 0.03026
38.00000 2.00000 0.03022
39.00000 2.00000 0.03005
0.00000 3.00000 0.03005
1.00000 3.00000 0.03008
2.00000 3.00000 0.03019
3.00000 3.00000 0.03015
4.00000 3.00000 0.03022
5.00000 3.00000 0.03024
6.00000 3.00000 0.02989
7.00000 3.00000 0.03007
8.00000 3.00000 0.02995
9.00000 3.00000 0.02996
10.00000 3.00000 0.03039
11.00000 3.00000 0.03018
12.00000 3.00000 0.02994
13.00000 3.00000 0.03001
14.00000 3.00000 0.03001
15.00000 3.00000 0.03021
16.00000 3.00000 0.03003
17.00000 3.00000 0.03022
18.00000 3.00000 0.03015
19.00000 3.00000 0.03008
20.00000 3.00000 0.03012
21.00000 3.00000 0.03002
22.00000 3.00000 0.03029
23.00000 3.00000 0.03001
24.00000 3.00000 0.03021
25.00000 3.00000 0.03028
26.00000 3.00000 0.02981
27.00000 3.00000 0.03010
28.00000 3.00000 0.03024
29.00000 3.00000 0.03011
30.00000 3.00000 0.02987
31.00000 3.00000 0.03013
32.00000 3.00000 0.02993
33.00000 3.00000 0.03014
34.00000 3.00000 0.02996
35.00000 3.00000 0.03013
36.00000 3.00000 0.02997
37.00000 3.00000 0.03005
38.00000 3.00000 0.03026
39.00000 3.00000 0.03022
0.00000 4.00000 0.02763
1.00000 4.00000 0.02751
2.00000 4.00000 0.02757
3.00000 4.00000 0.02763
4.00000 4.00000 0.02765
5.00000 4.00000 0.02767
6.00000 4.00000 0.02773
7.00000 4.00000 0.02740
8.00000 4.00000 0.02755
9.00000 4.00000 0.02738
10.00000 4.00000 0.02745
11.00000 4.00000 0.02787
12.00000 4.00000 0.02761
13.00000 4.00000 0.02737
14.00000 4.00000 0.02751
15.00000 4.00000 0.02751
16.00000 4.00000 0.02771
17.00000 4.00000 0.02757
18.00000 4.00000 0.02773
19.00000 4.00000 0.02763
20.00000 4.00000 0.02753
21.00000 4.00000 0.02758
22.00000 4.00000 0.02753
23.00000 4.00000 0.02775
24.00000 4.00000 0.02754
25.00000 4.00000 0.02766
26.00000 4.00000 0.02775
27.00000 4.00000 0.02731
28.00000 4.00000 0.02761
29.00000 4.00000 0.02769
30.00000 4.00000 0.02762
31.00000 4.00000 0.02740
32.00000 4.00000 0.02762
33.00000 4.00000 0.02744
34.00000 4.00000 0.02772
35.00000 4.00000 0.02748
36.00000 4.00000 0.02759
37.00000 4.00000 0.02747
38.00000 4.00000 0.02754
39.00000 4.00000 0.02773
0.00000 5.00000 0.02673
1.00000 5.00000 0.02661
2.00000 5.00000 0.02651
3.00000 5.00000 0.02660
4.00000 5.00000 0.02661
5.00000 5.00000 0.02665
6.00000 5.00000 0.02669
7.00000 5.00000 0.02672
8.00000 5.00000 0.02639
9.00000 5.00000 0.02656
10.00000 5.00000 0.02641
11.00000 5.00000 0.02646
12.00000 5.00000 0.02687
13.00000 5.00000 0.02659
14.00000 5.00000 0.02639
15.00000 5.00000 0.02651
16.00000 5.00000 0.02650
17.00000 5.00000 0.02668
18.00000 5.00000 0.02657
19.00000 5.00000 0.02672
20.00000 5.00000 0.02661
21.00000 5.00000 0.02654
22.00000 5.00000 0.02658
23.00000 5.00000 0.02651
24.00000 5.00000 0.02673
25.00000 5.00000 0.02656
26.00000 5.00000 0.02663
27.00000 5.00000 0.02672
28.00000 5.00000 0.02633
29.00000 5.00000 0.02662
30.00000 5.00000 0.02672
31.00000 5.00000 0.02663
32.00000 5.00000 0.02643
33.00000 5.00000 0.02661
34.00000 5.00000 0.02645
35.00000 5.00000 0.02674
36.00000 5.00000 0.02645
37.00000 5.00000 0.02658
38.00000 5.00000 0.02645
39.00000 5.00000 0.02658
0.00000 6.00000 0.02576
1.00000 6.00000 0.02590
2.00000 6.00000 0.02578
3.00000 6.00000 0.02568
4.00000 6.00000 0.02579
5.00000 6.00000 0.02581
6.00000 6.00000 0.02583
7.00000 6.00000 0.02588
8.00000 6.00000 0.02594
9.00000 6.00000 0.02554
10.00000 6.00000 0.02576
11.00000 6.00000 0.02560
12.00000 6.00000 0.02566
13.00000 6.00000 0.02607
14.00000 6.00000 0.02577
15.00000 6.00000 0.02559
16.00000 6.00000 0.02563
17.00000 6.00000 0.02568
18.00000 6.00000 0.02584
19.00000 6.00000 0.02574
20.00000 6.00000 0.02585
21.00000 6.00000 0.02580
22.00000 6.00000 0.02574
23.00000 6.00000 0.02576
24.00000 6.00000 0.02569
25.00000 6.00000 0.02593
26.00000 6.00000 0.02578
27.00000 6.00000 0.02581
28.00000 6.00000 0.02593
29.00000 6.00000 0.02554
30.00000 6.00000 0.02579
31.00000 6.00000 0.02589
32.00000 6.00000 0.02578
33.00000 6.00000 0.02562
34.00000 6.00000 0.02581
35.00000 6.00000 0.02562
36.00000 6.00000 0.02594
37.00000 6.00000 0.02563
38.00000 6.00000 0.02580
39.00000 6.00000 0.02563
0.00000 7.00000 0.02487
1.00000 7.00000 0.02500
2.00000 7.00000 0.02514
3.00000 7.00000 0.02499
4.00000 7.00000 0.02490
5.00000 7.00000 0.02500
6.00000 7.00000 0.02505
7.00000 7.00000 0.02504
8.00000 7.00000 0.02511
9.00000 7.00000 0.02515
10.00000 7.00000 0.02475
11.00000 7.00000 0.02497
12.00000 7.00000 0.02486
13.00000 7.00000 0.02492
14.00000 7.00000 0.02527
15.00000 7.00000 0.02497
16.00000 7.00000 0.02479
17.00000 7.00000 0.02488
18.00000 7.00000 0.02490
19.00000 7.00000 0.02506
20.00000 7.00000 0.02499
21.00000 7.00000 0.02510
22.00000 7.00000 0.02503
23.00000 7.00000 0.02497
24.00000 7.00000 0.02502
25.00000 7.00000 0.02493
26.00000 7.00000 0.02513
27.00000 7.00000 0.02502
28.00000 7.00000 0.02503
29.00000 7.00000 0.02515
30.00000 7.00000 0.02480
31.00000 7.00000 0.02500
32.00000 7.00000 0.02512
33.00000 7.00000 0.02500
34.00000 7.00000 0.02489
35.00000 7.00000 0.02508
36.00000 7.00000 0.02483
37.00000 7.00000 0.02515
38.00000 7.00000 0.02487
39.00000 7.00000 0.02499
0.00000 8.00000 0.02424
1.00000 8.00000 0.02415
2.00000 8.00000 0.02422
3.00000 8.00000 0.02439
4.00000 8.00000 0.02425
5.00000 8.00000 0.02415
6.00000 8.00000 0.02427
7.00000 8.00000 0.02431
8.00000 8.00000 0.02429
9.00000 8.00000 0.02436
10.00000 8.00000 0.02440
11.00000 8.00000 0.02400
12.00000 8.00000 0.02423
13.00000 8.00000 0.02412
14.00000 8.00000 0.02414
15.00000 8.00000 0.02451
16.00000 8.00000 0.02423
17.00000 8.00000 0.02404
18.00000 8.00000 0.02412
19.00000 8.00000 0.02418
20.00000 8.00000 0.02431
21.00000 8.00000 0.02425
22.00000 8.00000 0.02434
23.00000 8.00000 0.02431
24.00000 8.00000 0.02422
25.00000 8.00000 0.02427
26.00000 8.00000 0.02421
27.00000 8.00000 0.02438
28.00000 8.00000 0.02428
29.00000 8.00000 0.02428
30.00000 8.00000 0.02442
31.00000 8.00000 0.02406
32.00000 8.00000 0.02424
33.00000 8.00000 0.02435
34.00000 8.00000 0.02423
35.00000 8.00000 0.02414
36.00000 8.00000 0.02435
37.00000 8.00000 0.02407
38.00000 8.00000 0.02435
39.00000 8.00000 0.02412
0.00000 9.00000 0.02340
1.00000 9.00000 0.02349
2.00000 9.00000 0.02340
3.00000 9.00000 0.02347
4.00000 9.00000 0.02366
5.00000 9.00000 0.02353
6.00000 9.00000 0.02343
7.00000 9.00000 0.02356
8.00000 9.00000 0.02357
9.00000 9.00000 0.02354
10.00000 9.00000 0.02363
11.00000 9.00000 0.02369
12.00000 9.00000 0.02330
13.00000 9.00000 0.02348
14.00000 9.00000 0.02341
15.00000 9.00000 0.02342
16.00000 9.00000 0.02381
17.00000 9.00000 0.02352
18.00000 9.00000 0.02330
19.00000 9.00000 0.02337
20.00000 9.00000 0.02348
21.00000 9.00000 0.02360
22.00000 9.00000 0.02351
23.00000 9.00000 0.02358
24.00000 9.00000 0.02358
25.00000 9.00000 0.02347
26.00000 9.00000 0.02351
27.00000 9.00000 0.02350
28.00000 9.00000 0.02367
29.00000 9.00000 0.02355
30.00000 9.00000 0.02359
31.00000 9.00000 0.02366
32.00000 9.00000 0.02335
33.00000 9.00000 0.02348
34.00000 9.00000 0.02361
35.00000 9.00000 0.02350
36.00000 9.00000 0.02341
37.00000 9.00000 0.02358
38.00000 9.00000 0.02335
39.00000 9.00000 0.02362
0.00000 10.00000 0.02293
1.00000 10.00000 0.02269
2.00000 10.00000 0.02279
3.00000 10.00000 0.02271
4.00000 10.00000 0.02276
5.00000 10.00000 0.02298
6.00000 10.00000 0.02285
7.00000 10.00000 0.02272
8.00000 10.00000 0.02285
9.00000 10.00000 0.02288
10.00000 10.00000 0.02285
11.00000 10.00000 0.02295
12.00000 10.00000 0.02299
13.00000 10.00000 0.02261
14.00000 10.00000 0.02277
15.00000 10.00000 0.02268
16.00000 10.00000 0.02274
17.00000 10.00000 0.02310
18.00000 10.00000 0.02285
19.00000 10.00000 0.02260
20.00000 10.00000 0.02265
21.00000 10.00000 0.02279
22.00000 10.00000 0.02289
23.00000 10.00000 0.02283
24.00000 10.00000 0.02288
25.00000 10.00000 0.02286
26.00000 10.00000 0.02276
27.00000 10.00000 0.02277
28.00000 10.00000 0.02279
29.00000 10.00000 0.02294
30.00000 10.00000 0.02282
31.00000 10.00000 0.02290
32.00000 10.00000 0.02294
33.00000 10.00000 0.02264
34.00000 10.00000 0.02279
35.00000 10.00000 0.02289
36.00000 10.00000 0.02278
37.00000 10.00000 0.02269
38.00000 10.00000 0.02287
39.00000 10.00000 0.02265
0.00000 11.00000 0.02194
1.00000 11.00000 0.02225
2.00000 11.00000 0.02199
3.00000 11.00000 0.02211
4.00000 11.00000 0.02203
5.00000 11.00000 0.02207
6.00000 11.00000 0.02228
7.00000 11.00000 0.02216
8.00000 11.00000 0.02202
9.00000 11.00000 0.02215
10.00000 11.00000 0.02221
11.00000 11.00000 0.02216
12.00000 11.00000 0.02226
13.00000 11.00000 0.02230
14.00000 11.00000 0.02192
15.00000 11.00000 0.02205
16.00000 11.00000 0.02198
17.00000 11.00000 0.02204
18.00000 11.00000 0.02239
19.00000 11.00000 0.02217
20.00000 11.00000 0.02191
21.00000 11.00000 0.02199
22.00000 11.00000 0.02211
23.00000 11.00000 0.02219
24.00000 11.00000 0.02214
25.00000 11.00000 0.02219
26.00000 11.00000 0.02216
27.00000 11.00000 0.02209
28.00000 11.00000 0.02209
29.00000 11.00000 0.02209
30.00000 11.00000 0.02225
31.00000 11.00000 0.02212
32.00000 11.00000 0.02224
33.00000 11.00000 0.02224
34.00000 11.00000 0.02197
35.00000 11.00000 0.02210
36.00000 11.00000 0.02220
37.00000 11.00000 0.02211
38.00000 11.00000 0.02201
39.00000 11.00000 0.02221
0.00000 12.00000 0.02156
1.00000 12.00000 0.02129
2.00000 12.00000 0.02158
3.00000 12.00000 0.02132
4.00000 12.00000 0.02147
5.00000 12.00000 0.02137
6.00000 12.00000 0.02144
7.00000 12.00000 0.02160
8.00000 12.00000 0.02149
9.00000 12.00000 0.02137
10.00000 12.00000 0.02148
11.00000 12.00000 0.02153
12.00000 12.00000 0.02149
13.00000 12.00000 0.02160
14.00000 12.00000 0.02164
15.00000 12.00000 0.02125
16.00000 12.00000 0.02140
17.00000 12.00000 0.02135
18.00000 12.00000 0.02140
19.00000 12.00000 0.02173
20.00000 12.00000 0.02149
21.00000 12.00000 0.02124
22.00000 12.00000 0.02133
23.00000 12.00000 0.02144
24.00000 12.00000 0.02153
25.00000 12.00000 0.02150
26.00000 12.00000 0.02154
27.00000 12.00000 0.02150
28.00000 12.00000 0.02146
29.00000 12.00000 0.02144
30.00000 12.00000 0.02144
31.00000 12.00000 0.02156
32.00000 12.00000 0.02146
33.00000 12.00000 0.02159
34.00000 12.00000 0.02157
35.00000 12.00000 0.02130
36.00000 12.00000 0.02146
37.00000 12.00000 0.02151
38.00000 12.00000 0.02145
39.00000 12.00000 0.02134
0.00000 13.00000 0.02069
1.00000 13.00000 0.02093
2.00000 13.00000 0.02063
3.00000 13.00000 0.02094
4.00000 13.00000 0.02068
5.00000 13.00000 0.02082
6.00000 13.00000 0.02075
7.00000 13.00000 0.02080
8.00000 13.00000 0.02097
9.00000 13.00000 0.02084
10.00000 13.00000 0.02070
11.00000 13.00000 0.02086
12.00000 13.00000 0.02090
13.00000 13.00000 0.02083
14.00000 13.00000 0.02098
15.00000 13.00000 0.02102
16.00000 13.00000 0.02061
17.00000 13.00000 0.02073
18.00000 13.00000 0.02069
19.00000 13.00000 0.02074
20.00000 13.00000 0.02109
21.00000 13.00000 0.02085
22.00000 13.00000 0.02060
23.00000 13.00000 0.02068
24.00000 13.00000 0.02076
25.00000 13.00000 0.02090
26.00000 13.00000 0.02083
27.00000 13.00000 0.02091
28.00000 13.00000 0.02085
29.00000 13.00000 0.02082
30.00000 13.00000 0.02080
31.00000 13.00000 0.02081
32.00000 13.00000 0.02092
33.00000 13.00000 0.02083
34.00000 13.00000 0.02092
35.00000 13.00000 0.02091
36.00000 13.00000 0.02067
37.00000 13.00000 0.02080
38.00000 13.00000 0.02085
39.00000 13.00000 0.02080
0.00000 14.00000 0.02014
1.00000 14.00000 0.02009
2.00000 14.00000 0.02029
3.00000 14.00000 0.01997
4.00000 14.00000 0.02033
5.00000 14.00000 0.02005
6.00000 14.00000 0.02021
7.00000 14.00000 0.02014
8.00000 14.00000 0.02014
9.00000 14.00000 0.02035
10.00000 14.00000 0.02020
11.00000 14.00000 0.02006
12.00000 14.00000 0.02027
13.00000 14.00000 0.02030
14.00000 14.00000 0.02020
15.00000 14.00000 0.02033
16.00000 14.00000 0.02039
17.00000 14.00000 0.02000
18.00000 14.00000 0.02009
19.00000 14.00000 0.02008
20.00000 14.00000 0.02012
21.00000 14.00000 0.02045
22.00000 14.00000 0.02023
23.00000 14.00000 0.01999
24.00000 14.00000 0.02008
25.00000 14.00000 0.02011
26.00000 14.00000 0.02027
27.00000 14.00000 0.02022
28.00000 14.00000 0.02028
29.00000 14.00000 0.02024
30.00000 14.00000 0.02022
31.00000 14.00000 0.02016
32.00000 14.00000 0.02019
33.00000 14.00000 0.02030
34.00000 14.00000 0.02018
35.00000 14.00000 0.02030
36.00000 14.00000 0.02029
37.00000 14.00000 0.02004
38.00000 14.00000 0.02018
39.00000 14.00000 0.02022
0.00000 15.00000 0.01962
1.00000 15.00000 0.01955
2.00000 15.00000 0.01947
3.00000 15.00000 0.01967
4.00000 15.00000 0.01939
5.00000 15.00000 0.01971
6.00000 15.00000 0.01945
7.00000 15.00000 0.01958
8.00000 15.00000 0.01954
9.00000 15.00000 0.01954
10.00000 15.00000 0.01974
11.00000 15.00000 0.01959
12.00000 15.00000 0.01946
13.00000 15.00000 0.01967
14.00000 15.00000 0.01973
15.00000 15.00000 0.01957
16.00000 15.00000 0.01972
17.00000 15.00000 0.01978
18.00000 15.00000 0.01939
19.00000 15.00000 0.01949
20.00000 15.00000 0.01948
21.00000 15.00000 0.01948
22.00000 15.00000 0.01983
23.00000 15.00000 0.01964
24.00000 15.00000 0.01938
25.00000 15.00000 0.01949
26.00000 15.00000 0.01954
27.00000 15.00000 0.01966
28.00000 15.00000 0.01960
29.00000 15.00000 0.01966
30.00000 15.00000 0.01963
31.00000 15.00000 0.01964
32.00000 15.00000 0.01958
33.00000 15.00000 0.01956
34.00000 15.00000 0.01969
35.00000 15.00000 0.01960
36.00000 15.00000 0.01968
37.00000 15.00000 0.01966
38.00000 15.00000 0.01941
39.00000 15.00000 0.01960
0.00000 16.00000 0.01905
1.00000 16.00000 0.01903
2.00000 16.00000 0.01896
3.00000 16.00000 0.01889
4.00000 16.00000 0.01910
5.00000 16.00000 0.01882
6.00000 16.00000 0.01910
7.00000 16.00000 0.01888
8.00000 16.00000 0.01898
9.00000 16.00000 0.01897
10.00000 16.00000 0.01897
11.00000 16.00000 0.01916
12.00000 16.00000 0.01899
13.00000 16.00000 0.01887
14.00000 16.00000 0.01911
15.00000 16.00000 0.01915
16.00000 16.00000 0.01898
17.00000 16.00000 0.01912
18.00000 16.00000 0.01923
19.00000 16.00000 0.01885
20.00000 16.00000 0.01892
21.00000 16.00000 0.01890
22.00000 16.00000 0.01892
23.00000 16.00000 0.01921
24.00000 16.00000 0.01903
25.00000 16.00000 0.01881
26.00000 16.00000 0.01890
27.00000 16.00000 0.01894
28.00000 16.00000 0.01908
29.00000 16.00000 0.01899
30.00000 16.00000 0.01908
31.00000 16.00000 0.01903
32.00000 16.00000 0.01904
33.00000 16.00000 0.01899
34.00000 16.00000 0.01895
35.00000 16.00000 0.01909
36.00000 16.00000 0.01902
37.00000 16.00000 0.01909
38.00000 16.00000 0.01910
39.00000 16.00000 0.01883
0.00000 17.00000 0.01826
1.00000 17.00000 0.01848
2.00000 17.00000 0.01848
3.00000 17.00000 0.01838
4.00000 17.00000 0.01832
5.00000 17.00000 0.01852
6.00000 17.00000 0.01824
7.00000 17.00000 0.01852
8.00000 17.00000 0.01828
9.00000 17.00000 0.01840
10.00000 17.00000 0.01841
11.00000 17.00000 0.01840
12.00000 17.00000 0.01859
13.00000 17.00000 0.01841
14.00000 17.00000 0.01829
15.00000 17.00000 0.01852
16.00000 17.00000 0.01859
17.00000 17.00000 0.01839
18.00000 17.00000 0.01854
19.00000 17.00000 0.01868
20.00000 17.00000 0.01826
21.00000 17.00000 0.01832
22.00000 17.00000 0.01833
23.00000 17.00000 0.01836
24.00000 17.00000 0.01863
25.00000 17.00000 0.01848
26.00000 17.00000 0.01826
27.00000 17.00000 0.01831
28.00000 17.00000 0.01840
29.00000 17.00000 0.01851
30.00000 17.00000 0.01841
31.00000 17.00000 0.01851
32.00000 17.00000 0.01845
33.00000 17.00000 0.01847
34.00000 17.00000 0.01841
35.00000 17.00000 0.01839
36.00000 17.00000 0.01853
37.00000 17.00000 0.01843
38.00000 17.00000 0.01855
39.00000 17.00000 0.01856
0.00000 18.00000 0.01799
1.00000 18.00000 0.01771
2.00000 18.00000 0.01792
3.00000 18.00000 0.01790
4.00000 18.00000 0.01785
5.00000 18.00000 0.01776
6.00000 18.00000 0.01797
7.00000 18.00000 0.01770
8.00000 18.00000 0.01796
9.00000 18.00000 0.01772
10.00000 18.00000 0.01786
11.00000 18.00000 0.01786
12.00000 18.00000 0.01784
13.00000 18.00000 0.01803
14.00000 18.00000 0.01785
15.00000 18.00000 0.01772
16.00000 18.00000 0.01798
17.00000 18.00000 0.01802
18.00000 18.00000 0.01786
19.00000 18.00000 0.01798
20.00000 18.00000 0.01811
21.00000 18.00000 0.01770
22.00000 18.00000 0.01776
23.00000 18.00000 0.01777
24.00000 18.00000 0.01782
25.00000 18.00000 0.01804
26.00000 18.00000 0.01792
27.00000 18.00000 0.01772
28.00000 18.00000 0.01778
29.00000 18.00000 0.01787
30.00000 18.00000 0.01793
31.00000 18.00000 0.01787
32.00000 18.00000 0.01795
33.00000 18.00000 0.01793
34.00000 18.00000 0.01791
35.00000 18.00000 0.01787
36.00000 18.00000 0.01781
37.00000 18.00000 0.01797
38.00000 18.00000 0.01788
39.00000 18.00000 0.01797
0.00000 19.00000 0.01746
1.00000 19.00000 0.01744
2.00000 19.00000 0.01719
3.00000 19.00000 0.01736
4.00000 19.00000 0.01737
5.00000 19.00000 0.01732
6.00000 19.00000 0.01726
7.00000 19.00000 0.01743
8.00000 19.00000 0.01716
9.00000 19.00000 0.01743
10.00000 19.00000 0.01722
11.00000 19.00000 0.01734
12.00000 19.00000 0.01733
13.00000 19.00000 0.01730
14.00000 19.00000 0.01747
15.00000 19.00000 0.01731
16.00000 19.00000 0.01717
17.00000 19.00000 0.01742
18.00000 19.00000 0.01745
19.00000 19.00000 0.01732
20.00000 19.00000 0.01742
21.00000 19.00000 0.01756
22.00000 19.00000 0.01717
23.00000 19.00000 0.01722
24.00000 19.00000 0.01722
25.00000 19.00000 0.01728
26.00000 19.00000 0.01748
27.00000 19.00000 0.01739
28.00000 19.00000 0.01720
29.00000 19.00000 0.01726
30.00000 19.00000 0.01732
31.00000 19.00000 0.01738
32.00000 19.00000 0.01735
33.00000 19.00000 0.01737
34.00000 19.00000 0.01742
35.00000 19.00000 0.01737
36.00000 19.00000 0.01735
37.00000 19.00000 0.01725
38.00000 19.00000 0.01743
39.00000 19.00000 0.01734
0.00000 20.00000 0.01684
1.00000 20.00000 0.01694
2.00000 20.00000 0.01693
3.00000 20.00000 0.01666
4.00000 20.00000 0.01685
5.00000 20.00000 0.01685
6.00000 20.00000 0.01680
7.00000 20.00000 0.01673
8.00000 20.00000 0.01691
9.00000 20.00000 0.01667
10.00000 20.00000 0.01690
11.00000 20.00000 0.01668
12.00000 20.00000 0.01682
13.00000 20.00000 0.01679
14.00000 20.00000 0.01678
15.00000 20.00000 0.01694
16.00000 20.00000 0.01679
17.00000 20.00000 0.01665
18.00000 20.00000 0.01691
19.00000 20.00000 0.01696
20.00000 20.00000 0.01679
21.00000 20.00000 0.01690
22.00000 20.00000 0.01703
23.00000 20.00000 0.01665
24.00000 20.00000 0.01673
25.00000 20.00000 0.01669
26.00000 20.00000 0.01677
27.00000 20.00000 0.01694
28.00000 20.00000 0.01687
29.00000 20.00000 0.01667
30.00000 20.00000 0.01675
31.00000 20.00000 0.01681
32.00000 20.00000 0.01688
33.00000 20.00000 0.01682
34.00000 20.00000 0.01684
35.00000 20.00000 0.01690
36.00000 20.00000 0.01686
37.00000 20.00000 0.01684
38.00000 20.00000 0.01672
39.00000 20.00000 0.01693
0.00000 21.00000 0.01641
1.00000 21.00000 0.01632
2.00000 21.00000 0.01643
3.00000 21.00000 0.01642
4.00000 21.00000 0.01613
5.00000 21.00000 0.01637
6.00000 21.00000 0.01634
7.00000 21.00000 0.01630
8.00000 21.00000 0.01623
9.00000 21.00000 0.01639
10.00000 21.00000 0.01619
11.00000 21.00000 0.01640
12.00000 21.00000 0.01617
13.00000 21.00000 0.01629
14.00000 21.00000 0.01630
15.00000 21.00000 0.01631
16.00000 21.00000 0.01640
17.00000 21.00000 0.01632
18.00000 21.00000 0.01614
19.00000 21.00000 0.01639
20.00000 21.00000 0.01647
21.00000 21.00000 0.01630
22.00000 21.00000 0.01639
23.00000 21.00000 0.01652
24.00000 21.00000 0.01616
25.00000 21.00000 0.01621
26.00000 21.00000 0.01617
27.00000 21.00000 0.01627
28.00000 21.00000 0.01643
29.00000 21.00000 0.01638
30.00000 21.00000 0.01619
31.00000 21.00000 0.01625
32.00000 21.00000 0.01630
33.00000 21.00000 0.01638
34.00000 21.00000 0.01631
35.00000 21.00000 0.01635
36.00000 21.00000 0.01640
37.00000 21.00000 0.01637
38.00000 21.00000 0.01635
39.00000 21.00000 0.01618
0.00000 22.00000 0.01570
1.00000 22.00000 0.01593
2.00000 22.00000 0.01583
3.00000 22.00000 0.01594
4.00000 22.00000 0.01594
5.00000 22.00000 0.01565
6.00000 22.00000 0.01587
7.00000 22.00000 0.01587
8.00000 22.00000 0.01581
9.00000 22.00000 0.01574
10.00000 22.00000 0.01589
11.00000 22.00000 0.01568
12.00000 22.00000 0.01591
13.00000 22.00000 0.01570
14.00000 22.00000 0.01580
15.00000 22.00000 0.01579
16.00000 22.00000 0.01583
17.00000 22.00000 0.01589
18.00000 22.00000 0.01580
19.00000 22.00000 0.01565
20.00000 22.00000 0.01589
21.00000 22.00000 0.01595
22.00000 22.00000 0.01580
23.00000 22.00000 0.01588
24.00000 22.00000 0.01602
25.00000 22.00000 0.01571
26.00000 22.00000 0.01572
27.00000 22.00000 0.01569
28.00000 22.00000 0.01577
29.00000 22.00000 0.01594
30.00000 22.00000 0.01589
31.00000 22.00000 0.01570
32.00000 22.00000 0.01577
33.00000 22.00000 0.01582
34.00000 22.00000 0.01590
35.00000 22.00000 0.01581
36.00000 22.00000 0.01587
37.00000 22.00000 0.01593
38.00000 22.00000 0.01585
39.00000 22.00000 0.01583
0.00000 23.00000 0.01537
1.00000 23.00000 0.01524
2.00000 23.00000 0.01546
3.00000 23.00000 0.01537
4.00000 23.00000 0.01545
5.00000 23.00000 0.01545
6.00000 23.00000 0.01517
7.00000 23.00000 0.01541
8.00000 23.00000 0.01540
9.00000 23.00000 0.01533
10.00000 23.00000 0.01529
11.00000 23.00000 0.01543
12.00000 23.00000 0.01520
13.00000 23.00000 0.01545
14.00000 23.00000 0.01524
15.00000 23.00000 0.01534
16.00000 23.00000 0.01534
17.00000 23.00000 0.01533
18.00000 23.00000 0.01542
19.00000 23.00000 0.01534
20.00000 23.00000 0.01517
21.00000 23.00000 0.01542
22.00000 23.00000 0.01550
23.00000 23.00000 0.01530
24.00000 23.00000 0.01543
25.00000 23.00000 0.01557
26.00000 23.00000 0.01527
27.00000 23.00000 0.01524
28.00000 23.00000 0.01522
29.00000 23.00000 0.01530
30.00000 23.00000 0.01546
31.00000 23.00000 0.01542
32.00000 23.00000 0.01524
33.00000 23.00000 0.01528
34.00000 23.00000 0.01537
35.00000 23.00000 0.01540
36.00000 23.00000 0.01531
37.00000 23.00000 0.01540
38.00000 23.00000 0.01546
39.00000 23.00000 0.01536
0.00000 24.00000 0.01488
1.00000 24.00000 0.01489
2.00000 24.00000 0.01480
3.00000 24.00000 0.01501
4.00000 24.00000 0.01493
5.00000 24.00000 0.01499
6.00000 24.00000 0.01498
7.00000 24.00000 0.01470
8.00000 24.00000 0.01493
9.00000 24.00000 0.01494
10.00000 24.00000 0.01487
11.00000 24.00000 0.01483
12.00000 24.00000 0.01498
13.00000 24.00000 0.01476
14.00000 24.00000 0.01500
15.00000 24.00000 0.01477
16.00000 24.00000 0.01490
17.00000 24.00000 0.01488
18.00000 24.00000 0.01487
19.00000 24.00000 0.01492
20.00000 24.00000 0.01489
21.00000 24.00000 0.01474
22.00000 24.00000 0.01496
23.00000 24.00000 0.01504
24.00000 24.00000 0.01487
25.00000 24.00000 0.01496
26.00000 24.00000 0.01507
27.00000 24.00000 0.01480
28.00000 24.00000 0.01480
29.00000 24.00000 0.01477
30.00000 24.00000 0.01484
31.00000 24.00000 0.01499
32.00000 24.00000 0.01493
33.00000 24.00000 0.01481
34.00000 24.00000 0.01484
35.00000 24.00000 0.01490
36.00000 24.00000 0.01494
37.00000 24.00000 0.01485
38.00000 24.00000 0.01494
39.00000 24.00000 0.01500
0.00000 25.00000 0.01455
1.00000 25.00000 0.01440
2.00000 25.00000 0.01443
3.00000 25.00000 0.01435
4.00000 25.00000 0.01455
5.00000 25.00000 0.01451
6.00000 25.00000 0.01458
7.00000 25.00000 0.01454
8.00000 25.00000 0.01427
9.00000 25.00000 0.01448
10.00000 25.00000 0.01450
11.00000 25.00000 0.01444
12.00000 25.00000 0.01440
13.00000 25.00000 0.01454
14.00000 25.00000 0.01433
15.00000 25.00000 0.01455
16.00000 25.00000 0.01435
17.00000 25.00000 0.01444
18.00000 25.00000 0.01444
19.00000 25.00000 0.01439
20.00000 25.00000 0.01446
21.00000 25.00000 0.01445
22.00000 25.00000 0.01430
23.00000 25.00000 0.01450
24.00000 25.00000 0.01459
25.00000 25.00000 0.01440
26.00000 25.00000 0.01453
27.00000 25.00000 0.01462
28.00000 25.00000 0.01437
29.00000 25.00000 0.01433
30.00000 25.00000 0.01433
31.00000 25.00000 0.01439
32.00000 25.00000 0.01455
33.00000 25.00000 0.01450
34.00000 25.00000 0.01436
35.00000 25.00000 0.01441
36.00000 25.00000 0.01447
37.00000 25.00000 0.01447
38.00000 25.00000 0.01442
39.00000 25.00000 0.01448
0.00000 26.00000 0.01403
1.00000 26.00000 0.01410
2.00000 26.00000 0.01398
3.00000 26.00000 0.01399
4.00000 26.00000 0.01392
5.00000 26.00000 0.01412
6.00000 26.00000 0.01408
7.00000 26.00000 0.01418
8.00000 26.00000 0.01410
9.00000 26.00000 0.01383
10.00000 26.00000 0.01406
11.00000 26.00000 0.01406
12.00000 26.00000 0.01398
13.00000 26.00000 0.01397
14.00000 26.00000 0.01412
15.00000 26.00000 0.01389
16.00000 26.00000 0.01410
17.00000 26.00000 0.01391
18.00000 26.00000 0.01400
19.00000 26.00000 0.01400
20.00000 26.00000 0.01399
21.00000 26.00000 0.01401
22.00000 26.00000 0.01399
23.00000 26.00000 0.01387
24.00000 26.00000 0.01405
25.00000 26.00000 0.01414
26.00000 26.00000 0.01396
27.00000 26.00000 0.01408
28.00000 26.00000 0.01416
29.00000 26.00000 0.01393
30.00000 26.00000 0.01389
31.00000 26.00000 0.01390
32.00000 26.00000 0.01397
33.00000 26.00000 0.01411
34.00000 26.00000 0.01406
35.00000 26.00000 0.01394
36.00000 26.00000 0.01397
37.00000 26.00000 0.01403
38.00000 26.00000 0.01405
39.00000 26.00000 0.01400
0.00000 27.00000 0.01361
1.00000 27.00000 0.01361
2.00000 27.00000 0.01367
3.00000 27.00000 0.01356
4.00000 27.00000 0.01358
5.00000 27.00000 0.01350
6.00000 27.00000 0.01370
7.00000 27.00000 0.01365
8.00000 27.00000 0.01375
9.00000 27.00000 0.01366
10.00000 27.00000 0.01339
11.00000 27.00000 0.01364
12.00000 27.00000 0.01365
13.00000 27.00000 0.01355
14.00000 27.00000 0.01357
15.00000 27.00000 0.01370
16.00000 27.00000 0.01348
17.00000 27.00000 0.01366
18.00000 27.00000 0.01350
19.00000 27.00000 0.01358
20.00000 27.00000 0.01356
21.00000 27.00000 0.01355
22.00000 27.00000 0.01360
23.00000 27.00000 0.01358
24.00000 27.00000 0.01345
25.00000 27.00000 0.01364
26.00000 27.00000 0.01369
27.00000 27.00000 0.01355
28.00000 27.00000 0.01365
29.00000 27.00000 0.01373
30.00000 27.00000 0.01354
31.00000 27.00000 0.01349
32.00000 27.00000 0.01349
33.00000 27.00000 0.01355
34.00000 27.00000 0.01371
35.00000 27.00000 0.01362
36.00000 27.00000 0.01350
37.00000 27.00000 0.01354
38.00000 27.00000 0.01360
39.00000 27.00000 0.01363
0.00000 28.00000 0.01323
1.00000 28.00000 0.01320
2.00000 28.00000 0.01320
3.00000 28.00000 0.01330
4.00000 28.00000 0.01316
5.00000 28.00000 0.01317
6.00000 28.00000 0.01309
7.00000 28.00000 0.01330
8.00000 28.00000 0.01324
9.00000 28.00000 0.01334
10.00000 28.00000 0.01324
11.00000 28.00000 0.01300
12.00000 28.00000 0.01323
13.00000 28.00000 0.01322
14.00000 28.00000 0.01317
15.00000 28.00000 0.01315
16.00000 28.00000 0.01330
17.00000 28.00000 0.01309
18.00000 28.00000 0.01326
19.00000 28.00000 0.01311
20.00000 28.00000 0.01317
21.00000 28.00000 0.01316
22.00000 28.00000 0.01315
23.00000 28.00000 0.01319
24.00000 28.00000 0.01318
25.00000 28.00000 0.01303
26.00000 28.00000 0.01320
27.00000 28.00000 0.01329
28.00000 28.00000 0.01314
29.00000 28.00000 0.01323
30.00000 28.00000 0.01330
31.00000 28.00000 0.01313
32.00000 28.00000 0.01311
33.00000 28.00000 0.01310
34.00000 28.00000 0.01313
35.00000 28.00000 0.01329
36.00000 28.00000 0.01322
37.00000 28.00000 0.01309
38.00000 28.00000 0.01314
39.00000 28.00000 0.01318
0.00000 29.00000 0.01279
1.00000 29.00000 0.01283
2.00000 29.00000 0.01282
3.00000 29.00000 0.01280
4.00000 29.00000 0.01293
5.00000 29.00000 0.01278
6.00000 29.00000 0.01277
7.00000 29.00000 0.01268
8.00000 29.00000 0.01291
9.00000 29.00000 0.01284
10.00000 29.00000 0.01293
11.00000 29.00000 0.01285
12.00000 29.00000 0.01261
13.00000 29.00000 0.01284
14.00000 29.00000 0.01281
15.00000 29.00000 0.01278
16.00000 29.00000 0.01273
17.00000 29.00000 0.01290
18.00000 29.00000 0.01272
19.00000 29.00000 0.01286
20.00000 29.00000 0.01270
21.00000 29.00000 0.01278
22.00000 29.00000 0.01274
23.00000 29.00000 0.01276
24.00000 29.00000 0.01278
25.00000 29.00000 0.01280
26.00000 29.00000 0.01263
27.00000 29.00000 0.01282
28.00000 29.00000 0.01290
29.00000 29.00000 0.01272
30.00000 29.00000 0.01283
31.00000 29.00000 0.01289
32.00000 29.00000 0.01275
33.00000 29.00000 0.01269
34.00000 29.00000 0.01270
35.00000 29.00000 0.01274
36.00000 29.00000 0.01287
37.00000 29.00000 0.01284
38.00000 29.00000 0.01268
39.00000 29.00000 0.01276
0.00000 30.00000 0.01239
1.00000 30.00000 0.01236
2.00000 30.00000 0.01243
3.00000 30.00000 0.01244
4.00000 30.00000 0.01241
5.00000 30.00000 0.01253
6.00000 30.00000 0.01239
7.00000 30.00000 0.01238
8.00000 30.00000 0.01229
9.00000 30.00000 0.01253
10.00000 30.00000 0.01247
11.00000 30.00000 0.01255
12.00000 30.00000 0.01244
13.00000 30.00000 0.01222
14.00000 30.00000 0.01243
15.00000 30.00000 0.01240
16.00000 30.00000 0.01239
17.00000 30.00000 0.01235
18.00000 30.00000 0.01252
19.00000 30.00000 0.01234
20.00000 30.00000 0.01247
21.00000 30.00000 0.01232
22.00000 30.00000 0.01238
23.00000 30.00000 0.01234
24.00000 30.00000 0.01240
25.00000 30.00000 0.01241
26.00000 30.00000 0.01241
27.00000 30.00000 0.01224
28.00000 30.00000 0.01244
29.00000 30.00000 0.01251
30.00000 30.00000 0.01233
31.00000 30.00000 0.01244
32.00000 30.00000 0.01250
33.00000 30.00000 0.01236
34.00000 30.00000 0.01232
35.00000 30.00000 0.01233
36.00000 30.00000 0.01234
37.00000 30.00000 0.01246
38.00000 30.00000 0.01246
39.00000 30.00000 0.01231
0.00000 31.00000 0.01193
1.00000 31.00000 0.01205
2.00000 31.00000 0.01199
3.00000 31.00000 0.01205
4.00000 31.00000 0.01207
5.00000 31.00000 0.01205
6.00000 31.00000 0.01215
7.00000 31.00000 0.01202
8.00000 31.00000 0.01203
9.00000 31.00000 0.01193
10.00000 31.00000 0.01216
11.00000 31.00000 0.01208
12.00000 31.00000 0.01214
13.00000 31.00000 0.01208
14.00000 31.00000 0.01185
15.00000 31.00000 0.01208
16.00000 31.00000 0.01203
17.00000 31.00000 0.01202
18.00000 31.00000 0.01198
19.00000 31.00000 0.01215
20.00000 31.00000 0.01197
21.00000 31.00000 0.01208
22.00000 31.00000 0.01194
23.00000 31.00000 0.01201
24.00000 31.00000 0.01197
25.00000 31.00000 0.01202
26.00000 31.00000 0.01204
27.00000 31.00000 0.01202
28.00000 31.00000 0.01186
29.00000 31.00000 0.01205
30.00000 31.00000 0.01214
31.00000 31.00000 0.01195
32.00000 31.00000 0.01207
33.00000 31.00000 0.01211
34.00000 31.00000 0.01198
35.00000 31.00000 0.01195
36.00000 31.00000 0.01196
37.00000 31.00000 0.01197
38.00000 31.00000 0.01210
39.00000 31.00000 0.01209
0.00000 32.00000 0.01173
1.00000 32.00000 0.01159
2.00000 32.00000 0.01169
3.00000 32.00000 0.01162
4.00000 32.00000 0.01167
5.00000 32.00000 0.01171
6.00000 32.00000 0.01167
7.00000 32.00000 0.01177
8.00000 32.00000 0.01169
9.00000 32.00000 0.01169
10.00000 32.00000 0.01159
11.00000 32.00000 0.01181
12.00000 32.00000 0.01172
13.00000 32.00000 0.01177
14.00000 32.00000 0.01171
15.00000 32.00000 0.01150
16.00000 32.00000 0.01171
17.00000 32.00000 0.01167
18.00000 32.00000 0.01167
19.00000 32.00000 0.01164
20.00000 32.00000 0.01179
21.00000 32.00000 0.01162
22.00000 32.00000 0.01173
23.00000 32.00000 0.01159
24.00000 32.00000 0.01166
25.00000 32.00000 0.01161
26.00000 32.00000 0.01167
27.00000 32.00000 0.01166
28.00000 32.00000 0.01167
29.00000 32.00000 0.01150
30.00000 32.00000 0.01168
31.00000 32.00000 0.01176
32.00000 32.00000 0.01161
33.00000 32.00000 0.01170
34.00000 32.00000 0.01175
35.00000 32.00000 0.01161
36.00000 32.00000 0.01160
37.00000 32.00000 0.01160
38.00000 32.00000 0.01162
39.00000 32.00000 0.01173
0.00000 33.00000 0.01136
1.00000 33.00000 0.01140
2.00000 33.00000 0.01125
3.00000 33.00000 0.01134
4.00000 33.00000 0.01129
5.00000 33.00000 0.01133
6.00000 33.00000 0.01136
7.00000 33.00000 0.01133
8.00000 33.00000 0.01144
9.00000 33.00000 0.01134
10.00000 33.00000 0.01135
11.00000 33.00000 0.01124
12.00000 33.00000 0.01146
13.00000 33.00000 0.01138
14.00000 33.00000 0.01142
15.00000 33.00000 0.01136
16.00000 33.00000 0.01115
17.00000 33.00000 0.01137
18.00000 33.00000 0.01131
19.00000 33.00000 0.01133
20.00000 33.00000 0.01129
21.00000 33.00000 0.01144
22.00000 33.00000 0.01126
23.00000 33.00000 0.01135
24.00000 33.00000 0.01127
25.00000 33.00000 0.01132
26.00000 33.00000 0.01126
27.00000 33.00000 0.01132
28.00000 33.00000 0.01132
29.00000 33.00000 0.01132
30.00000 33.00000 0.01115
31.00000 33.00000 0.01131
32.00000 33.00000 0.01139
33.00000 33.00000 0.01128
34.00000 33.00000 0.01134
35.00000 33.00000 0.01138
36.00000 33.00000 0.01126
37.00000 33.00000 0.01126
38.00000 33.00000 0.01127
39.00000 33.00000 0.01127
0.00000 34.00000 0.01093
1.00000 34.00000 0.01102
2.00000 34.00000 0.01106
3.00000 34.00000 0.01093
4.00000 34.00000 0.01101
5.00000 34.00000 0.01094
6.00000 34.00000 0.01099
7.00000 34.00000 0.01103
8.00000 34.00000 0.01098
9.00000 34.00000 0.01110
10.00000 34.00000 0.01101
11.00000 34.00000 0.01102
12.00000 34.00000 0.01090
13.00000 34.00000 0.01112
14.00000 34.00000 0.01104
15.00000 34.00000 0.01108
16.00000 34.00000 0.01101
17.00000 34.00000 0.01083
18.00000 34.00000 0.01104
19.00000 34.00000 0.01096
20.00000 34.00000 0.01099
21.00000 34.00000 0.01096
22.00000 34.00000 0.01111
23.00000 34.00000 0.01093
24.00000 34.00000 0.01100
25.00000 34.00000 0.01093
26.00000 34.00000 0.01099
27.00000 34.00000 0.01092
28.00000 34.00000 0.01098
29.00000 34.00000 0.01098
30.00000 34.00000 0.01099
31.00000 34.00000 0.01082
32.00000 34.00000 0.01098
33.00000 34.00000 0.01106
34.00000 34.00000 0.01094
35.00000 34.00000 0.01100
36.00000 34.00000 0.01105
37.00000 34.00000 0.01092
38.00000 34.00000 0.01094
39.00000 34.00000 0.01093
0.00000 35.00000 0.01060
1.00000 35.00000 0.01060
2.00000 35.00000 0.01069
3.00000 35.00000 0.01074
4.00000 35.00000 0.01059
5.00000 35.00000 0.01070
6.00000 35.00000 0.01062
7.00000 35.00000 0.01065
8.00000 35.00000 0.01068
9.00000 35.00000 0.01065
10.00000 35.00000 0.01076
11.00000 35.00000 0.01067
12.00000 35.00000 0.01070
13.00000 35.00000 0.01057
14.00000 35.00000 0.01081
15.00000 35.00000 0.01072
16.00000 35.00000 0.01076
17.00000 35.00000 0.01068
18.00000 35.00000 0.01049
19.00000 35.00000 0.01072
20.00000 35.00000 0.01065
21.00000 35.00000 0.01066
22.00000 35.00000 0.01061
23.00000 35.00000 0.01077
24.00000 35.00000 0.01061
25.00000 35.00000 0.01067
26.00000 35.00000 0.01061
27.00000 35.00000 0.01067
28.00000 35.00000 0.01059
29.00000 35.00000 0.01066
30.00000 35.00000 0.01066
31.00000 35.00000 0.01066
32.00000 35.00000 0.01051
33.00000 35.00000 0.01066
34.00000 35.00000 0.01074
35.00000 35.00000 0.01062
36.00000 35.00000 0.01065
37.00000 35.00000 0.01072
38.00000 35.00000 0.01060
39.00000 35.00000 0.01062
0.00000 36.00000 0.01029
1.00000 36.00000 0.01028
2.00000 36.00000 0.01026
3.00000 36.00000 0.01038
4.00000 36.00000 0.01041
5.00000 36.00000 0.01027
6.00000 36.00000 0.01037
7.00000 36.00000 0.01030
8.00000 36.00000 0.01032
9.00000 36.00000 0.01036
10.00000 36.00000 0.01033
11.00000 36.00000 0.01046
12.00000 36.00000 0.01036
13.00000 36.00000 0.01038
14.00000 36.00000 0.01025
15.00000 36.00000 0.01048
16.00000 36.00000 0.01039
17.00000 36.00000 0.01045
18.00000 36.00000 0.01035
19.00000 36.00000 0.01019
20.00000 36.00000 0.01040
21.00000 36.00000 0.01034
22.00000 36.00000 0.01035
23.00000 36.00000 0.01027
24.00000 36.00000 0.01047
25.00000 36.00000 0.01027
26.00000 36.00000 0.01036
27.00000 36.00000 0.01029
28.00000 36.00000 0.01037
29.00000 36.00000 0.01029
30.00000 36.00000 0.01032
31.00000 36.00000 0.01034
32.00000 36.00000 0.01034
33.00000 36.00000 0.01021
34.00000 36.00000 0.01034
35.00000 36.00000 0.01041
36.00000 36.00000 0.01029
37.00000 36.00000 0.01033
38.00000 36.00000 0.01039
39.00000 36.00000 0.01028
0.00000 37.00000 0.00997
1.00000 37.00000 0.00997
2.00000 37.00000 0.00997
3.00000 37.00000 0.00993
4.00000 37.00000 0.01006
5.00000 37.00000 0.01011
6.00000 37.00000 0.00996
7.00000 37.00000 0.01006
8.00000 37.00000 0.00999
9.00000 37.00000 0.01001
10.00000 37.00000 0.01004
11.00000 37.00000 0.01000
12.00000 37.00000 0.01015
13.00000 37.00000 0.01007
14.00000 37.00000 0.01008
15.00000 37.00000 0.00996
16.00000 37.00000 0.01017
17.00000 37.00000 0.01007
18.00000 37.00000 0.01014
19.00000 37.00000 0.01006
20.00000 37.00000 0.00988
21.00000 37.00000 0.01010
22.00000 37.00000 0.01001
23.00000 37.00000 0.01003
24.00000 37.00000 0.00996
25.00000 37.00000 0.01015
26.00000 37.00000 0.00996
27.00000 37.00000 0.01004
28.00000 37.00000 0.00997
29.00000 37.00000 0.01005
30.00000 37.00000 0.00996
31.00000 37.00000 0.01001
32.00000 37.00000 0.01003
33.00000 37.00000 0.01003
34.00000 37.00000 0.00990
35.00000 37.00000 0.01004
36.00000 37.00000 0.01010
37.00000 37.00000 0.00998
38.00000 37.00000 0.01001
39.00000 37.00000 0.01007
0.00000 38.00000 0.00977
1.00000 38.00000 0.00965
2.00000 38.00000 0.00968
3.00000 38.00000 0.00966
4.00000 38.00000 0.00965
5.00000 38.00000 0.00978
6.00000 38.00000 0.00981
7.00000 38.00000 0.00966
8.00000 38.00000 0.00975
9.00000 38.00000 0.00969
10.00000 38.00000 0.00968
11.00000 38.00000 0.00974
12.00000 38.00000 0.00970
13.00000 38.00000 0.00984
14.00000 38.00000 0.00978
15.00000 38.00000 0.00977
16.00000 38.00000 0.00964
17.00000 38.00000 0.00984
18.00000 38.00000 0.00975
19.00000 38.00000 0.00984
20.00000 38.00000 0.00975
21.00000 38.00000 0.00960
22.00000 38.00000 0.00977
23.00000 38.00000 0.00970
24.00000 38.00000 0.00973
25.00000 38.00000 0.00966
26.00000 38.00000 0.00986
27.00000 38.00000 0.00968
28.00000 38.00000 0.00975
29.00000 38.00000 0.00969
30.00000 38.00000 0.00975
31.00000 38.00000 0.00964
32.00000 38.00000 0.00972
33.00000 38.00000 0.00972
34.00000 38.00000 0.00973
35.00000 38.00000 0.00961
36.00000 38.00000 0.00975
37.00000 38.00000 0.00979
38.00000 38.00000 0.00970
39.00000 38.00000 0.00970
0.00000 39.00000 0.00942
1.00000 39.00000 0.00947
2.00000 39.00000 0.00934
3.00000 39.00000 0.00939
4.00000 39.00000 0.00936
5.00000 39.00000 0.00937
6.00000 39.00000 0.00948
7.00000 39.00000 0.00952
8.00000 39.00000 0.00935
9.00000 39.00000 0.00948
10.00000 39.00000 0.00941
11.00000 39.00000 0.00938
12.00000 39.00000 0.00943
13.00000 39.00000 0.00941
14.00000 39.00000 0.00954
15.00000 39.00000 0.00948
16.00000 39.00000 0.00949
17.00000 39.00000 0.00937
18.00000 39.00000 0.00956
19.00000 39.00000 0.00945
20.00000 39.00000 0.00954
21.00000 39.00000 0.00945
22.00000 39.00000 0.00932
23.00000 39.00000 0.00949
24.00000 39.00000 0.00940
25.00000 39.00000 0.00944
26.00000 39.00000 0.00934
27.00000 39.00000 0.00956
28.00000 39.00000 0.00940
29.00000 39.00000 0.00945
30.00000 39.00000 0.00939
31.00000 39.00000 0.00944
32.00000 39.00000 0.00934
33.00000 39.00000 0.00942
34.00000 39.00000 0.00941
35.00000 39.00000 0.00944
36.00000 39.00000 0.00933
37.00000 39.00000 0.00947
38.00000 39.00000 0.00947
39.00000 39.00000 0.00942
0.00000 40.00000 0.00912
1.00000 40.00000 0.00914
2.00000 40.00000 0.00920
3.00000 40.00000 0.00906
4.00000 40.00000 0.00911
5.00000 40.00000 0.00908
6.00000 40.00000 0.00909
7.00000 40.00000 0.00921
8.00000 40.00000 0.00924
9.00000 40.00000 0.00908
10.00000 40.00000 0.00919
11.00000 40.00000 0.00914
12.00000 40.00000 0.00911
13.00000 40.00000 0.00915
14.00000 40.00000 0.00910
15.00000 40.00000 0.00925
16.00000 40.00000 0.00918
17.00000 40.00000 0.00921
18.00000 40.00000 0.00909
19.00000 40.00000 0.00928
20.00000 40.00000 0.00916
21.00000 40.00000 0.00925
22.00000 40.00000 0.00917
23.00000 40.00000 0.00905
24.00000 40.00000 0.00921
25.00000 40.00000 0.00911
26.00000 40.00000 0.00916
27.00000 40.00000 0.00907
28.00000 40.00000 0.00928
29.00000 40.00000 0.00914
30.00000 40.00000 0.00916
31.00000 40.00000 0.00912
32.00000 40.00000 0.00915
33.00000 40.00000 0.00904
34.00000 40.00000 0.00914
35.00000 40.00000 0.00914
36.00000 40.00000 0.00917
37.00000 40.00000 0.00907
38.00000 40.00000 0.00919
39.00000 40.00000 0.00920
0.00000 41.00000 0.00892
1.00000 41.00000 0.00884
2.00000 41.00000 0.00888
3.00000 41.00000 0.00892
4.00000 41.00000 0.00880
5.00000 41.00000 0.00884
6.00000 41.00000 0.00880
7.00000 41.00000 0.00883
8.00000 41.00000 0.00894
9.00000 41.00000 0.00896
10.00000 41.00000 0.00880
11.00000 41.00000 0.00892
12.00000 41.00000 0.00888
13.00000 41.00000 0.00885
14.00000 41.00000 0.00886
15.00000 41.00000 0.00882
16.00000 41.00000 0.00898
17.00000 41.00000 0.00890
18.00000 41.00000 0.00895
19.00000 41.00000 0.00880
20.00000 41.00000 0.00899
21.00000 41.00000 0.00888
22.00000 41.00000 0.00897
23.00000 41.00000 0.00889
24.00000 41.00000 0.00877
25.00000 41.00000 0.00894
26.00000 41.00000 0.00882
27.00000 41.00000 0.00890
28.00000 41.00000 0.00880
29.00000 41.00000 0.00902
30.00000 41.00000 0.00887
31.00000 41.00000 0.00886
32.00000 41.00000 0.00885
33.00000 41.00000 0.00888
34.00000 41.00000 0.00877
35.00000 41.00000 0.00889
36.00000 41.00000 0.00886
37.00000 41.00000 0.00890
38.00000 41.00000 0.00879
39.00000 41.00000 0.00892
0.00000 42.00000 0.00864
1.00000 42.00000 0.00867
2.00000 42.00000 0.00859
3.00000 42.00000 0.00861
4.00000 42.00000 0.00865
5.00000 42.00000 0.00856
6.00000 42.00000 0.00858
7.00000 42.00000 0.00854
8.00000 42.00000 0.00857
9.00000 42.00000 0.00867
10.00000 42.00000 0.00867
11.00000 42.00000 0.00854
12.00000 42.00000 0.00865
13.00000 42.00000 0.00860
14.00000 42.00000 0.00859
15.00000 42.00000 0.00860
16.00000 42.00000 0.00855
17.00000 42.00000 0.00871
18.00000 42.00000 0.00864
19.00000 42.00000 0.00867
20.00000 42.00000 0.00855
21.00000 42.00000 0.00871
22.00000 42.00000 0.00863
23.00000 42.00000 0.00870
24.00000 42.00000 0.00863
25.00000 42.00000 0.00851
26.00000 42.00000 0.00868
27.00000 42.00000 0.00855
28.00000 42.00000 0.00862
29.00000 42.00000 0.00854
30.00000 42.00000 0.00875
31.00000 42.00000 0.00861
32.00000 42.00000 0.00859
33.00000 42.00000 0.00857
34.00000 42.00000 0.00861
35.00000 42.00000 0.00852
36.00000 42.00000 0.00863
37.00000 42.00000 0.00860
38.00000 42.00000 0.00863
39.00000 42.00000 0.00851
0.00000 43.00000 0.00827
1.00000 43.00000 0.00837
2.00000 43.00000 0.00841
3.00000 43.00000 0.00831
4.00000 43.00000 0.00834
5.00000 43.00000 0.00839
6.00000 43.00000 0.00830
7.00000 43.00000 0.00833
8.00000 43.00000 0.00830
9.00000 43.00000 0.00832
10.00000 43.00000 0.00841
11.00000 43.00000 0.00839
12.00000 43.00000 0.00827
13.00000 43.00000 0.00839
14.00000 43.00000 0.00836
15.00000 43.00000 0.00833
16.00000 43.00000 0.00836
17.00000 43.00000 0.00827
18.00000 43.00000 0.00845
19.00000 43.00000 0.00838
20.00000 43.00000 0.00841
21.00000 43.00000 0.00830
22.00000 43.00000 0.00846
23.00000 43.00000 0.00837
24.00000 43.00000 0.00844
25.00000 43.00000 0.00838
26.00000 43.00000 0.00828
27.00000 43.00000 0.00842
28.00000 43.00000 0.00829
29.00000 43.00000 0.00836
30.00000 43.00000 0.00831
31.00000 43.00000 0.00851
32.00000 43.00000 0.00837
33.00000 43.00000 0.00835
34.00000 43.00000 0.00832
35.00000 43.00000 0.00836
36.00000 43.00000 0.00826
37.00000 43.00000 0.00836
38.00000 43.00000 0.00833
39.00000 43.00000 0.00837
0.00000 44.00000 0.00814
1.00000 44.00000 0.00802
2.00000 44.00000 0.00811
3.00000 44.00000 0.00817
4.00000 44.00000 0.00806
5.00000 44.00000 0.00808
6.00000 44.00000 0.00814
7.00000 44.00000 0.00809
8.00000 44.00000 0.00806
9.00000 44.00000 0.00804
10.00000 44.00000 0.00807
11.00000 44.00000 0.00815
12.00000 44.00000 0.00813
13.00000 44.00000 0.00802
14.00000 44.00000 0.00815
15.00000 44.00000 0.00812
16.00000 44.00000 0.00807
17.00000 44.00000 0.00811
18.00000 44.00000 0.00803
19.00000 44.00000 0.00819
20.00000 44.00000 0.00812
21.00000 44.00000 0.00818
22.00000 44.00000 0.00806
23.00000 44.00000 0.00822
24.00000 44.00000 0.00813
25.00000 44.00000 0.00819
26.00000 44.00000 0.00813
27.00000 44.00000 0.00803
28.00000 44.00000 0.00818
29.00000 44.00000 0.00802
30.00000 44.00000 0.00810
31.00000 44.00000 0.00806
32.00000 44.00000 0.00826
33.00000 44.00000 0.00809
34.00000 44.00000 0.00808
35.00000 44.00000 0.00807
36.00000 44.00000 0.00812
37.00000 44.00000 0.00803
38.00000 44.00000 0.00812
39.00000 44.00000 0.00809
0.00000 45.00000 0.00785
1.00000 45.00000 0.00790
2.00000 45.00000 0.00777
3.00000 45.00000 0.00788
4.00000 45.00000 0.00796
5.00000 45.00000 0.00781
6.00000 45.00000 0.00783
7.00000 45.00000 0.00790
8.00000 45.00000 0.00782
9.00000 45.00000 0.00781
10.00000 45.00000 0.00780
11.00000 45.00000 0.00784
12.00000 45.00000 0.00791
13.00000 45.00000 0.00789
14.00000 45.00000 0.00777
15.00000 45.00000 0.00789
16.00000 45.00000 0.00788
17.00000 45.00000 0.00783
18.00000 45.00000 0.00785
19.00000 45.00000 0.00782
20.00000 45.00000 0.00793
21.00000 45.00000 0.00788
22.00000 45.00000 0.00794
23.00000 45.00000 0.00781
24.00000 45.00000 0.00799
25.00000 45.00000 0.00789
26.00000 45.00000 0.00793
27.00000 45.00000 0.00788
28.00000 45.00000 0.00778
29.00000 45.00000 0.00794
30.00000 45.00000 0.00776
31.00000 45.00000 0.00784
32.00000 45.00000 0.00781
33.00000 45.00000 0.00800
34.00000 45.00000 0.00786
35.00000 45.00000 0.00785
36.00000 45.00000 0.00783
37.00000 45.00000 0.00786
38.00000 45.00000 0.00779
39.00000 45.00000 0.00788
0.00000 46.00000 0.00764
1.00000 46.00000 0.00764
2.00000 46.00000 0.00767
3.00000 46.00000 0.00754
4.00000 46.00000 0.00765
5.00000 46.00000 0.00770
6.00000 46.00000 0.00758
7.00000 46.00000 0.00759
8.00000 46.00000 0.00764
9.00000 46.00000 0.00758
10.00000 46.00000 0.00758
11.00000 46.00000 0.00756
12.00000 46.00000 0.00762
13.00000 46.00000 0.00768
14.00000 46.00000 0.00766
15.00000 46.00000 0.00753
16.00000 46.00000 0.00766
17.00000 46.00000 0.00764
18.00000 46.00000 0.00760
19.00000 46.00000 0.00762
20.00000 46.00000 0.00759
21.00000 46.00000 0.00769
22.00000 46.00000 0.00766
23.00000 46.00000 0.00770
24.00000 46.00000 0.00758
25.00000 46.00000 0.00776
26.00000 46.00000 0.00766
27.00000 46.00000 0.00769
28.00000 46.00000 0.00766
29.00000 46.00000 0.00755
30.00000 46.00000 0.00770
31.00000 46.00000 0.00755
32.00000 46.00000 0.00759
33.00000 46.00000 0.00759
34.00000 46.00000 0.00775
35.00000 46.00000 0.00761
36.00000 46.00000 0.00761
37.00000 46.00000 0.00758
38.00000 46.00000 0.00762
39.00000 46.00000 0.00756
0.00000 47.00000 0.00734
1.00000 47.00000 0.00742
2.00000 47.00000 0.00741
3.00000 47.00000 0.00745
4.00000 47.00000 0.00732
5.00000 47.00000 0.00741
6.00000 47.00000 0.00747
7.00000 47.00000 0.00735
8.00000 47.00000 0.00736
9.00000 47.00000 0.00740
10.00000 47.00000 0.00735
11.00000 47.00000 0.00734
12.00000 47.00000 0.00732
13.00000 47.00000 0.00740
14.00000 47.00000 0.00744
15.00000 47.00000 0.00742
16.00000 47.00000 0.00728
17.00000 47.00000 0.00744
18.00000 47.00000 0.00742
19.00000 47.00000 0.00736
20.00000 47.00000 0.00739
21.00000 47.00000 0.00734
22.00000 47.00000 0.00746
23.00000 47.00000 0.00743
24.00000 47.00000 0.00748
25.00000 47.00000 0.00735
26.00000 47.00000 0.00752
27.00000 47.00000 0.00744
28.00000 47.00000 0.00747
29.00000 47.00000 0.00742
30.00000 47.00000 0.00731
31.00000 47.00000 0.00747
32.00000 47.00000 0.00731
33.00000 47.00000 0.00737
34.00000 47.00000 0.00736
35.00000 47.00000 0.00751
36.00000 47.00000 0.00737
37.00000 47.00000 0.00737
38.00000 47.00000 0.00736
39.00000 47.00000 0.00740
0.00000 48.00000 0.00717
1.00000 48.00000 0.00711
2.00000 48.00000 0.00719
3.00000 48.00000 0.00720
4.00000 48.00000 0.00722
5.00000 48.00000 0.00710
6.00000 48.00000 0.00721
7.00000 48.00000 0.00724
8.00000 48.00000 0.00713
9.00000 48.00000 0.00712
10.00000 48.00000 0.00717
11.00000 48.00000 0.00713
12.00000 48.00000 0.00711
13.00000 48.00000 0.00709
14.00000 48.00000 0.00717
15.00000 48.00000 0.00722
16.00000 48.00000 0.00718
17.00000 48.00000 0.00706
18.00000 48.00000 0.00722
19.00000 48.00000 0.00719
20.00000 48.00000 0.00714
21.00000 48.00000 0.00717
22.00000 48.00000 0.00712
23.00000 48.00000 0.00724
24.00000 48.00000 0.00720
25.00000 48.00000 0.00725
26.00000 48.00000 0.00712
27.00000 48.00000 0.00728
28.00000 48.00000 0.00721
29.00000 48.00000 0.00725
30.00000 48.00000 0.00720
31.00000 48.00000 0.00709
32.00000 48.00000 0.00726
33.00000 48.00000 0.00709
34.00000 48.00000 0.00716
35.00000 48.00000 0.00714
36.00000 48.00000 0.00727
37.00000 48.00000 0.00717
38.00000 48.00000 0.00715
39.00000 48.00000 0.00714
0.00000 49.00000 0.00692
1.00000 49.00000 0.00697
2.00000 49.00000 0.00689
3.00000 49.00000 0.00696
4.00000 49.00000 0.00699
5.00000 49.00000 0.00699
6.00000 49.00000 0.00689
7.00000 49.00000 0.00699
8.00000 49.00000 0.00702
9.00000 49.00000 0.00691
10.00000 49.00000 0.00691
11.00000 49.00000 0.00696
12.00000 49.00000 0.00691
13.00000 49.00000 0.00693
14.00000 49.00000 0.00690
15.00000 49.00000 0.00695
16.00000 49.00000 0.00700
17.00000 49.00000 0.00698
18.00000 49.00000 0.00683
19.00000 49.00000 0.00700
20.00000 49.00000 0.00696
21.00000 49.00000 0.00693
22.00000 49.00000 0.00694
23.00000 49.00000 0.00689
24.00000 49.00000 0.00702
25.00000 49.00000 0.00699
26.00000 49.00000 0.00702
27.00000 49.00000 0.00691
28.00000 49.00000 0.00706
29.00000 49.00000 0.00699
30.00000 49.00000 0.00705
31.00000 49.00000 0.00699
32.00000 49.00000 0.00688
33.00000 49.00000 0.00703
34.00000 49.00000 0.00688
35.00000 49.00000 0.00694
36.00000 49.00000 0.00691
37.00000 49.00000 0.00704
38.00000 49.00000 0.00695
39.00000 49.00000 0.00695
0.00000 50.00000 0.00673
1.00000 50.00000 0.00670
2.00000 50.00000 0.00676
3.00000 50.00000 0.00669
4.00000 50.00000 0.00674
5.00000 50.00000 0.00679
6.00000 50.00000 0.00680
7.00000 50.00000 0.00668
8.00000 50.00000 0.00679
9.00000 50.00000 0.00682
10.00000 50.00000 0.00670
11.00000 50.00000 0.00671
12.00000 50.00000 0.00674
13.00000 50.00000 0.00671
14.00000 50.00000 0.00671
15.00000 50.00000 0.00669
16.00000 50.00000 0.00673
17.00000 50.00000 0.00678
18.00000 50.00000 0.00677
19.00000 50.00000 0.00662
20.00000 50.00000 0.00679
21.00000 50.00000 0.00675
22.00000 50.00000 0.00673
23.00000 50.00000 0.00674
24.00000 50.00000 0.00669
25.00000 50.00000 0.00682
26.00000 50.00000 0.00680
27.00000 50.00000 0.00682
28.00000 50.00000 0.00669
29.00000 50.00000 0.00683
30.00000 50.00000 0.00680
31.00000 50.00000 0.00683
32.00000 50.00000 0.00678
33.00000 50.00000 0.00666
34.00000 50.00000 0.00680
35.00000 50.00000 0.00668
36.00000 50.00000 0.00673
37.00000 50.00000 0.00671
38.00000 50.00000 0.00682
39.00000 50.00000 0.00676
0.00000 51.00000 0.00655
1.00000 51.00000 0.00653
2.00000 51.00000 0.00650
3.00000 51.00000 0.00655
4.00000 51.00000 0.00650
5.00000 51.00000 0.00655
6.00000 51.00000 0.00657
7.00000 51.00000 0.00661
8.00000 51.00000 0.00649
9.00000 51.00000 0.00658
10.00000 51.00000 0.00662
11.00000 51.00000 0.00651
12.00000 51.00000 0.00652
13.00000 51.00000 0.00655
14.00000 51.00000 0.00649
15.00000 51.00000 0.00652
16.00000 51.00000 0.00649
17.00000 51.00000 0.00652
18.00000 51.00000 0.00656
19.00000 51.00000 0.00656
20.00000 51.00000 0.00642
21.00000 51.00000 0.00657
22.00000 51.00000 0.00656
23.00000 51.00000 0.00653
24.00000 51.00000 0.00655
25.00000 51.00000 0.00650
26.00000 51.00000 0.00660
27.00000 51.00000 0.00660
28.00000 51.00000 0.00662
29.00000 51.00000 0.00649
30.00000 51.00000 0.00662
31.00000 51.00000 0.00659
32.00000 51.00000 0.00663
33.00000 51.00000 0.00658
34.00000 51.00000 0.00648
35.00000 51.00000 0.00660
36.00000 51.00000 0.00647
37.00000 51.00000 0.00654
38.00000 51.00000 0.00653
39.00000 51.00000 0.00661
0.00000 52.00000 0.00641
1.00000 52.00000 0.00637
2.00000 52.00000 0.00632
3.00000 52.00000 0.00630
4.00000 52.00000 0.00634
5.00000 52.00000 0.00631
6.00000 52.00000 0.00636
7.00000 52.00000 0.00637
8.00000 52.00000 0.00641
9.00000 52.00000 0.00628
10.00000 52.00000 0.00637
11.00000 52.00000 0.00643
12.00000 52.00000 0.00631
13.00000 52.00000 0.00633
14.00000 52.00000 0.00636
15.00000 52.00000 0.00630
16.00000 52.00000 0.00633
17.00000 52.00000 0.00631
18.00000 52.00000 0.00633
19.00000 52.00000 0.00636
20.00000 52.00000 0.00637
21.00000 52.00000 0.00624
22.00000 52.00000 0.00637
23.00000 52.00000 0.00636
24.00000 52.00000 0.00634
25.00000 52.00000 0.00635
26.00000 52.00000 0.00631
27.00000 52.00000 0.00642
28.00000 52.00000 0.00641
29.00000 52.00000 0.00643
30.00000 52.00000 0.00630
31.00000 52.00000 0.00641
32.00000 52.00000 0.00639
33.00000 52.00000 0.00644
34.00000 52.00000 0.00638
35.00000 52.00000 0.00629
36.00000 52.00000 0.00639
37.00000 52.00000 0.00627
38.00000 52.00000 0.00633
39.00000 52.00000 0.00631
0.00000 53.00000 0.00613
1.00000 53.00000 0.00621
2.00000 53.00000 0.00618
3.00000 53.00000 0.00613
4.00000 53.00000 0.00611
5.00000 53.00000 0.00615
6.00000 53.00000 0.00613
7.00000 53.00000 0.00618
8.00000 53.00000 0.00618
9.00000 53.00000 0.00621
10.00000 53.00000 0.00610
11.00000 53.00000 0.00617
12.00000 53.00000 0.00624
13.00000 53.00000 0.00612
14.00000 53.00000 0.00615
15.00000 53.00000 0.00619
16.00000 53.00000 0.00612
17.00000 53.00000 0.00617
18.00000 53.00000 0.00611
19.00000 53.00000 0.00613
20.00000 53.00000 0.00618
21.00000 53.00000 0.00618
22.00000 53.00000 0.00605
23.00000 53.00000 0.00618
24.00000 53.00000 0.00616
25.00000 53.00000 0.00616
26.00000 53.00000 0.00617
27.00000 53.00000 0.00612
28.00000 53.00000 0.00623
29.00000 53.00000 0.00623
30.00000 53.00000 0.00623
31.00000 53.00000 0.00613
32.00000 53.00000 0.00623
33.00000 53.00000 0.00620
34.00000 53.00000 0.00625
35.00000 53.00000 0.00618
36.00000 53.00000 0.00612
37.00000 53.00000 0.00619
38.00000 53.00000 0.00610
39.00000 53.00000 0.00615
0.00000 54.00000 0.00596
1.00000 54.00000 0.00596
2.00000 54.00000 0.00603
3.00000 54.00000 0.00599
4.00000 54.00000 0.00595
5.00000 54.00000 0.00595
6.00000 54.00000 0.00597
7.00000 54.00000 0.00595
8.00000 54.00000 0.00598
9.00000 54.00000 0.00601
10.00000 54.00000 0.00603
11.00000 54.00000 0.00591
12.00000 54.00000 0.00599
13.00000 54.00000 0.00607
14.00000 54.00000 0.00594
15.00000 54.00000 0.00594
16.00000 54.00000 0.00600
17.00000 54.00000 0.00593
18.00000 54.00000 0.00599
19.00000 54.00000 0.00593
20.00000 54.00000 0.00595
21.00000 54.00000 0.00600
22.00000 54.00000 0.00598
23.00000 54.00000 0.00587
24.00000 54.00000 0.00600
25.00000 54.00000 0.00598
26.00000 54.00000 0.00597
27.00000 54.00000 0.00599
28.00000 54.00000 0.00594
29.00000 54.00000 0.00604
30.00000 54.00000 0.00604
31.00000 54.00000 0.00604
32.00000 54.00000 0.00594
33.00000 54.00000 0.00605
34.00000 54.00000 0.00602
35.00000 54.00000 0.00607
36.00000 54.00000 0.00599
37.00000 54.00000 0.00595
38.00000 54.00000 0.00600
39.00000 54.00000 0.00592
0.00000 55.00000 0.00573
1.00000 55.00000 0.00578
2.00000 55.00000 0.00578
3.00000 55.00000 0.00586
4.00000 55.00000 0.00581
5.00000 55.00000 0.00577
6.00000 55.00000 0.00576
7.00000 55.00000 0.00578
8.00000 55.00000 0.00576
9.00000 55.00000 0.00581
10.00000 55.00000 0.00583
11.00000 55.00000 0.00583
12.00000 55.00000 0.00574
13.00000 55.00000 0.00581
14.00000 55.00000 0.00589
15.00000 55.00000 0.00574
16.00000 55.00000 0.00576
17.00000 55.00000 0.00581
18.00000 55.00000 0.00574
19.00000 55.00000 0.00580
20.00000 55.00000 0.00576
21.00000 55.00000 0.00575
22.00000 55.00000 0.00582
23.00000 55.00000 0.00579
24.00000 55.00000 0.00570
25.00000 55.00000 0.00581
26.00000 55.00000 0.00580
27.00000 55.00000 0.00578
28.00000 55.00000 0.00581
29.00000 55.00000 0.00577
30.00000 55.00000 0.00585
31.00000 55.00000 0.00586
32.00000 55.00000 0.00585
33.00000 55.00000 0.00575
34.00000 55.00000 0.00587
35.00000 55.00000 0.00583
36.00000 55.00000 0.00588
37.00000 55.00000 0.00581
38.00000 55.00000 0.00576
39.00000 55.00000 0.00581
0.00000 56.00000 0.00563
1.00000 56.00000 0.00556
2.00000 56.00000 0.00561
3.00000 56.00000 0.00559
4.00000 56.00000 0.00568
5.00000 56.00000 0.00564
6.00000 56.00000 0.00559
7.00000 56.00000 0.00560
8.00000 56.00000 0.00560
9.00000 56.00000 0.00558
10.00000 56.00000 0.00564
11.00000 56.00000 0.00564
12.00000 56.00000 0.00565
13.00000 56.00000 0.00555
14.00000 56.00000 0.00562
15.00000 56.00000 0.00571
16.00000 56.00000 0.00558
17.00000 56.00000 0.00558
18.00000 56.00000 0.00564
19.00000 56.00000 0.00555
20.00000 56.00000 0.00562
21.00000 56.00000 0.00559
22.00000 56.00000 0.00558
23.00000 56.00000 0.00565
24.00000 56.00000 0.00562
25.00000 56.00000 0.00553
26.00000 56.00000 0.00564
27.00000 56.00000 0.00562
28.00000 56.00000 0.00561
29.00000 56.00000 0.00563
30.00000 56.00000 0.00560
31.00000 56.00000 0.00568
32.00000 56.00000 0.00568
33.00000 56.00000 0.00569
34.00000 56.00000 0.00559
35.00000 56.00000 0.00571
36.00000 56.00000 0.00566
37.00000 56.00000 0.00572
38.00000 56.00000 0.00564
39.00000 56.00000 0.00558
0.00000 57.00000 0.00540
1.00000 57.00000 0.00547
2.00000 57.00000 0.00541
3.00000 57.00000 0.00545
4.00000 57.00000 0.00543
5.00000 57.00000 0.00550
6.00000 57.00000 0.00548
7.00000 57.00000 0.00542
8.00000 57.00000 0.00543
9.00000 57.00000 0.00543
10.00000 57.00000 0.00542
11.00000 57.00000 0.00549
12.00000 57.00000 0.00548
13.00000 57.00000 0.00548
14.00000 57.00000 0.00538
15.00000 57.00000 0.00544
16.00000 57.00000 0.00553
17.00000 57.00000 0.00542
18.00000 57.00000 0.00540
19.00000 57.00000 0.00546
20.00000 57.00000 0.00539
21.00000 57.00000 0.00546
22.00000 57.00000 0.00542
23.00000 57.00000 0.00542
24.00000 57.00000 0.00548
25.00000 57.00000 0.00546
26.00000 57.00000 0.00536
27.00000 57.00000 0.00547
28.00000 57.00000 0.00544
29.00000 57.00000 0.00543
30.00000 57.00000 0.00547
31.00000 57.00000 0.00544
32.00000 57.00000 0.00550
33.00000 57.00000 0.00550
34.00000 57.00000 0.00551
35.00000 57.00000 0.00541
36.00000 57.00000 0.00555
37.00000 57.00000 0.00551
38.00000 57.00000 0.00554
39.00000 57.00000 0.00547
0.00000 58.00000 0.00530
1.00000 58.00000 0.00524
2.00000 58.00000 0.00530
3.00000 58.00000 0.00525
4.00000 58.00000 0.00527
5.00000 58.00000 0.00528
6.00000 58.00000 0.00534
7.00000 58.00000 0.00531
8.00000 58.00000 0.00526
9.00000 58.00000 0.00527
10.00000 58.00000 0.00526
11.00000 58.00000 0.00526
12.00000 58.00000 0.00531
13.00000 58.00000 0.00531
14.00000 58.00000 0.00531
15.00000 58.00000 0.00522
16.00000 58.00000 0.00527
17.00000 58.00000 0.00537
18.00000 58.00000 0.00524
19.00000 58.00000 0.00523
20.00000 58.00000 0.00529
21.00000 58.00000 0.00524
22.00000 58.00000 0.00529
23.00000 58.00000 0.00524
24.00000 58.00000 0.00527
25.00000 58.00000 0.00532
26.00000 58.00000 0.00531
27.00000 58.00000 0.00520
28.00000 58.00000 0.00532
29.00000 58.00000 0.00526
30.00000 58.00000 0.00527
31.00000 58.00000 0.00531
32.00000 58.00000 0.00528
33.00000 58.00000 0.00534
34.00000 58.00000 0.00534
35.00000 58.00000 0.00535
36.00000 58.00000 0.00525
37.00000 58.00000 0.00539
38.00000 58.00000 0.00534
39.00000 58.00000 0.00537
0.00000 59.00000 0.00520
1.00000 59.00000 0.00514
2.00000 59.00000 0.00509
3.00000 59.00000 0.00514
4.00000 59.00000 0.00509
5.00000 59.00000 0.00512
6.00000 59.00000 0.00511
7.00000 59.00000 0.00518
8.00000 59.00000 0.00514
9.00000 59.00000 0.00510
10.00000 59.00000 0.00511
11.00000 59.00000 0.00508
12.00000 59.00000 0.00510
13.00000 59.00000 0.00516
14.00000 59.00000 0.00514
15.00000 59.00000 0.00516
16.00000 59.00000 0.00506
17.00000 59.00000 0.00512
18.00000 59.00000 0.00522
19.00000 59.00000 0.00508
20.00000 59.00000 0.00509
21.00000 59.00000 0.00515
22.00000 59.00000 0.00507
23.00000 59.00000 0.00513
24.00000 59.00000 0.00509
25.00000 59.00000 0.00511
26.00000 59.00000 0.00517
27.00000 59.00000 0.00513
28.00000 59.00000 0.00504
29.00000 59.00000 0.00517
30.00000 59.00000 0.00510
31.00000 59.00000 0.00512
32.00000 59.00000 0.00514
33.00000 59.00000 0.00512
34.00000 59.00000 0.00519
35.00000 59.00000 0.00518
36.00000 59.00000 0.00520
37.00000 59.00000 0.00510
38.00000 59.00000 0.00523
39.00000 59.00000 0.00517
0.00000 60.00000 0.00501
1.00000 60.00000 0.00505
2.00000 60.00000 0.00497
3.00000 60.00000 0.00493
4.00000 60.00000 0.00499
5.00000 60.00000 0.00495
6.00000 60.00000 0.00496
7.00000 60.00000 0.00497
8.00000 60.00000 0.00502
9.00000 60.00000 0.00497
10.00000 60.00000 0.00494
11.00000 60.00000 0.00495
12.00000 60.00000 0.00495
13.00000 60.00000 0.00494
14.00000 60.00000 0.00499
15.00000 60.00000 0.00499
16.00000 60.00000 0.00502
17.00000 60.00000 0.00489
18.00000 60.00000 0.00497
19.00000 60.00000 0.00508
20.00000 60.00000 0.00495
21.00000 60.00000 0.00493
22.00000 60.00000 0.00501
23.00000 60.00000 0.00492
24.00000 60.00000 0.00498
25.00000 60.00000 0.00493
26.00000 60.00000 0.00496
27.00000 60.00000 0.00502
28.00000 60.00000 0.00498
29.00000 60.00000 0.00487
30.00000 60.00000 0.00502
31.00000 60.00000 0.00496
32.00000 60.00000 0.00498
33.00000 60.00000 0.00498
34.00000 60.00000 0.00496
35.00000 60.00000 0.00504
36.00000 60.00000 0.00503
37.00000 60.00000 0.00506
38.00000 60.00000 0.00494
39.00000 60.00000 0.00507
0.00000 61.00000 0.00490
1.00000 61.00000 0.00486
2.00000 61.00000 0.00489
3.00000 61.00000 0.00483
4.00000 61.00000 0.00479
5.00000 61.00000 0.00483
6.00000 61.00000 0.00480
7.00000 61.00000 0.00482
8.00000 61.00000 0.00482
9.00000 61.00000 0.00487
10.00000 61.00000 0.00483
11.00000 61.00000 0.00480
12.00000 61.00000 0.00479
13.00000 61.00000 0.00480
14.00000 61.00000 0.00478
15.00000 61.00000 0.00484
16.00000 61.00000 0.00486
17.00000 61.00000 0.00487
18.00000 61.00000 0.00473
19.00000 61.00000 0.00481
20.00000 61.00000 0.00493
21.00000 61.00000 0.00479
22.00000 61.00000 0.00479
23.00000 61.00000 0.00486
24.00000 61.00000 0.00477
25.00000 61.00000 0.00483
26.00000 61.00000 0.00478
27.00000 61.00000 0.00480
28.00000 61.00000 0.00486
29.00000 61.00000 0.00483
30.00000 61.00000 0.00473
31.00000 61.00000 0.00487
32.00000 61.00000 0.00482
33.00000 61.00000 0.00482
34.00000 61.00000 0.00482
35.00000 61.00000 0.00481
36.00000 61.00000 0.00489
37.00000 61.00000 0.00487
38.00000 61.00000 0.00491
39.00000 61.00000 0.00480
0.00000 62.00000 0.00466
1.00000 62.00000 0.00476
2.00000 62.00000 0.00471
3.00000 62.00000 0.00474
4.00000 62.00000 0.00469
5.00000 62.00000 0.00465
6.00000 62.00000 0.00470
7.00000 62.00000 0.00465
8.00000 62.00000 0.00467
9.00000 62.00000 0.00468
10.00000 62.00000 0.00474
11.00000 62.00000 0.00469
12.00000 62.00000 0.00465
13.00000 62.00000 0.00464
14.00000 62.00000 0.00466
15.00000 62.00000 0.00465
16.00000 62.00000 0.00471
17.00000 62.00000 0.00472
18.00000 62.00000 0.00473
19.00000 62.00000 0.00460
20.00000 62.00000 0.00467
21.00000 62.00000 0.00479
22.00000 62.00000 0.00464
23.00000 62.00000 0.00465
24.00000 62.00000 0.00472
25.00000 62.00000 0.00464
26.00000 62.00000 0.00469
27.00000 62.00000 0.00464
28.00000 62.00000 0.00466
29.00000 62.00000 0.00471
30.00000 62.00000 0.00469
31.00000 62.00000 0.00460
32.00000 62.00000 0.00473
33.00000 62.00000 0.00467
34.00000 62.00000 0.00469
35.00000 62.00000 0.00469
36.00000 62.00000 0.00468
37.00000 62.00000 0.00474
38.00000 62.00000 0.00473
39.00000 62.00000 0.00476
0.00000 63.00000 0.00462
1.00000 63.00000 0.00452
2.00000 63.00000 0.00461
3.00000 63.00000 0.00458
4.00000 63.00000 0.00460
5.00000 63.00000 0.00455
6.00000 63.00000 0.00451
7.00000 63.00000 0.00456
8.00000 63.00000 0.00451
9.00000 63.00000 0.00453
10.00000 63.00000 0.00454
11.00000 63.00000 0.00459
12.00000 63.00000 0.00454
13.00000 63.00000 0.00451
14.00000 63.00000 0.00450
15.00000 63.00000 0.00453
16.00000 63.00000 0.00451
17.00000 63.00000 0.00456
18.00000 63.00000 0.00459
19.00000 63.00000 0.00460
20.00000 63.00000 0.00445
21.00000 63.00000 0.00452
22.00000 63.00000 0.00464
23.00000 63.00000 0.00451
24.00000 63.00000 0.00450
25.00000 63.00000 0.00457
26.00000 63.00000 0.00450
27.00000 63.00000 0.00456
28.00000 63.00000 0.00451
29.00000 63.00000 0.00452
30.00000 63.00000 0.00457
31.00000 63.00000 0.00455
32.00000 63.00000 0.00446
33.00000 63.00000 0.00460
34.00000 63.00000 0.00453
35.00000 63.00000 0.00455
36.00000 63.00000 0.00454
37.00000 63.00000 0.00453
38.00000 63.00000 0.00462
39.00000 63.00000 0.00458
0.00000 64.00000 0.00444
1.00000 64.00000 0.00450
2.00000 64.00000 0.00438
3.00000 64.00000 0.00445
4.00000 64.00000 0.00445
5.00000 64.00000 0.00446
6.00000 64.00000 0.00442
7.00000 64.00000 0.00436
8.00000 64.00000 0.00443
9.00000 64.00000 0.00438
10.00000 64.00000 0.00439
11.00000 64.00000 0.00441
12.00000 64.00000 0.00446
13.00000 64.00000 0.00440
14.00000 64.00000 0.00437
15.00000 64.00000 0.00437
16.00000 64.00000 0.00439
17.00000 64.00000 0.00438
18.00000 64.00000 0.00443
19.00000 64.00000 0.00444
20.00000 64.00000 0.00446
21.00000 64.00000 0.00431
22.00000 64.00000 0.00438
23.00000 64.00000 0.00449
24.00000 64.00000 0.00440
25.00000 64.00000 0.00437
26.00000 64.00000 0.00443
27.00000 64.00000 0.00436
28.00000 64.00000 0.00441
29.00000 64.00000 0.00437
30.00000 64.00000 0.00438
31.00000 64.00000 0.00444
32.00000 64.00000 0.00442
33.00000 64.00000 0.00432
34.00000 64.00000 0.00445
35.00000 64.00000 0.00438
36.00000 64.00000 0.00441
37.00000 64.00000 0.00440
38.00000 64.00000 0.00441
39.00000 64.00000 0.00447
0.00000 65.00000 0.00434
1.00000 65.00000 0.00431
2.00000 65.00000 0.00438
3.00000 65.00000 0.00425
4.00000 65.00000 0.00431
5.00000 65.00000 0.00431
6.00000 65.00000 0.00433
7.00000 65.00000 0.00428
8.00000 65.00000 0.00423
9.00000 65.00000 0.00429
10.00000 65.00000 0.00424
11.00000 65.00000 0.00426
12.00000 65.00000 0.00428
13.00000 65.00000 0.00432
14.00000 65.00000 0.00427
15.00000 65.00000 0.00425
16.00000 65.00000 0.00424
17.00000 65.00000 0.00426
18.00000 65.00000 0.00426
19.00000 65.00000 0.00431
20.00000 65.00000 0.00431
21.00000 65.00000 0.00434
22.00000 65.00000 0.00418
23.00000 65.00000 0.00423
24.00000 65.00000 0.00436
25.00000 65.00000 0.00427
26.00000 65.00000 0.00424
27.00000 65.00000 0.00429
28.00000 65.00000 0.00423
29.00000 65.00000 0.00429
30.00000 65.00000 0.00425
31.00000 65.00000 0.00425
32.00000 65.00000 0.00430
33.00000 65.00000 0.00429
34.00000 65.00000 0.00419
35.00000 65.00000 0.00431
36.00000 65.00000 0.00425
37.00000 65.00000 0.00427
38.00000 65.00000 0.00427
39.00000 65.00000 0.00426
0.00000 66.00000 0.00414
1.00000 66.00000 0.00420
2.00000 66.00000 0.00418
3.00000 66.00000 0.00426
4.00000 66.00000 0.00413
5.00000 66.00000 0.00418
6.00000 66.00000 0.00418
7.00000 66.00000 0.00420
8.00000 66.00000 0.00416
9.00000 66.00000 0.00411
10.00000 66.00000 0.00417
11.00000 66.00000 0.00411
12.00000 66.00000 0.00414
13.00000 66.00000 0.00414
14.00000 66.00000 0.00418
15.00000 66.00000 0.00414
16.00000 66.00000 0.00413
17.00000 66.00000 0.00409
18.00000 66.00000 0.00413
19.00000 66.00000 0.00413
20.00000 66.00000 0.00418
21.00000 66.00000 0.00417
22.00000 66.00000 0.00421
23.00000 66.00000 0.00404
24.00000 66.00000 0.00410
25.00000 66.00000 0.00422
26.00000 66.00000 0.00414
27.00000 66.00000 0.00411
28.00000 66.00000 0.00416
29.00000 66.00000 0.00411
30.00000 66.00000 0.00416
31.00000 66.00000 0.00411
32.00000 66.00000 0.00412
33.00000 66.00000 0.00418
34.00000 66.00000 0.00416
35.00000 66.00000 0.00406
36.00000 66.00000 0.00417
37.00000 66.00000 0.00413
38.00000 66.00000 0.00415
39.00000 66.00000 0.00414
0.00000 67.00000 0.00402
1.00000 67.00000 0.00401
2.00000 67.00000 0.00407
3.00000 67.00000 0.00406
4.00000 67.00000 0.00412
5.00000 67.00000 0.00400
6.00000 67.00000 0.00406
7.00000 67.00000 0.00407
8.00000 67.00000 0.00407
9.00000 67.00000 0.00403
10.00000 67.00000 0.00399
11.00000 67.00000 0.00403
12.00000 67.00000 0.00398
13.00000 67.00000 0.00402
14.00000 67.00000 0.00402
15.00000 67.00000 0.00404
16.00000 67.00000 0.00401
17.00000 67.00000 0.00399
18.00000 67.00000 0.00396
19.00000 67.00000 0.00400
20.00000 67.00000 0.00400
21.00000 67.00000 0.00407
22.00000 67.00000 0.00404
23.00000 67.00000 0.00409
24.00000 67.00000 0.00390
25.00000 67.00000 0.00398
26.00000 67.00000 0.00410
27.00000 67.00000 0.00401
28.00000 67.00000 0.00399
29.00000 67.00000 0.00406
30.00000 67.00000 0.00399
31.00000 67.00000 0.00402
32.00000 67.00000 0.00399
33.00000 67.00000 0.00400
34.00000 67.00000 0.00405
35.00000 67.00000 0.00403
36.00000 67.00000 0.00394
37.00000 67.00000 0.00405
38.00000 67.00000 0.00400
39.00000 67.00000 0.00403
0.00000 68.00000 0.00391
1.00000 68.00000 0.00390
2.00000 68.00000 0.00387
3.00000 68.00000 0.00395
4.00000 68.00000 0.00394
5.00000 68.00000 0.00399
6.00000 68.00000 0.00389
7.00000 68.00000 0.00395
8.00000 68.00000 0.00394
9.00000 68.00000 0.00396
10.00000 68.00000 0.00391
11.00000 68.00000 0.00387
12.00000 68.00000 0.00393
13.00000 68.00000 0.00387
14.00000 68.00000 0.00389
15.00000 68.00000 0.00391
16.00000 68.00000 0.00392
17.00000 68.00000 0.00390
18.00000 68.00000 0.00388
19.00000 68.00000 0.00385
20.00000 68.00000 0.00387
21.00000 68.00000 0.00388
22.00000 68.00000 0.00395
23.00000 68.00000 0.00392
24.00000 68.00000 0.00397
25.00000 68.00000 0.00377
26.00000 68.00000 0.00386
27.00000 68.00000 0.00397
28.00000 68.00000 0.00390
29.00000 68.00000 0.00386
30.00000 68.00000 0.00395
31.00000 68.00000 0.00388
32.00000 68.00000 0.00389
33.00000 68.00000 0.00387
34.00000 68.00000 0.00388
35.00000 68.00000 0.00393
36.00000 68.00000 0.00391
37.00000 68.00000 0.00380
38.00000 68.00000 0.00393
39.00000 68.00000 0.00389
0.00000 69.00000 0.00377
1.00000 69.00000 0.00378
2.00000 69.00000 0.00379
3.00000 69.00000 0.00377
4.00000 69.00000 0.00383
5.00000 69.00000 0.00382
6.00000 69.00000 0.00386
7.00000 69.00000 0.00378
8.00000 69.00000 0.00383
9.00000 69.00000 0.00383
10.00000 69.00000 0.00385
11.00000 69.00000 0.00380
12.00000 69.00000 0.00375
13.00000 69.00000 0.00380
14.00000 69.00000 0.00375
15.00000 69.00000 0.00376
16.00000 69.00000 0.00380
17.00000 69.00000 0.00381
18.00000 69.00000 0.00378
19.00000 69.00000 0.00377
20.00000 69.00000 0.00373
21.00000 69.00000 0.00376
22.00000 69.00000 0.00377
23.00000 69.00000 0.00383
24.00000 69.00000 0.00382
25.00000 69.00000 0.00386
26.00000 69.00000 0.00366
27.00000 69.00000 0.00375
28.00000 69.00000 0.00385
29.00000 69.00000 0.00379
30.00000 69.00000 0.00373
31.00000 69.00000 0.00382
32.00000 69.00000 0.00375
33.00000 69.00000 0.00378
34.00000 69.00000 0.00376
35.00000 69.00000 0.00377
36.00000 69.00000 0.00382
37.00000 69.00000 0.00381
38.00000 69.00000 0.00370
39.00000 69.00000 0.00382
0.00000 70.00000 0.00370
1.00000 70.00000 0.00366
2.00000 70.00000 0.00367
3.00000 70.00000 0.00368
4.00000 70.00000 0.00366
5.00000 70.00000 0.00371
6.00000 70.00000 0.00370
7.00000 70.00000 0.00375
8.00000 70.00000 0.00366
9.00000 70.00000 0.00371
10.00000 70.00000 0.00372
11.00000 70.00000 0.00373
12.00000 70.00000 0.00368
13.00000 70.00000 0.00364
14.00000 70.00000 0.00370
15.00000 70.00000 0.00364
16.00000 70.00000 0.00365
17.00000 70.00000 0.00369
18.00000 70.00000 0.00370
19.00000 70.00000 0.00366
20.00000 70.00000 0.00366
21.00000 70.00000 0.00361
22.00000 70.00000 0.00365
23.00000 70.00000 0.00364
24.00000 70.00000 0.00372
25.00000 70.00000 0.00371
26.00000 70.00000 0.00375
27.00000 70.00000 0.00355
28.00000 70.00000 0.00363
29.00000 70.00000 0.00373
30.00000 70.00000 0.00369
31.00000 70.00000 0.00361
32.00000 70.00000 0.00371
33.00000 70.00000 0.00363
34.00000 70.00000 0.00366
35.00000 70.00000 0.00365
36.00000 70.00000 0.00364
37.00000 70.00000 0.00371
38.00000 70.00000 0.00369
39.00000 70.00000 0.00359
0.00000 71.00000 0.00348
1.00000 71.00000 0.00360
2.00000 71.00000 0.00354
3.00000 71.00000 0.00355
4.00000 71.00000 0.00356
5.00000 71.00000 0.00355
6.00000 71.00000 0.00359
7.00000 71.00000 0.00359
8.00000 71.00000 0.00363
9.00000 71.00000 0.00356
10.00000 71.00000 0.00360
11.00000 71.00000 0.00362
12.00000 71.00000 0.00360
13.00000 71.00000 0.00358
14.00000 71.00000 0.00353
15.00000 71.00000 0.00359
16.00000 71.00000 0.00353
17.00000 71.00000 0.00354
18.00000 71.00000 0.00358
19.00000 71.00000 0.00359
20.00000 71.00000 0.00354
21.00000 71.00000 0.00355
22.00000 71.00000 0.00351
23.00000 71.00000 0.00354
24.00000 71.00000 0.00355
25.00000 71.00000 0.00361
26.00000 71.00000 0.00359
27.00000 71.00000 0.00365
28.00000 71.00000 0.00346
29.00000 71.00000 0.00352
30.00000 71.00000 0.00362
31.00000 71.00000 0.00358
32.00000 71.00000 0.00350
33.00000 71.00000 0.00360
34.00000 71.00000 0.00351
35.00000 71.00000 0.00354
36.00000 71.00000 0.00354
37.00000 71.00000 0.00354
38.00000 71.00000 0.00360
39.00000 71.00000 0.00357
0.00000 72.00000 0.00347
1.00000 72.00000 0.00337
2.00000 72.00000 0.00350
3.00000 72.00000 0.00343
4.00000 72.00000 0.00343
5.00000 72.00000 0.00345
6.00000 72.00000 0.00345
7.00000 72.00000 0.00350
8.00000 72.00000 0.00346
9.00000 72.00000 0.00351
10.00000 72.00000 0.00346
11.00000 72.00000 0.00350
12.00000 72.00000 0.00351
13.00000 72.00000 0.00349
14.00000 72.00000 0.00347
15.00000 72.00000 0.00342
16.00000 72.00000 0.00347
17.00000 72.00000 0.00343
18.00000 72.00000 0.00343
19.00000 72.00000 0.00348
20.00000 72.00000 0.00347
21.00000 72.00000 0.00344
22.00000 72.00000 0.00343
23.00000 72.00000 0.00341
24.00000 72.00000 0.00344
25.00000 72.00000 0.00345
26.00000 72.00000 0.00350
27.00000 72.00000 0.00349
28.00000 72.00000 0.00355
29.00000 72.00000 0.00336
30.00000 72.00000 0.00343
31.00000 72.00000 0.00351
32.00000 72.00000 0.00347
33.00000 72.00000 0.00340
34.00000 72.00000 0.00350
35.00000 72.00000 0.00341
36.00000 72.00000 0.00343
37.00000 72.00000 0.00343
38.00000 72.00000 0.00343
39.00000 72.00000 0.00349
0.00000 73.00000 0.00338
1.00000 73.00000 0.00335
2.00000 73.00000 0.00325
3.00000 73.00000 0.00340
4.00000 73.00000 0.00334
5.00000 73.00000 0.00333
6.00000 73.00000 0.00335
7.00000 73.00000 0.00335
8.00000 73.00000 0.00339
9.00000 73.00000 0.00337
10.00000 73.00000 0.00340
11.00000 73.00000 0.00334
12.00000 73.00000 0.00340
13.00000 73.00000 0.00340
14.00000 73.00000 0.00337
15.00000 73.00000 0.00337
16.00000 73.00000 0.00331
17.00000 73.00000 0.00337
18.00000 73.00000 0.00332
19.00000 73.00000 0.00332
20.00000 73.00000 0.00338
21.00000 73.00000 0.00337
22.00000 73.00000 0.00333
23.00000 73.00000 0.00334
24.00000 73.00000 0.00331
25.00000 73.00000 0.00333
26.00000 73.00000 0.00333
27.00000 73.00000 0.00341
28.00000 73.00000 0.00339
29.00000 73.00000 0.00343
30.00000 73.00000 0.00326
31.00000 73.00000 0.00333
32.00000 73.00000 0.00342
33.00000 73.00000 0.00336
34.00000 73.00000 0.00330
35.00000 73.00000 0.00338
36.00000 73.00000 0.00331
37.00000 73.00000 0.00333
38.00000 73.00000 0.00331
39.00000 73.00000 0.00333
0.00000 74.00000 0.00322
1.00000 74.00000 0.00329
2.00000 74.00000 0.00325
3.00000 74.00000 0.00315
4.00000 74.00000 0.00330
5.00000 74.00000 0.00324
6.00000 74.00000 0.00323
7.00000 74.00000 0.00326
8.00000 74.00000 0.00326
9.00000 74.00000 0.00327
10.00000 74.00000 0.00327
11.00000 74.00000 0.00330
12.00000 74.00000 0.00324
13.00000 74.00000 0.00328
14.00000 74.00000 0.00331
15.00000 74.00000 0.00328
16.00000 74.00000 0.00327
17.00000 74.00000 0.00321
18.00000 74.00000 0.00327
19.00000 74.00000 0.00323
20.00000 74.00000 0.00321
21.00000 74.00000 0.00329
22.00000 74.00000 0.00327
23.00000 74.00000 0.00322
24.00000 74.00000 0.00324
25.00000 74.00000 0.00321
26.00000 74.00000 0.00323
27.00000 74.00000 0.00324
28.00000 74.00000 0.00330
29.00000 74.00000 0.00329
30.00000 74.00000 0.00332
31.00000 74.00000 0.00315
32.00000 74.00000 0.00322
33.00000 74.00000 0.00332
34.00000 74.00000 0.00327
35.00000 74.00000 0.00321
36.00000 74.00000 0.00327
37.00000 74.00000 0.00322
38.00000 74.00000 0.00322
39.00000 74.00000 0.00323
0.00000 75.00000 0.00312
1.00000 75.00000 0.00312
2.00000 75.00000 0.00318
3.00000 75.00000 0.00315
4.00000 75.00000 0.00304
5.00000 75.00000 0.00320
6.00000 75.00000 0.00314
7.00000 75.00000 0.00313
8.00000 75.00000 0.00316
9.00000 75.00000 0.00315
10.00000 75.00000 0.00316
11.00000 75.00000 0.00318
12.00000 75.00000 0.00320
13.00000 75.00000 0.00314
14.00000 75.00000 0.00318
15.00000 75.00000 0.00321
16.00000 75.00000 0.00318
17.00000 75.00000 0.00319
18.00000 75.00000 0.00311
19.00000 75.00000 0.00317
20.00000 75.00000 0.00313
21.00000 75.00000 0.00312
22.00000 75.00000 0.00318
23.00000 75.00000 0.00317
24.00000 75.00000 0.00313
25.00000 75.00000 0.00314
26.00000 75.00000 0.00312
27.00000 75.00000 0.00315
28.00000 75.00000 0.00314
29.00000 75.00000 0.00320
30.00000 75.00000 0.00320
31.00000 75.00000 0.00323
32.00000 75.00000 0.00306
33.00000 75.00000 0.00312
34.00000 75.00000 0.00321
35.00000 75.00000 0.00316
36.00000 75.00000 0.00312
37.00000 75.00000 0.00317
38.00000 75.00000 0.00313
39.00000 75.00000 0.00312
0.00000 76.00000 0.00302
1.00000 76.00000 0.00303
2.00000 76.00000 0.00303
3.00000 76.00000 0.00308
4.00000 76.00000 0.00306
5.00000 76.00000 0.00295
6.00000 76.00000 0.00309
7.00000 76.00000 0.00304
8.00000 76.00000 0.00304
9.00000 76.00000 0.00306
10.00000 76.00000 0.00306
11.00000 76.00000 0.00308
12.00000 76.00000 0.00308
13.00000 76.00000 0.00311
14.00000 76.00000 0.00305
15.00000 76.00000 0.00308
16.00000 76.00000 0.00312
17.00000 76.00000 0.00308
18.00000 76.00000 0.00308
19.00000 76.00000 0.00301
20.00000 76.00000 0.00307
21.00000 76.00000 0.00304
22.00000 76.00000 0.00303
23.00000 76.00000 0.00308
24.00000 76.00000 0.00308
25.00000 76.00000 0.00304
26.00000 76.00000 0.00304
27.00000 76.00000 0.00302
28.00000 76.00000 0.00305
29.00000 76.00000 0.00305
30.00000 76.00000 0.00311
31.00000 76.00000 0.00311
32.00000 76.00000 0.00314
33.00000 76.00000 0.00296
34.00000 76.00000 0.00303
35.00000 76.00000 0.00311
36.00000 76.00000 0.00307
37.00000 76.00000 0.00304
38.00000 76.00000 0.00308
39.00000 76.00000 0.00303
0.00000 77.00000 0.00294
1.00000 77.00000 0.00293
2.00000 77.00000 0.00293
3.00000 77.00000 0.00294
4.00000 77.00000 0.00299
5.00000 77.00000 0.00297
6.00000 77.00000 0.00287
7.00000 77.00000 0.00299
8.00000 77.00000 0.00295
9.00000 77.00000 0.00294
10.00000 77.00000 0.00297
11.00000 77.00000 0.00297
12.00000 77.00000 0.00300
13.00000 77.00000 0.00299
14.00000 77.00000 0.00302
15.00000 77.00000 0.00296
16.00000 77.00000 0.00298
17.00000 77.00000 0.00304
18.00000 77.00000 0.00300
19.00000 77.00000 0.00299
20.00000 77.00000 0.00292
21.00000 77.00000 0.00298
22.00000 77.00000 0.00295
23.00000 77.00000 0.00293
24.00000 77.00000 0.00298
25.00000 77.00000 0.00297
26.00000 77.00000 0.00295
27.00000 77.00000 0.00295
28.00000 77.00000 0.00293
29.00000 77.00000 0.00296
30.00000 77.00000 0.00295
31.00000 77.00000 0.00301
32.00000 77.00000 0.00301
33.00000 77.00000 0.00303
34.00000 77.00000 0.00288
35.00000 77.00000 0.00296
36.00000 77.00000 0.00300
37.00000 77.00000 0.00298
38.00000 77.00000 0.00294
39.00000 77.00000 0.00299
0.00000 78.00000 0.00290
1.00000 78.00000 0.00286
2.00000 78.00000 0.00284
3.00000 78.00000 0.00284
4.00000 78.00000 0.00284
5.00000 78.00000 0.00290
6.00000 78.00000 0.00288
7.00000 78.00000 0.00278
8.00000 78.00000 0.00290
9.00000 78.00000 0.00286
10.00000 78.00000 0.00285
11.00000 78.00000 0.00288
12.00000 78.00000 0.00287
13.00000 78.00000 0.00291
14.00000 78.00000 0.00291
15.00000 78.00000 0.00293
16.00000 78.00000 0.00288
17.00000 78.00000 0.00289
18.00000 78.00000 0.00295
19.00000 78.00000 0.00291
20.00000 78.00000 0.00290
21.00000 78.00000 0.00285
22.00000 78.00000 0.00289
23.00000 78.00000 0.00287
24.00000 78.00000 0.00285
25.00000 78.00000 0.00290
26.00000 78.00000 0.00288
27.00000 78.00000 0.00285
28.00000 78.00000 0.00286
29.00000 78.00000 0.00283
30.00000 78.00000 0.00288
31.00000 78.00000 0.00287
32.00000 78.00000 0.00292
33.00000 78.00000 0.00291
34.00000 78.00000 0.00294
35.00000 78.00000 0.00280
36.00000 78.00000 0.00286
37.00000 78.00000 0.00291
38.00000 78.00000 0.00290
39.00000 78.00000 0.00286
0.00000 79.00000 0.00278
1.00000 79.00000 0.00282
2.00000 79.00000 0.00278
3.00000 79.00000 0.00276
4.00000 79.00000 0.00275
5.00000 79.00000 0.00276
6.00000 79.00000 0.00281
7.00000 79.00000 0.00279
8.00000 79.00000 0.00269
9.00000 79.00000 0.00280
10.00000 79.00000 0.00278
11.00000 79.00000 0.00277
12.00000 79.00000 0.00279
13.00000 79.00000 0.00279
14.00000 79.00000 0.00282
15.00000 79.00000 0.00282
16.00000 79.00000 0.00284
17.00000 79.00000 0.00279
18.00000 79.00000 0.00280
19.00000 79.00000 0.00287
20.00000 79.00000 0.00283
21.00000 79.00000 0.00281
22.00000 79.00000 0.00276
23.00000 79.00000 0.00281
24.00000 79.00000 0.00279
25.00000 79.00000 0.00276
26.00000 79.00000 0.00281
27.00000 79.00000 0.00280
28.00000 79.00000 0.00277
29.00000 79.00000 0.00278
30.00000 79.00000 0.00275
31.00000 79.00000 0.00280
32.00000 79.00000 0.00278
33.00000 79.00000 0.00283
34.00000 79.00000 0.00282
35.00000 79.00000 0.00285
36.00000 79.00000 0.00273
37.00000 79.00000 0.00278
38.00000 79.00000 0.00282
39.00000 79.00000 0.00281
0.00000 80.00000 0.00272
1.00000 80.00000 0.00268
2.00000 80.00000 0.00273
3.00000 80.00000 0.00269
4.00000 80.00000 0.00266
5.00000 80.00000 0.00266
6.00000 80.00000 0.00267
7.00000 80.00000 0.00272
8.00000 80.00000 0.00270
9.00000 80.00000 0.00261
10.00000 80.00000 0.00272
11.00000 80.00000 0.00270
12.00000 80.00000 0.00268
13.00000 80.00000 0.00271
14.00000 80.00000 0.00270
15.00000 80.00000 0.00273
16.00000 80.00000 0.00273
17.00000 80.00000 0.00275
18.00000 80.00000 0.00272
19.00000 80.00000 0.00272
20.00000 80.00000 0.00277
21.00000 80.00000 0.00275
22.00000 80.00000 0.00274
23.00000 80.00000 0.00268
24.00000 80.00000 0.00273
25.00000 80.00000 0.00271
26.00000 80.00000 0.00268
27.00000 80.00000 0.00273
28.00000 80.00000 0.00271
29.00000 80.00000 0.00269
30.00000 80.00000 0.00270
31.00000 80.00000 0.00267
32.00000 80.00000 0.00272
33.00000 80.00000 0.00269
34.00000 80.00000 0.00275
35.00000 80.00000 0.00273
36.00000 80.00000 0.00277
37.00000 80.00000 0.00265
38.00000 80.00000 0.00269
39.00000 80.00000 0.00273
0.00000 81.00000 0.00265
1.00000 81.00000 0.00264
2.00000 81.00000 0.00260
3.00000 81.00000 0.00266
4.00000 81.00000 0.00262
5.00000 81.00000 0.00259
6.00000 81.00000 0.00258
7.00000 81.00000 0.00260
8.00000 81.00000 0.00263
9.00000 81.00000 0.00263
10.00000 81.00000 0.00253
11.00000 81.00000 0.00264
12.00000 81.00000 0.00261
13.00000 81.00000 0.00259
14.00000 81.00000 0.00264
15.00000 81.00000 0.00263
16.00000 81.00000 0.00265
17.00000 81.00000 0.00265
18.00000 81.00000 0.00266
19.00000 81.00000 0.00264
20.00000 81.00000 0.00264
21.00000 81.00000 0.00268
22.00000 81.00000 0.00267
23.00000 81.00000 0.00266
24.00000 81.00000 0.00261
25.00000 81.00000 0.00266
26.00000 81.00000 0.00263
27.00000 81.00000 0.00259
28.00000 81.00000 0.00265
29.00000 81.00000 0.00264
30.00000 81.00000 0.00261
31.00000 81.00000 0.00262
32.00000 81.00000 0.00258
33.00000 81.00000 0.00264
34.00000 81.00000 0.00262
35.00000 81.00000 0.00268
36.00000 81.00000 0.00265
37.00000 81.00000 0.00268
38.00000 81.00000 0.00257
39.00000 81.00000 0.00261
0.00000 82.00000 0.00254
1.00000 82.00000 0.00257
2.00000 82.00000 0.00256
3.00000 82.00000 0.00253
4.00000 82.00000 0.00257
5.00000 82.00000 0.00254
6.00000 82.00000 0.00251
7.00000 82.00000 0.00251
8.00000 82.00000 0.00252
9.00000 82.00000 0.00255
10.00000 82.00000 0.00254
11.00000 82.00000 0.00246
12.00000 82.00000 0.00256
13.00000 82.00000 0.00252
14.00000 82.00000 0.00251
15.00000 82.00000 0.00256
16.00000 82.00000 0.00255
17.00000 82.00000 0.00256
18.00000 82.00000 0.00257
19.00000 82.00000 0.00259
20.00000 82.00000 0.00255
21.00000 82.00000 0.00256
22.00000 82.00000 0.00260
23.00000 82.00000 0.00260
24.00000 82.00000 0.00256
25.00000 82.00000 0.00253
26.00000 82.00000 0.00257
27.00000 82.00000 0.00254
28.00000 82.00000 0.00252
29.00000 82.00000 0.00257
30.00000 82.00000 0.00256
31.00000 82.00000 0.00253
32.00000 82.00000 0.00255
33.00000 82.00000 0.00249
34.00000 82.00000 0.00256
35.00000 82.00000 0.00254
36.00000 82.00000 0.00260
37.00000 82.00000 0.00257
38.00000 82.00000 0.00260
39.00000 82.00000 0.00249
0.00000 83.00000 0.00242
1.00000 83.00000 0.00247
2.00000 83.00000 0.00249
3.00000 83.00000 0.00248
4.00000 83.00000 0.00246
5.00000 83.00000 0.00250
6.00000 83.00000 0.00246
7.00000 83.00000 0.00244
8.00000 83.00000 0.00243
9.00000 83.00000 0.00244
10.00000 83.00000 0.00247
11.00000 83.00000 0.00247
12.00000 83.00000 0.00239
13.00000 83.00000 0.00249
14.00000 83.00000 0.00244
15.00000 83.00000 0.00243
16.00000 83.00000 0.00249
17.00000 83.00000 0.00247
18.00000 83.00000 0.00249
19.00000 83.00000 0.00249
20.00000 83.00000 0.00251
21.00000 83.00000 0.00247
22.00000 83.00000 0.00248
23.00000 83.00000 0.00253
24.00000 83.00000 0.00252
25.00000 83.00000 0.00248
26.00000 83.00000 0.00244
27.00000 83.00000 0.00250
28.00000 83.00000 0.00246
29.00000 83.00000 0.00244
30.00000 83.00000 0.00249
31.00000 83.00000 0.00248
32.00000 83.00000 0.00245
33.00000 83.00000 0.00247
34.00000 83.00000 0.00241
35.00000 83.00000 0.00249
36.00000 83.00000 0.00246
37.00000 83.00000 0.00253
38.00000 83.00000 0.00249
39.00000 83.00000 0.00253
0.00000 84.00000 0.00245
1.00000 84.00000 0.00233
2.00000 84.00000 0.00240
3.00000 84.00000 0.00241
4.00000 84.00000 0.00241
5.00000 84.00000 0.00238
6.00000 84.00000 0.00242
7.00000 84.00000 0.00239
8.00000 84.00000 0.00236
9.00000 84.00000 0.00236
10.00000 84.00000 0.00237
11.00000 84.00000 0.00241
12.00000 84.00000 0.00240
13.00000 84.00000 0.00232
14.00000 84.00000 0.00241
15.00000 84.00000 0.00237
16.00000 84.00000 0.00235
17.00000 84.00000 0.00242
18.00000 84.00000 0.00240
19.00000 84.00000 0.00242
20.00000 84.00000 0.00241
21.00000 84.00000 0.00245
22.00000 84.00000 0.00240
23.00000 84.00000 0.00239
24.00000 84.00000 0.00245
25.00000 84.00000 0.00244
26.00000 84.00000 0.00241
27.00000 84.00000 0.00237
28.00000 84.00000 0.00243
29.00000 84.00000 0.00239
30.00000 84.00000 0.00237
31.00000 84.00000 0.00242
32.00000 84.00000 0.00240
33.00000 84.00000 0.00238
34.00000 84.00000 0.00240
35.00000 84.00000 0.00234
36.00000 84.00000 0.00241
37.00000 84.00000 0.00238
38.00000 84.00000 0.00246
39.00000 84.00000 0.00241
0.00000 85.00000 0.00233
1.00000 85.00000 0.00238
2.00000 85.00000 0.00227
3.00000 85.00000 0.00232
4.00000 85.00000 0.00234
5.00000 85.00000 0.00234
6.00000 85.00000 0.00231
7.00000 85.00000 0.00233
8.00000 85.00000 0.00232
9.00000 85.00000 0.00228
10.00000 85.00000 0.00228
11.00000 85.00000 0.00229
12.00000 85.00000 0.00233
13.00000 85.00000 0.00233
14.00000 85.00000 0.00225
15.00000 85.00000 0.00234
16.00000 85.00000 0.00231
17.00000 85.00000 0.00228
18.00000 85.00000 0.00234
19.00000 85.00000 0.00233
20.00000 85.00000 0.00234
21.00000 85.00000 0.00234
22.00000 85.00000 0.00237
23.00000 85.00000 0.00232
24.00000 85.00000 0.00232
25.00000 85.00000 0.00237
26.00000 85.00000 0.00237
27.00000 85.00000 0.00234
28.00000 85.00000 0.00229
29.00000 85.00000 0.00235
30.00000 85.00000 0.00233
31.00000 85.00000 0.00230
32.00000 85.00000 0.00235
33.00000 85.00000 0.00233
34.00000 85.00000 0.00229
35.00000 85.00000 0.00234
36.00000 85.00000 0.00226
37.00000 85.00000 0.00233
38.00000 85.00000 0.00230
39.00000 85.00000 0.00239
0.00000 86.00000 0.00232
1.00000 86.00000 0.00227
2.00000 86.00000 0.00230
3.00000 86.00000 0.00221
4.00000 86.00000 0.00225
5.00000 86.00000 0.00226
6.00000 86.00000 0.00227
7.00000 86.00000 0.00224
8.00000 86.00000 0.00226
9.00000 86.00000 0.00225
10.00000 86.00000 0.00221
11.00000 86.00000 0.00221
12.00000 86.00000 0.00223
13.00000 86.00000 0.00226
14.00000 86.00000 0.00227
15.00000 86.00000 0.00217
16.00000 86.00000 0.00227
17.00000 86.00000 0.00224
18.00000 86.00000 0.00221
19.00000 86.00000 0.00228
20.00000 86.00000 0.00226
21.00000 86.00000 0.00228
22.00000 86.00000 0.00227
23.00000 86.00000 0.00230
24.00000 86.00000 0.00225
25.00000 86.00000 0.00223
26.00000 86.00000 0.00229
27.00000 86.00000 0.00230
28.00000 86.00000 0.00226
29.00000 86.00000 0.00223
30.00000 86.00000 0.00229
31.00000 86.00000 0.00226
32.00000 86.00000 0.00223
33.00000 86.00000 0.00229
34.00000 86.00000 0.00226
35.00000 86.00000 0.00222
36.00000 86.00000 0.00227
37.00000 86.00000 0.00220
38.00000 86.00000 0.00226
39.00000 86.00000 0.00223
0.00000 87.00000 0.00215
1.00000 87.00000 0.00225
2.00000 87.00000 0.00220
3.00000 87.00000 0.00223
4.00000 87.00000 0.00214
5.00000 87.00000 0.00217
6.00000 87.00000 0.00219
7.00000 87.00000 0.00220
8.00000 87.00000 0.00217
9.00000 87.00000 0.00219
10.00000 87.00000 0.00218
11.00000 87.00000 0.00215
12.00000 87.00000 0.00215
13.00000 87.00000 0.00216
14.00000 87.00000 0.00220
15.00000 87.00000 0.00219
16.00000 87.00000 0.00211
17.00000 87.00000 0.00222
18.00000 87.00000 0.00218
19.00000 87.00000 0.00214
20.00000 87.00000 0.00222
21.00000 87.00000 0.00220
22.00000 87.00000 0.00221
23.00000 87.00000 0.00219
24.00000 87.00000 0.00223
25.00000 87.00000 0.00219
26.00000 87.00000 0.00218
27.00000 87.00000 0.00222
28.00000 87.00000 0.00223
29.00000 87.00000 0.00220
30.00000 87.00000 0.00216
31.00000 87.00000 0.00222
32.00000 87.00000 0.00219
33.00000 87.00000 0.00216
34.00000 87.00000 0.00223
35.00000 87.00000 0.00219
36.00000 87.00000 0.00214
37.00000 87.00000 0.00219
38.00000 87.00000 0.00212
39.00000 87.00000 0.00219
0.00000 88.00000 0.00213
1.00000 88.00000 0.00209
2.00000 88.00000 0.00219
3.00000 88.00000 0.00213
4.00000 88.00000 0.00217
5.00000 88.00000 0.00208
6.00000 88.00000 0.00210
7.00000 88.00000 0.00213
8.00000 88.00000 0.00213
9.00000 88.00000 0.00210
10.00000 88.00000 0.00212
11.00000 88.00000 0.00212
12.00000 88.00000 0.00210
13.00000 88.00000 0.00207
14.00000 88.00000 0.00208
15.00000 88.00000 0.00213
16.00000 88.00000 0.00213
17.00000 88.00000 0.00205
18.00000 88.00000 0.00215
19.00000 88.00000 0.00211
20.00000 88.00000 0.00208
21.00000 88.00000 0.00215
22.00000 88.00000 0.00214
23.00000 88.00000 0.00216
24.00000 88.00000 0.00213
25.00000 88.00000 0.00216
26.00000 88.00000 0.00212
27.00000 88.00000 0.00212
28.00000 88.00000 0.00215
29.00000 88.00000 0.00217
30.00000 88.00000 0.00213
31.00000 88.00000 0.00210
32.00000 88.00000 0.00216
33.00000 88.00000 0.00212
34.00000 88.00000 0.00210
35.00000 88.00000 0.00216
36.00000 88.00000 0.00212
37.00000 88.00000 0.00208
38.00000 88.00000 0.00212
39.00000 88.00000 0.00206
0.00000 89.00000 0.00200
1.00000 89.00000 0.00206
2.00000 89.00000 0.00203
3.00000 89.00000 0.00212
4.00000 89.00000 0.00208
5.00000 89.00000 0.00209
6.00000 89.00000 0.00202
7.00000 89.00000 0.00203
8.00000 89.00000 0.00206
9.00000 89.00000 0.00206
10.00000 89.00000 0.00203
11.00000 89.00000 0.00206
12.00000 89.00000 0.00205
13.00000 89.00000 0.00204
14.00000 89.00000 0.00201
15.00000 89.00000 0.00202
16.00000 89.00000 0.00208
17.00000 89.00000 0.00206
18.00000 89.00000 0.00199
19.00000 89.00000 0.00209
20.00000 89.00000 0.00205
21.00000 89.00000 0.00202
22.00000 89.00000 0.00208
23.00000 89.00000 0.00207
24.00000 89.00000 0.00210
25.00000 89.00000 0.00208
26.00000 89.00000 0.00211
27.00000 89.00000 0.00206
28.00000 89.00000 0.00204
29.00000 89.00000 0.00208
30.00000 89.00000 0.00211
31.00000 89.00000 0.00206
32.00000 89.00000 0.00202
33.00000 89.00000 0.00210
34.00000 89.00000 0.00206
35.00000 89.00000 0.00204
36.00000 89.00000 0.00209
37.00000 89.00000 0.00206
38.00000 89.00000 0.00202
39.00000 89.00000 0.00206
0.00000 90.00000 0.00199
1.00000 90.00000 0.00195
2.00000 90.00000 0.00200
3.00000 90.00000 0.00196
4.00000 90.00000 0.00207
5.00000 90.00000 0.00200
6.00000 90.00000 0.00204
7.00000 90.00000 0.00196
8.00000 90.00000 0.00198
9.00000 90.00000 0.00200
10.00000 90.00000 0.00200
11.00000 90.00000 0.00197
12.00000 90.00000 0.00199
13.00000 90.00000 0.00198
14.00000 90.00000 0.00199
15.00000 90.00000 0.00195
16.00000 90.00000 0.00196
17.00000 90.00000 0.00203
18.00000 90.00000 0.00200
19.00000 90.00000 0.00193
20.00000 90.00000 0.00204
21.00000 90.00000 0.00198
22.00000 90.00000 0.00196
23.00000 90.00000 0.00202
24.00000 90.00000 0.00202
25.00000 90.00000 0.00204
26.00000 90.00000 0.00200
27.00000 90.00000 0.00204
28.00000 90.00000 0.00200
29.00000 90.00000 0.00197
30.00000 90.00000 0.00202
31.00000 90.00000 0.00206
32.00000 90.00000 0.00200
33.00000 90.00000 0.00196
34.00000 90.00000 0.00205
35.00000 90.00000 0.00200
36.00000 90.00000 0.00198
37.00000 90.00000 0.00203
38.00000 90.00000 0.00199
39.00000 90.00000 0.00197
0.00000 91.00000 0.00191
1.00000 91.00000 0.00193
2.00000 91.00000 0.00189
3.00000 91.00000 0.00193
4.00000 91.00000 0.00189
5.00000 91.00000 0.00201
6.00000 91.00000 0.00194
7.00000 91.00000 0.00198
8.00000 91.00000 0.00190
9.00000 91.00000 0.00191
10.00000 91.00000 0.00195
11.00000 91.00000 0.00194
12.00000 91.00000 0.00192
13.00000 91.00000 0.00193
14.00000 91.00000 0.00192
15.00000 91.00000 0.00192
16.00000 91.00000 0.00189
17.00000 91.00000 0.00189
18.00000 91.00000 0.00197
19.00000 91.00000 0.00194
20.00000 91.00000 0.00187
21.00000 91.00000 0.00198
22.00000 91.00000 0.00193
23.00000 91.00000 0.00190
24.00000 91.00000 0.00196
25.00000 91.00000 0.00196
26.00000 91.00000 0.00197
27.00000 91.00000 0.00194
28.00000 91.00000 0.00198
29.00000 91.00000 0.00193
30.00000 91.00000 0.00191
31.00000 91.00000 0.00196
32.00000 91.00000 0.00200
33.00000 91.00000 0.00194
34.00000 91.00000 0.00189
35.00000 91.00000 0.00199
36.00000 91.00000 0.00194
37.00000 91.00000 0.00192
38.00000 91.00000 0.00197
39.00000 91.00000 0.00192
0.00000 92.00000 0.00187
1.00000 92.00000 0.00185
2.00000 92.00000 0.00187
3.00000 92.00000 0.00184
4.00000 92.00000 0.00188
5.00000 92.00000 0.00183
6.00000 92.00000 0.00195
7.00000 92.00000 0.00188
8.00000 92.00000 0.00192
9.00000 92.00000 0.00185
10.00000 92.00000 0.00186
11.00000 92.00000 0.00190
12.00000 92.00000 0.00189
13.00000 92.00000 0.00186
14.00000 92.00000 0.00186
15.00000 92.00000 0.00186
16.00000 92.00000 0.00187
17.00000 92.00000 0.00183
18.00000 92.00000 0.00185
19.00000 92.00000 0.00191
20.00000 92.00000 0.00188
21.00000 92.00000 0.00181
22.00000 92.00000 0.00191
23.00000 92.00000 0.00187
24.00000 92.00000 0.00185
25.00000 92.00000 0.00191
26.00000 92.00000 0.00190
27.00000 92.00000 0.00191
28.00000 92.00000 0.00188
29.00000 92.00000 0.00192
30.00000 92.00000 0.00187
31.00000 92.00000 0.00185
32.00000 92.00000 0.00190
33.00000 92.00000 0.00194
34.00000 92.00000 0.00188
35.00000 92.00000 0.00183
36.00000 92.00000 0.00193
37.00000 92.00000 0.00189
38.00000 92.00000 0.00187
39.00000 92.00000 0.00192
0.00000 93.00000 0.00186
1.00000 93.00000 0.00182
2.00000 93.00000 0.00180
3.00000 93.00000 0.00180
4.00000 93.00000 0.00178
5.00000 93.00000 0.00182
6.00000 93.00000 0.00178
7.00000 93.00000 0.00189
8.00000 93.00000 0.00183
9.00000 93.00000 0.00186
10.00000 93.00000 0.00180
11.00000 93.00000 0.00181
12.00000 93.00000 0.00184
13.00000 93.00000 0.00183
14.00000 93.00000 0.00180
15.00000 93.00000 0.00181
16.00000 93.00000 0.00181
17.00000 93.00000 0.00181
18.00000 93.00000 0.00178
19.00000 93.00000 0.00179
20.00000 93.00000 0.00185
21.00000 93.00000 0.00183
22.00000 93.00000 0.00175
23.00000 93.00000 0.00185
24.00000 93.00000 0.00181
25.00000 93.00000 0.00179
26.00000 93.00000 0.00185
27.00000 93.00000 0.00183
28.00000 93.00000 0.00185
29.00000 93.00000 0.00183
30.00000 93.00000 0.00185
31.00000 93.00000 0.00181
32.00000 93.00000 0.00179
33.00000 93.00000 0.00184
34.00000 93.00000 0.00188
35.00000 93.00000 0.00181
36.00000 93.00000 0.00177
37.00000 93.00000 0.00188
38.00000 93.00000 0.00183
39.00000 93.00000 0.00181
0.00000 94.00000 0.00176
1.00000 94.00000 0.00180
2.00000 94.00000 0.00176
3.00000 94.00000 0.00175
4.00000 94.00000 0.00175
5.00000 94.00000 0.00172
6.00000 94.00000 0.00176
7.00000 94.00000 0.00174
8.00000 94.00000 0.00184
9.00000 94.00000 0.00178
10.00000 94.00000 0.00180
11.00000 94.00000 0.00175
12.00000 94.00000 0.00176
13.00000 94.00000 0.00179
14.00000 94.00000 0.00177
15.00000 94.00000 0.00175
16.00000 94.00000 0.00176
17.00000 94.00000 0.00176
18.00000 94.00000 0.00176
19.00000 94.00000 0.00173
20.00000 94.00000 0.00174
21.00000 94.00000 0.00180
22.00000 94.00000 0.00177
23.00000 94.00000 0.00170
24.00000 94.00000 0.00180
25.00000 94.00000 0.00175
26.00000 94.00000 0.00174
27.00000 94.00000 0.00180
28.00000 94.00000 0.00177
29.00000 94.00000 0.00179
30.00000 94.00000 0.00177
31.00000 94.00000 0.00180
32.00000 94.00000 0.00175
33.00000 94.00000 0.00175
34.00000 94.00000 0.00178
35.00000 94.00000 0.00182
36.00000 94.00000 0.00176
37.00000 94.00000 0.00171
38.00000 94.00000 0.00183
39.00000 94.00000 0.00179
0.00000 95.00000 0.00174
1.00000 95.00000 0.00170
2.00000 95.00000 0.00174
3.00000 95.00000 0.00170
4.00000 95.00000 0.00169
5.00000 95.00000 0.00169
6.00000 95.00000 0.00167
7.00000 95.00000 0.00170
8.00000 95.00000 0.00168
9.00000 95.00000 0.00178
10.00000 95.00000 0.00173
11.00000 95.00000 0.00176
12.00000 95.00000 0.00171
13.00000 95.00000 0.00170
14.00000 95.00000 0.00174
15.00000 95.00000 0.00172
16.00000 95.00000 0.00169
17.00000 95.00000 0.00172
18.00000 95.00000 0.00170
19.00000 95.00000 0.00171
20.00000 95.00000 0.00167
21.00000 95.00000 0.00169
22.00000 95.00000 0.00175
23.00000 95.00000 0.00172
24.00000 95.00000 0.00164
25.00000 95.00000 0.00175
26.00000 95.00000 0.00170
27.00000 95.00000 0.00169
28.00000 95.00000 0.00174
29.00000 95.00000 0.00172
30.00000 95.00000 0.00173
31.00000 95.00000 0.00172
32.00000 95.00000 0.00174
33.00000 95.00000 0.00170
34.00000 95.00000 0.00169
35.00000 95.00000 0.00173
36.00000 95.00000 0.00177
37.00000 95.00000 0.00172
38.00000 95.00000 0.00166
39.00000 95.00000 0.00177
0.00000 96.00000 0.00172
1.00000 96.00000 0.00168
2.00000 96.00000 0.00165
3.00000 96.00000 0.00169
4.00000 96.00000 0.00165
5.00000 96.00000 0.00164
6.00000 96.00000 0.00164
7.00000 96.00000 0.00161
8.00000 96.00000 0.00165
9.00000 96.00000 0.00163
10.00000 96.00000 0.00173
11.00000 96.00000 0.00168
12.00000 96.00000 0.00170
13.00000 96.00000 0.00165
14.00000 96.00000 0.00165
15.00000 96.00000 0.00169
16.00000 96.00000 0.00167
17.00000 96.00000 0.00164
18.00000 96.00000 0.00166
19.00000 96.00000 0.00165
20.00000 96.00000 0.00165
21.00000 96.00000 0.00162
22.00000 96.00000 0.00163
23.00000 96.00000 0.00169
24.00000 96.00000 0.00167
25.00000 96.00000 0.00160
26.00000 96.00000 0.00170
27.00000 96.00000 0.00165
28.00000 96.00000 0.00164
29.00000 96.00000 0.00169
30.00000 96.00000 0.00167
31.00000 96.00000 0.00168
32.00000 96.00000 0.00167
33.00000 96.00000 0.00169
34.00000 96.00000 0.00164
35.00000 96.00000 0.00164
36.00000 96.00000 0.00168
37.00000 96.00000 0.00172
38.00000 96.00000 0.00167
39.00000 96.00000 0.00160
0.00000 97.00000 0.00156
1.00000 97.00000 0.00167
2.00000 97.00000 0.00163
3.00000 97.00000 0.00159
4.00000 97.00000 0.00164
5.00000 97.00000 0.00160
6.00000 97.00000 0.00159
7.00000 97.00000 0.00160
8.00000 97.00000 0.00157
9.00000 97.00000 0.00160
10.00000 97.00000 0.00159
11.00000 97.00000 0.00168
12.00000 97.00000 0.00163
13.00000 97.00000 0.00164
14.00000 97.00000 0.00161
15.00000 97.00000 0.00160
16.00000 97.00000 0.00164
17.00000 97.00000 0.00162
18.00000 97.00000 0.00158
19.00000 97.00000 0.00161
20.00000 97.00000 0.00161
21.00000 97.00000 0.00161
22.00000 97.00000 0.00157
23.00000 97.00000 0.00157
24.00000 97.00000 0.00164
25.00000 97.00000 0.00162
26.00000 97.00000 0.00155
27.00000 97.00000 0.00165
28.00000 97.00000 0.00161
29.00000 97.00000 0.00159
30.00000 97.00000 0.00163
31.00000 97.00000 0.00162
32.00000 97.00000 0.00163
33.00000 97.00000 0.00163
34.00000 97.00000 0.00164
35.00000 97.00000 0.00159
36.00000 97.00000 0.00159
37.00000 97.00000 0.00163
38.00000 97.00000 0.00167
39.00000 97.00000 0.00162
0.00000 98.00000 0.00156
1.00000 98.00000 0.00151
2.00000 98.00000 0.00162
3.00000 98.00000 0.00158
4.00000 98.00000 0.00155
5.00000 98.00000 0.00160
6.00000 98.00000 0.00155
7.00000 98.00000 0.00154
8.00000 98.00000 0.00154
9.00000 98.00000 0.00152
10.00000 98.00000 0.00154
11.00000 98.00000 0.00153
12.00000 98.00000 0.00164
13.00000 98.00000 0.00158
14.00000 98.00000 0.00160
15.00000 98.00000 0.00156
16.00000 98.00000 0.00155
17.00000 98.00000 0.00158
18.00000 98.00000 0.00157
19.00000 98.00000 0.00153
20.00000 98.00000 0.00157
21.00000 98.00000 0.00156
22.00000 98.00000 0.00156
23.00000 98.00000 0.00152
24.00000 98.00000 0.00152
25.00000 98.00000 0.00159
26.00000 98.00000 0.00157
27.00000 98.00000 0.00150
28.00000 98.00000 0.00159
29.00000 98.00000 0.00156
30.00000 98.00000 0.00155
31.00000 98.00000 0.00157
32.00000 98.00000 0.00156
33.00000 98.00000 0.00159
34.00000 98.00000 0.00158
35.00000 98.00000 0.00159
36.00000 98.00000 0.00155
37.00000 98.00000 0.00154
38.00000 98.00000 0.00158
39.00000 98.00000 0.00161
0.00000 99.00000 0.00157
1.00000 99.00000 0.00152
2.00000 99.00000 0.00147
3.00000 99.00000 0.00158
4.00000 99.00000 0.00153
5.00000 99.00000 0.00150
6.00000 99.00000 0.00155
7.00000 99.00000 0.00152
8.00000 99.00000 0.00150
9.00000 99.00000 0.00150
10.00000 99.00000 0.00147
11.00000 99.00000 0.00149
12.00000 99.00000 0.00149
13.00000 99.00000 0.00159
14.00000 99.00000 0.00153
15.00000 99.00000 0.00155
16.00000 99.00000 0.00152
17.00000 99.00000 0.00150
18.00000 99.00000 0.00154
19.00000 99.00000 0.00153
20.00000 99.00000 0.00149
21.00000 99.00000 0.00152
22.00000 99.00000 0.00151
23.00000 99.00000 0.00152
24.00000 99.00000 0.00147
25.00000 99.00000 0.00148
26.00000 99.00000 0.00153
27.00000 99.00000 0.00153
28.00000 99.00000 0.00145
29.00000 99.00000 0.00155
30.00000 99.00000 0.00151
31.00000 99.00000 0.00150
32.00000 99.00000 0.00153
33.00000 99.00000 0.00152
34.00000 99.00000 0.00154
35.00000 99.00000 0.00154
36.00000 99.00000 0.00153
37.00000 99.00000 0.00149
38.00000 99.00000 0.00149
39.00000 99.00000 0.00153
0.00000 100.00000 0.00148
1.00000 100.00000 0.00153
2.00000 100.00000 0.00147
3.00000 100.00000 0.00142
4.00000 100.00000 0.00152
5.00000 100.00000 0.00147
6.00000 100.00000 0.00146
7.00000 100.00000 0.00149
8.00000 100.00000 0.00147
9.00000 100.00000 0.00145
10.00000 100.00000 0.00146
11.00000 100.00000 0.00143
12.00000 100.00000 0.00145
13.00000 100.00000 0.00144
14.00000 100.00000 0.00154
15.00000 100.00000 0.00149
16.00000 100.00000 0.00150
17.00000 100.00000 0.00148
18.00000 100.00000 0.00144
19.00000 100.00000 0.00148
20.00000 100.00000 0.00148
21.00000 100.00000 0.00144
22.00000 100.00000 0.00149
23.00000 100.00000 0.00146
24.00000 100.00000 0.00147
25.00000 100.00000 0.00143
26.00000 100.00000 0.00144
27.00000 100.00000 0.00148
28.00000 100.00000 0.00149
29.00000 100.00000 0.00141
30.00000 100.00000 0.00151
31.00000 100.00000 0.00146
32.00000 100.00000 0.00146
33.00000 100.00000 0.00148
34.00000 100.00000 0.00148
35.00000 100.00000 0.00150
36.00000 100.00000 0.00150
37.00000 100.00000 0.00148
38.00000 100.00000 0.00144
39.00000 100.00000 0.00144
0.00000 101.00000 0.00140
1.00000 101.00000 0.00144
2.00000 101.00000 0.00149
3.00000 101.00000 0.00143
4.00000 101.00000 0.00139
5.00000 101.00000 0.00147
6.00000 101.00000 0.00142
7.00000 101.00000 0.00141
8.00000 101.00000 0.00145
9.00000 101.00000 0.00143
10.00000 101.00000 0.00141
11.00000 101.00000 0.00141
12.00000 101.00000 0.00139
13.00000 101.00000 0.00140
14.00000 101.00000 0.00139
15.00000 101.00000 0.00149
16.00000 101.00000 0.00145
17.00000 101.00000 0.00146
18.00000 101.00000 0.00143
19.00000 101.00000 0.00140
20.00000 101.00000 0.00144
21.00000 101.00000 0.00144
22.00000 101.00000 0.00140
23.00000 101.00000 0.00145
24.00000 101.00000 0.00142
25.00000 101.00000 0.00143
26.00000 101.00000 0.00139
27.00000 101.00000 0.00139
28.00000 101.00000 0.00144
29.00000 101.00000 0.00145
30.00000 101.00000 0.00137
31.00000 101.00000 0.00146
32.00000 101.00000 0.00142
33.00000 101.00000 0.00142
34.00000 101.00000 0.00144
35.00000 101.00000 0.00143
36.00000 101.00000 0.00145
37.00000 101.00000 0.00145
38.00000 101.00000 0.00143
39.00000 101.00000 0.00140
0.00000 102.00000 0.00137
1.00000 102.00000 0.00136
2.00000 102.00000 0.00139
3.00000 102.00000 0.00145
4.00000 102.00000 0.00139
5.00000 102.00000 0.00135
6.00000 102.00000 0.00142
7.00000 102.00000 0.00139
8.00000 102.00000 0.00137
9.00000 102.00000 0.00140
10.00000 102.00000 0.00139
11.00000 102.00000 0.00137
12.00000 102.00000 0.00137
13.00000 102.00000 0.00135
14.00000 102.00000 0.00135
15.00000 102.00000 0.00135
16.00000 102.00000 0.00144
17.00000 102.00000 0.00141
18.00000 102.00000 0.00141
19.00000 102.00000 0.00139
20.00000 102.00000 0.00135
21.00000 102.00000 0.00139
22.00000 102.00000 0.00139
23.00000 102.00000 0.00136
24.00000 102.00000 0.00140
25.00000 102.00000 0.00137
26.00000 102.00000 0.00138
27.00000 102.00000 0.00135
28.00000 102.00000 0.00136
29.00000 102.00000 0.00139
30.00000 102.00000 0.00141
31.00000 102.00000 0.00132
32.00000 102.00000 0.00142
33.00000 102.00000 0.00138
34.00000 102.00000 0.00138
35.00000 102.00000 0.00139
36.00000 102.00000 0.00139
37.00000 102.00000 0.00140
38.00000 102.00000 0.00140
39.00000 102.00000 0.00139
0.00000 103.00000 0.00135
1.00000 103.00000 0.00134
2.00000 103.00000 0.00132
3.00000 103.00000 0.00135
4.00000 103.00000 0.00140
5.00000 103.00000 0.00135
6.00000 103.00000 0.00131
7.00000 103.00000 0.00138
8.00000 103.00000 0.00134
9.00000 103.00000 0.00133
10.00000 103.00000 0.00137
11.00000 103.00000 0.00136
12.00000 103.00000 0.00133
13.00000 103.00000 0.00133
14.00000 103.00000 0.00131
15.00000 103.00000 0.00131
16.00000 103.00000 0.00130
17.00000 103.00000 0.00139
18.00000 103.00000 0.00136
19.00000 103.00000 0.00136
20.00000 103.00000 0.00135
21.00000 103.00000 0.00131
22.00000 103.00000 0.00136
23.00000 103.00000 0.00134
24.00000 103.00000 0.00132
25.00000 103.00000 0.00135
26.00000 103.00000 0.00133
27.00000 103.00000 0.00134
28.00000 103.00000 0.00131
29.00000 103.00000 0.00131
30.00000 103.00000 0.00136
31.00000 103.00000 0.00136
32.00000 103.00000 0.00129
33.00000 103.00000 0.00138
34.00000 103.00000 0.00133
35.00000 103.00000 0.00133
36.00000 103.00000 0.00135
37.00000 103.00000 0.00135
38.00000 103.00000 0.00135
39.00000 103.00000 0.00137
0.00000 104.00000 0.00132
1.00000 104.00000 0.00131
2.00000 104.00000 0.00130
3.00000 104.00000 0.00128
4.00000 104.00000 0.00131
5.00000 104.00000 0.00136
6.00000 104.00000 0.00132
7.00000 104.00000 0.00126
8.00000 104.00000 0.00134
9.00000 104.00000 0.00131
10.00000 104.00000 0.00129
11.00000 104.00000 0.00132
12.00000 104.00000 0.00131
13.00000 104.00000 0.00129
14.00000 104.00000 0.00128
15.00000 104.00000 0.00127
16.00000 104.00000 0.00128
17.00000 104.00000 0.00126
18.00000 104.00000 0.00135
19.00000 104.00000 0.00132
20.00000 104.00000 0.00131
21.00000 104.00000 0.00132
22.00000 104.00000 0.00128
23.00000 104.00000 0.00131
24.00000 104.00000 0.00130
25.00000 104.00000 0.00128
26.00000 104.00000 0.00132
27.00000 104.00000 0.00129
28.00000 104.00000 0.00130
29.00000 104.00000 0.00127
30.00000 104.00000 0.00127
31.00000 104.00000 0.00131
32.00000 104.00000 0.00133
33.00000 104.00000 0.00125
34.00000 104.00000 0.00135
35.00000 104.00000 0.00130
36.00000 104.00000 0.00129
37.00000 104.00000 0.00131
38.00000 104.00000 0.00131
39.00000 104.00000 0.00131
0.00000 105.00000 0.00128
1.00000 105.00000 0.00127
2.00000 105.00000 0.00128
3.00000 105.00000 0.00126
4.00000 105.00000 0.00124
5.00000 105.00000 0.00128
6.00000 105.00000 0.00132
7.00000 105.00000 0.00127
8.00000 105.00000 0.00123
9.00000 105.00000 0.00131
10.00000 105.00000 0.00127
11.00000 105.00000 0.00125
12.00000 105.00000 0.00129
13.00000 105.00000 0.00128
14.00000 105.00000 0.00125
15.00000 105.00000 0.00125
16.00000 105.00000 0.00124
17.00000 105.00000 0.00124
18.00000 105.00000 0.00122
19.00000 105.00000 0.00131
20.00000 105.00000 0.00128
21.00000 105.00000 0.00127
22.00000 105.00000 0.00128
23.00000 105.00000 0.00124
24.00000 105.00000 0.00127
25.00000 105.00000 0.00126
26.00000 105.00000 0.00124
27.00000 105.00000 0.00128
28.00000 105.00000 0.00126
29.00000 105.00000 0.00126
30.00000 105.00000 0.00123
31.00000 105.00000 0.00124
32.00000 105.00000 0.00127
33.00000 105.00000 0.00129
34.00000 105.00000 0.00121
35.00000 105.00000 0.00131
36.00000 105.00000 0.00126
37.00000 105.00000 0.00125
38.00000 105.00000 0.00127
39.00000 105.00000 0.00128
0.00000 106.00000 0.00123
1.00000 106.00000 0.00124
2.00000 106.00000 0.00123
3.00000 106.00000 0.00123
4.00000 106.00000 0.00122
5.00000 106.00000 0.00120
6.00000 106.00000 0.00124
7.00000 106.00000 0.00128
8.00000 106.00000 0.00124
9.00000 106.00000 0.00119
10.00000 106.00000 0.00127
11.00000 106.00000 0.00123
12.00000 106.00000 0.00122
13.00000 106.00000 0.00125
14.00000 106.00000 0.00123
15.00000 106.00000 0.00121
16.00000 106.00000 0.00121
17.00000 106.00000 0.00119
18.00000 106.00000 0.00120
19.00000 106.00000 0.00119
20.00000 106.00000 0.00127
21.00000 106.00000 0.00123
22.00000 106.00000 0.00124
23.00000 106.00000 0.00124
24.00000 106.00000 0.00121
25.00000 106.00000 0.00123
26.00000 106.00000 0.00122
27.00000 106.00000 0.00121
28.00000 106.00000 0.00124
29.00000 106.00000 0.00122
30.00000 106.00000 0.00122
31.00000 106.00000 0.00120
32.00000 106.00000 0.00120
33.00000 106.00000 0.00124
34.00000 106.00000 0.00125
35.00000 106.00000 0.00117
36.00000 106.00000 0.00127
37.00000 106.00000 0.00122
38.00000 106.00000 0.00121
39.00000 106.00000 0.00123
0.00000 107.00000 0.00119
1.00000 107.00000 0.00120
2.00000 107.00000 0.00120
3.00000 107.00000 0.00120
4.00000 107.00000 0.00119
5.00000 107.00000 0.00119
6.00000 107.00000 0.00117
7.00000 107.00000 0.00121
8.00000 107.00000 0.00124
9.00000 107.00000 0.00119
10.00000 107.00000 0.00116
11.00000 107.00000 0.00124
12.00000 107.00000 0.00119
13.00000 107.00000 0.00118
14.00000 107.00000 0.00122
15.00000 107.00000 0.00120
16.00000 107.00000 0.00118
17.00000 107.00000 0.00117
18.00000 107.00000 0.00116
19.00000 107.00000 0.00116
20.00000 107.00000 0.00115
21.00000 107.00000 0.00123
22.00000 107.00000 0.00119
23.00000 107.00000 0.00120
24.00000 107.00000 0.00120
25.00000 107.00000 0.00117
26.00000 107.00000 0.00119
27.00000 107.00000 0.00118
28.00000 107.00000 0.00118
29.00000 107.00000 0.00120
30.00000 107.00000 0.00119
31.00000 107.00000 0.00118
32.00000 107.00000 0.00115
33.00000 107.00000 0.00116
34.00000 107.00000 0.00121
35.00000 107.00000 0.00121
36.00000 107.00000 0.00114
37.00000 107.00000 0.00123
38.00000 107.00000 0.00119
39.00000 107.00000 0.00117
0.00000 108.00000 0.00114
1.00000 108.00000 0.00115
2.00000 108.00000 0.00116
3.00000 108.00000 0.00117
4.00000 108.00000 0.00117
5.00000 108.00000 0.00116
6.00000 108.00000 0.00115
7.00000 108.00000 0.00113
8.00000 108.00000 0.00117
9.00000 108.00000 0.00121
10.00000 108.00000 0.00116
11.00000 108.00000 0.00113
12.00000 108.00000 0.00120
13.00000 108.00000 0.00116
14.00000 108.00000 0.00115
15.00000 108.00000 0.00117
16.00000 108.00000 0.00117
17.00000 108.00000 0.00115
18.00000 108.00000 0.00113
19.00000 108.00000 0.00112
20.00000 108.00000 0.00112
21.00000 108.00000 0.00112
22.00000 108.00000 0.00120
23.00000 108.00000 0.00115
24.00000 108.00000 0.00117
25.00000 108.00000 0.00116
26.00000 108.00000 0.00113
27.00000 108.00000 0.00116
28.00000 108.00000 0.00114
29.00000 108.00000 0.00114
30.00000 108.00000 0.00117
31.00000 108.00000 0.00115
32.00000 108.00000 0.00114
33.00000 108.00000 0.00113
34.00000 108.00000 0.00113
35.00000 108.00000 0.00117
36.00000 108.00000 0.00116
37.00000 108.00000 0.00110
38.00000 108.00000 0.00120
39.00000 108.00000 0.00116
0.00000 109.00000 0.00112
1.00000 109.00000 0.00111
2.00000 109.00000 0.00112
3.00000 109.00000 0.00113
4.00000 109.00000 0.00113
5.00000 109.00000 0.00114
6.00000 109.00000 0.00113
7.00000 109.00000 0.00111
8.00000 109.00000 0.00110
9.00000 109.00000 0.00114
10.00000 109.00000 0.00118
11.00000 109.00000 0.00113
12.00000 109.00000 0.00109
13.00000 109.00000 0.00116
14.00000 109.00000 0.00112
15.00000 109.00000 0.00111
16.00000 109.00000 0.00114
17.00000 109.00000 0.00113
18.00000 109.00000 0.00112
19.00000 109.00000 0.00109
20.00000 109.00000 0.00109
21.00000 109.00000 0.00108
22.00000 109.00000 0.00108
23.00000 109.00000 0.00116
24.00000 109.00000 0.00112
25.00000 109.00000 0.00114
26.00000 109.00000 0.00113
27.00000 109.00000 0.00110
28.00000 109.00000 0.00113
29.00000 109.00000 0.00111
30.00000 109.00000 0.00111
31.00000 109.00000 0.00114
32.00000 109.00000 0.00111
33.00000 109.00000 0.00111
34.00000 109.00000 0.00109
35.00000 109.00000 0.00109
36.00000 109.00000 0.00114
37.00000 109.00000 0.00113
38.00000 109.00000 0.00107
39.00000 109.00000 0.00117
0.00000 110.00000 0.00113
1.00000 110.00000 0.00110
2.00000 110.00000 0.00107
3.00000 110.00000 0.00109
4.00000 110.00000 0.00110
5.00000 110.00000 0.00110
6.00000 110.00000 0.00110
7.00000 110.00000 0.00109
8.00000 110.00000 0.00108
9.00000 110.00000 0.00107
10.00000 110.00000 0.00111
11.00000 110.00000 0.00114
12.00000 110.00000 0.00109
13.00000 110.00000 0.00105
14.00000 110.00000 0.00113
15.00000 110.00000 0.00108
16.00000 110.00000 0.00108
17.00000 110.00000 0.00111
18.00000 110.00000 0.00109
19.00000 110.00000 0.00109
20.00000 110.00000 0.00105
21.00000 110.00000 0.00106
22.00000 110.00000 0.00104
23.00000 110.00000 0.00105
24.00000 110.00000 0.00113
25.00000 110.00000 0.00109
26.00000 110.00000 0.00110
27.00000 110.00000 0.00109
28.00000 110.00000 0.00106
29.00000 110.00000 0.00109
30.00000 110.00000 0.00108
31.00000 110.00000 0.00107
32.00000 110.00000 0.00111
33.00000 110.00000 0.00107
34.00000 110.00000 0.00107
35.00000 110.00000 0.00106
36.00000 110.00000 0.00106
37.00000 110.00000 0.00110
38.00000 110.00000 0.00110
39.00000 110.00000 0.00103
0.00000 111.00000 0.00100
1.00000 111.00000 0.00109
2.00000 111.00000 0.00106
3.00000 111.00000 0.00104
4.00000 111.00000 0.00106
5.00000 111.00000 0.00107
6.00000 111.00000 0.00107
7.00000 111.00000 0.00106
8.00000 111.00000 0.00107
9.00000 111.00000 0.00105
10.00000 111.00000 0.00104
11.00000 111.00000 0.00107
12.00000 111.00000 0.00110
13.00000 111.00000 0.00106
14.00000 111.00000 0.00102
15.00000 111.00000 0.00109
16.00000 111.00000 0.00105
17.00000 111.00000 0.00105
18.00000 111.00000 0.00108
19.00000 111.00000 0.00106
20.00000 111.00000 0.00106
21.00000 111.00000 0.00102
22.00000 111.00000 0.00102
23.00000 111.00000 0.00101
24.00000 111.00000 0.00102
25.00000 111.00000 0.00110
26.00000 111.00000 0.00106
27.00000 111.00000 0.00106
28.00000 111.00000 0.00105
29.00000 111.00000 0.00103
30.00000 111.00000 0.00107
31.00000 111.00000 0.00105
32.00000 111.00000 0.00104
33.00000 111.00000 0.00108
34.00000 111.00000 0.00104
35.00000 111.00000 0.00104
36.00000 111.00000 0.00103
37.00000 111.00000 0.00102
38.00000 111.00000 0.00107
39.00000 111.00000 0.00107
0.00000 112.00000 0.00104
1.00000 112.00000 0.00097
2.00000 112.00000 0.00105
3.00000 112.00000 0.00102
4.00000 112.00000 0.00101
5.00000 112.00000 0.00103
6.00000 112.00000 0.00104
7.00000 112.00000 0.00103
8.00000 112.00000 0.00103
9.00000 112.00000 0.00104
10.00000 112.00000 0.00102
11.00000 112.00000 0.00100
12.00000 112.00000 0.00104
13.00000 112.00000 0.00107
14.00000 112.00000 0.00102
15.00000 112.00000 0.00100
16.00000 112.00000 0.00106
17.00000 112.00000 0.00102
18.00000 112.00000 0.00102
19.00000 112.00000 0.00105
20.00000 112.00000 0.00104
21.00000 112.00000 0.00102
22.00000 112.00000 0.00100
23.00000 112.00000 0.00099
24.00000 112.00000 0.00098
25.00000 112.00000 0.00099
26.00000 112.00000 0.00106
27.00000 112.00000 0.00103
28.00000 112.00000 0.00103
29.00000 112.00000 0.00102
30.00000 112.00000 0.00099
31.00000 112.00000 0.00103
32.00000 112.00000 0.00103
33.00000 112.00000 0.00101
34.00000 112.00000 0.00105
35.00000 112.00000 0.00101
36.00000 112.00000 0.00101
37.00000 112.00000 0.00100
38.00000 112.00000 0.00100
39.00000 112.00000 0.00104
0.00000 113.00000 0.00100
1.00000 113.00000 0.00100
2.00000 113.00000 0.00095
3.00000 113.00000 0.00102
4.00000 113.00000 0.00100
5.00000 113.00000 0.00098
6.00000 113.00000 0.00100
7.00000 113.00000 0.00100
8.00000 113.00000 0.00100
9.00000 113.00000 0.00100
10.00000 113.00000 0.00101
11.00000 113.00000 0.00099
12.00000 113.00000 0.00097
13.00000 113.00000 0.00101
14.00000 113.00000 0.00104
15.00000 113.00000 0.00100
16.00000 113.00000 0.00097
17.00000 113.00000 0.00103
18.00000 113.00000 0.00099
19.00000 113.00000 0.00099
20.00000 113.00000 0.00102
21.00000 113.00000 0.00100
22.00000 113.00000 0.00099
23.00000 113.00000 0.00097
24.00000 113.00000 0.00096
25.00000 113.00000 0.00095
26.00000 113.00000 0.00095
27.00000 113.00000 0.00103
28.00000 113.00000 0.00100
29.00000 113.00000 0.00100
30.00000 113.00000 0.00099
31.00000 113.00000 0.00096
32.00000 113.00000 0.00100
33.00000 113.00000 0.00100
34.00000 113.00000 0.00098
35.00000 113.00000 0.00102
36.00000 113.00000 0.00097
37.00000 113.00000 0.00097
38.00000 113.00000 0.00097
39.00000 113.00000 0.00097
0.00000 114.00000 0.00093
1.00000 114.00000 0.00098
2.00000 114.00000 0.00097
3.00000 114.00000 0.00092
4.00000 114.00000 0.00099
5.00000 114.00000 0.00097
6.00000 114.00000 0.00095
7.00000 114.00000 0.00097
8.00000 114.00000 0.00097
9.00000 114.00000 0.00097
10.00000 114.00000 0.00097
11.00000 114.00000 0.00098
12.00000 114.00000 0.00096
13.00000 114.00000 0.00094
14.00000 114.00000 0.00098
15.00000 114.00000 0.00101
16.00000 114.00000 0.00098
17.00000 114.00000 0.00094
18.00000 114.00000 0.00100
19.00000 114.00000 0.00096
20.00000 114.00000 0.00095
21.00000 114.00000 0.00099
22.00000 114.00000 0.00097
23.00000 114.00000 0.00096
24.00000 114.00000 0.00093
25.00000 114.00000 0.00093
26.00000 114.00000 0.00092
27.00000 114.00000 0.00092
28.00000 114.00000 0.00100
29.00000 114.00000 0.00096
30.00000 114.00000 0.00097
31.00000 114.00000 0.00096
32.00000 114.00000 0.00094
33.00000 114.00000 0.00097
34.00000 114.00000 0.00097
35.00000 114.00000 0.00096
36.00000 114.00000 0.00099
37.00000 114.00000 0.00094
38.00000 114.00000 0.00094
39.00000 114.00000 0.00094
0.00000 115.00000 0.00091
1.00000 115.00000 0.00091
2.00000 115.00000 0.00095
3.00000 115.00000 0.00095
4.00000 115.00000 0.00089
5.00000 115.00000 0.00096
6.00000 115.00000 0.00094
7.00000 115.00000 0.00093
8.00000 115.00000 0.00094
9.00000 115.00000 0.00095
10.00000 115.00000 0.00094
11.00000 115.00000 0.00094
12.00000 115.00000 0.00095
13.00000 115.00000 0.00093
14.00000 115.00000 0.00091
15.00000 115.00000 0.00094
16.00000 115.00000 0.00098
17.00000 115.00000 0.00095
18.00000 115.00000 0.00091
19.00000 115.00000 0.00097
20.00000 115.00000 0.00093
21.00000 115.00000 0.00093
22.00000 115.00000 0.00096
23.00000 115.00000 0.00094
24.00000 115.00000 0.00092
25.00000 115.00000 0.00090
26.00000 115.00000 0.00090
27.00000 115.00000 0.00090
28.00000 115.00000 0.00090
29.00000 115.00000 0.00097
30.00000 115.00000 0.00093
31.00000 115.00000 0.00093
32.00000 115.00000 0.00092
33.00000 115.00000 0.00091
34.00000 115.00000 0.00094
35.00000 115.00000 0.00095
36.00000 115.00000 0.00092
37.00000 115.00000 0.00097
38.00000 115.00000 0.00091
39.00000 115.00000 0.00092
0.00000 116.00000 0.00089
1.00000 116.00000 0.00089
2.00000 116.00000 0.00088
3.00000 116.00000 0.00093
4.00000 116.00000 0.00092
5.00000 116.00000 0.00086
6.00000 116.00000 0.00093
7.00000 116.00000 0.00092
8.00000 116.00000 0.00089
9.00000 116.00000 0.00092
10.00000 116.00000 0.00092
11.00000 116.00000 0.00091
12.00000 116.00000 0.00092
13.00000 116.00000 0.00092
14.00000 116.00000 0.00090
15.00000 116.00000 0.00088
16.00000 116.00000 0.00091
17.00000 116.00000 0.00095
18.00000 116.00000 0.00092
19.00000 116.00000 0.00088
20.00000 116.00000 0.00094
21.00000 116.00000 0.00090
22.00000 116.00000 0.00090
23.00000 116.00000 0.00093
24.00000 116.00000 0.00092
25.00000 116.00000 0.00089
26.00000 116.00000 0.00087
27.00000 116.00000 0.00088
28.00000 116.00000 0.00088
29.00000 116.00000 0.00088
30.00000 116.00000 0.00094
31.00000 116.00000 0.00090
32.00000 116.00000 0.00091
33.00000 116.00000 0.00090
34.00000 116.00000 0.00088
35.00000 116.00000 0.00092
36.00000 116.00000 0.00092
37.00000 116.00000 0.00089
38.00000 116.00000 0.00094
39.00000 116.00000 0.00089
0.00000 117.00000 0.00086
1.00000 117.00000 0.00086
2.00000 117.00000 0.00086
3.00000 117.00000 0.00086
4.00000 117.00000 0.00090
5.00000 117.00000 0.00090
6.00000 117.00000 0.00083
7.00000 117.00000 0.00091
8.00000 117.00000 0.00089
9.00000 117.00000 0.00087
10.00000 117.00000 0.00089
11.00000 117.00000 0.00089
12.00000 117.00000 0.00089
13.00000 117.00000 0.00089
14.00000 117.00000 0.00090
15.00000 117.00000 0.00087
16.00000 117.00000 0.00086
17.00000 117.00000 0.00089
18.00000 117.00000 0.00093
19.00000 117.00000 0.00091
20.00000 117.00000 0.00086
21.00000 117.00000 0.00091
22.00000 117.00000 0.00087
23.00000 117.00000 0.00088
24.00000 117.00000 0.00091
25.00000 117.00000 0.00089
26.00000 117.00000 0.00087
27.00000 117.00000 0.00085
28.00000 117.00000 0.00085
29.00000 117.00000 0.00085
30.00000 117.00000 0.00085
31.00000 117.00000 0.00092
32.00000 117.00000 0.00087
33.00000 117.00000 0.00088
34.00000 117.00000 0.00088
35.00000 117.00000 0.00086
36.00000 117.00000 0.00089
37.00000 117.00000 0.00089
38.00000 117.00000 0.00086
39.00000 117.00000 0.00091
0.00000 118.00000 0.00089
1.00000 118.00000 0.00083
2.00000 118.00000 0.00084
3.00000 118.00000 0.00083
4.00000 118.00000 0.00083
5.00000 118.00000 0.00086
6.00000 118.00000 0.00086
7.00000 118.00000 0.00080
8.00000 118.00000 0.00088
9.00000 118.00000 0.00086
10.00000 118.00000 0.00085
11.00000 118.00000 0.00087
12.00000 118.00000 0.00086
13.00000 118.00000 0.00086
14.00000 118.00000 0.00087
15.00000 118.00000 0.00087
16.00000 118.00000 0.00085
17.00000 118.00000 0.00083
18.00000 118.00000 0.00086
19.00000 118.00000 0.00090
20.00000 118.00000 0.00087
21.00000 118.00000 0.00083
22.00000 118.00000 0.00087
23.00000 118.00000 0.00084
24.00000 118.00000 0.00084
25.00000 118.00000 0.00088
26.00000 118.00000 0.00086
27.00000 118.00000 0.00085
28.00000 118.00000 0.00082
29.00000 118.00000 0.00083
30.00000 118.00000 0.00082
31.00000 118.00000 0.00082
32.00000 118.00000 0.00089
33.00000 118.00000 0.00085
34.00000 118.00000 0.00085
35.00000 118.00000 0.00085
36.00000 118.00000 0.00083
37.00000 118.00000 0.00086
38.00000 118.00000 0.00087
39.00000 118.00000 0.00083
0.00000 119.00000 0.00081
1.00000 119.00000 0.00086
2.00000 119.00000 0.00081
3.00000 119.00000 0.00082
4.00000 119.00000 0.00081
5.00000 119.00000 0.00081
6.00000 119.00000 0.00083
7.00000 119.00000 0.00084
8.00000 119.00000 0.00078
9.00000 119.00000 0.00086
10.00000 119.00000 0.00084
11.00000 119.00000 0.00083
12.00000 119.00000 0.00084
13.00000 119.00000 0.00083
14.00000 119.00000 0.00084
15.00000 119.00000 0.00084
16.00000 119.00000 0.00085
17.00000 119.00000 0.00082
18.00000 119.00000 0.00081
19.00000 119.00000 0.00083
20.00000 119.00000 0.00087
21.00000 119.00000 0.00085
22.00000 119.00000 0.00081
23.00000 119.00000 0.00084
24.00000 119.00000 0.00082
25.00000 119.00000 0.00081
26.00000 119.00000 0.00086
27.00000 119.00000 0.00084
28.00000 119.00000 0.00081
29.00000 119.00000 0.00080
30.00000 119.00000 0.00080
31.00000 119.00000 0.00079
32.00000 119.00000 0.00080
33.00000 119.00000 0.00086
34.00000 119.00000 0.00082
35.00000 119.00000 0.00083
36.00000 119.00000 0.00083
37.00000 119.00000 0.00081
38.00000 119.00000 0.00083
39.00000 119.00000 0.00083
0.00000 120.00000 0.00080
1.00000 120.00000 0.00078
2.00000 120.00000 0.00083
3.00000 120.00000 0.00079
4.00000 120.00000 0.00080
5.00000 120.00000 0.00078
6.00000 120.00000 0.00079
7.00000 120.00000 0.00081
8.00000 120.00000 0.00081
9.00000 120.00000 0.00075
10.00000 120.00000 0.00083
11.00000 120.00000 0.00082
12.00000 120.00000 0.00080
13.00000 120.00000 0.00081
14.00000 120.00000 0.00081
15.00000 120.00000 0.00081
16.00000 120.00000 0.00082
17.00000 120.00000 0.00082
18.00000 120.00000 0.00080
19.00000 120.00000 0.00079
20.00000 120.00000 0.00081
21.00000 120.00000 0.00085
22.00000 120.00000 0.00083
23.00000 120.00000 0.00079
24.00000 120.00000 0.00082
25.00000 120.00000 0.00079
26.00000 120.00000 0.00079
27.00000 120.00000 0.00083
28.00000 120.00000 0.00081
29.00000 120.00000 0.00079
30.00000 120.00000 0.00078
31.00000 120.00000 0.00078
32.00000 120.00000 0.00077
33.00000 120.00000 0.00077
34.00000 120.00000 0.00084
35.00000 120.00000 0.00080
36.00000 120.00000 0.00080
37.00000 120.00000 0.00080
38.00000 120.00000 0.00079
39.00000 120.00000 0.00081
0.00000 121.00000 0.00078
1.00000 121.00000 0.00078
2.00000 121.00000 0.00076
3.00000 121.00000 0.00081
4.00000 121.00000 0.00076
5.00000 121.00000 0.00078
6.00000 121.00000 0.00076
7.00000 121.00000 0.00076
8.00000 121.00000 0.00078
9.00000 121.00000 0.00079
10.00000 121.00000 0.00073
11.00000 121.00000 0.00081
12.00000 121.00000 0.00079
13.00000 121.00000 0.00078
14.00000 121.00000 0.00078
15.00000 121.00000 0.00079
16.00000 121.00000 0.00079
17.00000 121.00000 0.00079
18.00000 121.00000 0.00080
19.00000 121.00000 0.00077
20.00000 121.00000 0.00076
21.00000 121.00000 0.00079
22.00000 121.00000 0.00082
23.00000 121.00000 0.00081
24.00000 121.00000 0.00077
25.00000 121.00000 0.00080
26.00000 121.00000 0.00077
27.00000 121.00000 0.00077
28.00000 121.00000 0.00081
29.00000 121.00000 0.00079
30.00000 121.00000 0.00077
31.00000 121.00000 0.00076
32.00000 121.00000 0.00076
33.00000 121.00000 0.00074
34.00000 121.00000 0.00076
35.00000 121.00000 0.00082
36.00000 121.00000 0.00078
37.00000 121.00000 0.00078
38.00000 121.00000 0.00077
39.00000 121.00000 0.00077
0.00000 122.00000 0.00075
1.00000 122.00000 0.00075
2.00000 122.00000 0.00076
3.00000 122.00000 0.00074
4.00000 122.00000 0.00079
5.00000 122.00000 0.00074
6.00000 122.00000 0.00075
7.00000 122.00000 0.00074
8.00000 122.00000 0.00074
9.00000 122.00000 0.00076
10.00000 122.00000 0.00077
11.00000 122.00000 0.00070
12.00000 122.00000 0.00078
13.00000 122.00000 0.00077
14.00000 122.00000 0.00076
15.00000 122.00000 0.00076
16.00000 122.00000 0.00076
17.00000 122.00000 0.00076
18.00000 122.00000 0.00077
19.00000 122.00000 0.00078
20.00000 122.00000 0.00074
21.00000 122.00000 0.00074
22.00000 122.00000 0.00076
23.00000 122.00000 0.00080
24.00000 122.00000 0.00078
25.00000 122.00000 0.00075
26.00000 122.00000 0.00077
27.00000 122.00000 0.00075
28.00000 122.00000 0.00074
29.00000 122.00000 0.00079
30.00000 122.00000 0.00077
31.00000 122.00000 0.00075
32.00000 122.00000 0.00074
33.00000 122.00000 0.00074
34.00000 122.00000 0.00073
35.00000 122.00000 0.00073
36.00000 122.00000 0.00079
37.00000 122.00000 0.00075
38.00000 122.00000 0.00076
39.00000 122.00000 0.00075
0.00000 123.00000 0.00073
1.00000 123.00000 0.00072
2.00000 123.00000 0.00073
3.00000 123.00000 0.00074
4.00000 123.00000 0.00072
5.00000 123.00000 0.00077
6.00000 123.00000 0.00072
7.00000 123.00000 0.00073
8.00000 123.00000 0.00071
9.00000 123.00000 0.00072
10.00000 123.00000 0.00074
11.00000 123.00000 0.00075
12.00000 123.00000 0.00068
13.00000 123.00000 0.00075
14.00000 123.00000 0.00075
15.00000 123.00000 0.00073
16.00000 123.00000 0.00074
17.00000 123.00000 0.00074
18.00000 123.00000 0.00074
19.00000 123.00000 0.00074
20.00000 123.00000 0.00076
21.00000 123.00000 0.00072
22.00000 123.00000 0.00072
23.00000 123.00000 0.00075
24.00000 123.00000 0.00078
25.00000 123.00000 0.00075
26.00000 123.00000 0.00073
27.00000 123.00000 0.00075
28.00000 123.00000 0.00073
29.00000 123.00000 0.00072
30.00000 123.00000 0.00077
31.00000 123.00000 0.00075
32.00000 123.00000 0.00073
33.00000 123.00000 0.00072
34.00000 123.00000 0.00072
35.00000 123.00000 0.00070
36.00000 123.00000 0.00071
37.00000 123.00000 0.00077
38.00000 123.00000 0.00073
39.00000 123.00000 0.00073
0.00000 124.00000 0.00072
1.00000 124.00000 0.00070
2.00000 124.00000 0.00070
3.00000 124.00000 0.00071
4.00000 124.00000 0.00072
5.00000 124.00000 0.00070
6.00000 124.00000 0.00075
7.00000 124.00000 0.00070
8.00000 124.00000 0.00071
9.00000 124.00000 0.00069
10.00000 124.00000 0.00070
11.00000 124.00000 0.00072
12.00000 124.00000 0.00073
13.00000 124.00000 0.00066
14.00000 124.00000 0.00073
15.00000 124.00000 0.00072
16.00000 124.00000 0.00071
17.00000 124.00000 0.00071
18.00000 124.00000 0.00072
19.00000 124.00000 0.00072
20.00000 124.00000 0.00072
21.00000 124.00000 0.00074
22.00000 124.00000 0.00070
23.00000 124.00000 0.00070
24.00000 124.00000 0.00072
25.00000 124.00000 0.00075
26.00000 124.00000 0.00073
27.00000 124.00000 0.00071
28.00000 124.00000 0.00073
29.00000 124.00000 0.00071
30.00000 124.00000 0.00069
31.00000 124.00000 0.00075
32.00000 124.00000 0.00072
33.00000 124.00000 0.00071
34.00000 124.00000 0.00070
35.00000 124.00000 0.00070
36.00000 124.00000 0.00068
37.00000 124.00000 0.00069
38.00000 124.00000 0.00075
39.00000 124.00000 0.00071
0.00000 125.00000 0.00069
1.00000 125.00000 0.00069
2.00000 125.00000 0.00068
3.00000 125.00000 0.00068
4.00000 125.00000 0.00069
5.00000 125.00000 0.00070
6.00000 125.00000 0.00067
7.00000 125.00000 0.00073
8.00000 125.00000 0.00068
9.00000 125.00000 0.00069
10.00000 125.00000 0.00066
11.00000 125.00000 0.00068
12.00000 125.00000 0.00069
13.00000 125.00000 0.00070
14.00000 125.00000 0.00064
15.00000 125.00000 0.00071
16.00000 125.00000 0.00070
17.00000 125.00000 0.00070
18.00000 125.00000 0.00069
19.00000 125.00000 0.00070
20.00000 125.00000 0.00069
21.00000 125.00000 0.00070
22.00000 125.00000 0.00071
23.00000 125.00000 0.00067
24.00000 125.00000 0.00067
25.00000 125.00000 0.00070
26.00000 125.00000 0.00073
27.00000 125.00000 0.00071
28.00000 125.00000 0.00069
29.00000 125.00000 0.00070
30.00000 125.00000 0.00068
31.00000 125.00000 0.00067
32.00000 125.00000 0.00072
33.00000 125.00000 0.00070
34.00000 125.00000 0.00068
35.00000 125.00000 0.00068
36.00000 125.00000 0.00068
37.00000 125.00000 0.00066
38.00000 125.00000 0.00066
39.00000 125.00000 0.00073
0.00000 126.00000 0.00071
1.00000 126.00000 0.00067
2.00000 126.00000 0.00067
3.00000 126.00000 0.00066
4.00000 126.00000 0.00067
5.00000 126.00000 0.00067
6.00000 126.00000 0.00067
7.00000 126.00000 0.00065
8.00000 126.00000 0.00070
9.00000 126.00000 0.00066
10.00000 126.00000 0.00067
11.00000 126.00000 0.00065
12.00000 126.00000 0.00066
13.00000 126.00000 0.00067
14.00000 126.00000 0.00068
15.00000 126.00000 0.00062
16.00000 126.00000 0.00069
17.00000 126.00000 0.00068
18.00000 126.00000 0.00067
19.00000 126.00000 0.00068
20.00000 126.00000 0.00068
21.00000 126.00000 0.00067
22.00000 126.00000 0.00067
23.00000 126.00000 0.00069
24.00000 126.00000 0.00065
25.00000 126.00000 0.00065
26.00000 126.00000 0.00069
27.00000 126.00000 0.00071
28.00000 126.00000 0.00069
29.00000 126.00000 0.00067
30.00000 126.00000 0.00068
31.00000 126.00000 0.00066
32.00000 126.00000 0.00065
33.00000 126.00000 0.00070
34.00000 126.00000 0.00068
35.00000 126.00000 0.00066
36.00000 126.00000 0.00065
37.00000 126.00000 0.00066
38.00000 126.00000 0.00065
39.00000 126.00000 0.00065
0.00000 127.00000 0.00063
1.00000 127.00000 0.00069
2.00000 127.00000 0.00065
3.00000 127.00000 0.00065
4.00000 127.00000 0.00064
5.00000 127.00000 0.00065
6.00000 127.00000 0.00065
7.00000 127.00000 0.00065
8.00000 127.00000 0.00063
9.00000 127.00000 0.00068
10.00000 127.00000 0.00064
11.00000 127.00000 0.00065
12.00000 127.00000 0.00063
13.00000 127.00000 0.00064
14.00000 127.00000 0.00065
15.00000 127.00000 0.00066
16.00000 127.00000 0.00061
17.00000 127.00000 0.00067
18.00000 127.00000 0.00067
19.00000 127.00000 0.00065
20.00000 127.00000 0.00066
21.00000 127.00000 0.00065
22.00000 127.00000 0.00065
23.00000 127.00000 0.00065
24.00000 127.00000 0.00067
25.00000 127.00000 0.00063
26.00000 127.00000 0.00063
27.00000 127.00000 0.00066
28.00000 127.00000 0.00069
29.00000 127.00000 0.00067
30.00000 127.00000 0.00064
31.00000 127.00000 0.00066
32.00000 127.00000 0.00064
33.00000 127.00000 0.00062
34.00000 127.00000 0.00068
35.00000 127.00000 0.00066
36.00000 127.00000 0.00065
37.00000 127.00000 0.00064
38.00000 127.00000 0.00064
39.00000 127.00000 0.00062
0.00000 128.00000 0.00060
1.00000 128.00000 0.00061
2.00000 128.00000 0.00067
3.00000 128.00000 0.00063
4.00000 128.00000 0.00062
5.00000 128.00000 0.00062
6.00000 128.00000 0.00063
7.00000 128.00000 0.00063
8.00000 128.00000 0.00064
9.00000 128.00000 0.00062
10.00000 128.00000 0.00067
11.00000 128.00000 0.00062
12.00000 128.00000 0.00062
13.00000 128.00000 0.00061
14.00000 128.00000 0.00063
15.00000 128.00000 0.00063
16.00000 128.00000 0.00064
17.00000 128.00000 0.00058
18.00000 128.00000 0.00065
19.00000 128.00000 0.00065
20.00000 128.00000 0.00063
21.00000 128.00000 0.00063
22.00000 128.00000 0.00063
23.00000 128.00000 0.00063
24.00000 128.00000 0.00064
25.00000 128.00000 0.00065
26.00000 128.00000 0.00061
27.00000 128.00000 0.00062
28.00000 128.00000 0.00065
29.00000 128.00000 0.00067
30.00000 128.00000 0.00065
31.00000 128.00000 0.00063
32.00000 128.00000 0.00064
33.00000 128.00000 0.00063
34.00000 128.00000 0.00060
35.00000 128.00000 0.00066
36.00000 128.00000 0.00064
37.00000 128.00000 0.00063
38.00000 128.00000 0.00062
39.00000 128.00000 0.00062
0.00000 129.00000 0.00060
1.00000 129.00000 0.00058
2.00000 129.00000 0.00060
3.00000 129.00000 0.00065
4.00000 129.00000 0.00062
5.00000 129.00000 0.00061
6.00000 129.00000 0.00060
7.00000 129.00000 0.00061
8.00000 129.00000 0.00061
9.00000 129.00000 0.00062
10.00000 129.00000 0.00060
11.00000 129.00000 0.00065
12.00000 129.00000 0.00060
13.00000 129.00000 0.00061
14.00000 129.00000 0.00058
15.00000 129.00000 0.00060
16.00000 129.00000 0.00060
17.00000 129.00000 0.00062
18.00000 129.00000 0.00056
19.00000 129.00000 0.00063
20.00000 129.00000 0.00063
21.00000 129.00000 0.00061
22.00000 129.00000 0.00061
23.00000 129.00000 0.00062
24.00000 129.00000 0.00062
25.00000 129.00000 0.00062
26.00000 129.00000 0.00063
27.00000 129.00000 0.00059
28.00000 129.00000 0.00060
29.00000 129.00000 0.00063
30.00000 129.00000 0.00064
31.00000 129.00000 0.00063
32.00000 129.00000 0.00061
33.00000 129.00000 0.00062
34.00000 129.00000 0.00061
35.00000 129.00000 0.00058
36.00000 129.00000 0.00064
37.00000 129.00000 0.00062
38.00000 129.00000 0.00061
39.00000 129.00000 0.00060
0.00000 130.00000 0.00058
1.00000 130.00000 0.00059
2.00000 130.00000 0.00056
3.00000 130.00000 0.00057
4.00000 130.00000 0.00062
5.00000 130.00000 0.00060
6.00000 130.00000 0.00059
7.00000 130.00000 0.00058
8.00000 130.00000 0.00058
9.00000 130.00000 0.00060
10.00000 130.00000 0.00060
11.00000 130.00000 0.00058
12.00000 130.00000 0.00063
13.00000 130.00000 0.00058
14.00000 130.00000 0.00059
15.00000 130.00000 0.00057
16.00000 130.00000 0.00059
17.00000 130.00000 0.00058
18.00000 130.00000 0.00060
19.00000 130.00000 0.00055
20.00000 130.00000 0.00061
21.00000 130.00000 0.00061
22.00000 130.00000 0.00059
23.00000 130.00000 0.00060
24.00000 130.00000 0.00060
25.00000 130.00000 0.00059
26.00000 130.00000 0.00060
27.00000 130.00000 0.00061
28.00000 130.00000 0.00058
29.00000 130.00000 0.00058
30.00000 130.00000 0.00061
31.00000 130.00000 0.00062
32.00000 130.00000 0.00061
33.00000 130.00000 0.00059
34.00000 130.00000 0.00060
35.00000 130.00000 0.00059
36.00000 130.00000 0.00057
37.00000 130.00000 0.00061
38.00000 130.00000 0.00061
39.00000 130.00000 0.00059
0.00000 131.00000 0.00057
1.00000 131.00000 0.00056
2.00000 131.00000 0.00057
3.00000 131.00000 0.00055
4.00000 131.00000 0.00055
5.00000 131.00000 0.00060
6.00000 131.00000 0.00058
7.00000 131.00000 0.00058
8.00000 131.00000 0.00056
9.00000 131.00000 0.00057
10.00000 131.00000 0.00058
11.00000 131.00000 0.00058
12.00000 131.00000 0.00056
13.00000 131.00000 0.00061
14.00000 131.00000 0.00056
15.00000 131.00000 0.00057
16.00000 131.00000 0.00055
17.00000 131.00000 0.00057
18.00000 131.00000 0.00057
19.00000 131.00000 0.00058
20.00000 131.00000 0.00054
21.00000 131.00000 0.00059
22.00000 131.00000 0.00060
23.00000 131.00000 0.00057
24.00000 131.00000 0.00058
25.00000 131.00000 0.00057
26.00000 131.00000 0.00058
27.00000 131.00000 0.00058
28.00000 131.00000 0.00059
29.00000 131.00000 0.00056
30.00000 131.00000 0.00056
31.00000 131.00000 0.00059
32.00000 131.00000 0.00060
33.00000 131.00000 0.00059
34.00000 131.00000 0.00058
35.00000 131.00000 0.00059
36.00000 131.00000 0.00057
37.00000 131.00000 0.00055
38.00000 131.00000 0.00059
39.00000 131.00000 0.00059
0.00000 132.00000 0.00057
1.00000 132.00000 0.00055
2.00000 132.00000 0.00055
3.00000 132.00000 0.00056
4.00000 132.00000 0.00053
5.00000 132.00000 0.00053
6.00000 132.00000 0.00059
7.00000 132.00000 0.00056
8.00000 132.00000 0.00056
9.00000 132.00000 0.00054
10.00000 132.00000 0.00056
11.00000 132.00000 0.00056
12.00000 132.00000 0.00056
13.00000 132.00000 0.00055
14.00000 132.00000 0.00059
15.00000 132.00000 0.00055
16.00000 132.00000 0.00056
17.00000 132.00000 0.00053
18.00000 132.00000 0.00056
19.00000 132.00000 0.00055
20.00000 132.00000 0.00056
21.00000 132.00000 0.00052
22.00000 132.00000 0.00058
23.00000 132.00000 0.00058
24.00000 132.00000 0.00056
25.00000 132.00000 0.00056
26.00000 132.00000 0.00055
27.00000 132.00000 0.00057
28.00000 132.00000 0.00056
29.00000 132.00000 0.00057
30.00000 132.00000 0.00055
31.00000 132.00000 0.00055
32.00000 132.00000 0.00057
33.00000 132.00000 0.00059
34.00000 132.00000 0.00058
35.00000 132.00000 0.00056
36.00000 132.00000 0.00057
37.00000 132.00000 0.00056
38.00000 132.00000 0.00053
39.00000 132.00000 0.00058
0.00000 133.00000 0.00056
1.00000 133.00000 0.00055
2.00000 133.00000 0.00053
3.00000 133.00000 0.00053
4.00000 133.00000 0.00054
5.00000 133.00000 0.00051
6.00000 133.00000 0.00052
7.00000 133.00000 0.00057
8.00000 133.00000 0.00055
9.00000 133.00000 0.00054
10.00000 133.00000 0.00052
11.00000 133.00000 0.00054
12.00000 133.00000 0.00055
13.00000 133.00000 0.00055
14.00000 133.00000 0.00054
15.00000 133.00000 0.00057
16.00000 133.00000 0.00053
17.00000 133.00000 0.00054
18.00000 133.00000 0.00052
19.00000 133.00000 0.00054
20.00000 133.00000 0.00053
21.00000 133.00000 0.00054
22.00000 133.00000 0.00051
23.00000 133.00000 0.00056
24.00000 133.00000 0.00056
25.00000 133.00000 0.00054
26.00000 133.00000 0.00055
27.00000 133.00000 0.00054
28.00000 133.00000 0.00054
29.00000 133.00000 0.00055
30.00000 133.00000 0.00056
31.00000 133.00000 0.00053
32.00000 133.00000 0.00053
33.00000 133.00000 0.00055
34.00000 133.00000 0.00057
35.00000 133.00000 0.00056
36.00000 133.00000 0.00054
37.00000 133.00000 0.00055
38.00000 133.00000 0.00054
39.00000 133.00000 0.00052
0.00000 134.00000 0.00050
1.00000 134.00000 0.00054
2.00000 134.00000 0.00054
3.00000 134.00000 0.00051
4.00000 134.00000 0.00052
5.00000 134.00000 0.00052
6.00000 134.00000 0.00050
7.00000 134.00000 0.00050
8.00000 134.00000 0.00056
9.00000 134.00000 0.00053
10.00000 134.00000 0.00053
11.00000 134.00000 0.00051
12.00000 134.00000 0.00053
13.00000 134.00000 0.00053
14.00000 134.00000 0.00053
15.00000 134.00000 0.00052
16.00000 134.00000 0.00056
17.00000 134.00000 0.00052
18.00000 134.00000 0.00053
19.00000 134.00000 0.00050
20.00000 134.00000 0.00052
21.00000 134.00000 0.00052
22.00000 134.00000 0.00053
23.00000 134.00000 0.00049
24.00000 134.00000 0.00055
25.00000 134.00000 0.00055
26.00000 134.00000 0.00052
27.00000 134.00000 0.00054
28.00000 134.00000 0.00052
29.00000 134.00000 0.00053
30.00000 134.00000 0.00053
31.00000 134.00000 0.00054
32.00000 134.00000 0.00052
33.00000 134.00000 0.00052
34.00000 134.00000 0.00053
35.00000 134.00000 0.00055
36.00000 134.00000 0.00054
37.00000 134.00000 0.00053
38.00000 134.00000 0.00053
39.00000 134.00000 0.00052
0.00000 135.00000 0.00051
1.00000 135.00000 0.00049
2.00000 135.00000 0.00053
3.00000 135.00000 0.00052
4.00000 135.00000 0.00049
5.00000 135.00000 0.00051
6.00000 135.00000 0.00051
7.00000 135.00000 0.00049
8.00000 135.00000 0.00049
9.00000 135.00000 0.00054
10.00000 135.00000 0.00051
11.00000 135.00000 0.00051
12.00000 135.00000 0.00049
13.00000 135.00000 0.00052
14.00000 135.00000 0.00051
15.00000 135.00000 0.00052
16.00000 135.00000 0.00050
17.00000 135.00000 0.00055
18.00000 135.00000 0.00050
19.00000 135.00000 0.00051
20.00000 135.00000 0.00049
21.00000 135.00000 0.00050
22.00000 135.00000 0.00050
23.00000 135.00000 0.00051
24.00000 135.00000 0.00048
25.00000 135.00000 0.00053
26.00000 135.00000 0.00053
27.00000 135.00000 0.00051
28.00000 135.00000 0.00052
29.00000 135.00000 0.00050
30.00000 135.00000 0.00052
31.00000 135.00000 0.00051
32.00000 135.00000 0.00053
33.00000 135.00000 0.00050
34.00000 135.00000 0.00050
35.00000 135.00000 0.00051
36.00000 135.00000 0.00053
37.00000 135.00000 0.00052
38.00000 135.00000 0.00052
39.00000 135.00000 0.00052
0.00000 136.00000 0.00051
1.00000 136.00000 0.00049
2.00000 136.00000 0.00047
3.00000 136.00000 0.00051
4.00000 136.00000 0.00050
5.00000 136.00000 0.00048
6.00000 136.00000 0.00049
7.00000 136.00000 0.00050
8.00000 136.00000 0.00047
9.00000 136.00000 0.00047
10.00000 136.00000 0.00053
11.00000 136.00000 0.00050
12.00000 136.00000 0.00050
13.00000 136.00000 0.00048
14.00000 136.00000 0.00050
15.00000 136.00000 0.00050
16.00000 136.00000 0.00051
17.00000 136.00000 0.00048
18.00000 136.00000 0.00053
19.00000 136.00000 0.00049
20.00000 136.00000 0.00050
21.00000 136.00000 0.00048
22.00000 136.00000 0.00049
23.00000 136.00000 0.00049
24.00000 136.00000 0.00049
25.00000 136.00000 0.00046
26.00000 136.00000 0.00051
27.00000 136.00000 0.00051
28.00000 136.00000 0.00049
29.00000 136.00000 0.00051
30.00000 136.00000 0.00049
31.00000 136.00000 0.00050
32.00000 136.00000 0.00050
33.00000 136.00000 0.00051
34.00000 136.00000 0.00049
35.00000 136.00000 0.00049
36.00000 136.00000 0.00050
37.00000 136.00000 0.00052
38.00000 136.00000 0.00050
39.00000 136.00000 0.00050
0.00000 137.00000 0.00049
1.00000 137.00000 0.00049
2.00000 137.00000 0.00047
3.00000 137.00000 0.00046
4.00000 137.00000 0.00049
5.00000 137.00000 0.00049
6.00000 137.00000 0.00046
7.00000 137.00000 0.00047
8.00000 137.00000 0.00049
9.00000 137.00000 0.00046
10.00000 137.00000 0.00046
11.00000 137.00000 0.00051
12.00000 137.00000 0.00049
13.00000 137.00000 0.00049
14.00000 137.00000 0.00047
15.00000 137.00000 0.00049
16.00000 137.00000 0.00048
17.00000 137.00000 0.00049
18.00000 137.00000 0.00047
19.00000 137.00000 0.00052
20.00000 137.00000 0.00047
21.00000 137.00000 0.00048
22.00000 137.00000 0.00047
23.00000 137.00000 0.00047
24.00000 137.00000 0.00047
25.00000 137.00000 0.00048
26.00000 137.00000 0.00044
27.00000 137.00000 0.00050
28.00000 137.00000 0.00050
29.00000 137.00000 0.00047
30.00000 137.00000 0.00050
31.00000 137.00000 0.00048
32.00000 137.00000 0.00049
33.00000 137.00000 0.00048
34.00000 137.00000 0.00050
35.00000 137.00000 0.00048
36.00000 137.00000 0.00047
37.00000 137.00000 0.00048
38.00000 137.00000 0.00050
39.00000 137.00000 0.00049
0.00000 138.00000 0.00047
1.00000 138.00000 0.00047
2.00000 138.00000 0.00047
3.00000 138.00000 0.00046
4.00000 138.00000 0.00045
5.00000 138.00000 0.00048
6.00000 138.00000 0.00047
7.00000 138.00000 0.00045
8.00000 138.00000 0.00046
9.00000 138.00000 0.00047
10.00000 138.00000 0.00044
11.00000 138.00000 0.00044
12.00000 138.00000 0.00050
13.00000 138.00000 0.00048
14.00000 138.00000 0.00047
15.00000 138.00000 0.00046
16.00000 138.00000 0.00047
17.00000 138.00000 0.00047
18.00000 138.00000 0.00048
19.00000 138.00000 0.00045
20.00000 138.00000 0.00050
21.00000 138.00000 0.00045
22.00000 138.00000 0.00047
23.00000 138.00000 0.00045
24.00000 138.00000 0.00046
25.00000 138.00000 0.00046
26.00000 138.00000 0.00046
27.00000 138.00000 0.00043
28.00000 138.00000 0.00048
29.00000 138.00000 0.00048
30.00000 138.00000 0.00046
31.00000 138.00000 0.00048
32.00000 138.00000 0.00047
33.00000 138.00000 0.00047
34.00000 138.00000 0.00046
35.00000 138.00000 0.00048
36.00000 138.00000 0.00046
37.00000 138.00000 0.00046
38.00000 138.00000 0.00047
39.00000 138.00000 0.00048
0.00000 139.00000 0.00047
1.00000 139.00000 0.00046
2.00000 139.00000 0.00046
3.00000 139.00000 0.00046
4.00000 139.00000 0.00044
5.00000 139.00000 0.00043
6.00000 139.00000 0.00046
7.00000 139.00000 0.00046
8.00000 139.00000 0.00043
9.00000 139.00000 0.00045
10.00000 139.00000 0.00046
11.00000 139.00000 0.00043
12.00000 139.00000 0.00043
13.00000 139.00000 0.00048
14.00000 139.00000 0.00047
15.00000 139.00000 0.00046
16.00000 139.00000 0.00045
17.00000 139.00000 0.00046
18.00000 139.00000 0.00046
19.00000 139.00000 0.00046
20.00000 139.00000 0.00044
21.00000 139.00000 0.00049
22.00000 139.00000 0.00044
23.00000 139.00000 0.00045
24.00000 139.00000 0.00043
25.00000 139.00000 0.00044
26.00000 139.00000 0.00045
27.00000 139.00000 0.00045
28.00000 139.00000 0.00042
29.00000 139.00000 0.00047
30.00000 139.00000 0.00047
31.00000 139.00000 0.00045
32.00000 139.00000 0.00047
33.00000 139.00000 0.00045
34.00000 139.00000 0.00045
35.00000 139.00000 0.00045
36.00000 139.00000 0.00047
37.00000 139.00000 0.00045
38.00000 139.00000 0.00044
39.00000 139.00000 0.00046
0.00000 140.00000 0.00045
1.00000 140.00000 0.00045
2.00000 140.00000 0.00044
3.00000 140.00000 0.00045
4.00000 140.00000 0.00045
5.00000 140.00000 0.00043
6.00000 140.00000 0.00042
7.00000 140.00000 0.00045
8.00000 140.00000 0.00044
9.00000 140.00000 0.00042
10.00000 140.00000 0.00043
11.00000 140.00000 0.00044
12.00000 140.00000 0.00042
13.00000 140.00000 0.00042
14.00000 140.00000 0.00047
15.00000 140.00000 0.00046
16.00000 140.00000 0.00044
17.00000 140.00000 0.00043
18.00000 140.00000 0.00044
19.00000 140.00000 0.00045
20.00000 140.00000 0.00045
21.00000 140.00000 0.00043
22.00000 140.00000 0.00048
23.00000 140.00000 0.00043
24.00000 140.00000 0.00044
25.00000 140.00000 0.00043
26.00000 140.00000 0.00043
27.00000 140.00000 0.00044
28.00000 140.00000 0.00044
29.00000 140.00000 0.00041
30.00000 140.00000 0.00046
31.00000 140.00000 0.00046
32.00000 140.00000 0.00044
33.00000 140.00000 0.00045
34.00000 140.00000 0.00044
35.00000 140.00000 0.00044
36.00000 140.00000 0.00043
37.00000 140.00000 0.00045
38.00000 140.00000 0.00044
39.00000 140.00000 0.00043
0.00000 141.00000 0.00042
1.00000 141.00000 0.00044
2.00000 141.00000 0.00044
3.00000 141.00000 0.00043
4.00000 141.00000 0.00044
5.00000 141.00000 0.00044
6.00000 141.00000 0.00041
7.00000 141.00000 0.00040
8.00000 141.00000 0.00043
9.00000 141.00000 0.00043
10.00000 141.00000 0.00041
11.00000 141.00000 0.00042
12.00000 141.00000 0.00044
13.00000 141.00000 0.00041
14.00000 141.00000 0.00041
15.00000 141.00000 0.00046
16.00000 141.00000 0.00044
17.00000 141.00000 0.00043
18.00000 141.00000 0.00042
19.00000 141.00000 0.00043
20.00000 141.00000 0.00044
21.00000 141.00000 0.00044
22.00000 141.00000 0.00041
23.00000 141.00000 0.00047
24.00000 141.00000 0.00042
25.00000 141.00000 0.00042
26.00000 141.00000 0.00041
27.00000 141.00000 0.00041
28.00000 141.00000 0.00042
29.00000 141.00000 0.00043
30.00000 141.00000 0.00040
31.00000 141.00000 0.00044
32.00000 141.00000 0.00044
33.00000 141.00000 0.00043
34.00000 141.00000 0.00043
35.00000 141.00000 0.00042
36.00000 141.00000 0.00043
37.00000 141.00000 0.00042
38.00000 141.00000 0.00043
39.00000 141.00000 0.00043
0.00000 142.00000 0.00041
1.00000 142.00000 0.00041
2.00000 142.00000 0.00042
3.00000 142.00000 0.00042
4.00000 142.00000 0.00041
5.00000 142.00000 0.00042
6.00000 142.00000 0.00043
7.00000 142.00000 0.00040
8.00000 142.00000 0.00039
9.00000 142.00000 0.00042
10.00000 142.00000 0.00042
11.00000 142.00000 0.00040
12.00000 142.00000 0.00041
13.00000 142.00000 0.00042
14.00000 142.00000 0.00040
15.00000 142.00000 0.00039
16.00000 142.00000 0.00044
17.00000 142.00000 0.00043
18.00000 142.00000 0.00042
19.00000 142.00000 0.00041
20.00000 142.00000 0.00042
21.00000 142.00000 0.00043
22.00000 142.00000 0.00042
23.00000 142.00000 0.00040
24.00000 142.00000 0.00045
25.00000 142.00000 0.00041
26.00000 142.00000 0.00041
27.00000 142.00000 0.00040
28.00000 142.00000 0.00040
29.00000 142.00000 0.00041
30.00000 142.00000 0.00042
31.00000 142.00000 0.00039
32.00000 142.00000 0.00043
33.00000 142.00000 0.00042
34.00000 142.00000 0.00041
35.00000 142.00000 0.00042
36.00000 142.00000 0.00042
37.00000 142.00000 0.00042
38.00000 142.00000 0.00041
39.00000 142.00000 0.00042
0.00000 143.00000 0.00040
1.00000 143.00000 0.00040
2.00000 143.00000 0.00039
3.00000 143.00000 0.00041
4.00000 143.00000 0.00041
5.00000 143.00000 0.00040
6.00000 143.00000 0.00041
7.00000 143.00000 0.00041
8.00000 143.00000 0.00039
9.00000 143.00000 0.00038
10.00000 143.00000 0.00040
11.00000 143.00000 0.00040
12.00000 143.00000 0.00039
13.00000 143.00000 0.00039
14.00000 143.00000 0.00041
15.00000 143.00000 0.00039
16.00000 143.00000 0.00038
17.00000 143.00000 0.00043
18.00000 143.00000 0.00042
19.00000 143.00000 0.00041
20.00000 143.00000 0.00039
21.00000 143.00000 0.00041
22.00000 143.00000 0.00042
23.00000 143.00000 0.00041
24.00000 143.00000 0.00039
25.00000 143.00000 0.00044
26.00000 143.00000 0.00039
27.00000 143.00000 0.00040
28.00000 143.00000 0.00039
29.00000 143.00000 0.00039
30.00000 143.00000 0.00040
31.00000 143.00000 0.00041
32.00000 143.00000 0.00038
33.00000 143.00000 0.00042
34.00000 143.00000 0.00041
35.00000 143.00000 0.00040
36.00000 143.00000 0.00041
37.00000 143.00000 0.00040
38.00000 143.00000 0.00041
39.00000 143.00000 0.00040
0.00000 144.00000 0.00038
1.00000 144.00000 0.00039
2.00000 144.00000 0.00039
3.00000 144.00000 0.00038
4.00000 144.00000 0.00039
5.00000 144.00000 0.00039
6.00000 144.00000 0.00039
7.00000 144.00000 0.00039
8.00000 144.00000 0.00039
9.00000 144.00000 0.00038
10.00000 144.00000 0.00037
11.00000 144.00000 0.00039
12.00000 144.00000 0.00039
13.00000 144.00000 0.00037
14.00000 144.00000 0.00038
15.00000 144.00000 0.00040
16.00000 144.00000 0.00037
17.00000 144.00000 0.00037
18.00000 144.00000 0.00041
19.00000 144.00000 0.00040
20.00000 144.00000 0.00039
21.00000 144.00000 0.00038
22.00000 144.00000 0.00040
23.00000 144.00000 0.00040
24.00000 144.00000 0.00040
25.00000 144.00000 0.00039
26.00000 144.00000 0.00042
27.00000 144.00000 0.00038
28.00000 144.00000 0.00039
29.00000 144.00000 0.00038
30.00000 144.00000 0.00038
31.00000 144.00000 0.00038
32.00000 144.00000 0.00040
33.00000 144.00000 0.00036
34.00000 144.00000 0.00041
35.00000 144.00000 0.00039
36.00000 144.00000 0.00039
37.00000 144.00000 0.00040
38.00000 144.00000 0.00039
39.00000 144.00000 0.00040
0.00000 145.00000 0.00039
1.00000 145.00000 0.00037
2.00000 145.00000 0.00038
3.00000 145.00000 0.00039
4.00000 145.00000 0.00037
5.00000 145.00000 0.00038
6.00000 145.00000 0.00038
7.00000 145.00000 0.00037
8.00000 145.00000 0.00038
9.00000 145.00000 0.00038
10.00000 145.00000 0.00037
11.00000 145.00000 0.00036
12.00000 145.00000 0.00038
13.00000 145.00000 0.00038
14.00000 145.00000 0.00036
15.00000 145.00000 0.00037
16.00000 145.00000 0.00038
17.00000 145.00000 0.00036
18.00000 145.00000 0.00036
19.00000 145.00000 0.00040
20.00000 145.00000 0.00039
21.00000 145.00000 0.00038
22.00000 145.00000 0.00037
23.00000 145.00000 0.00038
24.00000 145.00000 0.00039
25.00000 145.00000 0.00038
26.00000 145.00000 0.00037
27.00000 145.00000 0.00041
28.00000 145.00000 0.00037
29.00000 145.00000 0.00038
30.00000 145.00000 0.00037
31.00000 145.00000 0.00037
32.00000 145.00000 0.00037
33.00000 145.00000 0.00038
34.00000 145.00000 0.00035
35.00000 145.00000 0.00040
36.00000 145.00000 0.00038
37.00000 145.00000 0.00038
38.00000 145.00000 0.00039
39.00000 145.00000 0.00038
0.00000 146.00000 0.00037
1.00000 146.00000 0.00038
2.00000 146.00000 0.00036
3.00000 146.00000 0.00037
4.00000 146.00000 0.00037
5.00000 146.00000 0.00036
6.00000 146.00000 0.00037
7.00000 146.00000 0.00037
8.00000 146.00000 0.00036
9.00000 146.00000 0.00037
10.00000 146.00000 0.00037
11.00000 146.00000 0.00036
12.00000 146.00000 0.00034
13.00000 146.00000 0.00036
14.00000 146.00000 0.00036
15.00000 146.00000 0.00035
16.00000 146.00000 0.00036
17.00000 146.00000 0.00037
18.00000 146.00000 0.00035
19.00000 146.00000 0.00035
20.00000 146.00000 0.00039
21.00000 146.00000 0.00038
22.00000 146.00000 0.00037
23.00000 146.00000 0.00036
24.00000 146.00000 0.00037
25.00000 146.00000 0.00038
26.00000 146.00000 0.00037
27.00000 146.00000 0.00036
28.00000 146.00000 0.00040
29.00000 146.00000 0.00036
30.00000 146.00000 0.00037
31.00000 146.00000 0.00035
32.00000 146.00000 0.00036
33.00000 146.00000 0.00036
34.00000 146.00000 0.00037
35.00000 146.00000 0.00034
36.00000 146.00000 0.00039
37.00000 146.00000 0.00037
38.00000 146.00000 0.00036
39.00000 146.00000 0.00038
0.00000 147.00000 0.00036
1.00000 147.00000 0.00036
2.00000 147.00000 0.00037
3.00000 147.00000 0.00035
4.00000 147.00000 0.00036
5.00000 147.00000 0.00037
6.00000 147.00000 0.00034
7.00000 147.00000 0.00036
8.00000 147.00000 0.00036
9.00000 147.00000 0.00035
10.00000 147.00000 0.00036
11.00000 147.00000 0.00036
12.00000 147.00000 0.00035
13.00000 147.00000 0.00033
14.00000 147.00000 0.00035
15.00000 147.00000 0.00035
16.00000 147.00000 0.00034
17.00000 147.00000 0.00036
18.00000 147.00000 0.00036
19.00000 147.00000 0.00034
20.00000 147.00000 0.00034
21.00000 147.00000 0.00038
22.00000 147.00000 0.00037
23.00000 147.00000 0.00035
24.00000 147.00000 0.00035
25.00000 147.00000 0.00036
26.00000 147.00000 0.00037
27.00000 147.00000 0.00036
28.00000 147.00000 0.00035
29.00000 147.00000 0.00039
30.00000 147.00000 0.00035
31.00000 147.00000 0.00036
32.00000 147.00000 0.00034
33.00000 147.00000 0.00035
34.00000 147.00000 0.00035
35.00000 147.00000 0.00036
36.00000 147.00000 0.00033
37.00000 147.00000 0.00038
38.00000 147.00000 0.00036
39.00000 147.00000 0.00035
0.00000 148.00000 0.00035
1.00000 148.00000 0.00035
2.00000 148.00000 0.00035
3.00000 148.00000 0.00035
4.00000 148.00000 0.00034
5.00000 148.00000 0.00035
6.00000 148.00000 0.00036
7.00000 148.00000 0.00033
8.00000 148.00000 0.00034
9.00000 148.00000 0.00035
10.00000 148.00000 0.00034
11.00000 148.00000 0.00035
12.00000 148.00000 0.00035
13.00000 148.00000 0.00034
14.00000 148.00000 0.00032
15.00000 148.00000 0.00034
16.00000 148.00000 0.00034
17.00000 148.00000 0.00033
18.00000 148.00000 0.00035
19.00000 148.00000 0.00035
20.00000 148.00000 0.00033
21.00000 148.00000 0.00033
22.00000 148.00000 0.00037
23.00000 148.00000 0.00036
24.00000 148.00000 0.00034
25.00000 148.00000 0.00034
26.00000 148.00000 0.00034
27.00000 148.00000 0.00036
28.00000 148.00000 0.00035
29.00000 148.00000 0.00034
30.00000 148.00000 0.00038
31.00000 148.00000 0.00034
32.00000 148.00000 0.00035
33.00000 148.00000 0.00033
34.00000 148.00000 0.00034
35.00000 148.00000 0.00033
36.00000 148.00000 0.00035
37.00000 148.00000 0.00032
38.00000 148.00000 0.00036
39.00000 148.00000 0.00034
0.00000 149.00000 0.00034
1.00000 149.00000 0.00034
2.00000 149.00000 0.00034
3.00000 149.00000 0.00035
4.00000 149.00000 0.00035
5.00000 149.00000 0.00033
6.00000 149.00000 0.00034
7.00000 149.00000 0.00034
8.00000 149.00000 0.00032
9.00000 149.00000 0.00033
10.00000 149.00000 0.00034
11.00000 149.00000 0.00033
12.00000 149.00000 0.00033
13.00000 149.00000 0.00034
14.00000 149.00000 0.00033
15.00000 149.00000 0.00031
16.00000 149.00000 0.00033
17.00000 149.00000 0.00033
18.00000 149.00000 0.00032
19.00000 149.00000 0.00034
20.00000 149.00000 0.00034
21.00000 149.00000 0.00032
22.00000 149.00000 0.00032
23.00000 149.00000 0.00035
24.00000 149.00000 0.00035
25.00000 149.00000 0.00033
26.00000 149.00000 0.00033
27.00000 149.00000 0.00033
28.00000 149.00000 0.00035
29.00000 149.00000 0.00034
30.00000 149.00000 0.00032
31.00000 149.00000 0.00037
32.00000 149.00000 0.00033
33.00000 149.00000 0.00033
34.00000 149.00000 0.00032
35.00000 149.00000 0.00034
36.00000 149.00000 0.00033
37.00000 149.00000 0.00035
38.00000 149.00000 0.00031
39.00000 149.00000 0.00036
0.00000 150.00000 0.00034
1.00000 150.00000 0.00033
2.00000 150.00000 0.00033
3.00000 150.00000 0.00033
4.00000 150.00000 0.00033
5.00000 150.00000 0.00034
6.00000 150.00000 0.00032
7.00000 150.00000 0.00032
8.00000 150.00000 0.00033
9.00000 150.00000 0.00030
10.00000 150.00000 0.00032
11.00000 150.00000 0.00033
12.00000 150.00000 0.00032
13.00000 150.00000 0.00033
14.00000 150.00000 0.00033
15.00000 150.00000 0.00033
16.00000 150.00000 0.00031
17.00000 150.00000 0.00032
18.00000 150.00000 0.00032
19.00000 150.00000 0.00031
20.00000 150.00000 0.00033
21.00000 150.00000 0.00033
22.00000 150.00000 0.00031
23.00000 150.00000 0.00031
24.00000 150.00000 0.00034
25.00000 150.00000 0.00034
26.00000 150.00000 0.00032
27.00000 150.00000 0.00032
28.00000 150.00000 0.00032
29.00000 150.00000 0.00034
30.00000 150.00000 0.00033
31.00000 150.00000 0.00032
32.00000 150.00000 0.00035
33.00000 150.00000 0.00033
34.00000 150.00000 0.00032
35.00000 150.00000 0.00031
36.00000 150.00000 0.00033
37.00000 150.00000 0.00032
38.00000 150.00000 0.00034
39.00000 150.00000 0.00030
0.00000 151.00000 0.00030
1.00000 151.00000 0.00033
2.00000 151.00000 0.00031
3.00000 151.00000 0.00032
4.00000 151.00000 0.00033
5.00000 151.00000 0.00032
6.00000 151.00000 0.00033
7.00000 151.00000 0.00031
8.00000 151.00000 0.00032
9.00000 151.00000 0.00032
10.00000 151.00000 0.00029
11.00000 151.00000 0.00031
12.00000 151.00000 0.00032
13.00000 151.00000 0.00031
14.00000 151.00000 0.00032
15.00000 151.00000 0.00032
16.00000 151.00000 0.00032
17.00000 151.00000 0.00030
18.00000 151.00000 0.00031
19.00000 151.00000 0.00031
20.00000 151.00000 0.00030
21.00000 151.00000 0.00032
22.00000 151.00000 0.00032
23.00000 151.00000 0.00031
24.00000 151.00000 0.00030
25.00000 151.00000 0.00033
26.00000 151.00000 0.00032
27.00000 151.00000 0.00031
28.00000 151.00000 0.00032
29.00000 151.00000 0.00031
30.00000 151.00000 0.00033
31.00000 151.00000 0.00032
32.00000 151.00000 0.00031
33.00000 151.00000 0.00034
34.00000 151.00000 0.00031
35.00000 151.00000 0.00031
36.00000 151.00000 0.00030
37.00000 151.00000 0.00032
38.00000 151.00000 0.00031
39.00000 151.00000 0.00033
0.00000 152.00000 0.00032
1.00000 152.00000 0.00029
2.00000 152.00000 0.00032
3.00000 152.00000 0.00030
4.00000 152.00000 0.00031
5.00000 152.00000 0.00032
6.00000 152.00000 0.00031
7.00000 152.00000 0.00032
8.00000 152.00000 0.00030
9.00000 152.00000 0.00031
10.00000 152.00000 0.00031
11.00000 152.00000 0.00028
12.00000 152.00000 0.00030
13.00000 152.00000 0.00031
14.00000 152.00000 0.00030
15.00000 152.00000 0.00031
16.00000 152.00000 0.00031
17.00000 152.00000 0.00031
18.00000 152.00000 0.00029
19.00000 152.00000 0.00030
20.00000 152.00000 0.00030
21.00000 152.00000 0.00029
22.00000 152.00000 0.00031
23.00000 152.00000 0.00031
24.00000 152.00000 0.00029
25.00000 152.00000 0.00029
26.00000 152.00000 0.00032
27.00000 152.00000 0.00032
28.00000 152.00000 0.00030
29.00000 152.00000 0.00031
30.00000 152.00000 0.00030
31.00000 152.00000 0.00032
32.00000 152.00000 0.00031
33.00000 152.00000 0.00030
34.00000 152.00000 0.00033
35.00000 152.00000 0.00031
36.00000 152.00000 0.00030
37.00000 152.00000 0.00029
38.00000 152.00000 0.00031
39.00000 152.00000 0.00030
0.00000 153.00000 0.00029
1.00000 153.00000 0.00031
2.00000 153.00000 0.00028
3.00000 153.00000 0.00032
4.00000 153.00000 0.00030
5.00000 153.00000 0.00030
6.00000 153.00000 0.00031
7.00000 153.00000 0.00030
8.00000 153.00000 0.00032
9.00000 153.00000 0.00030
10.00000 153.00000 0.00030
11.00000 153.00000 0.00030
12.00000 153.00000 0.00027
13.00000 153.00000 0.00029
14.00000 153.00000 0.00030
15.00000 153.00000 0.00029
16.00000 153.00000 0.00029
17.00000 153.00000 0.00030
18.00000 153.00000 0.00030
19.00000 153.00000 0.00028
20.00000 153.00000 0.00029
21.00000 153.00000 0.00029
22.00000 153.00000 0.00028
23.00000 153.00000 0.00030
24.00000 153.00000 0.00029
25.00000 153.00000 0.00029
26.00000 153.00000 0.00028
27.00000 153.00000 0.00031
28.00000 153.00000 0.00031
29.00000 153.00000 0.00030
30.00000 153.00000 0.00030
31.00000 153.00000 0.00029
32.00000 153.00000 0.00031
33.00000 153.00000 0.00030
34.00000 153.00000 0.00030
35.00000 153.00000 0.00032
36.00000 153.00000 0.00029
37.00000 153.00000 0.00029
38.00000 153.00000 0.00028
39.00000 153.00000 0.00031
0.00000 154.00000 0.00030
1.00000 154.00000 0.00028
2.00000 154.00000 0.00030
3.00000 154.00000 0.00027
4.00000 154.00000 0.00031
5.00000 154.00000 0.00029
6.00000 154.00000 0.00029
7.00000 154.00000 0.00030
8.00000 154.00000 0.00029
9.00000 154.00000 0.00030
10.00000 154.00000 0.00029
11.00000 154.00000 0.00029
12.00000 154.00000 0.00029
13.00000 154.00000 0.00026
14.00000 154.00000 0.00029
15.00000 154.00000 0.00029
16.00000 154.00000 0.00028
17.00000 154.00000 0.00029
18.00000 154.00000 0.00029
19.00000 154.00000 0.00029
20.00000 154.00000 0.00027
21.00000 154.00000 0.00028
22.00000 154.00000 0.00028
23.00000 154.00000 0.00028
24.00000 154.00000 0.00030
25.00000 154.00000 0.00029
26.00000 154.00000 0.00028
27.00000 154.00000 0.00027
28.00000 154.00000 0.00030
29.00000 154.00000 0.00030
30.00000 154.00000 0.00029
31.00000 154.00000 0.00029
32.00000 154.00000 0.00028
33.00000 154.00000 0.00030
34.00000 154.00000 0.00029
35.00000 154.00000 0.00029
36.00000 154.00000 0.00031
37.00000 154.00000 0.00029
38.00000 154.00000 0.00028
39.00000 154.00000 0.00027
0.00000 155.00000 0.00027
1.00000 155.00000 0.00028
2.00000 155.00000 0.00027
3.00000 155.00000 0.00029
4.00000 155.00000 0.00026
5.00000 155.00000 0.00030
6.00000 155.00000 0.00028
7.00000 155.00000 0.00028
8.00000 155.00000 0.00029
9.00000 155.00000 0.00028
10.00000 155.00000 0.00029
11.00000 155.00000 0.00028
12.00000 155.00000 0.00028
13.00000 155.00000 0.00029
14.00000 155.00000 0.00025
15.00000 155.00000 0.00028
16.00000 155.00000 0.00028
17.00000 155.00000 0.00027
18.00000 155.00000 0.00028
19.00000 155.00000 0.00028
20.00000 155.00000 0.00029
21.00000 155.00000 0.00026
22.00000 155.00000 0.00027
23.00000 155.00000 0.00028
24.00000 155.00000 0.00027
25.00000 155.00000 0.00029
26.00000 155.00000 0.00028
27.00000 155.00000 0.00027
28.00000 155.00000 0.00027
29.00000 155.00000 0.00029
30.00000 155.00000 0.00029
31.00000 155.00000 0.00028
32.00000 155.00000 0.00029
33.00000 155.00000 0.00027
34.00000 155.00000 0.00029
35.00000 155.00000 0.00028
36.00000 155.00000 0.00028
37.00000 155.00000 0.00030
38.00000 155.00000 0.00027
39.00000 155.00000 0.00027
0.00000 156.00000 0.00026
1.00000 156.00000 0.00026
2.00000 156.00000 0.00028
3.00000 156.00000 0.00026
4.00000 156.00000 0.00028
5.00000 156.00000 0.00025
6.00000 156.00000 0.00029
7.00000 156.00000 0.00027
8.00000 156.00000 0.00028
9.00000 156.00000 0.00028
10.00000 156.00000 0.00027
11.00000 156.00000 0.00028
12.00000 156.00000 0.00027
13.00000 156.00000 0.00027
14.00000 156.00000 0.00028
15.00000 156.00000 0.00024
16.00000 156.00000 0.00027
17.00000 156.00000 0.00027
18.00000 156.00000 0.00026
19.00000 156.00000 0.00027
20.00000 156.00000 0.00027
21.00000 156.00000 0.00028
22.00000 156.00000 0.00025
23.00000 156.00000 0.00027
24.00000 156.00000 0.00027
25.00000 156.00000 0.00026
26.00000 156.00000 0.00028
27.00000 156.00000 0.00027
28.00000 156.00000 0.00026
29.00000 156.00000 0.00026
30.00000 156.00000 0.00028
31.00000 156.00000 0.00028
32.00000 156.00000 0.00027
33.00000 156.00000 0.00028
34.00000 156.00000 0.00026
35.00000 156.00000 0.00028
36.00000 156.00000 0.00028
37.00000 156.00000 0.00027
38.00000 156.00000 0.00029
39.00000 156.00000 0.00027
0.00000 157.00000 0.00026
1.00000 157.00000 0.00026
2.00000 157.00000 0.00025
3.00000 157.00000 0.00027
4.00000 157.00000 0.00025
5.00000 157.00000 0.00027
6.00000 157.00000 0.00024
7.00000 157.00000 0.00028
8.00000 157.00000 0.00027
9.00000 157.00000 0.00027
10.00000 157.00000 0.00028
11.00000 157.00000 0.00026
12.00000 157.00000 0.00027
13.00000 157.00000 0.00026
14.00000 157.00000 0.00027
15.00000 157.00000 0.00027
16.00000 157.00000 0.00024
17.00000 157.00000 0.00026
18.00000 157.00000 0.00027
19.00000 157.00000 0.00025
20.00000 157.00000 0.00026
21.00000 157.00000 0.00027
22.00000 157.00000 0.00027
23.00000 157.00000 0.00024
24.00000 157.00000 0.00026
25.00000 157.00000 0.00026
26.00000 157.00000 0.00026
27.00000 157.00000 0.00027
28.00000 157.00000 0.00026
29.00000 157.00000 0.00025
30.00000 157.00000 0.00025
31.00000 157.00000 0.00027
32.00000 157.00000 0.00027
33.00000 157.00000 0.00026
34.00000 157.00000 0.00027
35.00000 157.00000 0.00025
36.00000 157.00000 0.00027
37.00000 157.00000 0.00026
38.00000 157.00000 0.00026
39.00000 157.00000 0.00028
0.00000 158.00000 0.00027
1.00000 158.00000 0.00025
2.00000 158.00000 0.00025
3.00000 158.00000 0.00025
4.00000 158.00000 0.00026
5.00000 158.00000 0.00024
6.00000 158.00000 0.00027
7.00000 158.00000 0.00024
8.00000 158.00000 0.00027
9.00000 158.00000 0.00026
10.00000 158.00000 0.00026
11.00000 158.00000 0.00027
12.00000 158.00000 0.00025
13.00000 158.00000 0.00027
14.00000 158.00000 0.00025
15.00000 158.00000 0.00026
16.00000 158.00000 0.00026
17.00000 158.00000 0.00023
18.00000 158.00000 0.00025
19.00000 158.00000 0.00026
20.00000 158.00000 0.00024
21.00000 158.00000 0.00025
22.00000 158.00000 0.00026
23.00000 158.00000 0.00026
24.00000 158.00000 0.00023
25.00000 158.00000 0.00025
26.00000 158.00000 0.00025
27.00000 158.00000 0.00025
28.00000 158.00000 0.00026
29.00000 158.00000 0.00025
30.00000 158.00000 0.00024
31.00000 158.00000 0.00025
32.00000 158.00000 0.00027
33.00000 158.00000 0.00026
34.00000 158.00000 0.00026
35.00000 158.00000 0.00026
36.00000 158.00000 0.00025
37.00000 158.00000 0.00026
38.00000 158.00000 0.00026
39.00000 158.00000 0.00025
0.00000 159.00000 0.00025
1.00000 159.00000 0.00026
2.00000 159.00000 0.00025
3.00000 159.00000 0.00024
4.00000 159.00000 0.00023
5.00000 159.00000 0.00024
6.00000 159.00000 0.00023
7.00000 159.00000 0.00026
8.00000 159.00000 0.00023
9.00000 159.00000 0.00026
10.00000 159.00000 0.00025
11.00000 159.00000 0.00025
12.00000 159.00000 0.00026
13.00000 159.00000 0.00024
14.00000 159.00000 0.00026
15.00000 159.00000 0.00024
16.00000 159.00000 0.00025
17.00000 159.00000 0.00025
18.00000 159.00000 0.00022
19.00000 159.00000 0.00025
20.00000 159.00000 0.00025
21.00000 159.00000 0.00024
22.00000 159.00000 0.00024
23.00000 159.00000 0.00025
24.00000 159.00000 0.00025
25.00000 159.00000 0.00023
26.00000 159.00000 0.00024
27.00000 159.00000 0.00024
28.00000 159.00000 0.00024
29.00000 159.00000 0.00025
30.00000 159.00000 0.00025
31.00000 159.00000 0.00024
32.00000 159.00000 0.00024
33.00000 159.00000 0.00026
34.00000 159.00000 0.00025
35.00000 159.00000 0.00025
36.00000 159.00000 0.00025
37.00000 159.00000 0.00024
38.00000 159.00000 0.00025
39.00000 159.00000 0.00025
0.00000 160.00000 0.00025
1.00000 160.00000 0.00024
2.00000 160.00000 0.00025
3.00000 160.00000 0.00024
4.00000 160.00000 0.00024
5.00000 160.00000 0.00023
6.00000 160.00000 0.00023
7.00000 160.00000 0.00023
8.00000 160.00000 0.00025
9.00000 160.00000 0.00022
10.00000 160.00000 0.00025
11.00000 160.00000 0.00025
12.00000 160.00000 0.00025
13.00000 160.00000 0.00026
14.00000 160.00000 0.00024
15.00000 160.00000 0.00025
16.00000 160.00000 0.00024
17.00000 160.00000 0.00024
18.00000 160.00000 0.00024
19.00000 160.00000 0.00022
20.00000 160.00000 0.00024
21.00000 160.00000 0.00025
22.00000 160.00000 0.00023
23.00000 160.00000 0.00024
24.00000 160.00000 0.00024
25.00000 160.00000 0.00024
26.00000 160.00000 0.00022
27.00000 160.00000 0.00024
28.00000 160.00000 0.00024
29.00000 160.00000 0.00023
30.00000 160.00000 0.00025
31.00000 160.00000 0.00024
32.00000 160.00000 0.00023
33.00000 160.00000 0.00023
34.00000 160.00000 0.00025
35.00000 160.00000 0.00024
36.00000 160.00000 0.00024
37.00000 160.00000 0.00025
38.00000 160.00000 0.00023
39.00000 160.00000 0.00024
0.00000 161.00000 0.00023
1.00000 161.00000 0.00024
2.00000 161.00000 0.00023
3.00000 161.00000 0.00025
4.00000 161.00000 0.00023
5.00000 161.00000 0.00023
6.00000 161.00000 0.00022
7.00000 161.00000 0.00022
8.00000 161.00000 0.00022
9.00000 161.00000 0.00024
10.00000 161.00000 0.00022
11.00000 161.00000 0.00024
12.00000 161.00000 0.00024
13.00000 161.00000 0.00024
14.00000 161.00000 0.00025
15.00000 161.00000 0.00023
16.00000 161.00000 0.00024
17.00000 161.00000 0.00023
18.00000 161.00000 0.00024
19.00000 161.00000 0.00023
20.00000 161.00000 0.00021
21.00000 161.00000 0.00023
22.00000 161.00000 0.00024
23.00000 161.00000 0.00023
24.00000 161.00000 0.00023
25.00000 161.00000 0.00023
26.00000 161.00000 0.00024
27.00000 161.00000 0.00021
28.00000 161.00000 0.00024
29.00000 161.00000 0.00023
30.00000 161.00000 0.00023
31.00000 161.00000 0.00024
32.00000 161.00000 0.00023
33.00000 161.00000 0.00022
34.00000 161.00000 0.00023
35.00000 161.00000 0.00025
36.00000 161.00000 0.00024
37.00000 161.00000 0.00023
38.00000 161.00000 0.00024
39.00000 161.00000 0.00023
0.00000 162.00000 0.00023
1.00000 162.00000 0.00023
2.00000 162.00000 0.00023
3.00000 162.00000 0.00023
4.00000 162.00000 0.00024
5.00000 162.00000 0.00023
6.00000 162.00000 0.00022
7.00000 162.00000 0.00021
8.00000 162.00000 0.00022
9.00000 162.00000 0.00021
10.00000 162.00000 0.00023
11.00000 162.00000 0.00021
12.00000 162.00000 0.00024
13.00000 162.00000 0.00023
14.00000 162.00000 0.00023
15.00000 162.00000 0.00024
16.00000 162.00000 0.00022
17.00000 162.00000 0.00024
18.00000 162.00000 0.00022
19.00000 162.00000 0.00023
20.00000 162.00000 0.00023
21.00000 162.00000 0.00021
22.00000 162.00000 0.00022
23.00000 162.00000 0.00023
24.00000 162.00000 0.00022
25.00000 162.00000 0.00023
26.00000 162.00000 0.00023
27.00000 162.00000 0.00023
28.00000 162.00000 0.00021
29.00000 162.00000 0.00022
30.00000 162.00000 0.00022
31.00000 162.00000 0.00022
32.00000 162.00000 0.00024
33.00000 162.00000 0.00022
34.00000 162.00000 0.00022
35.00000 162.00000 0.00022
36.00000 162.00000 0.00024
37.00000 162.00000 0.00023
38.00000 162.00000 0.00023
39.00000 162.00000 0.00023
0.00000 163.00000 0.00023
1.00000 163.00000 0.00022
2.00000 163.00000 0.00022
3.00000 163.00000 0.00023
4.00000 163.00000 0.00022
5.00000 163.00000 0.00023
6.00000 163.00000 0.00022
7.00000 163.00000 0.00021
8.00000 163.00000 0.00021
9.00000 163.00000 0.00021
10.00000 163.00000 0.00021
11.00000 163.00000 0.00023
12.00000 163.00000 0.00020
13.00000 163.00000 0.00023
14.00000 163.00000 0.00022
15.00000 163.00000 0.00022
16.00000 163.00000 0.00024
17.00000 163.00000 0.00021
18.00000 163.00000 0.00023
19.00000 163.00000 0.00021
20.00000 163.00000 0.00023
21.00000 163.00000 0.00022
22.00000 163.00000 0.00020
23.00000 163.00000 0.00022
24.00000 163.00000 0.00023
25.00000 163.00000 0.00021
26.00000 163.00000 0.00022
27.00000 163.00000 0.00022
28.00000 163.00000 0.00022
29.00000 163.00000 0.00020
30.00000 163.00000 0.00022
31.00000 163.00000 0.00021
32.00000 163.00000 0.00022
33.00000 163.00000 0.00023
34.00000 163.00000 0.00022
35.00000 163.00000 0.00021
36.00000 163.00000 0.00021
37.00000 163.00000 0.00023
38.00000 163.00000 0.00023
39.00000 163.00000 0.00022
0.00000 164.00000 0.00022
1.00000 164.00000 0.00022
2.00000 164.00000 0.00022
3.00000 164.00000 0.00022
4.00000 164.00000 0.00022
5.00000 164.00000 0.00021
6.00000 164.00000 0.00022
7.00000 164.00000 0.00022
8.00000 164.00000 0.00021
9.00000 164.00000 0.00020
10.00000 164.00000 0.00020
11.00000 164.00000 0.00020
12.00000 164.00000 0.00022
13.00000 164.00000 0.00020
14.00000 164.00000 0.00022
15.00000 164.00000 0.00021
16.00000 164.00000 0.00022
17.00000 164.00000 0.00023
18.00000 164.00000 0.00021
19.00000 164.00000 0.00023
20.00000 164.00000 0.00021
21.00000 164.00000 0.00022
22.00000 164.00000 0.00021
23.00000 164.00000 0.00020
24.00000 164.00000 0.00021
25.00000 164.00000 0.00022
26.00000 164.00000 0.00020
27.00000 164.00000 0.00021
28.00000 164.00000 0.00021
29.00000 164.00000 0.00022
30.00000 164.00000 0.00019
31.00000 164.00000 0.00021
32.00000 164.00000 0.00020
33.00000 164.00000 0.00021
34.00000 164.00000 0.00022
35.00000 164.00000 0.00021
36.00000 164.00000 0.00020
37.00000 164.00000 0.00020
38.00000 164.00000 0.00023
39.00000 164.00000 0.00022
0.00000 165.00000 0.00022
1.00000 165.00000 0.00021
2.00000 165.00000 0.00021
3.00000 165.00000 0.00021
4.00000 165.00000 0.00021
5.00000 165.00000 0.00022
6.00000 165.00000 0.00021
7.00000 165.00000 0.00021
8.00000 165.00000 0.00021
9.00000 165.00000 0.00020
10.00000 165.00000 0.00020
11.00000 165.00000 0.00019
12.00000 165.00000 0.00019
13.00000 165.00000 0.00022
14.00000 165.00000 0.00019
15.00000 165.00000 0.00021
16.00000 165.00000 0.00021
17.00000 165.00000 0.00021
18.00000 165.00000 0.00022
19.00000 165.00000 0.00020
20.00000 165.00000 0.00022
21.00000 165.00000 0.00020
22.00000 165.00000 0.00022
23.00000 165.00000 0.00020
24.00000 165.00000 0.00019
25.00000 165.00000 0.00020
26.00000 165.00000 0.00021
27.00000 165.00000 0.00020
28.00000 165.00000 0.00021
29.00000 165.00000 0.00021
30.00000 165.00000 0.00021
31.00000 165.00000 0.00019
32.00000 165.00000 0.00021
33.00000 165.00000 0.00019
34.00000 165.00000 0.00020
35.00000 165.00000 0.00021
36.00000 165.00000 0.00020
37.00000 165.00000 0.00020
38.00000 165.00000 0.00019
39.00000 165.00000 0.00022
0.00000 166.00000 0.00022
1.00000 166.00000 0.00021
2.00000 166.00000 0.00021
3.00000 166.00000 0.00020
4.00000 166.00000 0.00020
5.00000 166.00000 0.00020
6.00000 166.00000 0.00021
7.00000 166.00000 0.00020
8.00000 166.00000 0.00020
9.00000 166.00000 0.00020
10.00000 166.00000 0.00020
11.00000 166.00000 0.00019
12.00000 166.00000 0.00019
13.00000 166.00000 0.00019
14.00000 166.00000 0.00021
15.00000 166.00000 0.00019
16.00000 166.00000 0.00021
17.00000 166.00000 0.00020
18.00000 166.00000 0.00021
19.00000 166.00000 0.00022
20.00000 166.00000 0.00019
21.00000 166.00000 0.00022
22.00000 166.00000 0.00019
23.00000 166.00000 0.00021
24.00000 166.00000 0.00020
25.00000 166.00000 0.00019
26.00000 166.00000 0.00020
27.00000 166.00000 0.00021
28.00000 166.00000 0.00019
29.00000 166.00000 0.00020
30.00000 166.00000 0.00020
31.00000 166.00000 0.00020
32.00000 166.00000 0.00018
33.00000 166.00000 0.00020
34.00000 166.00000 0.00019
35.00000 166.00000 0.00020
36.00000 166.00000 0.00021
37.00000 166.00000 0.00020
38.00000 166.00000 0.00019
39.00000 166.00000 0.00019
0.00000 167.00000 0.00019
1.00000 167.00000 0.00021
2.00000 167.00000 0.00020
3.00000 167.00000 0.00020
4.00000 167.00000 0.00020
5.00000 167.00000 0.00020
6.00000 167.00000 0.00020
7.00000 167.00000 0.00021
8.00000 167.00000 0.00020
9.00000 167.00000 0.00020
10.00000 167.00000 0.00019
11.00000 167.00000 0.00019
12.00000 167.00000 0.00018
13.00000 167.00000 0.00018
14.00000 167.00000 0.00018
15.00000 167.00000 0.00020
16.00000 167.00000 0.00018
17.00000 167.00000 0.00020
18.00000 167.00000 0.00019
19.00000 167.00000 0.00020
20.00000 167.00000 0.00021
21.00000 167.00000 0.00019
22.00000 167.00000 0.00021
23.00000 167.00000 0.00019
24.00000 167.00000 0.00020
25.00000 167.00000 0.00019
26.00000 167.00000 0.00018
27.00000 167.00000 0.00019
28.00000 167.00000 0.00020
29.00000 167.00000 0.00019
30.00000 167.00000 0.00019
31.00000 167.00000 0.00020
32.00000 167.00000 0.00020
33.00000 167.00000 0.00018
34.00000 167.00000 0.00019
35.00000 167.00000 0.00018
36.00000 167.00000 0.00019
37.00000 167.00000 0.00020
38.00000 167.00000 0.00019
39.00000 167.00000 0.00018
0.00000 168.00000 0.00018
1.00000 168.00000 0.00018
2.00000 168.00000 0.00020
3.00000 168.00000 0.00020
4.00000 168.00000 0.00019
5.00000 168.00000 0.00019
6.00000 168.00000 0.00019
7.00000 168.00000 0.00019
8.00000 168.00000 0.00020
9.00000 168.00000 0.00019
10.00000 168.00000 0.00019
11.00000 168.00000 0.00019
12.00000 168.00000 0.00018
13.00000 168.00000 0.00018
14.00000 168.00000 0.00018
15.00000 168.00000 0.00018
16.00000 168.00000 0.00020
17.00000 168.00000 0.00018
18.00000 168.00000 0.00019
19.00000 168.00000 0.00019
20.00000 168.00000 0.00019
21.00000 168.00000 0.00021
22.00000 168.00000 0.00018
23.00000 168.00000 0.00021
24.00000 168.00000 0.00018
25.00000 168.00000 0.00020
26.00000 168.00000 0.00018
27.00000 168.00000 0.00017
28.00000 168.00000 0.00018
29.00000 168.00000 0.00019
30.00000 168.00000 0.00018
31.00000 168.00000 0.00019
32.00000 168.00000 0.00019
33.00000 168.00000 0.00019
34.00000 168.00000 0.00017
35.00000 168.00000 0.00019
36.00000 168.00000 0.00018
37.00000 168.00000 0.00019
38.00000 168.00000 0.00020
39.00000 168.00000 0.00019
0.00000 169.00000 0.00018
1.00000 169.00000 0.00017
2.00000 169.00000 0.00018
3.00000 169.00000 0.00019
4.00000 169.00000 0.00019
5.00000 169.00000 0.00019
6.00000 169.00000 0.00018
7.00000 169.00000 0.00018
8.00000 169.00000 0.00019
9.00000 169.00000 0.00020
10.00000 169.00000 0.00018
11.00000 169.00000 0.00018
12.00000 169.00000 0.00018
13.00000 169.00000 0.00018
14.00000 169.00000 0.00017
15.00000 169.00000 0.00017
16.00000 169.00000 0.00017
17.00000 169.00000 0.00019
18.00000 169.00000 0.00017
19.00000 169.00000 0.00019
20.00000 169.00000 0.00018
21.00000 169.00000 0.00019
22.00000 169.00000 0.00020
23.00000 169.00000 0.00017
24.00000 169.00000 0.00020
25.00000 169.00000 0.00018
26.00000 169.00000 0.00019
27.00000 169.00000 0.00018
28.00000 169.00000 0.00017
29.00000 169.00000 0.00017
30.00000 169.00000 0.00019
31.00000 169.00000 0.00018
32.00000 169.00000 0.00018
33.00000 169.00000 0.00019
34.00000 169.00000 0.00019
35.00000 169.00000 0.00017
36.00000 169.00000 0.00018
37.00000 169.00000 0.00017
38.00000 169.00000 0.00018
39.00000 169.00000 0.00019
0.00000 170.00000 0.00018
1.00000 170.00000 0.00018
2.00000 170.00000 0.00017
3.00000 170.00000 0.00017
4.00000 170.00000 0.00019
5.00000 170.00000 0.00019
6.00000 170.00000 0.00018
7.00000 170.00000 0.00018
8.00000 170.00000 0.00018
9.00000 170.00000 0.00018
10.00000 170.00000 0.00019
11.00000 170.00000 0.00018
12.00000 170.00000 0.00018
13.00000 170.00000 0.00018
14.00000 170.00000 0.00017
15.00000 170.00000 0.00017
16.00000 170.00000 0.00017
17.00000 170.00000 0.00017
18.00000 170.00000 0.00018
19.00000 170.00000 0.00016
20.00000 170.00000 0.00018
21.00000 170.00000 0.00018
22.00000 170.00000 0.00019
23.00000 170.00000 0.00019
24.00000 170.00000 0.00017
25.00000 170.00000 0.00019
26.00000 170.00000 0.00017
27.00000 170.00000 0.00019
28.00000 170.00000 0.00017
29.00000 170.00000 0.00016
30.00000 170.00000 0.00017
31.00000 170.00000 0.00018
32.00000 170.00000 0.00017
33.00000 170.00000 0.00018
34.00000 170.00000 0.00018
35.00000 170.00000 0.00018
36.00000 170.00000 0.00017
37.00000 170.00000 0.00018
38.00000 170.00000 0.00017
39.00000 170.00000 0.00018
0.00000 171.00000 0.00017
1.00000 171.00000 0.00018
2.00000 171.00000 0.00017
3.00000 171.00000 0.00016
4.00000 171.00000 0.00016
5.00000 171.00000 0.00018
6.00000 171.00000 0.00018
7.00000 171.00000 0.00018
8.00000 171.00000 0.00018
9.00000 171.00000 0.00017
10.00000 171.00000 0.00018
11.00000 171.00000 0.00018
12.00000 171.00000 0.00017
13.00000 171.00000 0.00018
14.00000 171.00000 0.00017
15.00000 171.00000 0.00017
16.00000 171.00000 0.00016
17.00000 171.00000 0.00016
18.00000 171.00000 0.00016
19.00000 171.00000 0.00018
20.00000 171.00000 0.00016
21.00000 171.00000 0.00018
22.00000 171.00000 0.00017
23.00000 171.00000 0.00018
24.00000 171.00000 0.00019
25.00000 171.00000 0.00017
26.00000 171.00000 0.00018
27.00000 171.00000 0.00016
28.00000 171.00000 0.00018
29.00000 171.00000 0.00017
30.00000 171.00000 0.00016
31.00000 171.00000 0.00017
32.00000 171.00000 0.00018
33.00000 171.00000 0.00016
34.00000 171.00000 0.00017
35.00000 171.00000 0.00017
36.00000 171.00000 0.00017
37.00000 171.00000 0.00016
38.00000 171.00000 0.00017
39.00000 171.00000 0.00016
0.00000 172.00000 0.00016
1.00000 172.00000 0.00016
2.00000 172.00000 0.00017
3.00000 172.00000 0.00017
4.00000 172.00000 0.00016
5.00000 172.00000 0.00016
6.00000 172.00000 0.00018
7.00000 172.00000 0.00018
8.00000 172.00000 0.00017
9.00000 172.00000 0.00017
10.00000 172.00000 0.00017
11.00000 172.00000 0.00017
12.00000 172.00000 0.00018
13.00000 172.00000 0.00017
14.00000 172.00000 0.00017
15.00000 172.00000 0.00017
16.00000 172.00000 0.00016
17.00000 172.00000 0.00016
18.00000 172.00000 0.00016
19.00000 172.00000 0.00016
20.00000 172.00000 0.00017
21.00000 172.00000 0.00015
22.00000 172.00000 0.00017
23.00000 172.00000 0.00016
24.00000 172.00000 0.00017
25.00000 172.00000 0.00018
26.00000 172.00000 0.00016
27.00000 172.00000 0.00018
28.00000 172.00000 0.00016
29.00000 172.00000 0.00018
30.00000 172.00000 0.00016
31.00000 172.00000 0.00015
32.00000 172.00000 0.00016
33.00000 172.00000 0.00017
34.00000 172.00000 0.00016
35.00000 172.00000 0.00017
36.00000 172.00000 0.00017
37.00000 172.00000 0.00017
38.00000 172.00000 0.00015
39.00000 172.00000 0.00017
0.00000 173.00000 0.00016
1.00000 173.00000 0.00015
2.00000 173.00000 0.00016
3.00000 173.00000 0.00017
4.00000 173.00000 0.00016
5.00000 173.00000 0.00015
6.00000 173.00000 0.00016
7.00000 173.00000 0.00017
8.00000 173.00000 0.00017
9.00000 173.00000 0.00017
10.00000 173.00000 0.00017
11.00000 173.00000 0.00016
12.00000 173.00000 0.00017
13.00000 173.00000 0.00017
14.00000 173.00000 0.00016
15.00000 173.00000 0.00017
16.00000 173.00000 0.00016
17.00000 173.00000 0.00016
18.00000 173.00000 0.00016
19.00000 173.00000 0.00015
20.00000 173.00000 0.00016
21.00000 173.00000 0.00016
22.00000 173.00000 0.00015
23.00000 173.00000 0.00017
24.00000 173.00000 0.00016
25.00000 173.00000 0.00017
26.00000 173.00000 0.00018
27.00000 173.00000 0.00015
28.00000 173.00000 0.00017
29.00000 173.00000 0.00016
30.00000 173.00000 0.00017
31.00000 173.00000 0.00016
32.00000 173.00000 0.00015
33.00000 173.00000 0.00015
34.00000 173.00000 0.00017
35.00000 173.00000 0.00015
36.00000 173.00000 0.00017
37.00000 173.00000 0.00017
38.00000 173.00000 0.00016
39.00000 173.00000 0.00015
0.00000 174.00000 0.00014
1.00000 174.00000 0.00016
2.00000 174.00000 0.00015
3.00000 174.00000 0.00015
4.00000 174.00000 0.00016
5.00000 174.00000 0.00016
6.00000 174.00000 0.00015
7.00000 174.00000 0.00015
8.00000 174.00000 0.00017
9.00000 174.00000 0.00017
10.00000 174.00000 0.00016
11.00000 174.00000 0.00016
12.00000 174.00000 0.00016
13.00000 174.00000 0.00017
14.00000 174.00000 0.00016
15.00000 174.00000 0.00015
16.00000 174.00000 0.00016
17.00000 174.00000 0.00016
18.00000 174.00000 0.00015
19.00000 174.00000 0.00015
20.00000 174.00000 0.00015
21.00000 174.00000 0.00015
22.00000 174.00000 0.00016
23.00000 174.00000 0.00015
24.00000 174.00000 0.00016
25.00000 174.00000 0.00015
26.00000 174.00000 0.00017
27.00000 174.00000 0.00017
28.00000 174.00000 0.00015
29.00000 174.00000 0.00017
30.00000 174.00000 0.00015
31.00000 174.00000 0.00016
32.00000 174.00000 0.00015
33.00000 174.00000 0.00014
34.00000 174.00000 0.00015
35.00000 174.00000 0.00016
36.00000 174.00000 0.00015
37.00000 174.00000 0.00016
38.00000 174.00000 0.00016
39.00000 174.00000 0.00016
0.00000 175.00000 0.00015
1.00000 175.00000 0.00014
2.00000 175.00000 0.00015
3.00000 175.00000 0.00014
4.00000 175.00000 0.00015
5.00000 175.00000 0.00016
6.00000 175.00000 0.00015
7.00000 175.00000 0.00014
8.00000 175.00000 0.00014
9.00000 175.00000 0.00016
10.00000 175.00000 0.00016
11.00000 175.00000 0.00016
12.00000 175.00000 0.00016
13.00000 175.00000 0.00016
14.00000 175.00000 0.00016
15.00000 175.00000 0.00016
16.00000 175.00000 0.00015
17.00000 175.00000 0.00016
18.00000 175.00000 0.00015
19.00000 175.00000 0.00015
20.00000 175.00000 0.00015
21.00000 175.00000 0.00014
22.00000 175.00000 0.00014
23.00000 175.00000 0.00016
24.00000 175.00000 0.00014
25.00000 175.00000 0.00015
26.00000 175.00000 0.00015
27.00000 175.00000 0.00016
28.00000 175.00000 0.00016
29.00000 175.00000 0.00014
30.00000 175.00000 0.00017
31.00000 175.00000 0.00015
32.00000 175.00000 0.00016
33.00000 175.00000 0.00015
34.00000 175.00000 0.00014
35.00000 175.00000 0.00015
36.00000 175.00000 0.00016
37.00000 175.00000 0.00014
38.00000 175.00000 0.00015
39.00000 175.00000 0.00016
0.00000 176.00000 0.00016
1.00000 176.00000 0.00015
2.00000 176.00000 0.00013
3.00000 176.00000 0.00015
4.00000 176.00000 0.00014
5.00000 176.00000 0.00015
6.00000 176.00000 0.00015
7.00000 176.00000 0.00014
8.00000 176.00000 0.00014
9.00000 176.00000 0.00014
10.00000 176.00000 0.00016
11.00000 176.00000 0.00016
12.00000 176.00000 0.00015
13.00000 176.00000 0.00015
14.00000 176.00000 0.00015
15.00000 176.00000 0.00016
16.00000 176.00000 0.00016
17.00000 176.00000 0.00014
18.00000 176.00000 0.00015
19.00000 176.00000 0.00015
20.00000 176.00000 0.00015
21.00000 176.00000 0.00015
22.00000 176.00000 0.00014
23.00000 176.00000 0.00014
24.00000 176.00000 0.00015
25.00000 176.00000 0.00014
26.00000 176.00000 0.00015
27.00000 176.00000 0.00014
28.00000 176.00000 0.00016
29.00000 176.00000 0.00016
30.00000 176.00000 0.00014
31.00000 176.00000 0.00016
32.00000 176.00000 0.00014
33.00000 176.00000 0.00015
34.00000 176.00000 0.00015
35.00000 176.00000 0.00014
36.00000 176.00000 0.00014
37.00000 176.00000 0.00015
38.00000 176.00000 0.00014
39.00000 176.00000 0.00015
0.00000 177.00000 0.00014
1.00000 177.00000 0.00015
2.00000 177.00000 0.00014
3.00000 177.00000 0.00013
4.00000 177.00000 0.00015
5.00000 177.00000 0.00013
6.00000 177.00000 0.00014
7.00000 177.00000 0.00015
8.00000 177.00000 0.00014
9.00000 177.00000 0.00014
10.00000 177.00000 0.00014
11.00000 177.00000 0.00015
12.00000 177.00000 0.00015
13.00000 177.00000 0.00015
14.00000 177.00000 0.00015
15.00000 177.00000 0.00014
16.00000 177.00000 0.00016
17.00000 177.00000 0.00015
18.00000 177.00000 0.00014
19.00000 177.00000 0.00015
20.00000 177.00000 0.00014
21.00000 177.00000 0.00015
22.00000 177.00000 0.00014
23.00000 177.00000 0.00013
24.00000 177.00000 0.00014
25.00000 177.00000 0.00015
26.00000 177.00000 0.00014
27.00000 177.00000 0.00015
28.00000 177.00000 0.00014
29.00000 177.00000 0.00015
30.00000 177.00000 0.00015
31.00000 177.00000 0.00014
32.00000 177.00000 0.00016
33.00000 177.00000 0.00014
34.00000 177.00000 0.00015
35.00000 177.00000 0.00014
36.00000 177.00000 0.00013
37.00000 177.00000 0.00014
38.00000 177.00000 0.00015
39.00000 177.00000 0.00014
0.00000 178.00000 0.00013
1.00000 178.00000 0.00014
2.00000 178.00000 0.00015
3.00000 178.00000 0.00014
4.00000 178.00000 0.00012
5.00000 178.00000 0.00014
6.00000 178.00000 0.00013
7.00000 178.00000 0.00014
8.00000 178.00000 0.00014
9.00000 178.00000 0.00014
10.00000 178.00000 0.00013
11.00000 178.00000 0.00013
12.00000 178.00000 0.00015
13.00000 178.00000 0.00015
14.00000 178.00000 0.00014
15.00000 178.00000 0.00014
16.00000 178.00000 0.00014
17.00000 178.00000 0.00015
18.00000 178.00000 0.00015
19.00000 178.00000 0.00014
20.00000 178.00000 0.00014
21.00000 178.00000 0.00014
22.00000 178.00000 0.00014
23.00000 178.00000 0.00014
24.00000 178.00000 0.00013
25.00000 178.00000 0.00013
26.00000 178.00000 0.00014
27.00000 178.00000 0.00013
28.00000 178.00000 0.00014
29.00000 178.00000 0.00014
30.00000 178.00000 0.00015
31.00000 178.00000 0.00015
32.00000 178.00000 0.00013
33.00000 178.00000 0.00015
34.00000 178.00000 0.00013
35.00000 178.00000 0.00014
36.00000 178.00000 0.00014
37.00000 178.00000 0.00013
38.00000 178.00000 0.00013
39.00000 178.00000 0.00015
0.00000 179.00000 0.00014
1.00000 179.00000 0.00013
2.00000 179.00000 0.00013
3.00000 179.00000 0.00014
4.00000 179.00000 0.00013
5.00000 179.00000 0.00012
6.00000 179.00000 0.00013
7.00000 179.00000 0.00013
8.00000 179.00000 0.00014
9.00000 179.00000 0.00014
10.00000 179.00000 0.00013
11.00000 179.00000 0.00013
12.00000 179.00000 0.00013
13.00000 179.00000 0.00014
14.00000 179.00000 0.00014
15.00000 179.00000 0.00014
16.00000 179.00000 0.00014
17.00000 179.00000 0.00014
18.00000 179.00000 0.00014
19.00000 179.00000 0.00015
20.00000 179.00000 0.00013
21.00000 179.00000 0.00014
22.00000 179.00000 0.00014
23.00000 179.00000 0.00014
24.00000 179.00000 0.00013
25.00000 179.00000 0.00012
26.00000 179.00000 0.00012
27.00000 179.00000 0.00013
28.00000 179.00000 0.00013
29.00000 179.00000 0.00014
30.00000 179.00000 0.00014
31.00000 179.00000 0.00014
32.00000 179.00000 0.00015
33.00000 179.00000 0.00013
34.00000 179.00000 0.00015
35.00000 179.00000 0.00013
36.00000 179.00000 0.00014
37.00000 179.00000 0.00013
38.00000 179.00000 0.00012
39.00000 179.00000 0.00013
0.00000 180.00000 0.00012
1.00000 180.00000 0.00014
2.00000 180.00000 0.00012
3.00000 180.00000 0.00013
4.00000 180.00000 0.00014
5.00000 180.00000 0.00012
6.00000 180.00000 0.00011
7.00000 180.00000 0.00013
8.00000 180.00000 0.00012
9.00000 180.00000 0.00013
10.00000 180.00000 0.00014
11.00000 180.00000 0.00013
12.00000 180.00000 0.00012
13.00000 180.00000 0.00013
14.00000 180.00000 0.00014
15.00000 180.00000 0.00014
16.00000 180.00000 0.00014
17.00000 180.00000 0.00014
18.00000 180.00000 0.00013
19.00000 180.00000 0.00014
20.00000 180.00000 0.00014
21.00000 180.00000 0.00013
22.00000 180.00000 0.00013
23.00000 180.00000 0.00014
24.00000 180.00000 0.00013
25.00000 180.00000 0.00013
26.00000 180.00000 0.00012
27.00000 180.00000 0.00012
28.00000 180.00000 0.00013
29.00000 180.00000 0.00012
30.00000 180.00000 0.00013
31.00000 180.00000 0.00014
32.00000 180.00000 0.00014
33.00000 180.00000 0.00014
34.00000 180.00000 0.00012
35.00000 180.00000 0.00014
36.00000 180.00000 0.00013
37.00000 180.00000 0.00014
38.00000 180.00000 0.00013
39.00000 180.00000 0.00012
0.00000 181.00000 0.00011
1.00000 181.00000 0.00012
2.00000 181.00000 0.00013
3.00000 181.00000 0.00012
4.00000 181.00000 0.00013
5.00000 181.00000 0.00013
6.00000 181.00000 0.00012
7.00000 181.00000 0.00011
8.00000 181.00000 0.00013
9.00000 181.00000 0.00012
10.00000 181.00000 0.00013
11.00000 181.00000 0.00014
12.00000 181.00000 0.00012
13.00000 181.00000 0.00012
14.00000 181.00000 0.00012
15.00000 181.00000 0.00013
16.00000 181.00000 0.00014
17.00000 181.00000 0.00013
18.00000 181.00000 0.00014
19.00000 181.00000 0.00013
20.00000 181.00000 0.00013
21.00000 181.00000 0.00014
22.00000 181.00000 0.00013
23.00000 181.00000 0.00013
24.00000 181.00000 0.00013
25.00000 181.00000 0.00013
26.00000 181.00000 0.00012
27.00000 181.00000 0.00012
28.00000 181.00000 0.00012
29.00000 181.00000 0.00013
30.00000 181.00000 0.00012
31.00000 181.00000 0.00013
32.00000 181.00000 0.00013
33.00000 181.00000 0.00013
34.00000 181.00000 0.00013
35.00000 181.00000 0.00012
36.00000 181.00000 0.00014
37.00000 181.00000 0.00012
38.00000 181.00000 0.00013
39.00000 181.00000 0.00012
0.00000 182.00000 0.00025
1.00000 182.00000 0.00023
2.00000 182.00000 0.00022
3.00000 182.00000 0.00024
4.00000 182.00000 0.00024
5.00000 182.00000 0.00023
6.00000 182.00000 0.00025
7.00000 182.00000 0.00024
8.00000 182.00000 0.00022
9.00000 182.00000 0.00023
10.00000 182.00000 0.00024
11.00000 182.00000 0.00024
12.00000 182.00000 0.00025
13.00000 182.00000 0.00025
14.00000 182.00000 0.00023
15.00000 182.00000 0.00024
16.00000 182.00000 0.00025
17.00000 182.00000 0.00026
18.00000 182.00000 0.00026
19.00000 182.00000 0.00026
20.00000 182.00000 0.00026
21.00000 182.00000 0.00025
22.00000 182.00000 0.00026
23.00000 182.00000 0.00025
24.00000 182.00000 0.00024
25.00000 182.00000 0.00025
26.00000 182.00000 0.00025
27.00000 182.00000 0.00024
28.00000 182.00000 0.00023
29.00000 182.00000 0.00023
30.00000 182.00000 0.00023
31.00000 182.00000 0.00023
32.00000 182.00000 0.00023
33.00000 182.00000 0.00025
34.00000 182.00000 0.00025
35.00000 182.00000 0.00025
36.00000 182.00000 0.00024
37.00000 182.00000 0.00024
38.00000 182.00000 0.00025
39.00000 182.00000 0.00025


==> RevisionFigures/data/case1_qaoi_matrix_02.csv <==
0.00000 1.00000 0.79019
1.00000 1.00000 0.00000
2.00000 1.00000 0.00000
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.00000
12.00000 1.00000 0.00000
13.00000 1.00000 0.00000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00001
19.00000 1.00000 0.00001
20.00000 1.00000 0.00002
21.00000 1.00000 0.00003
22.00000 1.00000 0.00004
23.00000 1.00000 0.00006
24.00000 1.00000 0.00009
25.00000 1.00000 0.00010
26.00000 1.00000 0.00012
27.00000 1.00000 0.00016
28.00000 1.00000 0.00021
29.00000 1.00000 0.00026
30.00000 1.00000 0.00033
31.00000 1.00000 0.00048
32.00000 1.00000 0.00569
33.00000 1.00000 0.02264
34.00000 1.00000 0.06498
35.00000 1.00000 0.15288
36.00000 1.00000 0.29646
37.00000 1.00000 0.47577
38.00000 1.00000 0.64028
39.00000 1.00000 0.74741
0.00000 2.00000 0.15111
1.00000 2.00000 0.79019
2.00000 2.00000 0.00000
3.00000 2.00000 0.00000
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.00000
13.00000 2.00000 0.00000
14.00000 2.00000 0.00000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00001
20.00000 2.00000 0.00001
21.00000 2.00000 0.00002
22.00000 2.00000 0.00003
23.00000 2.00000 0.00004
24.00000 2.00000 0.00005
25.00000 2.00000 0.00008
26.00000 2.00000 0.00009
27.00000 2.00000 0.00012
28.00000 2.00000 0.00015
29.00000 2.00000 0.00019
30.00000 2.00000 0.00023
31.00000 2.00000 0.00030
32.00000 2.00000 0.00045
33.00000 2.00000 0.00129
34.00000 2.00000 0.00499
35.00000 2.00000 0.01430
36.00000 2.00000 0.03321
37.00000 2.00000 0.06293
38.00000 2.00000 0.09974
39.00000 2.00000 0.13125
0.00000 3.00000 0.02612
1.00000 3.00000 0.15111
2.00000 3.00000 0.79019
3.00000 3.00000 0.00000
4.00000 3.00000 0.00000
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.00000
14.00000 3.00000 0.00000
15.00000 3.00000 0.00000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00001
21.00000 3.00000 0.00001
22.00000 3.00000 0.00002
23.00000 3.00000 0.00002
24.00000 3.00000 0.00004
25.00000 3.00000 0.00005
26.00000 3.00000 0.00008
27.00000 3.00000 0.00009
28.00000 3.00000 0.00011
29.00000 3.00000 0.00014
30.00000 3.00000 0.00018
31.00000 3.00000 0.00021
32.00000 3.00000 0.00028
33.00000 3.00000 0.00009
34.00000 3.00000 0.00026
35.00000 3.00000 0.00099
36.00000 3.00000 0.00285
37.00000 3.00000 0.00662
38.00000 3.00000 0.01273
39.00000 3.00000 0.01978
0.00000 4.00000 0.00393
1.00000 4.00000 0.02612
2.00000 4.00000 0.15111
3.00000 4.00000 0.79019
4.00000 4.00000 0.00000
5.00000 4.00000 0.00000
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.00000
15.00000 4.00000 0.00000
16.00000 4.00000 0.00000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00001
22.00000 4.00000 0.00001
23.00000 4.00000 0.00002
24.00000 4.00000 0.00002
25.00000 4.00000 0.00003
26.00000 4.00000 0.00004
27.00000 4.00000 0.00007
28.00000 4.00000 0.00008
29.00000 4.00000 0.00010
30.00000 4.00000 0.00013
31.00000 4.00000 0.00016
32.00000 4.00000 0.00019
33.00000 4.00000 0.00006
34.00000 4.00000 0.00002
35.00000 4.00000 0.00005
36.00000 4.00000 0.00018
37.00000 4.00000 0.00059
38.00000 4.00000 0.00129
39.00000 4.00000 0.00256
0.00000 5.00000 0.00051
1.00000 5.00000 0.00393
2.00000 5.00000 0.02612
3.00000 5.00000 0.15111
4.00000 5.00000 0.79019
5.00000 5.00000 0.00000
6.00000 5.00000 0.00000
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.00000
16.00000 5.00000 0.00000
17.00000 5.00000 0.00000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00001
23.00000 5.00000 0.00001
24.00000 5.00000 0.00001
25.00000 5.00000 0.00002
26.00000 5.00000 0.00003
27.00000 5.00000 0.00004
28.00000 5.00000 0.00007
29.00000 5.00000 0.00008
30.00000 5.00000 0.00009
31.00000 5.00000 0.00012
32.00000 5.00000 0.00004
33.00000 5.00000 0.00004
34.00000 5.00000 0.00001
35.00000 5.00000 0.00000
36.00000 5.00000 0.00001
37.00000 5.00000 0.00004
38.00000 5.00000 0.00011
39.00000 5.00000 0.00027
0.00000 6.00000 0.00005
1.00000 6.00000 0.00051
2.00000 6.00000 0.00393
3.00000 6.00000 0.02612
4.00000 6.00000 0.15111
5.00000 6.00000 0.79019
6.00000 6.00000 0.00000
7.00000 6.00000 0.00000
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.00000
17.00000 6.00000 0.00000
18.00000 6.00000 0.00000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00001
24.00000 6.00000 0.00001
25.00000 6.00000 0.00001
26.00000 6.00000 0.00002
27.00000 6.00000 0.00003
28.00000 6.00000 0.00004
29.00000 6.00000 0.00006
30.00000 6.00000 0.00007
31.00000 6.00000 0.00008
32.00000 6.00000 0.00002
33.00000 6.00000 0.00001
34.00000 6.00000 0.00001
35.00000 6.00000 0.00000
36.00000 6.00000 0.00000
37.00000 6.00000 0.00000
38.00000 6.00000 0.00001
39.00000 6.00000 0.00002
0.00000 7.00000 0.00000
1.00000 7.00000 0.00005
2.00000 7.00000 0.00051
3.00000 7.00000 0.00393
4.00000 7.00000 0.02612
5.00000 7.00000 0.15111
6.00000 7.00000 0.79019
7.00000 7.00000 0.00000
8.00000 7.00000 0.00000
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.00000
18.00000 7.00000 0.00000
19.00000 7.00000 0.00000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00001
25.00000 7.00000 0.00001
26.00000 7.00000 0.00001
27.00000 7.00000 0.00002
28.00000 7.00000 0.00003
29.00000 7.00000 0.00003
30.00000 7.00000 0.00006
31.00000 7.00000 0.00006
32.00000 7.00000 0.00002
33.00000 7.00000 0.00001
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.00000
38.00000 7.00000 0.00000
39.00000 7.00000 0.00000
0.00000 8.00000 0.00000
1.00000 8.00000 0.00000
2.00000 8.00000 0.00005
3.00000 8.00000 0.00051
4.00000 8.00000 0.00393
5.00000 8.00000 0.02612
6.00000 8.00000 0.15111
7.00000 8.00000 0.79019
8.00000 8.00000 0.00000
9.00000 8.00000 0.00000
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.00000
19.00000 8.00000 0.00000
20.00000 8.00000 0.00000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00001
26.00000 8.00000 0.00001
27.00000 8.00000 0.00001
28.00000 8.00000 0.00002
29.00000 8.00000 0.00002
30.00000 8.00000 0.00003
31.00000 8.00000 0.00006
32.00000 8.00000 0.00001
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.00000
39.00000 8.00000 0.00000
0.00000 9.00000 0.00000
1.00000 9.00000 0.00000
2.00000 9.00000 0.00000
3.00000 9.00000 0.00005
4.00000 9.00000 0.00051
5.00000 9.00000 0.00393
6.00000 9.00000 0.02612
7.00000 9.00000 0.15111
8.00000 9.00000 0.79019
9.00000 9.00000 0.00000
10.00000 9.00000 0.00000
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.00000
20.00000 9.00000 0.00000
21.00000 9.00000 0.00000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00001
27.00000 9.00000 0.00001
28.00000 9.00000 0.00001
29.00000 9.00000 0.00001
30.00000 9.00000 0.00002
31.00000 9.00000 0.00003
32.00000 9.00000 0.00001
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.00000
0.00000 10.00000 0.00000
1.00000 10.00000 0.00000
2.00000 10.00000 0.00000
3.00000 10.00000 0.00000
4.00000 10.00000 0.00005
5.00000 10.00000 0.00051
6.00000 10.00000 0.00393
7.00000 10.00000 0.02612
8.00000 10.00000 0.15111
9.00000 10.00000 0.79019
10.00000 10.00000 0.00000
11.00000 10.00000 0.00000
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.00000
21.00000 10.00000 0.00000
22.00000 10.00000 0.00000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00001
29.00000 10.00000 0.00001
30.00000 10.00000 0.00001
31.00000 10.00000 0.00002
32.00000 10.00000 0.00000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
0.00000 11.00000 0.00000
1.00000 11.00000 0.00000
2.00000 11.00000 0.00000
3.00000 11.00000 0.00000
4.00000 11.00000 0.00000
5.00000 11.00000 0.00005
6.00000 11.00000 0.00051
7.00000 11.00000 0.00393
8.00000 11.00000 0.02612
9.00000 11.00000 0.15111
10.00000 11.00000 0.79019
11.00000 11.00000 0.00000
12.00000 11.00000 0.00000
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.00000
22.00000 11.00000 0.00000
23.00000 11.00000 0.00000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00001
30.00000 11.00000 0.00001
31.00000 11.00000 0.00001
32.00000 11.00000 0.00000
33.00000 11.00000 0.00000
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
0.00000 12.00000 0.00000
1.00000 12.00000 0.00000
2.00000 12.00000 0.00000
3.00000 12.00000 0.00000
4.00000 12.00000 0.00000
5.00000 12.00000 0.00000
6.00000 12.00000 0.00005
7.00000 12.00000 0.00051
8.00000 12.00000 0.00393
9.00000 12.00000 0.02612
10.00000 12.00000 0.15111
11.00000 12.00000 0.79019
12.00000 12.00000 0.00000
13.00000 12.00000 0.00000
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.00000
23.00000 12.00000 0.00000
24.00000 12.00000 0.00000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00001
31.00000 12.00000 0.00001
32.00000 12.00000 0.00000
33.00000 12.00000 0.00000
34.00000 12.00000 0.00000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
0.00000 13.00000 0.00000
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.00000
4.00000 13.00000 0.00000
5.00000 13.00000 0.00000
6.00000 13.00000 0.00000
7.00000 13.00000 0.00005
8.00000 13.00000 0.00051
9.00000 13.00000 0.00393
10.00000 13.00000 0.02612
11.00000 13.00000 0.15111
12.00000 13.00000 0.79019
13.00000 13.00000 0.00000
14.00000 13.00000 0.00000
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.00000
24.00000 13.00000 0.00000
25.00000 13.00000 0.00000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00001
32.00000 13.00000 0.00000
33.00000 13.00000 0.00000
34.00000 13.00000 0.00000
35.00000 13.00000 0.00000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
0.00000 14.00000 0.00000
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.00000
5.00000 14.00000 0.00000
6.00000 14.00000 0.00000
7.00000 14.00000 0.00000
8.00000 14.00000 0.00005
9.00000 14.00000 0.00051
10.00000 14.00000 0.00393
11.00000 14.00000 0.02612
12.00000 14.00000 0.15111
13.00000 14.00000 0.79019
14.00000 14.00000 0.00000
15.00000 14.00000 0.00000
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.00000
25.00000 14.00000 0.00000
26.00000 14.00000 0.00000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.00000
35.00000 14.00000 0.00000
36.00000 14.00000 0.00000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
0.00000 15.00000 0.00000
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.00000
6.00000 15.00000 0.00000
7.00000 15.00000 0.00000
8.00000 15.00000 0.00000
9.00000 15.00000 0.00005
10.00000 15.00000 0.00051
11.00000 15.00000 0.00393
12.00000 15.00000 0.02612
13.00000 15.00000 0.15111
14.00000 15.00000 0.79019
15.00000 15.00000 0.00000
16.00000 15.00000 0.00000
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.00000
26.00000 15.00000 0.00000
27.00000 15.00000 0.00000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.00000
36.00000 15.00000 0.00000
37.00000 15.00000 0.00000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
0.00000 16.00000 0.00000
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.00000
7.00000 16.00000 0.00000
8.00000 16.00000 0.00000
9.00000 16.00000 0.00000
10.00000 16.00000 0.00005
11.00000 16.00000 0.00051
12.00000 16.00000 0.00393
13.00000 16.00000 0.02612
14.00000 16.00000 0.15111
15.00000 16.00000 0.79019
16.00000 16.00000 0.00000
17.00000 16.00000 0.00000
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.00000
27.00000 16.00000 0.00000
28.00000 16.00000 0.00000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.00000
37.00000 16.00000 0.00000
38.00000 16.00000 0.00000
39.00000 16.00000 0.00000
0.00000 17.00000 0.00000
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.00000
8.00000 17.00000 0.00000
9.00000 17.00000 0.00000
10.00000 17.00000 0.00000
11.00000 17.00000 0.00005
12.00000 17.00000 0.00051
13.00000 17.00000 0.00393
14.00000 17.00000 0.02612
15.00000 17.00000 0.15111
16.00000 17.00000 0.79018
17.00000 17.00000 0.00000
18.00000 17.00000 0.00000
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.00000
28.00000 17.00000 0.00000
29.00000 17.00000 0.00000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.00000
38.00000 17.00000 0.00000
39.00000 17.00000 0.00000
0.00000 18.00000 0.00000
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.00000
9.00000 18.00000 0.00000
10.00000 18.00000 0.00000
11.00000 18.00000 0.00000
12.00000 18.00000 0.00005
13.00000 18.00000 0.00051
14.00000 18.00000 0.00393
15.00000 18.00000 0.02612
16.00000 18.00000 0.15111
17.00000 18.00000 0.79018
18.00000 18.00000 0.00000
19.00000 18.00000 0.00000
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.00000
29.00000 18.00000 0.00000
30.00000 18.00000 0.00000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.00000
39.00000 18.00000 0.00000
0.00000 19.00000 0.00000
1.00000 19.00000 0.00000
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.00000
10.00000 19.00000 0.00000
11.00000 19.00000 0.00000
12.00000 19.00000 0.00000
13.00000 19.00000 0.00005
14.00000 19.00000 0.00051
15.00000 19.00000 0.00393
16.00000 19.00000 0.02612
17.00000 19.00000 0.15111
18.00000 19.00000 0.79017
19.00000 19.00000 0.00000
20.00000 19.00000 0.00000
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.00000
30.00000 19.00000 0.00000
31.00000 19.00000 0.00000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.00000
0.00000 20.00000 0.00000
1.00000 20.00000 0.00000
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.00000
11.00000 20.00000 0.00000
12.00000 20.00000 0.00000
13.00000 20.00000 0.00000
14.00000 20.00000 0.00005
15.00000 20.00000 0.00051
16.00000 20.00000 0.00393
17.00000 20.00000 0.02612
18.00000 20.00000 0.15111
19.00000 20.00000 0.79016
20.00000 20.00000 0.00000
21.00000 20.00000 0.00000
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.00000
31.00000 20.00000 0.00000
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
0.00000 21.00000 0.00000
1.00000 21.00000 0.00000
2.00000 21.00000 0.00000
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.00000
12.00000 21.00000 0.00000
13.00000 21.00000 0.00000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00005
16.00000 21.00000 0.00051
17.00000 21.00000 0.00393
18.00000 21.00000 0.02612
19.00000 21.00000 0.15110
20.00000 21.00000 0.79015
21.00000 21.00000 0.00000
22.00000 21.00000 0.00000
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.00000
32.00000 21.00000 0.00000
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
0.00000 22.00000 0.00000
1.00000 22.00000 0.00000
2.00000 22.00000 0.00000
3.00000 22.00000 0.00000
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.00000
13.00000 22.00000 0.00000
14.00000 22.00000 0.00000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00005
17.00000 22.00000 0.00051
18.00000 22.00000 0.00393
19.00000 22.00000 0.02612
20.00000 22.00000 0.15110
21.00000 22.00000 0.79013
22.00000 22.00000 0.00000
23.00000 22.00000 0.00000
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.00000
33.00000 22.00000 0.00000
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
0.00000 23.00000 0.00000
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.00000
4.00000 23.00000 0.00000
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.00000
14.00000 23.00000 0.00000
15.00000 23.00000 0.00000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00005
18.00000 23.00000 0.00051
19.00000 23.00000 0.00393
20.00000 23.00000 0.02612
21.00000 23.00000 0.15110
22.00000 23.00000 0.79010
23.00000 23.00000 0.00000
24.00000 23.00000 0.00000
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.00000
34.00000 23.00000 0.00000
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.00000
5.00000 24.00000 0.00000
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.00000
15.00000 24.00000 0.00000
16.00000 24.00000 0.00000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00005
19.00000 24.00000 0.00051
20.00000 24.00000 0.00393
21.00000 24.00000 0.02612
22.00000 24.00000 0.15109
23.00000 24.00000 0.79006
24.00000 24.00000 0.00000
25.00000 24.00000 0.00000
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.00000
35.00000 24.00000 0.00000
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.00000
6.00000 25.00000 0.00000
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.00000
16.00000 25.00000 0.00000
17.00000 25.00000 0.00000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00005
20.00000 25.00000 0.00051
21.00000 25.00000 0.00393
22.00000 25.00000 0.02612
23.00000 25.00000 0.15109
24.00000 25.00000 0.79000
25.00000 25.00000 0.00000
26.00000 25.00000 0.00000
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.00000
36.00000 25.00000 0.00000
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.00000
7.00000 26.00000 0.00000
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.00000
17.00000 26.00000 0.00000
18.00000 26.00000 0.00000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00005
21.00000 26.00000 0.00051
22.00000 26.00000 0.00393
23.00000 26.00000 0.02612
24.00000 26.00000 0.15108
25.00000 26.00000 0.78994
26.00000 26.00000 0.00000
27.00000 26.00000 0.00000
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.00000
37.00000 26.00000 0.00000
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.00000
8.00000 27.00000 0.00000
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.00000
18.00000 27.00000 0.00000
19.00000 27.00000 0.00000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00005
22.00000 27.00000 0.00051
23.00000 27.00000 0.00393
24.00000 27.00000 0.02611
25.00000 27.00000 0.15106
26.00000 27.00000 0.78986
27.00000 27.00000 0.00000
28.00000 27.00000 0.00000
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.00000
38.00000 27.00000 0.00000
39.00000 27.00000 0.00000
0.00000 28.00000 0.00000
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.00000
9.00000 28.00000 0.00000
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.00000
19.00000 28.00000 0.00000
20.00000 28.00000 0.00000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00005
23.00000 28.00000 0.00051
24.00000 28.00000 0.00393
25.00000 28.00000 0.02611
26.00000 28.00000 0.15105
27.00000 28.00000 0.78976
28.00000 28.00000 0.00000
29.00000 28.00000 0.00000
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.00000
39.00000 28.00000 0.00000
0.00000 29.00000 0.00000
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.00000
10.00000 29.00000 0.00000
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.00000
20.00000 29.00000 0.00000
21.00000 29.00000 0.00000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00005
24.00000 29.00000 0.00051
25.00000 29.00000 0.00393
26.00000 29.00000 0.02611
27.00000 29.00000 0.15103
28.00000 29.00000 0.78962
29.00000 29.00000 0.00000
30.00000 29.00000 0.00000
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.00000
0.00000 30.00000 0.00000
1.00000 30.00000 0.00000
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.00000
11.00000 30.00000 0.00000
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.00000
21.00000 30.00000 0.00000
22.00000 30.00000 0.00000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00005
25.00000 30.00000 0.00051
26.00000 30.00000 0.00393
27.00000 30.00000 0.02610
28.00000 30.00000 0.15100
29.00000 30.00000 0.78946
30.00000 30.00000 0.00000
31.00000 30.00000 0.00000
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.00000
2.00000 31.00000 0.00000
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.00000
12.00000 31.00000 0.00000
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.00000
22.00000 31.00000 0.00000
23.00000 31.00000 0.00000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00005
26.00000 31.00000 0.00051
27.00000 31.00000 0.00393
28.00000 31.00000 0.02610
29.00000 31.00000 0.15097
30.00000 31.00000 0.78926
31.00000 31.00000 0.00000
32.00000 31.00000 0.00000
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.00000
3.00000 32.00000 0.00000
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.00000
13.00000 32.00000 0.00000
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.00000
23.00000 32.00000 0.00000
24.00000 32.00000 0.00000
25.00000 32.00000 0.00000
26.00000 32.00000 0.00005
27.00000 32.00000 0.00051
28.00000 32.00000 0.00393
29.00000 32.00000 0.02609
30.00000 32.00000 0.15093
31.00000 32.00000 0.78899
32.00000 32.00000 0.00000
33.00000 32.00000 0.00000
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.00000
4.00000 33.00000 0.00000
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.00000
14.00000 33.00000 0.00000
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00000
23.00000 33.00000 0.00000
24.00000 33.00000 0.00000
25.00000 33.00000 0.00000
26.00000 33.00000 0.00000
27.00000 33.00000 0.00005
28.00000 33.00000 0.00051
29.00000 33.00000 0.00393
30.00000 33.00000 0.02609
31.00000 33.00000 0.15088
32.00000 33.00000 0.78500
33.00000 33.00000 0.00000
34.00000 33.00000 0.00000
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.00000
5.00000 34.00000 0.00000
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.00000
15.00000 34.00000 0.00000
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00000
24.00000 34.00000 0.00000
25.00000 34.00000 0.00000
26.00000 34.00000 0.00000
27.00000 34.00000 0.00000
28.00000 34.00000 0.00005
29.00000 34.00000 0.00051
30.00000 34.00000 0.00393
31.00000 34.00000 0.02608
32.00000 34.00000 0.15010
33.00000 34.00000 0.77153
34.00000 34.00000 0.00000
35.00000 34.00000 0.00000
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.00000
6.00000 35.00000 0.00000
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.00000
16.00000 35.00000 0.00000
17.00000 35.00000 0.00000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00000
25.00000 35.00000 0.00000
26.00000 35.00000 0.00000
27.00000 35.00000 0.00000
28.00000 35.00000 0.00000
29.00000 35.00000 0.00005
30.00000 35.00000 0.00051
31.00000 35.00000 0.00393
32.00000 35.00000 0.02594
33.00000 35.00000 0.14753
34.00000 35.00000 0.73578
35.00000 35.00000 0.00000
36.00000 35.00000 0.00000
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.00000
7.00000 36.00000 0.00000
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.00000
17.00000 36.00000 0.00000
18.00000 36.00000 0.00000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00000
26.00000 36.00000 0.00000
27.00000 36.00000 0.00000
28.00000 36.00000 0.00000
29.00000 36.00000 0.00000
30.00000 36.00000 0.00005
31.00000 36.00000 0.00051
32.00000 36.00000 0.00390
33.00000 36.00000 0.02548
34.00000 36.00000 0.14062
35.00000 36.00000 0.65944
36.00000 36.00000 0.00000
37.00000 36.00000 0.00000
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.00000
8.00000 37.00000 0.00000
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.00000
18.00000 37.00000 0.00000
19.00000 37.00000 0.00000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.00000
27.00000 37.00000 0.00000
28.00000 37.00000 0.00000
29.00000 37.00000 0.00000
30.00000 37.00000 0.00000
31.00000 37.00000 0.00005
32.00000 37.00000 0.00051
33.00000 37.00000 0.00382
34.00000 37.00000 0.02424
35.00000 37.00000 0.12591
36.00000 37.00000 0.53061
37.00000 37.00000 0.00000
38.00000 37.00000 0.00000
39.00000 37.00000 0.00000
0.00000 38.00000 0.00000
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.00000
9.00000 38.00000 0.00000
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.00000
19.00000 38.00000 0.00000
20.00000 38.00000 0.00000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00000
26.00000 38.00000 0.00000
27.00000 38.00000 0.00000
28.00000 38.00000 0.00000
29.00000 38.00000 0.00000
30.00000 38.00000 0.00000
31.00000 38.00000 0.00000
32.00000 38.00000 0.00005
33.00000 38.00000 0.00050
34.00000 38.00000 0.00363
35.00000 38.00000 0.02168
36.00000 38.00000 0.10115
37.00000 38.00000 0.36239
38.00000 38.00000 0.00000
39.00000 38.00000 0.00000
0.00000 39.00000 0.00000
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.00000
10.00000 39.00000 0.00000
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.00000
20.00000 39.00000 0.00000
21.00000 39.00000 0.00000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00000
27.00000 39.00000 0.00000
28.00000 39.00000 0.00000
29.00000 39.00000 0.00000
30.00000 39.00000 0.00000
31.00000 39.00000 0.00000
32.00000 39.00000 0.00000
33.00000 39.00000 0.00004
34.00000 39.00000 0.00047
35.00000 39.00000 0.00325
36.00000 39.00000 0.01736
37.00000 39.00000 0.06901
38.00000 39.00000 0.19717
39.00000 39.00000 0.00000
0.00000 40.00000 0.00000
1.00000 40.00000 0.00000
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.00000
11.00000 40.00000 0.00000
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.00000
21.00000 40.00000 0.00000
22.00000 40.00000 0.00000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00000
28.00000 40.00000 0.00000
29.00000 40.00000 0.00000
30.00000 40.00000 0.00000
31.00000 40.00000 0.00000
32.00000 40.00000 0.00000
33.00000 40.00000 0.00000
34.00000 40.00000 0.00004
35.00000 40.00000 0.00042
36.00000 40.00000 0.00258
37.00000 40.00000 0.01183
38.00000 40.00000 0.03747
39.00000 40.00000 0.07952
0.00000 41.00000 0.02214
1.00000 41.00000 0.00000
2.00000 41.00000 0.00000
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.00000
12.00000 41.00000 0.00000
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.00000
22.00000 41.00000 0.00000
23.00000 41.00000 0.00000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00000
29.00000 41.00000 0.00000
30.00000 41.00000 0.00000
31.00000 41.00000 0.00000
32.00000 41.00000 0.00000
33.00000 41.00000 0.00000
34.00000 41.00000 0.00000
35.00000 41.00000 0.00004
36.00000 41.00000 0.00033
37.00000 41.00000 0.00172
38.00000 41.00000 0.00640
39.00000 41.00000 0.01513
0.00000 42.00000 0.00419
1.00000 42.00000 0.02214
2.00000 42.00000 0.00000
3.00000 42.00000 0.00000
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.00000
13.00000 42.00000 0.00000
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.00000
23.00000 42.00000 0.00000
24.00000 42.00000 0.00000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00000
30.00000 42.00000 0.00000
31.00000 42.00000 0.00000
32.00000 42.00000 0.00000
33.00000 42.00000 0.00000
34.00000 42.00000 0.00000
35.00000 42.00000 0.00000
36.00000 42.00000 0.00003
37.00000 42.00000 0.00021
38.00000 42.00000 0.00092
39.00000 42.00000 0.00253
0.00000 43.00000 0.00068
1.00000 43.00000 0.00419
2.00000 43.00000 0.02214
3.00000 43.00000 0.00000
4.00000 43.00000 0.00000
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.00000
14.00000 43.00000 0.00000
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.00000
24.00000 43.00000 0.00000
25.00000 43.00000 0.00000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00000
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.00000
34.00000 43.00000 0.00000
35.00000 43.00000 0.00000
36.00000 43.00000 0.00000
37.00000 43.00000 0.00002
38.00000 43.00000 0.00012
39.00000 43.00000 0.00037
0.00000 44.00000 0.00011
1.00000 44.00000 0.00068
2.00000 44.00000 0.00419
3.00000 44.00000 0.02214
4.00000 44.00000 0.00000
5.00000 44.00000 0.00000
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.00000
15.00000 44.00000 0.00000
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.00000
25.00000 44.00000 0.00000
26.00000 44.00000 0.00000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.00000
35.00000 44.00000 0.00000
36.00000 44.00000 0.00000
37.00000 44.00000 0.00000
38.00000 44.00000 0.00001
39.00000 44.00000 0.00005
0.00000 45.00000 0.00001
1.00000 45.00000 0.00011
2.00000 45.00000 0.00068
3.00000 45.00000 0.00419
4.00000 45.00000 0.02214
5.00000 45.00000 0.00000
6.00000 45.00000 0.00000
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.00000
16.00000 45.00000 0.00000
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.00000
26.00000 45.00000 0.00000
27.00000 45.00000 0.00000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.00000
36.00000 45.00000 0.00000
37.00000 45.00000 0.00000
38.00000 45.00000 0.00000
39.00000 45.00000 0.00000
0.00000 46.00000 0.00000
1.00000 46.00000 0.00001
2.00000 46.00000 0.00011
3.00000 46.00000 0.00068
4.00000 46.00000 0.00419
5.00000 46.00000 0.02214
6.00000 46.00000 0.00000
7.00000 46.00000 0.00000
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.00000
17.00000 46.00000 0.00000
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.00000
27.00000 46.00000 0.00000
28.00000 46.00000 0.00000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.00000
37.00000 46.00000 0.00000
38.00000 46.00000 0.00000
39.00000 46.00000 0.00000
0.00000 47.00000 0.00000
1.00000 47.00000 0.00000
2.00000 47.00000 0.00001
3.00000 47.00000 0.00011
4.00000 47.00000 0.00068
5.00000 47.00000 0.00419
6.00000 47.00000 0.02214
7.00000 47.00000 0.00000
8.00000 47.00000 0.00000
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.00000
18.00000 47.00000 0.00000
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.00000
28.00000 47.00000 0.00000
29.00000 47.00000 0.00000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.00000
38.00000 47.00000 0.00000
39.00000 47.00000 0.00000
0.00000 48.00000 0.00000
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00001
4.00000 48.00000 0.00011
5.00000 48.00000 0.00068
6.00000 48.00000 0.00419
7.00000 48.00000 0.02214
8.00000 48.00000 0.00000
9.00000 48.00000 0.00000
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.00000
19.00000 48.00000 0.00000
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.00000
29.00000 48.00000 0.00000
30.00000 48.00000 0.00000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.00000
39.00000 48.00000 0.00000
0.00000 49.00000 0.00000
1.00000 49.00000 0.00000
2.00000 49.00000 0.00000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00001
5.00000 49.00000 0.00011
6.00000 49.00000 0.00068
7.00000 49.00000 0.00419
8.00000 49.00000 0.02214
9.00000 49.00000 0.00000
10.00000 49.00000 0.00000
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.00000
20.00000 49.00000 0.00000
21.00000 49.00000 0.00000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.00000
30.00000 49.00000 0.00000
31.00000 49.00000 0.00000
32.00000 49.00000 0.00000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.00000
0.00000 50.00000 0.00000
1.00000 50.00000 0.00000
2.00000 50.00000 0.00000
3.00000 50.00000 0.00000
4.00000 50.00000 0.00000
5.00000 50.00000 0.00001
6.00000 50.00000 0.00011
7.00000 50.00000 0.00068
8.00000 50.00000 0.00419
9.00000 50.00000 0.02214
10.00000 50.00000 0.00000
11.00000 50.00000 0.00000
12.00000 50.00000 0.00000
13.00000 50.00000 0.00000
14.00000 50.00000 0.00000
15.00000 50.00000 0.00000
16.00000 50.00000 0.00000
17.00000 50.00000 0.00000
18.00000 50.00000 0.00000
19.00000 50.00000 0.00000
20.00000 50.00000 0.00000
21.00000 50.00000 0.00000
22.00000 50.00000 0.00000
23.00000 50.00000 0.00000
24.00000 50.00000 0.00000
25.00000 50.00000 0.00000
26.00000 50.00000 0.00000
27.00000 50.00000 0.00000
28.00000 50.00000 0.00000
29.00000 50.00000 0.00000
30.00000 50.00000 0.00000
31.00000 50.00000 0.00000
32.00000 50.00000 0.00000
33.00000 50.00000 0.00000
34.00000 50.00000 0.00000
35.00000 50.00000 0.00000
36.00000 50.00000 0.00000
37.00000 50.00000 0.00000
38.00000 50.00000 0.00000
39.00000 50.00000 0.00000
0.00000 51.00000 0.00000
1.00000 51.00000 0.00000
2.00000 51.00000 0.00000
3.00000 51.00000 0.00000
4.00000 51.00000 0.00000
5.00000 51.00000 0.00000
6.00000 51.00000 0.00001
7.00000 51.00000 0.00011
8.00000 51.00000 0.00068
9.00000 51.00000 0.00419
10.00000 51.00000 0.02214
11.00000 51.00000 0.00000
12.00000 51.00000 0.00000
13.00000 51.00000 0.00000
14.00000 51.00000 0.00000
15.00000 51.00000 0.00000
16.00000 51.00000 0.00000
17.00000 51.00000 0.00000
18.00000 51.00000 0.00000
19.00000 51.00000 0.00000
20.00000 51.00000 0.00000
21.00000 51.00000 0.00000
22.00000 51.00000 0.00000
23.00000 51.00000 0.00000
24.00000 51.00000 0.00000
25.00000 51.00000 0.00000
26.00000 51.00000 0.00000
27.00000 51.00000 0.00000
28.00000 51.00000 0.00000
29.00000 51.00000 0.00000
30.00000 51.00000 0.00000
31.00000 51.00000 0.00000
32.00000 51.00000 0.00000
33.00000 51.00000 0.00000
34.00000 51.00000 0.00000
35.00000 51.00000 0.00000
36.00000 51.00000 0.00000
37.00000 51.00000 0.00000
38.00000 51.00000 0.00000
39.00000 51.00000 0.00000
0.00000 52.00000 0.00000
1.00000 52.00000 0.00000
2.00000 52.00000 0.00000
3.00000 52.00000 0.00000
4.00000 52.00000 0.00000
5.00000 52.00000 0.00000
6.00000 52.00000 0.00000
7.00000 52.00000 0.00001
8.00000 52.00000 0.00011
9.00000 52.00000 0.00068
10.00000 52.00000 0.00419
11.00000 52.00000 0.02214
12.00000 52.00000 0.00000
13.00000 52.00000 0.00000
14.00000 52.00000 0.00000
15.00000 52.00000 0.00000
16.00000 52.00000 0.00000
17.00000 52.00000 0.00000
18.00000 52.00000 0.00000
19.00000 52.00000 0.00000
20.00000 52.00000 0.00000
21.00000 52.00000 0.00000
22.00000 52.00000 0.00000
23.00000 52.00000 0.00000
24.00000 52.00000 0.00000
25.00000 52.00000 0.00000
26.00000 52.00000 0.00000
27.00000 52.00000 0.00000
28.00000 52.00000 0.00000
29.00000 52.00000 0.00000
30.00000 52.00000 0.00000
31.00000 52.00000 0.00000
32.00000 52.00000 0.00000
33.00000 52.00000 0.00000
34.00000 52.00000 0.00000
35.00000 52.00000 0.00000
36.00000 52.00000 0.00000
37.00000 52.00000 0.00000
38.00000 52.00000 0.00000
39.00000 52.00000 0.00000
0.00000 53.00000 0.00000
1.00000 53.00000 0.00000
2.00000 53.00000 0.00000
3.00000 53.00000 0.00000
4.00000 53.00000 0.00000
5.00000 53.00000 0.00000
6.00000 53.00000 0.00000
7.00000 53.00000 0.00000
8.00000 53.00000 0.00001
9.00000 53.00000 0.00011
10.00000 53.00000 0.00068
11.00000 53.00000 0.00419
12.00000 53.00000 0.02214
13.00000 53.00000 0.00000
14.00000 53.00000 0.00000
15.00000 53.00000 0.00000
16.00000 53.00000 0.00000
17.00000 53.00000 0.00000
18.00000 53.00000 0.00000
19.00000 53.00000 0.00000
20.00000 53.00000 0.00000
21.00000 53.00000 0.00000
22.00000 53.00000 0.00000
23.00000 53.00000 0.00000
24.00000 53.00000 0.00000
25.00000 53.00000 0.00000
26.00000 53.00000 0.00000
27.00000 53.00000 0.00000
28.00000 53.00000 0.00000
29.00000 53.00000 0.00000
30.00000 53.00000 0.00000
31.00000 53.00000 0.00000
32.00000 53.00000 0.00000
33.00000 53.00000 0.00000
34.00000 53.00000 0.00000
35.00000 53.00000 0.00000
36.00000 53.00000 0.00000
37.00000 53.00000 0.00000
38.00000 53.00000 0.00000
39.00000 53.00000 0.00000
0.00000 54.00000 0.00000
1.00000 54.00000 0.00000
2.00000 54.00000 0.00000
3.00000 54.00000 0.00000
4.00000 54.00000 0.00000
5.00000 54.00000 0.00000
6.00000 54.00000 0.00000
7.00000 54.00000 0.00000
8.00000 54.00000 0.00000
9.00000 54.00000 0.00001
10.00000 54.00000 0.00011
11.00000 54.00000 0.00068
12.00000 54.00000 0.00419
13.00000 54.00000 0.02214
14.00000 54.00000 0.00000
15.00000 54.00000 0.00000
16.00000 54.00000 0.00000
17.00000 54.00000 0.00000
18.00000 54.00000 0.00000
19.00000 54.00000 0.00000
20.00000 54.00000 0.00000
21.00000 54.00000 0.00000
22.00000 54.00000 0.00000
23.00000 54.00000 0.00000
24.00000 54.00000 0.00000
25.00000 54.00000 0.00000
26.00000 54.00000 0.00000
27.00000 54.00000 0.00000
28.00000 54.00000 0.00000
29.00000 54.00000 0.00000
30.00000 54.00000 0.00000
31.00000 54.00000 0.00000
32.00000 54.00000 0.00000
33.00000 54.00000 0.00000
34.00000 54.00000 0.00000
35.00000 54.00000 0.00000
36.00000 54.00000 0.00000
37.00000 54.00000 0.00000
38.00000 54.00000 0.00000
39.00000 54.00000 0.00000
0.00000 55.00000 0.00000
1.00000 55.00000 0.00000
2.00000 55.00000 0.00000
3.00000 55.00000 0.00000
4.00000 55.00000 0.00000
5.00000 55.00000 0.00000
6.00000 55.00000 0.00000
7.00000 55.00000 0.00000
8.00000 55.00000 0.00000
9.00000 55.00000 0.00000
10.00000 55.00000 0.00001
11.00000 55.00000 0.00011
12.00000 55.00000 0.00068
13.00000 55.00000 0.00419
14.00000 55.00000 0.02214
15.00000 55.00000 0.00000
16.00000 55.00000 0.00000
17.00000 55.00000 0.00000
18.00000 55.00000 0.00000
19.00000 55.00000 0.00000
20.00000 55.00000 0.00000
21.00000 55.00000 0.00000
22.00000 55.00000 0.00000
23.00000 55.00000 0.00000
24.00000 55.00000 0.00000
25.00000 55.00000 0.00000
26.00000 55.00000 0.00000
27.00000 55.00000 0.00000
28.00000 55.00000 0.00000
29.00000 55.00000 0.00000
30.00000 55.00000 0.00000
31.00000 55.00000 0.00000
32.00000 55.00000 0.00000
33.00000 55.00000 0.00000
34.00000 55.00000 0.00000
35.00000 55.00000 0.00000
36.00000 55.00000 0.00000
37.00000 55.00000 0.00000
38.00000 55.00000 0.00000
39.00000 55.00000 0.00000
0.00000 56.00000 0.00000
1.00000 56.00000 0.00000
2.00000 56.00000 0.00000
3.00000 56.00000 0.00000
4.00000 56.00000 0.00000
5.00000 56.00000 0.00000
6.00000 56.00000 0.00000
7.00000 56.00000 0.00000
8.00000 56.00000 0.00000
9.00000 56.00000 0.00000
10.00000 56.00000 0.00000
11.00000 56.00000 0.00001
12.00000 56.00000 0.00011
13.00000 56.00000 0.00068
14.00000 56.00000 0.00419
15.00000 56.00000 0.02214
16.00000 56.00000 0.00000
17.00000 56.00000 0.00000
18.00000 56.00000 0.00000
19.00000 56.00000 0.00000
20.00000 56.00000 0.00000
21.00000 56.00000 0.00000
22.00000 56.00000 0.00000
23.00000 56.00000 0.00000
24.00000 56.00000 0.00000
25.00000 56.00000 0.00000
26.00000 56.00000 0.00000
27.00000 56.00000 0.00000
28.00000 56.00000 0.00000
29.00000 56.00000 0.00000
30.00000 56.00000 0.00000
31.00000 56.00000 0.00000
32.00000 56.00000 0.00000
33.00000 56.00000 0.00000
34.00000 56.00000 0.00000
35.00000 56.00000 0.00000
36.00000 56.00000 0.00000
37.00000 56.00000 0.00000
38.00000 56.00000 0.00000
39.00000 56.00000 0.00000
0.00000 57.00000 0.00000
1.00000 57.00000 0.00000
2.00000 57.00000 0.00000
3.00000 57.00000 0.00000
4.00000 57.00000 0.00000
5.00000 57.00000 0.00000
6.00000 57.00000 0.00000
7.00000 57.00000 0.00000
8.00000 57.00000 0.00000
9.00000 57.00000 0.00000
10.00000 57.00000 0.00000
11.00000 57.00000 0.00000
12.00000 57.00000 0.00001
13.00000 57.00000 0.00011
14.00000 57.00000 0.00068
15.00000 57.00000 0.00419
16.00000 57.00000 0.02214
17.00000 57.00000 0.00000
18.00000 57.00000 0.00000
19.00000 57.00000 0.00000
20.00000 57.00000 0.00000
21.00000 57.00000 0.00000
22.00000 57.00000 0.00000
23.00000 57.00000 0.00000
24.00000 57.00000 0.00000
25.00000 57.00000 0.00000
26.00000 57.00000 0.00000
27.00000 57.00000 0.00000
28.00000 57.00000 0.00000
29.00000 57.00000 0.00000
30.00000 57.00000 0.00000
31.00000 57.00000 0.00000
32.00000 57.00000 0.00000
33.00000 57.00000 0.00000
34.00000 57.00000 0.00000
35.00000 57.00000 0.00000
36.00000 57.00000 0.00000
37.00000 57.00000 0.00000
38.00000 57.00000 0.00000
39.00000 57.00000 0.00000
0.00000 58.00000 0.00000
1.00000 58.00000 0.00000
2.00000 58.00000 0.00000
3.00000 58.00000 0.00000
4.00000 58.00000 0.00000
5.00000 58.00000 0.00000
6.00000 58.00000 0.00000
7.00000 58.00000 0.00000
8.00000 58.00000 0.00000
9.00000 58.00000 0.00000
10.00000 58.00000 0.00000
11.00000 58.00000 0.00000
12.00000 58.00000 0.00000
13.00000 58.00000 0.00001
14.00000 58.00000 0.00011
15.00000 58.00000 0.00068
16.00000 58.00000 0.00419
17.00000 58.00000 0.02214
18.00000 58.00000 0.00000
19.00000 58.00000 0.00000
20.00000 58.00000 0.00000
21.00000 58.00000 0.00000
22.00000 58.00000 0.00000
23.00000 58.00000 0.00000
24.00000 58.00000 0.00000
25.00000 58.00000 0.00000
26.00000 58.00000 0.00000
27.00000 58.00000 0.00000
28.00000 58.00000 0.00000
29.00000 58.00000 0.00000
30.00000 58.00000 0.00000
31.00000 58.00000 0.00000
32.00000 58.00000 0.00000
33.00000 58.00000 0.00000
34.00000 58.00000 0.00000
35.00000 58.00000 0.00000
36.00000 58.00000 0.00000
37.00000 58.00000 0.00000
38.00000 58.00000 0.00000
39.00000 58.00000 0.00000
0.00000 59.00000 0.00000
1.00000 59.00000 0.00000
2.00000 59.00000 0.00000
3.00000 59.00000 0.00000
4.00000 59.00000 0.00000
5.00000 59.00000 0.00000
6.00000 59.00000 0.00000
7.00000 59.00000 0.00000
8.00000 59.00000 0.00000
9.00000 59.00000 0.00000
10.00000 59.00000 0.00000
11.00000 59.00000 0.00000
12.00000 59.00000 0.00000
13.00000 59.00000 0.00000
14.00000 59.00000 0.00001
15.00000 59.00000 0.00011
16.00000 59.00000 0.00068
17.00000 59.00000 0.00419
18.00000 59.00000 0.02214
19.00000 59.00000 0.00000
20.00000 59.00000 0.00000
21.00000 59.00000 0.00000
22.00000 59.00000 0.00000
23.00000 59.00000 0.00000
24.00000 59.00000 0.00000
25.00000 59.00000 0.00000
26.00000 59.00000 0.00000
27.00000 59.00000 0.00000
28.00000 59.00000 0.00000
29.00000 59.00000 0.00000
30.00000 59.00000 0.00000
31.00000 59.00000 0.00000
32.00000 59.00000 0.00000
33.00000 59.00000 0.00000
34.00000 59.00000 0.00000
35.00000 59.00000 0.00000
36.00000 59.00000 0.00000
37.00000 59.00000 0.00000
38.00000 59.00000 0.00000
39.00000 59.00000 0.00000
0.00000 60.00000 0.00000
1.00000 60.00000 0.00000
2.00000 60.00000 0.00000
3.00000 60.00000 0.00000
4.00000 60.00000 0.00000
5.00000 60.00000 0.00000
6.00000 60.00000 0.00000
7.00000 60.00000 0.00000
8.00000 60.00000 0.00000
9.00000 60.00000 0.00000
10.00000 60.00000 0.00000
11.00000 60.00000 0.00000
12.00000 60.00000 0.00000
13.00000 60.00000 0.00000
14.00000 60.00000 0.00000
15.00000 60.00000 0.00001
16.00000 60.00000 0.00011
17.00000 60.00000 0.00068
18.00000 60.00000 0.00419
19.00000 60.00000 0.02214
20.00000 60.00000 0.00000
21.00000 60.00000 0.00000
22.00000 60.00000 0.00000
23.00000 60.00000 0.00000
24.00000 60.00000 0.00000
25.00000 60.00000 0.00000
26.00000 60.00000 0.00000
27.00000 60.00000 0.00000
28.00000 60.00000 0.00000
29.00000 60.00000 0.00000
30.00000 60.00000 0.00000
31.00000 60.00000 0.00000
32.00000 60.00000 0.00000
33.00000 60.00000 0.00000
34.00000 60.00000 0.00000
35.00000 60.00000 0.00000
36.00000 60.00000 0.00000
37.00000 60.00000 0.00000
38.00000 60.00000 0.00000
39.00000 60.00000 0.00000
0.00000 61.00000 0.00000
1.00000 61.00000 0.00000
2.00000 61.00000 0.00000
3.00000 61.00000 0.00000
4.00000 61.00000 0.00000
5.00000 61.00000 0.00000
6.00000 61.00000 0.00000
7.00000 61.00000 0.00000
8.00000 61.00000 0.00000
9.00000 61.00000 0.00000
10.00000 61.00000 0.00000
11.00000 61.00000 0.00000
12.00000 61.00000 0.00000
13.00000 61.00000 0.00000
14.00000 61.00000 0.00000
15.00000 61.00000 0.00000
16.00000 61.00000 0.00001
17.00000 61.00000 0.00011
18.00000 61.00000 0.00068
19.00000 61.00000 0.00419
20.00000 61.00000 0.02214
21.00000 61.00000 0.00000
22.00000 61.00000 0.00000
23.00000 61.00000 0.00000
24.00000 61.00000 0.00000
25.00000 61.00000 0.00000
26.00000 61.00000 0.00000
27.00000 61.00000 0.00000
28.00000 61.00000 0.00000
29.00000 61.00000 0.00000
30.00000 61.00000 0.00000
31.00000 61.00000 0.00000
32.00000 61.00000 0.00000
33.00000 61.00000 0.00000
34.00000 61.00000 0.00000
35.00000 61.00000 0.00000
36.00000 61.00000 0.00000
37.00000 61.00000 0.00000
38.00000 61.00000 0.00000
39.00000 61.00000 0.00000
0.00000 62.00000 0.00000
1.00000 62.00000 0.00000
2.00000 62.00000 0.00000
3.00000 62.00000 0.00000
4.00000 62.00000 0.00000
5.00000 62.00000 0.00000
6.00000 62.00000 0.00000
7.00000 62.00000 0.00000
8.00000 62.00000 0.00000
9.00000 62.00000 0.00000
10.00000 62.00000 0.00000
11.00000 62.00000 0.00000
12.00000 62.00000 0.00000
13.00000 62.00000 0.00000
14.00000 62.00000 0.00000
15.00000 62.00000 0.00000
16.00000 62.00000 0.00000
17.00000 62.00000 0.00001
18.00000 62.00000 0.00011
19.00000 62.00000 0.00068
20.00000 62.00000 0.00419
21.00000 62.00000 0.02214
22.00000 62.00000 0.00000
23.00000 62.00000 0.00000
24.00000 62.00000 0.00000
25.00000 62.00000 0.00000
26.00000 62.00000 0.00000
27.00000 62.00000 0.00000
28.00000 62.00000 0.00000
29.00000 62.00000 0.00000
30.00000 62.00000 0.00000
31.00000 62.00000 0.00000
32.00000 62.00000 0.00000
33.00000 62.00000 0.00000
34.00000 62.00000 0.00000
35.00000 62.00000 0.00000
36.00000 62.00000 0.00000
37.00000 62.00000 0.00000
38.00000 62.00000 0.00000
39.00000 62.00000 0.00000
0.00000 63.00000 0.00000
1.00000 63.00000 0.00000
2.00000 63.00000 0.00000
3.00000 63.00000 0.00000
4.00000 63.00000 0.00000
5.00000 63.00000 0.00000
6.00000 63.00000 0.00000
7.00000 63.00000 0.00000
8.00000 63.00000 0.00000
9.00000 63.00000 0.00000
10.00000 63.00000 0.00000
11.00000 63.00000 0.00000
12.00000 63.00000 0.00000
13.00000 63.00000 0.00000
14.00000 63.00000 0.00000
15.00000 63.00000 0.00000
16.00000 63.00000 0.00000
17.00000 63.00000 0.00000
18.00000 63.00000 0.00001
19.00000 63.00000 0.00011
20.00000 63.00000 0.00068
21.00000 63.00000 0.00419
22.00000 63.00000 0.02214
23.00000 63.00000 0.00000
24.00000 63.00000 0.00000
25.00000 63.00000 0.00000
26.00000 63.00000 0.00000
27.00000 63.00000 0.00000
28.00000 63.00000 0.00000
29.00000 63.00000 0.00000
30.00000 63.00000 0.00000
31.00000 63.00000 0.00000
32.00000 63.00000 0.00000
33.00000 63.00000 0.00000
34.00000 63.00000 0.00000
35.00000 63.00000 0.00000
36.00000 63.00000 0.00000
37.00000 63.00000 0.00000
38.00000 63.00000 0.00000
39.00000 63.00000 0.00000
0.00000 64.00000 0.00000
1.00000 64.00000 0.00000
2.00000 64.00000 0.00000
3.00000 64.00000 0.00000
4.00000 64.00000 0.00000
5.00000 64.00000 0.00000
6.00000 64.00000 0.00000
7.00000 64.00000 0.00000
8.00000 64.00000 0.00000
9.00000 64.00000 0.00000
10.00000 64.00000 0.00000
11.00000 64.00000 0.00000
12.00000 64.00000 0.00000
13.00000 64.00000 0.00000
14.00000 64.00000 0.00000
15.00000 64.00000 0.00000
16.00000 64.00000 0.00000
17.00000 64.00000 0.00000
18.00000 64.00000 0.00000
19.00000 64.00000 0.00001
20.00000 64.00000 0.00011
21.00000 64.00000 0.00068
22.00000 64.00000 0.00419
23.00000 64.00000 0.02214
24.00000 64.00000 0.00000
25.00000 64.00000 0.00000
26.00000 64.00000 0.00000
27.00000 64.00000 0.00000
28.00000 64.00000 0.00000
29.00000 64.00000 0.00000
30.00000 64.00000 0.00000
31.00000 64.00000 0.00000
32.00000 64.00000 0.00000
33.00000 64.00000 0.00000
34.00000 64.00000 0.00000
35.00000 64.00000 0.00000
36.00000 64.00000 0.00000
37.00000 64.00000 0.00000
38.00000 64.00000 0.00000
39.00000 64.00000 0.00000
0.00000 65.00000 0.00000
1.00000 65.00000 0.00000
2.00000 65.00000 0.00000
3.00000 65.00000 0.00000
4.00000 65.00000 0.00000
5.00000 65.00000 0.00000
6.00000 65.00000 0.00000
7.00000 65.00000 0.00000
8.00000 65.00000 0.00000
9.00000 65.00000 0.00000
10.00000 65.00000 0.00000
11.00000 65.00000 0.00000
12.00000 65.00000 0.00000
13.00000 65.00000 0.00000
14.00000 65.00000 0.00000
15.00000 65.00000 0.00000
16.00000 65.00000 0.00000
17.00000 65.00000 0.00000
18.00000 65.00000 0.00000
19.00000 65.00000 0.00000
20.00000 65.00000 0.00001
21.00000 65.00000 0.00011
22.00000 65.00000 0.00068
23.00000 65.00000 0.00419
24.00000 65.00000 0.02214
25.00000 65.00000 0.00000
26.00000 65.00000 0.00000
27.00000 65.00000 0.00000
28.00000 65.00000 0.00000
29.00000 65.00000 0.00000
30.00000 65.00000 0.00000
31.00000 65.00000 0.00000
32.00000 65.00000 0.00000
33.00000 65.00000 0.00000
34.00000 65.00000 0.00000
35.00000 65.00000 0.00000
36.00000 65.00000 0.00000
37.00000 65.00000 0.00000
38.00000 65.00000 0.00000
39.00000 65.00000 0.00000
0.00000 66.00000 0.00000
1.00000 66.00000 0.00000
2.00000 66.00000 0.00000
3.00000 66.00000 0.00000
4.00000 66.00000 0.00000
5.00000 66.00000 0.00000
6.00000 66.00000 0.00000
7.00000 66.00000 0.00000
8.00000 66.00000 0.00000
9.00000 66.00000 0.00000
10.00000 66.00000 0.00000
11.00000 66.00000 0.00000
12.00000 66.00000 0.00000
13.00000 66.00000 0.00000
14.00000 66.00000 0.00000
15.00000 66.00000 0.00000
16.00000 66.00000 0.00000
17.00000 66.00000 0.00000
18.00000 66.00000 0.00000
19.00000 66.00000 0.00000
20.00000 66.00000 0.00000
21.00000 66.00000 0.00001
22.00000 66.00000 0.00011
23.00000 66.00000 0.00068
24.00000 66.00000 0.00419
25.00000 66.00000 0.02214
26.00000 66.00000 0.00000
27.00000 66.00000 0.00000
28.00000 66.00000 0.00000
29.00000 66.00000 0.00000
30.00000 66.00000 0.00000
31.00000 66.00000 0.00000
32.00000 66.00000 0.00000
33.00000 66.00000 0.00000
34.00000 66.00000 0.00000
35.00000 66.00000 0.00000
36.00000 66.00000 0.00000
37.00000 66.00000 0.00000
38.00000 66.00000 0.00000
39.00000 66.00000 0.00000
0.00000 67.00000 0.00000
1.00000 67.00000 0.00000
2.00000 67.00000 0.00000
3.00000 67.00000 0.00000
4.00000 67.00000 0.00000
5.00000 67.00000 0.00000
6.00000 67.00000 0.00000
7.00000 67.00000 0.00000
8.00000 67.00000 0.00000
9.00000 67.00000 0.00000
10.00000 67.00000 0.00000
11.00000 67.00000 0.00000
12.00000 67.00000 0.00000
13.00000 67.00000 0.00000
14.00000 67.00000 0.00000
15.00000 67.00000 0.00000
16.00000 67.00000 0.00000
17.00000 67.00000 0.00000
18.00000 67.00000 0.00000
19.00000 67.00000 0.00000
20.00000 67.00000 0.00000
21.00000 67.00000 0.00000
22.00000 67.00000 0.00001
23.00000 67.00000 0.00011
24.00000 67.00000 0.00068
25.00000 67.00000 0.00419
26.00000 67.00000 0.02214
27.00000 67.00000 0.00000
28.00000 67.00000 0.00000
29.00000 67.00000 0.00000
30.00000 67.00000 0.00000
31.00000 67.00000 0.00000
32.00000 67.00000 0.00000
33.00000 67.00000 0.00000
34.00000 67.00000 0.00000
35.00000 67.00000 0.00000
36.00000 67.00000 0.00000
37.00000 67.00000 0.00000
38.00000 67.00000 0.00000
39.00000 67.00000 0.00000
0.00000 68.00000 0.00000
1.00000 68.00000 0.00000
2.00000 68.00000 0.00000
3.00000 68.00000 0.00000
4.00000 68.00000 0.00000
5.00000 68.00000 0.00000
6.00000 68.00000 0.00000
7.00000 68.00000 0.00000
8.00000 68.00000 0.00000
9.00000 68.00000 0.00000
10.00000 68.00000 0.00000
11.00000 68.00000 0.00000
12.00000 68.00000 0.00000
13.00000 68.00000 0.00000
14.00000 68.00000 0.00000
15.00000 68.00000 0.00000
16.00000 68.00000 0.00000
17.00000 68.00000 0.00000
18.00000 68.00000 0.00000
19.00000 68.00000 0.00000
20.00000 68.00000 0.00000
21.00000 68.00000 0.00000
22.00000 68.00000 0.00000
23.00000 68.00000 0.00001
24.00000 68.00000 0.00011
25.00000 68.00000 0.00068
26.00000 68.00000 0.00419
27.00000 68.00000 0.02214
28.00000 68.00000 0.00000
29.00000 68.00000 0.00000
30.00000 68.00000 0.00000
31.00000 68.00000 0.00000
32.00000 68.00000 0.00000
33.00000 68.00000 0.00000
34.00000 68.00000 0.00000
35.00000 68.00000 0.00000
36.00000 68.00000 0.00000
37.00000 68.00000 0.00000
38.00000 68.00000 0.00000
39.00000 68.00000 0.00000
0.00000 69.00000 0.00000
1.00000 69.00000 0.00000
2.00000 69.00000 0.00000
3.00000 69.00000 0.00000
4.00000 69.00000 0.00000
5.00000 69.00000 0.00000
6.00000 69.00000 0.00000
7.00000 69.00000 0.00000
8.00000 69.00000 0.00000
9.00000 69.00000 0.00000
10.00000 69.00000 0.00000
11.00000 69.00000 0.00000
12.00000 69.00000 0.00000
13.00000 69.00000 0.00000
14.00000 69.00000 0.00000
15.00000 69.00000 0.00000
16.00000 69.00000 0.00000
17.00000 69.00000 0.00000
18.00000 69.00000 0.00000
19.00000 69.00000 0.00000
20.00000 69.00000 0.00000
21.00000 69.00000 0.00000
22.00000 69.00000 0.00000
23.00000 69.00000 0.00000
24.00000 69.00000 0.00001
25.00000 69.00000 0.00011
26.00000 69.00000 0.00068
27.00000 69.00000 0.00419
28.00000 69.00000 0.02213
29.00000 69.00000 0.00000
30.00000 69.00000 0.00000
31.00000 69.00000 0.00000
32.00000 69.00000 0.00000
33.00000 69.00000 0.00000
34.00000 69.00000 0.00000
35.00000 69.00000 0.00000
36.00000 69.00000 0.00000
37.00000 69.00000 0.00000
38.00000 69.00000 0.00000
39.00000 69.00000 0.00000
0.00000 70.00000 0.00000
1.00000 70.00000 0.00000
2.00000 70.00000 0.00000
3.00000 70.00000 0.00000
4.00000 70.00000 0.00000
5.00000 70.00000 0.00000
6.00000 70.00000 0.00000
7.00000 70.00000 0.00000
8.00000 70.00000 0.00000
9.00000 70.00000 0.00000
10.00000 70.00000 0.00000
11.00000 70.00000 0.00000
12.00000 70.00000 0.00000
13.00000 70.00000 0.00000
14.00000 70.00000 0.00000
15.00000 70.00000 0.00000
16.00000 70.00000 0.00000
17.00000 70.00000 0.00000
18.00000 70.00000 0.00000
19.00000 70.00000 0.00000
20.00000 70.00000 0.00000
21.00000 70.00000 0.00000
22.00000 70.00000 0.00000
23.00000 70.00000 0.00000
24.00000 70.00000 0.00000
25.00000 70.00000 0.00001
26.00000 70.00000 0.00011
27.00000 70.00000 0.00068
28.00000 70.00000 0.00419
29.00000 70.00000 0.02213
30.00000 70.00000 0.00000
31.00000 70.00000 0.00000
32.00000 70.00000 0.00000
33.00000 70.00000 0.00000
34.00000 70.00000 0.00000
35.00000 70.00000 0.00000
36.00000 70.00000 0.00000
37.00000 70.00000 0.00000
38.00000 70.00000 0.00000
39.00000 70.00000 0.00000
0.00000 71.00000 0.00000
1.00000 71.00000 0.00000
2.00000 71.00000 0.00000
3.00000 71.00000 0.00000
4.00000 71.00000 0.00000
5.00000 71.00000 0.00000
6.00000 71.00000 0.00000
7.00000 71.00000 0.00000
8.00000 71.00000 0.00000
9.00000 71.00000 0.00000
10.00000 71.00000 0.00000
11.00000 71.00000 0.00000
12.00000 71.00000 0.00000
13.00000 71.00000 0.00000
14.00000 71.00000 0.00000
15.00000 71.00000 0.00000
16.00000 71.00000 0.00000
17.00000 71.00000 0.00000
18.00000 71.00000 0.00000
19.00000 71.00000 0.00000
20.00000 71.00000 0.00000
21.00000 71.00000 0.00000
22.00000 71.00000 0.00000
23.00000 71.00000 0.00000
24.00000 71.00000 0.00000
25.00000 71.00000 0.00000
26.00000 71.00000 0.00001
27.00000 71.00000 0.00011
28.00000 71.00000 0.00068
29.00000 71.00000 0.00419
30.00000 71.00000 0.02213
31.00000 71.00000 0.00000
32.00000 71.00000 0.00000
33.00000 71.00000 0.00000
34.00000 71.00000 0.00000
35.00000 71.00000 0.00000
36.00000 71.00000 0.00000
37.00000 71.00000 0.00000
38.00000 71.00000 0.00000
39.00000 71.00000 0.00000
0.00000 72.00000 0.00000
1.00000 72.00000 0.00000
2.00000 72.00000 0.00000
3.00000 72.00000 0.00000
4.00000 72.00000 0.00000
5.00000 72.00000 0.00000
6.00000 72.00000 0.00000
7.00000 72.00000 0.00000
8.00000 72.00000 0.00000
9.00000 72.00000 0.00000
10.00000 72.00000 0.00000
11.00000 72.00000 0.00000
12.00000 72.00000 0.00000
13.00000 72.00000 0.00000
14.00000 72.00000 0.00000
15.00000 72.00000 0.00000
16.00000 72.00000 0.00000
17.00000 72.00000 0.00000
18.00000 72.00000 0.00000
19.00000 72.00000 0.00000
20.00000 72.00000 0.00000
21.00000 72.00000 0.00000
22.00000 72.00000 0.00000
23.00000 72.00000 0.00000
24.00000 72.00000 0.00000
25.00000 72.00000 0.00000
26.00000 72.00000 0.00000
27.00000 72.00000 0.00001
28.00000 72.00000 0.00011
29.00000 72.00000 0.00068
30.00000 72.00000 0.00419
31.00000 72.00000 0.02208
32.00000 72.00000 0.00000
33.00000 72.00000 0.00000
34.00000 72.00000 0.00000
35.00000 72.00000 0.00000
36.00000 72.00000 0.00000
37.00000 72.00000 0.00000
38.00000 72.00000 0.00000
39.00000 72.00000 0.00000
0.00000 73.00000 0.00000
1.00000 73.00000 0.00000
2.00000 73.00000 0.00000
3.00000 73.00000 0.00000
4.00000 73.00000 0.00000
5.00000 73.00000 0.00000
6.00000 73.00000 0.00000
7.00000 73.00000 0.00000
8.00000 73.00000 0.00000
9.00000 73.00000 0.00000
10.00000 73.00000 0.00000
11.00000 73.00000 0.00000
12.00000 73.00000 0.00000
13.00000 73.00000 0.00000
14.00000 73.00000 0.00000
15.00000 73.00000 0.00000
16.00000 73.00000 0.00000
17.00000 73.00000 0.00000
18.00000 73.00000 0.00000
19.00000 73.00000 0.00000
20.00000 73.00000 0.00000
21.00000 73.00000 0.00000
22.00000 73.00000 0.00000
23.00000 73.00000 0.00000
24.00000 73.00000 0.00000
25.00000 73.00000 0.00000
26.00000 73.00000 0.00000
27.00000 73.00000 0.00000
28.00000 73.00000 0.00001
29.00000 73.00000 0.00011
30.00000 73.00000 0.00068
31.00000 73.00000 0.00418
32.00000 73.00000 0.02189
33.00000 73.00000 0.00000
34.00000 73.00000 0.00000
35.00000 73.00000 0.00000
36.00000 73.00000 0.00000
37.00000 73.00000 0.00000
38.00000 73.00000 0.00000
39.00000 73.00000 0.00000
0.00000 74.00000 0.00000
1.00000 74.00000 0.00000
2.00000 74.00000 0.00000
3.00000 74.00000 0.00000
4.00000 74.00000 0.00000
5.00000 74.00000 0.00000
6.00000 74.00000 0.00000
7.00000 74.00000 0.00000
8.00000 74.00000 0.00000
9.00000 74.00000 0.00000
10.00000 74.00000 0.00000
11.00000 74.00000 0.00000
12.00000 74.00000 0.00000
13.00000 74.00000 0.00000
14.00000 74.00000 0.00000
15.00000 74.00000 0.00000
16.00000 74.00000 0.00000
17.00000 74.00000 0.00000
18.00000 74.00000 0.00000
19.00000 74.00000 0.00000
20.00000 74.00000 0.00000
21.00000 74.00000 0.00000
22.00000 74.00000 0.00000
23.00000 74.00000 0.00000
24.00000 74.00000 0.00000
25.00000 74.00000 0.00000
26.00000 74.00000 0.00000
27.00000 74.00000 0.00000
28.00000 74.00000 0.00000
29.00000 74.00000 0.00001
30.00000 74.00000 0.00011
31.00000 74.00000 0.00068
32.00000 74.00000 0.00415
33.00000 74.00000 0.02123
34.00000 74.00000 0.00000
35.00000 74.00000 0.00000
36.00000 74.00000 0.00000
37.00000 74.00000 0.00000
38.00000 74.00000 0.00000
39.00000 74.00000 0.00000
0.00000 75.00000 0.00000
1.00000 75.00000 0.00000
2.00000 75.00000 0.00000
3.00000 75.00000 0.00000
4.00000 75.00000 0.00000
5.00000 75.00000 0.00000
6.00000 75.00000 0.00000
7.00000 75.00000 0.00000
8.00000 75.00000 0.00000
9.00000 75.00000 0.00000
10.00000 75.00000 0.00000
11.00000 75.00000 0.00000
12.00000 75.00000 0.00000
13.00000 75.00000 0.00000
14.00000 75.00000 0.00000
15.00000 75.00000 0.00000
16.00000 75.00000 0.00000
17.00000 75.00000 0.00000
18.00000 75.00000 0.00000
19.00000 75.00000 0.00000
20.00000 75.00000 0.00000
21.00000 75.00000 0.00000
22.00000 75.00000 0.00000
23.00000 75.00000 0.00000
24.00000 75.00000 0.00000
25.00000 75.00000 0.00000
26.00000 75.00000 0.00000
27.00000 75.00000 0.00000
28.00000 75.00000 0.00000
29.00000 75.00000 0.00000
30.00000 75.00000 0.00001
31.00000 75.00000 0.00011
32.00000 75.00000 0.00067
33.00000 75.00000 0.00403
34.00000 75.00000 0.01965
35.00000 75.00000 0.00000
36.00000 75.00000 0.00000
37.00000 75.00000 0.00000
38.00000 75.00000 0.00000
39.00000 75.00000 0.00000
0.00000 76.00000 0.00000
1.00000 76.00000 0.00000
2.00000 76.00000 0.00000
3.00000 76.00000 0.00000
4.00000 76.00000 0.00000
5.00000 76.00000 0.00000
6.00000 76.00000 0.00000
7.00000 76.00000 0.00000
8.00000 76.00000 0.00000
9.00000 76.00000 0.00000
10.00000 76.00000 0.00000
11.00000 76.00000 0.00000
12.00000 76.00000 0.00000
13.00000 76.00000 0.00000
14.00000 76.00000 0.00000
15.00000 76.00000 0.00000
16.00000 76.00000 0.00000
17.00000 76.00000 0.00000
18.00000 76.00000 0.00000
19.00000 76.00000 0.00000
20.00000 76.00000 0.00000
21.00000 76.00000 0.00000
22.00000 76.00000 0.00000
23.00000 76.00000 0.00000
24.00000 76.00000 0.00000
25.00000 76.00000 0.00000
26.00000 76.00000 0.00000
27.00000 76.00000 0.00000
28.00000 76.00000 0.00000
29.00000 76.00000 0.00000
30.00000 76.00000 0.00000
31.00000 76.00000 0.00001
32.00000 76.00000 0.00011
33.00000 76.00000 0.00065
34.00000 76.00000 0.00375
35.00000 76.00000 0.01655
36.00000 76.00000 0.00000
37.00000 76.00000 0.00000
38.00000 76.00000 0.00000
39.00000 76.00000 0.00000
0.00000 77.00000 0.00000
1.00000 77.00000 0.00000
2.00000 77.00000 0.00000
3.00000 77.00000 0.00000
4.00000 77.00000 0.00000
5.00000 77.00000 0.00000
6.00000 77.00000 0.00000
7.00000 77.00000 0.00000
8.00000 77.00000 0.00000
9.00000 77.00000 0.00000
10.00000 77.00000 0.00000
11.00000 77.00000 0.00000
12.00000 77.00000 0.00000
13.00000 77.00000 0.00000
14.00000 77.00000 0.00000
15.00000 77.00000 0.00000
16.00000 77.00000 0.00000
17.00000 77.00000 0.00000
18.00000 77.00000 0.00000
19.00000 77.00000 0.00000
20.00000 77.00000 0.00000
21.00000 77.00000 0.00000
22.00000 77.00000 0.00000
23.00000 77.00000 0.00000
24.00000 77.00000 0.00000
25.00000 77.00000 0.00000
26.00000 77.00000 0.00000
27.00000 77.00000 0.00000
28.00000 77.00000 0.00000
29.00000 77.00000 0.00000
30.00000 77.00000 0.00000
31.00000 77.00000 0.00000
32.00000 77.00000 0.00001
33.00000 77.00000 0.00010
34.00000 77.00000 0.00060
35.00000 77.00000 0.00317
36.00000 77.00000 0.01196
37.00000 77.00000 0.00000
38.00000 77.00000 0.00000
39.00000 77.00000 0.00000
0.00000 78.00000 0.00000
1.00000 78.00000 0.00000
2.00000 78.00000 0.00000
3.00000 78.00000 0.00000
4.00000 78.00000 0.00000
5.00000 78.00000 0.00000
6.00000 78.00000 0.00000
7.00000 78.00000 0.00000
8.00000 78.00000 0.00000
9.00000 78.00000 0.00000
10.00000 78.00000 0.00000
11.00000 78.00000 0.00000
12.00000 78.00000 0.00000
13.00000 78.00000 0.00000
14.00000 78.00000 0.00000
15.00000 78.00000 0.00000
16.00000 78.00000 0.00000
17.00000 78.00000 0.00000
18.00000 78.00000 0.00000
19.00000 78.00000 0.00000
20.00000 78.00000 0.00000
21.00000 78.00000 0.00000
22.00000 78.00000 0.00000
23.00000 78.00000 0.00000
24.00000 78.00000 0.00000
25.00000 78.00000 0.00000
26.00000 78.00000 0.00000
27.00000 78.00000 0.00000
28.00000 78.00000 0.00000
29.00000 78.00000 0.00000
30.00000 78.00000 0.00000
31.00000 78.00000 0.00000
32.00000 78.00000 0.00000
33.00000 78.00000 0.00001
34.00000 78.00000 0.00009
35.00000 78.00000 0.00051
36.00000 78.00000 0.00230
37.00000 78.00000 0.00696
38.00000 78.00000 0.00000
39.00000 78.00000 0.00000
0.00000 79.00000 0.00000
1.00000 79.00000 0.00000
2.00000 79.00000 0.00000
3.00000 79.00000 0.00000
4.00000 79.00000 0.00000
5.00000 79.00000 0.00000
6.00000 79.00000 0.00000
7.00000 79.00000 0.00000
8.00000 79.00000 0.00000
9.00000 79.00000 0.00000
10.00000 79.00000 0.00000
11.00000 79.00000 0.00000
12.00000 79.00000 0.00000
13.00000 79.00000 0.00000
14.00000 79.00000 0.00000
15.00000 79.00000 0.00000
16.00000 79.00000 0.00000
17.00000 79.00000 0.00000
18.00000 79.00000 0.00000
19.00000 79.00000 0.00000
20.00000 79.00000 0.00000
21.00000 79.00000 0.00000
22.00000 79.00000 0.00000
23.00000 79.00000 0.00000
24.00000 79.00000 0.00000
25.00000 79.00000 0.00000
26.00000 79.00000 0.00000
27.00000 79.00000 0.00000
28.00000 79.00000 0.00000
29.00000 79.00000 0.00000
30.00000 79.00000 0.00000
31.00000 79.00000 0.00000
32.00000 79.00000 0.00000
33.00000 79.00000 0.00000
34.00000 79.00000 0.00001
35.00000 79.00000 0.00008
36.00000 79.00000 0.00037
37.00000 79.00000 0.00134
38.00000 79.00000 0.00296
39.00000 79.00000 0.00000
0.00000 80.00000 0.00000
1.00000 80.00000 0.00000
2.00000 80.00000 0.00000
3.00000 80.00000 0.00000
4.00000 80.00000 0.00000
5.00000 80.00000 0.00000
6.00000 80.00000 0.00000
7.00000 80.00000 0.00000
8.00000 80.00000 0.00000
9.00000 80.00000 0.00000
10.00000 80.00000 0.00000
11.00000 80.00000 0.00000
12.00000 80.00000 0.00000
13.00000 80.00000 0.00000
14.00000 80.00000 0.00000
15.00000 80.00000 0.00000
16.00000 80.00000 0.00000
17.00000 80.00000 0.00000
18.00000 80.00000 0.00000
19.00000 80.00000 0.00000
20.00000 80.00000 0.00000
21.00000 80.00000 0.00000
22.00000 80.00000 0.00000
23.00000 80.00000 0.00000
24.00000 80.00000 0.00000
25.00000 80.00000 0.00000
26.00000 80.00000 0.00000
27.00000 80.00000 0.00000
28.00000 80.00000 0.00000
29.00000 80.00000 0.00000
30.00000 80.00000 0.00000
31.00000 80.00000 0.00000
32.00000 80.00000 0.00000
33.00000 80.00000 0.00000
34.00000 80.00000 0.00000
35.00000 80.00000 0.00001
36.00000 80.00000 0.00006
37.00000 80.00000 0.00021
38.00000 80.00000 0.00057
39.00000 80.00000 0.00086
0.00000 81.00000 0.00073
1.00000 81.00000 0.00000
2.00000 81.00000 0.00000
3.00000 81.00000 0.00000
4.00000 81.00000 0.00000
5.00000 81.00000 0.00000
6.00000 81.00000 0.00000
7.00000 81.00000 0.00000
8.00000 81.00000 0.00000
9.00000 81.00000 0.00000
10.00000 81.00000 0.00000
11.00000 81.00000 0.00000
12.00000 81.00000 0.00000
13.00000 81.00000 0.00000
14.00000 81.00000 0.00000
15.00000 81.00000 0.00000
16.00000 81.00000 0.00000
17.00000 81.00000 0.00000
18.00000 81.00000 0.00000
19.00000 81.00000 0.00000
20.00000 81.00000 0.00000
21.00000 81.00000 0.00000
22.00000 81.00000 0.00000
23.00000 81.00000 0.00000
24.00000 81.00000 0.00000
25.00000 81.00000 0.00000
26.00000 81.00000 0.00000
27.00000 81.00000 0.00000
28.00000 81.00000 0.00000
29.00000 81.00000 0.00000
30.00000 81.00000 0.00000
31.00000 81.00000 0.00000
32.00000 81.00000 0.00000
33.00000 81.00000 0.00000
34.00000 81.00000 0.00000
35.00000 81.00000 0.00000
36.00000 81.00000 0.00001
37.00000 81.00000 0.00004
38.00000 81.00000 0.00009
39.00000 81.00000 0.00018
0.00000 82.00000 0.00015
1.00000 82.00000 0.00073
2.00000 82.00000 0.00000
3.00000 82.00000 0.00000
4.00000 82.00000 0.00000
5.00000 82.00000 0.00000
6.00000 82.00000 0.00000
7.00000 82.00000 0.00000
8.00000 82.00000 0.00000
9.00000 82.00000 0.00000
10.00000 82.00000 0.00000
11.00000 82.00000 0.00000
12.00000 82.00000 0.00000
13.00000 82.00000 0.00000
14.00000 82.00000 0.00000
15.00000 82.00000 0.00000
16.00000 82.00000 0.00000
17.00000 82.00000 0.00000
18.00000 82.00000 0.00000
19.00000 82.00000 0.00000
20.00000 82.00000 0.00000
21.00000 82.00000 0.00000
22.00000 82.00000 0.00000
23.00000 82.00000 0.00000
24.00000 82.00000 0.00000
25.00000 82.00000 0.00000
26.00000 82.00000 0.00000
27.00000 82.00000 0.00000
28.00000 82.00000 0.00000
29.00000 82.00000 0.00000
30.00000 82.00000 0.00000
31.00000 82.00000 0.00000
32.00000 82.00000 0.00000
33.00000 82.00000 0.00000
34.00000 82.00000 0.00000
35.00000 82.00000 0.00000
36.00000 82.00000 0.00000
37.00000 82.00000 0.00000
38.00000 82.00000 0.00001
39.00000 82.00000 0.00003
0.00000 83.00000 0.00002
1.00000 83.00000 0.00015
2.00000 83.00000 0.00073
3.00000 83.00000 0.00000
4.00000 83.00000 0.00000
5.00000 83.00000 0.00000
6.00000 83.00000 0.00000
7.00000 83.00000 0.00000
8.00000 83.00000 0.00000
9.00000 83.00000 0.00000
10.00000 83.00000 0.00000
11.00000 83.00000 0.00000
12.00000 83.00000 0.00000
13.00000 83.00000 0.00000
14.00000 83.00000 0.00000
15.00000 83.00000 0.00000
16.00000 83.00000 0.00000
17.00000 83.00000 0.00000
18.00000 83.00000 0.00000
19.00000 83.00000 0.00000
20.00000 83.00000 0.00000
21.00000 83.00000 0.00000
22.00000 83.00000 0.00000
23.00000 83.00000 0.00000
24.00000 83.00000 0.00000
25.00000 83.00000 0.00000
26.00000 83.00000 0.00000
27.00000 83.00000 0.00000
28.00000 83.00000 0.00000
29.00000 83.00000 0.00000
30.00000 83.00000 0.00000
31.00000 83.00000 0.00000
32.00000 83.00000 0.00000
33.00000 83.00000 0.00000
34.00000 83.00000 0.00000
35.00000 83.00000 0.00000
36.00000 83.00000 0.00000
37.00000 83.00000 0.00000
38.00000 83.00000 0.00000
39.00000 83.00000 0.00000
0.00000 84.00000 0.00000
1.00000 84.00000 0.00002
2.00000 84.00000 0.00015
3.00000 84.00000 0.00073
4.00000 84.00000 0.00000
5.00000 84.00000 0.00000
6.00000 84.00000 0.00000
7.00000 84.00000 0.00000
8.00000 84.00000 0.00000
9.00000 84.00000 0.00000
10.00000 84.00000 0.00000
11.00000 84.00000 0.00000
12.00000 84.00000 0.00000
13.00000 84.00000 0.00000
14.00000 84.00000 0.00000
15.00000 84.00000 0.00000
16.00000 84.00000 0.00000
17.00000 84.00000 0.00000
18.00000 84.00000 0.00000
19.00000 84.00000 0.00000
20.00000 84.00000 0.00000
21.00000 84.00000 0.00000
22.00000 84.00000 0.00000
23.00000 84.00000 0.00000
24.00000 84.00000 0.00000
25.00000 84.00000 0.00000
26.00000 84.00000 0.00000
27.00000 84.00000 0.00000
28.00000 84.00000 0.00000
29.00000 84.00000 0.00000
30.00000 84.00000 0.00000
31.00000 84.00000 0.00000
32.00000 84.00000 0.00000
33.00000 84.00000 0.00000
34.00000 84.00000 0.00000
35.00000 84.00000 0.00000
36.00000 84.00000 0.00000
37.00000 84.00000 0.00000
38.00000 84.00000 0.00000
39.00000 84.00000 0.00000
0.00000 85.00000 0.00000
1.00000 85.00000 0.00000
2.00000 85.00000 0.00002
3.00000 85.00000 0.00015
4.00000 85.00000 0.00073
5.00000 85.00000 0.00000
6.00000 85.00000 0.00000
7.00000 85.00000 0.00000
8.00000 85.00000 0.00000
9.00000 85.00000 0.00000
10.00000 85.00000 0.00000
11.00000 85.00000 0.00000
12.00000 85.00000 0.00000
13.00000 85.00000 0.00000
14.00000 85.00000 0.00000
15.00000 85.00000 0.00000
16.00000 85.00000 0.00000
17.00000 85.00000 0.00000
18.00000 85.00000 0.00000
19.00000 85.00000 0.00000
20.00000 85.00000 0.00000
21.00000 85.00000 0.00000
22.00000 85.00000 0.00000
23.00000 85.00000 0.00000
24.00000 85.00000 0.00000
25.00000 85.00000 0.00000
26.00000 85.00000 0.00000
27.00000 85.00000 0.00000
28.00000 85.00000 0.00000
29.00000 85.00000 0.00000
30.00000 85.00000 0.00000
31.00000 85.00000 0.00000
32.00000 85.00000 0.00000
33.00000 85.00000 0.00000
34.00000 85.00000 0.00000
35.00000 85.00000 0.00000
36.00000 85.00000 0.00000
37.00000 85.00000 0.00000
38.00000 85.00000 0.00000
39.00000 85.00000 0.00000
0.00000 86.00000 0.00000
1.00000 86.00000 0.00000
2.00000 86.00000 0.00000
3.00000 86.00000 0.00002
4.00000 86.00000 0.00015
5.00000 86.00000 0.00073
6.00000 86.00000 0.00000
7.00000 86.00000 0.00000
8.00000 86.00000 0.00000
9.00000 86.00000 0.00000
10.00000 86.00000 0.00000
11.00000 86.00000 0.00000
12.00000 86.00000 0.00000
13.00000 86.00000 0.00000
14.00000 86.00000 0.00000
15.00000 86.00000 0.00000
16.00000 86.00000 0.00000
17.00000 86.00000 0.00000
18.00000 86.00000 0.00000
19.00000 86.00000 0.00000
20.00000 86.00000 0.00000
21.00000 86.00000 0.00000
22.00000 86.00000 0.00000
23.00000 86.00000 0.00000
24.00000 86.00000 0.00000
25.00000 86.00000 0.00000
26.00000 86.00000 0.00000
27.00000 86.00000 0.00000
28.00000 86.00000 0.00000
29.00000 86.00000 0.00000
30.00000 86.00000 0.00000
31.00000 86.00000 0.00000
32.00000 86.00000 0.00000
33.00000 86.00000 0.00000
34.00000 86.00000 0.00000
35.00000 86.00000 0.00000
36.00000 86.00000 0.00000
37.00000 86.00000 0.00000
38.00000 86.00000 0.00000
39.00000 86.00000 0.00000
0.00000 87.00000 0.00000
1.00000 87.00000 0.00000
2.00000 87.00000 0.00000
3.00000 87.00000 0.00000
4.00000 87.00000 0.00002
5.00000 87.00000 0.00015
6.00000 87.00000 0.00073
7.00000 87.00000 0.00000
8.00000 87.00000 0.00000
9.00000 87.00000 0.00000
10.00000 87.00000 0.00000
11.00000 87.00000 0.00000
12.00000 87.00000 0.00000
13.00000 87.00000 0.00000
14.00000 87.00000 0.00000
15.00000 87.00000 0.00000
16.00000 87.00000 0.00000
17.00000 87.00000 0.00000
18.00000 87.00000 0.00000
19.00000 87.00000 0.00000
20.00000 87.00000 0.00000
21.00000 87.00000 0.00000
22.00000 87.00000 0.00000
23.00000 87.00000 0.00000
24.00000 87.00000 0.00000
25.00000 87.00000 0.00000
26.00000 87.00000 0.00000
27.00000 87.00000 0.00000
28.00000 87.00000 0.00000
29.00000 87.00000 0.00000
30.00000 87.00000 0.00000
31.00000 87.00000 0.00000
32.00000 87.00000 0.00000
33.00000 87.00000 0.00000
34.00000 87.00000 0.00000
35.00000 87.00000 0.00000
36.00000 87.00000 0.00000
37.00000 87.00000 0.00000
38.00000 87.00000 0.00000
39.00000 87.00000 0.00000
0.00000 88.00000 0.00000
1.00000 88.00000 0.00000
2.00000 88.00000 0.00000
3.00000 88.00000 0.00000
4.00000 88.00000 0.00000
5.00000 88.00000 0.00002
6.00000 88.00000 0.00015
7.00000 88.00000 0.00073
8.00000 88.00000 0.00000
9.00000 88.00000 0.00000
10.00000 88.00000 0.00000
11.00000 88.00000 0.00000
12.00000 88.00000 0.00000
13.00000 88.00000 0.00000
14.00000 88.00000 0.00000
15.00000 88.00000 0.00000
16.00000 88.00000 0.00000
17.00000 88.00000 0.00000
18.00000 88.00000 0.00000
19.00000 88.00000 0.00000
20.00000 88.00000 0.00000
21.00000 88.00000 0.00000
22.00000 88.00000 0.00000
23.00000 88.00000 0.00000
24.00000 88.00000 0.00000
25.00000 88.00000 0.00000
26.00000 88.00000 0.00000
27.00000 88.00000 0.00000
28.00000 88.00000 0.00000
29.00000 88.00000 0.00000
30.00000 88.00000 0.00000
31.00000 88.00000 0.00000
32.00000 88.00000 0.00000
33.00000 88.00000 0.00000
34.00000 88.00000 0.00000
35.00000 88.00000 0.00000
36.00000 88.00000 0.00000
37.00000 88.00000 0.00000
38.00000 88.00000 0.00000
39.00000 88.00000 0.00000
0.00000 89.00000 0.00000
1.00000 89.00000 0.00000
2.00000 89.00000 0.00000
3.00000 89.00000 0.00000
4.00000 89.00000 0.00000
5.00000 89.00000 0.00000
6.00000 89.00000 0.00002
7.00000 89.00000 0.00015
8.00000 89.00000 0.00073
9.00000 89.00000 0.00000
10.00000 89.00000 0.00000
11.00000 89.00000 0.00000
12.00000 89.00000 0.00000
13.00000 89.00000 0.00000
14.00000 89.00000 0.00000
15.00000 89.00000 0.00000
16.00000 89.00000 0.00000
17.00000 89.00000 0.00000
18.00000 89.00000 0.00000
19.00000 89.00000 0.00000
20.00000 89.00000 0.00000
21.00000 89.00000 0.00000
22.00000 89.00000 0.00000
23.00000 89.00000 0.00000
24.00000 89.00000 0.00000
25.00000 89.00000 0.00000
26.00000 89.00000 0.00000
27.00000 89.00000 0.00000
28.00000 89.00000 0.00000
29.00000 89.00000 0.00000
30.00000 89.00000 0.00000
31.00000 89.00000 0.00000
32.00000 89.00000 0.00000
33.00000 89.00000 0.00000
34.00000 89.00000 0.00000
35.00000 89.00000 0.00000
36.00000 89.00000 0.00000
37.00000 89.00000 0.00000
38.00000 89.00000 0.00000
39.00000 89.00000 0.00000
0.00000 90.00000 0.00000
1.00000 90.00000 0.00000
2.00000 90.00000 0.00000
3.00000 90.00000 0.00000
4.00000 90.00000 0.00000
5.00000 90.00000 0.00000
6.00000 90.00000 0.00000
7.00000 90.00000 0.00002
8.00000 90.00000 0.00015
9.00000 90.00000 0.00073
10.00000 90.00000 0.00000
11.00000 90.00000 0.00000
12.00000 90.00000 0.00000
13.00000 90.00000 0.00000
14.00000 90.00000 0.00000
15.00000 90.00000 0.00000
16.00000 90.00000 0.00000
17.00000 90.00000 0.00000
18.00000 90.00000 0.00000
19.00000 90.00000 0.00000
20.00000 90.00000 0.00000
21.00000 90.00000 0.00000
22.00000 90.00000 0.00000
23.00000 90.00000 0.00000
24.00000 90.00000 0.00000
25.00000 90.00000 0.00000
26.00000 90.00000 0.00000
27.00000 90.00000 0.00000
28.00000 90.00000 0.00000
29.00000 90.00000 0.00000
30.00000 90.00000 0.00000
31.00000 90.00000 0.00000
32.00000 90.00000 0.00000
33.00000 90.00000 0.00000
34.00000 90.00000 0.00000
35.00000 90.00000 0.00000
36.00000 90.00000 0.00000
37.00000 90.00000 0.00000
38.00000 90.00000 0.00000
39.00000 90.00000 0.00000
0.00000 91.00000 0.00000
1.00000 91.00000 0.00000
2.00000 91.00000 0.00000
3.00000 91.00000 0.00000
4.00000 91.00000 0.00000
5.00000 91.00000 0.00000
6.00000 91.00000 0.00000
7.00000 91.00000 0.00000
8.00000 91.00000 0.00002
9.00000 91.00000 0.00015
10.00000 91.00000 0.00073
11.00000 91.00000 0.00000
12.00000 91.00000 0.00000
13.00000 91.00000 0.00000
14.00000 91.00000 0.00000
15.00000 91.00000 0.00000
16.00000 91.00000 0.00000
17.00000 91.00000 0.00000
18.00000 91.00000 0.00000
19.00000 91.00000 0.00000
20.00000 91.00000 0.00000
21.00000 91.00000 0.00000
22.00000 91.00000 0.00000
23.00000 91.00000 0.00000
24.00000 91.00000 0.00000
25.00000 91.00000 0.00000
26.00000 91.00000 0.00000
27.00000 91.00000 0.00000
28.00000 91.00000 0.00000
29.00000 91.00000 0.00000
30.00000 91.00000 0.00000
31.00000 91.00000 0.00000
32.00000 91.00000 0.00000
33.00000 91.00000 0.00000
34.00000 91.00000 0.00000
35.00000 91.00000 0.00000
36.00000 91.00000 0.00000
37.00000 91.00000 0.00000
38.00000 91.00000 0.00000
39.00000 91.00000 0.00000
0.00000 92.00000 0.00000
1.00000 92.00000 0.00000
2.00000 92.00000 0.00000
3.00000 92.00000 0.00000
4.00000 92.00000 0.00000
5.00000 92.00000 0.00000
6.00000 92.00000 0.00000
7.00000 92.00000 0.00000
8.00000 92.00000 0.00000
9.00000 92.00000 0.00002
10.00000 92.00000 0.00015
11.00000 92.00000 0.00073
12.00000 92.00000 0.00000
13.00000 92.00000 0.00000
14.00000 92.00000 0.00000
15.00000 92.00000 0.00000
16.00000 92.00000 0.00000
17.00000 92.00000 0.00000
18.00000 92.00000 0.00000
19.00000 92.00000 0.00000
20.00000 92.00000 0.00000
21.00000 92.00000 0.00000
22.00000 92.00000 0.00000
23.00000 92.00000 0.00000
24.00000 92.00000 0.00000
25.00000 92.00000 0.00000
26.00000 92.00000 0.00000
27.00000 92.00000 0.00000
28.00000 92.00000 0.00000
29.00000 92.00000 0.00000
30.00000 92.00000 0.00000
31.00000 92.00000 0.00000
32.00000 92.00000 0.00000
33.00000 92.00000 0.00000
34.00000 92.00000 0.00000
35.00000 92.00000 0.00000
36.00000 92.00000 0.00000
37.00000 92.00000 0.00000
38.00000 92.00000 0.00000
39.00000 92.00000 0.00000
0.00000 93.00000 0.00000
1.00000 93.00000 0.00000
2.00000 93.00000 0.00000
3.00000 93.00000 0.00000
4.00000 93.00000 0.00000
5.00000 93.00000 0.00000
6.00000 93.00000 0.00000
7.00000 93.00000 0.00000
8.00000 93.00000 0.00000
9.00000 93.00000 0.00000
10.00000 93.00000 0.00002
11.00000 93.00000 0.00015
12.00000 93.00000 0.00073
13.00000 93.00000 0.00000
14.00000 93.00000 0.00000
15.00000 93.00000 0.00000
16.00000 93.00000 0.00000
17.00000 93.00000 0.00000
18.00000 93.00000 0.00000
19.00000 93.00000 0.00000
20.00000 93.00000 0.00000
21.00000 93.00000 0.00000
22.00000 93.00000 0.00000
23.00000 93.00000 0.00000
24.00000 93.00000 0.00000
25.00000 93.00000 0.00000
26.00000 93.00000 0.00000
27.00000 93.00000 0.00000
28.00000 93.00000 0.00000
29.00000 93.00000 0.00000
30.00000 93.00000 0.00000
31.00000 93.00000 0.00000
32.00000 93.00000 0.00000
33.00000 93.00000 0.00000
34.00000 93.00000 0.00000
35.00000 93.00000 0.00000
36.00000 93.00000 0.00000
37.00000 93.00000 0.00000
38.00000 93.00000 0.00000
39.00000 93.00000 0.00000
0.00000 94.00000 0.00000
1.00000 94.00000 0.00000
2.00000 94.00000 0.00000
3.00000 94.00000 0.00000
4.00000 94.00000 0.00000
5.00000 94.00000 0.00000
6.00000 94.00000 0.00000
7.00000 94.00000 0.00000
8.00000 94.00000 0.00000
9.00000 94.00000 0.00000
10.00000 94.00000 0.00000
11.00000 94.00000 0.00002
12.00000 94.00000 0.00015
13.00000 94.00000 0.00073
14.00000 94.00000 0.00000
15.00000 94.00000 0.00000
16.00000 94.00000 0.00000
17.00000 94.00000 0.00000
18.00000 94.00000 0.00000
19.00000 94.00000 0.00000
20.00000 94.00000 0.00000
21.00000 94.00000 0.00000
22.00000 94.00000 0.00000
23.00000 94.00000 0.00000
24.00000 94.00000 0.00000
25.00000 94.00000 0.00000
26.00000 94.00000 0.00000
27.00000 94.00000 0.00000
28.00000 94.00000 0.00000
29.00000 94.00000 0.00000
30.00000 94.00000 0.00000
31.00000 94.00000 0.00000
32.00000 94.00000 0.00000
33.00000 94.00000 0.00000
34.00000 94.00000 0.00000
35.00000 94.00000 0.00000
36.00000 94.00000 0.00000
37.00000 94.00000 0.00000
38.00000 94.00000 0.00000
39.00000 94.00000 0.00000
0.00000 95.00000 0.00000
1.00000 95.00000 0.00000
2.00000 95.00000 0.00000
3.00000 95.00000 0.00000
4.00000 95.00000 0.00000
5.00000 95.00000 0.00000
6.00000 95.00000 0.00000
7.00000 95.00000 0.00000
8.00000 95.00000 0.00000
9.00000 95.00000 0.00000
10.00000 95.00000 0.00000
11.00000 95.00000 0.00000
12.00000 95.00000 0.00002
13.00000 95.00000 0.00015
14.00000 95.00000 0.00073
15.00000 95.00000 0.00000
16.00000 95.00000 0.00000
17.00000 95.00000 0.00000
18.00000 95.00000 0.00000
19.00000 95.00000 0.00000
20.00000 95.00000 0.00000
21.00000 95.00000 0.00000
22.00000 95.00000 0.00000
23.00000 95.00000 0.00000
24.00000 95.00000 0.00000
25.00000 95.00000 0.00000
26.00000 95.00000 0.00000
27.00000 95.00000 0.00000
28.00000 95.00000 0.00000
29.00000 95.00000 0.00000
30.00000 95.00000 0.00000
31.00000 95.00000 0.00000
32.00000 95.00000 0.00000
33.00000 95.00000 0.00000
34.00000 95.00000 0.00000
35.00000 95.00000 0.00000
36.00000 95.00000 0.00000
37.00000 95.00000 0.00000
38.00000 95.00000 0.00000
39.00000 95.00000 0.00000
0.00000 96.00000 0.00000
1.00000 96.00000 0.00000
2.00000 96.00000 0.00000
3.00000 96.00000 0.00000
4.00000 96.00000 0.00000
5.00000 96.00000 0.00000
6.00000 96.00000 0.00000
7.00000 96.00000 0.00000
8.00000 96.00000 0.00000
9.00000 96.00000 0.00000
10.00000 96.00000 0.00000
11.00000 96.00000 0.00000
12.00000 96.00000 0.00000
13.00000 96.00000 0.00002
14.00000 96.00000 0.00015
15.00000 96.00000 0.00073
16.00000 96.00000 0.00000
17.00000 96.00000 0.00000
18.00000 96.00000 0.00000
19.00000 96.00000 0.00000
20.00000 96.00000 0.00000
21.00000 96.00000 0.00000
22.00000 96.00000 0.00000
23.00000 96.00000 0.00000
24.00000 96.00000 0.00000
25.00000 96.00000 0.00000
26.00000 96.00000 0.00000
27.00000 96.00000 0.00000
28.00000 96.00000 0.00000
29.00000 96.00000 0.00000
30.00000 96.00000 0.00000
31.00000 96.00000 0.00000
32.00000 96.00000 0.00000
33.00000 96.00000 0.00000
34.00000 96.00000 0.00000
35.00000 96.00000 0.00000
36.00000 96.00000 0.00000
37.00000 96.00000 0.00000
38.00000 96.00000 0.00000
39.00000 96.00000 0.00000
0.00000 97.00000 0.00000
1.00000 97.00000 0.00000
2.00000 97.00000 0.00000
3.00000 97.00000 0.00000
4.00000 97.00000 0.00000
5.00000 97.00000 0.00000
6.00000 97.00000 0.00000
7.00000 97.00000 0.00000
8.00000 97.00000 0.00000
9.00000 97.00000 0.00000
10.00000 97.00000 0.00000
11.00000 97.00000 0.00000
12.00000 97.00000 0.00000
13.00000 97.00000 0.00000
14.00000 97.00000 0.00002
15.00000 97.00000 0.00015
16.00000 97.00000 0.00073
17.00000 97.00000 0.00000
18.00000 97.00000 0.00000
19.00000 97.00000 0.00000
20.00000 97.00000 0.00000
21.00000 97.00000 0.00000
22.00000 97.00000 0.00000
23.00000 97.00000 0.00000
24.00000 97.00000 0.00000
25.00000 97.00000 0.00000
26.00000 97.00000 0.00000
27.00000 97.00000 0.00000
28.00000 97.00000 0.00000
29.00000 97.00000 0.00000
30.00000 97.00000 0.00000
31.00000 97.00000 0.00000
32.00000 97.00000 0.00000
33.00000 97.00000 0.00000
34.00000 97.00000 0.00000
35.00000 97.00000 0.00000
36.00000 97.00000 0.00000
37.00000 97.00000 0.00000
38.00000 97.00000 0.00000
39.00000 97.00000 0.00000
0.00000 98.00000 0.00000
1.00000 98.00000 0.00000
2.00000 98.00000 0.00000
3.00000 98.00000 0.00000
4.00000 98.00000 0.00000
5.00000 98.00000 0.00000
6.00000 98.00000 0.00000
7.00000 98.00000 0.00000
8.00000 98.00000 0.00000
9.00000 98.00000 0.00000
10.00000 98.00000 0.00000
11.00000 98.00000 0.00000
12.00000 98.00000 0.00000
13.00000 98.00000 0.00000
14.00000 98.00000 0.00000
15.00000 98.00000 0.00002
16.00000 98.00000 0.00015
17.00000 98.00000 0.00073
18.00000 98.00000 0.00000
19.00000 98.00000 0.00000
20.00000 98.00000 0.00000
21.00000 98.00000 0.00000
22.00000 98.00000 0.00000
23.00000 98.00000 0.00000
24.00000 98.00000 0.00000
25.00000 98.00000 0.00000
26.00000 98.00000 0.00000
27.00000 98.00000 0.00000
28.00000 98.00000 0.00000
29.00000 98.00000 0.00000
30.00000 98.00000 0.00000
31.00000 98.00000 0.00000
32.00000 98.00000 0.00000
33.00000 98.00000 0.00000
34.00000 98.00000 0.00000
35.00000 98.00000 0.00000
36.00000 98.00000 0.00000
37.00000 98.00000 0.00000
38.00000 98.00000 0.00000
39.00000 98.00000 0.00000
0.00000 99.00000 0.00000
1.00000 99.00000 0.00000
2.00000 99.00000 0.00000
3.00000 99.00000 0.00000
4.00000 99.00000 0.00000
5.00000 99.00000 0.00000
6.00000 99.00000 0.00000
7.00000 99.00000 0.00000
8.00000 99.00000 0.00000
9.00000 99.00000 0.00000
10.00000 99.00000 0.00000
11.00000 99.00000 0.00000
12.00000 99.00000 0.00000
13.00000 99.00000 0.00000
14.00000 99.00000 0.00000
15.00000 99.00000 0.00000
16.00000 99.00000 0.00002
17.00000 99.00000 0.00015
18.00000 99.00000 0.00073
19.00000 99.00000 0.00000
20.00000 99.00000 0.00000
21.00000 99.00000 0.00000
22.00000 99.00000 0.00000
23.00000 99.00000 0.00000
24.00000 99.00000 0.00000
25.00000 99.00000 0.00000
26.00000 99.00000 0.00000
27.00000 99.00000 0.00000
28.00000 99.00000 0.00000
29.00000 99.00000 0.00000
30.00000 99.00000 0.00000
31.00000 99.00000 0.00000
32.00000 99.00000 0.00000
33.00000 99.00000 0.00000
34.00000 99.00000 0.00000
35.00000 99.00000 0.00000
36.00000 99.00000 0.00000
37.00000 99.00000 0.00000
38.00000 99.00000 0.00000
39.00000 99.00000 0.00000
0.00000 100.00000 0.00000
1.00000 100.00000 0.00000
2.00000 100.00000 0.00000
3.00000 100.00000 0.00000
4.00000 100.00000 0.00000
5.00000 100.00000 0.00000
6.00000 100.00000 0.00000
7.00000 100.00000 0.00000
8.00000 100.00000 0.00000
9.00000 100.00000 0.00000
10.00000 100.00000 0.00000
11.00000 100.00000 0.00000
12.00000 100.00000 0.00000
13.00000 100.00000 0.00000
14.00000 100.00000 0.00000
15.00000 100.00000 0.00000
16.00000 100.00000 0.00000
17.00000 100.00000 0.00002
18.00000 100.00000 0.00015
19.00000 100.00000 0.00073
20.00000 100.00000 0.00000
21.00000 100.00000 0.00000
22.00000 100.00000 0.00000
23.00000 100.00000 0.00000
24.00000 100.00000 0.00000
25.00000 100.00000 0.00000
26.00000 100.00000 0.00000
27.00000 100.00000 0.00000
28.00000 100.00000 0.00000
29.00000 100.00000 0.00000
30.00000 100.00000 0.00000
31.00000 100.00000 0.00000
32.00000 100.00000 0.00000
33.00000 100.00000 0.00000
34.00000 100.00000 0.00000
35.00000 100.00000 0.00000
36.00000 100.00000 0.00000
37.00000 100.00000 0.00000
38.00000 100.00000 0.00000
39.00000 100.00000 0.00000
0.00000 101.00000 0.00000
1.00000 101.00000 0.00000
2.00000 101.00000 0.00000
3.00000 101.00000 0.00000
4.00000 101.00000 0.00000
5.00000 101.00000 0.00000
6.00000 101.00000 0.00000
7.00000 101.00000 0.00000
8.00000 101.00000 0.00000
9.00000 101.00000 0.00000
10.00000 101.00000 0.00000
11.00000 101.00000 0.00000
12.00000 101.00000 0.00000
13.00000 101.00000 0.00000
14.00000 101.00000 0.00000
15.00000 101.00000 0.00000
16.00000 101.00000 0.00000
17.00000 101.00000 0.00000
18.00000 101.00000 0.00002
19.00000 101.00000 0.00015
20.00000 101.00000 0.00073
21.00000 101.00000 0.00000
22.00000 101.00000 0.00000
23.00000 101.00000 0.00000
24.00000 101.00000 0.00000
25.00000 101.00000 0.00000
26.00000 101.00000 0.00000
27.00000 101.00000 0.00000
28.00000 101.00000 0.00000
29.00000 101.00000 0.00000
30.00000 101.00000 0.00000
31.00000 101.00000 0.00000
32.00000 101.00000 0.00000
33.00000 101.00000 0.00000
34.00000 101.00000 0.00000
35.00000 101.00000 0.00000
36.00000 101.00000 0.00000
37.00000 101.00000 0.00000
38.00000 101.00000 0.00000
39.00000 101.00000 0.00000
0.00000 102.00000 0.00000
1.00000 102.00000 0.00000
2.00000 102.00000 0.00000
3.00000 102.00000 0.00000
4.00000 102.00000 0.00000
5.00000 102.00000 0.00000
6.00000 102.00000 0.00000
7.00000 102.00000 0.00000
8.00000 102.00000 0.00000
9.00000 102.00000 0.00000
10.00000 102.00000 0.00000
11.00000 102.00000 0.00000
12.00000 102.00000 0.00000
13.00000 102.00000 0.00000
14.00000 102.00000 0.00000
15.00000 102.00000 0.00000
16.00000 102.00000 0.00000
17.00000 102.00000 0.00000
18.00000 102.00000 0.00000
19.00000 102.00000 0.00002
20.00000 102.00000 0.00015
21.00000 102.00000 0.00073
22.00000 102.00000 0.00000
23.00000 102.00000 0.00000
24.00000 102.00000 0.00000
25.00000 102.00000 0.00000
26.00000 102.00000 0.00000
27.00000 102.00000 0.00000
28.00000 102.00000 0.00000
29.00000 102.00000 0.00000
30.00000 102.00000 0.00000
31.00000 102.00000 0.00000
32.00000 102.00000 0.00000
33.00000 102.00000 0.00000
34.00000 102.00000 0.00000
35.00000 102.00000 0.00000
36.00000 102.00000 0.00000
37.00000 102.00000 0.00000
38.00000 102.00000 0.00000
39.00000 102.00000 0.00000
0.00000 103.00000 0.00000
1.00000 103.00000 0.00000
2.00000 103.00000 0.00000
3.00000 103.00000 0.00000
4.00000 103.00000 0.00000
5.00000 103.00000 0.00000
6.00000 103.00000 0.00000
7.00000 103.00000 0.00000
8.00000 103.00000 0.00000
9.00000 103.00000 0.00000
10.00000 103.00000 0.00000
11.00000 103.00000 0.00000
12.00000 103.00000 0.00000
13.00000 103.00000 0.00000
14.00000 103.00000 0.00000
15.00000 103.00000 0.00000
16.00000 103.00000 0.00000
17.00000 103.00000 0.00000
18.00000 103.00000 0.00000
19.00000 103.00000 0.00000
20.00000 103.00000 0.00002
21.00000 103.00000 0.00015
22.00000 103.00000 0.00073
23.00000 103.00000 0.00000
24.00000 103.00000 0.00000
25.00000 103.00000 0.00000
26.00000 103.00000 0.00000
27.00000 103.00000 0.00000
28.00000 103.00000 0.00000
29.00000 103.00000 0.00000
30.00000 103.00000 0.00000
31.00000 103.00000 0.00000
32.00000 103.00000 0.00000
33.00000 103.00000 0.00000
34.00000 103.00000 0.00000
35.00000 103.00000 0.00000
36.00000 103.00000 0.00000
37.00000 103.00000 0.00000
38.00000 103.00000 0.00000
39.00000 103.00000 0.00000
0.00000 104.00000 0.00000
1.00000 104.00000 0.00000
2.00000 104.00000 0.00000
3.00000 104.00000 0.00000
4.00000 104.00000 0.00000
5.00000 104.00000 0.00000
6.00000 104.00000 0.00000
7.00000 104.00000 0.00000
8.00000 104.00000 0.00000
9.00000 104.00000 0.00000
10.00000 104.00000 0.00000
11.00000 104.00000 0.00000
12.00000 104.00000 0.00000
13.00000 104.00000 0.00000
14.00000 104.00000 0.00000
15.00000 104.00000 0.00000
16.00000 104.00000 0.00000
17.00000 104.00000 0.00000
18.00000 104.00000 0.00000
19.00000 104.00000 0.00000
20.00000 104.00000 0.00000
21.00000 104.00000 0.00002
22.00000 104.00000 0.00015
23.00000 104.00000 0.00073
24.00000 104.00000 0.00000
25.00000 104.00000 0.00000
26.00000 104.00000 0.00000
27.00000 104.00000 0.00000
28.00000 104.00000 0.00000
29.00000 104.00000 0.00000
30.00000 104.00000 0.00000
31.00000 104.00000 0.00000
32.00000 104.00000 0.00000
33.00000 104.00000 0.00000
34.00000 104.00000 0.00000
35.00000 104.00000 0.00000
36.00000 104.00000 0.00000
37.00000 104.00000 0.00000
38.00000 104.00000 0.00000
39.00000 104.00000 0.00000
0.00000 105.00000 0.00000
1.00000 105.00000 0.00000
2.00000 105.00000 0.00000
3.00000 105.00000 0.00000
4.00000 105.00000 0.00000
5.00000 105.00000 0.00000
6.00000 105.00000 0.00000
7.00000 105.00000 0.00000
8.00000 105.00000 0.00000
9.00000 105.00000 0.00000
10.00000 105.00000 0.00000
11.00000 105.00000 0.00000
12.00000 105.00000 0.00000
13.00000 105.00000 0.00000
14.00000 105.00000 0.00000
15.00000 105.00000 0.00000
16.00000 105.00000 0.00000
17.00000 105.00000 0.00000
18.00000 105.00000 0.00000
19.00000 105.00000 0.00000
20.00000 105.00000 0.00000
21.00000 105.00000 0.00000
22.00000 105.00000 0.00002
23.00000 105.00000 0.00015
24.00000 105.00000 0.00073
25.00000 105.00000 0.00000
26.00000 105.00000 0.00000
27.00000 105.00000 0.00000
28.00000 105.00000 0.00000
29.00000 105.00000 0.00000
30.00000 105.00000 0.00000
31.00000 105.00000 0.00000
32.00000 105.00000 0.00000
33.00000 105.00000 0.00000
34.00000 105.00000 0.00000
35.00000 105.00000 0.00000
36.00000 105.00000 0.00000
37.00000 105.00000 0.00000
38.00000 105.00000 0.00000
39.00000 105.00000 0.00000
0.00000 106.00000 0.00000
1.00000 106.00000 0.00000
2.00000 106.00000 0.00000
3.00000 106.00000 0.00000
4.00000 106.00000 0.00000
5.00000 106.00000 0.00000
6.00000 106.00000 0.00000
7.00000 106.00000 0.00000
8.00000 106.00000 0.00000
9.00000 106.00000 0.00000
10.00000 106.00000 0.00000
11.00000 106.00000 0.00000
12.00000 106.00000 0.00000
13.00000 106.00000 0.00000
14.00000 106.00000 0.00000
15.00000 106.00000 0.00000
16.00000 106.00000 0.00000
17.00000 106.00000 0.00000
18.00000 106.00000 0.00000
19.00000 106.00000 0.00000
20.00000 106.00000 0.00000
21.00000 106.00000 0.00000
22.00000 106.00000 0.00000
23.00000 106.00000 0.00002
24.00000 106.00000 0.00015
25.00000 106.00000 0.00073
26.00000 106.00000 0.00000
27.00000 106.00000 0.00000
28.00000 106.00000 0.00000
29.00000 106.00000 0.00000
30.00000 106.00000 0.00000
31.00000 106.00000 0.00000
32.00000 106.00000 0.00000
33.00000 106.00000 0.00000
34.00000 106.00000 0.00000
35.00000 106.00000 0.00000
36.00000 106.00000 0.00000
37.00000 106.00000 0.00000
38.00000 106.00000 0.00000
39.00000 106.00000 0.00000
0.00000 107.00000 0.00000
1.00000 107.00000 0.00000
2.00000 107.00000 0.00000
3.00000 107.00000 0.00000
4.00000 107.00000 0.00000
5.00000 107.00000 0.00000
6.00000 107.00000 0.00000
7.00000 107.00000 0.00000
8.00000 107.00000 0.00000
9.00000 107.00000 0.00000
10.00000 107.00000 0.00000
11.00000 107.00000 0.00000
12.00000 107.00000 0.00000
13.00000 107.00000 0.00000
14.00000 107.00000 0.00000
15.00000 107.00000 0.00000
16.00000 107.00000 0.00000
17.00000 107.00000 0.00000
18.00000 107.00000 0.00000
19.00000 107.00000 0.00000
20.00000 107.00000 0.00000
21.00000 107.00000 0.00000
22.00000 107.00000 0.00000
23.00000 107.00000 0.00000
24.00000 107.00000 0.00002
25.00000 107.00000 0.00015
26.00000 107.00000 0.00073
27.00000 107.00000 0.00000
28.00000 107.00000 0.00000
29.00000 107.00000 0.00000
30.00000 107.00000 0.00000
31.00000 107.00000 0.00000
32.00000 107.00000 0.00000
33.00000 107.00000 0.00000
34.00000 107.00000 0.00000
35.00000 107.00000 0.00000
36.00000 107.00000 0.00000
37.00000 107.00000 0.00000
38.00000 107.00000 0.00000
39.00000 107.00000 0.00000
0.00000 108.00000 0.00000
1.00000 108.00000 0.00000
2.00000 108.00000 0.00000
3.00000 108.00000 0.00000
4.00000 108.00000 0.00000
5.00000 108.00000 0.00000
6.00000 108.00000 0.00000
7.00000 108.00000 0.00000
8.00000 108.00000 0.00000
9.00000 108.00000 0.00000
10.00000 108.00000 0.00000
11.00000 108.00000 0.00000
12.00000 108.00000 0.00000
13.00000 108.00000 0.00000
14.00000 108.00000 0.00000
15.00000 108.00000 0.00000
16.00000 108.00000 0.00000
17.00000 108.00000 0.00000
18.00000 108.00000 0.00000
19.00000 108.00000 0.00000
20.00000 108.00000 0.00000
21.00000 108.00000 0.00000
22.00000 108.00000 0.00000
23.00000 108.00000 0.00000
24.00000 108.00000 0.00000
25.00000 108.00000 0.00002
26.00000 108.00000 0.00015
27.00000 108.00000 0.00073
28.00000 108.00000 0.00000
29.00000 108.00000 0.00000
30.00000 108.00000 0.00000
31.00000 108.00000 0.00000
32.00000 108.00000 0.00000
33.00000 108.00000 0.00000
34.00000 108.00000 0.00000
35.00000 108.00000 0.00000
36.00000 108.00000 0.00000
37.00000 108.00000 0.00000
38.00000 108.00000 0.00000
39.00000 108.00000 0.00000
0.00000 109.00000 0.00000
1.00000 109.00000 0.00000
2.00000 109.00000 0.00000
3.00000 109.00000 0.00000
4.00000 109.00000 0.00000
5.00000 109.00000 0.00000
6.00000 109.00000 0.00000
7.00000 109.00000 0.00000
8.00000 109.00000 0.00000
9.00000 109.00000 0.00000
10.00000 109.00000 0.00000
11.00000 109.00000 0.00000
12.00000 109.00000 0.00000
13.00000 109.00000 0.00000
14.00000 109.00000 0.00000
15.00000 109.00000 0.00000
16.00000 109.00000 0.00000
17.00000 109.00000 0.00000
18.00000 109.00000 0.00000
19.00000 109.00000 0.00000
20.00000 109.00000 0.00000
21.00000 109.00000 0.00000
22.00000 109.00000 0.00000
23.00000 109.00000 0.00000
24.00000 109.00000 0.00000
25.00000 109.00000 0.00000
26.00000 109.00000 0.00002
27.00000 109.00000 0.00015
28.00000 109.00000 0.00073
29.00000 109.00000 0.00000
30.00000 109.00000 0.00000
31.00000 109.00000 0.00000
32.00000 109.00000 0.00000
33.00000 109.00000 0.00000
34.00000 109.00000 0.00000
35.00000 109.00000 0.00000
36.00000 109.00000 0.00000
37.00000 109.00000 0.00000
38.00000 109.00000 0.00000
39.00000 109.00000 0.00000
0.00000 110.00000 0.00000
1.00000 110.00000 0.00000
2.00000 110.00000 0.00000
3.00000 110.00000 0.00000
4.00000 110.00000 0.00000
5.00000 110.00000 0.00000
6.00000 110.00000 0.00000
7.00000 110.00000 0.00000
8.00000 110.00000 0.00000
9.00000 110.00000 0.00000
10.00000 110.00000 0.00000
11.00000 110.00000 0.00000
12.00000 110.00000 0.00000
13.00000 110.00000 0.00000
14.00000 110.00000 0.00000
15.00000 110.00000 0.00000
16.00000 110.00000 0.00000
17.00000 110.00000 0.00000
18.00000 110.00000 0.00000
19.00000 110.00000 0.00000
20.00000 110.00000 0.00000
21.00000 110.00000 0.00000
22.00000 110.00000 0.00000
23.00000 110.00000 0.00000
24.00000 110.00000 0.00000
25.00000 110.00000 0.00000
26.00000 110.00000 0.00000
27.00000 110.00000 0.00002
28.00000 110.00000 0.00015
29.00000 110.00000 0.00073
30.00000 110.00000 0.00000
31.00000 110.00000 0.00000
32.00000 110.00000 0.00000
33.00000 110.00000 0.00000
34.00000 110.00000 0.00000
35.00000 110.00000 0.00000
36.00000 110.00000 0.00000
37.00000 110.00000 0.00000
38.00000 110.00000 0.00000
39.00000 110.00000 0.00000
0.00000 111.00000 0.00000
1.00000 111.00000 0.00000
2.00000 111.00000 0.00000
3.00000 111.00000 0.00000
4.00000 111.00000 0.00000
5.00000 111.00000 0.00000
6.00000 111.00000 0.00000
7.00000 111.00000 0.00000
8.00000 111.00000 0.00000
9.00000 111.00000 0.00000
10.00000 111.00000 0.00000
11.00000 111.00000 0.00000
12.00000 111.00000 0.00000
13.00000 111.00000 0.00000
14.00000 111.00000 0.00000
15.00000 111.00000 0.00000
16.00000 111.00000 0.00000
17.00000 111.00000 0.00000
18.00000 111.00000 0.00000
19.00000 111.00000 0.00000
20.00000 111.00000 0.00000
21.00000 111.00000 0.00000
22.00000 111.00000 0.00000
23.00000 111.00000 0.00000
24.00000 111.00000 0.00000
25.00000 111.00000 0.00000
26.00000 111.00000 0.00000
27.00000 111.00000 0.00000
28.00000 111.00000 0.00002
29.00000 111.00000 0.00015
30.00000 111.00000 0.00073
31.00000 111.00000 0.00000
32.00000 111.00000 0.00000
33.00000 111.00000 0.00000
34.00000 111.00000 0.00000
35.00000 111.00000 0.00000
36.00000 111.00000 0.00000
37.00000 111.00000 0.00000
38.00000 111.00000 0.00000
39.00000 111.00000 0.00000
0.00000 112.00000 0.00000
1.00000 112.00000 0.00000
2.00000 112.00000 0.00000
3.00000 112.00000 0.00000
4.00000 112.00000 0.00000
5.00000 112.00000 0.00000
6.00000 112.00000 0.00000
7.00000 112.00000 0.00000
8.00000 112.00000 0.00000
9.00000 112.00000 0.00000
10.00000 112.00000 0.00000
11.00000 112.00000 0.00000
12.00000 112.00000 0.00000
13.00000 112.00000 0.00000
14.00000 112.00000 0.00000
15.00000 112.00000 0.00000
16.00000 112.00000 0.00000
17.00000 112.00000 0.00000
18.00000 112.00000 0.00000
19.00000 112.00000 0.00000
20.00000 112.00000 0.00000
21.00000 112.00000 0.00000
22.00000 112.00000 0.00000
23.00000 112.00000 0.00000
24.00000 112.00000 0.00000
25.00000 112.00000 0.00000
26.00000 112.00000 0.00000
27.00000 112.00000 0.00000
28.00000 112.00000 0.00000
29.00000 112.00000 0.00002
30.00000 112.00000 0.00015
31.00000 112.00000 0.00073
32.00000 112.00000 0.00000
33.00000 112.00000 0.00000
34.00000 112.00000 0.00000
35.00000 112.00000 0.00000
36.00000 112.00000 0.00000
37.00000 112.00000 0.00000
38.00000 112.00000 0.00000
39.00000 112.00000 0.00000
0.00000 113.00000 0.00000
1.00000 113.00000 0.00000
2.00000 113.00000 0.00000
3.00000 113.00000 0.00000
4.00000 113.00000 0.00000
5.00000 113.00000 0.00000
6.00000 113.00000 0.00000
7.00000 113.00000 0.00000
8.00000 113.00000 0.00000
9.00000 113.00000 0.00000
10.00000 113.00000 0.00000
11.00000 113.00000 0.00000
12.00000 113.00000 0.00000
13.00000 113.00000 0.00000
14.00000 113.00000 0.00000
15.00000 113.00000 0.00000
16.00000 113.00000 0.00000
17.00000 113.00000 0.00000
18.00000 113.00000 0.00000
19.00000 113.00000 0.00000
20.00000 113.00000 0.00000
21.00000 113.00000 0.00000
22.00000 113.00000 0.00000
23.00000 113.00000 0.00000
24.00000 113.00000 0.00000
25.00000 113.00000 0.00000
26.00000 113.00000 0.00000
27.00000 113.00000 0.00000
28.00000 113.00000 0.00000
29.00000 113.00000 0.00000
30.00000 113.00000 0.00002
31.00000 113.00000 0.00015
32.00000 113.00000 0.00072
33.00000 113.00000 0.00000
34.00000 113.00000 0.00000
35.00000 113.00000 0.00000
36.00000 113.00000 0.00000
37.00000 113.00000 0.00000
38.00000 113.00000 0.00000
39.00000 113.00000 0.00000
0.00000 114.00000 0.00000
1.00000 114.00000 0.00000
2.00000 114.00000 0.00000
3.00000 114.00000 0.00000
4.00000 114.00000 0.00000
5.00000 114.00000 0.00000
6.00000 114.00000 0.00000
7.00000 114.00000 0.00000
8.00000 114.00000 0.00000
9.00000 114.00000 0.00000
10.00000 114.00000 0.00000
11.00000 114.00000 0.00000
12.00000 114.00000 0.00000
13.00000 114.00000 0.00000
14.00000 114.00000 0.00000
15.00000 114.00000 0.00000
16.00000 114.00000 0.00000
17.00000 114.00000 0.00000
18.00000 114.00000 0.00000
19.00000 114.00000 0.00000
20.00000 114.00000 0.00000
21.00000 114.00000 0.00000
22.00000 114.00000 0.00000
23.00000 114.00000 0.00000
24.00000 114.00000 0.00000
25.00000 114.00000 0.00000
26.00000 114.00000 0.00000
27.00000 114.00000 0.00000
28.00000 114.00000 0.00000
29.00000 114.00000 0.00000
30.00000 114.00000 0.00000
31.00000 114.00000 0.00002
32.00000 114.00000 0.00015
33.00000 114.00000 0.00070
34.00000 114.00000 0.00000
35.00000 114.00000 0.00000
36.00000 114.00000 0.00000
37.00000 114.00000 0.00000
38.00000 114.00000 0.00000
39.00000 114.00000 0.00000
0.00000 115.00000 0.00000
1.00000 115.00000 0.00000
2.00000 115.00000 0.00000
3.00000 115.00000 0.00000
4.00000 115.00000 0.00000
5.00000 115.00000 0.00000
6.00000 115.00000 0.00000
7.00000 115.00000 0.00000
8.00000 115.00000 0.00000
9.00000 115.00000 0.00000
10.00000 115.00000 0.00000
11.00000 115.00000 0.00000
12.00000 115.00000 0.00000
13.00000 115.00000 0.00000
14.00000 115.00000 0.00000
15.00000 115.00000 0.00000
16.00000 115.00000 0.00000
17.00000 115.00000 0.00000
18.00000 115.00000 0.00000
19.00000 115.00000 0.00000
20.00000 115.00000 0.00000
21.00000 115.00000 0.00000
22.00000 115.00000 0.00000
23.00000 115.00000 0.00000
24.00000 115.00000 0.00000
25.00000 115.00000 0.00000
26.00000 115.00000 0.00000
27.00000 115.00000 0.00000
28.00000 115.00000 0.00000
29.00000 115.00000 0.00000
30.00000 115.00000 0.00000
31.00000 115.00000 0.00000
32.00000 115.00000 0.00002
33.00000 115.00000 0.00015
34.00000 115.00000 0.00065
35.00000 115.00000 0.00000
36.00000 115.00000 0.00000
37.00000 115.00000 0.00000
38.00000 115.00000 0.00000
39.00000 115.00000 0.00000
0.00000 116.00000 0.00000
1.00000 116.00000 0.00000
2.00000 116.00000 0.00000
3.00000 116.00000 0.00000
4.00000 116.00000 0.00000
5.00000 116.00000 0.00000
6.00000 116.00000 0.00000
7.00000 116.00000 0.00000
8.00000 116.00000 0.00000
9.00000 116.00000 0.00000
10.00000 116.00000 0.00000
11.00000 116.00000 0.00000
12.00000 116.00000 0.00000
13.00000 116.00000 0.00000
14.00000 116.00000 0.00000
15.00000 116.00000 0.00000
16.00000 116.00000 0.00000
17.00000 116.00000 0.00000
18.00000 116.00000 0.00000
19.00000 116.00000 0.00000
20.00000 116.00000 0.00000
21.00000 116.00000 0.00000
22.00000 116.00000 0.00000
23.00000 116.00000 0.00000
24.00000 116.00000 0.00000
25.00000 116.00000 0.00000
26.00000 116.00000 0.00000
27.00000 116.00000 0.00000
28.00000 116.00000 0.00000
29.00000 116.00000 0.00000
30.00000 116.00000 0.00000
31.00000 116.00000 0.00000
32.00000 116.00000 0.00000
33.00000 116.00000 0.00002
34.00000 116.00000 0.00013
35.00000 116.00000 0.00056
36.00000 116.00000 0.00000
37.00000 116.00000 0.00000
38.00000 116.00000 0.00000
39.00000 116.00000 0.00000
0.00000 117.00000 0.00000
1.00000 117.00000 0.00000
2.00000 117.00000 0.00000
3.00000 117.00000 0.00000
4.00000 117.00000 0.00000
5.00000 117.00000 0.00000
6.00000 117.00000 0.00000
7.00000 117.00000 0.00000
8.00000 117.00000 0.00000
9.00000 117.00000 0.00000
10.00000 117.00000 0.00000
11.00000 117.00000 0.00000
12.00000 117.00000 0.00000
13.00000 117.00000 0.00000
14.00000 117.00000 0.00000
15.00000 117.00000 0.00000
16.00000 117.00000 0.00000
17.00000 117.00000 0.00000
18.00000 117.00000 0.00000
19.00000 117.00000 0.00000
20.00000 117.00000 0.00000
21.00000 117.00000 0.00000
22.00000 117.00000 0.00000
23.00000 117.00000 0.00000
24.00000 117.00000 0.00000
25.00000 117.00000 0.00000
26.00000 117.00000 0.00000
27.00000 117.00000 0.00000
28.00000 117.00000 0.00000
29.00000 117.00000 0.00000
30.00000 117.00000 0.00000
31.00000 117.00000 0.00000
32.00000 117.00000 0.00000
33.00000 117.00000 0.00000
34.00000 117.00000 0.00002
35.00000 117.00000 0.00011
36.00000 117.00000 0.00042
37.00000 117.00000 0.00000
38.00000 117.00000 0.00000
39.00000 117.00000 0.00000
0.00000 118.00000 0.00000
1.00000 118.00000 0.00000
2.00000 118.00000 0.00000
3.00000 118.00000 0.00000
4.00000 118.00000 0.00000
5.00000 118.00000 0.00000
6.00000 118.00000 0.00000
7.00000 118.00000 0.00000
8.00000 118.00000 0.00000
9.00000 118.00000 0.00000
10.00000 118.00000 0.00000
11.00000 118.00000 0.00000
12.00000 118.00000 0.00000
13.00000 118.00000 0.00000
14.00000 118.00000 0.00000
15.00000 118.00000 0.00000
16.00000 118.00000 0.00000
17.00000 118.00000 0.00000
18.00000 118.00000 0.00000
19.00000 118.00000 0.00000
20.00000 118.00000 0.00000
21.00000 118.00000 0.00000
22.00000 118.00000 0.00000
23.00000 118.00000 0.00000
24.00000 118.00000 0.00000
25.00000 118.00000 0.00000
26.00000 118.00000 0.00000
27.00000 118.00000 0.00000
28.00000 118.00000 0.00000
29.00000 118.00000 0.00000
30.00000 118.00000 0.00000
31.00000 118.00000 0.00000
32.00000 118.00000 0.00000
33.00000 118.00000 0.00000
34.00000 118.00000 0.00000
35.00000 118.00000 0.00002
36.00000 118.00000 0.00008
37.00000 118.00000 0.00025
38.00000 118.00000 0.00000
39.00000 118.00000 0.00000
0.00000 119.00000 0.00000
1.00000 119.00000 0.00000
2.00000 119.00000 0.00000
3.00000 119.00000 0.00000
4.00000 119.00000 0.00000
5.00000 119.00000 0.00000
6.00000 119.00000 0.00000
7.00000 119.00000 0.00000
8.00000 119.00000 0.00000
9.00000 119.00000 0.00000
10.00000 119.00000 0.00000
11.00000 119.00000 0.00000
12.00000 119.00000 0.00000
13.00000 119.00000 0.00000
14.00000 119.00000 0.00000
15.00000 119.00000 0.00000
16.00000 119.00000 0.00000
17.00000 119.00000 0.00000
18.00000 119.00000 0.00000
19.00000 119.00000 0.00000
20.00000 119.00000 0.00000
21.00000 119.00000 0.00000
22.00000 119.00000 0.00000
23.00000 119.00000 0.00000
24.00000 119.00000 0.00000
25.00000 119.00000 0.00000
26.00000 119.00000 0.00000
27.00000 119.00000 0.00000
28.00000 119.00000 0.00000
29.00000 119.00000 0.00000
30.00000 119.00000 0.00000
31.00000 119.00000 0.00000
32.00000 119.00000 0.00000
33.00000 119.00000 0.00000
34.00000 119.00000 0.00000
35.00000 119.00000 0.00000
36.00000 119.00000 0.00001
37.00000 119.00000 0.00005
38.00000 119.00000 0.00011
39.00000 119.00000 0.00000
0.00000 120.00000 0.00000
1.00000 120.00000 0.00000
2.00000 120.00000 0.00000
3.00000 120.00000 0.00000
4.00000 120.00000 0.00000
5.00000 120.00000 0.00000
6.00000 120.00000 0.00000
7.00000 120.00000 0.00000
8.00000 120.00000 0.00000
9.00000 120.00000 0.00000
10.00000 120.00000 0.00000
11.00000 120.00000 0.00000
12.00000 120.00000 0.00000
13.00000 120.00000 0.00000
14.00000 120.00000 0.00000
15.00000 120.00000 0.00000
16.00000 120.00000 0.00000
17.00000 120.00000 0.00000
18.00000 120.00000 0.00000
19.00000 120.00000 0.00000
20.00000 120.00000 0.00000
21.00000 120.00000 0.00000
22.00000 120.00000 0.00000
23.00000 120.00000 0.00000
24.00000 120.00000 0.00000
25.00000 120.00000 0.00000
26.00000 120.00000 0.00000
27.00000 120.00000 0.00000
28.00000 120.00000 0.00000
29.00000 120.00000 0.00000
30.00000 120.00000 0.00000
31.00000 120.00000 0.00000
32.00000 120.00000 0.00000
33.00000 120.00000 0.00000
34.00000 120.00000 0.00000
35.00000 120.00000 0.00000
36.00000 120.00000 0.00000
37.00000 120.00000 0.00001
38.00000 120.00000 0.00002
39.00000 120.00000 0.00004
0.00000 121.00000 0.00003
1.00000 121.00000 0.00000
2.00000 121.00000 0.00000
3.00000 121.00000 0.00000
4.00000 121.00000 0.00000
5.00000 121.00000 0.00000
6.00000 121.00000 0.00000
7.00000 121.00000 0.00000
8.00000 121.00000 0.00000
9.00000 121.00000 0.00000
10.00000 121.00000 0.00000
11.00000 121.00000 0.00000
12.00000 121.00000 0.00000
13.00000 121.00000 0.00000
14.00000 121.00000 0.00000
15.00000 121.00000 0.00000
16.00000 121.00000 0.00000
17.00000 121.00000 0.00000
18.00000 121.00000 0.00000
19.00000 121.00000 0.00000
20.00000 121.00000 0.00000
21.00000 121.00000 0.00000
22.00000 121.00000 0.00000
23.00000 121.00000 0.00000
24.00000 121.00000 0.00000
25.00000 121.00000 0.00000
26.00000 121.00000 0.00000
27.00000 121.00000 0.00000
28.00000 121.00000 0.00000
29.00000 121.00000 0.00000
30.00000 121.00000 0.00000
31.00000 121.00000 0.00000
32.00000 121.00000 0.00000
33.00000 121.00000 0.00000
34.00000 121.00000 0.00000
35.00000 121.00000 0.00000
36.00000 121.00000 0.00000
37.00000 121.00000 0.00000
38.00000 121.00000 0.00000
39.00000 121.00000 0.00000
0.00000 122.00000 0.00000
1.00000 122.00000 0.00003
2.00000 122.00000 0.00000
3.00000 122.00000 0.00000
4.00000 122.00000 0.00000
5.00000 122.00000 0.00000
6.00000 122.00000 0.00000
7.00000 122.00000 0.00000
8.00000 122.00000 0.00000
9.00000 122.00000 0.00000
10.00000 122.00000 0.00000
11.00000 122.00000 0.00000
12.00000 122.00000 0.00000
13.00000 122.00000 0.00000
14.00000 122.00000 0.00000
15.00000 122.00000 0.00000
16.00000 122.00000 0.00000
17.00000 122.00000 0.00000
18.00000 122.00000 0.00000
19.00000 122.00000 0.00000
20.00000 122.00000 0.00000
21.00000 122.00000 0.00000
22.00000 122.00000 0.00000
23.00000 122.00000 0.00000
24.00000 122.00000 0.00000
25.00000 122.00000 0.00000
26.00000 122.00000 0.00000
27.00000 122.00000 0.00000
28.00000 122.00000 0.00000
29.00000 122.00000 0.00000
30.00000 122.00000 0.00000
31.00000 122.00000 0.00000
32.00000 122.00000 0.00000
33.00000 122.00000 0.00000
34.00000 122.00000 0.00000
35.00000 122.00000 0.00000
36.00000 122.00000 0.00000
37.00000 122.00000 0.00000
38.00000 122.00000 0.00000
39.00000 122.00000 0.00000
0.00000 123.00000 0.00000
1.00000 123.00000 0.00000
2.00000 123.00000 0.00003
3.00000 123.00000 0.00000
4.00000 123.00000 0.00000
5.00000 123.00000 0.00000
6.00000 123.00000 0.00000
7.00000 123.00000 0.00000
8.00000 123.00000 0.00000
9.00000 123.00000 0.00000
10.00000 123.00000 0.00000
11.00000 123.00000 0.00000
12.00000 123.00000 0.00000
13.00000 123.00000 0.00000
14.00000 123.00000 0.00000
15.00000 123.00000 0.00000
16.00000 123.00000 0.00000
17.00000 123.00000 0.00000
18.00000 123.00000 0.00000
19.00000 123.00000 0.00000
20.00000 123.00000 0.00000
21.00000 123.00000 0.00000
22.00000 123.00000 0.00000
23.00000 123.00000 0.00000
24.00000 123.00000 0.00000
25.00000 123.00000 0.00000
26.00000 123.00000 0.00000
27.00000 123.00000 0.00000
28.00000 123.00000 0.00000
29.00000 123.00000 0.00000
30.00000 123.00000 0.00000
31.00000 123.00000 0.00000
32.00000 123.00000 0.00000
33.00000 123.00000 0.00000
34.00000 123.00000 0.00000
35.00000 123.00000 0.00000
36.00000 123.00000 0.00000
37.00000 123.00000 0.00000
38.00000 123.00000 0.00000
39.00000 123.00000 0.00000
0.00000 124.00000 0.00000
1.00000 124.00000 0.00000
2.00000 124.00000 0.00000
3.00000 124.00000 0.00003
4.00000 124.00000 0.00000
5.00000 124.00000 0.00000
6.00000 124.00000 0.00000
7.00000 124.00000 0.00000
8.00000 124.00000 0.00000
9.00000 124.00000 0.00000
10.00000 124.00000 0.00000
11.00000 124.00000 0.00000
12.00000 124.00000 0.00000
13.00000 124.00000 0.00000
14.00000 124.00000 0.00000
15.00000 124.00000 0.00000
16.00000 124.00000 0.00000
17.00000 124.00000 0.00000
18.00000 124.00000 0.00000
19.00000 124.00000 0.00000
20.00000 124.00000 0.00000
21.00000 124.00000 0.00000
22.00000 124.00000 0.00000
23.00000 124.00000 0.00000
24.00000 124.00000 0.00000
25.00000 124.00000 0.00000
26.00000 124.00000 0.00000
27.00000 124.00000 0.00000
28.00000 124.00000 0.00000
29.00000 124.00000 0.00000
30.00000 124.00000 0.00000
31.00000 124.00000 0.00000
32.00000 124.00000 0.00000
33.00000 124.00000 0.00000
34.00000 124.00000 0.00000
35.00000 124.00000 0.00000
36.00000 124.00000 0.00000
37.00000 124.00000 0.00000
38.00000 124.00000 0.00000
39.00000 124.00000 0.00000
0.00000 125.00000 0.00000
1.00000 125.00000 0.00000
2.00000 125.00000 0.00000
3.00000 125.00000 0.00000
4.00000 125.00000 0.00003
5.00000 125.00000 0.00000
6.00000 125.00000 0.00000
7.00000 125.00000 0.00000
8.00000 125.00000 0.00000
9.00000 125.00000 0.00000
10.00000 125.00000 0.00000
11.00000 125.00000 0.00000
12.00000 125.00000 0.00000
13.00000 125.00000 0.00000
14.00000 125.00000 0.00000
15.00000 125.00000 0.00000
16.00000 125.00000 0.00000
17.00000 125.00000 0.00000
18.00000 125.00000 0.00000
19.00000 125.00000 0.00000
20.00000 125.00000 0.00000
21.00000 125.00000 0.00000
22.00000 125.00000 0.00000
23.00000 125.00000 0.00000
24.00000 125.00000 0.00000
25.00000 125.00000 0.00000
26.00000 125.00000 0.00000
27.00000 125.00000 0.00000
28.00000 125.00000 0.00000
29.00000 125.00000 0.00000
30.00000 125.00000 0.00000
31.00000 125.00000 0.00000
32.00000 125.00000 0.00000
33.00000 125.00000 0.00000
34.00000 125.00000 0.00000
35.00000 125.00000 0.00000
36.00000 125.00000 0.00000
37.00000 125.00000 0.00000
38.00000 125.00000 0.00000
39.00000 125.00000 0.00000
0.00000 126.00000 0.00000
1.00000 126.00000 0.00000
2.00000 126.00000 0.00000
3.00000 126.00000 0.00000
4.00000 126.00000 0.00000
5.00000 126.00000 0.00003
6.00000 126.00000 0.00000
7.00000 126.00000 0.00000
8.00000 126.00000 0.00000
9.00000 126.00000 0.00000
10.00000 126.00000 0.00000
11.00000 126.00000 0.00000
12.00000 126.00000 0.00000
13.00000 126.00000 0.00000
14.00000 126.00000 0.00000
15.00000 126.00000 0.00000
16.00000 126.00000 0.00000
17.00000 126.00000 0.00000
18.00000 126.00000 0.00000
19.00000 126.00000 0.00000
20.00000 126.00000 0.00000
21.00000 126.00000 0.00000
22.00000 126.00000 0.00000
23.00000 126.00000 0.00000
24.00000 126.00000 0.00000
25.00000 126.00000 0.00000
26.00000 126.00000 0.00000
27.00000 126.00000 0.00000
28.00000 126.00000 0.00000
29.00000 126.00000 0.00000
30.00000 126.00000 0.00000
31.00000 126.00000 0.00000
32.00000 126.00000 0.00000
33.00000 126.00000 0.00000
34.00000 126.00000 0.00000
35.00000 126.00000 0.00000
36.00000 126.00000 0.00000
37.00000 126.00000 0.00000
38.00000 126.00000 0.00000
39.00000 126.00000 0.00000
0.00000 127.00000 0.00000
1.00000 127.00000 0.00000
2.00000 127.00000 0.00000
3.00000 127.00000 0.00000
4.00000 127.00000 0.00000
5.00000 127.00000 0.00000
6.00000 127.00000 0.00003
7.00000 127.00000 0.00000
8.00000 127.00000 0.00000
9.00000 127.00000 0.00000
10.00000 127.00000 0.00000
11.00000 127.00000 0.00000
12.00000 127.00000 0.00000
13.00000 127.00000 0.00000
14.00000 127.00000 0.00000
15.00000 127.00000 0.00000
16.00000 127.00000 0.00000
17.00000 127.00000 0.00000
18.00000 127.00000 0.00000
19.00000 127.00000 0.00000
20.00000 127.00000 0.00000
21.00000 127.00000 0.00000
22.00000 127.00000 0.00000
23.00000 127.00000 0.00000
24.00000 127.00000 0.00000
25.00000 127.00000 0.00000
26.00000 127.00000 0.00000
27.00000 127.00000 0.00000
28.00000 127.00000 0.00000
29.00000 127.00000 0.00000
30.00000 127.00000 0.00000
31.00000 127.00000 0.00000
32.00000 127.00000 0.00000
33.00000 127.00000 0.00000
34.00000 127.00000 0.00000
35.00000 127.00000 0.00000
36.00000 127.00000 0.00000
37.00000 127.00000 0.00000
38.00000 127.00000 0.00000
39.00000 127.00000 0.00000
0.00000 128.00000 0.00000
1.00000 128.00000 0.00000
2.00000 128.00000 0.00000
3.00000 128.00000 0.00000
4.00000 128.00000 0.00000
5.00000 128.00000 0.00000
6.00000 128.00000 0.00000
7.00000 128.00000 0.00003
8.00000 128.00000 0.00000
9.00000 128.00000 0.00000
10.00000 128.00000 0.00000
11.00000 128.00000 0.00000
12.00000 128.00000 0.00000
13.00000 128.00000 0.00000
14.00000 128.00000 0.00000
15.00000 128.00000 0.00000
16.00000 128.00000 0.00000
17.00000 128.00000 0.00000
18.00000 128.00000 0.00000
19.00000 128.00000 0.00000
20.00000 128.00000 0.00000
21.00000 128.00000 0.00000
22.00000 128.00000 0.00000
23.00000 128.00000 0.00000
24.00000 128.00000 0.00000
25.00000 128.00000 0.00000
26.00000 128.00000 0.00000
27.00000 128.00000 0.00000
28.00000 128.00000 0.00000
29.00000 128.00000 0.00000
30.00000 128.00000 0.00000
31.00000 128.00000 0.00000
32.00000 128.00000 0.00000
33.00000 128.00000 0.00000
34.00000 128.00000 0.00000
35.00000 128.00000 0.00000
36.00000 128.00000 0.00000
37.00000 128.00000 0.00000
38.00000 128.00000 0.00000
39.00000 128.00000 0.00000
0.00000 129.00000 0.00000
1.00000 129.00000 0.00000
2.00000 129.00000 0.00000
3.00000 129.00000 0.00000
4.00000 129.00000 0.00000
5.00000 129.00000 0.00000
6.00000 129.00000 0.00000
7.00000 129.00000 0.00000
8.00000 129.00000 0.00003
9.00000 129.00000 0.00000
10.00000 129.00000 0.00000
11.00000 129.00000 0.00000
12.00000 129.00000 0.00000
13.00000 129.00000 0.00000
14.00000 129.00000 0.00000
15.00000 129.00000 0.00000
16.00000 129.00000 0.00000
17.00000 129.00000 0.00000
18.00000 129.00000 0.00000
19.00000 129.00000 0.00000
20.00000 129.00000 0.00000
21.00000 129.00000 0.00000
22.00000 129.00000 0.00000
23.00000 129.00000 0.00000
24.00000 129.00000 0.00000
25.00000 129.00000 0.00000
26.00000 129.00000 0.00000
27.00000 129.00000 0.00000
28.00000 129.00000 0.00000
29.00000 129.00000 0.00000
30.00000 129.00000 0.00000
31.00000 129.00000 0.00000
32.00000 129.00000 0.00000
33.00000 129.00000 0.00000
34.00000 129.00000 0.00000
35.00000 129.00000 0.00000
36.00000 129.00000 0.00000
37.00000 129.00000 0.00000
38.00000 129.00000 0.00000
39.00000 129.00000 0.00000
0.00000 130.00000 0.00000
1.00000 130.00000 0.00000
2.00000 130.00000 0.00000
3.00000 130.00000 0.00000
4.00000 130.00000 0.00000
5.00000 130.00000 0.00000
6.00000 130.00000 0.00000
7.00000 130.00000 0.00000
8.00000 130.00000 0.00000
9.00000 130.00000 0.00003
10.00000 130.00000 0.00000
11.00000 130.00000 0.00000
12.00000 130.00000 0.00000
13.00000 130.00000 0.00000
14.00000 130.00000 0.00000
15.00000 130.00000 0.00000
16.00000 130.00000 0.00000
17.00000 130.00000 0.00000
18.00000 130.00000 0.00000
19.00000 130.00000 0.00000
20.00000 130.00000 0.00000
21.00000 130.00000 0.00000
22.00000 130.00000 0.00000
23.00000 130.00000 0.00000
24.00000 130.00000 0.00000
25.00000 130.00000 0.00000
26.00000 130.00000 0.00000
27.00000 130.00000 0.00000
28.00000 130.00000 0.00000
29.00000 130.00000 0.00000
30.00000 130.00000 0.00000
31.00000 130.00000 0.00000
32.00000 130.00000 0.00000
33.00000 130.00000 0.00000
34.00000 130.00000 0.00000
35.00000 130.00000 0.00000
36.00000 130.00000 0.00000
37.00000 130.00000 0.00000
38.00000 130.00000 0.00000
39.00000 130.00000 0.00000
0.00000 131.00000 0.00000
1.00000 131.00000 0.00000
2.00000 131.00000 0.00000
3.00000 131.00000 0.00000
4.00000 131.00000 0.00000
5.00000 131.00000 0.00000
6.00000 131.00000 0.00000
7.00000 131.00000 0.00000
8.00000 131.00000 0.00000
9.00000 131.00000 0.00000
10.00000 131.00000 0.00003
11.00000 131.00000 0.00000
12.00000 131.00000 0.00000
13.00000 131.00000 0.00000
14.00000 131.00000 0.00000
15.00000 131.00000 0.00000
16.00000 131.00000 0.00000
17.00000 131.00000 0.00000
18.00000 131.00000 0.00000
19.00000 131.00000 0.00000
20.00000 131.00000 0.00000
21.00000 131.00000 0.00000
22.00000 131.00000 0.00000
23.00000 131.00000 0.00000
24.00000 131.00000 0.00000
25.00000 131.00000 0.00000
26.00000 131.00000 0.00000
27.00000 131.00000 0.00000
28.00000 131.00000 0.00000
29.00000 131.00000 0.00000
30.00000 131.00000 0.00000
31.00000 131.00000 0.00000
32.00000 131.00000 0.00000
33.00000 131.00000 0.00000
34.00000 131.00000 0.00000
35.00000 131.00000 0.00000
36.00000 131.00000 0.00000
37.00000 131.00000 0.00000
38.00000 131.00000 0.00000
39.00000 131.00000 0.00000
0.00000 132.00000 0.00000
1.00000 132.00000 0.00000
2.00000 132.00000 0.00000
3.00000 132.00000 0.00000
4.00000 132.00000 0.00000
5.00000 132.00000 0.00000
6.00000 132.00000 0.00000
7.00000 132.00000 0.00000
8.00000 132.00000 0.00000
9.00000 132.00000 0.00000
10.00000 132.00000 0.00000
11.00000 132.00000 0.00003
12.00000 132.00000 0.00000
13.00000 132.00000 0.00000
14.00000 132.00000 0.00000
15.00000 132.00000 0.00000
16.00000 132.00000 0.00000
17.00000 132.00000 0.00000
18.00000 132.00000 0.00000
19.00000 132.00000 0.00000
20.00000 132.00000 0.00000
21.00000 132.00000 0.00000
22.00000 132.00000 0.00000
23.00000 132.00000 0.00000
24.00000 132.00000 0.00000
25.00000 132.00000 0.00000
26.00000 132.00000 0.00000
27.00000 132.00000 0.00000
28.00000 132.00000 0.00000
29.00000 132.00000 0.00000
30.00000 132.00000 0.00000
31.00000 132.00000 0.00000
32.00000 132.00000 0.00000
33.00000 132.00000 0.00000
34.00000 132.00000 0.00000
35.00000 132.00000 0.00000
36.00000 132.00000 0.00000
37.00000 132.00000 0.00000
38.00000 132.00000 0.00000
39.00000 132.00000 0.00000
0.00000 133.00000 0.00000
1.00000 133.00000 0.00000
2.00000 133.00000 0.00000
3.00000 133.00000 0.00000
4.00000 133.00000 0.00000
5.00000 133.00000 0.00000
6.00000 133.00000 0.00000
7.00000 133.00000 0.00000
8.00000 133.00000 0.00000
9.00000 133.00000 0.00000
10.00000 133.00000 0.00000
11.00000 133.00000 0.00000
12.00000 133.00000 0.00003
13.00000 133.00000 0.00000
14.00000 133.00000 0.00000
15.00000 133.00000 0.00000
16.00000 133.00000 0.00000
17.00000 133.00000 0.00000
18.00000 133.00000 0.00000
19.00000 133.00000 0.00000
20.00000 133.00000 0.00000
21.00000 133.00000 0.00000
22.00000 133.00000 0.00000
23.00000 133.00000 0.00000
24.00000 133.00000 0.00000
25.00000 133.00000 0.00000
26.00000 133.00000 0.00000
27.00000 133.00000 0.00000
28.00000 133.00000 0.00000
29.00000 133.00000 0.00000
30.00000 133.00000 0.00000
31.00000 133.00000 0.00000
32.00000 133.00000 0.00000
33.00000 133.00000 0.00000
34.00000 133.00000 0.00000
35.00000 133.00000 0.00000
36.00000 133.00000 0.00000
37.00000 133.00000 0.00000
38.00000 133.00000 0.00000
39.00000 133.00000 0.00000
0.00000 134.00000 0.00000
1.00000 134.00000 0.00000
2.00000 134.00000 0.00000
3.00000 134.00000 0.00000
4.00000 134.00000 0.00000
5.00000 134.00000 0.00000
6.00000 134.00000 0.00000
7.00000 134.00000 0.00000
8.00000 134.00000 0.00000
9.00000 134.00000 0.00000
10.00000 134.00000 0.00000
11.00000 134.00000 0.00000
12.00000 134.00000 0.00000
13.00000 134.00000 0.00003
14.00000 134.00000 0.00000
15.00000 134.00000 0.00000
16.00000 134.00000 0.00000
17.00000 134.00000 0.00000
18.00000 134.00000 0.00000
19.00000 134.00000 0.00000
20.00000 134.00000 0.00000
21.00000 134.00000 0.00000
22.00000 134.00000 0.00000
23.00000 134.00000 0.00000
24.00000 134.00000 0.00000
25.00000 134.00000 0.00000
26.00000 134.00000 0.00000
27.00000 134.00000 0.00000
28.00000 134.00000 0.00000
29.00000 134.00000 0.00000
30.00000 134.00000 0.00000
31.00000 134.00000 0.00000
32.00000 134.00000 0.00000
33.00000 134.00000 0.00000
34.00000 134.00000 0.00000
35.00000 134.00000 0.00000
36.00000 134.00000 0.00000
37.00000 134.00000 0.00000
38.00000 134.00000 0.00000
39.00000 134.00000 0.00000
0.00000 135.00000 0.00000
1.00000 135.00000 0.00000
2.00000 135.00000 0.00000
3.00000 135.00000 0.00000
4.00000 135.00000 0.00000
5.00000 135.00000 0.00000
6.00000 135.00000 0.00000
7.00000 135.00000 0.00000
8.00000 135.00000 0.00000
9.00000 135.00000 0.00000
10.00000 135.00000 0.00000
11.00000 135.00000 0.00000
12.00000 135.00000 0.00000
13.00000 135.00000 0.00000
14.00000 135.00000 0.00003
15.00000 135.00000 0.00000
16.00000 135.00000 0.00000
17.00000 135.00000 0.00000
18.00000 135.00000 0.00000
19.00000 135.00000 0.00000
20.00000 135.00000 0.00000
21.00000 135.00000 0.00000
22.00000 135.00000 0.00000
23.00000 135.00000 0.00000
24.00000 135.00000 0.00000
25.00000 135.00000 0.00000
26.00000 135.00000 0.00000
27.00000 135.00000 0.00000
28.00000 135.00000 0.00000
29.00000 135.00000 0.00000
30.00000 135.00000 0.00000
31.00000 135.00000 0.00000
32.00000 135.00000 0.00000
33.00000 135.00000 0.00000
34.00000 135.00000 0.00000
35.00000 135.00000 0.00000
36.00000 135.00000 0.00000
37.00000 135.00000 0.00000
38.00000 135.00000 0.00000
39.00000 135.00000 0.00000
0.00000 136.00000 0.00000
1.00000 136.00000 0.00000
2.00000 136.00000 0.00000
3.00000 136.00000 0.00000
4.00000 136.00000 0.00000
5.00000 136.00000 0.00000
6.00000 136.00000 0.00000
7.00000 136.00000 0.00000
8.00000 136.00000 0.00000
9.00000 136.00000 0.00000
10.00000 136.00000 0.00000
11.00000 136.00000 0.00000
12.00000 136.00000 0.00000
13.00000 136.00000 0.00000
14.00000 136.00000 0.00000
15.00000 136.00000 0.00003
16.00000 136.00000 0.00000
17.00000 136.00000 0.00000
18.00000 136.00000 0.00000
19.00000 136.00000 0.00000
20.00000 136.00000 0.00000
21.00000 136.00000 0.00000
22.00000 136.00000 0.00000
23.00000 136.00000 0.00000
24.00000 136.00000 0.00000
25.00000 136.00000 0.00000
26.00000 136.00000 0.00000
27.00000 136.00000 0.00000
28.00000 136.00000 0.00000
29.00000 136.00000 0.00000
30.00000 136.00000 0.00000
31.00000 136.00000 0.00000
32.00000 136.00000 0.00000
33.00000 136.00000 0.00000
34.00000 136.00000 0.00000
35.00000 136.00000 0.00000
36.00000 136.00000 0.00000
37.00000 136.00000 0.00000
38.00000 136.00000 0.00000
39.00000 136.00000 0.00000
0.00000 137.00000 0.00000
1.00000 137.00000 0.00000
2.00000 137.00000 0.00000
3.00000 137.00000 0.00000
4.00000 137.00000 0.00000
5.00000 137.00000 0.00000
6.00000 137.00000 0.00000
7.00000 137.00000 0.00000
8.00000 137.00000 0.00000
9.00000 137.00000 0.00000
10.00000 137.00000 0.00000
11.00000 137.00000 0.00000
12.00000 137.00000 0.00000
13.00000 137.00000 0.00000
14.00000 137.00000 0.00000
15.00000 137.00000 0.00000
16.00000 137.00000 0.00003
17.00000 137.00000 0.00000
18.00000 137.00000 0.00000
19.00000 137.00000 0.00000
20.00000 137.00000 0.00000
21.00000 137.00000 0.00000
22.00000 137.00000 0.00000
23.00000 137.00000 0.00000
24.00000 137.00000 0.00000
25.00000 137.00000 0.00000
26.00000 137.00000 0.00000
27.00000 137.00000 0.00000
28.00000 137.00000 0.00000
29.00000 137.00000 0.00000
30.00000 137.00000 0.00000
31.00000 137.00000 0.00000
32.00000 137.00000 0.00000
33.00000 137.00000 0.00000
34.00000 137.00000 0.00000
35.00000 137.00000 0.00000
36.00000 137.00000 0.00000
37.00000 137.00000 0.00000
38.00000 137.00000 0.00000
39.00000 137.00000 0.00000
0.00000 138.00000 0.00000
1.00000 138.00000 0.00000
2.00000 138.00000 0.00000
3.00000 138.00000 0.00000
4.00000 138.00000 0.00000
5.00000 138.00000 0.00000
6.00000 138.00000 0.00000
7.00000 138.00000 0.00000
8.00000 138.00000 0.00000
9.00000 138.00000 0.00000
10.00000 138.00000 0.00000
11.00000 138.00000 0.00000
12.00000 138.00000 0.00000
13.00000 138.00000 0.00000
14.00000 138.00000 0.00000
15.00000 138.00000 0.00000
16.00000 138.00000 0.00000
17.00000 138.00000 0.00003
18.00000 138.00000 0.00000
19.00000 138.00000 0.00000
20.00000 138.00000 0.00000
21.00000 138.00000 0.00000
22.00000 138.00000 0.00000
23.00000 138.00000 0.00000
24.00000 138.00000 0.00000
25.00000 138.00000 0.00000
26.00000 138.00000 0.00000
27.00000 138.00000 0.00000
28.00000 138.00000 0.00000
29.00000 138.00000 0.00000
30.00000 138.00000 0.00000
31.00000 138.00000 0.00000
32.00000 138.00000 0.00000
33.00000 138.00000 0.00000
34.00000 138.00000 0.00000
35.00000 138.00000 0.00000
36.00000 138.00000 0.00000
37.00000 138.00000 0.00000
38.00000 138.00000 0.00000
39.00000 138.00000 0.00000
0.00000 139.00000 0.00000
1.00000 139.00000 0.00000
2.00000 139.00000 0.00000
3.00000 139.00000 0.00000
4.00000 139.00000 0.00000
5.00000 139.00000 0.00000
6.00000 139.00000 0.00000
7.00000 139.00000 0.00000
8.00000 139.00000 0.00000
9.00000 139.00000 0.00000
10.00000 139.00000 0.00000
11.00000 139.00000 0.00000
12.00000 139.00000 0.00000
13.00000 139.00000 0.00000
14.00000 139.00000 0.00000
15.00000 139.00000 0.00000
16.00000 139.00000 0.00000
17.00000 139.00000 0.00000
18.00000 139.00000 0.00003
19.00000 139.00000 0.00000
20.00000 139.00000 0.00000
21.00000 139.00000 0.00000
22.00000 139.00000 0.00000
23.00000 139.00000 0.00000
24.00000 139.00000 0.00000
25.00000 139.00000 0.00000
26.00000 139.00000 0.00000
27.00000 139.00000 0.00000
28.00000 139.00000 0.00000
29.00000 139.00000 0.00000
30.00000 139.00000 0.00000
31.00000 139.00000 0.00000
32.00000 139.00000 0.00000
33.00000 139.00000 0.00000
34.00000 139.00000 0.00000
35.00000 139.00000 0.00000
36.00000 139.00000 0.00000
37.00000 139.00000 0.00000
38.00000 139.00000 0.00000
39.00000 139.00000 0.00000
0.00000 140.00000 0.00000
1.00000 140.00000 0.00000
2.00000 140.00000 0.00000
3.00000 140.00000 0.00000
4.00000 140.00000 0.00000
5.00000 140.00000 0.00000
6.00000 140.00000 0.00000
7.00000 140.00000 0.00000
8.00000 140.00000 0.00000
9.00000 140.00000 0.00000
10.00000 140.00000 0.00000
11.00000 140.00000 0.00000
12.00000 140.00000 0.00000
13.00000 140.00000 0.00000
14.00000 140.00000 0.00000
15.00000 140.00000 0.00000
16.00000 140.00000 0.00000
17.00000 140.00000 0.00000
18.00000 140.00000 0.00000
19.00000 140.00000 0.00003
20.00000 140.00000 0.00000
21.00000 140.00000 0.00000
22.00000 140.00000 0.00000
23.00000 140.00000 0.00000
24.00000 140.00000 0.00000
25.00000 140.00000 0.00000
26.00000 140.00000 0.00000
27.00000 140.00000 0.00000
28.00000 140.00000 0.00000
29.00000 140.00000 0.00000
30.00000 140.00000 0.00000
31.00000 140.00000 0.00000
32.00000 140.00000 0.00000
33.00000 140.00000 0.00000
34.00000 140.00000 0.00000
35.00000 140.00000 0.00000
36.00000 140.00000 0.00000
37.00000 140.00000 0.00000
38.00000 140.00000 0.00000
39.00000 140.00000 0.00000
0.00000 141.00000 0.00000
1.00000 141.00000 0.00000
2.00000 141.00000 0.00000
3.00000 141.00000 0.00000
4.00000 141.00000 0.00000
5.00000 141.00000 0.00000
6.00000 141.00000 0.00000
7.00000 141.00000 0.00000
8.00000 141.00000 0.00000
9.00000 141.00000 0.00000
10.00000 141.00000 0.00000
11.00000 141.00000 0.00000
12.00000 141.00000 0.00000
13.00000 141.00000 0.00000
14.00000 141.00000 0.00000
15.00000 141.00000 0.00000
16.00000 141.00000 0.00000
17.00000 141.00000 0.00000
18.00000 141.00000 0.00000
19.00000 141.00000 0.00000
20.00000 141.00000 0.00003
21.00000 141.00000 0.00000
22.00000 141.00000 0.00000
23.00000 141.00000 0.00000
24.00000 141.00000 0.00000
25.00000 141.00000 0.00000
26.00000 141.00000 0.00000
27.00000 141.00000 0.00000
28.00000 141.00000 0.00000
29.00000 141.00000 0.00000
30.00000 141.00000 0.00000
31.00000 141.00000 0.00000
32.00000 141.00000 0.00000
33.00000 141.00000 0.00000
34.00000 141.00000 0.00000
35.00000 141.00000 0.00000
36.00000 141.00000 0.00000
37.00000 141.00000 0.00000
38.00000 141.00000 0.00000
39.00000 141.00000 0.00000
0.00000 142.00000 0.00000
1.00000 142.00000 0.00000
2.00000 142.00000 0.00000
3.00000 142.00000 0.00000
4.00000 142.00000 0.00000
5.00000 142.00000 0.00000
6.00000 142.00000 0.00000
7.00000 142.00000 0.00000
8.00000 142.00000 0.00000
9.00000 142.00000 0.00000
10.00000 142.00000 0.00000
11.00000 142.00000 0.00000
12.00000 142.00000 0.00000
13.00000 142.00000 0.00000
14.00000 142.00000 0.00000
15.00000 142.00000 0.00000
16.00000 142.00000 0.00000
17.00000 142.00000 0.00000
18.00000 142.00000 0.00000
19.00000 142.00000 0.00000
20.00000 142.00000 0.00000
21.00000 142.00000 0.00003
22.00000 142.00000 0.00000
23.00000 142.00000 0.00000
24.00000 142.00000 0.00000
25.00000 142.00000 0.00000
26.00000 142.00000 0.00000
27.00000 142.00000 0.00000
28.00000 142.00000 0.00000
29.00000 142.00000 0.00000
30.00000 142.00000 0.00000
31.00000 142.00000 0.00000
32.00000 142.00000 0.00000
33.00000 142.00000 0.00000
34.00000 142.00000 0.00000
35.00000 142.00000 0.00000
36.00000 142.00000 0.00000
37.00000 142.00000 0.00000
38.00000 142.00000 0.00000
39.00000 142.00000 0.00000
0.00000 143.00000 0.00000
1.00000 143.00000 0.00000
2.00000 143.00000 0.00000
3.00000 143.00000 0.00000
4.00000 143.00000 0.00000
5.00000 143.00000 0.00000
6.00000 143.00000 0.00000
7.00000 143.00000 0.00000
8.00000 143.00000 0.00000
9.00000 143.00000 0.00000
10.00000 143.00000 0.00000
11.00000 143.00000 0.00000
12.00000 143.00000 0.00000
13.00000 143.00000 0.00000
14.00000 143.00000 0.00000
15.00000 143.00000 0.00000
16.00000 143.00000 0.00000
17.00000 143.00000 0.00000
18.00000 143.00000 0.00000
19.00000 143.00000 0.00000
20.00000 143.00000 0.00000
21.00000 143.00000 0.00000
22.00000 143.00000 0.00003
23.00000 143.00000 0.00000
24.00000 143.00000 0.00000
25.00000 143.00000 0.00000
26.00000 143.00000 0.00000
27.00000 143.00000 0.00000
28.00000 143.00000 0.00000
29.00000 143.00000 0.00000
30.00000 143.00000 0.00000
31.00000 143.00000 0.00000
32.00000 143.00000 0.00000
33.00000 143.00000 0.00000
34.00000 143.00000 0.00000
35.00000 143.00000 0.00000
36.00000 143.00000 0.00000
37.00000 143.00000 0.00000
38.00000 143.00000 0.00000
39.00000 143.00000 0.00000
0.00000 144.00000 0.00000
1.00000 144.00000 0.00000
2.00000 144.00000 0.00000
3.00000 144.00000 0.00000
4.00000 144.00000 0.00000
5.00000 144.00000 0.00000
6.00000 144.00000 0.00000
7.00000 144.00000 0.00000
8.00000 144.00000 0.00000
9.00000 144.00000 0.00000
10.00000 144.00000 0.00000
11.00000 144.00000 0.00000
12.00000 144.00000 0.00000
13.00000 144.00000 0.00000
14.00000 144.00000 0.00000
15.00000 144.00000 0.00000
16.00000 144.00000 0.00000
17.00000 144.00000 0.00000
18.00000 144.00000 0.00000
19.00000 144.00000 0.00000
20.00000 144.00000 0.00000
21.00000 144.00000 0.00000
22.00000 144.00000 0.00000
23.00000 144.00000 0.00003
24.00000 144.00000 0.00000
25.00000 144.00000 0.00000
26.00000 144.00000 0.00000
27.00000 144.00000 0.00000
28.00000 144.00000 0.00000
29.00000 144.00000 0.00000
30.00000 144.00000 0.00000
31.00000 144.00000 0.00000
32.00000 144.00000 0.00000
33.00000 144.00000 0.00000
34.00000 144.00000 0.00000
35.00000 144.00000 0.00000
36.00000 144.00000 0.00000
37.00000 144.00000 0.00000
38.00000 144.00000 0.00000
39.00000 144.00000 0.00000
0.00000 145.00000 0.00000
1.00000 145.00000 0.00000
2.00000 145.00000 0.00000
3.00000 145.00000 0.00000
4.00000 145.00000 0.00000
5.00000 145.00000 0.00000
6.00000 145.00000 0.00000
7.00000 145.00000 0.00000
8.00000 145.00000 0.00000
9.00000 145.00000 0.00000
10.00000 145.00000 0.00000
11.00000 145.00000 0.00000
12.00000 145.00000 0.00000
13.00000 145.00000 0.00000
14.00000 145.00000 0.00000
15.00000 145.00000 0.00000
16.00000 145.00000 0.00000
17.00000 145.00000 0.00000
18.00000 145.00000 0.00000
19.00000 145.00000 0.00000
20.00000 145.00000 0.00000
21.00000 145.00000 0.00000
22.00000 145.00000 0.00000
23.00000 145.00000 0.00000
24.00000 145.00000 0.00003
25.00000 145.00000 0.00000
26.00000 145.00000 0.00000
27.00000 145.00000 0.00000
28.00000 145.00000 0.00000
29.00000 145.00000 0.00000
30.00000 145.00000 0.00000
31.00000 145.00000 0.00000
32.00000 145.00000 0.00000
33.00000 145.00000 0.00000
34.00000 145.00000 0.00000
35.00000 145.00000 0.00000
36.00000 145.00000 0.00000
37.00000 145.00000 0.00000
38.00000 145.00000 0.00000
39.00000 145.00000 0.00000
0.00000 146.00000 0.00000
1.00000 146.00000 0.00000
2.00000 146.00000 0.00000
3.00000 146.00000 0.00000
4.00000 146.00000 0.00000
5.00000 146.00000 0.00000
6.00000 146.00000 0.00000
7.00000 146.00000 0.00000
8.00000 146.00000 0.00000
9.00000 146.00000 0.00000
10.00000 146.00000 0.00000
11.00000 146.00000 0.00000
12.00000 146.00000 0.00000
13.00000 146.00000 0.00000
14.00000 146.00000 0.00000
15.00000 146.00000 0.00000
16.00000 146.00000 0.00000
17.00000 146.00000 0.00000
18.00000 146.00000 0.00000
19.00000 146.00000 0.00000
20.00000 146.00000 0.00000
21.00000 146.00000 0.00000
22.00000 146.00000 0.00000
23.00000 146.00000 0.00000
24.00000 146.00000 0.00000
25.00000 146.00000 0.00003
26.00000 146.00000 0.00000
27.00000 146.00000 0.00000
28.00000 146.00000 0.00000
29.00000 146.00000 0.00000
30.00000 146.00000 0.00000
31.00000 146.00000 0.00000
32.00000 146.00000 0.00000
33.00000 146.00000 0.00000
34.00000 146.00000 0.00000
35.00000 146.00000 0.00000
36.00000 146.00000 0.00000
37.00000 146.00000 0.00000
38.00000 146.00000 0.00000
39.00000 146.00000 0.00000
0.00000 147.00000 0.00000
1.00000 147.00000 0.00000
2.00000 147.00000 0.00000
3.00000 147.00000 0.00000
4.00000 147.00000 0.00000
5.00000 147.00000 0.00000
6.00000 147.00000 0.00000
7.00000 147.00000 0.00000
8.00000 147.00000 0.00000
9.00000 147.00000 0.00000
10.00000 147.00000 0.00000
11.00000 147.00000 0.00000
12.00000 147.00000 0.00000
13.00000 147.00000 0.00000
14.00000 147.00000 0.00000
15.00000 147.00000 0.00000
16.00000 147.00000 0.00000
17.00000 147.00000 0.00000
18.00000 147.00000 0.00000
19.00000 147.00000 0.00000
20.00000 147.00000 0.00000
21.00000 147.00000 0.00000
22.00000 147.00000 0.00000
23.00000 147.00000 0.00000
24.00000 147.00000 0.00000
25.00000 147.00000 0.00000
26.00000 147.00000 0.00003
27.00000 147.00000 0.00000
28.00000 147.00000 0.00000
29.00000 147.00000 0.00000
30.00000 147.00000 0.00000
31.00000 147.00000 0.00000
32.00000 147.00000 0.00000
33.00000 147.00000 0.00000
34.00000 147.00000 0.00000
35.00000 147.00000 0.00000
36.00000 147.00000 0.00000
37.00000 147.00000 0.00000
38.00000 147.00000 0.00000
39.00000 147.00000 0.00000
0.00000 148.00000 0.00000
1.00000 148.00000 0.00000
2.00000 148.00000 0.00000
3.00000 148.00000 0.00000
4.00000 148.00000 0.00000
5.00000 148.00000 0.00000
6.00000 148.00000 0.00000
7.00000 148.00000 0.00000
8.00000 148.00000 0.00000
9.00000 148.00000 0.00000
10.00000 148.00000 0.00000
11.00000 148.00000 0.00000
12.00000 148.00000 0.00000
13.00000 148.00000 0.00000
14.00000 148.00000 0.00000
15.00000 148.00000 0.00000
16.00000 148.00000 0.00000
17.00000 148.00000 0.00000
18.00000 148.00000 0.00000
19.00000 148.00000 0.00000
20.00000 148.00000 0.00000
21.00000 148.00000 0.00000
22.00000 148.00000 0.00000
23.00000 148.00000 0.00000
24.00000 148.00000 0.00000
25.00000 148.00000 0.00000
26.00000 148.00000 0.00000
27.00000 148.00000 0.00003
28.00000 148.00000 0.00000
29.00000 148.00000 0.00000
30.00000 148.00000 0.00000
31.00000 148.00000 0.00000
32.00000 148.00000 0.00000
33.00000 148.00000 0.00000
34.00000 148.00000 0.00000
35.00000 148.00000 0.00000
36.00000 148.00000 0.00000
37.00000 148.00000 0.00000
38.00000 148.00000 0.00000
39.00000 148.00000 0.00000
0.00000 149.00000 0.00000
1.00000 149.00000 0.00000
2.00000 149.00000 0.00000
3.00000 149.00000 0.00000
4.00000 149.00000 0.00000
5.00000 149.00000 0.00000
6.00000 149.00000 0.00000
7.00000 149.00000 0.00000
8.00000 149.00000 0.00000
9.00000 149.00000 0.00000
10.00000 149.00000 0.00000
11.00000 149.00000 0.00000
12.00000 149.00000 0.00000
13.00000 149.00000 0.00000
14.00000 149.00000 0.00000
15.00000 149.00000 0.00000
16.00000 149.00000 0.00000
17.00000 149.00000 0.00000
18.00000 149.00000 0.00000
19.00000 149.00000 0.00000
20.00000 149.00000 0.00000
21.00000 149.00000 0.00000
22.00000 149.00000 0.00000
23.00000 149.00000 0.00000
24.00000 149.00000 0.00000
25.00000 149.00000 0.00000
26.00000 149.00000 0.00000
27.00000 149.00000 0.00000
28.00000 149.00000 0.00003
29.00000 149.00000 0.00000
30.00000 149.00000 0.00000
31.00000 149.00000 0.00000
32.00000 149.00000 0.00000
33.00000 149.00000 0.00000
34.00000 149.00000 0.00000
35.00000 149.00000 0.00000
36.00000 149.00000 0.00000
37.00000 149.00000 0.00000
38.00000 149.00000 0.00000
39.00000 149.00000 0.00000
0.00000 150.00000 0.00000
1.00000 150.00000 0.00000
2.00000 150.00000 0.00000
3.00000 150.00000 0.00000
4.00000 150.00000 0.00000
5.00000 150.00000 0.00000
6.00000 150.00000 0.00000
7.00000 150.00000 0.00000
8.00000 150.00000 0.00000
9.00000 150.00000 0.00000
10.00000 150.00000 0.00000
11.00000 150.00000 0.00000
12.00000 150.00000 0.00000
13.00000 150.00000 0.00000
14.00000 150.00000 0.00000
15.00000 150.00000 0.00000
16.00000 150.00000 0.00000
17.00000 150.00000 0.00000
18.00000 150.00000 0.00000
19.00000 150.00000 0.00000
20.00000 150.00000 0.00000
21.00000 150.00000 0.00000
22.00000 150.00000 0.00000
23.00000 150.00000 0.00000
24.00000 150.00000 0.00000
25.00000 150.00000 0.00000
26.00000 150.00000 0.00000
27.00000 150.00000 0.00000
28.00000 150.00000 0.00000
29.00000 150.00000 0.00003
30.00000 150.00000 0.00000
31.00000 150.00000 0.00000
32.00000 150.00000 0.00000
33.00000 150.00000 0.00000
34.00000 150.00000 0.00000
35.00000 150.00000 0.00000
36.00000 150.00000 0.00000
37.00000 150.00000 0.00000
38.00000 150.00000 0.00000
39.00000 150.00000 0.00000
0.00000 151.00000 0.00000
1.00000 151.00000 0.00000
2.00000 151.00000 0.00000
3.00000 151.00000 0.00000
4.00000 151.00000 0.00000
5.00000 151.00000 0.00000
6.00000 151.00000 0.00000
7.00000 151.00000 0.00000
8.00000 151.00000 0.00000
9.00000 151.00000 0.00000
10.00000 151.00000 0.00000
11.00000 151.00000 0.00000
12.00000 151.00000 0.00000
13.00000 151.00000 0.00000
14.00000 151.00000 0.00000
15.00000 151.00000 0.00000
16.00000 151.00000 0.00000
17.00000 151.00000 0.00000
18.00000 151.00000 0.00000
19.00000 151.00000 0.00000
20.00000 151.00000 0.00000
21.00000 151.00000 0.00000
22.00000 151.00000 0.00000
23.00000 151.00000 0.00000
24.00000 151.00000 0.00000
25.00000 151.00000 0.00000
26.00000 151.00000 0.00000
27.00000 151.00000 0.00000
28.00000 151.00000 0.00000
29.00000 151.00000 0.00000
30.00000 151.00000 0.00003
31.00000 151.00000 0.00000
32.00000 151.00000 0.00000
33.00000 151.00000 0.00000
34.00000 151.00000 0.00000
35.00000 151.00000 0.00000
36.00000 151.00000 0.00000
37.00000 151.00000 0.00000
38.00000 151.00000 0.00000
39.00000 151.00000 0.00000
0.00000 152.00000 0.00000
1.00000 152.00000 0.00000
2.00000 152.00000 0.00000
3.00000 152.00000 0.00000
4.00000 152.00000 0.00000
5.00000 152.00000 0.00000
6.00000 152.00000 0.00000
7.00000 152.00000 0.00000
8.00000 152.00000 0.00000
9.00000 152.00000 0.00000
10.00000 152.00000 0.00000
11.00000 152.00000 0.00000
12.00000 152.00000 0.00000
13.00000 152.00000 0.00000
14.00000 152.00000 0.00000
15.00000 152.00000 0.00000
16.00000 152.00000 0.00000
17.00000 152.00000 0.00000
18.00000 152.00000 0.00000
19.00000 152.00000 0.00000
20.00000 152.00000 0.00000
21.00000 152.00000 0.00000
22.00000 152.00000 0.00000
23.00000 152.00000 0.00000
24.00000 152.00000 0.00000
25.00000 152.00000 0.00000
26.00000 152.00000 0.00000
27.00000 152.00000 0.00000
28.00000 152.00000 0.00000
29.00000 152.00000 0.00000
30.00000 152.00000 0.00000
31.00000 152.00000 0.00003
32.00000 152.00000 0.00000
33.00000 152.00000 0.00000
34.00000 152.00000 0.00000
35.00000 152.00000 0.00000
36.00000 152.00000 0.00000
37.00000 152.00000 0.00000
38.00000 152.00000 0.00000
39.00000 152.00000 0.00000
0.00000 153.00000 0.00000
1.00000 153.00000 0.00000
2.00000 153.00000 0.00000
3.00000 153.00000 0.00000
4.00000 153.00000 0.00000
5.00000 153.00000 0.00000
6.00000 153.00000 0.00000
7.00000 153.00000 0.00000
8.00000 153.00000 0.00000
9.00000 153.00000 0.00000
10.00000 153.00000 0.00000
11.00000 153.00000 0.00000
12.00000 153.00000 0.00000
13.00000 153.00000 0.00000
14.00000 153.00000 0.00000
15.00000 153.00000 0.00000
16.00000 153.00000 0.00000
17.00000 153.00000 0.00000
18.00000 153.00000 0.00000
19.00000 153.00000 0.00000
20.00000 153.00000 0.00000
21.00000 153.00000 0.00000
22.00000 153.00000 0.00000
23.00000 153.00000 0.00000
24.00000 153.00000 0.00000
25.00000 153.00000 0.00000
26.00000 153.00000 0.00000
27.00000 153.00000 0.00000
28.00000 153.00000 0.00000
29.00000 153.00000 0.00000
30.00000 153.00000 0.00000
31.00000 153.00000 0.00000
32.00000 153.00000 0.00003
33.00000 153.00000 0.00000
34.00000 153.00000 0.00000
35.00000 153.00000 0.00000
36.00000 153.00000 0.00000
37.00000 153.00000 0.00000
38.00000 153.00000 0.00000
39.00000 153.00000 0.00000
0.00000 154.00000 0.00000
1.00000 154.00000 0.00000
2.00000 154.00000 0.00000
3.00000 154.00000 0.00000
4.00000 154.00000 0.00000
5.00000 154.00000 0.00000
6.00000 154.00000 0.00000
7.00000 154.00000 0.00000
8.00000 154.00000 0.00000
9.00000 154.00000 0.00000
10.00000 154.00000 0.00000
11.00000 154.00000 0.00000
12.00000 154.00000 0.00000
13.00000 154.00000 0.00000
14.00000 154.00000 0.00000
15.00000 154.00000 0.00000
16.00000 154.00000 0.00000
17.00000 154.00000 0.00000
18.00000 154.00000 0.00000
19.00000 154.00000 0.00000
20.00000 154.00000 0.00000
21.00000 154.00000 0.00000
22.00000 154.00000 0.00000
23.00000 154.00000 0.00000
24.00000 154.00000 0.00000
25.00000 154.00000 0.00000
26.00000 154.00000 0.00000
27.00000 154.00000 0.00000
28.00000 154.00000 0.00000
29.00000 154.00000 0.00000
30.00000 154.00000 0.00000
31.00000 154.00000 0.00000
32.00000 154.00000 0.00000
33.00000 154.00000 0.00003
34.00000 154.00000 0.00000
35.00000 154.00000 0.00000
36.00000 154.00000 0.00000
37.00000 154.00000 0.00000
38.00000 154.00000 0.00000
39.00000 154.00000 0.00000
0.00000 155.00000 0.00000
1.00000 155.00000 0.00000
2.00000 155.00000 0.00000
3.00000 155.00000 0.00000
4.00000 155.00000 0.00000
5.00000 155.00000 0.00000
6.00000 155.00000 0.00000
7.00000 155.00000 0.00000
8.00000 155.00000 0.00000
9.00000 155.00000 0.00000
10.00000 155.00000 0.00000
11.00000 155.00000 0.00000
12.00000 155.00000 0.00000
13.00000 155.00000 0.00000
14.00000 155.00000 0.00000
15.00000 155.00000 0.00000
16.00000 155.00000 0.00000
17.00000 155.00000 0.00000
18.00000 155.00000 0.00000
19.00000 155.00000 0.00000
20.00000 155.00000 0.00000
21.00000 155.00000 0.00000
22.00000 155.00000 0.00000
23.00000 155.00000 0.00000
24.00000 155.00000 0.00000
25.00000 155.00000 0.00000
26.00000 155.00000 0.00000
27.00000 155.00000 0.00000
28.00000 155.00000 0.00000
29.00000 155.00000 0.00000
30.00000 155.00000 0.00000
31.00000 155.00000 0.00000
32.00000 155.00000 0.00000
33.00000 155.00000 0.00000
34.00000 155.00000 0.00003
35.00000 155.00000 0.00000
36.00000 155.00000 0.00000
37.00000 155.00000 0.00000
38.00000 155.00000 0.00000
39.00000 155.00000 0.00000
0.00000 156.00000 0.00000
1.00000 156.00000 0.00000
2.00000 156.00000 0.00000
3.00000 156.00000 0.00000
4.00000 156.00000 0.00000
5.00000 156.00000 0.00000
6.00000 156.00000 0.00000
7.00000 156.00000 0.00000
8.00000 156.00000 0.00000
9.00000 156.00000 0.00000
10.00000 156.00000 0.00000
11.00000 156.00000 0.00000
12.00000 156.00000 0.00000
13.00000 156.00000 0.00000
14.00000 156.00000 0.00000
15.00000 156.00000 0.00000
16.00000 156.00000 0.00000
17.00000 156.00000 0.00000
18.00000 156.00000 0.00000
19.00000 156.00000 0.00000
20.00000 156.00000 0.00000
21.00000 156.00000 0.00000
22.00000 156.00000 0.00000
23.00000 156.00000 0.00000
24.00000 156.00000 0.00000
25.00000 156.00000 0.00000
26.00000 156.00000 0.00000
27.00000 156.00000 0.00000
28.00000 156.00000 0.00000
29.00000 156.00000 0.00000
30.00000 156.00000 0.00000
31.00000 156.00000 0.00000
32.00000 156.00000 0.00000
33.00000 156.00000 0.00000
34.00000 156.00000 0.00000
35.00000 156.00000 0.00002
36.00000 156.00000 0.00000
37.00000 156.00000 0.00000
38.00000 156.00000 0.00000
39.00000 156.00000 0.00000
0.00000 157.00000 0.00000
1.00000 157.00000 0.00000
2.00000 157.00000 0.00000
3.00000 157.00000 0.00000
4.00000 157.00000 0.00000
5.00000 157.00000 0.00000
6.00000 157.00000 0.00000
7.00000 157.00000 0.00000
8.00000 157.00000 0.00000
9.00000 157.00000 0.00000
10.00000 157.00000 0.00000
11.00000 157.00000 0.00000
12.00000 157.00000 0.00000
13.00000 157.00000 0.00000
14.00000 157.00000 0.00000
15.00000 157.00000 0.00000
16.00000 157.00000 0.00000
17.00000 157.00000 0.00000
18.00000 157.00000 0.00000
19.00000 157.00000 0.00000
20.00000 157.00000 0.00000
21.00000 157.00000 0.00000
22.00000 157.00000 0.00000
23.00000 157.00000 0.00000
24.00000 157.00000 0.00000
25.00000 157.00000 0.00000
26.00000 157.00000 0.00000
27.00000 157.00000 0.00000
28.00000 157.00000 0.00000
29.00000 157.00000 0.00000
30.00000 157.00000 0.00000
31.00000 157.00000 0.00000
32.00000 157.00000 0.00000
33.00000 157.00000 0.00000
34.00000 157.00000 0.00000
35.00000 157.00000 0.00000
36.00000 157.00000 0.00002
37.00000 157.00000 0.00000
38.00000 157.00000 0.00000
39.00000 157.00000 0.00000
0.00000 158.00000 0.00000
1.00000 158.00000 0.00000
2.00000 158.00000 0.00000
3.00000 158.00000 0.00000
4.00000 158.00000 0.00000
5.00000 158.00000 0.00000
6.00000 158.00000 0.00000
7.00000 158.00000 0.00000
8.00000 158.00000 0.00000
9.00000 158.00000 0.00000
10.00000 158.00000 0.00000
11.00000 158.00000 0.00000
12.00000 158.00000 0.00000
13.00000 158.00000 0.00000
14.00000 158.00000 0.00000
15.00000 158.00000 0.00000
16.00000 158.00000 0.00000
17.00000 158.00000 0.00000
18.00000 158.00000 0.00000
19.00000 158.00000 0.00000
20.00000 158.00000 0.00000
21.00000 158.00000 0.00000
22.00000 158.00000 0.00000
23.00000 158.00000 0.00000
24.00000 158.00000 0.00000
25.00000 158.00000 0.00000
26.00000 158.00000 0.00000
27.00000 158.00000 0.00000
28.00000 158.00000 0.00000
29.00000 158.00000 0.00000
30.00000 158.00000 0.00000
31.00000 158.00000 0.00000
32.00000 158.00000 0.00000
33.00000 158.00000 0.00000
34.00000 158.00000 0.00000
35.00000 158.00000 0.00000
36.00000 158.00000 0.00000
37.00000 158.00000 0.00001
38.00000 158.00000 0.00000
39.00000 158.00000 0.00000
0.00000 159.00000 0.00000
1.00000 159.00000 0.00000
2.00000 159.00000 0.00000
3.00000 159.00000 0.00000
4.00000 159.00000 0.00000
5.00000 159.00000 0.00000
6.00000 159.00000 0.00000
7.00000 159.00000 0.00000
8.00000 159.00000 0.00000
9.00000 159.00000 0.00000
10.00000 159.00000 0.00000
11.00000 159.00000 0.00000
12.00000 159.00000 0.00000
13.00000 159.00000 0.00000
14.00000 159.00000 0.00000
15.00000 159.00000 0.00000
16.00000 159.00000 0.00000
17.00000 159.00000 0.00000
18.00000 159.00000 0.00000
19.00000 159.00000 0.00000
20.00000 159.00000 0.00000
21.00000 159.00000 0.00000
22.00000 159.00000 0.00000
23.00000 159.00000 0.00000
24.00000 159.00000 0.00000
25.00000 159.00000 0.00000
26.00000 159.00000 0.00000
27.00000 159.00000 0.00000
28.00000 159.00000 0.00000
29.00000 159.00000 0.00000
30.00000 159.00000 0.00000
31.00000 159.00000 0.00000
32.00000 159.00000 0.00000
33.00000 159.00000 0.00000
34.00000 159.00000 0.00000
35.00000 159.00000 0.00000
36.00000 159.00000 0.00000
37.00000 159.00000 0.00000
38.00000 159.00000 0.00000
39.00000 159.00000 0.00000
0.00000 160.00000 0.00000
1.00000 160.00000 0.00000
2.00000 160.00000 0.00000
3.00000 160.00000 0.00000
4.00000 160.00000 0.00000
5.00000 160.00000 0.00000
6.00000 160.00000 0.00000
7.00000 160.00000 0.00000
8.00000 160.00000 0.00000
9.00000 160.00000 0.00000
10.00000 160.00000 0.00000
11.00000 160.00000 0.00000
12.00000 160.00000 0.00000
13.00000 160.00000 0.00000
14.00000 160.00000 0.00000
15.00000 160.00000 0.00000
16.00000 160.00000 0.00000
17.00000 160.00000 0.00000
18.00000 160.00000 0.00000
19.00000 160.00000 0.00000
20.00000 160.00000 0.00000
21.00000 160.00000 0.00000
22.00000 160.00000 0.00000
23.00000 160.00000 0.00000
24.00000 160.00000 0.00000
25.00000 160.00000 0.00000
26.00000 160.00000 0.00000
27.00000 160.00000 0.00000
28.00000 160.00000 0.00000
29.00000 160.00000 0.00000
30.00000 160.00000 0.00000
31.00000 160.00000 0.00000
32.00000 160.00000 0.00000
33.00000 160.00000 0.00000
34.00000 160.00000 0.00000
35.00000 160.00000 0.00000
36.00000 160.00000 0.00000
37.00000 160.00000 0.00000
38.00000 160.00000 0.00000
39.00000 160.00000 0.00000
0.00000 161.00000 0.00000
1.00000 161.00000 0.00000
2.00000 161.00000 0.00000
3.00000 161.00000 0.00000
4.00000 161.00000 0.00000
5.00000 161.00000 0.00000
6.00000 161.00000 0.00000
7.00000 161.00000 0.00000
8.00000 161.00000 0.00000
9.00000 161.00000 0.00000
10.00000 161.00000 0.00000
11.00000 161.00000 0.00000
12.00000 161.00000 0.00000
13.00000 161.00000 0.00000
14.00000 161.00000 0.00000
15.00000 161.00000 0.00000
16.00000 161.00000 0.00000
17.00000 161.00000 0.00000
18.00000 161.00000 0.00000
19.00000 161.00000 0.00000
20.00000 161.00000 0.00000
21.00000 161.00000 0.00000
22.00000 161.00000 0.00000
23.00000 161.00000 0.00000
24.00000 161.00000 0.00000
25.00000 161.00000 0.00000
26.00000 161.00000 0.00000
27.00000 161.00000 0.00000
28.00000 161.00000 0.00000
29.00000 161.00000 0.00000
30.00000 161.00000 0.00000
31.00000 161.00000 0.00000
32.00000 161.00000 0.00000
33.00000 161.00000 0.00000
34.00000 161.00000 0.00000
35.00000 161.00000 0.00000
36.00000 161.00000 0.00000
37.00000 161.00000 0.00000
38.00000 161.00000 0.00000
39.00000 161.00000 0.00000
0.00000 162.00000 0.00000
1.00000 162.00000 0.00000
2.00000 162.00000 0.00000
3.00000 162.00000 0.00000
4.00000 162.00000 0.00000
5.00000 162.00000 0.00000
6.00000 162.00000 0.00000
7.00000 162.00000 0.00000
8.00000 162.00000 0.00000
9.00000 162.00000 0.00000
10.00000 162.00000 0.00000
11.00000 162.00000 0.00000
12.00000 162.00000 0.00000
13.00000 162.00000 0.00000
14.00000 162.00000 0.00000
15.00000 162.00000 0.00000
16.00000 162.00000 0.00000
17.00000 162.00000 0.00000
18.00000 162.00000 0.00000
19.00000 162.00000 0.00000
20.00000 162.00000 0.00000
21.00000 162.00000 0.00000
22.00000 162.00000 0.00000
23.00000 162.00000 0.00000
24.00000 162.00000 0.00000
25.00000 162.00000 0.00000
26.00000 162.00000 0.00000
27.00000 162.00000 0.00000
28.00000 162.00000 0.00000
29.00000 162.00000 0.00000
30.00000 162.00000 0.00000
31.00000 162.00000 0.00000
32.00000 162.00000 0.00000
33.00000 162.00000 0.00000
34.00000 162.00000 0.00000
35.00000 162.00000 0.00000
36.00000 162.00000 0.00000
37.00000 162.00000 0.00000
38.00000 162.00000 0.00000
39.00000 162.00000 0.00000
0.00000 163.00000 0.00000
1.00000 163.00000 0.00000
2.00000 163.00000 0.00000
3.00000 163.00000 0.00000
4.00000 163.00000 0.00000
5.00000 163.00000 0.00000
6.00000 163.00000 0.00000
7.00000 163.00000 0.00000
8.00000 163.00000 0.00000
9.00000 163.00000 0.00000
10.00000 163.00000 0.00000
11.00000 163.00000 0.00000
12.00000 163.00000 0.00000
13.00000 163.00000 0.00000
14.00000 163.00000 0.00000
15.00000 163.00000 0.00000
16.00000 163.00000 0.00000
17.00000 163.00000 0.00000
18.00000 163.00000 0.00000
19.00000 163.00000 0.00000
20.00000 163.00000 0.00000
21.00000 163.00000 0.00000
22.00000 163.00000 0.00000
23.00000 163.00000 0.00000
24.00000 163.00000 0.00000
25.00000 163.00000 0.00000
26.00000 163.00000 0.00000
27.00000 163.00000 0.00000
28.00000 163.00000 0.00000
29.00000 163.00000 0.00000
30.00000 163.00000 0.00000
31.00000 163.00000 0.00000
32.00000 163.00000 0.00000
33.00000 163.00000 0.00000
34.00000 163.00000 0.00000
35.00000 163.00000 0.00000
36.00000 163.00000 0.00000
37.00000 163.00000 0.00000
38.00000 163.00000 0.00000
39.00000 163.00000 0.00000
0.00000 164.00000 0.00000
1.00000 164.00000 0.00000
2.00000 164.00000 0.00000
3.00000 164.00000 0.00000
4.00000 164.00000 0.00000
5.00000 164.00000 0.00000
6.00000 164.00000 0.00000
7.00000 164.00000 0.00000
8.00000 164.00000 0.00000
9.00000 164.00000 0.00000
10.00000 164.00000 0.00000
11.00000 164.00000 0.00000
12.00000 164.00000 0.00000
13.00000 164.00000 0.00000
14.00000 164.00000 0.00000
15.00000 164.00000 0.00000
16.00000 164.00000 0.00000
17.00000 164.00000 0.00000
18.00000 164.00000 0.00000
19.00000 164.00000 0.00000
20.00000 164.00000 0.00000
21.00000 164.00000 0.00000
22.00000 164.00000 0.00000
23.00000 164.00000 0.00000
24.00000 164.00000 0.00000
25.00000 164.00000 0.00000
26.00000 164.00000 0.00000
27.00000 164.00000 0.00000
28.00000 164.00000 0.00000
29.00000 164.00000 0.00000
30.00000 164.00000 0.00000
31.00000 164.00000 0.00000
32.00000 164.00000 0.00000
33.00000 164.00000 0.00000
34.00000 164.00000 0.00000
35.00000 164.00000 0.00000
36.00000 164.00000 0.00000
37.00000 164.00000 0.00000
38.00000 164.00000 0.00000
39.00000 164.00000 0.00000
0.00000 165.00000 0.00000
1.00000 165.00000 0.00000
2.00000 165.00000 0.00000
3.00000 165.00000 0.00000
4.00000 165.00000 0.00000
5.00000 165.00000 0.00000
6.00000 165.00000 0.00000
7.00000 165.00000 0.00000
8.00000 165.00000 0.00000
9.00000 165.00000 0.00000
10.00000 165.00000 0.00000
11.00000 165.00000 0.00000
12.00000 165.00000 0.00000
13.00000 165.00000 0.00000
14.00000 165.00000 0.00000
15.00000 165.00000 0.00000
16.00000 165.00000 0.00000
17.00000 165.00000 0.00000
18.00000 165.00000 0.00000
19.00000 165.00000 0.00000
20.00000 165.00000 0.00000
21.00000 165.00000 0.00000
22.00000 165.00000 0.00000
23.00000 165.00000 0.00000
24.00000 165.00000 0.00000
25.00000 165.00000 0.00000
26.00000 165.00000 0.00000
27.00000 165.00000 0.00000
28.00000 165.00000 0.00000
29.00000 165.00000 0.00000
30.00000 165.00000 0.00000
31.00000 165.00000 0.00000
32.00000 165.00000 0.00000
33.00000 165.00000 0.00000
34.00000 165.00000 0.00000
35.00000 165.00000 0.00000
36.00000 165.00000 0.00000
37.00000 165.00000 0.00000
38.00000 165.00000 0.00000
39.00000 165.00000 0.00000
0.00000 166.00000 0.00000
1.00000 166.00000 0.00000
2.00000 166.00000 0.00000
3.00000 166.00000 0.00000
4.00000 166.00000 0.00000
5.00000 166.00000 0.00000
6.00000 166.00000 0.00000
7.00000 166.00000 0.00000
8.00000 166.00000 0.00000
9.00000 166.00000 0.00000
10.00000 166.00000 0.00000
11.00000 166.00000 0.00000
12.00000 166.00000 0.00000
13.00000 166.00000 0.00000
14.00000 166.00000 0.00000
15.00000 166.00000 0.00000
16.00000 166.00000 0.00000
17.00000 166.00000 0.00000
18.00000 166.00000 0.00000
19.00000 166.00000 0.00000
20.00000 166.00000 0.00000
21.00000 166.00000 0.00000
22.00000 166.00000 0.00000
23.00000 166.00000 0.00000
24.00000 166.00000 0.00000
25.00000 166.00000 0.00000
26.00000 166.00000 0.00000
27.00000 166.00000 0.00000
28.00000 166.00000 0.00000
29.00000 166.00000 0.00000
30.00000 166.00000 0.00000
31.00000 166.00000 0.00000
32.00000 166.00000 0.00000
33.00000 166.00000 0.00000
34.00000 166.00000 0.00000
35.00000 166.00000 0.00000
36.00000 166.00000 0.00000
37.00000 166.00000 0.00000
38.00000 166.00000 0.00000
39.00000 166.00000 0.00000
0.00000 167.00000 0.00000
1.00000 167.00000 0.00000
2.00000 167.00000 0.00000
3.00000 167.00000 0.00000
4.00000 167.00000 0.00000
5.00000 167.00000 0.00000
6.00000 167.00000 0.00000
7.00000 167.00000 0.00000
8.00000 167.00000 0.00000
9.00000 167.00000 0.00000
10.00000 167.00000 0.00000
11.00000 167.00000 0.00000
12.00000 167.00000 0.00000
13.00000 167.00000 0.00000
14.00000 167.00000 0.00000
15.00000 167.00000 0.00000
16.00000 167.00000 0.00000
17.00000 167.00000 0.00000
18.00000 167.00000 0.00000
19.00000 167.00000 0.00000
20.00000 167.00000 0.00000
21.00000 167.00000 0.00000
22.00000 167.00000 0.00000
23.00000 167.00000 0.00000
24.00000 167.00000 0.00000
25.00000 167.00000 0.00000
26.00000 167.00000 0.00000
27.00000 167.00000 0.00000
28.00000 167.00000 0.00000
29.00000 167.00000 0.00000
30.00000 167.00000 0.00000
31.00000 167.00000 0.00000
32.00000 167.00000 0.00000
33.00000 167.00000 0.00000
34.00000 167.00000 0.00000
35.00000 167.00000 0.00000
36.00000 167.00000 0.00000
37.00000 167.00000 0.00000
38.00000 167.00000 0.00000
39.00000 167.00000 0.00000
0.00000 168.00000 0.00000
1.00000 168.00000 0.00000
2.00000 168.00000 0.00000
3.00000 168.00000 0.00000
4.00000 168.00000 0.00000
5.00000 168.00000 0.00000
6.00000 168.00000 0.00000
7.00000 168.00000 0.00000
8.00000 168.00000 0.00000
9.00000 168.00000 0.00000
10.00000 168.00000 0.00000
11.00000 168.00000 0.00000
12.00000 168.00000 0.00000
13.00000 168.00000 0.00000
14.00000 168.00000 0.00000
15.00000 168.00000 0.00000
16.00000 168.00000 0.00000
17.00000 168.00000 0.00000
18.00000 168.00000 0.00000
19.00000 168.00000 0.00000
20.00000 168.00000 0.00000
21.00000 168.00000 0.00000
22.00000 168.00000 0.00000
23.00000 168.00000 0.00000
24.00000 168.00000 0.00000
25.00000 168.00000 0.00000
26.00000 168.00000 0.00000
27.00000 168.00000 0.00000
28.00000 168.00000 0.00000
29.00000 168.00000 0.00000
30.00000 168.00000 0.00000
31.00000 168.00000 0.00000
32.00000 168.00000 0.00000
33.00000 168.00000 0.00000
34.00000 168.00000 0.00000
35.00000 168.00000 0.00000
36.00000 168.00000 0.00000
37.00000 168.00000 0.00000
38.00000 168.00000 0.00000
39.00000 168.00000 0.00000
0.00000 169.00000 0.00000
1.00000 169.00000 0.00000
2.00000 169.00000 0.00000
3.00000 169.00000 0.00000
4.00000 169.00000 0.00000
5.00000 169.00000 0.00000
6.00000 169.00000 0.00000
7.00000 169.00000 0.00000
8.00000 169.00000 0.00000
9.00000 169.00000 0.00000
10.00000 169.00000 0.00000
11.00000 169.00000 0.00000
12.00000 169.00000 0.00000
13.00000 169.00000 0.00000
14.00000 169.00000 0.00000
15.00000 169.00000 0.00000
16.00000 169.00000 0.00000
17.00000 169.00000 0.00000
18.00000 169.00000 0.00000
19.00000 169.00000 0.00000
20.00000 169.00000 0.00000
21.00000 169.00000 0.00000
22.00000 169.00000 0.00000
23.00000 169.00000 0.00000
24.00000 169.00000 0.00000
25.00000 169.00000 0.00000
26.00000 169.00000 0.00000
27.00000 169.00000 0.00000
28.00000 169.00000 0.00000
29.00000 169.00000 0.00000
30.00000 169.00000 0.00000
31.00000 169.00000 0.00000
32.00000 169.00000 0.00000
33.00000 169.00000 0.00000
34.00000 169.00000 0.00000
35.00000 169.00000 0.00000
36.00000 169.00000 0.00000
37.00000 169.00000 0.00000
38.00000 169.00000 0.00000
39.00000 169.00000 0.00000
0.00000 170.00000 0.00000
1.00000 170.00000 0.00000
2.00000 170.00000 0.00000
3.00000 170.00000 0.00000
4.00000 170.00000 0.00000
5.00000 170.00000 0.00000
6.00000 170.00000 0.00000
7.00000 170.00000 0.00000
8.00000 170.00000 0.00000
9.00000 170.00000 0.00000
10.00000 170.00000 0.00000
11.00000 170.00000 0.00000
12.00000 170.00000 0.00000
13.00000 170.00000 0.00000
14.00000 170.00000 0.00000
15.00000 170.00000 0.00000
16.00000 170.00000 0.00000
17.00000 170.00000 0.00000
18.00000 170.00000 0.00000
19.00000 170.00000 0.00000
20.00000 170.00000 0.00000
21.00000 170.00000 0.00000
22.00000 170.00000 0.00000
23.00000 170.00000 0.00000
24.00000 170.00000 0.00000
25.00000 170.00000 0.00000
26.00000 170.00000 0.00000
27.00000 170.00000 0.00000
28.00000 170.00000 0.00000
29.00000 170.00000 0.00000
30.00000 170.00000 0.00000
31.00000 170.00000 0.00000
32.00000 170.00000 0.00000
33.00000 170.00000 0.00000
34.00000 170.00000 0.00000
35.00000 170.00000 0.00000
36.00000 170.00000 0.00000
37.00000 170.00000 0.00000
38.00000 170.00000 0.00000
39.00000 170.00000 0.00000
0.00000 171.00000 0.00000
1.00000 171.00000 0.00000
2.00000 171.00000 0.00000
3.00000 171.00000 0.00000
4.00000 171.00000 0.00000
5.00000 171.00000 0.00000
6.00000 171.00000 0.00000
7.00000 171.00000 0.00000
8.00000 171.00000 0.00000
9.00000 171.00000 0.00000
10.00000 171.00000 0.00000
11.00000 171.00000 0.00000
12.00000 171.00000 0.00000
13.00000 171.00000 0.00000
14.00000 171.00000 0.00000
15.00000 171.00000 0.00000
16.00000 171.00000 0.00000
17.00000 171.00000 0.00000
18.00000 171.00000 0.00000
19.00000 171.00000 0.00000
20.00000 171.00000 0.00000
21.00000 171.00000 0.00000
22.00000 171.00000 0.00000
23.00000 171.00000 0.00000
24.00000 171.00000 0.00000
25.00000 171.00000 0.00000
26.00000 171.00000 0.00000
27.00000 171.00000 0.00000
28.00000 171.00000 0.00000
29.00000 171.00000 0.00000
30.00000 171.00000 0.00000
31.00000 171.00000 0.00000
32.00000 171.00000 0.00000
33.00000 171.00000 0.00000
34.00000 171.00000 0.00000
35.00000 171.00000 0.00000
36.00000 171.00000 0.00000
37.00000 171.00000 0.00000
38.00000 171.00000 0.00000
39.00000 171.00000 0.00000
0.00000 172.00000 0.00000
1.00000 172.00000 0.00000
2.00000 172.00000 0.00000
3.00000 172.00000 0.00000
4.00000 172.00000 0.00000
5.00000 172.00000 0.00000
6.00000 172.00000 0.00000
7.00000 172.00000 0.00000
8.00000 172.00000 0.00000
9.00000 172.00000 0.00000
10.00000 172.00000 0.00000
11.00000 172.00000 0.00000
12.00000 172.00000 0.00000
13.00000 172.00000 0.00000
14.00000 172.00000 0.00000
15.00000 172.00000 0.00000
16.00000 172.00000 0.00000
17.00000 172.00000 0.00000
18.00000 172.00000 0.00000
19.00000 172.00000 0.00000
20.00000 172.00000 0.00000
21.00000 172.00000 0.00000
22.00000 172.00000 0.00000
23.00000 172.00000 0.00000
24.00000 172.00000 0.00000
25.00000 172.00000 0.00000
26.00000 172.00000 0.00000
27.00000 172.00000 0.00000
28.00000 172.00000 0.00000
29.00000 172.00000 0.00000
30.00000 172.00000 0.00000
31.00000 172.00000 0.00000
32.00000 172.00000 0.00000
33.00000 172.00000 0.00000
34.00000 172.00000 0.00000
35.00000 172.00000 0.00000
36.00000 172.00000 0.00000
37.00000 172.00000 0.00000
38.00000 172.00000 0.00000
39.00000 172.00000 0.00000
0.00000 173.00000 0.00000
1.00000 173.00000 0.00000
2.00000 173.00000 0.00000
3.00000 173.00000 0.00000
4.00000 173.00000 0.00000
5.00000 173.00000 0.00000
6.00000 173.00000 0.00000
7.00000 173.00000 0.00000
8.00000 173.00000 0.00000
9.00000 173.00000 0.00000
10.00000 173.00000 0.00000
11.00000 173.00000 0.00000
12.00000 173.00000 0.00000
13.00000 173.00000 0.00000
14.00000 173.00000 0.00000
15.00000 173.00000 0.00000
16.00000 173.00000 0.00000
17.00000 173.00000 0.00000
18.00000 173.00000 0.00000
19.00000 173.00000 0.00000
20.00000 173.00000 0.00000
21.00000 173.00000 0.00000
22.00000 173.00000 0.00000
23.00000 173.00000 0.00000
24.00000 173.00000 0.00000
25.00000 173.00000 0.00000
26.00000 173.00000 0.00000
27.00000 173.00000 0.00000
28.00000 173.00000 0.00000
29.00000 173.00000 0.00000
30.00000 173.00000 0.00000
31.00000 173.00000 0.00000
32.00000 173.00000 0.00000
33.00000 173.00000 0.00000
34.00000 173.00000 0.00000
35.00000 173.00000 0.00000
36.00000 173.00000 0.00000
37.00000 173.00000 0.00000
38.00000 173.00000 0.00000
39.00000 173.00000 0.00000
0.00000 174.00000 0.00000
1.00000 174.00000 0.00000
2.00000 174.00000 0.00000
3.00000 174.00000 0.00000
4.00000 174.00000 0.00000
5.00000 174.00000 0.00000
6.00000 174.00000 0.00000
7.00000 174.00000 0.00000
8.00000 174.00000 0.00000
9.00000 174.00000 0.00000
10.00000 174.00000 0.00000
11.00000 174.00000 0.00000
12.00000 174.00000 0.00000
13.00000 174.00000 0.00000
14.00000 174.00000 0.00000
15.00000 174.00000 0.00000
16.00000 174.00000 0.00000
17.00000 174.00000 0.00000
18.00000 174.00000 0.00000
19.00000 174.00000 0.00000
20.00000 174.00000 0.00000
21.00000 174.00000 0.00000
22.00000 174.00000 0.00000
23.00000 174.00000 0.00000
24.00000 174.00000 0.00000
25.00000 174.00000 0.00000
26.00000 174.00000 0.00000
27.00000 174.00000 0.00000
28.00000 174.00000 0.00000
29.00000 174.00000 0.00000
30.00000 174.00000 0.00000
31.00000 174.00000 0.00000
32.00000 174.00000 0.00000
33.00000 174.00000 0.00000
34.00000 174.00000 0.00000
35.00000 174.00000 0.00000
36.00000 174.00000 0.00000
37.00000 174.00000 0.00000
38.00000 174.00000 0.00000
39.00000 174.00000 0.00000
0.00000 175.00000 0.00000
1.00000 175.00000 0.00000
2.00000 175.00000 0.00000
3.00000 175.00000 0.00000
4.00000 175.00000 0.00000
5.00000 175.00000 0.00000
6.00000 175.00000 0.00000
7.00000 175.00000 0.00000
8.00000 175.00000 0.00000
9.00000 175.00000 0.00000
10.00000 175.00000 0.00000
11.00000 175.00000 0.00000
12.00000 175.00000 0.00000
13.00000 175.00000 0.00000
14.00000 175.00000 0.00000
15.00000 175.00000 0.00000
16.00000 175.00000 0.00000
17.00000 175.00000 0.00000
18.00000 175.00000 0.00000
19.00000 175.00000 0.00000
20.00000 175.00000 0.00000
21.00000 175.00000 0.00000
22.00000 175.00000 0.00000
23.00000 175.00000 0.00000
24.00000 175.00000 0.00000
25.00000 175.00000 0.00000
26.00000 175.00000 0.00000
27.00000 175.00000 0.00000
28.00000 175.00000 0.00000
29.00000 175.00000 0.00000
30.00000 175.00000 0.00000
31.00000 175.00000 0.00000
32.00000 175.00000 0.00000
33.00000 175.00000 0.00000
34.00000 175.00000 0.00000
35.00000 175.00000 0.00000
36.00000 175.00000 0.00000
37.00000 175.00000 0.00000
38.00000 175.00000 0.00000
39.00000 175.00000 0.00000
0.00000 176.00000 0.00000
1.00000 176.00000 0.00000
2.00000 176.00000 0.00000
3.00000 176.00000 0.00000
4.00000 176.00000 0.00000
5.00000 176.00000 0.00000
6.00000 176.00000 0.00000
7.00000 176.00000 0.00000
8.00000 176.00000 0.00000
9.00000 176.00000 0.00000
10.00000 176.00000 0.00000
11.00000 176.00000 0.00000
12.00000 176.00000 0.00000
13.00000 176.00000 0.00000
14.00000 176.00000 0.00000
15.00000 176.00000 0.00000
16.00000 176.00000 0.00000
17.00000 176.00000 0.00000
18.00000 176.00000 0.00000
19.00000 176.00000 0.00000
20.00000 176.00000 0.00000
21.00000 176.00000 0.00000
22.00000 176.00000 0.00000
23.00000 176.00000 0.00000
24.00000 176.00000 0.00000
25.00000 176.00000 0.00000
26.00000 176.00000 0.00000
27.00000 176.00000 0.00000
28.00000 176.00000 0.00000
29.00000 176.00000 0.00000
30.00000 176.00000 0.00000
31.00000 176.00000 0.00000
32.00000 176.00000 0.00000
33.00000 176.00000 0.00000
34.00000 176.00000 0.00000
35.00000 176.00000 0.00000
36.00000 176.00000 0.00000
37.00000 176.00000 0.00000
38.00000 176.00000 0.00000
39.00000 176.00000 0.00000
0.00000 177.00000 0.00000
1.00000 177.00000 0.00000
2.00000 177.00000 0.00000
3.00000 177.00000 0.00000
4.00000 177.00000 0.00000
5.00000 177.00000 0.00000
6.00000 177.00000 0.00000
7.00000 177.00000 0.00000
8.00000 177.00000 0.00000
9.00000 177.00000 0.00000
10.00000 177.00000 0.00000
11.00000 177.00000 0.00000
12.00000 177.00000 0.00000
13.00000 177.00000 0.00000
14.00000 177.00000 0.00000
15.00000 177.00000 0.00000
16.00000 177.00000 0.00000
17.00000 177.00000 0.00000
18.00000 177.00000 0.00000
19.00000 177.00000 0.00000
20.00000 177.00000 0.00000
21.00000 177.00000 0.00000
22.00000 177.00000 0.00000
23.00000 177.00000 0.00000
24.00000 177.00000 0.00000
25.00000 177.00000 0.00000
26.00000 177.00000 0.00000
27.00000 177.00000 0.00000
28.00000 177.00000 0.00000
29.00000 177.00000 0.00000
30.00000 177.00000 0.00000
31.00000 177.00000 0.00000
32.00000 177.00000 0.00000
33.00000 177.00000 0.00000
34.00000 177.00000 0.00000
35.00000 177.00000 0.00000
36.00000 177.00000 0.00000
37.00000 177.00000 0.00000
38.00000 177.00000 0.00000
39.00000 177.00000 0.00000
0.00000 178.00000 0.00000
1.00000 178.00000 0.00000
2.00000 178.00000 0.00000
3.00000 178.00000 0.00000
4.00000 178.00000 0.00000
5.00000 178.00000 0.00000
6.00000 178.00000 0.00000
7.00000 178.00000 0.00000
8.00000 178.00000 0.00000
9.00000 178.00000 0.00000
10.00000 178.00000 0.00000
11.00000 178.00000 0.00000
12.00000 178.00000 0.00000
13.00000 178.00000 0.00000
14.00000 178.00000 0.00000
15.00000 178.00000 0.00000
16.00000 178.00000 0.00000
17.00000 178.00000 0.00000
18.00000 178.00000 0.00000
19.00000 178.00000 0.00000
20.00000 178.00000 0.00000
21.00000 178.00000 0.00000
22.00000 178.00000 0.00000
23.00000 178.00000 0.00000
24.00000 178.00000 0.00000
25.00000 178.00000 0.00000
26.00000 178.00000 0.00000
27.00000 178.00000 0.00000
28.00000 178.00000 0.00000
29.00000 178.00000 0.00000
30.00000 178.00000 0.00000
31.00000 178.00000 0.00000
32.00000 178.00000 0.00000
33.00000 178.00000 0.00000
34.00000 178.00000 0.00000
35.00000 178.00000 0.00000
36.00000 178.00000 0.00000
37.00000 178.00000 0.00000
38.00000 178.00000 0.00000
39.00000 178.00000 0.00000
0.00000 179.00000 0.00000
1.00000 179.00000 0.00000
2.00000 179.00000 0.00000
3.00000 179.00000 0.00000
4.00000 179.00000 0.00000
5.00000 179.00000 0.00000
6.00000 179.00000 0.00000
7.00000 179.00000 0.00000
8.00000 179.00000 0.00000
9.00000 179.00000 0.00000
10.00000 179.00000 0.00000
11.00000 179.00000 0.00000
12.00000 179.00000 0.00000
13.00000 179.00000 0.00000
14.00000 179.00000 0.00000
15.00000 179.00000 0.00000
16.00000 179.00000 0.00000
17.00000 179.00000 0.00000
18.00000 179.00000 0.00000
19.00000 179.00000 0.00000
20.00000 179.00000 0.00000
21.00000 179.00000 0.00000
22.00000 179.00000 0.00000
23.00000 179.00000 0.00000
24.00000 179.00000 0.00000
25.00000 179.00000 0.00000
26.00000 179.00000 0.00000
27.00000 179.00000 0.00000
28.00000 179.00000 0.00000
29.00000 179.00000 0.00000
30.00000 179.00000 0.00000
31.00000 179.00000 0.00000
32.00000 179.00000 0.00000
33.00000 179.00000 0.00000
34.00000 179.00000 0.00000
35.00000 179.00000 0.00000
36.00000 179.00000 0.00000
37.00000 179.00000 0.00000
38.00000 179.00000 0.00000
39.00000 179.00000 0.00000
0.00000 180.00000 0.00000
1.00000 180.00000 0.00000
2.00000 180.00000 0.00000
3.00000 180.00000 0.00000
4.00000 180.00000 0.00000
5.00000 180.00000 0.00000
6.00000 180.00000 0.00000
7.00000 180.00000 0.00000
8.00000 180.00000 0.00000
9.00000 180.00000 0.00000
10.00000 180.00000 0.00000
11.00000 180.00000 0.00000
12.00000 180.00000 0.00000
13.00000 180.00000 0.00000
14.00000 180.00000 0.00000
15.00000 180.00000 0.00000
16.00000 180.00000 0.00000
17.00000 180.00000 0.00000
18.00000 180.00000 0.00000
19.00000 180.00000 0.00000
20.00000 180.00000 0.00000
21.00000 180.00000 0.00000
22.00000 180.00000 0.00000
23.00000 180.00000 0.00000
24.00000 180.00000 0.00000
25.00000 180.00000 0.00000
26.00000 180.00000 0.00000
27.00000 180.00000 0.00000
28.00000 180.00000 0.00000
29.00000 180.00000 0.00000
30.00000 180.00000 0.00000
31.00000 180.00000 0.00000
32.00000 180.00000 0.00000
33.00000 180.00000 0.00000
34.00000 180.00000 0.00000
35.00000 180.00000 0.00000
36.00000 180.00000 0.00000
37.00000 180.00000 0.00000
38.00000 180.00000 0.00000
39.00000 180.00000 0.00000
0.00000 181.00000 0.00000
1.00000 181.00000 0.00000
2.00000 181.00000 0.00000
3.00000 181.00000 0.00000
4.00000 181.00000 0.00000
5.00000 181.00000 0.00000
6.00000 181.00000 0.00000
7.00000 181.00000 0.00000
8.00000 181.00000 0.00000
9.00000 181.00000 0.00000
10.00000 181.00000 0.00000
11.00000 181.00000 0.00000
12.00000 181.00000 0.00000
13.00000 181.00000 0.00000
14.00000 181.00000 0.00000
15.00000 181.00000 0.00000
16.00000 181.00000 0.00000
17.00000 181.00000 0.00000
18.00000 181.00000 0.00000
19.00000 181.00000 0.00000
20.00000 181.00000 0.00000
21.00000 181.00000 0.00000
22.00000 181.00000 0.00000
23.00000 181.00000 0.00000
24.00000 181.00000 0.00000
25.00000 181.00000 0.00000
26.00000 181.00000 0.00000
27.00000 181.00000 0.00000
28.00000 181.00000 0.00000
29.00000 181.00000 0.00000
30.00000 181.00000 0.00000
31.00000 181.00000 0.00000
32.00000 181.00000 0.00000
33.00000 181.00000 0.00000
34.00000 181.00000 0.00000
35.00000 181.00000 0.00000
36.00000 181.00000 0.00000
37.00000 181.00000 0.00000
38.00000 181.00000 0.00000
39.00000 181.00000 0.00000
0.00000 182.00000 0.00000
1.00000 182.00000 0.00000
2.00000 182.00000 0.00000
3.00000 182.00000 0.00000
4.00000 182.00000 0.00000
5.00000 182.00000 0.00000
6.00000 182.00000 0.00000
7.00000 182.00000 0.00000
8.00000 182.00000 0.00000
9.00000 182.00000 0.00000
10.00000 182.00000 0.00000
11.00000 182.00000 0.00000
12.00000 182.00000 0.00000
13.00000 182.00000 0.00000
14.00000 182.00000 0.00000
15.00000 182.00000 0.00000
16.00000 182.00000 0.00000
17.00000 182.00000 0.00000
18.00000 182.00000 0.00000
19.00000 182.00000 0.00000
20.00000 182.00000 0.00000
21.00000 182.00000 0.00000
22.00000 182.00000 0.00000
23.00000 182.00000 0.00000
24.00000 182.00000 0.00000
25.00000 182.00000 0.00000
26.00000 182.00000 0.00000
27.00000 182.00000 0.00000
28.00000 182.00000 0.00000
29.00000 182.00000 0.00000
30.00000 182.00000 0.00000
31.00000 182.00000 0.00000
32.00000 182.00000 0.00000
33.00000 182.00000 0.00000
34.00000 182.00000 0.00000
35.00000 182.00000 0.00000
36.00000 182.00000 0.00000
37.00000 182.00000 0.00000
38.00000 182.00000 0.00000
39.00000 182.00000 0.00000


==> RevisionFigures/data/case1_qaoi_matrix_07.csv <==
0.00000 1.00000 0.20922
1.00000 1.00000 0.00000
2.00000 1.00000 0.00000
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.00000
12.00000 1.00000 0.00000
13.00000 1.00000 0.00000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.00000
22.00000 1.00000 0.00001
23.00000 1.00000 0.00001
24.00000 1.00000 0.00001
25.00000 1.00000 0.00002
26.00000 1.00000 0.00003
27.00000 1.00000 0.00004
28.00000 1.00000 0.00005
29.00000 1.00000 0.00006
30.00000 1.00000 0.00028
31.00000 1.00000 0.00177
32.00000 1.00000 0.00662
33.00000 1.00000 0.02030
34.00000 1.00000 0.04880
35.00000 1.00000 0.09541
36.00000 1.00000 0.12708
37.00000 1.00000 0.20030
38.00000 1.00000 0.23152
39.00000 1.00000 0.26223
0.00000 2.00000 0.20983
1.00000 2.00000 0.20922
2.00000 2.00000 0.00000
3.00000 2.00000 0.00000
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.00000
13.00000 2.00000 0.00000
14.00000 2.00000 0.00000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.00000
23.00000 2.00000 0.00001
24.00000 2.00000 0.00001
25.00000 2.00000 0.00001
26.00000 2.00000 0.00002
27.00000 2.00000 0.00003
28.00000 2.00000 0.00004
29.00000 2.00000 0.00005
30.00000 2.00000 0.00006
31.00000 2.00000 0.00027
32.00000 2.00000 0.00173
33.00000 2.00000 0.00637
34.00000 2.00000 0.01939
35.00000 2.00000 0.04620
36.00000 2.00000 0.08898
37.00000 2.00000 0.11378
38.00000 2.00000 0.17557
39.00000 2.00000 0.19339
0.00000 3.00000 0.13526
1.00000 3.00000 0.20983
2.00000 3.00000 0.20922
3.00000 3.00000 0.00000
4.00000 3.00000 0.00000
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.00000
14.00000 3.00000 0.00000
15.00000 3.00000 0.00000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.00000
24.00000 3.00000 0.00001
25.00000 3.00000 0.00001
26.00000 3.00000 0.00001
27.00000 3.00000 0.00002
28.00000 3.00000 0.00003
29.00000 3.00000 0.00003
30.00000 3.00000 0.00005
31.00000 3.00000 0.00006
32.00000 3.00000 0.00023
33.00000 3.00000 0.00139
34.00000 3.00000 0.00509
35.00000 3.00000 0.01527
36.00000 3.00000 0.03611
37.00000 3.00000 0.06890
38.00000 3.00000 0.08222
39.00000 3.00000 0.12534
0.00000 4.00000 0.08759
1.00000 4.00000 0.13526
2.00000 4.00000 0.20983
3.00000 4.00000 0.20922
4.00000 4.00000 0.00000
5.00000 4.00000 0.00000
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.00000
15.00000 4.00000 0.00000
16.00000 4.00000 0.00000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.00000
25.00000 4.00000 0.00001
26.00000 4.00000 0.00001
27.00000 4.00000 0.00001
28.00000 4.00000 0.00002
29.00000 4.00000 0.00003
30.00000 4.00000 0.00003
31.00000 4.00000 0.00005
32.00000 4.00000 0.00005
33.00000 4.00000 0.00017
34.00000 4.00000 0.00097
35.00000 4.00000 0.00358
36.00000 4.00000 0.01071
37.00000 4.00000 0.02522
38.00000 4.00000 0.04821
39.00000 4.00000 0.05741
0.00000 5.00000 0.04016
1.00000 5.00000 0.08759
2.00000 5.00000 0.13526
3.00000 5.00000 0.20983
4.00000 5.00000 0.20922
5.00000 5.00000 0.00000
6.00000 5.00000 0.00000
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.00000
16.00000 5.00000 0.00000
17.00000 5.00000 0.00000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.00000
26.00000 5.00000 0.00001
27.00000 5.00000 0.00001
28.00000 5.00000 0.00001
29.00000 5.00000 0.00002
30.00000 5.00000 0.00003
31.00000 5.00000 0.00003
32.00000 5.00000 0.00004
33.00000 5.00000 0.00003
34.00000 5.00000 0.00011
35.00000 5.00000 0.00067
36.00000 5.00000 0.00251
37.00000 5.00000 0.00749
38.00000 5.00000 0.01774
39.00000 5.00000 0.03383
0.00000 6.00000 0.02369
1.00000 6.00000 0.04016
2.00000 6.00000 0.08759
3.00000 6.00000 0.13526
4.00000 6.00000 0.20983
5.00000 6.00000 0.20922
6.00000 6.00000 0.00000
7.00000 6.00000 0.00000
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.00000
17.00000 6.00000 0.00000
18.00000 6.00000 0.00000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.00000
27.00000 6.00000 0.00001
28.00000 6.00000 0.00001
29.00000 6.00000 0.00001
30.00000 6.00000 0.00002
31.00000 6.00000 0.00003
32.00000 6.00000 0.00002
33.00000 6.00000 0.00003
34.00000 6.00000 0.00003
35.00000 6.00000 0.00008
36.00000 6.00000 0.00048
37.00000 6.00000 0.00176
38.00000 6.00000 0.00522
39.00000 6.00000 0.01243
0.00000 7.00000 0.00871
1.00000 7.00000 0.02369
2.00000 7.00000 0.04016
3.00000 7.00000 0.08759
4.00000 7.00000 0.13526
5.00000 7.00000 0.20983
6.00000 7.00000 0.20922
7.00000 7.00000 0.00000
8.00000 7.00000 0.00000
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.00000
18.00000 7.00000 0.00000
19.00000 7.00000 0.00000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.00000
28.00000 7.00000 0.00001
29.00000 7.00000 0.00001
30.00000 7.00000 0.00001
31.00000 7.00000 0.00002
32.00000 7.00000 0.00002
33.00000 7.00000 0.00001
34.00000 7.00000 0.00002
35.00000 7.00000 0.00002
36.00000 7.00000 0.00006
37.00000 7.00000 0.00034
38.00000 7.00000 0.00122
39.00000 7.00000 0.00365
0.00000 8.00000 0.00253
1.00000 8.00000 0.00871
2.00000 8.00000 0.02369
3.00000 8.00000 0.04016
4.00000 8.00000 0.08759
5.00000 8.00000 0.13526
6.00000 8.00000 0.20983
7.00000 8.00000 0.20922
8.00000 8.00000 0.00000
9.00000 8.00000 0.00000
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.00000
19.00000 8.00000 0.00000
20.00000 8.00000 0.00000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.00000
29.00000 8.00000 0.00001
30.00000 8.00000 0.00001
31.00000 8.00000 0.00001
32.00000 8.00000 0.00001
33.00000 8.00000 0.00001
34.00000 8.00000 0.00001
35.00000 8.00000 0.00001
36.00000 8.00000 0.00001
37.00000 8.00000 0.00004
38.00000 8.00000 0.00023
39.00000 8.00000 0.00084
0.00000 9.00000 0.00058
1.00000 9.00000 0.00253
2.00000 9.00000 0.00871
3.00000 9.00000 0.02369
4.00000 9.00000 0.04016
5.00000 9.00000 0.08759
6.00000 9.00000 0.13526
7.00000 9.00000 0.20983
8.00000 9.00000 0.20922
9.00000 9.00000 0.00000
10.00000 9.00000 0.00000
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.00000
20.00000 9.00000 0.00000
21.00000 9.00000 0.00000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.00000
30.00000 9.00000 0.00001
31.00000 9.00000 0.00001
32.00000 9.00000 0.00001
33.00000 9.00000 0.00001
34.00000 9.00000 0.00001
35.00000 9.00000 0.00001
36.00000 9.00000 0.00001
37.00000 9.00000 0.00001
38.00000 9.00000 0.00003
39.00000 9.00000 0.00017
0.00000 10.00000 0.00012
1.00000 10.00000 0.00058
2.00000 10.00000 0.00253
3.00000 10.00000 0.00871
4.00000 10.00000 0.02369
5.00000 10.00000 0.04016
6.00000 10.00000 0.08759
7.00000 10.00000 0.13526
8.00000 10.00000 0.20983
9.00000 10.00000 0.20922
10.00000 10.00000 0.00000
11.00000 10.00000 0.00000
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.00000
21.00000 10.00000 0.00000
22.00000 10.00000 0.00000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.00000
31.00000 10.00000 0.00001
32.00000 10.00000 0.00001
33.00000 10.00000 0.00001
34.00000 10.00000 0.00001
35.00000 10.00000 0.00000
36.00000 10.00000 0.00001
37.00000 10.00000 0.00001
38.00000 10.00000 0.00001
39.00000 10.00000 0.00002
0.00000 11.00000 0.00001
1.00000 11.00000 0.00012
2.00000 11.00000 0.00058
3.00000 11.00000 0.00253
4.00000 11.00000 0.00871
5.00000 11.00000 0.02369
6.00000 11.00000 0.04016
7.00000 11.00000 0.08759
8.00000 11.00000 0.13526
9.00000 11.00000 0.20983
10.00000 11.00000 0.20922
11.00000 11.00000 0.00000
12.00000 11.00000 0.00000
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.00000
22.00000 11.00000 0.00000
23.00000 11.00000 0.00000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.00000
32.00000 11.00000 0.00000
33.00000 11.00000 0.00000
34.00000 11.00000 0.00001
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
0.00000 12.00000 0.00000
1.00000 12.00000 0.00001
2.00000 12.00000 0.00012
3.00000 12.00000 0.00058
4.00000 12.00000 0.00253
5.00000 12.00000 0.00871
6.00000 12.00000 0.02369
7.00000 12.00000 0.04016
8.00000 12.00000 0.08759
9.00000 12.00000 0.13526
10.00000 12.00000 0.20983
11.00000 12.00000 0.20922
12.00000 12.00000 0.00000
13.00000 12.00000 0.00000
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.00000
23.00000 12.00000 0.00000
24.00000 12.00000 0.00000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.00000
33.00000 12.00000 0.00000
34.00000 12.00000 0.00000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
0.00000 13.00000 0.00000
1.00000 13.00000 0.00000
2.00000 13.00000 0.00001
3.00000 13.00000 0.00012
4.00000 13.00000 0.00058
5.00000 13.00000 0.00253
6.00000 13.00000 0.00871
7.00000 13.00000 0.02369
8.00000 13.00000 0.04016
9.00000 13.00000 0.08759
10.00000 13.00000 0.13526
11.00000 13.00000 0.20983
12.00000 13.00000 0.20922
13.00000 13.00000 0.00000
14.00000 13.00000 0.00000
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.00000
24.00000 13.00000 0.00000
25.00000 13.00000 0.00000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.00000
34.00000 13.00000 0.00000
35.00000 13.00000 0.00000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
0.00000 14.00000 0.00000
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00001
4.00000 14.00000 0.00012
5.00000 14.00000 0.00058
6.00000 14.00000 0.00253
7.00000 14.00000 0.00871
8.00000 14.00000 0.02369
9.00000 14.00000 0.04016
10.00000 14.00000 0.08759
11.00000 14.00000 0.13526
12.00000 14.00000 0.20983
13.00000 14.00000 0.20922
14.00000 14.00000 0.00000
15.00000 14.00000 0.00000
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.00000
25.00000 14.00000 0.00000
26.00000 14.00000 0.00000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.00000
35.00000 14.00000 0.00000
36.00000 14.00000 0.00000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
0.00000 15.00000 0.00000
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00001
5.00000 15.00000 0.00012
6.00000 15.00000 0.00058
7.00000 15.00000 0.00253
8.00000 15.00000 0.00871
9.00000 15.00000 0.02369
10.00000 15.00000 0.04016
11.00000 15.00000 0.08759
12.00000 15.00000 0.13526
13.00000 15.00000 0.20983
14.00000 15.00000 0.20922
15.00000 15.00000 0.00000
16.00000 15.00000 0.00000
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.00000
26.00000 15.00000 0.00000
27.00000 15.00000 0.00000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.00000
36.00000 15.00000 0.00000
37.00000 15.00000 0.00000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
0.00000 16.00000 0.00000
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00001
6.00000 16.00000 0.00012
7.00000 16.00000 0.00058
8.00000 16.00000 0.00253
9.00000 16.00000 0.00871
10.00000 16.00000 0.02369
11.00000 16.00000 0.04016
12.00000 16.00000 0.08759
13.00000 16.00000 0.13526
14.00000 16.00000 0.20983
15.00000 16.00000 0.20922
16.00000 16.00000 0.00000
17.00000 16.00000 0.00000
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.00000
27.00000 16.00000 0.00000
28.00000 16.00000 0.00000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.00000
37.00000 16.00000 0.00000
38.00000 16.00000 0.00000
39.00000 16.00000 0.00000
0.00000 17.00000 0.00000
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00001
7.00000 17.00000 0.00012
8.00000 17.00000 0.00058
9.00000 17.00000 0.00253
10.00000 17.00000 0.00871
11.00000 17.00000 0.02369
12.00000 17.00000 0.04016
13.00000 17.00000 0.08759
14.00000 17.00000 0.13526
15.00000 17.00000 0.20983
16.00000 17.00000 0.20923
17.00000 17.00000 0.00000
18.00000 17.00000 0.00000
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.00000
28.00000 17.00000 0.00000
29.00000 17.00000 0.00000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.00000
38.00000 17.00000 0.00000
39.00000 17.00000 0.00000
0.00000 18.00000 0.00000
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00001
8.00000 18.00000 0.00012
9.00000 18.00000 0.00058
10.00000 18.00000 0.00253
11.00000 18.00000 0.00871
12.00000 18.00000 0.02369
13.00000 18.00000 0.04016
14.00000 18.00000 0.08759
15.00000 18.00000 0.13526
16.00000 18.00000 0.20983
17.00000 18.00000 0.20924
18.00000 18.00000 0.00000
19.00000 18.00000 0.00000
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.00000
29.00000 18.00000 0.00000
30.00000 18.00000 0.00000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.00000
39.00000 18.00000 0.00000
0.00000 19.00000 0.00000
1.00000 19.00000 0.00000
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00001
9.00000 19.00000 0.00012
10.00000 19.00000 0.00058
11.00000 19.00000 0.00253
12.00000 19.00000 0.00871
13.00000 19.00000 0.02369
14.00000 19.00000 0.04016
15.00000 19.00000 0.08759
16.00000 19.00000 0.13526
17.00000 19.00000 0.20984
18.00000 19.00000 0.20927
19.00000 19.00000 0.00000
20.00000 19.00000 0.00000
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.00000
30.00000 19.00000 0.00000
31.00000 19.00000 0.00000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.00000
0.00000 20.00000 0.00000
1.00000 20.00000 0.00000
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00001
10.00000 20.00000 0.00012
11.00000 20.00000 0.00058
12.00000 20.00000 0.00253
13.00000 20.00000 0.00871
14.00000 20.00000 0.02369
15.00000 20.00000 0.04016
16.00000 20.00000 0.08760
17.00000 20.00000 0.13527
18.00000 20.00000 0.20987
19.00000 20.00000 0.20933
20.00000 20.00000 0.00000
21.00000 20.00000 0.00000
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.00000
31.00000 20.00000 0.00000
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
0.00000 21.00000 0.00000
1.00000 21.00000 0.00000
2.00000 21.00000 0.00000
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00001
11.00000 21.00000 0.00012
12.00000 21.00000 0.00058
13.00000 21.00000 0.00253
14.00000 21.00000 0.00871
15.00000 21.00000 0.02369
16.00000 21.00000 0.04016
17.00000 21.00000 0.08760
18.00000 21.00000 0.13529
19.00000 21.00000 0.20993
20.00000 21.00000 0.20946
21.00000 21.00000 0.00000
22.00000 21.00000 0.00000
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.00000
32.00000 21.00000 0.00000
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
0.00000 22.00000 0.00000
1.00000 22.00000 0.00000
2.00000 22.00000 0.00000
3.00000 22.00000 0.00000
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00001
12.00000 22.00000 0.00012
13.00000 22.00000 0.00058
14.00000 22.00000 0.00253
15.00000 22.00000 0.00871
16.00000 22.00000 0.02369
17.00000 22.00000 0.04016
18.00000 22.00000 0.08761
19.00000 22.00000 0.13533
20.00000 22.00000 0.21006
21.00000 22.00000 0.20966
22.00000 22.00000 0.00000
23.00000 22.00000 0.00000
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.00000
33.00000 22.00000 0.00000
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
0.00000 23.00000 0.00000
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.00000
4.00000 23.00000 0.00000
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00001
13.00000 23.00000 0.00012
14.00000 23.00000 0.00058
15.00000 23.00000 0.00253
16.00000 23.00000 0.00871
17.00000 23.00000 0.02369
18.00000 23.00000 0.04017
19.00000 23.00000 0.08764
20.00000 23.00000 0.13541
21.00000 23.00000 0.21026
22.00000 23.00000 0.20998
23.00000 23.00000 0.00000
24.00000 23.00000 0.00000
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.00000
34.00000 23.00000 0.00000
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.00000
5.00000 24.00000 0.00000
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00001
14.00000 24.00000 0.00012
15.00000 24.00000 0.00058
16.00000 24.00000 0.00253
17.00000 24.00000 0.00871
18.00000 24.00000 0.02370
19.00000 24.00000 0.04018
20.00000 24.00000 0.08769
21.00000 24.00000 0.13554
22.00000 24.00000 0.21059
23.00000 24.00000 0.21029
24.00000 24.00000 0.00000
25.00000 24.00000 0.00000
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.00000
35.00000 24.00000 0.00000
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.00000
6.00000 25.00000 0.00000
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00001
15.00000 25.00000 0.00012
16.00000 25.00000 0.00058
17.00000 25.00000 0.00253
18.00000 25.00000 0.00871
19.00000 25.00000 0.02370
20.00000 25.00000 0.04020
21.00000 25.00000 0.08778
22.00000 25.00000 0.13575
23.00000 25.00000 0.21090
24.00000 25.00000 0.21029
25.00000 25.00000 0.00000
26.00000 25.00000 0.00000
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.00000
36.00000 25.00000 0.00000
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.00000
7.00000 26.00000 0.00000
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00001
16.00000 26.00000 0.00012
17.00000 26.00000 0.00058
18.00000 26.00000 0.00253
19.00000 26.00000 0.00871
20.00000 26.00000 0.02372
21.00000 26.00000 0.04024
22.00000 26.00000 0.08791
23.00000 26.00000 0.13595
24.00000 26.00000 0.21090
25.00000 26.00000 0.21028
26.00000 26.00000 0.00000
27.00000 26.00000 0.00000
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.00000
37.00000 26.00000 0.00000
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.00000
8.00000 27.00000 0.00000
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00001
17.00000 27.00000 0.00012
18.00000 27.00000 0.00058
19.00000 27.00000 0.00253
20.00000 27.00000 0.00872
21.00000 27.00000 0.02374
22.00000 27.00000 0.04030
23.00000 27.00000 0.08804
24.00000 27.00000 0.13595
25.00000 27.00000 0.21090
26.00000 27.00000 0.21028
27.00000 27.00000 0.00000
28.00000 27.00000 0.00000
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.00000
38.00000 27.00000 0.00000
39.00000 27.00000 0.00000
0.00000 28.00000 0.00000
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.00000
9.00000 28.00000 0.00000
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00001
18.00000 28.00000 0.00012
19.00000 28.00000 0.00058
20.00000 28.00000 0.00253
21.00000 28.00000 0.00873
22.00000 28.00000 0.02378
23.00000 28.00000 0.04036
24.00000 28.00000 0.08804
25.00000 28.00000 0.13595
26.00000 28.00000 0.21089
27.00000 28.00000 0.21027
28.00000 28.00000 0.00000
29.00000 28.00000 0.00000
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.00000
39.00000 28.00000 0.00000
0.00000 29.00000 0.00000
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.00000
10.00000 29.00000 0.00000
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00001
19.00000 29.00000 0.00012
20.00000 29.00000 0.00058
21.00000 29.00000 0.00253
22.00000 29.00000 0.00874
23.00000 29.00000 0.02381
24.00000 29.00000 0.04036
25.00000 29.00000 0.08804
26.00000 29.00000 0.13594
27.00000 29.00000 0.21088
28.00000 29.00000 0.21026
29.00000 29.00000 0.00000
30.00000 29.00000 0.00000
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.00000
0.00000 30.00000 0.00000
1.00000 30.00000 0.00000
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.00000
11.00000 30.00000 0.00000
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00001
20.00000 30.00000 0.00012
21.00000 30.00000 0.00058
22.00000 30.00000 0.00254
23.00000 30.00000 0.00875
24.00000 30.00000 0.02381
25.00000 30.00000 0.04036
26.00000 30.00000 0.08804
27.00000 30.00000 0.13594
28.00000 30.00000 0.21088
29.00000 30.00000 0.21024
30.00000 30.00000 0.00000
31.00000 30.00000 0.00000
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.00000
2.00000 31.00000 0.00000
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.00000
12.00000 31.00000 0.00000
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00001
21.00000 31.00000 0.00012
22.00000 31.00000 0.00058
23.00000 31.00000 0.00254
24.00000 31.00000 0.00875
25.00000 31.00000 0.02381
26.00000 31.00000 0.04036
27.00000 31.00000 0.08804
28.00000 31.00000 0.13593
29.00000 31.00000 0.21087
30.00000 31.00000 0.21022
31.00000 31.00000 0.00000
32.00000 31.00000 0.00000
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.00000
3.00000 32.00000 0.00000
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.00000
13.00000 32.00000 0.00000
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00001
22.00000 32.00000 0.00012
23.00000 32.00000 0.00058
24.00000 32.00000 0.00254
25.00000 32.00000 0.00875
26.00000 32.00000 0.02381
27.00000 32.00000 0.04036
28.00000 32.00000 0.08803
29.00000 32.00000 0.13592
30.00000 32.00000 0.21085
31.00000 32.00000 0.20992
32.00000 32.00000 0.00000
33.00000 32.00000 0.00000
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.00000
4.00000 33.00000 0.00000
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.00000
14.00000 33.00000 0.00000
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00001
23.00000 33.00000 0.00012
24.00000 33.00000 0.00058
25.00000 33.00000 0.00254
26.00000 33.00000 0.00875
27.00000 33.00000 0.02381
28.00000 33.00000 0.04035
29.00000 33.00000 0.08803
30.00000 33.00000 0.13590
31.00000 33.00000 0.21060
32.00000 33.00000 0.20882
33.00000 33.00000 0.00000
34.00000 33.00000 0.00000
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.00000
5.00000 34.00000 0.00000
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.00000
15.00000 34.00000 0.00000
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00001
24.00000 34.00000 0.00012
25.00000 34.00000 0.00058
26.00000 34.00000 0.00254
27.00000 34.00000 0.00875
28.00000 34.00000 0.02381
29.00000 34.00000 0.04035
30.00000 34.00000 0.08802
31.00000 34.00000 0.13575
32.00000 34.00000 0.20966
33.00000 34.00000 0.20540
34.00000 34.00000 0.00000
35.00000 34.00000 0.00000
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.00000
6.00000 35.00000 0.00000
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.00000
16.00000 35.00000 0.00000
17.00000 35.00000 0.00000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00001
25.00000 35.00000 0.00012
26.00000 35.00000 0.00058
27.00000 35.00000 0.00254
28.00000 35.00000 0.00875
29.00000 35.00000 0.02380
30.00000 35.00000 0.04035
31.00000 35.00000 0.08790
32.00000 35.00000 0.13512
33.00000 35.00000 0.20660
34.00000 35.00000 0.19706
35.00000 35.00000 0.00000
36.00000 35.00000 0.00000
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.00000
7.00000 36.00000 0.00000
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.00000
17.00000 36.00000 0.00000
18.00000 36.00000 0.00000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00001
26.00000 36.00000 0.00012
27.00000 36.00000 0.00058
28.00000 36.00000 0.00254
29.00000 36.00000 0.00875
30.00000 36.00000 0.02380
31.00000 36.00000 0.04028
32.00000 36.00000 0.08747
33.00000 36.00000 0.13303
34.00000 36.00000 0.19882
35.00000 36.00000 0.18066
36.00000 36.00000 0.00000
37.00000 36.00000 0.00000
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.00000
8.00000 37.00000 0.00000
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.00000
18.00000 37.00000 0.00000
19.00000 37.00000 0.00000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.00001
27.00000 37.00000 0.00012
28.00000 37.00000 0.00058
29.00000 37.00000 0.00254
30.00000 37.00000 0.00875
31.00000 37.00000 0.02376
32.00000 37.00000 0.04004
33.00000 37.00000 0.08601
34.00000 37.00000 0.12786
35.00000 37.00000 0.18306
36.00000 37.00000 0.15494
37.00000 37.00000 0.00000
38.00000 37.00000 0.00000
39.00000 37.00000 0.00000
0.00000 38.00000 0.00000
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.00000
9.00000 38.00000 0.00000
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.00000
19.00000 38.00000 0.00000
20.00000 38.00000 0.00000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00000
26.00000 38.00000 0.00000
27.00000 38.00000 0.00001
28.00000 38.00000 0.00012
29.00000 38.00000 0.00058
30.00000 38.00000 0.00254
31.00000 38.00000 0.00873
32.00000 38.00000 0.02362
33.00000 38.00000 0.03935
34.00000 38.00000 0.08262
35.00000 38.00000 0.11744
36.00000 38.00000 0.15796
37.00000 38.00000 0.12275
38.00000 38.00000 0.00000
39.00000 38.00000 0.00000
0.00000 39.00000 0.00000
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.00000
10.00000 39.00000 0.00000
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.00000
20.00000 39.00000 0.00000
21.00000 39.00000 0.00000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00000
27.00000 39.00000 0.00000
28.00000 39.00000 0.00001
29.00000 39.00000 0.00012
30.00000 39.00000 0.00058
31.00000 39.00000 0.00253
32.00000 39.00000 0.00867
33.00000 39.00000 0.02317
34.00000 39.00000 0.03760
35.00000 39.00000 0.07570
36.00000 39.00000 0.10097
37.00000 39.00000 0.12600
38.00000 39.00000 0.09063
39.00000 39.00000 0.00000
0.00000 40.00000 0.00000
1.00000 40.00000 0.00000
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.00000
11.00000 40.00000 0.00000
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.00000
21.00000 40.00000 0.00000
22.00000 40.00000 0.00000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00000
28.00000 40.00000 0.00000
29.00000 40.00000 0.00001
30.00000 40.00000 0.00012
31.00000 40.00000 0.00058
32.00000 40.00000 0.00251
33.00000 40.00000 0.00849
34.00000 40.00000 0.02211
35.00000 40.00000 0.03434
36.00000 40.00000 0.06494
37.00000 40.00000 0.08023
38.00000 40.00000 0.09341
39.00000 40.00000 0.06432
0.00000 41.00000 0.05806
1.00000 41.00000 0.00000
2.00000 41.00000 0.00000
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.00000
12.00000 41.00000 0.00000
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.00000
22.00000 41.00000 0.00000
23.00000 41.00000 0.00000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00000
29.00000 41.00000 0.00000
30.00000 41.00000 0.00001
31.00000 41.00000 0.00012
32.00000 41.00000 0.00058
33.00000 41.00000 0.00246
34.00000 41.00000 0.00806
35.00000 41.00000 0.02012
36.00000 41.00000 0.02924
37.00000 41.00000 0.05141
38.00000 41.00000 0.05945
39.00000 41.00000 0.06630
0.00000 42.00000 0.05995
1.00000 42.00000 0.05806
2.00000 42.00000 0.00000
3.00000 42.00000 0.00000
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.00000
13.00000 42.00000 0.00000
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.00000
23.00000 42.00000 0.00000
24.00000 42.00000 0.00000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00000
30.00000 42.00000 0.00000
31.00000 42.00000 0.00001
32.00000 42.00000 0.00012
33.00000 42.00000 0.00057
34.00000 42.00000 0.00233
35.00000 42.00000 0.00730
36.00000 42.00000 0.01715
37.00000 42.00000 0.02306
38.00000 42.00000 0.03786
39.00000 42.00000 0.04210
0.00000 43.00000 0.03809
1.00000 43.00000 0.05995
2.00000 43.00000 0.05806
3.00000 43.00000 0.00000
4.00000 43.00000 0.00000
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.00000
14.00000 43.00000 0.00000
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.00000
24.00000 43.00000 0.00000
25.00000 43.00000 0.00000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00000
31.00000 43.00000 0.00000
32.00000 43.00000 0.00001
33.00000 43.00000 0.00012
34.00000 43.00000 0.00054
35.00000 43.00000 0.00209
36.00000 43.00000 0.00620
37.00000 43.00000 0.01352
38.00000 43.00000 0.01709
39.00000 43.00000 0.02680
0.00000 44.00000 0.02420
1.00000 44.00000 0.03809
2.00000 44.00000 0.05995
3.00000 44.00000 0.05806
4.00000 44.00000 0.00000
5.00000 44.00000 0.00000
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.00000
15.00000 44.00000 0.00000
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.00000
25.00000 44.00000 0.00000
26.00000 44.00000 0.00000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00001
34.00000 44.00000 0.00011
35.00000 44.00000 0.00048
36.00000 44.00000 0.00175
37.00000 44.00000 0.00484
38.00000 44.00000 0.00993
39.00000 44.00000 0.01206
0.00000 45.00000 0.01087
1.00000 45.00000 0.02420
2.00000 45.00000 0.03809
3.00000 45.00000 0.05995
4.00000 45.00000 0.05806
5.00000 45.00000 0.00000
6.00000 45.00000 0.00000
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.00000
16.00000 45.00000 0.00000
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.00000
26.00000 45.00000 0.00000
27.00000 45.00000 0.00000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00001
35.00000 45.00000 0.00010
36.00000 45.00000 0.00041
37.00000 45.00000 0.00137
38.00000 45.00000 0.00356
39.00000 45.00000 0.00706
0.00000 46.00000 0.00635
1.00000 46.00000 0.01087
2.00000 46.00000 0.02420
3.00000 46.00000 0.03809
4.00000 46.00000 0.05995
5.00000 46.00000 0.05806
6.00000 46.00000 0.00000
7.00000 46.00000 0.00000
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.00000
17.00000 46.00000 0.00000
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.00000
27.00000 46.00000 0.00000
28.00000 46.00000 0.00000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00001
36.00000 46.00000 0.00009
37.00000 46.00000 0.00032
38.00000 46.00000 0.00099
39.00000 46.00000 0.00250
0.00000 47.00000 0.00225
1.00000 47.00000 0.00635
2.00000 47.00000 0.01087
3.00000 47.00000 0.02420
4.00000 47.00000 0.03809
5.00000 47.00000 0.05995
6.00000 47.00000 0.05806
7.00000 47.00000 0.00000
8.00000 47.00000 0.00000
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.00000
18.00000 47.00000 0.00000
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.00000
28.00000 47.00000 0.00000
29.00000 47.00000 0.00000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00001
37.00000 47.00000 0.00007
38.00000 47.00000 0.00023
39.00000 47.00000 0.00071
0.00000 48.00000 0.00064
1.00000 48.00000 0.00225
2.00000 48.00000 0.00635
3.00000 48.00000 0.01087
4.00000 48.00000 0.02420
5.00000 48.00000 0.03809
6.00000 48.00000 0.05995
7.00000 48.00000 0.05806
8.00000 48.00000 0.00000
9.00000 48.00000 0.00000
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.00000
19.00000 48.00000 0.00000
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.00000
29.00000 48.00000 0.00000
30.00000 48.00000 0.00000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00001
38.00000 48.00000 0.00005
39.00000 48.00000 0.00016
0.00000 49.00000 0.00014
1.00000 49.00000 0.00064
2.00000 49.00000 0.00225
3.00000 49.00000 0.00635
4.00000 49.00000 0.01087
5.00000 49.00000 0.02420
6.00000 49.00000 0.03809
7.00000 49.00000 0.05995
8.00000 49.00000 0.05806
9.00000 49.00000 0.00000
10.00000 49.00000 0.00000
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.00000
20.00000 49.00000 0.00000
21.00000 49.00000 0.00000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.00000
30.00000 49.00000 0.00000
31.00000 49.00000 0.00000
32.00000 49.00000 0.00000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.00004
0.00000 50.00000 0.00003
1.00000 50.00000 0.00014
2.00000 50.00000 0.00064
3.00000 50.00000 0.00225
4.00000 50.00000 0.00635
5.00000 50.00000 0.01087
6.00000 50.00000 0.02420
7.00000 50.00000 0.03809
8.00000 50.00000 0.05995
9.00000 50.00000 0.05806
10.00000 50.00000 0.00000
11.00000 50.00000 0.00000
12.00000 50.00000 0.00000
13.00000 50.00000 0.00000
14.00000 50.00000 0.00000
15.00000 50.00000 0.00000
16.00000 50.00000 0.00000
17.00000 50.00000 0.00000
18.00000 50.00000 0.00000
19.00000 50.00000 0.00000
20.00000 50.00000 0.00000
21.00000 50.00000 0.00000
22.00000 50.00000 0.00000
23.00000 50.00000 0.00000
24.00000 50.00000 0.00000
25.00000 50.00000 0.00000
26.00000 50.00000 0.00000
27.00000 50.00000 0.00000
28.00000 50.00000 0.00000
29.00000 50.00000 0.00000
30.00000 50.00000 0.00000
31.00000 50.00000 0.00000
32.00000 50.00000 0.00000
33.00000 50.00000 0.00000
34.00000 50.00000 0.00000
35.00000 50.00000 0.00000
36.00000 50.00000 0.00000
37.00000 50.00000 0.00000
38.00000 50.00000 0.00000
39.00000 50.00000 0.00000
0.00000 51.00000 0.00000
1.00000 51.00000 0.00003
2.00000 51.00000 0.00014
3.00000 51.00000 0.00064
4.00000 51.00000 0.00225
5.00000 51.00000 0.00635
6.00000 51.00000 0.01087
7.00000 51.00000 0.02420
8.00000 51.00000 0.03809
9.00000 51.00000 0.05995
10.00000 51.00000 0.05806
11.00000 51.00000 0.00000
12.00000 51.00000 0.00000
13.00000 51.00000 0.00000
14.00000 51.00000 0.00000
15.00000 51.00000 0.00000
16.00000 51.00000 0.00000
17.00000 51.00000 0.00000
18.00000 51.00000 0.00000
19.00000 51.00000 0.00000
20.00000 51.00000 0.00000
21.00000 51.00000 0.00000
22.00000 51.00000 0.00000
23.00000 51.00000 0.00000
24.00000 51.00000 0.00000
25.00000 51.00000 0.00000
26.00000 51.00000 0.00000
27.00000 51.00000 0.00000
28.00000 51.00000 0.00000
29.00000 51.00000 0.00000
30.00000 51.00000 0.00000
31.00000 51.00000 0.00000
32.00000 51.00000 0.00000
33.00000 51.00000 0.00000
34.00000 51.00000 0.00000
35.00000 51.00000 0.00000
36.00000 51.00000 0.00000
37.00000 51.00000 0.00000
38.00000 51.00000 0.00000
39.00000 51.00000 0.00000
0.00000 52.00000 0.00000
1.00000 52.00000 0.00000
2.00000 52.00000 0.00003
3.00000 52.00000 0.00014
4.00000 52.00000 0.00064
5.00000 52.00000 0.00225
6.00000 52.00000 0.00635
7.00000 52.00000 0.01087
8.00000 52.00000 0.02420
9.00000 52.00000 0.03809
10.00000 52.00000 0.05995
11.00000 52.00000 0.05806
12.00000 52.00000 0.00000
13.00000 52.00000 0.00000
14.00000 52.00000 0.00000
15.00000 52.00000 0.00000
16.00000 52.00000 0.00000
17.00000 52.00000 0.00000
18.00000 52.00000 0.00000
19.00000 52.00000 0.00000
20.00000 52.00000 0.00000
21.00000 52.00000 0.00000
22.00000 52.00000 0.00000
23.00000 52.00000 0.00000
24.00000 52.00000 0.00000
25.00000 52.00000 0.00000
26.00000 52.00000 0.00000
27.00000 52.00000 0.00000
28.00000 52.00000 0.00000
29.00000 52.00000 0.00000
30.00000 52.00000 0.00000
31.00000 52.00000 0.00000
32.00000 52.00000 0.00000
33.00000 52.00000 0.00000
34.00000 52.00000 0.00000
35.00000 52.00000 0.00000
36.00000 52.00000 0.00000
37.00000 52.00000 0.00000
38.00000 52.00000 0.00000
39.00000 52.00000 0.00000
0.00000 53.00000 0.00000
1.00000 53.00000 0.00000
2.00000 53.00000 0.00000
3.00000 53.00000 0.00003
4.00000 53.00000 0.00014
5.00000 53.00000 0.00064
6.00000 53.00000 0.00225
7.00000 53.00000 0.00635
8.00000 53.00000 0.01087
9.00000 53.00000 0.02420
10.00000 53.00000 0.03809
11.00000 53.00000 0.05995
12.00000 53.00000 0.05806
13.00000 53.00000 0.00000
14.00000 53.00000 0.00000
15.00000 53.00000 0.00000
16.00000 53.00000 0.00000
17.00000 53.00000 0.00000
18.00000 53.00000 0.00000
19.00000 53.00000 0.00000
20.00000 53.00000 0.00000
21.00000 53.00000 0.00000
22.00000 53.00000 0.00000
23.00000 53.00000 0.00000
24.00000 53.00000 0.00000
25.00000 53.00000 0.00000
26.00000 53.00000 0.00000
27.00000 53.00000 0.00000
28.00000 53.00000 0.00000
29.00000 53.00000 0.00000
30.00000 53.00000 0.00000
31.00000 53.00000 0.00000
32.00000 53.00000 0.00000
33.00000 53.00000 0.00000
34.00000 53.00000 0.00000
35.00000 53.00000 0.00000
36.00000 53.00000 0.00000
37.00000 53.00000 0.00000
38.00000 53.00000 0.00000
39.00000 53.00000 0.00000
0.00000 54.00000 0.00000
1.00000 54.00000 0.00000
2.00000 54.00000 0.00000
3.00000 54.00000 0.00000
4.00000 54.00000 0.00003
5.00000 54.00000 0.00014
6.00000 54.00000 0.00064
7.00000 54.00000 0.00225
8.00000 54.00000 0.00635
9.00000 54.00000 0.01087
10.00000 54.00000 0.02420
11.00000 54.00000 0.03809
12.00000 54.00000 0.05995
13.00000 54.00000 0.05806
14.00000 54.00000 0.00000
15.00000 54.00000 0.00000
16.00000 54.00000 0.00000
17.00000 54.00000 0.00000
18.00000 54.00000 0.00000
19.00000 54.00000 0.00000
20.00000 54.00000 0.00000
21.00000 54.00000 0.00000
22.00000 54.00000 0.00000
23.00000 54.00000 0.00000
24.00000 54.00000 0.00000
25.00000 54.00000 0.00000
26.00000 54.00000 0.00000
27.00000 54.00000 0.00000
28.00000 54.00000 0.00000
29.00000 54.00000 0.00000
30.00000 54.00000 0.00000
31.00000 54.00000 0.00000
32.00000 54.00000 0.00000
33.00000 54.00000 0.00000
34.00000 54.00000 0.00000
35.00000 54.00000 0.00000
36.00000 54.00000 0.00000
37.00000 54.00000 0.00000
38.00000 54.00000 0.00000
39.00000 54.00000 0.00000
0.00000 55.00000 0.00000
1.00000 55.00000 0.00000
2.00000 55.00000 0.00000
3.00000 55.00000 0.00000
4.00000 55.00000 0.00000
5.00000 55.00000 0.00003
6.00000 55.00000 0.00014
7.00000 55.00000 0.00064
8.00000 55.00000 0.00225
9.00000 55.00000 0.00635
10.00000 55.00000 0.01087
11.00000 55.00000 0.02420
12.00000 55.00000 0.03809
13.00000 55.00000 0.05995
14.00000 55.00000 0.05806
15.00000 55.00000 0.00000
16.00000 55.00000 0.00000
17.00000 55.00000 0.00000
18.00000 55.00000 0.00000
19.00000 55.00000 0.00000
20.00000 55.00000 0.00000
21.00000 55.00000 0.00000
22.00000 55.00000 0.00000
23.00000 55.00000 0.00000
24.00000 55.00000 0.00000
25.00000 55.00000 0.00000
26.00000 55.00000 0.00000
27.00000 55.00000 0.00000
28.00000 55.00000 0.00000
29.00000 55.00000 0.00000
30.00000 55.00000 0.00000
31.00000 55.00000 0.00000
32.00000 55.00000 0.00000
33.00000 55.00000 0.00000
34.00000 55.00000 0.00000
35.00000 55.00000 0.00000
36.00000 55.00000 0.00000
37.00000 55.00000 0.00000
38.00000 55.00000 0.00000
39.00000 55.00000 0.00000
0.00000 56.00000 0.00000
1.00000 56.00000 0.00000
2.00000 56.00000 0.00000
3.00000 56.00000 0.00000
4.00000 56.00000 0.00000
5.00000 56.00000 0.00000
6.00000 56.00000 0.00003
7.00000 56.00000 0.00014
8.00000 56.00000 0.00064
9.00000 56.00000 0.00225
10.00000 56.00000 0.00635
11.00000 56.00000 0.01087
12.00000 56.00000 0.02420
13.00000 56.00000 0.03809
14.00000 56.00000 0.05995
15.00000 56.00000 0.05806
16.00000 56.00000 0.00000
17.00000 56.00000 0.00000
18.00000 56.00000 0.00000
19.00000 56.00000 0.00000
20.00000 56.00000 0.00000
21.00000 56.00000 0.00000
22.00000 56.00000 0.00000
23.00000 56.00000 0.00000
24.00000 56.00000 0.00000
25.00000 56.00000 0.00000
26.00000 56.00000 0.00000
27.00000 56.00000 0.00000
28.00000 56.00000 0.00000
29.00000 56.00000 0.00000
30.00000 56.00000 0.00000
31.00000 56.00000 0.00000
32.00000 56.00000 0.00000
33.00000 56.00000 0.00000
34.00000 56.00000 0.00000
35.00000 56.00000 0.00000
36.00000 56.00000 0.00000
37.00000 56.00000 0.00000
38.00000 56.00000 0.00000
39.00000 56.00000 0.00000
0.00000 57.00000 0.00000
1.00000 57.00000 0.00000
2.00000 57.00000 0.00000
3.00000 57.00000 0.00000
4.00000 57.00000 0.00000
5.00000 57.00000 0.00000
6.00000 57.00000 0.00000
7.00000 57.00000 0.00003
8.00000 57.00000 0.00014
9.00000 57.00000 0.00064
10.00000 57.00000 0.00225
11.00000 57.00000 0.00635
12.00000 57.00000 0.01087
13.00000 57.00000 0.02420
14.00000 57.00000 0.03809
15.00000 57.00000 0.05995
16.00000 57.00000 0.05806
17.00000 57.00000 0.00000
18.00000 57.00000 0.00000
19.00000 57.00000 0.00000
20.00000 57.00000 0.00000
21.00000 57.00000 0.00000
22.00000 57.00000 0.00000
23.00000 57.00000 0.00000
24.00000 57.00000 0.00000
25.00000 57.00000 0.00000
26.00000 57.00000 0.00000
27.00000 57.00000 0.00000
28.00000 57.00000 0.00000
29.00000 57.00000 0.00000
30.00000 57.00000 0.00000
31.00000 57.00000 0.00000
32.00000 57.00000 0.00000
33.00000 57.00000 0.00000
34.00000 57.00000 0.00000
35.00000 57.00000 0.00000
36.00000 57.00000 0.00000
37.00000 57.00000 0.00000
38.00000 57.00000 0.00000
39.00000 57.00000 0.00000
0.00000 58.00000 0.00000
1.00000 58.00000 0.00000
2.00000 58.00000 0.00000
3.00000 58.00000 0.00000
4.00000 58.00000 0.00000
5.00000 58.00000 0.00000
6.00000 58.00000 0.00000
7.00000 58.00000 0.00000
8.00000 58.00000 0.00003
9.00000 58.00000 0.00014
10.00000 58.00000 0.00064
11.00000 58.00000 0.00225
12.00000 58.00000 0.00635
13.00000 58.00000 0.01087
14.00000 58.00000 0.02420
15.00000 58.00000 0.03809
16.00000 58.00000 0.05995
17.00000 58.00000 0.05806
18.00000 58.00000 0.00000
19.00000 58.00000 0.00000
20.00000 58.00000 0.00000
21.00000 58.00000 0.00000
22.00000 58.00000 0.00000
23.00000 58.00000 0.00000
24.00000 58.00000 0.00000
25.00000 58.00000 0.00000
26.00000 58.00000 0.00000
27.00000 58.00000 0.00000
28.00000 58.00000 0.00000
29.00000 58.00000 0.00000
30.00000 58.00000 0.00000
31.00000 58.00000 0.00000
32.00000 58.00000 0.00000
33.00000 58.00000 0.00000
34.00000 58.00000 0.00000
35.00000 58.00000 0.00000
36.00000 58.00000 0.00000
37.00000 58.00000 0.00000
38.00000 58.00000 0.00000
39.00000 58.00000 0.00000
0.00000 59.00000 0.00000
1.00000 59.00000 0.00000
2.00000 59.00000 0.00000
3.00000 59.00000 0.00000
4.00000 59.00000 0.00000
5.00000 59.00000 0.00000
6.00000 59.00000 0.00000
7.00000 59.00000 0.00000
8.00000 59.00000 0.00000
9.00000 59.00000 0.00003
10.00000 59.00000 0.00014
11.00000 59.00000 0.00064
12.00000 59.00000 0.00225
13.00000 59.00000 0.00635
14.00000 59.00000 0.01087
15.00000 59.00000 0.02420
16.00000 59.00000 0.03809
17.00000 59.00000 0.05996
18.00000 59.00000 0.05807
19.00000 59.00000 0.00000
20.00000 59.00000 0.00000
21.00000 59.00000 0.00000
22.00000 59.00000 0.00000
23.00000 59.00000 0.00000
24.00000 59.00000 0.00000
25.00000 59.00000 0.00000
26.00000 59.00000 0.00000
27.00000 59.00000 0.00000
28.00000 59.00000 0.00000
29.00000 59.00000 0.00000
30.00000 59.00000 0.00000
31.00000 59.00000 0.00000
32.00000 59.00000 0.00000
33.00000 59.00000 0.00000
34.00000 59.00000 0.00000
35.00000 59.00000 0.00000
36.00000 59.00000 0.00000
37.00000 59.00000 0.00000
38.00000 59.00000 0.00000
39.00000 59.00000 0.00000
0.00000 60.00000 0.00000
1.00000 60.00000 0.00000
2.00000 60.00000 0.00000
3.00000 60.00000 0.00000
4.00000 60.00000 0.00000
5.00000 60.00000 0.00000
6.00000 60.00000 0.00000
7.00000 60.00000 0.00000
8.00000 60.00000 0.00000
9.00000 60.00000 0.00000
10.00000 60.00000 0.00003
11.00000 60.00000 0.00014
12.00000 60.00000 0.00064
13.00000 60.00000 0.00225
14.00000 60.00000 0.00635
15.00000 60.00000 0.01087
16.00000 60.00000 0.02420
17.00000 60.00000 0.03809
18.00000 60.00000 0.05997
19.00000 60.00000 0.05808
20.00000 60.00000 0.00000
21.00000 60.00000 0.00000
22.00000 60.00000 0.00000
23.00000 60.00000 0.00000
24.00000 60.00000 0.00000
25.00000 60.00000 0.00000
26.00000 60.00000 0.00000
27.00000 60.00000 0.00000
28.00000 60.00000 0.00000
29.00000 60.00000 0.00000
30.00000 60.00000 0.00000
31.00000 60.00000 0.00000
32.00000 60.00000 0.00000
33.00000 60.00000 0.00000
34.00000 60.00000 0.00000
35.00000 60.00000 0.00000
36.00000 60.00000 0.00000
37.00000 60.00000 0.00000
38.00000 60.00000 0.00000
39.00000 60.00000 0.00000
0.00000 61.00000 0.00000
1.00000 61.00000 0.00000
2.00000 61.00000 0.00000
3.00000 61.00000 0.00000
4.00000 61.00000 0.00000
5.00000 61.00000 0.00000
6.00000 61.00000 0.00000
7.00000 61.00000 0.00000
8.00000 61.00000 0.00000
9.00000 61.00000 0.00000
10.00000 61.00000 0.00000
11.00000 61.00000 0.00003
12.00000 61.00000 0.00014
13.00000 61.00000 0.00064
14.00000 61.00000 0.00225
15.00000 61.00000 0.00635
16.00000 61.00000 0.01087
17.00000 61.00000 0.02421
18.00000 61.00000 0.03810
19.00000 61.00000 0.05998
20.00000 61.00000 0.05812
21.00000 61.00000 0.00000
22.00000 61.00000 0.00000
23.00000 61.00000 0.00000
24.00000 61.00000 0.00000
25.00000 61.00000 0.00000
26.00000 61.00000 0.00000
27.00000 61.00000 0.00000
28.00000 61.00000 0.00000
29.00000 61.00000 0.00000
30.00000 61.00000 0.00000
31.00000 61.00000 0.00000
32.00000 61.00000 0.00000
33.00000 61.00000 0.00000
34.00000 61.00000 0.00000
35.00000 61.00000 0.00000
36.00000 61.00000 0.00000
37.00000 61.00000 0.00000
38.00000 61.00000 0.00000
39.00000 61.00000 0.00000
0.00000 62.00000 0.00000
1.00000 62.00000 0.00000
2.00000 62.00000 0.00000
3.00000 62.00000 0.00000
4.00000 62.00000 0.00000
5.00000 62.00000 0.00000
6.00000 62.00000 0.00000
7.00000 62.00000 0.00000
8.00000 62.00000 0.00000
9.00000 62.00000 0.00000
10.00000 62.00000 0.00000
11.00000 62.00000 0.00000
12.00000 62.00000 0.00003
13.00000 62.00000 0.00014
14.00000 62.00000 0.00064
15.00000 62.00000 0.00225
16.00000 62.00000 0.00635
17.00000 62.00000 0.01087
18.00000 62.00000 0.02421
19.00000 62.00000 0.03811
20.00000 62.00000 0.06002
21.00000 62.00000 0.05818
22.00000 62.00000 0.00000
23.00000 62.00000 0.00000
24.00000 62.00000 0.00000
25.00000 62.00000 0.00000
26.00000 62.00000 0.00000
27.00000 62.00000 0.00000
28.00000 62.00000 0.00000
29.00000 62.00000 0.00000
30.00000 62.00000 0.00000
31.00000 62.00000 0.00000
32.00000 62.00000 0.00000
33.00000 62.00000 0.00000
34.00000 62.00000 0.00000
35.00000 62.00000 0.00000
36.00000 62.00000 0.00000
37.00000 62.00000 0.00000
38.00000 62.00000 0.00000
39.00000 62.00000 0.00000
0.00000 63.00000 0.00000
1.00000 63.00000 0.00000
2.00000 63.00000 0.00000
3.00000 63.00000 0.00000
4.00000 63.00000 0.00000
5.00000 63.00000 0.00000
6.00000 63.00000 0.00000
7.00000 63.00000 0.00000
8.00000 63.00000 0.00000
9.00000 63.00000 0.00000
10.00000 63.00000 0.00000
11.00000 63.00000 0.00000
12.00000 63.00000 0.00000
13.00000 63.00000 0.00003
14.00000 63.00000 0.00014
15.00000 63.00000 0.00064
16.00000 63.00000 0.00225
17.00000 63.00000 0.00635
18.00000 63.00000 0.01087
19.00000 63.00000 0.02422
20.00000 63.00000 0.03813
21.00000 63.00000 0.06008
22.00000 63.00000 0.05827
23.00000 63.00000 0.00000
24.00000 63.00000 0.00000
25.00000 63.00000 0.00000
26.00000 63.00000 0.00000
27.00000 63.00000 0.00000
28.00000 63.00000 0.00000
29.00000 63.00000 0.00000
30.00000 63.00000 0.00000
31.00000 63.00000 0.00000
32.00000 63.00000 0.00000
33.00000 63.00000 0.00000
34.00000 63.00000 0.00000
35.00000 63.00000 0.00000
36.00000 63.00000 0.00000
37.00000 63.00000 0.00000
38.00000 63.00000 0.00000
39.00000 63.00000 0.00000
0.00000 64.00000 0.00000
1.00000 64.00000 0.00000
2.00000 64.00000 0.00000
3.00000 64.00000 0.00000
4.00000 64.00000 0.00000
5.00000 64.00000 0.00000
6.00000 64.00000 0.00000
7.00000 64.00000 0.00000
8.00000 64.00000 0.00000
9.00000 64.00000 0.00000
10.00000 64.00000 0.00000
11.00000 64.00000 0.00000
12.00000 64.00000 0.00000
13.00000 64.00000 0.00000
14.00000 64.00000 0.00003
15.00000 64.00000 0.00014
16.00000 64.00000 0.00064
17.00000 64.00000 0.00225
18.00000 64.00000 0.00635
19.00000 64.00000 0.01087
20.00000 64.00000 0.02423
21.00000 64.00000 0.03817
22.00000 64.00000 0.06017
23.00000 64.00000 0.05835
24.00000 64.00000 0.00000
25.00000 64.00000 0.00000
26.00000 64.00000 0.00000
27.00000 64.00000 0.00000
28.00000 64.00000 0.00000
29.00000 64.00000 0.00000
30.00000 64.00000 0.00000
31.00000 64.00000 0.00000
32.00000 64.00000 0.00000
33.00000 64.00000 0.00000
34.00000 64.00000 0.00000
35.00000 64.00000 0.00000
36.00000 64.00000 0.00000
37.00000 64.00000 0.00000
38.00000 64.00000 0.00000
39.00000 64.00000 0.00000
0.00000 65.00000 0.00000
1.00000 65.00000 0.00000
2.00000 65.00000 0.00000
3.00000 65.00000 0.00000
4.00000 65.00000 0.00000
5.00000 65.00000 0.00000
6.00000 65.00000 0.00000
7.00000 65.00000 0.00000
8.00000 65.00000 0.00000
9.00000 65.00000 0.00000
10.00000 65.00000 0.00000
11.00000 65.00000 0.00000
12.00000 65.00000 0.00000
13.00000 65.00000 0.00000
14.00000 65.00000 0.00000
15.00000 65.00000 0.00003
16.00000 65.00000 0.00014
17.00000 65.00000 0.00064
18.00000 65.00000 0.00225
19.00000 65.00000 0.00636
20.00000 65.00000 0.01088
21.00000 65.00000 0.02425
22.00000 65.00000 0.03823
23.00000 65.00000 0.06026
24.00000 65.00000 0.05835
25.00000 65.00000 0.00000
26.00000 65.00000 0.00000
27.00000 65.00000 0.00000
28.00000 65.00000 0.00000
29.00000 65.00000 0.00000
30.00000 65.00000 0.00000
31.00000 65.00000 0.00000
32.00000 65.00000 0.00000
33.00000 65.00000 0.00000
34.00000 65.00000 0.00000
35.00000 65.00000 0.00000
36.00000 65.00000 0.00000
37.00000 65.00000 0.00000
38.00000 65.00000 0.00000
39.00000 65.00000 0.00000
0.00000 66.00000 0.00000
1.00000 66.00000 0.00000
2.00000 66.00000 0.00000
3.00000 66.00000 0.00000
4.00000 66.00000 0.00000
5.00000 66.00000 0.00000
6.00000 66.00000 0.00000
7.00000 66.00000 0.00000
8.00000 66.00000 0.00000
9.00000 66.00000 0.00000
10.00000 66.00000 0.00000
11.00000 66.00000 0.00000
12.00000 66.00000 0.00000
13.00000 66.00000 0.00000
14.00000 66.00000 0.00000
15.00000 66.00000 0.00000
16.00000 66.00000 0.00003
17.00000 66.00000 0.00014
18.00000 66.00000 0.00064
19.00000 66.00000 0.00225
20.00000 66.00000 0.00636
21.00000 66.00000 0.01089
22.00000 66.00000 0.02429
23.00000 66.00000 0.03829
24.00000 66.00000 0.06026
25.00000 66.00000 0.05835
26.00000 66.00000 0.00000
27.00000 66.00000 0.00000
28.00000 66.00000 0.00000
29.00000 66.00000 0.00000
30.00000 66.00000 0.00000
31.00000 66.00000 0.00000
32.00000 66.00000 0.00000
33.00000 66.00000 0.00000
34.00000 66.00000 0.00000
35.00000 66.00000 0.00000
36.00000 66.00000 0.00000
37.00000 66.00000 0.00000
38.00000 66.00000 0.00000
39.00000 66.00000 0.00000
0.00000 67.00000 0.00000
1.00000 67.00000 0.00000
2.00000 67.00000 0.00000
3.00000 67.00000 0.00000
4.00000 67.00000 0.00000
5.00000 67.00000 0.00000
6.00000 67.00000 0.00000
7.00000 67.00000 0.00000
8.00000 67.00000 0.00000
9.00000 67.00000 0.00000
10.00000 67.00000 0.00000
11.00000 67.00000 0.00000
12.00000 67.00000 0.00000
13.00000 67.00000 0.00000
14.00000 67.00000 0.00000
15.00000 67.00000 0.00000
16.00000 67.00000 0.00000
17.00000 67.00000 0.00003
18.00000 67.00000 0.00014
19.00000 67.00000 0.00064
20.00000 67.00000 0.00225
21.00000 67.00000 0.00637
22.00000 67.00000 0.01091
23.00000 67.00000 0.02433
24.00000 67.00000 0.03829
25.00000 67.00000 0.06026
26.00000 67.00000 0.05835
27.00000 67.00000 0.00000
28.00000 67.00000 0.00000
29.00000 67.00000 0.00000
30.00000 67.00000 0.00000
31.00000 67.00000 0.00000
32.00000 67.00000 0.00000
33.00000 67.00000 0.00000
34.00000 67.00000 0.00000
35.00000 67.00000 0.00000
36.00000 67.00000 0.00000
37.00000 67.00000 0.00000
38.00000 67.00000 0.00000
39.00000 67.00000 0.00000
0.00000 68.00000 0.00000
1.00000 68.00000 0.00000
2.00000 68.00000 0.00000
3.00000 68.00000 0.00000
4.00000 68.00000 0.00000
5.00000 68.00000 0.00000
6.00000 68.00000 0.00000
7.00000 68.00000 0.00000
8.00000 68.00000 0.00000
9.00000 68.00000 0.00000
10.00000 68.00000 0.00000
11.00000 68.00000 0.00000
12.00000 68.00000 0.00000
13.00000 68.00000 0.00000
14.00000 68.00000 0.00000
15.00000 68.00000 0.00000
16.00000 68.00000 0.00000
17.00000 68.00000 0.00000
18.00000 68.00000 0.00003
19.00000 68.00000 0.00014
20.00000 68.00000 0.00064
21.00000 68.00000 0.00225
22.00000 68.00000 0.00638
23.00000 68.00000 0.01092
24.00000 68.00000 0.02433
25.00000 68.00000 0.03828
26.00000 68.00000 0.06026
27.00000 68.00000 0.05835
28.00000 68.00000 0.00000
29.00000 68.00000 0.00000
30.00000 68.00000 0.00000
31.00000 68.00000 0.00000
32.00000 68.00000 0.00000
33.00000 68.00000 0.00000
34.00000 68.00000 0.00000
35.00000 68.00000 0.00000
36.00000 68.00000 0.00000
37.00000 68.00000 0.00000
38.00000 68.00000 0.00000
39.00000 68.00000 0.00000
0.00000 69.00000 0.00000
1.00000 69.00000 0.00000
2.00000 69.00000 0.00000
3.00000 69.00000 0.00000
4.00000 69.00000 0.00000
5.00000 69.00000 0.00000
6.00000 69.00000 0.00000
7.00000 69.00000 0.00000
8.00000 69.00000 0.00000
9.00000 69.00000 0.00000
10.00000 69.00000 0.00000
11.00000 69.00000 0.00000
12.00000 69.00000 0.00000
13.00000 69.00000 0.00000
14.00000 69.00000 0.00000
15.00000 69.00000 0.00000
16.00000 69.00000 0.00000
17.00000 69.00000 0.00000
18.00000 69.00000 0.00000
19.00000 69.00000 0.00003
20.00000 69.00000 0.00014
21.00000 69.00000 0.00064
22.00000 69.00000 0.00226
23.00000 69.00000 0.00638
24.00000 69.00000 0.01092
25.00000 69.00000 0.02433
26.00000 69.00000 0.03828
27.00000 69.00000 0.06026
28.00000 69.00000 0.05835
29.00000 69.00000 0.00000
30.00000 69.00000 0.00000
31.00000 69.00000 0.00000
32.00000 69.00000 0.00000
33.00000 69.00000 0.00000
34.00000 69.00000 0.00000
35.00000 69.00000 0.00000
36.00000 69.00000 0.00000
37.00000 69.00000 0.00000
38.00000 69.00000 0.00000
39.00000 69.00000 0.00000
0.00000 70.00000 0.00000
1.00000 70.00000 0.00000
2.00000 70.00000 0.00000
3.00000 70.00000 0.00000
4.00000 70.00000 0.00000
5.00000 70.00000 0.00000
6.00000 70.00000 0.00000
7.00000 70.00000 0.00000
8.00000 70.00000 0.00000
9.00000 70.00000 0.00000
10.00000 70.00000 0.00000
11.00000 70.00000 0.00000
12.00000 70.00000 0.00000
13.00000 70.00000 0.00000
14.00000 70.00000 0.00000
15.00000 70.00000 0.00000
16.00000 70.00000 0.00000
17.00000 70.00000 0.00000
18.00000 70.00000 0.00000
19.00000 70.00000 0.00000
20.00000 70.00000 0.00003
21.00000 70.00000 0.00014
22.00000 70.00000 0.00065
23.00000 70.00000 0.00226
24.00000 70.00000 0.00638
25.00000 70.00000 0.01092
26.00000 70.00000 0.02433
27.00000 70.00000 0.03828
28.00000 70.00000 0.06025
29.00000 70.00000 0.05835
30.00000 70.00000 0.00000
31.00000 70.00000 0.00000
32.00000 70.00000 0.00000
33.00000 70.00000 0.00000
34.00000 70.00000 0.00000
35.00000 70.00000 0.00000
36.00000 70.00000 0.00000
37.00000 70.00000 0.00000
38.00000 70.00000 0.00000
39.00000 70.00000 0.00000
0.00000 71.00000 0.00000
1.00000 71.00000 0.00000
2.00000 71.00000 0.00000
3.00000 71.00000 0.00000
4.00000 71.00000 0.00000
5.00000 71.00000 0.00000
6.00000 71.00000 0.00000
7.00000 71.00000 0.00000
8.00000 71.00000 0.00000
9.00000 71.00000 0.00000
10.00000 71.00000 0.00000
11.00000 71.00000 0.00000
12.00000 71.00000 0.00000
13.00000 71.00000 0.00000
14.00000 71.00000 0.00000
15.00000 71.00000 0.00000
16.00000 71.00000 0.00000
17.00000 71.00000 0.00000
18.00000 71.00000 0.00000
19.00000 71.00000 0.00000
20.00000 71.00000 0.00000
21.00000 71.00000 0.00003
22.00000 71.00000 0.00014
23.00000 71.00000 0.00065
24.00000 71.00000 0.00226
25.00000 71.00000 0.00638
26.00000 71.00000 0.01092
27.00000 71.00000 0.02433
28.00000 71.00000 0.03828
29.00000 71.00000 0.06025
30.00000 71.00000 0.05831
31.00000 71.00000 0.00000
32.00000 71.00000 0.00000
33.00000 71.00000 0.00000
34.00000 71.00000 0.00000
35.00000 71.00000 0.00000
36.00000 71.00000 0.00000
37.00000 71.00000 0.00000
38.00000 71.00000 0.00000
39.00000 71.00000 0.00000
0.00000 72.00000 0.00000
1.00000 72.00000 0.00000
2.00000 72.00000 0.00000
3.00000 72.00000 0.00000
4.00000 72.00000 0.00000
5.00000 72.00000 0.00000
6.00000 72.00000 0.00000
7.00000 72.00000 0.00000
8.00000 72.00000 0.00000
9.00000 72.00000 0.00000
10.00000 72.00000 0.00000
11.00000 72.00000 0.00000
12.00000 72.00000 0.00000
13.00000 72.00000 0.00000
14.00000 72.00000 0.00000
15.00000 72.00000 0.00000
16.00000 72.00000 0.00000
17.00000 72.00000 0.00000
18.00000 72.00000 0.00000
19.00000 72.00000 0.00000
20.00000 72.00000 0.00000
21.00000 72.00000 0.00000
22.00000 72.00000 0.00003
23.00000 72.00000 0.00015
24.00000 72.00000 0.00065
25.00000 72.00000 0.00226
26.00000 72.00000 0.00638
27.00000 72.00000 0.01092
28.00000 72.00000 0.02433
29.00000 72.00000 0.03828
30.00000 72.00000 0.06021
31.00000 72.00000 0.05814
32.00000 72.00000 0.00000
33.00000 72.00000 0.00000
34.00000 72.00000 0.00000
35.00000 72.00000 0.00000
36.00000 72.00000 0.00000
37.00000 72.00000 0.00000
38.00000 72.00000 0.00000
39.00000 72.00000 0.00000
0.00000 73.00000 0.00000
1.00000 73.00000 0.00000
2.00000 73.00000 0.00000
3.00000 73.00000 0.00000
4.00000 73.00000 0.00000
5.00000 73.00000 0.00000
6.00000 73.00000 0.00000
7.00000 73.00000 0.00000
8.00000 73.00000 0.00000
9.00000 73.00000 0.00000
10.00000 73.00000 0.00000
11.00000 73.00000 0.00000
12.00000 73.00000 0.00000
13.00000 73.00000 0.00000
14.00000 73.00000 0.00000
15.00000 73.00000 0.00000
16.00000 73.00000 0.00000
17.00000 73.00000 0.00000
18.00000 73.00000 0.00000
19.00000 73.00000 0.00000
20.00000 73.00000 0.00000
21.00000 73.00000 0.00000
22.00000 73.00000 0.00000
23.00000 73.00000 0.00003
24.00000 73.00000 0.00015
25.00000 73.00000 0.00065
26.00000 73.00000 0.00226
27.00000 73.00000 0.00638
28.00000 73.00000 0.01092
29.00000 73.00000 0.02433
30.00000 73.00000 0.03825
31.00000 73.00000 0.06002
32.00000 73.00000 0.05753
33.00000 73.00000 0.00000
34.00000 73.00000 0.00000
35.00000 73.00000 0.00000
36.00000 73.00000 0.00000
37.00000 73.00000 0.00000
38.00000 73.00000 0.00000
39.00000 73.00000 0.00000
0.00000 74.00000 0.00000
1.00000 74.00000 0.00000
2.00000 74.00000 0.00000
3.00000 74.00000 0.00000
4.00000 74.00000 0.00000
5.00000 74.00000 0.00000
6.00000 74.00000 0.00000
7.00000 74.00000 0.00000
8.00000 74.00000 0.00000
9.00000 74.00000 0.00000
10.00000 74.00000 0.00000
11.00000 74.00000 0.00000
12.00000 74.00000 0.00000
13.00000 74.00000 0.00000
14.00000 74.00000 0.00000
15.00000 74.00000 0.00000
16.00000 74.00000 0.00000
17.00000 74.00000 0.00000
18.00000 74.00000 0.00000
19.00000 74.00000 0.00000
20.00000 74.00000 0.00000
21.00000 74.00000 0.00000
22.00000 74.00000 0.00000
23.00000 74.00000 0.00000
24.00000 74.00000 0.00003
25.00000 74.00000 0.00015
26.00000 74.00000 0.00065
27.00000 74.00000 0.00226
28.00000 74.00000 0.00638
29.00000 74.00000 0.01092
30.00000 74.00000 0.02431
31.00000 74.00000 0.03813
32.00000 74.00000 0.05938
33.00000 74.00000 0.05575
34.00000 74.00000 0.00000
35.00000 74.00000 0.00000
36.00000 74.00000 0.00000
37.00000 74.00000 0.00000
38.00000 74.00000 0.00000
39.00000 74.00000 0.00000
0.00000 75.00000 0.00000
1.00000 75.00000 0.00000
2.00000 75.00000 0.00000
3.00000 75.00000 0.00000
4.00000 75.00000 0.00000
5.00000 75.00000 0.00000
6.00000 75.00000 0.00000
7.00000 75.00000 0.00000
8.00000 75.00000 0.00000
9.00000 75.00000 0.00000
10.00000 75.00000 0.00000
11.00000 75.00000 0.00000
12.00000 75.00000 0.00000
13.00000 75.00000 0.00000
14.00000 75.00000 0.00000
15.00000 75.00000 0.00000
16.00000 75.00000 0.00000
17.00000 75.00000 0.00000
18.00000 75.00000 0.00000
19.00000 75.00000 0.00000
20.00000 75.00000 0.00000
21.00000 75.00000 0.00000
22.00000 75.00000 0.00000
23.00000 75.00000 0.00000
24.00000 75.00000 0.00000
25.00000 75.00000 0.00003
26.00000 75.00000 0.00015
27.00000 75.00000 0.00065
28.00000 75.00000 0.00226
29.00000 75.00000 0.00638
30.00000 75.00000 0.01091
31.00000 75.00000 0.02423
32.00000 75.00000 0.03774
33.00000 75.00000 0.05764
34.00000 75.00000 0.05196
35.00000 75.00000 0.00000
36.00000 75.00000 0.00000
37.00000 75.00000 0.00000
38.00000 75.00000 0.00000
39.00000 75.00000 0.00000
0.00000 76.00000 0.00000
1.00000 76.00000 0.00000
2.00000 76.00000 0.00000
3.00000 76.00000 0.00000
4.00000 76.00000 0.00000
5.00000 76.00000 0.00000
6.00000 76.00000 0.00000
7.00000 76.00000 0.00000
8.00000 76.00000 0.00000
9.00000 76.00000 0.00000
10.00000 76.00000 0.00000
11.00000 76.00000 0.00000
12.00000 76.00000 0.00000
13.00000 76.00000 0.00000
14.00000 76.00000 0.00000
15.00000 76.00000 0.00000
16.00000 76.00000 0.00000
17.00000 76.00000 0.00000
18.00000 76.00000 0.00000
19.00000 76.00000 0.00000
20.00000 76.00000 0.00000
21.00000 76.00000 0.00000
22.00000 76.00000 0.00000
23.00000 76.00000 0.00000
24.00000 76.00000 0.00000
25.00000 76.00000 0.00000
26.00000 76.00000 0.00003
27.00000 76.00000 0.00015
28.00000 76.00000 0.00065
29.00000 76.00000 0.00226
30.00000 76.00000 0.00638
31.00000 76.00000 0.01088
32.00000 76.00000 0.02397
33.00000 76.00000 0.03665
34.00000 76.00000 0.05376
35.00000 76.00000 0.04544
36.00000 76.00000 0.00000
37.00000 76.00000 0.00000
38.00000 76.00000 0.00000
39.00000 76.00000 0.00000
0.00000 77.00000 0.00000
1.00000 77.00000 0.00000
2.00000 77.00000 0.00000
3.00000 77.00000 0.00000
4.00000 77.00000 0.00000
5.00000 77.00000 0.00000
6.00000 77.00000 0.00000
7.00000 77.00000 0.00000
8.00000 77.00000 0.00000
9.00000 77.00000 0.00000
10.00000 77.00000 0.00000
11.00000 77.00000 0.00000
12.00000 77.00000 0.00000
13.00000 77.00000 0.00000
14.00000 77.00000 0.00000
15.00000 77.00000 0.00000
16.00000 77.00000 0.00000
17.00000 77.00000 0.00000
18.00000 77.00000 0.00000
19.00000 77.00000 0.00000
20.00000 77.00000 0.00000
21.00000 77.00000 0.00000
22.00000 77.00000 0.00000
23.00000 77.00000 0.00000
24.00000 77.00000 0.00000
25.00000 77.00000 0.00000
26.00000 77.00000 0.00000
27.00000 77.00000 0.00003
28.00000 77.00000 0.00015
29.00000 77.00000 0.00065
30.00000 77.00000 0.00226
31.00000 77.00000 0.00637
32.00000 77.00000 0.01077
33.00000 77.00000 0.02324
34.00000 77.00000 0.03415
35.00000 77.00000 0.04700
36.00000 77.00000 0.04395
37.00000 77.00000 0.00000
38.00000 77.00000 0.00000
39.00000 77.00000 0.00000
0.00000 78.00000 0.00000
1.00000 78.00000 0.00000
2.00000 78.00000 0.00000
3.00000 78.00000 0.00000
4.00000 78.00000 0.00000
5.00000 78.00000 0.00000
6.00000 78.00000 0.00000
7.00000 78.00000 0.00000
8.00000 78.00000 0.00000
9.00000 78.00000 0.00000
10.00000 78.00000 0.00000
11.00000 78.00000 0.00000
12.00000 78.00000 0.00000
13.00000 78.00000 0.00000
14.00000 78.00000 0.00000
15.00000 78.00000 0.00000
16.00000 78.00000 0.00000
17.00000 78.00000 0.00000
18.00000 78.00000 0.00000
19.00000 78.00000 0.00000
20.00000 78.00000 0.00000
21.00000 78.00000 0.00000
22.00000 78.00000 0.00000
23.00000 78.00000 0.00000
24.00000 78.00000 0.00000
25.00000 78.00000 0.00000
26.00000 78.00000 0.00000
27.00000 78.00000 0.00000
28.00000 78.00000 0.00003
29.00000 78.00000 0.00015
30.00000 78.00000 0.00065
31.00000 78.00000 0.00225
32.00000 78.00000 0.00630
33.00000 78.00000 0.01045
34.00000 78.00000 0.02171
35.00000 78.00000 0.02992
36.00000 78.00000 0.04555
37.00000 78.00000 0.03541
38.00000 78.00000 0.00000
39.00000 78.00000 0.00000
0.00000 79.00000 0.00000
1.00000 79.00000 0.00000
2.00000 79.00000 0.00000
3.00000 79.00000 0.00000
4.00000 79.00000 0.00000
5.00000 79.00000 0.00000
6.00000 79.00000 0.00000
7.00000 79.00000 0.00000
8.00000 79.00000 0.00000
9.00000 79.00000 0.00000
10.00000 79.00000 0.00000
11.00000 79.00000 0.00000
12.00000 79.00000 0.00000
13.00000 79.00000 0.00000
14.00000 79.00000 0.00000
15.00000 79.00000 0.00000
16.00000 79.00000 0.00000
17.00000 79.00000 0.00000
18.00000 79.00000 0.00000
19.00000 79.00000 0.00000
20.00000 79.00000 0.00000
21.00000 79.00000 0.00000
22.00000 79.00000 0.00000
23.00000 79.00000 0.00000
24.00000 79.00000 0.00000
25.00000 79.00000 0.00000
26.00000 79.00000 0.00000
27.00000 79.00000 0.00000
28.00000 79.00000 0.00000
29.00000 79.00000 0.00003
30.00000 79.00000 0.00015
31.00000 79.00000 0.00064
32.00000 79.00000 0.00223
33.00000 79.00000 0.00610
34.00000 79.00000 0.00972
35.00000 79.00000 0.01899
36.00000 79.00000 0.02897
37.00000 79.00000 0.03662
38.00000 79.00000 0.02635
39.00000 79.00000 0.00000
0.00000 80.00000 0.00000
1.00000 80.00000 0.00000
2.00000 80.00000 0.00000
3.00000 80.00000 0.00000
4.00000 80.00000 0.00000
5.00000 80.00000 0.00000
6.00000 80.00000 0.00000
7.00000 80.00000 0.00000
8.00000 80.00000 0.00000
9.00000 80.00000 0.00000
10.00000 80.00000 0.00000
11.00000 80.00000 0.00000
12.00000 80.00000 0.00000
13.00000 80.00000 0.00000
14.00000 80.00000 0.00000
15.00000 80.00000 0.00000
16.00000 80.00000 0.00000
17.00000 80.00000 0.00000
18.00000 80.00000 0.00000
19.00000 80.00000 0.00000
20.00000 80.00000 0.00000
21.00000 80.00000 0.00000
22.00000 80.00000 0.00000
23.00000 80.00000 0.00000
24.00000 80.00000 0.00000
25.00000 80.00000 0.00000
26.00000 80.00000 0.00000
27.00000 80.00000 0.00000
28.00000 80.00000 0.00000
29.00000 80.00000 0.00000
30.00000 80.00000 0.00003
31.00000 80.00000 0.00014
32.00000 80.00000 0.00064
33.00000 80.00000 0.00217
34.00000 80.00000 0.00569
35.00000 80.00000 0.00853
36.00000 80.00000 0.01838
37.00000 80.00000 0.02326
38.00000 80.00000 0.02731
39.00000 80.00000 0.01878
0.00000 81.00000 0.01718
1.00000 81.00000 0.00000
2.00000 81.00000 0.00000
3.00000 81.00000 0.00000
4.00000 81.00000 0.00000
5.00000 81.00000 0.00000
6.00000 81.00000 0.00000
7.00000 81.00000 0.00000
8.00000 81.00000 0.00000
9.00000 81.00000 0.00000
10.00000 81.00000 0.00000
11.00000 81.00000 0.00000
12.00000 81.00000 0.00000
13.00000 81.00000 0.00000
14.00000 81.00000 0.00000
15.00000 81.00000 0.00000
16.00000 81.00000 0.00000
17.00000 81.00000 0.00000
18.00000 81.00000 0.00000
19.00000 81.00000 0.00000
20.00000 81.00000 0.00000
21.00000 81.00000 0.00000
22.00000 81.00000 0.00000
23.00000 81.00000 0.00000
24.00000 81.00000 0.00000
25.00000 81.00000 0.00000
26.00000 81.00000 0.00000
27.00000 81.00000 0.00000
28.00000 81.00000 0.00000
29.00000 81.00000 0.00000
30.00000 81.00000 0.00000
31.00000 81.00000 0.00003
32.00000 81.00000 0.00014
33.00000 81.00000 0.00062
34.00000 81.00000 0.00201
35.00000 81.00000 0.00500
36.00000 81.00000 0.00826
37.00000 81.00000 0.01476
38.00000 81.00000 0.01733
39.00000 81.00000 0.01937
0.00000 82.00000 0.01772
1.00000 82.00000 0.01718
2.00000 82.00000 0.00000
3.00000 82.00000 0.00000
4.00000 82.00000 0.00000
5.00000 82.00000 0.00000
6.00000 82.00000 0.00000
7.00000 82.00000 0.00000
8.00000 82.00000 0.00000
9.00000 82.00000 0.00000
10.00000 82.00000 0.00000
11.00000 82.00000 0.00000
12.00000 82.00000 0.00000
13.00000 82.00000 0.00000
14.00000 82.00000 0.00000
15.00000 82.00000 0.00000
16.00000 82.00000 0.00000
17.00000 82.00000 0.00000
18.00000 82.00000 0.00000
19.00000 82.00000 0.00000
20.00000 82.00000 0.00000
21.00000 82.00000 0.00000
22.00000 82.00000 0.00000
23.00000 82.00000 0.00000
24.00000 82.00000 0.00000
25.00000 82.00000 0.00000
26.00000 82.00000 0.00000
27.00000 82.00000 0.00000
28.00000 82.00000 0.00000
29.00000 82.00000 0.00000
30.00000 82.00000 0.00000
31.00000 82.00000 0.00000
32.00000 82.00000 0.00003
33.00000 82.00000 0.00014
34.00000 82.00000 0.00057
35.00000 82.00000 0.00177
36.00000 82.00000 0.00484
37.00000 82.00000 0.00662
38.00000 82.00000 0.01101
39.00000 82.00000 0.01229
0.00000 83.00000 0.01123
1.00000 83.00000 0.01772
2.00000 83.00000 0.01718
3.00000 83.00000 0.00000
4.00000 83.00000 0.00000
5.00000 83.00000 0.00000
6.00000 83.00000 0.00000
7.00000 83.00000 0.00000
8.00000 83.00000 0.00000
9.00000 83.00000 0.00000
10.00000 83.00000 0.00000
11.00000 83.00000 0.00000
12.00000 83.00000 0.00000
13.00000 83.00000 0.00000
14.00000 83.00000 0.00000
15.00000 83.00000 0.00000
16.00000 83.00000 0.00000
17.00000 83.00000 0.00000
18.00000 83.00000 0.00000
19.00000 83.00000 0.00000
20.00000 83.00000 0.00000
21.00000 83.00000 0.00000
22.00000 83.00000 0.00000
23.00000 83.00000 0.00000
24.00000 83.00000 0.00000
25.00000 83.00000 0.00000
26.00000 83.00000 0.00000
27.00000 83.00000 0.00000
28.00000 83.00000 0.00000
29.00000 83.00000 0.00000
30.00000 83.00000 0.00000
31.00000 83.00000 0.00000
32.00000 83.00000 0.00000
33.00000 83.00000 0.00003
34.00000 83.00000 0.00013
35.00000 83.00000 0.00051
36.00000 83.00000 0.00141
37.00000 83.00000 0.00389
38.00000 83.00000 0.00488
39.00000 83.00000 0.00781
0.00000 84.00000 0.00714
1.00000 84.00000 0.01123
2.00000 84.00000 0.01772
3.00000 84.00000 0.01718
4.00000 84.00000 0.00000
5.00000 84.00000 0.00000
6.00000 84.00000 0.00000
7.00000 84.00000 0.00000
8.00000 84.00000 0.00000
9.00000 84.00000 0.00000
10.00000 84.00000 0.00000
11.00000 84.00000 0.00000
12.00000 84.00000 0.00000
13.00000 84.00000 0.00000
14.00000 84.00000 0.00000
15.00000 84.00000 0.00000
16.00000 84.00000 0.00000
17.00000 84.00000 0.00000
18.00000 84.00000 0.00000
19.00000 84.00000 0.00000
20.00000 84.00000 0.00000
21.00000 84.00000 0.00000
22.00000 84.00000 0.00000
23.00000 84.00000 0.00000
24.00000 84.00000 0.00000
25.00000 84.00000 0.00000
26.00000 84.00000 0.00000
27.00000 84.00000 0.00000
28.00000 84.00000 0.00000
29.00000 84.00000 0.00000
30.00000 84.00000 0.00000
31.00000 84.00000 0.00000
32.00000 84.00000 0.00000
33.00000 84.00000 0.00000
34.00000 84.00000 0.00003
35.00000 84.00000 0.00011
36.00000 84.00000 0.00040
37.00000 84.00000 0.00134
38.00000 84.00000 0.00290
39.00000 84.00000 0.00346
0.00000 85.00000 0.00316
1.00000 85.00000 0.00714
2.00000 85.00000 0.01123
3.00000 85.00000 0.01772
4.00000 85.00000 0.01718
5.00000 85.00000 0.00000
6.00000 85.00000 0.00000
7.00000 85.00000 0.00000
8.00000 85.00000 0.00000
9.00000 85.00000 0.00000
10.00000 85.00000 0.00000
11.00000 85.00000 0.00000
12.00000 85.00000 0.00000
13.00000 85.00000 0.00000
14.00000 85.00000 0.00000
15.00000 85.00000 0.00000
16.00000 85.00000 0.00000
17.00000 85.00000 0.00000
18.00000 85.00000 0.00000
19.00000 85.00000 0.00000
20.00000 85.00000 0.00000
21.00000 85.00000 0.00000
22.00000 85.00000 0.00000
23.00000 85.00000 0.00000
24.00000 85.00000 0.00000
25.00000 85.00000 0.00000
26.00000 85.00000 0.00000
27.00000 85.00000 0.00000
28.00000 85.00000 0.00000
29.00000 85.00000 0.00000
30.00000 85.00000 0.00000
31.00000 85.00000 0.00000
32.00000 85.00000 0.00000
33.00000 85.00000 0.00000
34.00000 85.00000 0.00000
35.00000 85.00000 0.00003
36.00000 85.00000 0.00009
37.00000 85.00000 0.00038
38.00000 85.00000 0.00101
39.00000 85.00000 0.00204
0.00000 86.00000 0.00185
1.00000 86.00000 0.00316
2.00000 86.00000 0.00714
3.00000 86.00000 0.01123
4.00000 86.00000 0.01772
5.00000 86.00000 0.01718
6.00000 86.00000 0.00000
7.00000 86.00000 0.00000
8.00000 86.00000 0.00000
9.00000 86.00000 0.00000
10.00000 86.00000 0.00000
11.00000 86.00000 0.00000
12.00000 86.00000 0.00000
13.00000 86.00000 0.00000
14.00000 86.00000 0.00000
15.00000 86.00000 0.00000
16.00000 86.00000 0.00000
17.00000 86.00000 0.00000
18.00000 86.00000 0.00000
19.00000 86.00000 0.00000
20.00000 86.00000 0.00000
21.00000 86.00000 0.00000
22.00000 86.00000 0.00000
23.00000 86.00000 0.00000
24.00000 86.00000 0.00000
25.00000 86.00000 0.00000
26.00000 86.00000 0.00000
27.00000 86.00000 0.00000
28.00000 86.00000 0.00000
29.00000 86.00000 0.00000
30.00000 86.00000 0.00000
31.00000 86.00000 0.00000
32.00000 86.00000 0.00000
33.00000 86.00000 0.00000
34.00000 86.00000 0.00000
35.00000 86.00000 0.00000
36.00000 86.00000 0.00002
37.00000 86.00000 0.00009
38.00000 86.00000 0.00029
39.00000 86.00000 0.00070
0.00000 87.00000 0.00065
1.00000 87.00000 0.00185
2.00000 87.00000 0.00316
3.00000 87.00000 0.00714
4.00000 87.00000 0.01123
5.00000 87.00000 0.01772
6.00000 87.00000 0.01718
7.00000 87.00000 0.00000
8.00000 87.00000 0.00000
9.00000 87.00000 0.00000
10.00000 87.00000 0.00000
11.00000 87.00000 0.00000
12.00000 87.00000 0.00000
13.00000 87.00000 0.00000
14.00000 87.00000 0.00000
15.00000 87.00000 0.00000
16.00000 87.00000 0.00000
17.00000 87.00000 0.00000
18.00000 87.00000 0.00000
19.00000 87.00000 0.00000
20.00000 87.00000 0.00000
21.00000 87.00000 0.00000
22.00000 87.00000 0.00000
23.00000 87.00000 0.00000
24.00000 87.00000 0.00000
25.00000 87.00000 0.00000
26.00000 87.00000 0.00000
27.00000 87.00000 0.00000
28.00000 87.00000 0.00000
29.00000 87.00000 0.00000
30.00000 87.00000 0.00000
31.00000 87.00000 0.00000
32.00000 87.00000 0.00000
33.00000 87.00000 0.00000
34.00000 87.00000 0.00000
35.00000 87.00000 0.00000
36.00000 87.00000 0.00000
37.00000 87.00000 0.00002
38.00000 87.00000 0.00006
39.00000 87.00000 0.00021
0.00000 88.00000 0.00020
1.00000 88.00000 0.00065
2.00000 88.00000 0.00185
3.00000 88.00000 0.00316
4.00000 88.00000 0.00714
5.00000 88.00000 0.01123
6.00000 88.00000 0.01772
7.00000 88.00000 0.01718
8.00000 88.00000 0.00000
9.00000 88.00000 0.00000
10.00000 88.00000 0.00000
11.00000 88.00000 0.00000
12.00000 88.00000 0.00000
13.00000 88.00000 0.00000
14.00000 88.00000 0.00000
15.00000 88.00000 0.00000
16.00000 88.00000 0.00000
17.00000 88.00000 0.00000
18.00000 88.00000 0.00000
19.00000 88.00000 0.00000
20.00000 88.00000 0.00000
21.00000 88.00000 0.00000
22.00000 88.00000 0.00000
23.00000 88.00000 0.00000
24.00000 88.00000 0.00000
25.00000 88.00000 0.00000
26.00000 88.00000 0.00000
27.00000 88.00000 0.00000
28.00000 88.00000 0.00000
29.00000 88.00000 0.00000
30.00000 88.00000 0.00000
31.00000 88.00000 0.00000
32.00000 88.00000 0.00000
33.00000 88.00000 0.00000
34.00000 88.00000 0.00000
35.00000 88.00000 0.00000
36.00000 88.00000 0.00000
37.00000 88.00000 0.00000
38.00000 88.00000 0.00002
39.00000 88.00000 0.00005
0.00000 89.00000 0.00004
1.00000 89.00000 0.00020
2.00000 89.00000 0.00065
3.00000 89.00000 0.00185
4.00000 89.00000 0.00316
5.00000 89.00000 0.00714
6.00000 89.00000 0.01123
7.00000 89.00000 0.01772
8.00000 89.00000 0.01718
9.00000 89.00000 0.00000
10.00000 89.00000 0.00000
11.00000 89.00000 0.00000
12.00000 89.00000 0.00000
13.00000 89.00000 0.00000
14.00000 89.00000 0.00000
15.00000 89.00000 0.00000
16.00000 89.00000 0.00000
17.00000 89.00000 0.00000
18.00000 89.00000 0.00000
19.00000 89.00000 0.00000
20.00000 89.00000 0.00000
21.00000 89.00000 0.00000
22.00000 89.00000 0.00000
23.00000 89.00000 0.00000
24.00000 89.00000 0.00000
25.00000 89.00000 0.00000
26.00000 89.00000 0.00000
27.00000 89.00000 0.00000
28.00000 89.00000 0.00000
29.00000 89.00000 0.00000
30.00000 89.00000 0.00000
31.00000 89.00000 0.00000
32.00000 89.00000 0.00000
33.00000 89.00000 0.00000
34.00000 89.00000 0.00000
35.00000 89.00000 0.00000
36.00000 89.00000 0.00000
37.00000 89.00000 0.00000
38.00000 89.00000 0.00000
39.00000 89.00000 0.00001
0.00000 90.00000 0.00001
1.00000 90.00000 0.00004
2.00000 90.00000 0.00020
3.00000 90.00000 0.00065
4.00000 90.00000 0.00185
5.00000 90.00000 0.00316
6.00000 90.00000 0.00714
7.00000 90.00000 0.01123
8.00000 90.00000 0.01772
9.00000 90.00000 0.01718
10.00000 90.00000 0.00000
11.00000 90.00000 0.00000
12.00000 90.00000 0.00000
13.00000 90.00000 0.00000
14.00000 90.00000 0.00000
15.00000 90.00000 0.00000
16.00000 90.00000 0.00000
17.00000 90.00000 0.00000
18.00000 90.00000 0.00000
19.00000 90.00000 0.00000
20.00000 90.00000 0.00000
21.00000 90.00000 0.00000
22.00000 90.00000 0.00000
23.00000 90.00000 0.00000
24.00000 90.00000 0.00000
25.00000 90.00000 0.00000
26.00000 90.00000 0.00000
27.00000 90.00000 0.00000
28.00000 90.00000 0.00000
29.00000 90.00000 0.00000
30.00000 90.00000 0.00000
31.00000 90.00000 0.00000
32.00000 90.00000 0.00000
33.00000 90.00000 0.00000
34.00000 90.00000 0.00000
35.00000 90.00000 0.00000
36.00000 90.00000 0.00000
37.00000 90.00000 0.00000
38.00000 90.00000 0.00000
39.00000 90.00000 0.00000
0.00000 91.00000 0.00000
1.00000 91.00000 0.00001
2.00000 91.00000 0.00004
3.00000 91.00000 0.00020
4.00000 91.00000 0.00065
5.00000 91.00000 0.00185
6.00000 91.00000 0.00316
7.00000 91.00000 0.00714
8.00000 91.00000 0.01123
9.00000 91.00000 0.01772
10.00000 91.00000 0.01718
11.00000 91.00000 0.00000
12.00000 91.00000 0.00000
13.00000 91.00000 0.00000
14.00000 91.00000 0.00000
15.00000 91.00000 0.00000
16.00000 91.00000 0.00000
17.00000 91.00000 0.00000
18.00000 91.00000 0.00000
19.00000 91.00000 0.00000
20.00000 91.00000 0.00000
21.00000 91.00000 0.00000
22.00000 91.00000 0.00000
23.00000 91.00000 0.00000
24.00000 91.00000 0.00000
25.00000 91.00000 0.00000
26.00000 91.00000 0.00000
27.00000 91.00000 0.00000
28.00000 91.00000 0.00000
29.00000 91.00000 0.00000
30.00000 91.00000 0.00000
31.00000 91.00000 0.00000
32.00000 91.00000 0.00000
33.00000 91.00000 0.00000
34.00000 91.00000 0.00000
35.00000 91.00000 0.00000
36.00000 91.00000 0.00000
37.00000 91.00000 0.00000
38.00000 91.00000 0.00000
39.00000 91.00000 0.00000
0.00000 92.00000 0.00000
1.00000 92.00000 0.00000
2.00000 92.00000 0.00001
3.00000 92.00000 0.00004
4.00000 92.00000 0.00020
5.00000 92.00000 0.00065
6.00000 92.00000 0.00185
7.00000 92.00000 0.00316
8.00000 92.00000 0.00714
9.00000 92.00000 0.01123
10.00000 92.00000 0.01772
11.00000 92.00000 0.01718
12.00000 92.00000 0.00000
13.00000 92.00000 0.00000
14.00000 92.00000 0.00000
15.00000 92.00000 0.00000
16.00000 92.00000 0.00000
17.00000 92.00000 0.00000
18.00000 92.00000 0.00000
19.00000 92.00000 0.00000
20.00000 92.00000 0.00000
21.00000 92.00000 0.00000
22.00000 92.00000 0.00000
23.00000 92.00000 0.00000
24.00000 92.00000 0.00000
25.00000 92.00000 0.00000
26.00000 92.00000 0.00000
27.00000 92.00000 0.00000
28.00000 92.00000 0.00000
29.00000 92.00000 0.00000
30.00000 92.00000 0.00000
31.00000 92.00000 0.00000
32.00000 92.00000 0.00000
33.00000 92.00000 0.00000
34.00000 92.00000 0.00000
35.00000 92.00000 0.00000
36.00000 92.00000 0.00000
37.00000 92.00000 0.00000
38.00000 92.00000 0.00000
39.00000 92.00000 0.00000
0.00000 93.00000 0.00000
1.00000 93.00000 0.00000
2.00000 93.00000 0.00000
3.00000 93.00000 0.00001
4.00000 93.00000 0.00004
5.00000 93.00000 0.00020
6.00000 93.00000 0.00065
7.00000 93.00000 0.00185
8.00000 93.00000 0.00316
9.00000 93.00000 0.00714
10.00000 93.00000 0.01123
11.00000 93.00000 0.01772
12.00000 93.00000 0.01718
13.00000 93.00000 0.00000
14.00000 93.00000 0.00000
15.00000 93.00000 0.00000
16.00000 93.00000 0.00000
17.00000 93.00000 0.00000
18.00000 93.00000 0.00000
19.00000 93.00000 0.00000
20.00000 93.00000 0.00000
21.00000 93.00000 0.00000
22.00000 93.00000 0.00000
23.00000 93.00000 0.00000
24.00000 93.00000 0.00000
25.00000 93.00000 0.00000
26.00000 93.00000 0.00000
27.00000 93.00000 0.00000
28.00000 93.00000 0.00000
29.00000 93.00000 0.00000
30.00000 93.00000 0.00000
31.00000 93.00000 0.00000
32.00000 93.00000 0.00000
33.00000 93.00000 0.00000
34.00000 93.00000 0.00000
35.00000 93.00000 0.00000
36.00000 93.00000 0.00000
37.00000 93.00000 0.00000
38.00000 93.00000 0.00000
39.00000 93.00000 0.00000
0.00000 94.00000 0.00000
1.00000 94.00000 0.00000
2.00000 94.00000 0.00000
3.00000 94.00000 0.00000
4.00000 94.00000 0.00001
5.00000 94.00000 0.00004
6.00000 94.00000 0.00020
7.00000 94.00000 0.00065
8.00000 94.00000 0.00185
9.00000 94.00000 0.00316
10.00000 94.00000 0.00714
11.00000 94.00000 0.01123
12.00000 94.00000 0.01772
13.00000 94.00000 0.01718
14.00000 94.00000 0.00000
15.00000 94.00000 0.00000
16.00000 94.00000 0.00000
17.00000 94.00000 0.00000
18.00000 94.00000 0.00000
19.00000 94.00000 0.00000
20.00000 94.00000 0.00000
21.00000 94.00000 0.00000
22.00000 94.00000 0.00000
23.00000 94.00000 0.00000
24.00000 94.00000 0.00000
25.00000 94.00000 0.00000
26.00000 94.00000 0.00000
27.00000 94.00000 0.00000
28.00000 94.00000 0.00000
29.00000 94.00000 0.00000
30.00000 94.00000 0.00000
31.00000 94.00000 0.00000
32.00000 94.00000 0.00000
33.00000 94.00000 0.00000
34.00000 94.00000 0.00000
35.00000 94.00000 0.00000
36.00000 94.00000 0.00000
37.00000 94.00000 0.00000
38.00000 94.00000 0.00000
39.00000 94.00000 0.00000
0.00000 95.00000 0.00000
1.00000 95.00000 0.00000
2.00000 95.00000 0.00000
3.00000 95.00000 0.00000
4.00000 95.00000 0.00000
5.00000 95.00000 0.00001
6.00000 95.00000 0.00004
7.00000 95.00000 0.00020
8.00000 95.00000 0.00065
9.00000 95.00000 0.00185
10.00000 95.00000 0.00316
11.00000 95.00000 0.00714
12.00000 95.00000 0.01123
13.00000 95.00000 0.01772
14.00000 95.00000 0.01718
15.00000 95.00000 0.00000
16.00000 95.00000 0.00000
17.00000 95.00000 0.00000
18.00000 95.00000 0.00000
19.00000 95.00000 0.00000
20.00000 95.00000 0.00000
21.00000 95.00000 0.00000
22.00000 95.00000 0.00000
23.00000 95.00000 0.00000
24.00000 95.00000 0.00000
25.00000 95.00000 0.00000
26.00000 95.00000 0.00000
27.00000 95.00000 0.00000
28.00000 95.00000 0.00000
29.00000 95.00000 0.00000
30.00000 95.00000 0.00000
31.00000 95.00000 0.00000
32.00000 95.00000 0.00000
33.00000 95.00000 0.00000
34.00000 95.00000 0.00000
35.00000 95.00000 0.00000
36.00000 95.00000 0.00000
37.00000 95.00000 0.00000
38.00000 95.00000 0.00000
39.00000 95.00000 0.00000
0.00000 96.00000 0.00000
1.00000 96.00000 0.00000
2.00000 96.00000 0.00000
3.00000 96.00000 0.00000
4.00000 96.00000 0.00000
5.00000 96.00000 0.00000
6.00000 96.00000 0.00001
7.00000 96.00000 0.00004
8.00000 96.00000 0.00020
9.00000 96.00000 0.00065
10.00000 96.00000 0.00185
11.00000 96.00000 0.00316
12.00000 96.00000 0.00714
13.00000 96.00000 0.01123
14.00000 96.00000 0.01772
15.00000 96.00000 0.01718
16.00000 96.00000 0.00000
17.00000 96.00000 0.00000
18.00000 96.00000 0.00000
19.00000 96.00000 0.00000
20.00000 96.00000 0.00000
21.00000 96.00000 0.00000
22.00000 96.00000 0.00000
23.00000 96.00000 0.00000
24.00000 96.00000 0.00000
25.00000 96.00000 0.00000
26.00000 96.00000 0.00000
27.00000 96.00000 0.00000
28.00000 96.00000 0.00000
29.00000 96.00000 0.00000
30.00000 96.00000 0.00000
31.00000 96.00000 0.00000
32.00000 96.00000 0.00000
33.00000 96.00000 0.00000
34.00000 96.00000 0.00000
35.00000 96.00000 0.00000
36.00000 96.00000 0.00000
37.00000 96.00000 0.00000
38.00000 96.00000 0.00000
39.00000 96.00000 0.00000
0.00000 97.00000 0.00000
1.00000 97.00000 0.00000
2.00000 97.00000 0.00000
3.00000 97.00000 0.00000
4.00000 97.00000 0.00000
5.00000 97.00000 0.00000
6.00000 97.00000 0.00000
7.00000 97.00000 0.00001
8.00000 97.00000 0.00004
9.00000 97.00000 0.00020
10.00000 97.00000 0.00065
11.00000 97.00000 0.00185
12.00000 97.00000 0.00316
13.00000 97.00000 0.00714
14.00000 97.00000 0.01123
15.00000 97.00000 0.01772
16.00000 97.00000 0.01718
17.00000 97.00000 0.00000
18.00000 97.00000 0.00000
19.00000 97.00000 0.00000
20.00000 97.00000 0.00000
21.00000 97.00000 0.00000
22.00000 97.00000 0.00000
23.00000 97.00000 0.00000
24.00000 97.00000 0.00000
25.00000 97.00000 0.00000
26.00000 97.00000 0.00000
27.00000 97.00000 0.00000
28.00000 97.00000 0.00000
29.00000 97.00000 0.00000
30.00000 97.00000 0.00000
31.00000 97.00000 0.00000
32.00000 97.00000 0.00000
33.00000 97.00000 0.00000
34.00000 97.00000 0.00000
35.00000 97.00000 0.00000
36.00000 97.00000 0.00000
37.00000 97.00000 0.00000
38.00000 97.00000 0.00000
39.00000 97.00000 0.00000
0.00000 98.00000 0.00000
1.00000 98.00000 0.00000
2.00000 98.00000 0.00000
3.00000 98.00000 0.00000
4.00000 98.00000 0.00000
5.00000 98.00000 0.00000
6.00000 98.00000 0.00000
7.00000 98.00000 0.00000
8.00000 98.00000 0.00001
9.00000 98.00000 0.00004
10.00000 98.00000 0.00020
11.00000 98.00000 0.00065
12.00000 98.00000 0.00185
13.00000 98.00000 0.00316
14.00000 98.00000 0.00714
15.00000 98.00000 0.01123
16.00000 98.00000 0.01772
17.00000 98.00000 0.01718
18.00000 98.00000 0.00000
19.00000 98.00000 0.00000
20.00000 98.00000 0.00000
21.00000 98.00000 0.00000
22.00000 98.00000 0.00000
23.00000 98.00000 0.00000
24.00000 98.00000 0.00000
25.00000 98.00000 0.00000
26.00000 98.00000 0.00000
27.00000 98.00000 0.00000
28.00000 98.00000 0.00000
29.00000 98.00000 0.00000
30.00000 98.00000 0.00000
31.00000 98.00000 0.00000
32.00000 98.00000 0.00000
33.00000 98.00000 0.00000
34.00000 98.00000 0.00000
35.00000 98.00000 0.00000
36.00000 98.00000 0.00000
37.00000 98.00000 0.00000
38.00000 98.00000 0.00000
39.00000 98.00000 0.00000
0.00000 99.00000 0.00000
1.00000 99.00000 0.00000
2.00000 99.00000 0.00000
3.00000 99.00000 0.00000
4.00000 99.00000 0.00000
5.00000 99.00000 0.00000
6.00000 99.00000 0.00000
7.00000 99.00000 0.00000
8.00000 99.00000 0.00000
9.00000 99.00000 0.00001
10.00000 99.00000 0.00004
11.00000 99.00000 0.00020
12.00000 99.00000 0.00065
13.00000 99.00000 0.00185
14.00000 99.00000 0.00316
15.00000 99.00000 0.00714
16.00000 99.00000 0.01123
17.00000 99.00000 0.01772
18.00000 99.00000 0.01718
19.00000 99.00000 0.00000
20.00000 99.00000 0.00000
21.00000 99.00000 0.00000
22.00000 99.00000 0.00000
23.00000 99.00000 0.00000
24.00000 99.00000 0.00000
25.00000 99.00000 0.00000
26.00000 99.00000 0.00000
27.00000 99.00000 0.00000
28.00000 99.00000 0.00000
29.00000 99.00000 0.00000
30.00000 99.00000 0.00000
31.00000 99.00000 0.00000
32.00000 99.00000 0.00000
33.00000 99.00000 0.00000
34.00000 99.00000 0.00000
35.00000 99.00000 0.00000
36.00000 99.00000 0.00000
37.00000 99.00000 0.00000
38.00000 99.00000 0.00000
39.00000 99.00000 0.00000
0.00000 100.00000 0.00000
1.00000 100.00000 0.00000
2.00000 100.00000 0.00000
3.00000 100.00000 0.00000
4.00000 100.00000 0.00000
5.00000 100.00000 0.00000
6.00000 100.00000 0.00000
7.00000 100.00000 0.00000
8.00000 100.00000 0.00000
9.00000 100.00000 0.00000
10.00000 100.00000 0.00001
11.00000 100.00000 0.00004
12.00000 100.00000 0.00020
13.00000 100.00000 0.00065
14.00000 100.00000 0.00185
15.00000 100.00000 0.00316
16.00000 100.00000 0.00714
17.00000 100.00000 0.01123
18.00000 100.00000 0.01773
19.00000 100.00000 0.01719
20.00000 100.00000 0.00000
21.00000 100.00000 0.00000
22.00000 100.00000 0.00000
23.00000 100.00000 0.00000
24.00000 100.00000 0.00000
25.00000 100.00000 0.00000
26.00000 100.00000 0.00000
27.00000 100.00000 0.00000
28.00000 100.00000 0.00000
29.00000 100.00000 0.00000
30.00000 100.00000 0.00000
31.00000 100.00000 0.00000
32.00000 100.00000 0.00000
33.00000 100.00000 0.00000
34.00000 100.00000 0.00000
35.00000 100.00000 0.00000
36.00000 100.00000 0.00000
37.00000 100.00000 0.00000
38.00000 100.00000 0.00000
39.00000 100.00000 0.00000
0.00000 101.00000 0.00000
1.00000 101.00000 0.00000
2.00000 101.00000 0.00000
3.00000 101.00000 0.00000
4.00000 101.00000 0.00000
5.00000 101.00000 0.00000
6.00000 101.00000 0.00000
7.00000 101.00000 0.00000
8.00000 101.00000 0.00000
9.00000 101.00000 0.00000
10.00000 101.00000 0.00000
11.00000 101.00000 0.00001
12.00000 101.00000 0.00004
13.00000 101.00000 0.00020
14.00000 101.00000 0.00065
15.00000 101.00000 0.00185
16.00000 101.00000 0.00316
17.00000 101.00000 0.00714
18.00000 101.00000 0.01124
19.00000 101.00000 0.01773
20.00000 101.00000 0.01720
21.00000 101.00000 0.00000
22.00000 101.00000 0.00000
23.00000 101.00000 0.00000
24.00000 101.00000 0.00000
25.00000 101.00000 0.00000
26.00000 101.00000 0.00000
27.00000 101.00000 0.00000
28.00000 101.00000 0.00000
29.00000 101.00000 0.00000
30.00000 101.00000 0.00000
31.00000 101.00000 0.00000
32.00000 101.00000 0.00000
33.00000 101.00000 0.00000
34.00000 101.00000 0.00000
35.00000 101.00000 0.00000
36.00000 101.00000 0.00000
37.00000 101.00000 0.00000
38.00000 101.00000 0.00000
39.00000 101.00000 0.00000
0.00000 102.00000 0.00000
1.00000 102.00000 0.00000
2.00000 102.00000 0.00000
3.00000 102.00000 0.00000
4.00000 102.00000 0.00000
5.00000 102.00000 0.00000
6.00000 102.00000 0.00000
7.00000 102.00000 0.00000
8.00000 102.00000 0.00000
9.00000 102.00000 0.00000
10.00000 102.00000 0.00000
11.00000 102.00000 0.00000
12.00000 102.00000 0.00001
13.00000 102.00000 0.00004
14.00000 102.00000 0.00020
15.00000 102.00000 0.00065
16.00000 102.00000 0.00185
17.00000 102.00000 0.00316
18.00000 102.00000 0.00714
19.00000 102.00000 0.01124
20.00000 102.00000 0.01774
21.00000 102.00000 0.01722
22.00000 102.00000 0.00000
23.00000 102.00000 0.00000
24.00000 102.00000 0.00000
25.00000 102.00000 0.00000
26.00000 102.00000 0.00000
27.00000 102.00000 0.00000
28.00000 102.00000 0.00000
29.00000 102.00000 0.00000
30.00000 102.00000 0.00000
31.00000 102.00000 0.00000
32.00000 102.00000 0.00000
33.00000 102.00000 0.00000
34.00000 102.00000 0.00000
35.00000 102.00000 0.00000
36.00000 102.00000 0.00000
37.00000 102.00000 0.00000
38.00000 102.00000 0.00000
39.00000 102.00000 0.00000
0.00000 103.00000 0.00000
1.00000 103.00000 0.00000
2.00000 103.00000 0.00000
3.00000 103.00000 0.00000
4.00000 103.00000 0.00000
5.00000 103.00000 0.00000
6.00000 103.00000 0.00000
7.00000 103.00000 0.00000
8.00000 103.00000 0.00000
9.00000 103.00000 0.00000
10.00000 103.00000 0.00000
11.00000 103.00000 0.00000
12.00000 103.00000 0.00000
13.00000 103.00000 0.00001
14.00000 103.00000 0.00004
15.00000 103.00000 0.00020
16.00000 103.00000 0.00065
17.00000 103.00000 0.00185
18.00000 103.00000 0.00316
19.00000 103.00000 0.00714
20.00000 103.00000 0.01125
21.00000 103.00000 0.01776
22.00000 103.00000 0.01724
23.00000 103.00000 0.00000
24.00000 103.00000 0.00000
25.00000 103.00000 0.00000
26.00000 103.00000 0.00000
27.00000 103.00000 0.00000
28.00000 103.00000 0.00000
29.00000 103.00000 0.00000
30.00000 103.00000 0.00000
31.00000 103.00000 0.00000
32.00000 103.00000 0.00000
33.00000 103.00000 0.00000
34.00000 103.00000 0.00000
35.00000 103.00000 0.00000
36.00000 103.00000 0.00000
37.00000 103.00000 0.00000
38.00000 103.00000 0.00000
39.00000 103.00000 0.00000
0.00000 104.00000 0.00000
1.00000 104.00000 0.00000
2.00000 104.00000 0.00000
3.00000 104.00000 0.00000
4.00000 104.00000 0.00000
5.00000 104.00000 0.00000
6.00000 104.00000 0.00000
7.00000 104.00000 0.00000
8.00000 104.00000 0.00000
9.00000 104.00000 0.00000
10.00000 104.00000 0.00000
11.00000 104.00000 0.00000
12.00000 104.00000 0.00000
13.00000 104.00000 0.00000
14.00000 104.00000 0.00001
15.00000 104.00000 0.00004
16.00000 104.00000 0.00020
17.00000 104.00000 0.00065
18.00000 104.00000 0.00185
19.00000 104.00000 0.00316
20.00000 104.00000 0.00715
21.00000 104.00000 0.01126
22.00000 104.00000 0.01779
23.00000 104.00000 0.01727
24.00000 104.00000 0.00000
25.00000 104.00000 0.00000
26.00000 104.00000 0.00000
27.00000 104.00000 0.00000
28.00000 104.00000 0.00000
29.00000 104.00000 0.00000
30.00000 104.00000 0.00000
31.00000 104.00000 0.00000
32.00000 104.00000 0.00000
33.00000 104.00000 0.00000
34.00000 104.00000 0.00000
35.00000 104.00000 0.00000
36.00000 104.00000 0.00000
37.00000 104.00000 0.00000
38.00000 104.00000 0.00000
39.00000 104.00000 0.00000
0.00000 105.00000 0.00000
1.00000 105.00000 0.00000
2.00000 105.00000 0.00000
3.00000 105.00000 0.00000
4.00000 105.00000 0.00000
5.00000 105.00000 0.00000
6.00000 105.00000 0.00000
7.00000 105.00000 0.00000
8.00000 105.00000 0.00000
9.00000 105.00000 0.00000
10.00000 105.00000 0.00000
11.00000 105.00000 0.00000
12.00000 105.00000 0.00000
13.00000 105.00000 0.00000
14.00000 105.00000 0.00000
15.00000 105.00000 0.00001
16.00000 105.00000 0.00004
17.00000 105.00000 0.00020
18.00000 105.00000 0.00065
19.00000 105.00000 0.00185
20.00000 105.00000 0.00317
21.00000 105.00000 0.00715
22.00000 105.00000 0.01127
23.00000 105.00000 0.01781
24.00000 105.00000 0.01727
25.00000 105.00000 0.00000
26.00000 105.00000 0.00000
27.00000 105.00000 0.00000
28.00000 105.00000 0.00000
29.00000 105.00000 0.00000
30.00000 105.00000 0.00000
31.00000 105.00000 0.00000
32.00000 105.00000 0.00000
33.00000 105.00000 0.00000
34.00000 105.00000 0.00000
35.00000 105.00000 0.00000
36.00000 105.00000 0.00000
37.00000 105.00000 0.00000
38.00000 105.00000 0.00000
39.00000 105.00000 0.00000
0.00000 106.00000 0.00000
1.00000 106.00000 0.00000
2.00000 106.00000 0.00000
3.00000 106.00000 0.00000
4.00000 106.00000 0.00000
5.00000 106.00000 0.00000
6.00000 106.00000 0.00000
7.00000 106.00000 0.00000
8.00000 106.00000 0.00000
9.00000 106.00000 0.00000
10.00000 106.00000 0.00000
11.00000 106.00000 0.00000
12.00000 106.00000 0.00000
13.00000 106.00000 0.00000
14.00000 106.00000 0.00000
15.00000 106.00000 0.00000
16.00000 106.00000 0.00001
17.00000 106.00000 0.00004
18.00000 106.00000 0.00020
19.00000 106.00000 0.00065
20.00000 106.00000 0.00186
21.00000 106.00000 0.00317
22.00000 106.00000 0.00716
23.00000 106.00000 0.01129
24.00000 106.00000 0.01781
25.00000 106.00000 0.01727
26.00000 106.00000 0.00000
27.00000 106.00000 0.00000
28.00000 106.00000 0.00000
29.00000 106.00000 0.00000
30.00000 106.00000 0.00000
31.00000 106.00000 0.00000
32.00000 106.00000 0.00000
33.00000 106.00000 0.00000
34.00000 106.00000 0.00000
35.00000 106.00000 0.00000
36.00000 106.00000 0.00000
37.00000 106.00000 0.00000
38.00000 106.00000 0.00000
39.00000 106.00000 0.00000
0.00000 107.00000 0.00000
1.00000 107.00000 0.00000
2.00000 107.00000 0.00000
3.00000 107.00000 0.00000
4.00000 107.00000 0.00000
5.00000 107.00000 0.00000
6.00000 107.00000 0.00000
7.00000 107.00000 0.00000
8.00000 107.00000 0.00000
9.00000 107.00000 0.00000
10.00000 107.00000 0.00000
11.00000 107.00000 0.00000
12.00000 107.00000 0.00000
13.00000 107.00000 0.00000
14.00000 107.00000 0.00000
15.00000 107.00000 0.00000
16.00000 107.00000 0.00000
17.00000 107.00000 0.00001
18.00000 107.00000 0.00004
19.00000 107.00000 0.00020
20.00000 107.00000 0.00065
21.00000 107.00000 0.00186
22.00000 107.00000 0.00317
23.00000 107.00000 0.00717
24.00000 107.00000 0.01129
25.00000 107.00000 0.01781
26.00000 107.00000 0.01727
27.00000 107.00000 0.00000
28.00000 107.00000 0.00000
29.00000 107.00000 0.00000
30.00000 107.00000 0.00000
31.00000 107.00000 0.00000
32.00000 107.00000 0.00000
33.00000 107.00000 0.00000
34.00000 107.00000 0.00000
35.00000 107.00000 0.00000
36.00000 107.00000 0.00000
37.00000 107.00000 0.00000
38.00000 107.00000 0.00000
39.00000 107.00000 0.00000
0.00000 108.00000 0.00000
1.00000 108.00000 0.00000
2.00000 108.00000 0.00000
3.00000 108.00000 0.00000
4.00000 108.00000 0.00000
5.00000 108.00000 0.00000
6.00000 108.00000 0.00000
7.00000 108.00000 0.00000
8.00000 108.00000 0.00000
9.00000 108.00000 0.00000
10.00000 108.00000 0.00000
11.00000 108.00000 0.00000
12.00000 108.00000 0.00000
13.00000 108.00000 0.00000
14.00000 108.00000 0.00000
15.00000 108.00000 0.00000
16.00000 108.00000 0.00000
17.00000 108.00000 0.00000
18.00000 108.00000 0.00001
19.00000 108.00000 0.00004
20.00000 108.00000 0.00020
21.00000 108.00000 0.00065
22.00000 108.00000 0.00186
23.00000 108.00000 0.00318
24.00000 108.00000 0.00717
25.00000 108.00000 0.01129
26.00000 108.00000 0.01781
27.00000 108.00000 0.01727
28.00000 108.00000 0.00000
29.00000 108.00000 0.00000
30.00000 108.00000 0.00000
31.00000 108.00000 0.00000
32.00000 108.00000 0.00000
33.00000 108.00000 0.00000
34.00000 108.00000 0.00000
35.00000 108.00000 0.00000
36.00000 108.00000 0.00000
37.00000 108.00000 0.00000
38.00000 108.00000 0.00000
39.00000 108.00000 0.00000
0.00000 109.00000 0.00000
1.00000 109.00000 0.00000
2.00000 109.00000 0.00000
3.00000 109.00000 0.00000
4.00000 109.00000 0.00000
5.00000 109.00000 0.00000
6.00000 109.00000 0.00000
7.00000 109.00000 0.00000
8.00000 109.00000 0.00000
9.00000 109.00000 0.00000
10.00000 109.00000 0.00000
11.00000 109.00000 0.00000
12.00000 109.00000 0.00000
13.00000 109.00000 0.00000
14.00000 109.00000 0.00000
15.00000 109.00000 0.00000
16.00000 109.00000 0.00000
17.00000 109.00000 0.00000
18.00000 109.00000 0.00000
19.00000 109.00000 0.00001
20.00000 109.00000 0.00004
21.00000 109.00000 0.00020
22.00000 109.00000 0.00065
23.00000 109.00000 0.00186
24.00000 109.00000 0.00318
25.00000 109.00000 0.00717
26.00000 109.00000 0.01129
27.00000 109.00000 0.01781
28.00000 109.00000 0.01727
29.00000 109.00000 0.00000
30.00000 109.00000 0.00000
31.00000 109.00000 0.00000
32.00000 109.00000 0.00000
33.00000 109.00000 0.00000
34.00000 109.00000 0.00000
35.00000 109.00000 0.00000
36.00000 109.00000 0.00000
37.00000 109.00000 0.00000
38.00000 109.00000 0.00000
39.00000 109.00000 0.00000
0.00000 110.00000 0.00000
1.00000 110.00000 0.00000
2.00000 110.00000 0.00000
3.00000 110.00000 0.00000
4.00000 110.00000 0.00000
5.00000 110.00000 0.00000
6.00000 110.00000 0.00000
7.00000 110.00000 0.00000
8.00000 110.00000 0.00000
9.00000 110.00000 0.00000
10.00000 110.00000 0.00000
11.00000 110.00000 0.00000
12.00000 110.00000 0.00000
13.00000 110.00000 0.00000
14.00000 110.00000 0.00000
15.00000 110.00000 0.00000
16.00000 110.00000 0.00000
17.00000 110.00000 0.00000
18.00000 110.00000 0.00000
19.00000 110.00000 0.00000
20.00000 110.00000 0.00001
21.00000 110.00000 0.00004
22.00000 110.00000 0.00020
23.00000 110.00000 0.00066
24.00000 110.00000 0.00186
25.00000 110.00000 0.00318
26.00000 110.00000 0.00717
27.00000 110.00000 0.01129
28.00000 110.00000 0.01781
29.00000 110.00000 0.01726
30.00000 110.00000 0.00000
31.00000 110.00000 0.00000
32.00000 110.00000 0.00000
33.00000 110.00000 0.00000
34.00000 110.00000 0.00000
35.00000 110.00000 0.00000
36.00000 110.00000 0.00000
37.00000 110.00000 0.00000
38.00000 110.00000 0.00000
39.00000 110.00000 0.00000
0.00000 111.00000 0.00000
1.00000 111.00000 0.00000
2.00000 111.00000 0.00000
3.00000 111.00000 0.00000
4.00000 111.00000 0.00000
5.00000 111.00000 0.00000
6.00000 111.00000 0.00000
7.00000 111.00000 0.00000
8.00000 111.00000 0.00000
9.00000 111.00000 0.00000
10.00000 111.00000 0.00000
11.00000 111.00000 0.00000
12.00000 111.00000 0.00000
13.00000 111.00000 0.00000
14.00000 111.00000 0.00000
15.00000 111.00000 0.00000
16.00000 111.00000 0.00000
17.00000 111.00000 0.00000
18.00000 111.00000 0.00000
19.00000 111.00000 0.00000
20.00000 111.00000 0.00000
21.00000 111.00000 0.00001
22.00000 111.00000 0.00004
23.00000 111.00000 0.00020
24.00000 111.00000 0.00066
25.00000 111.00000 0.00186
26.00000 111.00000 0.00318
27.00000 111.00000 0.00717
28.00000 111.00000 0.01129
29.00000 111.00000 0.01781
30.00000 111.00000 0.01725
31.00000 111.00000 0.00000
32.00000 111.00000 0.00000
33.00000 111.00000 0.00000
34.00000 111.00000 0.00000
35.00000 111.00000 0.00000
36.00000 111.00000 0.00000
37.00000 111.00000 0.00000
38.00000 111.00000 0.00000
39.00000 111.00000 0.00000
0.00000 112.00000 0.00000
1.00000 112.00000 0.00000
2.00000 112.00000 0.00000
3.00000 112.00000 0.00000
4.00000 112.00000 0.00000
5.00000 112.00000 0.00000
6.00000 112.00000 0.00000
7.00000 112.00000 0.00000
8.00000 112.00000 0.00000
9.00000 112.00000 0.00000
10.00000 112.00000 0.00000
11.00000 112.00000 0.00000
12.00000 112.00000 0.00000
13.00000 112.00000 0.00000
14.00000 112.00000 0.00000
15.00000 112.00000 0.00000
16.00000 112.00000 0.00000
17.00000 112.00000 0.00000
18.00000 112.00000 0.00000
19.00000 112.00000 0.00000
20.00000 112.00000 0.00000
21.00000 112.00000 0.00000
22.00000 112.00000 0.00001
23.00000 112.00000 0.00004
24.00000 112.00000 0.00020
25.00000 112.00000 0.00066
26.00000 112.00000 0.00186
27.00000 112.00000 0.00318
28.00000 112.00000 0.00717
29.00000 112.00000 0.01129
30.00000 112.00000 0.01779
31.00000 112.00000 0.01720
32.00000 112.00000 0.00000
33.00000 112.00000 0.00000
34.00000 112.00000 0.00000
35.00000 112.00000 0.00000
36.00000 112.00000 0.00000
37.00000 112.00000 0.00000
38.00000 112.00000 0.00000
39.00000 112.00000 0.00000
0.00000 113.00000 0.00000
1.00000 113.00000 0.00000
2.00000 113.00000 0.00000
3.00000 113.00000 0.00000
4.00000 113.00000 0.00000
5.00000 113.00000 0.00000
6.00000 113.00000 0.00000
7.00000 113.00000 0.00000
8.00000 113.00000 0.00000
9.00000 113.00000 0.00000
10.00000 113.00000 0.00000
11.00000 113.00000 0.00000
12.00000 113.00000 0.00000
13.00000 113.00000 0.00000
14.00000 113.00000 0.00000
15.00000 113.00000 0.00000
16.00000 113.00000 0.00000
17.00000 113.00000 0.00000
18.00000 113.00000 0.00000
19.00000 113.00000 0.00000
20.00000 113.00000 0.00000
21.00000 113.00000 0.00000
22.00000 113.00000 0.00000
23.00000 113.00000 0.00001
24.00000 113.00000 0.00004
25.00000 113.00000 0.00020
26.00000 113.00000 0.00066
27.00000 113.00000 0.00186
28.00000 113.00000 0.00318
29.00000 113.00000 0.00717
30.00000 113.00000 0.01128
31.00000 113.00000 0.01774
32.00000 113.00000 0.01702
33.00000 113.00000 0.00000
34.00000 113.00000 0.00000
35.00000 113.00000 0.00000
36.00000 113.00000 0.00000
37.00000 113.00000 0.00000
38.00000 113.00000 0.00000
39.00000 113.00000 0.00000
0.00000 114.00000 0.00000
1.00000 114.00000 0.00000
2.00000 114.00000 0.00000
3.00000 114.00000 0.00000
4.00000 114.00000 0.00000
5.00000 114.00000 0.00000
6.00000 114.00000 0.00000
7.00000 114.00000 0.00000
8.00000 114.00000 0.00000
9.00000 114.00000 0.00000
10.00000 114.00000 0.00000
11.00000 114.00000 0.00000
12.00000 114.00000 0.00000
13.00000 114.00000 0.00000
14.00000 114.00000 0.00000
15.00000 114.00000 0.00000
16.00000 114.00000 0.00000
17.00000 114.00000 0.00000
18.00000 114.00000 0.00000
19.00000 114.00000 0.00000
20.00000 114.00000 0.00000
21.00000 114.00000 0.00000
22.00000 114.00000 0.00000
23.00000 114.00000 0.00000
24.00000 114.00000 0.00001
25.00000 114.00000 0.00004
26.00000 114.00000 0.00020
27.00000 114.00000 0.00066
28.00000 114.00000 0.00186
29.00000 114.00000 0.00318
30.00000 114.00000 0.00717
31.00000 114.00000 0.01125
32.00000 114.00000 0.01757
33.00000 114.00000 0.01650
34.00000 114.00000 0.00000
35.00000 114.00000 0.00000
36.00000 114.00000 0.00000
37.00000 114.00000 0.00000
38.00000 114.00000 0.00000
39.00000 114.00000 0.00000
0.00000 115.00000 0.00000
1.00000 115.00000 0.00000
2.00000 115.00000 0.00000
3.00000 115.00000 0.00000
4.00000 115.00000 0.00000
5.00000 115.00000 0.00000
6.00000 115.00000 0.00000
7.00000 115.00000 0.00000
8.00000 115.00000 0.00000
9.00000 115.00000 0.00000
10.00000 115.00000 0.00000
11.00000 115.00000 0.00000
12.00000 115.00000 0.00000
13.00000 115.00000 0.00000
14.00000 115.00000 0.00000
15.00000 115.00000 0.00000
16.00000 115.00000 0.00000
17.00000 115.00000 0.00000
18.00000 115.00000 0.00000
19.00000 115.00000 0.00000
20.00000 115.00000 0.00000
21.00000 115.00000 0.00000
22.00000 115.00000 0.00000
23.00000 115.00000 0.00000
24.00000 115.00000 0.00000
25.00000 115.00000 0.00001
26.00000 115.00000 0.00004
27.00000 115.00000 0.00020
28.00000 115.00000 0.00066
29.00000 115.00000 0.00186
30.00000 115.00000 0.00318
31.00000 115.00000 0.00715
32.00000 115.00000 0.01113
33.00000 115.00000 0.01705
34.00000 115.00000 0.01542
35.00000 115.00000 0.00000
36.00000 115.00000 0.00000
37.00000 115.00000 0.00000
38.00000 115.00000 0.00000
39.00000 115.00000 0.00000
0.00000 116.00000 0.00000
1.00000 116.00000 0.00000
2.00000 116.00000 0.00000
3.00000 116.00000 0.00000
4.00000 116.00000 0.00000
5.00000 116.00000 0.00000
6.00000 116.00000 0.00000
7.00000 116.00000 0.00000
8.00000 116.00000 0.00000
9.00000 116.00000 0.00000
10.00000 116.00000 0.00000
11.00000 116.00000 0.00000
12.00000 116.00000 0.00000
13.00000 116.00000 0.00000
14.00000 116.00000 0.00000
15.00000 116.00000 0.00000
16.00000 116.00000 0.00000
17.00000 116.00000 0.00000
18.00000 116.00000 0.00000
19.00000 116.00000 0.00000
20.00000 116.00000 0.00000
21.00000 116.00000 0.00000
22.00000 116.00000 0.00000
23.00000 116.00000 0.00000
24.00000 116.00000 0.00000
25.00000 116.00000 0.00000
26.00000 116.00000 0.00001
27.00000 116.00000 0.00004
28.00000 116.00000 0.00020
29.00000 116.00000 0.00066
30.00000 116.00000 0.00186
31.00000 116.00000 0.00317
32.00000 116.00000 0.00707
33.00000 116.00000 0.01081
34.00000 116.00000 0.01590
35.00000 116.00000 0.01349
36.00000 116.00000 0.00000
37.00000 116.00000 0.00000
38.00000 116.00000 0.00000
39.00000 116.00000 0.00000
0.00000 117.00000 0.00000
1.00000 117.00000 0.00000
2.00000 117.00000 0.00000
3.00000 117.00000 0.00000
4.00000 117.00000 0.00000
5.00000 117.00000 0.00000
6.00000 117.00000 0.00000
7.00000 117.00000 0.00000
8.00000 117.00000 0.00000
9.00000 117.00000 0.00000
10.00000 117.00000 0.00000
11.00000 117.00000 0.00000
12.00000 117.00000 0.00000
13.00000 117.00000 0.00000
14.00000 117.00000 0.00000
15.00000 117.00000 0.00000
16.00000 117.00000 0.00000
17.00000 117.00000 0.00000
18.00000 117.00000 0.00000
19.00000 117.00000 0.00000
20.00000 117.00000 0.00000
21.00000 117.00000 0.00000
22.00000 117.00000 0.00000
23.00000 117.00000 0.00000
24.00000 117.00000 0.00000
25.00000 117.00000 0.00000
26.00000 117.00000 0.00000
27.00000 117.00000 0.00001
28.00000 117.00000 0.00004
29.00000 117.00000 0.00020
30.00000 117.00000 0.00066
31.00000 117.00000 0.00186
32.00000 117.00000 0.00314
33.00000 117.00000 0.00687
34.00000 117.00000 0.01009
35.00000 117.00000 0.01396
36.00000 117.00000 0.01090
37.00000 117.00000 0.00000
38.00000 117.00000 0.00000
39.00000 117.00000 0.00000
0.00000 118.00000 0.00000
1.00000 118.00000 0.00000
2.00000 118.00000 0.00000
3.00000 118.00000 0.00000
4.00000 118.00000 0.00000
5.00000 118.00000 0.00000
6.00000 118.00000 0.00000
7.00000 118.00000 0.00000
8.00000 118.00000 0.00000
9.00000 118.00000 0.00000
10.00000 118.00000 0.00000
11.00000 118.00000 0.00000
12.00000 118.00000 0.00000
13.00000 118.00000 0.00000
14.00000 118.00000 0.00000
15.00000 118.00000 0.00000
16.00000 118.00000 0.00000
17.00000 118.00000 0.00000
18.00000 118.00000 0.00000
19.00000 118.00000 0.00000
20.00000 118.00000 0.00000
21.00000 118.00000 0.00000
22.00000 118.00000 0.00000
23.00000 118.00000 0.00000
24.00000 118.00000 0.00000
25.00000 118.00000 0.00000
26.00000 118.00000 0.00000
27.00000 118.00000 0.00000
28.00000 118.00000 0.00001
29.00000 118.00000 0.00004
30.00000 118.00000 0.00020
31.00000 118.00000 0.00065
32.00000 118.00000 0.00184
33.00000 118.00000 0.00305
34.00000 118.00000 0.00639
35.00000 118.00000 0.00879
36.00000 118.00000 0.01125
37.00000 118.00000 0.00811
38.00000 118.00000 0.00000
39.00000 118.00000 0.00000
0.00000 119.00000 0.00000
1.00000 119.00000 0.00000
2.00000 119.00000 0.00000
3.00000 119.00000 0.00000
4.00000 119.00000 0.00000
5.00000 119.00000 0.00000
6.00000 119.00000 0.00000
7.00000 119.00000 0.00000
8.00000 119.00000 0.00000
9.00000 119.00000 0.00000
10.00000 119.00000 0.00000
11.00000 119.00000 0.00000
12.00000 119.00000 0.00000
13.00000 119.00000 0.00000
14.00000 119.00000 0.00000
15.00000 119.00000 0.00000
16.00000 119.00000 0.00000
17.00000 119.00000 0.00000
18.00000 119.00000 0.00000
19.00000 119.00000 0.00000
20.00000 119.00000 0.00000
21.00000 119.00000 0.00000
22.00000 119.00000 0.00000
23.00000 119.00000 0.00000
24.00000 119.00000 0.00000
25.00000 119.00000 0.00000
26.00000 119.00000 0.00000
27.00000 119.00000 0.00000
28.00000 119.00000 0.00000
29.00000 119.00000 0.00001
30.00000 119.00000 0.00004
31.00000 119.00000 0.00020
32.00000 119.00000 0.00065
33.00000 119.00000 0.00179
34.00000 119.00000 0.00282
35.00000 119.00000 0.00558
36.00000 119.00000 0.00708
37.00000 119.00000 0.00836
38.00000 119.00000 0.00754
39.00000 119.00000 0.00000
0.00000 120.00000 0.00000
1.00000 120.00000 0.00000
2.00000 120.00000 0.00000
3.00000 120.00000 0.00000
4.00000 120.00000 0.00000
5.00000 120.00000 0.00000
6.00000 120.00000 0.00000
7.00000 120.00000 0.00000
8.00000 120.00000 0.00000
9.00000 120.00000 0.00000
10.00000 120.00000 0.00000
11.00000 120.00000 0.00000
12.00000 120.00000 0.00000
13.00000 120.00000 0.00000
14.00000 120.00000 0.00000
15.00000 120.00000 0.00000
16.00000 120.00000 0.00000
17.00000 120.00000 0.00000
18.00000 120.00000 0.00000
19.00000 120.00000 0.00000
20.00000 120.00000 0.00000
21.00000 120.00000 0.00000
22.00000 120.00000 0.00000
23.00000 120.00000 0.00000
24.00000 120.00000 0.00000
25.00000 120.00000 0.00000
26.00000 120.00000 0.00000
27.00000 120.00000 0.00000
28.00000 120.00000 0.00000
29.00000 120.00000 0.00000
30.00000 120.00000 0.00001
31.00000 120.00000 0.00004
32.00000 120.00000 0.00020
33.00000 120.00000 0.00063
34.00000 120.00000 0.00166
35.00000 120.00000 0.00248
36.00000 120.00000 0.00451
37.00000 120.00000 0.00527
38.00000 120.00000 0.00778
39.00000 120.00000 0.00536
0.00000 121.00000 0.00505
1.00000 121.00000 0.00000
2.00000 121.00000 0.00000
3.00000 121.00000 0.00000
4.00000 121.00000 0.00000
5.00000 121.00000 0.00000
6.00000 121.00000 0.00000
7.00000 121.00000 0.00000
8.00000 121.00000 0.00000
9.00000 121.00000 0.00000
10.00000 121.00000 0.00000
11.00000 121.00000 0.00000
12.00000 121.00000 0.00000
13.00000 121.00000 0.00000
14.00000 121.00000 0.00000
15.00000 121.00000 0.00000
16.00000 121.00000 0.00000
17.00000 121.00000 0.00000
18.00000 121.00000 0.00000
19.00000 121.00000 0.00000
20.00000 121.00000 0.00000
21.00000 121.00000 0.00000
22.00000 121.00000 0.00000
23.00000 121.00000 0.00000
24.00000 121.00000 0.00000
25.00000 121.00000 0.00000
26.00000 121.00000 0.00000
27.00000 121.00000 0.00000
28.00000 121.00000 0.00000
29.00000 121.00000 0.00000
30.00000 121.00000 0.00000
31.00000 121.00000 0.00001
32.00000 121.00000 0.00004
33.00000 121.00000 0.00019
34.00000 121.00000 0.00060
35.00000 121.00000 0.00145
36.00000 121.00000 0.00199
37.00000 121.00000 0.00338
38.00000 121.00000 0.00490
39.00000 121.00000 0.00552
0.00000 122.00000 0.00521
1.00000 122.00000 0.00505
2.00000 122.00000 0.00000
3.00000 122.00000 0.00000
4.00000 122.00000 0.00000
5.00000 122.00000 0.00000
6.00000 122.00000 0.00000
7.00000 122.00000 0.00000
8.00000 122.00000 0.00000
9.00000 122.00000 0.00000
10.00000 122.00000 0.00000
11.00000 122.00000 0.00000
12.00000 122.00000 0.00000
13.00000 122.00000 0.00000
14.00000 122.00000 0.00000
15.00000 122.00000 0.00000
16.00000 122.00000 0.00000
17.00000 122.00000 0.00000
18.00000 122.00000 0.00000
19.00000 122.00000 0.00000
20.00000 122.00000 0.00000
21.00000 122.00000 0.00000
22.00000 122.00000 0.00000
23.00000 122.00000 0.00000
24.00000 122.00000 0.00000
25.00000 122.00000 0.00000
26.00000 122.00000 0.00000
27.00000 122.00000 0.00000
28.00000 122.00000 0.00000
29.00000 122.00000 0.00000
30.00000 122.00000 0.00000
31.00000 122.00000 0.00000
32.00000 122.00000 0.00001
33.00000 122.00000 0.00004
34.00000 122.00000 0.00018
35.00000 122.00000 0.00053
36.00000 122.00000 0.00118
37.00000 122.00000 0.00147
38.00000 122.00000 0.00314
39.00000 122.00000 0.00346
0.00000 123.00000 0.00326
1.00000 123.00000 0.00521
2.00000 123.00000 0.00505
3.00000 123.00000 0.00000
4.00000 123.00000 0.00000
5.00000 123.00000 0.00000
6.00000 123.00000 0.00000
7.00000 123.00000 0.00000
8.00000 123.00000 0.00000
9.00000 123.00000 0.00000
10.00000 123.00000 0.00000
11.00000 123.00000 0.00000
12.00000 123.00000 0.00000
13.00000 123.00000 0.00000
14.00000 123.00000 0.00000
15.00000 123.00000 0.00000
16.00000 123.00000 0.00000
17.00000 123.00000 0.00000
18.00000 123.00000 0.00000
19.00000 123.00000 0.00000
20.00000 123.00000 0.00000
21.00000 123.00000 0.00000
22.00000 123.00000 0.00000
23.00000 123.00000 0.00000
24.00000 123.00000 0.00000
25.00000 123.00000 0.00000
26.00000 123.00000 0.00000
27.00000 123.00000 0.00000
28.00000 123.00000 0.00000
29.00000 123.00000 0.00000
30.00000 123.00000 0.00000
31.00000 123.00000 0.00000
32.00000 123.00000 0.00000
33.00000 123.00000 0.00001
34.00000 123.00000 0.00004
35.00000 123.00000 0.00016
36.00000 123.00000 0.00043
37.00000 123.00000 0.00088
38.00000 123.00000 0.00137
39.00000 123.00000 0.00224
0.00000 124.00000 0.00210
1.00000 124.00000 0.00326
2.00000 124.00000 0.00521
3.00000 124.00000 0.00505
4.00000 124.00000 0.00000
5.00000 124.00000 0.00000
6.00000 124.00000 0.00000
7.00000 124.00000 0.00000
8.00000 124.00000 0.00000
9.00000 124.00000 0.00000
10.00000 124.00000 0.00000
11.00000 124.00000 0.00000
12.00000 124.00000 0.00000
13.00000 124.00000 0.00000
14.00000 124.00000 0.00000
15.00000 124.00000 0.00000
16.00000 124.00000 0.00000
17.00000 124.00000 0.00000
18.00000 124.00000 0.00000
19.00000 124.00000 0.00000
20.00000 124.00000 0.00000
21.00000 124.00000 0.00000
22.00000 124.00000 0.00000
23.00000 124.00000 0.00000
24.00000 124.00000 0.00000
25.00000 124.00000 0.00000
26.00000 124.00000 0.00000
27.00000 124.00000 0.00000
28.00000 124.00000 0.00000
29.00000 124.00000 0.00000
30.00000 124.00000 0.00000
31.00000 124.00000 0.00000
32.00000 124.00000 0.00000
33.00000 124.00000 0.00000
34.00000 124.00000 0.00001
35.00000 124.00000 0.00003
36.00000 124.00000 0.00012
37.00000 124.00000 0.00032
38.00000 124.00000 0.00082
39.00000 124.00000 0.00096
0.00000 125.00000 0.00091
1.00000 125.00000 0.00210
2.00000 125.00000 0.00326
3.00000 125.00000 0.00521
4.00000 125.00000 0.00505
5.00000 125.00000 0.00000
6.00000 125.00000 0.00000
7.00000 125.00000 0.00000
8.00000 125.00000 0.00000
9.00000 125.00000 0.00000
10.00000 125.00000 0.00000
11.00000 125.00000 0.00000
12.00000 125.00000 0.00000
13.00000 125.00000 0.00000
14.00000 125.00000 0.00000
15.00000 125.00000 0.00000
16.00000 125.00000 0.00000
17.00000 125.00000 0.00000
18.00000 125.00000 0.00000
19.00000 125.00000 0.00000
20.00000 125.00000 0.00000
21.00000 125.00000 0.00000
22.00000 125.00000 0.00000
23.00000 125.00000 0.00000
24.00000 125.00000 0.00000
25.00000 125.00000 0.00000
26.00000 125.00000 0.00000
27.00000 125.00000 0.00000
28.00000 125.00000 0.00000
29.00000 125.00000 0.00000
30.00000 125.00000 0.00000
31.00000 125.00000 0.00000
32.00000 125.00000 0.00000
33.00000 125.00000 0.00000
34.00000 125.00000 0.00000
35.00000 125.00000 0.00001
36.00000 125.00000 0.00003
37.00000 125.00000 0.00009
38.00000 125.00000 0.00030
39.00000 125.00000 0.00060
0.00000 126.00000 0.00056
1.00000 126.00000 0.00091
2.00000 126.00000 0.00210
3.00000 126.00000 0.00326
4.00000 126.00000 0.00521
5.00000 126.00000 0.00505
6.00000 126.00000 0.00000
7.00000 126.00000 0.00000
8.00000 126.00000 0.00000
9.00000 126.00000 0.00000
10.00000 126.00000 0.00000
11.00000 126.00000 0.00000
12.00000 126.00000 0.00000
13.00000 126.00000 0.00000
14.00000 126.00000 0.00000
15.00000 126.00000 0.00000
16.00000 126.00000 0.00000
17.00000 126.00000 0.00000
18.00000 126.00000 0.00000
19.00000 126.00000 0.00000
20.00000 126.00000 0.00000
21.00000 126.00000 0.00000
22.00000 126.00000 0.00000
23.00000 126.00000 0.00000
24.00000 126.00000 0.00000
25.00000 126.00000 0.00000
26.00000 126.00000 0.00000
27.00000 126.00000 0.00000
28.00000 126.00000 0.00000
29.00000 126.00000 0.00000
30.00000 126.00000 0.00000
31.00000 126.00000 0.00000
32.00000 126.00000 0.00000
33.00000 126.00000 0.00000
34.00000 126.00000 0.00000
35.00000 126.00000 0.00000
36.00000 126.00000 0.00001
37.00000 126.00000 0.00002
38.00000 126.00000 0.00009
39.00000 126.00000 0.00022
0.00000 127.00000 0.00020
1.00000 127.00000 0.00056
2.00000 127.00000 0.00091
3.00000 127.00000 0.00210
4.00000 127.00000 0.00326
5.00000 127.00000 0.00521
6.00000 127.00000 0.00505
7.00000 127.00000 0.00000
8.00000 127.00000 0.00000
9.00000 127.00000 0.00000
10.00000 127.00000 0.00000
11.00000 127.00000 0.00000
12.00000 127.00000 0.00000
13.00000 127.00000 0.00000
14.00000 127.00000 0.00000
15.00000 127.00000 0.00000
16.00000 127.00000 0.00000
17.00000 127.00000 0.00000
18.00000 127.00000 0.00000
19.00000 127.00000 0.00000
20.00000 127.00000 0.00000
21.00000 127.00000 0.00000
22.00000 127.00000 0.00000
23.00000 127.00000 0.00000
24.00000 127.00000 0.00000
25.00000 127.00000 0.00000
26.00000 127.00000 0.00000
27.00000 127.00000 0.00000
28.00000 127.00000 0.00000
29.00000 127.00000 0.00000
30.00000 127.00000 0.00000
31.00000 127.00000 0.00000
32.00000 127.00000 0.00000
33.00000 127.00000 0.00000
34.00000 127.00000 0.00000
35.00000 127.00000 0.00000
36.00000 127.00000 0.00000
37.00000 127.00000 0.00000
38.00000 127.00000 0.00001
39.00000 127.00000 0.00006
0.00000 128.00000 0.00006
1.00000 128.00000 0.00020
2.00000 128.00000 0.00056
3.00000 128.00000 0.00091
4.00000 128.00000 0.00210
5.00000 128.00000 0.00326
6.00000 128.00000 0.00521
7.00000 128.00000 0.00505
8.00000 128.00000 0.00000
9.00000 128.00000 0.00000
10.00000 128.00000 0.00000
11.00000 128.00000 0.00000
12.00000 128.00000 0.00000
13.00000 128.00000 0.00000
14.00000 128.00000 0.00000
15.00000 128.00000 0.00000
16.00000 128.00000 0.00000
17.00000 128.00000 0.00000
18.00000 128.00000 0.00000
19.00000 128.00000 0.00000
20.00000 128.00000 0.00000
21.00000 128.00000 0.00000
22.00000 128.00000 0.00000
23.00000 128.00000 0.00000
24.00000 128.00000 0.00000
25.00000 128.00000 0.00000
26.00000 128.00000 0.00000
27.00000 128.00000 0.00000
28.00000 128.00000 0.00000
29.00000 128.00000 0.00000
30.00000 128.00000 0.00000
31.00000 128.00000 0.00000
32.00000 128.00000 0.00000
33.00000 128.00000 0.00000
34.00000 128.00000 0.00000
35.00000 128.00000 0.00000
36.00000 128.00000 0.00000
37.00000 128.00000 0.00000
38.00000 128.00000 0.00000
39.00000 128.00000 0.00001
0.00000 129.00000 0.00001
1.00000 129.00000 0.00006
2.00000 129.00000 0.00020
3.00000 129.00000 0.00056
4.00000 129.00000 0.00091
5.00000 129.00000 0.00210
6.00000 129.00000 0.00326
7.00000 129.00000 0.00521
8.00000 129.00000 0.00505
9.00000 129.00000 0.00000
10.00000 129.00000 0.00000
11.00000 129.00000 0.00000
12.00000 129.00000 0.00000
13.00000 129.00000 0.00000
14.00000 129.00000 0.00000
15.00000 129.00000 0.00000
16.00000 129.00000 0.00000
17.00000 129.00000 0.00000
18.00000 129.00000 0.00000
19.00000 129.00000 0.00000
20.00000 129.00000 0.00000
21.00000 129.00000 0.00000
22.00000 129.00000 0.00000
23.00000 129.00000 0.00000
24.00000 129.00000 0.00000
25.00000 129.00000 0.00000
26.00000 129.00000 0.00000
27.00000 129.00000 0.00000
28.00000 129.00000 0.00000
29.00000 129.00000 0.00000
30.00000 129.00000 0.00000
31.00000 129.00000 0.00000
32.00000 129.00000 0.00000
33.00000 129.00000 0.00000
34.00000 129.00000 0.00000
35.00000 129.00000 0.00000
36.00000 129.00000 0.00000
37.00000 129.00000 0.00000
38.00000 129.00000 0.00000
39.00000 129.00000 0.00000
0.00000 130.00000 0.00000
1.00000 130.00000 0.00001
2.00000 130.00000 0.00006
3.00000 130.00000 0.00020
4.00000 130.00000 0.00056
5.00000 130.00000 0.00091
6.00000 130.00000 0.00210
7.00000 130.00000 0.00326
8.00000 130.00000 0.00521
9.00000 130.00000 0.00505
10.00000 130.00000 0.00000
11.00000 130.00000 0.00000
12.00000 130.00000 0.00000
13.00000 130.00000 0.00000
14.00000 130.00000 0.00000
15.00000 130.00000 0.00000
16.00000 130.00000 0.00000
17.00000 130.00000 0.00000
18.00000 130.00000 0.00000
19.00000 130.00000 0.00000
20.00000 130.00000 0.00000
21.00000 130.00000 0.00000
22.00000 130.00000 0.00000
23.00000 130.00000 0.00000
24.00000 130.00000 0.00000
25.00000 130.00000 0.00000
26.00000 130.00000 0.00000
27.00000 130.00000 0.00000
28.00000 130.00000 0.00000
29.00000 130.00000 0.00000
30.00000 130.00000 0.00000
31.00000 130.00000 0.00000
32.00000 130.00000 0.00000
33.00000 130.00000 0.00000
34.00000 130.00000 0.00000
35.00000 130.00000 0.00000
36.00000 130.00000 0.00000
37.00000 130.00000 0.00000
38.00000 130.00000 0.00000
39.00000 130.00000 0.00000
0.00000 131.00000 0.00000
1.00000 131.00000 0.00000
2.00000 131.00000 0.00001
3.00000 131.00000 0.00006
4.00000 131.00000 0.00020
5.00000 131.00000 0.00056
6.00000 131.00000 0.00091
7.00000 131.00000 0.00210
8.00000 131.00000 0.00326
9.00000 131.00000 0.00521
10.00000 131.00000 0.00505
11.00000 131.00000 0.00000
12.00000 131.00000 0.00000
13.00000 131.00000 0.00000
14.00000 131.00000 0.00000
15.00000 131.00000 0.00000
16.00000 131.00000 0.00000
17.00000 131.00000 0.00000
18.00000 131.00000 0.00000
19.00000 131.00000 0.00000
20.00000 131.00000 0.00000
21.00000 131.00000 0.00000
22.00000 131.00000 0.00000
23.00000 131.00000 0.00000
24.00000 131.00000 0.00000
25.00000 131.00000 0.00000
26.00000 131.00000 0.00000
27.00000 131.00000 0.00000
28.00000 131.00000 0.00000
29.00000 131.00000 0.00000
30.00000 131.00000 0.00000
31.00000 131.00000 0.00000
32.00000 131.00000 0.00000
33.00000 131.00000 0.00000
34.00000 131.00000 0.00000
35.00000 131.00000 0.00000
36.00000 131.00000 0.00000
37.00000 131.00000 0.00000
38.00000 131.00000 0.00000
39.00000 131.00000 0.00000
0.00000 132.00000 0.00000
1.00000 132.00000 0.00000
2.00000 132.00000 0.00000
3.00000 132.00000 0.00001
4.00000 132.00000 0.00006
5.00000 132.00000 0.00020
6.00000 132.00000 0.00056
7.00000 132.00000 0.00091
8.00000 132.00000 0.00210
9.00000 132.00000 0.00326
10.00000 132.00000 0.00521
11.00000 132.00000 0.00505
12.00000 132.00000 0.00000
13.00000 132.00000 0.00000
14.00000 132.00000 0.00000
15.00000 132.00000 0.00000
16.00000 132.00000 0.00000
17.00000 132.00000 0.00000
18.00000 132.00000 0.00000
19.00000 132.00000 0.00000
20.00000 132.00000 0.00000
21.00000 132.00000 0.00000
22.00000 132.00000 0.00000
23.00000 132.00000 0.00000
24.00000 132.00000 0.00000
25.00000 132.00000 0.00000
26.00000 132.00000 0.00000
27.00000 132.00000 0.00000
28.00000 132.00000 0.00000
29.00000 132.00000 0.00000
30.00000 132.00000 0.00000
31.00000 132.00000 0.00000
32.00000 132.00000 0.00000
33.00000 132.00000 0.00000
34.00000 132.00000 0.00000
35.00000 132.00000 0.00000
36.00000 132.00000 0.00000
37.00000 132.00000 0.00000
38.00000 132.00000 0.00000
39.00000 132.00000 0.00000
0.00000 133.00000 0.00000
1.00000 133.00000 0.00000
2.00000 133.00000 0.00000
3.00000 133.00000 0.00000
4.00000 133.00000 0.00001
5.00000 133.00000 0.00006
6.00000 133.00000 0.00020
7.00000 133.00000 0.00056
8.00000 133.00000 0.00091
9.00000 133.00000 0.00210
10.00000 133.00000 0.00326
11.00000 133.00000 0.00521
12.00000 133.00000 0.00505
13.00000 133.00000 0.00000
14.00000 133.00000 0.00000
15.00000 133.00000 0.00000
16.00000 133.00000 0.00000
17.00000 133.00000 0.00000
18.00000 133.00000 0.00000
19.00000 133.00000 0.00000
20.00000 133.00000 0.00000
21.00000 133.00000 0.00000
22.00000 133.00000 0.00000
23.00000 133.00000 0.00000
24.00000 133.00000 0.00000
25.00000 133.00000 0.00000
26.00000 133.00000 0.00000
27.00000 133.00000 0.00000
28.00000 133.00000 0.00000
29.00000 133.00000 0.00000
30.00000 133.00000 0.00000
31.00000 133.00000 0.00000
32.00000 133.00000 0.00000
33.00000 133.00000 0.00000
34.00000 133.00000 0.00000
35.00000 133.00000 0.00000
36.00000 133.00000 0.00000
37.00000 133.00000 0.00000
38.00000 133.00000 0.00000
39.00000 133.00000 0.00000
0.00000 134.00000 0.00000
1.00000 134.00000 0.00000
2.00000 134.00000 0.00000
3.00000 134.00000 0.00000
4.00000 134.00000 0.00000
5.00000 134.00000 0.00001
6.00000 134.00000 0.00006
7.00000 134.00000 0.00020
8.00000 134.00000 0.00056
9.00000 134.00000 0.00091
10.00000 134.00000 0.00210
11.00000 134.00000 0.00326
12.00000 134.00000 0.00521
13.00000 134.00000 0.00505
14.00000 134.00000 0.00000
15.00000 134.00000 0.00000
16.00000 134.00000 0.00000
17.00000 134.00000 0.00000
18.00000 134.00000 0.00000
19.00000 134.00000 0.00000
20.00000 134.00000 0.00000
21.00000 134.00000 0.00000
22.00000 134.00000 0.00000
23.00000 134.00000 0.00000
24.00000 134.00000 0.00000
25.00000 134.00000 0.00000
26.00000 134.00000 0.00000
27.00000 134.00000 0.00000
28.00000 134.00000 0.00000
29.00000 134.00000 0.00000
30.00000 134.00000 0.00000
31.00000 134.00000 0.00000
32.00000 134.00000 0.00000
33.00000 134.00000 0.00000
34.00000 134.00000 0.00000
35.00000 134.00000 0.00000
36.00000 134.00000 0.00000
37.00000 134.00000 0.00000
38.00000 134.00000 0.00000
39.00000 134.00000 0.00000
0.00000 135.00000 0.00000
1.00000 135.00000 0.00000
2.00000 135.00000 0.00000
3.00000 135.00000 0.00000
4.00000 135.00000 0.00000
5.00000 135.00000 0.00000
6.00000 135.00000 0.00001
7.00000 135.00000 0.00006
8.00000 135.00000 0.00020
9.00000 135.00000 0.00056
10.00000 135.00000 0.00091
11.00000 135.00000 0.00210
12.00000 135.00000 0.00326
13.00000 135.00000 0.00521
14.00000 135.00000 0.00505
15.00000 135.00000 0.00000
16.00000 135.00000 0.00000
17.00000 135.00000 0.00000
18.00000 135.00000 0.00000
19.00000 135.00000 0.00000
20.00000 135.00000 0.00000
21.00000 135.00000 0.00000
22.00000 135.00000 0.00000
23.00000 135.00000 0.00000
24.00000 135.00000 0.00000
25.00000 135.00000 0.00000
26.00000 135.00000 0.00000
27.00000 135.00000 0.00000
28.00000 135.00000 0.00000
29.00000 135.00000 0.00000
30.00000 135.00000 0.00000
31.00000 135.00000 0.00000
32.00000 135.00000 0.00000
33.00000 135.00000 0.00000
34.00000 135.00000 0.00000
35.00000 135.00000 0.00000
36.00000 135.00000 0.00000
37.00000 135.00000 0.00000
38.00000 135.00000 0.00000
39.00000 135.00000 0.00000
0.00000 136.00000 0.00000
1.00000 136.00000 0.00000
2.00000 136.00000 0.00000
3.00000 136.00000 0.00000
4.00000 136.00000 0.00000
5.00000 136.00000 0.00000
6.00000 136.00000 0.00000
7.00000 136.00000 0.00001
8.00000 136.00000 0.00006
9.00000 136.00000 0.00020
10.00000 136.00000 0.00056
11.00000 136.00000 0.00091
12.00000 136.00000 0.00210
13.00000 136.00000 0.00326
14.00000 136.00000 0.00521
15.00000 136.00000 0.00505
16.00000 136.00000 0.00000
17.00000 136.00000 0.00000
18.00000 136.00000 0.00000
19.00000 136.00000 0.00000
20.00000 136.00000 0.00000
21.00000 136.00000 0.00000
22.00000 136.00000 0.00000
23.00000 136.00000 0.00000
24.00000 136.00000 0.00000
25.00000 136.00000 0.00000
26.00000 136.00000 0.00000
27.00000 136.00000 0.00000
28.00000 136.00000 0.00000
29.00000 136.00000 0.00000
30.00000 136.00000 0.00000
31.00000 136.00000 0.00000
32.00000 136.00000 0.00000
33.00000 136.00000 0.00000
34.00000 136.00000 0.00000
35.00000 136.00000 0.00000
36.00000 136.00000 0.00000
37.00000 136.00000 0.00000
38.00000 136.00000 0.00000
39.00000 136.00000 0.00000
0.00000 137.00000 0.00000
1.00000 137.00000 0.00000
2.00000 137.00000 0.00000
3.00000 137.00000 0.00000
4.00000 137.00000 0.00000
5.00000 137.00000 0.00000
6.00000 137.00000 0.00000
7.00000 137.00000 0.00000
8.00000 137.00000 0.00001
9.00000 137.00000 0.00006
10.00000 137.00000 0.00020
11.00000 137.00000 0.00056
12.00000 137.00000 0.00091
13.00000 137.00000 0.00210
14.00000 137.00000 0.00326
15.00000 137.00000 0.00521
16.00000 137.00000 0.00505
17.00000 137.00000 0.00000
18.00000 137.00000 0.00000
19.00000 137.00000 0.00000
20.00000 137.00000 0.00000
21.00000 137.00000 0.00000
22.00000 137.00000 0.00000
23.00000 137.00000 0.00000
24.00000 137.00000 0.00000
25.00000 137.00000 0.00000
26.00000 137.00000 0.00000
27.00000 137.00000 0.00000
28.00000 137.00000 0.00000
29.00000 137.00000 0.00000
30.00000 137.00000 0.00000
31.00000 137.00000 0.00000
32.00000 137.00000 0.00000
33.00000 137.00000 0.00000
34.00000 137.00000 0.00000
35.00000 137.00000 0.00000
36.00000 137.00000 0.00000
37.00000 137.00000 0.00000
38.00000 137.00000 0.00000
39.00000 137.00000 0.00000
0.00000 138.00000 0.00000
1.00000 138.00000 0.00000
2.00000 138.00000 0.00000
3.00000 138.00000 0.00000
4.00000 138.00000 0.00000
5.00000 138.00000 0.00000
6.00000 138.00000 0.00000
7.00000 138.00000 0.00000
8.00000 138.00000 0.00000
9.00000 138.00000 0.00001
10.00000 138.00000 0.00006
11.00000 138.00000 0.00020
12.00000 138.00000 0.00056
13.00000 138.00000 0.00091
14.00000 138.00000 0.00210
15.00000 138.00000 0.00326
16.00000 138.00000 0.00521
17.00000 138.00000 0.00505
18.00000 138.00000 0.00000
19.00000 138.00000 0.00000
20.00000 138.00000 0.00000
21.00000 138.00000 0.00000
22.00000 138.00000 0.00000
23.00000 138.00000 0.00000
24.00000 138.00000 0.00000
25.00000 138.00000 0.00000
26.00000 138.00000 0.00000
27.00000 138.00000 0.00000
28.00000 138.00000 0.00000
29.00000 138.00000 0.00000
30.00000 138.00000 0.00000
31.00000 138.00000 0.00000
32.00000 138.00000 0.00000
33.00000 138.00000 0.00000
34.00000 138.00000 0.00000
35.00000 138.00000 0.00000
36.00000 138.00000 0.00000
37.00000 138.00000 0.00000
38.00000 138.00000 0.00000
39.00000 138.00000 0.00000
0.00000 139.00000 0.00000
1.00000 139.00000 0.00000
2.00000 139.00000 0.00000
3.00000 139.00000 0.00000
4.00000 139.00000 0.00000
5.00000 139.00000 0.00000
6.00000 139.00000 0.00000
7.00000 139.00000 0.00000
8.00000 139.00000 0.00000
9.00000 139.00000 0.00000
10.00000 139.00000 0.00001
11.00000 139.00000 0.00006
12.00000 139.00000 0.00020
13.00000 139.00000 0.00056
14.00000 139.00000 0.00091
15.00000 139.00000 0.00210
16.00000 139.00000 0.00326
17.00000 139.00000 0.00521
18.00000 139.00000 0.00505
19.00000 139.00000 0.00000
20.00000 139.00000 0.00000
21.00000 139.00000 0.00000
22.00000 139.00000 0.00000
23.00000 139.00000 0.00000
24.00000 139.00000 0.00000
25.00000 139.00000 0.00000
26.00000 139.00000 0.00000
27.00000 139.00000 0.00000
28.00000 139.00000 0.00000
29.00000 139.00000 0.00000
30.00000 139.00000 0.00000
31.00000 139.00000 0.00000
32.00000 139.00000 0.00000
33.00000 139.00000 0.00000
34.00000 139.00000 0.00000
35.00000 139.00000 0.00000
36.00000 139.00000 0.00000
37.00000 139.00000 0.00000
38.00000 139.00000 0.00000
39.00000 139.00000 0.00000
0.00000 140.00000 0.00000
1.00000 140.00000 0.00000
2.00000 140.00000 0.00000
3.00000 140.00000 0.00000
4.00000 140.00000 0.00000
5.00000 140.00000 0.00000
6.00000 140.00000 0.00000
7.00000 140.00000 0.00000
8.00000 140.00000 0.00000
9.00000 140.00000 0.00000
10.00000 140.00000 0.00000
11.00000 140.00000 0.00001
12.00000 140.00000 0.00006
13.00000 140.00000 0.00020
14.00000 140.00000 0.00056
15.00000 140.00000 0.00091
16.00000 140.00000 0.00210
17.00000 140.00000 0.00326
18.00000 140.00000 0.00521
19.00000 140.00000 0.00506
20.00000 140.00000 0.00000
21.00000 140.00000 0.00000
22.00000 140.00000 0.00000
23.00000 140.00000 0.00000
24.00000 140.00000 0.00000
25.00000 140.00000 0.00000
26.00000 140.00000 0.00000
27.00000 140.00000 0.00000
28.00000 140.00000 0.00000
29.00000 140.00000 0.00000
30.00000 140.00000 0.00000
31.00000 140.00000 0.00000
32.00000 140.00000 0.00000
33.00000 140.00000 0.00000
34.00000 140.00000 0.00000
35.00000 140.00000 0.00000
36.00000 140.00000 0.00000
37.00000 140.00000 0.00000
38.00000 140.00000 0.00000
39.00000 140.00000 0.00000
0.00000 141.00000 0.00000
1.00000 141.00000 0.00000
2.00000 141.00000 0.00000
3.00000 141.00000 0.00000
4.00000 141.00000 0.00000
5.00000 141.00000 0.00000
6.00000 141.00000 0.00000
7.00000 141.00000 0.00000
8.00000 141.00000 0.00000
9.00000 141.00000 0.00000
10.00000 141.00000 0.00000
11.00000 141.00000 0.00000
12.00000 141.00000 0.00001
13.00000 141.00000 0.00006
14.00000 141.00000 0.00020
15.00000 141.00000 0.00056
16.00000 141.00000 0.00091
17.00000 141.00000 0.00210
18.00000 141.00000 0.00326
19.00000 141.00000 0.00521
20.00000 141.00000 0.00506
21.00000 141.00000 0.00000
22.00000 141.00000 0.00000
23.00000 141.00000 0.00000
24.00000 141.00000 0.00000
25.00000 141.00000 0.00000
26.00000 141.00000 0.00000
27.00000 141.00000 0.00000
28.00000 141.00000 0.00000
29.00000 141.00000 0.00000
30.00000 141.00000 0.00000
31.00000 141.00000 0.00000
32.00000 141.00000 0.00000
33.00000 141.00000 0.00000
34.00000 141.00000 0.00000
35.00000 141.00000 0.00000
36.00000 141.00000 0.00000
37.00000 141.00000 0.00000
38.00000 141.00000 0.00000
39.00000 141.00000 0.00000
0.00000 142.00000 0.00000
1.00000 142.00000 0.00000
2.00000 142.00000 0.00000
3.00000 142.00000 0.00000
4.00000 142.00000 0.00000
5.00000 142.00000 0.00000
6.00000 142.00000 0.00000
7.00000 142.00000 0.00000
8.00000 142.00000 0.00000
9.00000 142.00000 0.00000
10.00000 142.00000 0.00000
11.00000 142.00000 0.00000
12.00000 142.00000 0.00000
13.00000 142.00000 0.00001
14.00000 142.00000 0.00006
15.00000 142.00000 0.00020
16.00000 142.00000 0.00056
17.00000 142.00000 0.00091
18.00000 142.00000 0.00210
19.00000 142.00000 0.00326
20.00000 142.00000 0.00522
21.00000 142.00000 0.00506
22.00000 142.00000 0.00000
23.00000 142.00000 0.00000
24.00000 142.00000 0.00000
25.00000 142.00000 0.00000
26.00000 142.00000 0.00000
27.00000 142.00000 0.00000
28.00000 142.00000 0.00000
29.00000 142.00000 0.00000
30.00000 142.00000 0.00000
31.00000 142.00000 0.00000
32.00000 142.00000 0.00000
33.00000 142.00000 0.00000
34.00000 142.00000 0.00000
35.00000 142.00000 0.00000
36.00000 142.00000 0.00000
37.00000 142.00000 0.00000
38.00000 142.00000 0.00000
39.00000 142.00000 0.00000
0.00000 143.00000 0.00000
1.00000 143.00000 0.00000
2.00000 143.00000 0.00000
3.00000 143.00000 0.00000
4.00000 143.00000 0.00000
5.00000 143.00000 0.00000
6.00000 143.00000 0.00000
7.00000 143.00000 0.00000
8.00000 143.00000 0.00000
9.00000 143.00000 0.00000
10.00000 143.00000 0.00000
11.00000 143.00000 0.00000
12.00000 143.00000 0.00000
13.00000 143.00000 0.00000
14.00000 143.00000 0.00001
15.00000 143.00000 0.00006
16.00000 143.00000 0.00020
17.00000 143.00000 0.00056
18.00000 143.00000 0.00091
19.00000 143.00000 0.00210
20.00000 143.00000 0.00327
21.00000 143.00000 0.00522
22.00000 143.00000 0.00507
23.00000 143.00000 0.00000
24.00000 143.00000 0.00000
25.00000 143.00000 0.00000
26.00000 143.00000 0.00000
27.00000 143.00000 0.00000
28.00000 143.00000 0.00000
29.00000 143.00000 0.00000
30.00000 143.00000 0.00000
31.00000 143.00000 0.00000
32.00000 143.00000 0.00000
33.00000 143.00000 0.00000
34.00000 143.00000 0.00000
35.00000 143.00000 0.00000
36.00000 143.00000 0.00000
37.00000 143.00000 0.00000
38.00000 143.00000 0.00000
39.00000 143.00000 0.00000
0.00000 144.00000 0.00000
1.00000 144.00000 0.00000
2.00000 144.00000 0.00000
3.00000 144.00000 0.00000
4.00000 144.00000 0.00000
5.00000 144.00000 0.00000
6.00000 144.00000 0.00000
7.00000 144.00000 0.00000
8.00000 144.00000 0.00000
9.00000 144.00000 0.00000
10.00000 144.00000 0.00000
11.00000 144.00000 0.00000
12.00000 144.00000 0.00000
13.00000 144.00000 0.00000
14.00000 144.00000 0.00000
15.00000 144.00000 0.00001
16.00000 144.00000 0.00006
17.00000 144.00000 0.00020
18.00000 144.00000 0.00056
19.00000 144.00000 0.00091
20.00000 144.00000 0.00210
21.00000 144.00000 0.00327
22.00000 144.00000 0.00523
23.00000 144.00000 0.00508
24.00000 144.00000 0.00000
25.00000 144.00000 0.00000
26.00000 144.00000 0.00000
27.00000 144.00000 0.00000
28.00000 144.00000 0.00000
29.00000 144.00000 0.00000
30.00000 144.00000 0.00000
31.00000 144.00000 0.00000
32.00000 144.00000 0.00000
33.00000 144.00000 0.00000
34.00000 144.00000 0.00000
35.00000 144.00000 0.00000
36.00000 144.00000 0.00000
37.00000 144.00000 0.00000
38.00000 144.00000 0.00000
39.00000 144.00000 0.00000
0.00000 145.00000 0.00000
1.00000 145.00000 0.00000
2.00000 145.00000 0.00000
3.00000 145.00000 0.00000
4.00000 145.00000 0.00000
5.00000 145.00000 0.00000
6.00000 145.00000 0.00000
7.00000 145.00000 0.00000
8.00000 145.00000 0.00000
9.00000 145.00000 0.00000
10.00000 145.00000 0.00000
11.00000 145.00000 0.00000
12.00000 145.00000 0.00000
13.00000 145.00000 0.00000
14.00000 145.00000 0.00000
15.00000 145.00000 0.00000
16.00000 145.00000 0.00001
17.00000 145.00000 0.00006
18.00000 145.00000 0.00020
19.00000 145.00000 0.00056
20.00000 145.00000 0.00091
21.00000 145.00000 0.00210
22.00000 145.00000 0.00327
23.00000 145.00000 0.00524
24.00000 145.00000 0.00508
25.00000 145.00000 0.00000
26.00000 145.00000 0.00000
27.00000 145.00000 0.00000
28.00000 145.00000 0.00000
29.00000 145.00000 0.00000
30.00000 145.00000 0.00000
31.00000 145.00000 0.00000
32.00000 145.00000 0.00000
33.00000 145.00000 0.00000
34.00000 145.00000 0.00000
35.00000 145.00000 0.00000
36.00000 145.00000 0.00000
37.00000 145.00000 0.00000
38.00000 145.00000 0.00000
39.00000 145.00000 0.00000
0.00000 146.00000 0.00000
1.00000 146.00000 0.00000
2.00000 146.00000 0.00000
3.00000 146.00000 0.00000
4.00000 146.00000 0.00000
5.00000 146.00000 0.00000
6.00000 146.00000 0.00000
7.00000 146.00000 0.00000
8.00000 146.00000 0.00000
9.00000 146.00000 0.00000
10.00000 146.00000 0.00000
11.00000 146.00000 0.00000
12.00000 146.00000 0.00000
13.00000 146.00000 0.00000
14.00000 146.00000 0.00000
15.00000 146.00000 0.00000
16.00000 146.00000 0.00000
17.00000 146.00000 0.00001
18.00000 146.00000 0.00006
19.00000 146.00000 0.00020
20.00000 146.00000 0.00056
21.00000 146.00000 0.00091
22.00000 146.00000 0.00211
23.00000 146.00000 0.00328
24.00000 146.00000 0.00524
25.00000 146.00000 0.00508
26.00000 146.00000 0.00000
27.00000 146.00000 0.00000
28.00000 146.00000 0.00000
29.00000 146.00000 0.00000
30.00000 146.00000 0.00000
31.00000 146.00000 0.00000
32.00000 146.00000 0.00000
33.00000 146.00000 0.00000
34.00000 146.00000 0.00000
35.00000 146.00000 0.00000
36.00000 146.00000 0.00000
37.00000 146.00000 0.00000
38.00000 146.00000 0.00000
39.00000 146.00000 0.00000
0.00000 147.00000 0.00000
1.00000 147.00000 0.00000
2.00000 147.00000 0.00000
3.00000 147.00000 0.00000
4.00000 147.00000 0.00000
5.00000 147.00000 0.00000
6.00000 147.00000 0.00000
7.00000 147.00000 0.00000
8.00000 147.00000 0.00000
9.00000 147.00000 0.00000
10.00000 147.00000 0.00000
11.00000 147.00000 0.00000
12.00000 147.00000 0.00000
13.00000 147.00000 0.00000
14.00000 147.00000 0.00000
15.00000 147.00000 0.00000
16.00000 147.00000 0.00000
17.00000 147.00000 0.00000
18.00000 147.00000 0.00001
19.00000 147.00000 0.00006
20.00000 147.00000 0.00020
21.00000 147.00000 0.00056
22.00000 147.00000 0.00092
23.00000 147.00000 0.00211
24.00000 147.00000 0.00328
25.00000 147.00000 0.00524
26.00000 147.00000 0.00508
27.00000 147.00000 0.00000
28.00000 147.00000 0.00000
29.00000 147.00000 0.00000
30.00000 147.00000 0.00000
31.00000 147.00000 0.00000
32.00000 147.00000 0.00000
33.00000 147.00000 0.00000
34.00000 147.00000 0.00000
35.00000 147.00000 0.00000
36.00000 147.00000 0.00000
37.00000 147.00000 0.00000
38.00000 147.00000 0.00000
39.00000 147.00000 0.00000
0.00000 148.00000 0.00000
1.00000 148.00000 0.00000
2.00000 148.00000 0.00000
3.00000 148.00000 0.00000
4.00000 148.00000 0.00000
5.00000 148.00000 0.00000
6.00000 148.00000 0.00000
7.00000 148.00000 0.00000
8.00000 148.00000 0.00000
9.00000 148.00000 0.00000
10.00000 148.00000 0.00000
11.00000 148.00000 0.00000
12.00000 148.00000 0.00000
13.00000 148.00000 0.00000
14.00000 148.00000 0.00000
15.00000 148.00000 0.00000
16.00000 148.00000 0.00000
17.00000 148.00000 0.00000
18.00000 148.00000 0.00000
19.00000 148.00000 0.00001
20.00000 148.00000 0.00006
21.00000 148.00000 0.00020
22.00000 148.00000 0.00056
23.00000 148.00000 0.00092
24.00000 148.00000 0.00211
25.00000 148.00000 0.00328
26.00000 148.00000 0.00524
27.00000 148.00000 0.00508
28.00000 148.00000 0.00000
29.00000 148.00000 0.00000
30.00000 148.00000 0.00000
31.00000 148.00000 0.00000
32.00000 148.00000 0.00000
33.00000 148.00000 0.00000
34.00000 148.00000 0.00000
35.00000 148.00000 0.00000
36.00000 148.00000 0.00000
37.00000 148.00000 0.00000
38.00000 148.00000 0.00000
39.00000 148.00000 0.00000
0.00000 149.00000 0.00000
1.00000 149.00000 0.00000
2.00000 149.00000 0.00000
3.00000 149.00000 0.00000
4.00000 149.00000 0.00000
5.00000 149.00000 0.00000
6.00000 149.00000 0.00000
7.00000 149.00000 0.00000
8.00000 149.00000 0.00000
9.00000 149.00000 0.00000
10.00000 149.00000 0.00000
11.00000 149.00000 0.00000
12.00000 149.00000 0.00000
13.00000 149.00000 0.00000
14.00000 149.00000 0.00000
15.00000 149.00000 0.00000
16.00000 149.00000 0.00000
17.00000 149.00000 0.00000
18.00000 149.00000 0.00000
19.00000 149.00000 0.00000
20.00000 149.00000 0.00001
21.00000 149.00000 0.00006
22.00000 149.00000 0.00020
23.00000 149.00000 0.00056
24.00000 149.00000 0.00092
25.00000 149.00000 0.00211
26.00000 149.00000 0.00328
27.00000 149.00000 0.00524
28.00000 149.00000 0.00508
29.00000 149.00000 0.00000
30.00000 149.00000 0.00000
31.00000 149.00000 0.00000
32.00000 149.00000 0.00000
33.00000 149.00000 0.00000
34.00000 149.00000 0.00000
35.00000 149.00000 0.00000
36.00000 149.00000 0.00000
37.00000 149.00000 0.00000
38.00000 149.00000 0.00000
39.00000 149.00000 0.00000
0.00000 150.00000 0.00000
1.00000 150.00000 0.00000
2.00000 150.00000 0.00000
3.00000 150.00000 0.00000
4.00000 150.00000 0.00000
5.00000 150.00000 0.00000
6.00000 150.00000 0.00000
7.00000 150.00000 0.00000
8.00000 150.00000 0.00000
9.00000 150.00000 0.00000
10.00000 150.00000 0.00000
11.00000 150.00000 0.00000
12.00000 150.00000 0.00000
13.00000 150.00000 0.00000
14.00000 150.00000 0.00000
15.00000 150.00000 0.00000
16.00000 150.00000 0.00000
17.00000 150.00000 0.00000
18.00000 150.00000 0.00000
19.00000 150.00000 0.00000
20.00000 150.00000 0.00000
21.00000 150.00000 0.00001
22.00000 150.00000 0.00006
23.00000 150.00000 0.00020
24.00000 150.00000 0.00056
25.00000 150.00000 0.00092
26.00000 150.00000 0.00211
27.00000 150.00000 0.00328
28.00000 150.00000 0.00524
29.00000 150.00000 0.00508
30.00000 150.00000 0.00000
31.00000 150.00000 0.00000
32.00000 150.00000 0.00000
33.00000 150.00000 0.00000
34.00000 150.00000 0.00000
35.00000 150.00000 0.00000
36.00000 150.00000 0.00000
37.00000 150.00000 0.00000
38.00000 150.00000 0.00000
39.00000 150.00000 0.00000
0.00000 151.00000 0.00000
1.00000 151.00000 0.00000
2.00000 151.00000 0.00000
3.00000 151.00000 0.00000
4.00000 151.00000 0.00000
5.00000 151.00000 0.00000
6.00000 151.00000 0.00000
7.00000 151.00000 0.00000
8.00000 151.00000 0.00000
9.00000 151.00000 0.00000
10.00000 151.00000 0.00000
11.00000 151.00000 0.00000
12.00000 151.00000 0.00000
13.00000 151.00000 0.00000
14.00000 151.00000 0.00000
15.00000 151.00000 0.00000
16.00000 151.00000 0.00000
17.00000 151.00000 0.00000
18.00000 151.00000 0.00000
19.00000 151.00000 0.00000
20.00000 151.00000 0.00000
21.00000 151.00000 0.00000
22.00000 151.00000 0.00001
23.00000 151.00000 0.00006
24.00000 151.00000 0.00020
25.00000 151.00000 0.00056
26.00000 151.00000 0.00092
27.00000 151.00000 0.00211
28.00000 151.00000 0.00328
29.00000 151.00000 0.00524
30.00000 151.00000 0.00508
31.00000 151.00000 0.00000
32.00000 151.00000 0.00000
33.00000 151.00000 0.00000
34.00000 151.00000 0.00000
35.00000 151.00000 0.00000
36.00000 151.00000 0.00000
37.00000 151.00000 0.00000
38.00000 151.00000 0.00000
39.00000 151.00000 0.00000
0.00000 152.00000 0.00000
1.00000 152.00000 0.00000
2.00000 152.00000 0.00000
3.00000 152.00000 0.00000
4.00000 152.00000 0.00000
5.00000 152.00000 0.00000
6.00000 152.00000 0.00000
7.00000 152.00000 0.00000
8.00000 152.00000 0.00000
9.00000 152.00000 0.00000
10.00000 152.00000 0.00000
11.00000 152.00000 0.00000
12.00000 152.00000 0.00000
13.00000 152.00000 0.00000
14.00000 152.00000 0.00000
15.00000 152.00000 0.00000
16.00000 152.00000 0.00000
17.00000 152.00000 0.00000
18.00000 152.00000 0.00000
19.00000 152.00000 0.00000
20.00000 152.00000 0.00000
21.00000 152.00000 0.00000
22.00000 152.00000 0.00000
23.00000 152.00000 0.00001
24.00000 152.00000 0.00006
25.00000 152.00000 0.00020
26.00000 152.00000 0.00056
27.00000 152.00000 0.00092
28.00000 152.00000 0.00211
29.00000 152.00000 0.00328
30.00000 152.00000 0.00523
31.00000 152.00000 0.00507
32.00000 152.00000 0.00000
33.00000 152.00000 0.00000
34.00000 152.00000 0.00000
35.00000 152.00000 0.00000
36.00000 152.00000 0.00000
37.00000 152.00000 0.00000
38.00000 152.00000 0.00000
39.00000 152.00000 0.00000
0.00000 153.00000 0.00000
1.00000 153.00000 0.00000
2.00000 153.00000 0.00000
3.00000 153.00000 0.00000
4.00000 153.00000 0.00000
5.00000 153.00000 0.00000
6.00000 153.00000 0.00000
7.00000 153.00000 0.00000
8.00000 153.00000 0.00000
9.00000 153.00000 0.00000
10.00000 153.00000 0.00000
11.00000 153.00000 0.00000
12.00000 153.00000 0.00000
13.00000 153.00000 0.00000
14.00000 153.00000 0.00000
15.00000 153.00000 0.00000
16.00000 153.00000 0.00000
17.00000 153.00000 0.00000
18.00000 153.00000 0.00000
19.00000 153.00000 0.00000
20.00000 153.00000 0.00000
21.00000 153.00000 0.00000
22.00000 153.00000 0.00000
23.00000 153.00000 0.00000
24.00000 153.00000 0.00001
25.00000 153.00000 0.00006
26.00000 153.00000 0.00020
27.00000 153.00000 0.00056
28.00000 153.00000 0.00092
29.00000 153.00000 0.00211
30.00000 153.00000 0.00328
31.00000 153.00000 0.00522
32.00000 153.00000 0.00500
33.00000 153.00000 0.00000
34.00000 153.00000 0.00000
35.00000 153.00000 0.00000
36.00000 153.00000 0.00000
37.00000 153.00000 0.00000
38.00000 153.00000 0.00000
39.00000 153.00000 0.00000
0.00000 154.00000 0.00000
1.00000 154.00000 0.00000
2.00000 154.00000 0.00000
3.00000 154.00000 0.00000
4.00000 154.00000 0.00000
5.00000 154.00000 0.00000
6.00000 154.00000 0.00000
7.00000 154.00000 0.00000
8.00000 154.00000 0.00000
9.00000 154.00000 0.00000
10.00000 154.00000 0.00000
11.00000 154.00000 0.00000
12.00000 154.00000 0.00000
13.00000 154.00000 0.00000
14.00000 154.00000 0.00000
15.00000 154.00000 0.00000
16.00000 154.00000 0.00000
17.00000 154.00000 0.00000
18.00000 154.00000 0.00000
19.00000 154.00000 0.00000
20.00000 154.00000 0.00000
21.00000 154.00000 0.00000
22.00000 154.00000 0.00000
23.00000 154.00000 0.00000
24.00000 154.00000 0.00000
25.00000 154.00000 0.00001
26.00000 154.00000 0.00006
27.00000 154.00000 0.00020
28.00000 154.00000 0.00056
29.00000 154.00000 0.00092
30.00000 154.00000 0.00211
31.00000 154.00000 0.00327
32.00000 154.00000 0.00517
33.00000 154.00000 0.00487
34.00000 154.00000 0.00000
35.00000 154.00000 0.00000
36.00000 154.00000 0.00000
37.00000 154.00000 0.00000
38.00000 154.00000 0.00000
39.00000 154.00000 0.00000
0.00000 155.00000 0.00000
1.00000 155.00000 0.00000
2.00000 155.00000 0.00000
3.00000 155.00000 0.00000
4.00000 155.00000 0.00000
5.00000 155.00000 0.00000
6.00000 155.00000 0.00000
7.00000 155.00000 0.00000
8.00000 155.00000 0.00000
9.00000 155.00000 0.00000
10.00000 155.00000 0.00000
11.00000 155.00000 0.00000
12.00000 155.00000 0.00000
13.00000 155.00000 0.00000
14.00000 155.00000 0.00000
15.00000 155.00000 0.00000
16.00000 155.00000 0.00000
17.00000 155.00000 0.00000
18.00000 155.00000 0.00000
19.00000 155.00000 0.00000
20.00000 155.00000 0.00000
21.00000 155.00000 0.00000
22.00000 155.00000 0.00000
23.00000 155.00000 0.00000
24.00000 155.00000 0.00000
25.00000 155.00000 0.00000
26.00000 155.00000 0.00001
27.00000 155.00000 0.00006
28.00000 155.00000 0.00020
29.00000 155.00000 0.00056
30.00000 155.00000 0.00092
31.00000 155.00000 0.00210
32.00000 155.00000 0.00324
33.00000 155.00000 0.00502
34.00000 155.00000 0.00454
35.00000 155.00000 0.00000
36.00000 155.00000 0.00000
37.00000 155.00000 0.00000
38.00000 155.00000 0.00000
39.00000 155.00000 0.00000
0.00000 156.00000 0.00000
1.00000 156.00000 0.00000
2.00000 156.00000 0.00000
3.00000 156.00000 0.00000
4.00000 156.00000 0.00000
5.00000 156.00000 0.00000
6.00000 156.00000 0.00000
7.00000 156.00000 0.00000
8.00000 156.00000 0.00000
9.00000 156.00000 0.00000
10.00000 156.00000 0.00000
11.00000 156.00000 0.00000
12.00000 156.00000 0.00000
13.00000 156.00000 0.00000
14.00000 156.00000 0.00000
15.00000 156.00000 0.00000
16.00000 156.00000 0.00000
17.00000 156.00000 0.00000
18.00000 156.00000 0.00000
19.00000 156.00000 0.00000
20.00000 156.00000 0.00000
21.00000 156.00000 0.00000
22.00000 156.00000 0.00000
23.00000 156.00000 0.00000
24.00000 156.00000 0.00000
25.00000 156.00000 0.00000
26.00000 156.00000 0.00000
27.00000 156.00000 0.00001
28.00000 156.00000 0.00006
29.00000 156.00000 0.00020
30.00000 156.00000 0.00056
31.00000 156.00000 0.00091
32.00000 156.00000 0.00209
33.00000 156.00000 0.00315
34.00000 156.00000 0.00468
35.00000 156.00000 0.00396
36.00000 156.00000 0.00000
37.00000 156.00000 0.00000
38.00000 156.00000 0.00000
39.00000 156.00000 0.00000
0.00000 157.00000 0.00000
1.00000 157.00000 0.00000
2.00000 157.00000 0.00000
3.00000 157.00000 0.00000
4.00000 157.00000 0.00000
5.00000 157.00000 0.00000
6.00000 157.00000 0.00000
7.00000 157.00000 0.00000
8.00000 157.00000 0.00000
9.00000 157.00000 0.00000
10.00000 157.00000 0.00000
11.00000 157.00000 0.00000
12.00000 157.00000 0.00000
13.00000 157.00000 0.00000
14.00000 157.00000 0.00000
15.00000 157.00000 0.00000
16.00000 157.00000 0.00000
17.00000 157.00000 0.00000
18.00000 157.00000 0.00000
19.00000 157.00000 0.00000
20.00000 157.00000 0.00000
21.00000 157.00000 0.00000
22.00000 157.00000 0.00000
23.00000 157.00000 0.00000
24.00000 157.00000 0.00000
25.00000 157.00000 0.00000
26.00000 157.00000 0.00000
27.00000 157.00000 0.00000
28.00000 157.00000 0.00001
29.00000 157.00000 0.00006
30.00000 157.00000 0.00020
31.00000 157.00000 0.00056
32.00000 157.00000 0.00090
33.00000 157.00000 0.00202
34.00000 157.00000 0.00294
35.00000 157.00000 0.00410
36.00000 157.00000 0.00321
37.00000 157.00000 0.00000
38.00000 157.00000 0.00000
39.00000 157.00000 0.00000
0.00000 158.00000 0.00000
1.00000 158.00000 0.00000
2.00000 158.00000 0.00000
3.00000 158.00000 0.00000
4.00000 158.00000 0.00000
5.00000 158.00000 0.00000
6.00000 158.00000 0.00000
7.00000 158.00000 0.00000
8.00000 158.00000 0.00000
9.00000 158.00000 0.00000
10.00000 158.00000 0.00000
11.00000 158.00000 0.00000
12.00000 158.00000 0.00000
13.00000 158.00000 0.00000
14.00000 158.00000 0.00000
15.00000 158.00000 0.00000
16.00000 158.00000 0.00000
17.00000 158.00000 0.00000
18.00000 158.00000 0.00000
19.00000 158.00000 0.00000
20.00000 158.00000 0.00000
21.00000 158.00000 0.00000
22.00000 158.00000 0.00000
23.00000 158.00000 0.00000
24.00000 158.00000 0.00000
25.00000 158.00000 0.00000
26.00000 158.00000 0.00000
27.00000 158.00000 0.00000
28.00000 158.00000 0.00000
29.00000 158.00000 0.00001
30.00000 158.00000 0.00006
31.00000 158.00000 0.00020
32.00000 158.00000 0.00055
33.00000 158.00000 0.00087
34.00000 158.00000 0.00188
35.00000 158.00000 0.00257
36.00000 158.00000 0.00332
37.00000 158.00000 0.00243
38.00000 158.00000 0.00000
39.00000 158.00000 0.00000
0.00000 159.00000 0.00000
1.00000 159.00000 0.00000
2.00000 159.00000 0.00000
3.00000 159.00000 0.00000
4.00000 159.00000 0.00000
5.00000 159.00000 0.00000
6.00000 159.00000 0.00000
7.00000 159.00000 0.00000
8.00000 159.00000 0.00000
9.00000 159.00000 0.00000
10.00000 159.00000 0.00000
11.00000 159.00000 0.00000
12.00000 159.00000 0.00000
13.00000 159.00000 0.00000
14.00000 159.00000 0.00000
15.00000 159.00000 0.00000
16.00000 159.00000 0.00000
17.00000 159.00000 0.00000
18.00000 159.00000 0.00000
19.00000 159.00000 0.00000
20.00000 159.00000 0.00000
21.00000 159.00000 0.00000
22.00000 159.00000 0.00000
23.00000 159.00000 0.00000
24.00000 159.00000 0.00000
25.00000 159.00000 0.00000
26.00000 159.00000 0.00000
27.00000 159.00000 0.00000
28.00000 159.00000 0.00000
29.00000 159.00000 0.00000
30.00000 159.00000 0.00001
31.00000 159.00000 0.00006
32.00000 159.00000 0.00020
33.00000 159.00000 0.00054
34.00000 159.00000 0.00081
35.00000 159.00000 0.00167
36.00000 159.00000 0.00208
37.00000 159.00000 0.00249
38.00000 159.00000 0.00226
39.00000 159.00000 0.00000
0.00000 160.00000 0.00000
1.00000 160.00000 0.00000
2.00000 160.00000 0.00000
3.00000 160.00000 0.00000
4.00000 160.00000 0.00000
5.00000 160.00000 0.00000
6.00000 160.00000 0.00000
7.00000 160.00000 0.00000
8.00000 160.00000 0.00000
9.00000 160.00000 0.00000
10.00000 160.00000 0.00000
11.00000 160.00000 0.00000
12.00000 160.00000 0.00000
13.00000 160.00000 0.00000
14.00000 160.00000 0.00000
15.00000 160.00000 0.00000
16.00000 160.00000 0.00000
17.00000 160.00000 0.00000
18.00000 160.00000 0.00000
19.00000 160.00000 0.00000
20.00000 160.00000 0.00000
21.00000 160.00000 0.00000
22.00000 160.00000 0.00000
23.00000 160.00000 0.00000
24.00000 160.00000 0.00000
25.00000 160.00000 0.00000
26.00000 160.00000 0.00000
27.00000 160.00000 0.00000
28.00000 160.00000 0.00000
29.00000 160.00000 0.00000
30.00000 160.00000 0.00000
31.00000 160.00000 0.00001
32.00000 160.00000 0.00005
33.00000 160.00000 0.00019
34.00000 160.00000 0.00050
35.00000 160.00000 0.00071
36.00000 160.00000 0.00133
37.00000 160.00000 0.00156
38.00000 160.00000 0.00231
39.00000 160.00000 0.00160
0.00000 161.00000 0.00150
1.00000 161.00000 0.00000
2.00000 161.00000 0.00000
3.00000 161.00000 0.00000
4.00000 161.00000 0.00000
5.00000 161.00000 0.00000
6.00000 161.00000 0.00000
7.00000 161.00000 0.00000
8.00000 161.00000 0.00000
9.00000 161.00000 0.00000
10.00000 161.00000 0.00000
11.00000 161.00000 0.00000
12.00000 161.00000 0.00000
13.00000 161.00000 0.00000
14.00000 161.00000 0.00000
15.00000 161.00000 0.00000
16.00000 161.00000 0.00000
17.00000 161.00000 0.00000
18.00000 161.00000 0.00000
19.00000 161.00000 0.00000
20.00000 161.00000 0.00000
21.00000 161.00000 0.00000
22.00000 161.00000 0.00000
23.00000 161.00000 0.00000
24.00000 161.00000 0.00000
25.00000 161.00000 0.00000
26.00000 161.00000 0.00000
27.00000 161.00000 0.00000
28.00000 161.00000 0.00000
29.00000 161.00000 0.00000
30.00000 161.00000 0.00000
31.00000 161.00000 0.00000
32.00000 161.00000 0.00001
33.00000 161.00000 0.00005
34.00000 161.00000 0.00018
35.00000 161.00000 0.00044
36.00000 161.00000 0.00057
37.00000 161.00000 0.00100
38.00000 161.00000 0.00145
39.00000 161.00000 0.00164
0.00000 162.00000 0.00154
1.00000 162.00000 0.00150
2.00000 162.00000 0.00000
3.00000 162.00000 0.00000
4.00000 162.00000 0.00000
5.00000 162.00000 0.00000
6.00000 162.00000 0.00000
7.00000 162.00000 0.00000
8.00000 162.00000 0.00000
9.00000 162.00000 0.00000
10.00000 162.00000 0.00000
11.00000 162.00000 0.00000
12.00000 162.00000 0.00000
13.00000 162.00000 0.00000
14.00000 162.00000 0.00000
15.00000 162.00000 0.00000
16.00000 162.00000 0.00000
17.00000 162.00000 0.00000
18.00000 162.00000 0.00000
19.00000 162.00000 0.00000
20.00000 162.00000 0.00000
21.00000 162.00000 0.00000
22.00000 162.00000 0.00000
23.00000 162.00000 0.00000
24.00000 162.00000 0.00000
25.00000 162.00000 0.00000
26.00000 162.00000 0.00000
27.00000 162.00000 0.00000
28.00000 162.00000 0.00000
29.00000 162.00000 0.00000
30.00000 162.00000 0.00000
31.00000 162.00000 0.00000
32.00000 162.00000 0.00000
33.00000 162.00000 0.00001
34.00000 162.00000 0.00005
35.00000 162.00000 0.00016
36.00000 162.00000 0.00034
37.00000 162.00000 0.00042
38.00000 162.00000 0.00092
39.00000 162.00000 0.00102
0.00000 163.00000 0.00096
1.00000 163.00000 0.00154
2.00000 163.00000 0.00150
3.00000 163.00000 0.00000
4.00000 163.00000 0.00000
5.00000 163.00000 0.00000
6.00000 163.00000 0.00000
7.00000 163.00000 0.00000
8.00000 163.00000 0.00000
9.00000 163.00000 0.00000
10.00000 163.00000 0.00000
11.00000 163.00000 0.00000
12.00000 163.00000 0.00000
13.00000 163.00000 0.00000
14.00000 163.00000 0.00000
15.00000 163.00000 0.00000
16.00000 163.00000 0.00000
17.00000 163.00000 0.00000
18.00000 163.00000 0.00000
19.00000 163.00000 0.00000
20.00000 163.00000 0.00000
21.00000 163.00000 0.00000
22.00000 163.00000 0.00000
23.00000 163.00000 0.00000
24.00000 163.00000 0.00000
25.00000 163.00000 0.00000
26.00000 163.00000 0.00000
27.00000 163.00000 0.00000
28.00000 163.00000 0.00000
29.00000 163.00000 0.00000
30.00000 163.00000 0.00000
31.00000 163.00000 0.00000
32.00000 163.00000 0.00000
33.00000 163.00000 0.00000
34.00000 163.00000 0.00001
35.00000 163.00000 0.00004
36.00000 163.00000 0.00012
37.00000 163.00000 0.00026
38.00000 163.00000 0.00039
39.00000 163.00000 0.00068
0.00000 164.00000 0.00064
1.00000 164.00000 0.00096
2.00000 164.00000 0.00154
3.00000 164.00000 0.00150
4.00000 164.00000 0.00000
5.00000 164.00000 0.00000
6.00000 164.00000 0.00000
7.00000 164.00000 0.00000
8.00000 164.00000 0.00000
9.00000 164.00000 0.00000
10.00000 164.00000 0.00000
11.00000 164.00000 0.00000
12.00000 164.00000 0.00000
13.00000 164.00000 0.00000
14.00000 164.00000 0.00000
15.00000 164.00000 0.00000
16.00000 164.00000 0.00000
17.00000 164.00000 0.00000
18.00000 164.00000 0.00000
19.00000 164.00000 0.00000
20.00000 164.00000 0.00000
21.00000 164.00000 0.00000
22.00000 164.00000 0.00000
23.00000 164.00000 0.00000
24.00000 164.00000 0.00000
25.00000 164.00000 0.00000
26.00000 164.00000 0.00000
27.00000 164.00000 0.00000
28.00000 164.00000 0.00000
29.00000 164.00000 0.00000
30.00000 164.00000 0.00000
31.00000 164.00000 0.00000
32.00000 164.00000 0.00000
33.00000 164.00000 0.00000
34.00000 164.00000 0.00000
35.00000 164.00000 0.00001
36.00000 164.00000 0.00003
37.00000 164.00000 0.00010
38.00000 164.00000 0.00024
39.00000 164.00000 0.00027
0.00000 165.00000 0.00026
1.00000 165.00000 0.00064
2.00000 165.00000 0.00096
3.00000 165.00000 0.00154
4.00000 165.00000 0.00150
5.00000 165.00000 0.00000
6.00000 165.00000 0.00000
7.00000 165.00000 0.00000
8.00000 165.00000 0.00000
9.00000 165.00000 0.00000
10.00000 165.00000 0.00000
11.00000 165.00000 0.00000
12.00000 165.00000 0.00000
13.00000 165.00000 0.00000
14.00000 165.00000 0.00000
15.00000 165.00000 0.00000
16.00000 165.00000 0.00000
17.00000 165.00000 0.00000
18.00000 165.00000 0.00000
19.00000 165.00000 0.00000
20.00000 165.00000 0.00000
21.00000 165.00000 0.00000
22.00000 165.00000 0.00000
23.00000 165.00000 0.00000
24.00000 165.00000 0.00000
25.00000 165.00000 0.00000
26.00000 165.00000 0.00000
27.00000 165.00000 0.00000
28.00000 165.00000 0.00000
29.00000 165.00000 0.00000
30.00000 165.00000 0.00000
31.00000 165.00000 0.00000
32.00000 165.00000 0.00000
33.00000 165.00000 0.00000
34.00000 165.00000 0.00000
35.00000 165.00000 0.00000
36.00000 165.00000 0.00001
37.00000 165.00000 0.00003
38.00000 165.00000 0.00009
39.00000 165.00000 0.00017
0.00000 166.00000 0.00015
1.00000 166.00000 0.00026
2.00000 166.00000 0.00064
3.00000 166.00000 0.00096
4.00000 166.00000 0.00154
5.00000 166.00000 0.00150
6.00000 166.00000 0.00000
7.00000 166.00000 0.00000
8.00000 166.00000 0.00000
9.00000 166.00000 0.00000
10.00000 166.00000 0.00000
11.00000 166.00000 0.00000
12.00000 166.00000 0.00000
13.00000 166.00000 0.00000
14.00000 166.00000 0.00000
15.00000 166.00000 0.00000
16.00000 166.00000 0.00000
17.00000 166.00000 0.00000
18.00000 166.00000 0.00000
19.00000 166.00000 0.00000
20.00000 166.00000 0.00000
21.00000 166.00000 0.00000
22.00000 166.00000 0.00000
23.00000 166.00000 0.00000
24.00000 166.00000 0.00000
25.00000 166.00000 0.00000
26.00000 166.00000 0.00000
27.00000 166.00000 0.00000
28.00000 166.00000 0.00000
29.00000 166.00000 0.00000
30.00000 166.00000 0.00000
31.00000 166.00000 0.00000
32.00000 166.00000 0.00000
33.00000 166.00000 0.00000
34.00000 166.00000 0.00000
35.00000 166.00000 0.00000
36.00000 166.00000 0.00000
37.00000 166.00000 0.00001
38.00000 166.00000 0.00003
39.00000 166.00000 0.00006
0.00000 167.00000 0.00006
1.00000 167.00000 0.00015
2.00000 167.00000 0.00026
3.00000 167.00000 0.00064
4.00000 167.00000 0.00096
5.00000 167.00000 0.00154
6.00000 167.00000 0.00150
7.00000 167.00000 0.00000
8.00000 167.00000 0.00000
9.00000 167.00000 0.00000
10.00000 167.00000 0.00000
11.00000 167.00000 0.00000
12.00000 167.00000 0.00000
13.00000 167.00000 0.00000
14.00000 167.00000 0.00000
15.00000 167.00000 0.00000
16.00000 167.00000 0.00000
17.00000 167.00000 0.00000
18.00000 167.00000 0.00000
19.00000 167.00000 0.00000
20.00000 167.00000 0.00000
21.00000 167.00000 0.00000
22.00000 167.00000 0.00000
23.00000 167.00000 0.00000
24.00000 167.00000 0.00000
25.00000 167.00000 0.00000
26.00000 167.00000 0.00000
27.00000 167.00000 0.00000
28.00000 167.00000 0.00000
29.00000 167.00000 0.00000
30.00000 167.00000 0.00000
31.00000 167.00000 0.00000
32.00000 167.00000 0.00000
33.00000 167.00000 0.00000
34.00000 167.00000 0.00000
35.00000 167.00000 0.00000
36.00000 167.00000 0.00000
37.00000 167.00000 0.00000
38.00000 167.00000 0.00000
39.00000 167.00000 0.00002
0.00000 168.00000 0.00002
1.00000 168.00000 0.00006
2.00000 168.00000 0.00015
3.00000 168.00000 0.00026
4.00000 168.00000 0.00064
5.00000 168.00000 0.00096
6.00000 168.00000 0.00154
7.00000 168.00000 0.00150
8.00000 168.00000 0.00000
9.00000 168.00000 0.00000
10.00000 168.00000 0.00000
11.00000 168.00000 0.00000
12.00000 168.00000 0.00000
13.00000 168.00000 0.00000
14.00000 168.00000 0.00000
15.00000 168.00000 0.00000
16.00000 168.00000 0.00000
17.00000 168.00000 0.00000
18.00000 168.00000 0.00000
19.00000 168.00000 0.00000
20.00000 168.00000 0.00000
21.00000 168.00000 0.00000
22.00000 168.00000 0.00000
23.00000 168.00000 0.00000
24.00000 168.00000 0.00000
25.00000 168.00000 0.00000
26.00000 168.00000 0.00000
27.00000 168.00000 0.00000
28.00000 168.00000 0.00000
29.00000 168.00000 0.00000
30.00000 168.00000 0.00000
31.00000 168.00000 0.00000
32.00000 168.00000 0.00000
33.00000 168.00000 0.00000
34.00000 168.00000 0.00000
35.00000 168.00000 0.00000
36.00000 168.00000 0.00000
37.00000 168.00000 0.00000
38.00000 168.00000 0.00000
39.00000 168.00000 0.00000
0.00000 169.00000 0.00000
1.00000 169.00000 0.00002
2.00000 169.00000 0.00006
3.00000 169.00000 0.00015
4.00000 169.00000 0.00026
5.00000 169.00000 0.00064
6.00000 169.00000 0.00096
7.00000 169.00000 0.00154
8.00000 169.00000 0.00150
9.00000 169.00000 0.00000
10.00000 169.00000 0.00000
11.00000 169.00000 0.00000
12.00000 169.00000 0.00000
13.00000 169.00000 0.00000
14.00000 169.00000 0.00000
15.00000 169.00000 0.00000
16.00000 169.00000 0.00000
17.00000 169.00000 0.00000
18.00000 169.00000 0.00000
19.00000 169.00000 0.00000
20.00000 169.00000 0.00000
21.00000 169.00000 0.00000
22.00000 169.00000 0.00000
23.00000 169.00000 0.00000
24.00000 169.00000 0.00000
25.00000 169.00000 0.00000
26.00000 169.00000 0.00000
27.00000 169.00000 0.00000
28.00000 169.00000 0.00000
29.00000 169.00000 0.00000
30.00000 169.00000 0.00000
31.00000 169.00000 0.00000
32.00000 169.00000 0.00000
33.00000 169.00000 0.00000
34.00000 169.00000 0.00000
35.00000 169.00000 0.00000
36.00000 169.00000 0.00000
37.00000 169.00000 0.00000
38.00000 169.00000 0.00000
39.00000 169.00000 0.00000
0.00000 170.00000 0.00000
1.00000 170.00000 0.00000
2.00000 170.00000 0.00002
3.00000 170.00000 0.00006
4.00000 170.00000 0.00015
5.00000 170.00000 0.00026
6.00000 170.00000 0.00064
7.00000 170.00000 0.00096
8.00000 170.00000 0.00154
9.00000 170.00000 0.00150
10.00000 170.00000 0.00000
11.00000 170.00000 0.00000
12.00000 170.00000 0.00000
13.00000 170.00000 0.00000
14.00000 170.00000 0.00000
15.00000 170.00000 0.00000
16.00000 170.00000 0.00000
17.00000 170.00000 0.00000
18.00000 170.00000 0.00000
19.00000 170.00000 0.00000
20.00000 170.00000 0.00000
21.00000 170.00000 0.00000
22.00000 170.00000 0.00000
23.00000 170.00000 0.00000
24.00000 170.00000 0.00000
25.00000 170.00000 0.00000
26.00000 170.00000 0.00000
27.00000 170.00000 0.00000
28.00000 170.00000 0.00000
29.00000 170.00000 0.00000
30.00000 170.00000 0.00000
31.00000 170.00000 0.00000
32.00000 170.00000 0.00000
33.00000 170.00000 0.00000
34.00000 170.00000 0.00000
35.00000 170.00000 0.00000
36.00000 170.00000 0.00000
37.00000 170.00000 0.00000
38.00000 170.00000 0.00000
39.00000 170.00000 0.00000
0.00000 171.00000 0.00000
1.00000 171.00000 0.00000
2.00000 171.00000 0.00000
3.00000 171.00000 0.00002
4.00000 171.00000 0.00006
5.00000 171.00000 0.00015
6.00000 171.00000 0.00026
7.00000 171.00000 0.00064
8.00000 171.00000 0.00096
9.00000 171.00000 0.00154
10.00000 171.00000 0.00150
11.00000 171.00000 0.00000
12.00000 171.00000 0.00000
13.00000 171.00000 0.00000
14.00000 171.00000 0.00000
15.00000 171.00000 0.00000
16.00000 171.00000 0.00000
17.00000 171.00000 0.00000
18.00000 171.00000 0.00000
19.00000 171.00000 0.00000
20.00000 171.00000 0.00000
21.00000 171.00000 0.00000
22.00000 171.00000 0.00000
23.00000 171.00000 0.00000
24.00000 171.00000 0.00000
25.00000 171.00000 0.00000
26.00000 171.00000 0.00000
27.00000 171.00000 0.00000
28.00000 171.00000 0.00000
29.00000 171.00000 0.00000
30.00000 171.00000 0.00000
31.00000 171.00000 0.00000
32.00000 171.00000 0.00000
33.00000 171.00000 0.00000
34.00000 171.00000 0.00000
35.00000 171.00000 0.00000
36.00000 171.00000 0.00000
37.00000 171.00000 0.00000
38.00000 171.00000 0.00000
39.00000 171.00000 0.00000
0.00000 172.00000 0.00000
1.00000 172.00000 0.00000
2.00000 172.00000 0.00000
3.00000 172.00000 0.00000
4.00000 172.00000 0.00002
5.00000 172.00000 0.00006
6.00000 172.00000 0.00015
7.00000 172.00000 0.00026
8.00000 172.00000 0.00064
9.00000 172.00000 0.00096
10.00000 172.00000 0.00154
11.00000 172.00000 0.00150
12.00000 172.00000 0.00000
13.00000 172.00000 0.00000
14.00000 172.00000 0.00000
15.00000 172.00000 0.00000
16.00000 172.00000 0.00000
17.00000 172.00000 0.00000
18.00000 172.00000 0.00000
19.00000 172.00000 0.00000
20.00000 172.00000 0.00000
21.00000 172.00000 0.00000
22.00000 172.00000 0.00000
23.00000 172.00000 0.00000
24.00000 172.00000 0.00000
25.00000 172.00000 0.00000
26.00000 172.00000 0.00000
27.00000 172.00000 0.00000
28.00000 172.00000 0.00000
29.00000 172.00000 0.00000
30.00000 172.00000 0.00000
31.00000 172.00000 0.00000
32.00000 172.00000 0.00000
33.00000 172.00000 0.00000
34.00000 172.00000 0.00000
35.00000 172.00000 0.00000
36.00000 172.00000 0.00000
37.00000 172.00000 0.00000
38.00000 172.00000 0.00000
39.00000 172.00000 0.00000
0.00000 173.00000 0.00000
1.00000 173.00000 0.00000
2.00000 173.00000 0.00000
3.00000 173.00000 0.00000
4.00000 173.00000 0.00000
5.00000 173.00000 0.00002
6.00000 173.00000 0.00006
7.00000 173.00000 0.00015
8.00000 173.00000 0.00026
9.00000 173.00000 0.00064
10.00000 173.00000 0.00096
11.00000 173.00000 0.00154
12.00000 173.00000 0.00150
13.00000 173.00000 0.00000
14.00000 173.00000 0.00000
15.00000 173.00000 0.00000
16.00000 173.00000 0.00000
17.00000 173.00000 0.00000
18.00000 173.00000 0.00000
19.00000 173.00000 0.00000
20.00000 173.00000 0.00000
21.00000 173.00000 0.00000
22.00000 173.00000 0.00000
23.00000 173.00000 0.00000
24.00000 173.00000 0.00000
25.00000 173.00000 0.00000
26.00000 173.00000 0.00000
27.00000 173.00000 0.00000
28.00000 173.00000 0.00000
29.00000 173.00000 0.00000
30.00000 173.00000 0.00000
31.00000 173.00000 0.00000
32.00000 173.00000 0.00000
33.00000 173.00000 0.00000
34.00000 173.00000 0.00000
35.00000 173.00000 0.00000
36.00000 173.00000 0.00000
37.00000 173.00000 0.00000
38.00000 173.00000 0.00000
39.00000 173.00000 0.00000
0.00000 174.00000 0.00000
1.00000 174.00000 0.00000
2.00000 174.00000 0.00000
3.00000 174.00000 0.00000
4.00000 174.00000 0.00000
5.00000 174.00000 0.00000
6.00000 174.00000 0.00002
7.00000 174.00000 0.00006
8.00000 174.00000 0.00015
9.00000 174.00000 0.00026
10.00000 174.00000 0.00064
11.00000 174.00000 0.00096
12.00000 174.00000 0.00154
13.00000 174.00000 0.00150
14.00000 174.00000 0.00000
15.00000 174.00000 0.00000
16.00000 174.00000 0.00000
17.00000 174.00000 0.00000
18.00000 174.00000 0.00000
19.00000 174.00000 0.00000
20.00000 174.00000 0.00000
21.00000 174.00000 0.00000
22.00000 174.00000 0.00000
23.00000 174.00000 0.00000
24.00000 174.00000 0.00000
25.00000 174.00000 0.00000
26.00000 174.00000 0.00000
27.00000 174.00000 0.00000
28.00000 174.00000 0.00000
29.00000 174.00000 0.00000
30.00000 174.00000 0.00000
31.00000 174.00000 0.00000
32.00000 174.00000 0.00000
33.00000 174.00000 0.00000
34.00000 174.00000 0.00000
35.00000 174.00000 0.00000
36.00000 174.00000 0.00000
37.00000 174.00000 0.00000
38.00000 174.00000 0.00000
39.00000 174.00000 0.00000
0.00000 175.00000 0.00000
1.00000 175.00000 0.00000
2.00000 175.00000 0.00000
3.00000 175.00000 0.00000
4.00000 175.00000 0.00000
5.00000 175.00000 0.00000
6.00000 175.00000 0.00000
7.00000 175.00000 0.00002
8.00000 175.00000 0.00006
9.00000 175.00000 0.00015
10.00000 175.00000 0.00026
11.00000 175.00000 0.00064
12.00000 175.00000 0.00096
13.00000 175.00000 0.00154
14.00000 175.00000 0.00150
15.00000 175.00000 0.00000
16.00000 175.00000 0.00000
17.00000 175.00000 0.00000
18.00000 175.00000 0.00000
19.00000 175.00000 0.00000
20.00000 175.00000 0.00000
21.00000 175.00000 0.00000
22.00000 175.00000 0.00000
23.00000 175.00000 0.00000
24.00000 175.00000 0.00000
25.00000 175.00000 0.00000
26.00000 175.00000 0.00000
27.00000 175.00000 0.00000
28.00000 175.00000 0.00000
29.00000 175.00000 0.00000
30.00000 175.00000 0.00000
31.00000 175.00000 0.00000
32.00000 175.00000 0.00000
33.00000 175.00000 0.00000
34.00000 175.00000 0.00000
35.00000 175.00000 0.00000
36.00000 175.00000 0.00000
37.00000 175.00000 0.00000
38.00000 175.00000 0.00000
39.00000 175.00000 0.00000
0.00000 176.00000 0.00000
1.00000 176.00000 0.00000
2.00000 176.00000 0.00000
3.00000 176.00000 0.00000
4.00000 176.00000 0.00000
5.00000 176.00000 0.00000
6.00000 176.00000 0.00000
7.00000 176.00000 0.00000
8.00000 176.00000 0.00002
9.00000 176.00000 0.00006
10.00000 176.00000 0.00015
11.00000 176.00000 0.00026
12.00000 176.00000 0.00064
13.00000 176.00000 0.00096
14.00000 176.00000 0.00154
15.00000 176.00000 0.00150
16.00000 176.00000 0.00000
17.00000 176.00000 0.00000
18.00000 176.00000 0.00000
19.00000 176.00000 0.00000
20.00000 176.00000 0.00000
21.00000 176.00000 0.00000
22.00000 176.00000 0.00000
23.00000 176.00000 0.00000
24.00000 176.00000 0.00000
25.00000 176.00000 0.00000
26.00000 176.00000 0.00000
27.00000 176.00000 0.00000
28.00000 176.00000 0.00000
29.00000 176.00000 0.00000
30.00000 176.00000 0.00000
31.00000 176.00000 0.00000
32.00000 176.00000 0.00000
33.00000 176.00000 0.00000
34.00000 176.00000 0.00000
35.00000 176.00000 0.00000
36.00000 176.00000 0.00000
37.00000 176.00000 0.00000
38.00000 176.00000 0.00000
39.00000 176.00000 0.00000
0.00000 177.00000 0.00000
1.00000 177.00000 0.00000
2.00000 177.00000 0.00000
3.00000 177.00000 0.00000
4.00000 177.00000 0.00000
5.00000 177.00000 0.00000
6.00000 177.00000 0.00000
7.00000 177.00000 0.00000
8.00000 177.00000 0.00000
9.00000 177.00000 0.00002
10.00000 177.00000 0.00006
11.00000 177.00000 0.00015
12.00000 177.00000 0.00026
13.00000 177.00000 0.00064
14.00000 177.00000 0.00096
15.00000 177.00000 0.00154
16.00000 177.00000 0.00150
17.00000 177.00000 0.00000
18.00000 177.00000 0.00000
19.00000 177.00000 0.00000
20.00000 177.00000 0.00000
21.00000 177.00000 0.00000
22.00000 177.00000 0.00000
23.00000 177.00000 0.00000
24.00000 177.00000 0.00000
25.00000 177.00000 0.00000
26.00000 177.00000 0.00000
27.00000 177.00000 0.00000
28.00000 177.00000 0.00000
29.00000 177.00000 0.00000
30.00000 177.00000 0.00000
31.00000 177.00000 0.00000
32.00000 177.00000 0.00000
33.00000 177.00000 0.00000
34.00000 177.00000 0.00000
35.00000 177.00000 0.00000
36.00000 177.00000 0.00000
37.00000 177.00000 0.00000
38.00000 177.00000 0.00000
39.00000 177.00000 0.00000
0.00000 178.00000 0.00000
1.00000 178.00000 0.00000
2.00000 178.00000 0.00000
3.00000 178.00000 0.00000
4.00000 178.00000 0.00000
5.00000 178.00000 0.00000
6.00000 178.00000 0.00000
7.00000 178.00000 0.00000
8.00000 178.00000 0.00000
9.00000 178.00000 0.00000
10.00000 178.00000 0.00002
11.00000 178.00000 0.00006
12.00000 178.00000 0.00015
13.00000 178.00000 0.00026
14.00000 178.00000 0.00064
15.00000 178.00000 0.00096
16.00000 178.00000 0.00154
17.00000 178.00000 0.00150
18.00000 178.00000 0.00000
19.00000 178.00000 0.00000
20.00000 178.00000 0.00000
21.00000 178.00000 0.00000
22.00000 178.00000 0.00000
23.00000 178.00000 0.00000
24.00000 178.00000 0.00000
25.00000 178.00000 0.00000
26.00000 178.00000 0.00000
27.00000 178.00000 0.00000
28.00000 178.00000 0.00000
29.00000 178.00000 0.00000
30.00000 178.00000 0.00000
31.00000 178.00000 0.00000
32.00000 178.00000 0.00000
33.00000 178.00000 0.00000
34.00000 178.00000 0.00000
35.00000 178.00000 0.00000
36.00000 178.00000 0.00000
37.00000 178.00000 0.00000
38.00000 178.00000 0.00000
39.00000 178.00000 0.00000
0.00000 179.00000 0.00000
1.00000 179.00000 0.00000
2.00000 179.00000 0.00000
3.00000 179.00000 0.00000
4.00000 179.00000 0.00000
5.00000 179.00000 0.00000
6.00000 179.00000 0.00000
7.00000 179.00000 0.00000
8.00000 179.00000 0.00000
9.00000 179.00000 0.00000
10.00000 179.00000 0.00000
11.00000 179.00000 0.00002
12.00000 179.00000 0.00006
13.00000 179.00000 0.00015
14.00000 179.00000 0.00026
15.00000 179.00000 0.00064
16.00000 179.00000 0.00096
17.00000 179.00000 0.00154
18.00000 179.00000 0.00150
19.00000 179.00000 0.00000
20.00000 179.00000 0.00000
21.00000 179.00000 0.00000
22.00000 179.00000 0.00000
23.00000 179.00000 0.00000
24.00000 179.00000 0.00000
25.00000 179.00000 0.00000
26.00000 179.00000 0.00000
27.00000 179.00000 0.00000
28.00000 179.00000 0.00000
29.00000 179.00000 0.00000
30.00000 179.00000 0.00000
31.00000 179.00000 0.00000
32.00000 179.00000 0.00000
33.00000 179.00000 0.00000
34.00000 179.00000 0.00000
35.00000 179.00000 0.00000
36.00000 179.00000 0.00000
37.00000 179.00000 0.00000
38.00000 179.00000 0.00000
39.00000 179.00000 0.00000
0.00000 180.00000 0.00000
1.00000 180.00000 0.00000
2.00000 180.00000 0.00000
3.00000 180.00000 0.00000
4.00000 180.00000 0.00000
5.00000 180.00000 0.00000
6.00000 180.00000 0.00000
7.00000 180.00000 0.00000
8.00000 180.00000 0.00000
9.00000 180.00000 0.00000
10.00000 180.00000 0.00000
11.00000 180.00000 0.00000
12.00000 180.00000 0.00002
13.00000 180.00000 0.00006
14.00000 180.00000 0.00015
15.00000 180.00000 0.00026
16.00000 180.00000 0.00064
17.00000 180.00000 0.00096
18.00000 180.00000 0.00154
19.00000 180.00000 0.00150
20.00000 180.00000 0.00000
21.00000 180.00000 0.00000
22.00000 180.00000 0.00000
23.00000 180.00000 0.00000
24.00000 180.00000 0.00000
25.00000 180.00000 0.00000
26.00000 180.00000 0.00000
27.00000 180.00000 0.00000
28.00000 180.00000 0.00000
29.00000 180.00000 0.00000
30.00000 180.00000 0.00000
31.00000 180.00000 0.00000
32.00000 180.00000 0.00000
33.00000 180.00000 0.00000
34.00000 180.00000 0.00000
35.00000 180.00000 0.00000
36.00000 180.00000 0.00000
37.00000 180.00000 0.00000
38.00000 180.00000 0.00000
39.00000 180.00000 0.00000
0.00000 181.00000 0.00000
1.00000 181.00000 0.00000
2.00000 181.00000 0.00000
3.00000 181.00000 0.00000
4.00000 181.00000 0.00000
5.00000 181.00000 0.00000
6.00000 181.00000 0.00000
7.00000 181.00000 0.00000
8.00000 181.00000 0.00000
9.00000 181.00000 0.00000
10.00000 181.00000 0.00000
11.00000 181.00000 0.00000
12.00000 181.00000 0.00000
13.00000 181.00000 0.00002
14.00000 181.00000 0.00006
15.00000 181.00000 0.00015
16.00000 181.00000 0.00026
17.00000 181.00000 0.00064
18.00000 181.00000 0.00096
19.00000 181.00000 0.00154
20.00000 181.00000 0.00150
21.00000 181.00000 0.00000
22.00000 181.00000 0.00000
23.00000 181.00000 0.00000
24.00000 181.00000 0.00000
25.00000 181.00000 0.00000
26.00000 181.00000 0.00000
27.00000 181.00000 0.00000
28.00000 181.00000 0.00000
29.00000 181.00000 0.00000
30.00000 181.00000 0.00000
31.00000 181.00000 0.00000
32.00000 181.00000 0.00000
33.00000 181.00000 0.00000
34.00000 181.00000 0.00000
35.00000 181.00000 0.00000
36.00000 181.00000 0.00000
37.00000 181.00000 0.00000
38.00000 181.00000 0.00000
39.00000 181.00000 0.00000
0.00000 182.00000 0.00000
1.00000 182.00000 0.00000
2.00000 182.00000 0.00000
3.00000 182.00000 0.00000
4.00000 182.00000 0.00000
5.00000 182.00000 0.00000
6.00000 182.00000 0.00000
7.00000 182.00000 0.00000
8.00000 182.00000 0.00000
9.00000 182.00000 0.00000
10.00000 182.00000 0.00000
11.00000 182.00000 0.00000
12.00000 182.00000 0.00000
13.00000 182.00000 0.00000
14.00000 182.00000 0.00002
15.00000 182.00000 0.00008
16.00000 182.00000 0.00021
17.00000 182.00000 0.00042
18.00000 182.00000 0.00090
19.00000 182.00000 0.00160
20.00000 182.00000 0.00250
21.00000 182.00000 0.00304
22.00000 182.00000 0.00151
23.00000 182.00000 0.00000
24.00000 182.00000 0.00000
25.00000 182.00000 0.00000
26.00000 182.00000 0.00000
27.00000 182.00000 0.00000
28.00000 182.00000 0.00000
29.00000 182.00000 0.00000
30.00000 182.00000 0.00000
31.00000 182.00000 0.00000
32.00000 182.00000 0.00000
33.00000 182.00000 0.00000
34.00000 182.00000 0.00000
35.00000 182.00000 0.00000
36.00000 182.00000 0.00000
37.00000 182.00000 0.00000
38.00000 182.00000 0.00000
39.00000 182.00000 0.00000


==> RevisionFigures/data/case2_aoi_matrix_02.csv <==
0.00000 1.00000 0.00000
1.00000 1.00000 0.52187
2.00000 1.00000 0.27790
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.52179
12.00000 1.00000 0.27809
13.00000 1.00000 0.00000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.52212
22.00000 1.00000 0.27821
23.00000 1.00000 0.00000
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.52198
32.00000 1.00000 0.27796
33.00000 1.00000 0.00000
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
0.00000 2.00000 0.00000
1.00000 2.00000 0.00000
2.00000 2.00000 0.32159
3.00000 2.00000 0.27790
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.32176
13.00000 2.00000 0.27809
14.00000 2.00000 0.00000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.32176
23.00000 2.00000 0.27821
24.00000 2.00000 0.00000
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.32190
33.00000 2.00000 0.27796
34.00000 2.00000 0.00000
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
0.00000 3.00000 0.00000
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.32159
4.00000 3.00000 0.27790
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.32176
14.00000 3.00000 0.27809
15.00000 3.00000 0.00000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.32176
24.00000 3.00000 0.27821
25.00000 3.00000 0.00000
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.32190
34.00000 3.00000 0.27796
35.00000 3.00000 0.00000
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
0.00000 4.00000 0.00000
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.32159
5.00000 4.00000 0.27790
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.32176
15.00000 4.00000 0.27809
16.00000 4.00000 0.00000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.32176
25.00000 4.00000 0.27821
26.00000 4.00000 0.00000
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.32190
35.00000 4.00000 0.27796
36.00000 4.00000 0.00000
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
0.00000 5.00000 0.00000
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.32159
6.00000 5.00000 0.27790
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.32176
16.00000 5.00000 0.27809
17.00000 5.00000 0.00000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.32176
26.00000 5.00000 0.27821
27.00000 5.00000 0.00000
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.32190
36.00000 5.00000 0.27796
37.00000 5.00000 0.00000
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
0.00000 6.00000 0.00000
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.32159
7.00000 6.00000 0.27790
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.32176
17.00000 6.00000 0.27809
18.00000 6.00000 0.00000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.32176
27.00000 6.00000 0.27821
28.00000 6.00000 0.00000
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.32190
37.00000 6.00000 0.27796
38.00000 6.00000 0.00000
39.00000 6.00000 0.00000
0.00000 7.00000 0.00000
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.32159
8.00000 7.00000 0.27790
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.32176
18.00000 7.00000 0.27809
19.00000 7.00000 0.00000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.32176
28.00000 7.00000 0.27821
29.00000 7.00000 0.00000
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.32190
38.00000 7.00000 0.27796
39.00000 7.00000 0.00000
0.00000 8.00000 0.00000
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.32159
9.00000 8.00000 0.27790
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.32176
19.00000 8.00000 0.27809
20.00000 8.00000 0.00000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.32176
29.00000 8.00000 0.27821
30.00000 8.00000 0.00000
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.32190
39.00000 8.00000 0.27796
0.00000 9.00000 0.27796
1.00000 9.00000 0.00000
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.32159
10.00000 9.00000 0.27790
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.32176
20.00000 9.00000 0.27809
21.00000 9.00000 0.00000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.32176
30.00000 9.00000 0.27821
31.00000 9.00000 0.00000
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.32190
0.00000 10.00000 0.32190
1.00000 10.00000 0.11634
2.00000 10.00000 0.00000
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.32159
11.00000 10.00000 0.11627
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.32176
21.00000 10.00000 0.11610
22.00000 10.00000 0.00000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.32176
31.00000 10.00000 0.11628
32.00000 10.00000 0.00000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
0.00000 11.00000 0.00000
1.00000 11.00000 0.15914
2.00000 11.00000 0.09247
3.00000 11.00000 0.00000
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.15895
12.00000 11.00000 0.09222
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.15906
22.00000 11.00000 0.09208
23.00000 11.00000 0.00000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.15876
32.00000 11.00000 0.09224
33.00000 11.00000 0.00000
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
0.00000 12.00000 0.00000
1.00000 12.00000 0.00000
2.00000 12.00000 0.13485
3.00000 12.00000 0.09247
4.00000 12.00000 0.00000
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.13459
13.00000 12.00000 0.09222
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.13466
23.00000 12.00000 0.09208
24.00000 12.00000 0.00000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.13448
33.00000 12.00000 0.09224
34.00000 12.00000 0.00000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
0.00000 13.00000 0.00000
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.13485
4.00000 13.00000 0.09247
5.00000 13.00000 0.00000
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.13459
14.00000 13.00000 0.09222
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.13466
24.00000 13.00000 0.09208
25.00000 13.00000 0.00000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.13448
34.00000 13.00000 0.09224
35.00000 13.00000 0.00000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
0.00000 14.00000 0.00000
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.13485
5.00000 14.00000 0.09247
6.00000 14.00000 0.00000
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.13459
15.00000 14.00000 0.09222
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.13466
25.00000 14.00000 0.09208
26.00000 14.00000 0.00000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.13448
35.00000 14.00000 0.09224
36.00000 14.00000 0.00000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
0.00000 15.00000 0.00000
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.13485
6.00000 15.00000 0.09247
7.00000 15.00000 0.00000
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.13459
16.00000 15.00000 0.09222
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.13466
26.00000 15.00000 0.09208
27.00000 15.00000 0.00000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.13448
36.00000 15.00000 0.09224
37.00000 15.00000 0.00000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
0.00000 16.00000 0.00000
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.13485
7.00000 16.00000 0.09247
8.00000 16.00000 0.00000
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.13459
17.00000 16.00000 0.09222
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.13466
27.00000 16.00000 0.09208
28.00000 16.00000 0.00000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.13448
37.00000 16.00000 0.09224
38.00000 16.00000 0.00000
39.00000 16.00000 0.00000
0.00000 17.00000 0.00000
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.13485
8.00000 17.00000 0.09247
9.00000 17.00000 0.00000
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.13459
18.00000 17.00000 0.09222
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.13466
28.00000 17.00000 0.09208
29.00000 17.00000 0.00000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.13448
38.00000 17.00000 0.09224
39.00000 17.00000 0.00000
0.00000 18.00000 0.00000
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.13485
9.00000 18.00000 0.09247
10.00000 18.00000 0.00000
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.13459
19.00000 18.00000 0.09222
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.13466
29.00000 18.00000 0.09208
30.00000 18.00000 0.00000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.13448
39.00000 18.00000 0.09224
0.00000 19.00000 0.09224
1.00000 19.00000 0.00000
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.13485
10.00000 19.00000 0.09247
11.00000 19.00000 0.00000
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.13459
20.00000 19.00000 0.09222
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.13466
30.00000 19.00000 0.09208
31.00000 19.00000 0.00000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.13448
0.00000 20.00000 0.13448
1.00000 20.00000 0.04640
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.13485
11.00000 20.00000 0.04660
12.00000 20.00000 0.00000
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.13459
21.00000 20.00000 0.04632
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.13466
31.00000 20.00000 0.04643
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
0.00000 21.00000 0.00000
1.00000 21.00000 0.06811
2.00000 21.00000 0.03961
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.06827
12.00000 21.00000 0.03973
13.00000 21.00000 0.00000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.06842
22.00000 21.00000 0.03946
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.06833
32.00000 21.00000 0.03957
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
0.00000 22.00000 0.00000
1.00000 22.00000 0.00000
2.00000 22.00000 0.05826
3.00000 22.00000 0.03961
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.05832
13.00000 22.00000 0.03973
14.00000 22.00000 0.00000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.05852
23.00000 22.00000 0.03946
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.05839
33.00000 22.00000 0.03957
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
0.00000 23.00000 0.00000
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.05826
4.00000 23.00000 0.03961
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.05832
14.00000 23.00000 0.03973
15.00000 23.00000 0.00000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.05852
24.00000 23.00000 0.03946
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.05839
34.00000 23.00000 0.03957
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.05826
5.00000 24.00000 0.03961
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.05832
15.00000 24.00000 0.03973
16.00000 24.00000 0.00000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.05852
25.00000 24.00000 0.03946
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.05839
35.00000 24.00000 0.03957
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.05826
6.00000 25.00000 0.03961
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.05832
16.00000 25.00000 0.03973
17.00000 25.00000 0.00000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.05852
26.00000 25.00000 0.03946
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.05839
36.00000 25.00000 0.03957
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.05826
7.00000 26.00000 0.03961
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.05832
17.00000 26.00000 0.03973
18.00000 26.00000 0.00000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.05852
27.00000 26.00000 0.03946
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.05839
37.00000 26.00000 0.03957
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.05826
8.00000 27.00000 0.03961
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.05832
18.00000 27.00000 0.03973
19.00000 27.00000 0.00000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.05852
28.00000 27.00000 0.03946
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.05839
38.00000 27.00000 0.03957
39.00000 27.00000 0.00000
0.00000 28.00000 0.00000
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.05826
9.00000 28.00000 0.03961
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.05832
19.00000 28.00000 0.03973
20.00000 28.00000 0.00000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.05852
29.00000 28.00000 0.03946
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.05839
39.00000 28.00000 0.03957
0.00000 29.00000 0.03957
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.05826
10.00000 29.00000 0.03961
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.05832
20.00000 29.00000 0.03973
21.00000 29.00000 0.00000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.05852
30.00000 29.00000 0.03946
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.05839
0.00000 30.00000 0.05839
1.00000 30.00000 0.02014
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.05826
11.00000 30.00000 0.02009
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.05832
21.00000 30.00000 0.02024
22.00000 30.00000 0.00000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.05852
31.00000 30.00000 0.02012
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.02966
2.00000 31.00000 0.01724
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.02962
12.00000 31.00000 0.01712
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.02957
22.00000 31.00000 0.01728
23.00000 31.00000 0.00000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.00000
28.00000 31.00000 0.00000
29.00000 31.00000 0.00000
30.00000 31.00000 0.00000
31.00000 31.00000 0.02978
32.00000 31.00000 0.01722
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.02532
3.00000 32.00000 0.01724
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.02535
13.00000 32.00000 0.01712
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.02528
23.00000 32.00000 0.01728
24.00000 32.00000 0.00000
25.00000 32.00000 0.00000
26.00000 32.00000 0.00000
27.00000 32.00000 0.00000
28.00000 32.00000 0.00000
29.00000 32.00000 0.00000
30.00000 32.00000 0.00000
31.00000 32.00000 0.00000
32.00000 32.00000 0.02545
33.00000 32.00000 0.01722
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.02532
4.00000 33.00000 0.01724
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.02535
14.00000 33.00000 0.01712
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00000
23.00000 33.00000 0.02528
24.00000 33.00000 0.01728
25.00000 33.00000 0.00000
26.00000 33.00000 0.00000
27.00000 33.00000 0.00000
28.00000 33.00000 0.00000
29.00000 33.00000 0.00000
30.00000 33.00000 0.00000
31.00000 33.00000 0.00000
32.00000 33.00000 0.00000
33.00000 33.00000 0.02545
34.00000 33.00000 0.01722
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.02532
5.00000 34.00000 0.01724
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.02535
15.00000 34.00000 0.01712
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00000
24.00000 34.00000 0.02528
25.00000 34.00000 0.01728
26.00000 34.00000 0.00000
27.00000 34.00000 0.00000
28.00000 34.00000 0.00000
29.00000 34.00000 0.00000
30.00000 34.00000 0.00000
31.00000 34.00000 0.00000
32.00000 34.00000 0.00000
33.00000 34.00000 0.00000
34.00000 34.00000 0.02545
35.00000 34.00000 0.01722
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.02532
6.00000 35.00000 0.01724
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.02535
16.00000 35.00000 0.01712
17.00000 35.00000 0.00000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00000
25.00000 35.00000 0.02528
26.00000 35.00000 0.01728
27.00000 35.00000 0.00000
28.00000 35.00000 0.00000
29.00000 35.00000 0.00000
30.00000 35.00000 0.00000
31.00000 35.00000 0.00000
32.00000 35.00000 0.00000
33.00000 35.00000 0.00000
34.00000 35.00000 0.00000
35.00000 35.00000 0.02545
36.00000 35.00000 0.01722
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.02532
7.00000 36.00000 0.01724
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.02535
17.00000 36.00000 0.01712
18.00000 36.00000 0.00000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00000
26.00000 36.00000 0.02528
27.00000 36.00000 0.01728
28.00000 36.00000 0.00000
29.00000 36.00000 0.00000
30.00000 36.00000 0.00000
31.00000 36.00000 0.00000
32.00000 36.00000 0.00000
33.00000 36.00000 0.00000
34.00000 36.00000 0.00000
35.00000 36.00000 0.00000
36.00000 36.00000 0.02545
37.00000 36.00000 0.01722
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.02532
8.00000 37.00000 0.01724
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.02535
18.00000 37.00000 0.01712
19.00000 37.00000 0.00000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.00000
27.00000 37.00000 0.02528
28.00000 37.00000 0.01728
29.00000 37.00000 0.00000
30.00000 37.00000 0.00000
31.00000 37.00000 0.00000
32.00000 37.00000 0.00000
33.00000 37.00000 0.00000
34.00000 37.00000 0.00000
35.00000 37.00000 0.00000
36.00000 37.00000 0.00000
37.00000 37.00000 0.02545
38.00000 37.00000 0.01722
39.00000 37.00000 0.00000
0.00000 38.00000 0.00000
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.02532
9.00000 38.00000 0.01724
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.02535
19.00000 38.00000 0.01712
20.00000 38.00000 0.00000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00000
26.00000 38.00000 0.00000
27.00000 38.00000 0.00000
28.00000 38.00000 0.02528
29.00000 38.00000 0.01728
30.00000 38.00000 0.00000
31.00000 38.00000 0.00000
32.00000 38.00000 0.00000
33.00000 38.00000 0.00000
34.00000 38.00000 0.00000
35.00000 38.00000 0.00000
36.00000 38.00000 0.00000
37.00000 38.00000 0.00000
38.00000 38.00000 0.02545
39.00000 38.00000 0.01722
0.00000 39.00000 0.01722
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.02532
10.00000 39.00000 0.01724
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.02535
20.00000 39.00000 0.01712
21.00000 39.00000 0.00000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00000
27.00000 39.00000 0.00000
28.00000 39.00000 0.00000
29.00000 39.00000 0.02528
30.00000 39.00000 0.01728
31.00000 39.00000 0.00000
32.00000 39.00000 0.00000
33.00000 39.00000 0.00000
34.00000 39.00000 0.00000
35.00000 39.00000 0.00000
36.00000 39.00000 0.00000
37.00000 39.00000 0.00000
38.00000 39.00000 0.00000
39.00000 39.00000 0.02545
0.00000 40.00000 0.02545
1.00000 40.00000 0.00874
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.02532
11.00000 40.00000 0.00875
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.02535
21.00000 40.00000 0.00868
22.00000 40.00000 0.00000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00000
28.00000 40.00000 0.00000
29.00000 40.00000 0.00000
30.00000 40.00000 0.02528
31.00000 40.00000 0.00885
32.00000 40.00000 0.00000
33.00000 40.00000 0.00000
34.00000 40.00000 0.00000
35.00000 40.00000 0.00000
36.00000 40.00000 0.00000
37.00000 40.00000 0.00000
38.00000 40.00000 0.00000
39.00000 40.00000 0.00000
0.00000 41.00000 0.00000
1.00000 41.00000 0.01298
2.00000 41.00000 0.00747
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.01287
12.00000 41.00000 0.00747
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.01285
22.00000 41.00000 0.00747
23.00000 41.00000 0.00000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00000
29.00000 41.00000 0.00000
30.00000 41.00000 0.00000
31.00000 41.00000 0.01292
32.00000 41.00000 0.00761
33.00000 41.00000 0.00000
34.00000 41.00000 0.00000
35.00000 41.00000 0.00000
36.00000 41.00000 0.00000
37.00000 41.00000 0.00000
38.00000 41.00000 0.00000
39.00000 41.00000 0.00000
0.00000 42.00000 0.00000
1.00000 42.00000 0.00000
2.00000 42.00000 0.01109
3.00000 42.00000 0.00747
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.01100
13.00000 42.00000 0.00747
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.01098
23.00000 42.00000 0.00747
24.00000 42.00000 0.00000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00000
30.00000 42.00000 0.00000
31.00000 42.00000 0.00000
32.00000 42.00000 0.01106
33.00000 42.00000 0.00761
34.00000 42.00000 0.00000
35.00000 42.00000 0.00000
36.00000 42.00000 0.00000
37.00000 42.00000 0.00000
38.00000 42.00000 0.00000
39.00000 42.00000 0.00000
0.00000 43.00000 0.00000
1.00000 43.00000 0.00000
2.00000 43.00000 0.00000
3.00000 43.00000 0.01109
4.00000 43.00000 0.00747
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.01100
14.00000 43.00000 0.00747
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.01098
24.00000 43.00000 0.00747
25.00000 43.00000 0.00000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00000
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.01106
34.00000 43.00000 0.00761
35.00000 43.00000 0.00000
36.00000 43.00000 0.00000
37.00000 43.00000 0.00000
38.00000 43.00000 0.00000
39.00000 43.00000 0.00000
0.00000 44.00000 0.00000
1.00000 44.00000 0.00000
2.00000 44.00000 0.00000
3.00000 44.00000 0.00000
4.00000 44.00000 0.01109
5.00000 44.00000 0.00747
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.01100
15.00000 44.00000 0.00747
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.01098
25.00000 44.00000 0.00747
26.00000 44.00000 0.00000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.01106
35.00000 44.00000 0.00761
36.00000 44.00000 0.00000
37.00000 44.00000 0.00000
38.00000 44.00000 0.00000
39.00000 44.00000 0.00000
0.00000 45.00000 0.00000
1.00000 45.00000 0.00000
2.00000 45.00000 0.00000
3.00000 45.00000 0.00000
4.00000 45.00000 0.00000
5.00000 45.00000 0.01109
6.00000 45.00000 0.00747
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.01100
16.00000 45.00000 0.00747
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.01098
26.00000 45.00000 0.00747
27.00000 45.00000 0.00000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.01106
36.00000 45.00000 0.00761
37.00000 45.00000 0.00000
38.00000 45.00000 0.00000
39.00000 45.00000 0.00000
0.00000 46.00000 0.00000
1.00000 46.00000 0.00000
2.00000 46.00000 0.00000
3.00000 46.00000 0.00000
4.00000 46.00000 0.00000
5.00000 46.00000 0.00000
6.00000 46.00000 0.01109
7.00000 46.00000 0.00747
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.01100
17.00000 46.00000 0.00747
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.01098
27.00000 46.00000 0.00747
28.00000 46.00000 0.00000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.01106
37.00000 46.00000 0.00761
38.00000 46.00000 0.00000
39.00000 46.00000 0.00000
0.00000 47.00000 0.00000
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.00000
4.00000 47.00000 0.00000
5.00000 47.00000 0.00000
6.00000 47.00000 0.00000
7.00000 47.00000 0.01109
8.00000 47.00000 0.00747
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.01100
18.00000 47.00000 0.00747
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.01098
28.00000 47.00000 0.00747
29.00000 47.00000 0.00000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.01106
38.00000 47.00000 0.00761
39.00000 47.00000 0.00000
0.00000 48.00000 0.00000
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00000
4.00000 48.00000 0.00000
5.00000 48.00000 0.00000
6.00000 48.00000 0.00000
7.00000 48.00000 0.00000
8.00000 48.00000 0.01109
9.00000 48.00000 0.00747
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.01100
19.00000 48.00000 0.00747
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.01098
29.00000 48.00000 0.00747
30.00000 48.00000 0.00000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.01106
39.00000 48.00000 0.00761
0.00000 49.00000 0.00761
1.00000 49.00000 0.00000
2.00000 49.00000 0.00000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00000
5.00000 49.00000 0.00000
6.00000 49.00000 0.00000
7.00000 49.00000 0.00000
8.00000 49.00000 0.00000
9.00000 49.00000 0.01109
10.00000 49.00000 0.00747
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.01100
20.00000 49.00000 0.00747
21.00000 49.00000 0.00000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.01098
30.00000 49.00000 0.00747
31.00000 49.00000 0.00000
32.00000 49.00000 0.00000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.01106
0.00000 50.00000 0.01106
1.00000 50.00000 0.00384
2.00000 50.00000 0.00000
3.00000 50.00000 0.00000
4.00000 50.00000 0.00000
5.00000 50.00000 0.00000
6.00000 50.00000 0.00000
7.00000 50.00000 0.00000
8.00000 50.00000 0.00000
9.00000 50.00000 0.00000
10.00000 50.00000 0.01109
11.00000 50.00000 0.00382
12.00000 50.00000 0.00000
13.00000 50.00000 0.00000
14.00000 50.00000 0.00000
15.00000 50.00000 0.00000
16.00000 50.00000 0.00000
17.00000 50.00000 0.00000
18.00000 50.00000 0.00000
19.00000 50.00000 0.00000
20.00000 50.00000 0.01100
21.00000 50.00000 0.00381
22.00000 50.00000 0.00000
23.00000 50.00000 0.00000
24.00000 50.00000 0.00000
25.00000 50.00000 0.00000
26.00000 50.00000 0.00000
27.00000 50.00000 0.00000
28.00000 50.00000 0.00000
29.00000 50.00000 0.00000
30.00000 50.00000 0.01098
31.00000 50.00000 0.00374
32.00000 50.00000 0.00000
33.00000 50.00000 0.00000
34.00000 50.00000 0.00000
35.00000 50.00000 0.00000
36.00000 50.00000 0.00000
37.00000 50.00000 0.00000
38.00000 50.00000 0.00000
39.00000 50.00000 0.00000
0.00000 51.00000 0.00000
1.00000 51.00000 0.00559
2.00000 51.00000 0.00331
3.00000 51.00000 0.00000
4.00000 51.00000 0.00000
5.00000 51.00000 0.00000
6.00000 51.00000 0.00000
7.00000 51.00000 0.00000
8.00000 51.00000 0.00000
9.00000 51.00000 0.00000
10.00000 51.00000 0.00000
11.00000 51.00000 0.00567
12.00000 51.00000 0.00326
13.00000 51.00000 0.00000
14.00000 51.00000 0.00000
15.00000 51.00000 0.00000
16.00000 51.00000 0.00000
17.00000 51.00000 0.00000
18.00000 51.00000 0.00000
19.00000 51.00000 0.00000
20.00000 51.00000 0.00000
21.00000 51.00000 0.00557
22.00000 51.00000 0.00327
23.00000 51.00000 0.00000
24.00000 51.00000 0.00000
25.00000 51.00000 0.00000
26.00000 51.00000 0.00000
27.00000 51.00000 0.00000
28.00000 51.00000 0.00000
29.00000 51.00000 0.00000
30.00000 51.00000 0.00000
31.00000 51.00000 0.00554
32.00000 51.00000 0.00319
33.00000 51.00000 0.00000
34.00000 51.00000 0.00000
35.00000 51.00000 0.00000
36.00000 51.00000 0.00000
37.00000 51.00000 0.00000
38.00000 51.00000 0.00000
39.00000 51.00000 0.00000
0.00000 52.00000 0.00000
1.00000 52.00000 0.00000
2.00000 52.00000 0.00478
3.00000 52.00000 0.00331
4.00000 52.00000 0.00000
5.00000 52.00000 0.00000
6.00000 52.00000 0.00000
7.00000 52.00000 0.00000
8.00000 52.00000 0.00000
9.00000 52.00000 0.00000
10.00000 52.00000 0.00000
11.00000 52.00000 0.00000
12.00000 52.00000 0.00484
13.00000 52.00000 0.00326
14.00000 52.00000 0.00000
15.00000 52.00000 0.00000
16.00000 52.00000 0.00000
17.00000 52.00000 0.00000
18.00000 52.00000 0.00000
19.00000 52.00000 0.00000
20.00000 52.00000 0.00000
21.00000 52.00000 0.00000
22.00000 52.00000 0.00478
23.00000 52.00000 0.00327
24.00000 52.00000 0.00000
25.00000 52.00000 0.00000
26.00000 52.00000 0.00000
27.00000 52.00000 0.00000
28.00000 52.00000 0.00000
29.00000 52.00000 0.00000
30.00000 52.00000 0.00000
31.00000 52.00000 0.00000
32.00000 52.00000 0.00473
33.00000 52.00000 0.00319
34.00000 52.00000 0.00000
35.00000 52.00000 0.00000
36.00000 52.00000 0.00000
37.00000 52.00000 0.00000
38.00000 52.00000 0.00000
39.00000 52.00000 0.00000
0.00000 53.00000 0.00000
1.00000 53.00000 0.00000
2.00000 53.00000 0.00000
3.00000 53.00000 0.00478
4.00000 53.00000 0.00331
5.00000 53.00000 0.00000
6.00000 53.00000 0.00000
7.00000 53.00000 0.00000
8.00000 53.00000 0.00000
9.00000 53.00000 0.00000
10.00000 53.00000 0.00000
11.00000 53.00000 0.00000
12.00000 53.00000 0.00000
13.00000 53.00000 0.00484
14.00000 53.00000 0.00326
15.00000 53.00000 0.00000
16.00000 53.00000 0.00000
17.00000 53.00000 0.00000
18.00000 53.00000 0.00000
19.00000 53.00000 0.00000
20.00000 53.00000 0.00000
21.00000 53.00000 0.00000
22.00000 53.00000 0.00000
23.00000 53.00000 0.00478
24.00000 53.00000 0.00327
25.00000 53.00000 0.00000
26.00000 53.00000 0.00000
27.00000 53.00000 0.00000
28.00000 53.00000 0.00000
29.00000 53.00000 0.00000
30.00000 53.00000 0.00000
31.00000 53.00000 0.00000
32.00000 53.00000 0.00000
33.00000 53.00000 0.00473
34.00000 53.00000 0.00319
35.00000 53.00000 0.00000
36.00000 53.00000 0.00000
37.00000 53.00000 0.00000
38.00000 53.00000 0.00000
39.00000 53.00000 0.00000
0.00000 54.00000 0.00000
1.00000 54.00000 0.00000
2.00000 54.00000 0.00000
3.00000 54.00000 0.00000
4.00000 54.00000 0.00478
5.00000 54.00000 0.00331
6.00000 54.00000 0.00000
7.00000 54.00000 0.00000
8.00000 54.00000 0.00000
9.00000 54.00000 0.00000
10.00000 54.00000 0.00000
11.00000 54.00000 0.00000
12.00000 54.00000 0.00000
13.00000 54.00000 0.00000
14.00000 54.00000 0.00484
15.00000 54.00000 0.00326
16.00000 54.00000 0.00000
17.00000 54.00000 0.00000
18.00000 54.00000 0.00000
19.00000 54.00000 0.00000
20.00000 54.00000 0.00000
21.00000 54.00000 0.00000
22.00000 54.00000 0.00000
23.00000 54.00000 0.00000
24.00000 54.00000 0.00478
25.00000 54.00000 0.00327
26.00000 54.00000 0.00000
27.00000 54.00000 0.00000
28.00000 54.00000 0.00000
29.00000 54.00000 0.00000
30.00000 54.00000 0.00000
31.00000 54.00000 0.00000
32.00000 54.00000 0.00000
33.00000 54.00000 0.00000
34.00000 54.00000 0.00473
35.00000 54.00000 0.00319
36.00000 54.00000 0.00000
37.00000 54.00000 0.00000
38.00000 54.00000 0.00000
39.00000 54.00000 0.00000
0.00000 55.00000 0.00000
1.00000 55.00000 0.00000
2.00000 55.00000 0.00000
3.00000 55.00000 0.00000
4.00000 55.00000 0.00000
5.00000 55.00000 0.00478
6.00000 55.00000 0.00331
7.00000 55.00000 0.00000
8.00000 55.00000 0.00000
9.00000 55.00000 0.00000
10.00000 55.00000 0.00000
11.00000 55.00000 0.00000
12.00000 55.00000 0.00000
13.00000 55.00000 0.00000
14.00000 55.00000 0.00000
15.00000 55.00000 0.00484
16.00000 55.00000 0.00326
17.00000 55.00000 0.00000
18.00000 55.00000 0.00000
19.00000 55.00000 0.00000
20.00000 55.00000 0.00000
21.00000 55.00000 0.00000
22.00000 55.00000 0.00000
23.00000 55.00000 0.00000
24.00000 55.00000 0.00000
25.00000 55.00000 0.00478
26.00000 55.00000 0.00327
27.00000 55.00000 0.00000
28.00000 55.00000 0.00000
29.00000 55.00000 0.00000
30.00000 55.00000 0.00000
31.00000 55.00000 0.00000
32.00000 55.00000 0.00000
33.00000 55.00000 0.00000
34.00000 55.00000 0.00000
35.00000 55.00000 0.00473
36.00000 55.00000 0.00319
37.00000 55.00000 0.00000
38.00000 55.00000 0.00000
39.00000 55.00000 0.00000
0.00000 56.00000 0.00000
1.00000 56.00000 0.00000
2.00000 56.00000 0.00000
3.00000 56.00000 0.00000
4.00000 56.00000 0.00000
5.00000 56.00000 0.00000
6.00000 56.00000 0.00478
7.00000 56.00000 0.00331
8.00000 56.00000 0.00000
9.00000 56.00000 0.00000
10.00000 56.00000 0.00000
11.00000 56.00000 0.00000
12.00000 56.00000 0.00000
13.00000 56.00000 0.00000
14.00000 56.00000 0.00000
15.00000 56.00000 0.00000
16.00000 56.00000 0.00484
17.00000 56.00000 0.00326
18.00000 56.00000 0.00000
19.00000 56.00000 0.00000
20.00000 56.00000 0.00000
21.00000 56.00000 0.00000
22.00000 56.00000 0.00000
23.00000 56.00000 0.00000
24.00000 56.00000 0.00000
25.00000 56.00000 0.00000
26.00000 56.00000 0.00478
27.00000 56.00000 0.00327
28.00000 56.00000 0.00000
29.00000 56.00000 0.00000
30.00000 56.00000 0.00000
31.00000 56.00000 0.00000
32.00000 56.00000 0.00000
33.00000 56.00000 0.00000
34.00000 56.00000 0.00000
35.00000 56.00000 0.00000
36.00000 56.00000 0.00473
37.00000 56.00000 0.00319
38.00000 56.00000 0.00000
39.00000 56.00000 0.00000
0.00000 57.00000 0.00000
1.00000 57.00000 0.00000
2.00000 57.00000 0.00000
3.00000 57.00000 0.00000
4.00000 57.00000 0.00000
5.00000 57.00000 0.00000
6.00000 57.00000 0.00000
7.00000 57.00000 0.00478
8.00000 57.00000 0.00331
9.00000 57.00000 0.00000
10.00000 57.00000 0.00000
11.00000 57.00000 0.00000
12.00000 57.00000 0.00000
13.00000 57.00000 0.00000
14.00000 57.00000 0.00000
15.00000 57.00000 0.00000
16.00000 57.00000 0.00000
17.00000 57.00000 0.00484
18.00000 57.00000 0.00326
19.00000 57.00000 0.00000
20.00000 57.00000 0.00000
21.00000 57.00000 0.00000
22.00000 57.00000 0.00000
23.00000 57.00000 0.00000
24.00000 57.00000 0.00000
25.00000 57.00000 0.00000
26.00000 57.00000 0.00000
27.00000 57.00000 0.00478
28.00000 57.00000 0.00327
29.00000 57.00000 0.00000
30.00000 57.00000 0.00000
31.00000 57.00000 0.00000
32.00000 57.00000 0.00000
33.00000 57.00000 0.00000
34.00000 57.00000 0.00000
35.00000 57.00000 0.00000
36.00000 57.00000 0.00000
37.00000 57.00000 0.00473
38.00000 57.00000 0.00319
39.00000 57.00000 0.00000
0.00000 58.00000 0.00000
1.00000 58.00000 0.00000
2.00000 58.00000 0.00000
3.00000 58.00000 0.00000
4.00000 58.00000 0.00000
5.00000 58.00000 0.00000
6.00000 58.00000 0.00000
7.00000 58.00000 0.00000
8.00000 58.00000 0.00478
9.00000 58.00000 0.00331
10.00000 58.00000 0.00000
11.00000 58.00000 0.00000
12.00000 58.00000 0.00000
13.00000 58.00000 0.00000
14.00000 58.00000 0.00000
15.00000 58.00000 0.00000
16.00000 58.00000 0.00000
17.00000 58.00000 0.00000
18.00000 58.00000 0.00484
19.00000 58.00000 0.00326
20.00000 58.00000 0.00000
21.00000 58.00000 0.00000
22.00000 58.00000 0.00000
23.00000 58.00000 0.00000
24.00000 58.00000 0.00000
25.00000 58.00000 0.00000
26.00000 58.00000 0.00000
27.00000 58.00000 0.00000
28.00000 58.00000 0.00478
29.00000 58.00000 0.00327
30.00000 58.00000 0.00000
31.00000 58.00000 0.00000
32.00000 58.00000 0.00000
33.00000 58.00000 0.00000
34.00000 58.00000 0.00000
35.00000 58.00000 0.00000
36.00000 58.00000 0.00000
37.00000 58.00000 0.00000
38.00000 58.00000 0.00473
39.00000 58.00000 0.00319
0.00000 59.00000 0.00319
1.00000 59.00000 0.00000
2.00000 59.00000 0.00000
3.00000 59.00000 0.00000
4.00000 59.00000 0.00000
5.00000 59.00000 0.00000
6.00000 59.00000 0.00000
7.00000 59.00000 0.00000
8.00000 59.00000 0.00000
9.00000 59.00000 0.00478
10.00000 59.00000 0.00331
11.00000 59.00000 0.00000
12.00000 59.00000 0.00000
13.00000 59.00000 0.00000
14.00000 59.00000 0.00000
15.00000 59.00000 0.00000
16.00000 59.00000 0.00000
17.00000 59.00000 0.00000
18.00000 59.00000 0.00000
19.00000 59.00000 0.00484
20.00000 59.00000 0.00326
21.00000 59.00000 0.00000
22.00000 59.00000 0.00000
23.00000 59.00000 0.00000
24.00000 59.00000 0.00000
25.00000 59.00000 0.00000
26.00000 59.00000 0.00000
27.00000 59.00000 0.00000
28.00000 59.00000 0.00000
29.00000 59.00000 0.00478
30.00000 59.00000 0.00327
31.00000 59.00000 0.00000
32.00000 59.00000 0.00000
33.00000 59.00000 0.00000
34.00000 59.00000 0.00000
35.00000 59.00000 0.00000
36.00000 59.00000 0.00000
37.00000 59.00000 0.00000
38.00000 59.00000 0.00000
39.00000 59.00000 0.00473
0.00000 60.00000 0.00473
1.00000 60.00000 0.00166
2.00000 60.00000 0.00000
3.00000 60.00000 0.00000
4.00000 60.00000 0.00000
5.00000 60.00000 0.00000
6.00000 60.00000 0.00000
7.00000 60.00000 0.00000
8.00000 60.00000 0.00000
9.00000 60.00000 0.00000
10.00000 60.00000 0.00478
11.00000 60.00000 0.00171
12.00000 60.00000 0.00000
13.00000 60.00000 0.00000
14.00000 60.00000 0.00000
15.00000 60.00000 0.00000
16.00000 60.00000 0.00000
17.00000 60.00000 0.00000
18.00000 60.00000 0.00000
19.00000 60.00000 0.00000
20.00000 60.00000 0.00484
21.00000 60.00000 0.00165
22.00000 60.00000 0.00000
23.00000 60.00000 0.00000
24.00000 60.00000 0.00000
25.00000 60.00000 0.00000
26.00000 60.00000 0.00000
27.00000 60.00000 0.00000
28.00000 60.00000 0.00000
29.00000 60.00000 0.00000
30.00000 60.00000 0.00478
31.00000 60.00000 0.00163
32.00000 60.00000 0.00000
33.00000 60.00000 0.00000
34.00000 60.00000 0.00000
35.00000 60.00000 0.00000
36.00000 60.00000 0.00000
37.00000 60.00000 0.00000
38.00000 60.00000 0.00000
39.00000 60.00000 0.00000
0.00000 61.00000 0.00000
1.00000 61.00000 0.00236
2.00000 61.00000 0.00141
3.00000 61.00000 0.00000
4.00000 61.00000 0.00000
5.00000 61.00000 0.00000
6.00000 61.00000 0.00000
7.00000 61.00000 0.00000
8.00000 61.00000 0.00000
9.00000 61.00000 0.00000
10.00000 61.00000 0.00000
11.00000 61.00000 0.00249
12.00000 61.00000 0.00146
13.00000 61.00000 0.00000
14.00000 61.00000 0.00000
15.00000 61.00000 0.00000
16.00000 61.00000 0.00000
17.00000 61.00000 0.00000
18.00000 61.00000 0.00000
19.00000 61.00000 0.00000
20.00000 61.00000 0.00000
21.00000 61.00000 0.00242
22.00000 61.00000 0.00141
23.00000 61.00000 0.00000
24.00000 61.00000 0.00000
25.00000 61.00000 0.00000
26.00000 61.00000 0.00000
27.00000 61.00000 0.00000
28.00000 61.00000 0.00000
29.00000 61.00000 0.00000
30.00000 61.00000 0.00000
31.00000 61.00000 0.00243
32.00000 61.00000 0.00139
33.00000 61.00000 0.00000
34.00000 61.00000 0.00000
35.00000 61.00000 0.00000
36.00000 61.00000 0.00000
37.00000 61.00000 0.00000
38.00000 61.00000 0.00000
39.00000 61.00000 0.00000
0.00000 62.00000 0.00000
1.00000 62.00000 0.00000
2.00000 62.00000 0.00201
3.00000 62.00000 0.00141
4.00000 62.00000 0.00000
5.00000 62.00000 0.00000
6.00000 62.00000 0.00000
7.00000 62.00000 0.00000
8.00000 62.00000 0.00000
9.00000 62.00000 0.00000
10.00000 62.00000 0.00000
11.00000 62.00000 0.00000
12.00000 62.00000 0.00215
13.00000 62.00000 0.00146
14.00000 62.00000 0.00000
15.00000 62.00000 0.00000
16.00000 62.00000 0.00000
17.00000 62.00000 0.00000
18.00000 62.00000 0.00000
19.00000 62.00000 0.00000
20.00000 62.00000 0.00000
21.00000 62.00000 0.00000
22.00000 62.00000 0.00209
23.00000 62.00000 0.00141
24.00000 62.00000 0.00000
25.00000 62.00000 0.00000
26.00000 62.00000 0.00000
27.00000 62.00000 0.00000
28.00000 62.00000 0.00000
29.00000 62.00000 0.00000
30.00000 62.00000 0.00000
31.00000 62.00000 0.00000
32.00000 62.00000 0.00207
33.00000 62.00000 0.00139
34.00000 62.00000 0.00000
35.00000 62.00000 0.00000
36.00000 62.00000 0.00000
37.00000 62.00000 0.00000
38.00000 62.00000 0.00000
39.00000 62.00000 0.00000
0.00000 63.00000 0.00000
1.00000 63.00000 0.00000
2.00000 63.00000 0.00000
3.00000 63.00000 0.00201
4.00000 63.00000 0.00141
5.00000 63.00000 0.00000
6.00000 63.00000 0.00000
7.00000 63.00000 0.00000
8.00000 63.00000 0.00000
9.00000 63.00000 0.00000
10.00000 63.00000 0.00000
11.00000 63.00000 0.00000
12.00000 63.00000 0.00000
13.00000 63.00000 0.00215
14.00000 63.00000 0.00146
15.00000 63.00000 0.00000
16.00000 63.00000 0.00000
17.00000 63.00000 0.00000
18.00000 63.00000 0.00000
19.00000 63.00000 0.00000
20.00000 63.00000 0.00000
21.00000 63.00000 0.00000
22.00000 63.00000 0.00000
23.00000 63.00000 0.00209
24.00000 63.00000 0.00141
25.00000 63.00000 0.00000
26.00000 63.00000 0.00000
27.00000 63.00000 0.00000
28.00000 63.00000 0.00000
29.00000 63.00000 0.00000
30.00000 63.00000 0.00000
31.00000 63.00000 0.00000
32.00000 63.00000 0.00000
33.00000 63.00000 0.00207
34.00000 63.00000 0.00139
35.00000 63.00000 0.00000
36.00000 63.00000 0.00000
37.00000 63.00000 0.00000
38.00000 63.00000 0.00000
39.00000 63.00000 0.00000
0.00000 64.00000 0.00000
1.00000 64.00000 0.00000
2.00000 64.00000 0.00000
3.00000 64.00000 0.00000
4.00000 64.00000 0.00201
5.00000 64.00000 0.00141
6.00000 64.00000 0.00000
7.00000 64.00000 0.00000
8.00000 64.00000 0.00000
9.00000 64.00000 0.00000
10.00000 64.00000 0.00000
11.00000 64.00000 0.00000
12.00000 64.00000 0.00000
13.00000 64.00000 0.00000
14.00000 64.00000 0.00215
15.00000 64.00000 0.00146
16.00000 64.00000 0.00000
17.00000 64.00000 0.00000
18.00000 64.00000 0.00000
19.00000 64.00000 0.00000
20.00000 64.00000 0.00000
21.00000 64.00000 0.00000
22.00000 64.00000 0.00000
23.00000 64.00000 0.00000
24.00000 64.00000 0.00209
25.00000 64.00000 0.00141
26.00000 64.00000 0.00000
27.00000 64.00000 0.00000
28.00000 64.00000 0.00000
29.00000 64.00000 0.00000
30.00000 64.00000 0.00000
31.00000 64.00000 0.00000
32.00000 64.00000 0.00000
33.00000 64.00000 0.00000
34.00000 64.00000 0.00207
35.00000 64.00000 0.00139
36.00000 64.00000 0.00000
37.00000 64.00000 0.00000
38.00000 64.00000 0.00000
39.00000 64.00000 0.00000
0.00000 65.00000 0.00000
1.00000 65.00000 0.00000
2.00000 65.00000 0.00000
3.00000 65.00000 0.00000
4.00000 65.00000 0.00000
5.00000 65.00000 0.00201
6.00000 65.00000 0.00141
7.00000 65.00000 0.00000
8.00000 65.00000 0.00000
9.00000 65.00000 0.00000
10.00000 65.00000 0.00000
11.00000 65.00000 0.00000
12.00000 65.00000 0.00000
13.00000 65.00000 0.00000
14.00000 65.00000 0.00000
15.00000 65.00000 0.00215
16.00000 65.00000 0.00146
17.00000 65.00000 0.00000
18.00000 65.00000 0.00000
19.00000 65.00000 0.00000
20.00000 65.00000 0.00000
21.00000 65.00000 0.00000
22.00000 65.00000 0.00000
23.00000 65.00000 0.00000
24.00000 65.00000 0.00000
25.00000 65.00000 0.00209
26.00000 65.00000 0.00141
27.00000 65.00000 0.00000
28.00000 65.00000 0.00000
29.00000 65.00000 0.00000
30.00000 65.00000 0.00000
31.00000 65.00000 0.00000
32.00000 65.00000 0.00000
33.00000 65.00000 0.00000
34.00000 65.00000 0.00000
35.00000 65.00000 0.00207
36.00000 65.00000 0.00139
37.00000 65.00000 0.00000
38.00000 65.00000 0.00000
39.00000 65.00000 0.00000
0.00000 66.00000 0.00000
1.00000 66.00000 0.00000
2.00000 66.00000 0.00000
3.00000 66.00000 0.00000
4.00000 66.00000 0.00000
5.00000 66.00000 0.00000
6.00000 66.00000 0.00201
7.00000 66.00000 0.00141
8.00000 66.00000 0.00000
9.00000 66.00000 0.00000
10.00000 66.00000 0.00000
11.00000 66.00000 0.00000
12.00000 66.00000 0.00000
13.00000 66.00000 0.00000
14.00000 66.00000 0.00000
15.00000 66.00000 0.00000
16.00000 66.00000 0.00215
17.00000 66.00000 0.00146
18.00000 66.00000 0.00000
19.00000 66.00000 0.00000
20.00000 66.00000 0.00000
21.00000 66.00000 0.00000
22.00000 66.00000 0.00000
23.00000 66.00000 0.00000
24.00000 66.00000 0.00000
25.00000 66.00000 0.00000
26.00000 66.00000 0.00209
27.00000 66.00000 0.00141
28.00000 66.00000 0.00000
29.00000 66.00000 0.00000
30.00000 66.00000 0.00000
31.00000 66.00000 0.00000
32.00000 66.00000 0.00000
33.00000 66.00000 0.00000
34.00000 66.00000 0.00000
35.00000 66.00000 0.00000
36.00000 66.00000 0.00207
37.00000 66.00000 0.00139
38.00000 66.00000 0.00000
39.00000 66.00000 0.00000
0.00000 67.00000 0.00000
1.00000 67.00000 0.00000
2.00000 67.00000 0.00000
3.00000 67.00000 0.00000
4.00000 67.00000 0.00000
5.00000 67.00000 0.00000
6.00000 67.00000 0.00000
7.00000 67.00000 0.00201
8.00000 67.00000 0.00141
9.00000 67.00000 0.00000
10.00000 67.00000 0.00000
11.00000 67.00000 0.00000
12.00000 67.00000 0.00000
13.00000 67.00000 0.00000
14.00000 67.00000 0.00000
15.00000 67.00000 0.00000
16.00000 67.00000 0.00000
17.00000 67.00000 0.00215
18.00000 67.00000 0.00146
19.00000 67.00000 0.00000
20.00000 67.00000 0.00000
21.00000 67.00000 0.00000
22.00000 67.00000 0.00000
23.00000 67.00000 0.00000
24.00000 67.00000 0.00000
25.00000 67.00000 0.00000
26.00000 67.00000 0.00000
27.00000 67.00000 0.00209
28.00000 67.00000 0.00141
29.00000 67.00000 0.00000
30.00000 67.00000 0.00000
31.00000 67.00000 0.00000
32.00000 67.00000 0.00000
33.00000 67.00000 0.00000
34.00000 67.00000 0.00000
35.00000 67.00000 0.00000
36.00000 67.00000 0.00000
37.00000 67.00000 0.00207
38.00000 67.00000 0.00139
39.00000 67.00000 0.00000
0.00000 68.00000 0.00000
1.00000 68.00000 0.00000
2.00000 68.00000 0.00000
3.00000 68.00000 0.00000
4.00000 68.00000 0.00000
5.00000 68.00000 0.00000
6.00000 68.00000 0.00000
7.00000 68.00000 0.00000
8.00000 68.00000 0.00201
9.00000 68.00000 0.00141
10.00000 68.00000 0.00000
11.00000 68.00000 0.00000
12.00000 68.00000 0.00000
13.00000 68.00000 0.00000
14.00000 68.00000 0.00000
15.00000 68.00000 0.00000
16.00000 68.00000 0.00000
17.00000 68.00000 0.00000
18.00000 68.00000 0.00215
19.00000 68.00000 0.00146
20.00000 68.00000 0.00000
21.00000 68.00000 0.00000
22.00000 68.00000 0.00000
23.00000 68.00000 0.00000
24.00000 68.00000 0.00000
25.00000 68.00000 0.00000
26.00000 68.00000 0.00000
27.00000 68.00000 0.00000
28.00000 68.00000 0.00209
29.00000 68.00000 0.00141
30.00000 68.00000 0.00000
31.00000 68.00000 0.00000
32.00000 68.00000 0.00000
33.00000 68.00000 0.00000
34.00000 68.00000 0.00000
35.00000 68.00000 0.00000
36.00000 68.00000 0.00000
37.00000 68.00000 0.00000
38.00000 68.00000 0.00207
39.00000 68.00000 0.00139
0.00000 69.00000 0.00139
1.00000 69.00000 0.00000
2.00000 69.00000 0.00000
3.00000 69.00000 0.00000
4.00000 69.00000 0.00000
5.00000 69.00000 0.00000
6.00000 69.00000 0.00000
7.00000 69.00000 0.00000
8.00000 69.00000 0.00000
9.00000 69.00000 0.00201
10.00000 69.00000 0.00141
11.00000 69.00000 0.00000
12.00000 69.00000 0.00000
13.00000 69.00000 0.00000
14.00000 69.00000 0.00000
15.00000 69.00000 0.00000
16.00000 69.00000 0.00000
17.00000 69.00000 0.00000
18.00000 69.00000 0.00000
19.00000 69.00000 0.00215
20.00000 69.00000 0.00146
21.00000 69.00000 0.00000
22.00000 69.00000 0.00000
23.00000 69.00000 0.00000
24.00000 69.00000 0.00000
25.00000 69.00000 0.00000
26.00000 69.00000 0.00000
27.00000 69.00000 0.00000
28.00000 69.00000 0.00000
29.00000 69.00000 0.00209
30.00000 69.00000 0.00141
31.00000 69.00000 0.00000
32.00000 69.00000 0.00000
33.00000 69.00000 0.00000
34.00000 69.00000 0.00000
35.00000 69.00000 0.00000
36.00000 69.00000 0.00000
37.00000 69.00000 0.00000
38.00000 69.00000 0.00000
39.00000 69.00000 0.00207
0.00000 70.00000 0.00207
1.00000 70.00000 0.00071
2.00000 70.00000 0.00000
3.00000 70.00000 0.00000
4.00000 70.00000 0.00000
5.00000 70.00000 0.00000
6.00000 70.00000 0.00000
7.00000 70.00000 0.00000
8.00000 70.00000 0.00000
9.00000 70.00000 0.00000
10.00000 70.00000 0.00201
11.00000 70.00000 0.00070
12.00000 70.00000 0.00000
13.00000 70.00000 0.00000
14.00000 70.00000 0.00000
15.00000 70.00000 0.00000
16.00000 70.00000 0.00000
17.00000 70.00000 0.00000
18.00000 70.00000 0.00000
19.00000 70.00000 0.00000
20.00000 70.00000 0.00215
21.00000 70.00000 0.00075
22.00000 70.00000 0.00000
23.00000 70.00000 0.00000
24.00000 70.00000 0.00000
25.00000 70.00000 0.00000
26.00000 70.00000 0.00000
27.00000 70.00000 0.00000
28.00000 70.00000 0.00000
29.00000 70.00000 0.00000
30.00000 70.00000 0.00209
31.00000 70.00000 0.00073
32.00000 70.00000 0.00000
33.00000 70.00000 0.00000
34.00000 70.00000 0.00000
35.00000 70.00000 0.00000
36.00000 70.00000 0.00000
37.00000 70.00000 0.00000
38.00000 70.00000 0.00000
39.00000 70.00000 0.00000
0.00000 71.00000 0.00000
1.00000 71.00000 0.00104
2.00000 71.00000 0.00061
3.00000 71.00000 0.00000
4.00000 71.00000 0.00000
5.00000 71.00000 0.00000
6.00000 71.00000 0.00000
7.00000 71.00000 0.00000
8.00000 71.00000 0.00000
9.00000 71.00000 0.00000
10.00000 71.00000 0.00000
11.00000 71.00000 0.00101
12.00000 71.00000 0.00060
13.00000 71.00000 0.00000
14.00000 71.00000 0.00000
15.00000 71.00000 0.00000
16.00000 71.00000 0.00000
17.00000 71.00000 0.00000
18.00000 71.00000 0.00000
19.00000 71.00000 0.00000
20.00000 71.00000 0.00000
21.00000 71.00000 0.00110
22.00000 71.00000 0.00064
23.00000 71.00000 0.00000
24.00000 71.00000 0.00000
25.00000 71.00000 0.00000
26.00000 71.00000 0.00000
27.00000 71.00000 0.00000
28.00000 71.00000 0.00000
29.00000 71.00000 0.00000
30.00000 71.00000 0.00000
31.00000 71.00000 0.00106
32.00000 71.00000 0.00063
33.00000 71.00000 0.00000
34.00000 71.00000 0.00000
35.00000 71.00000 0.00000
36.00000 71.00000 0.00000
37.00000 71.00000 0.00000
38.00000 71.00000 0.00000
39.00000 71.00000 0.00000
0.00000 72.00000 0.00000
1.00000 72.00000 0.00000
2.00000 72.00000 0.00089
3.00000 72.00000 0.00061
4.00000 72.00000 0.00000
5.00000 72.00000 0.00000
6.00000 72.00000 0.00000
7.00000 72.00000 0.00000
8.00000 72.00000 0.00000
9.00000 72.00000 0.00000
10.00000 72.00000 0.00000
11.00000 72.00000 0.00000
12.00000 72.00000 0.00085
13.00000 72.00000 0.00060
14.00000 72.00000 0.00000
15.00000 72.00000 0.00000
16.00000 72.00000 0.00000
17.00000 72.00000 0.00000
18.00000 72.00000 0.00000
19.00000 72.00000 0.00000
20.00000 72.00000 0.00000
21.00000 72.00000 0.00000
22.00000 72.00000 0.00094
23.00000 72.00000 0.00064
24.00000 72.00000 0.00000
25.00000 72.00000 0.00000
26.00000 72.00000 0.00000
27.00000 72.00000 0.00000
28.00000 72.00000 0.00000
29.00000 72.00000 0.00000
30.00000 72.00000 0.00000
31.00000 72.00000 0.00000
32.00000 72.00000 0.00091
33.00000 72.00000 0.00063
34.00000 72.00000 0.00000
35.00000 72.00000 0.00000
36.00000 72.00000 0.00000
37.00000 72.00000 0.00000
38.00000 72.00000 0.00000
39.00000 72.00000 0.00000
0.00000 73.00000 0.00000
1.00000 73.00000 0.00000
2.00000 73.00000 0.00000
3.00000 73.00000 0.00089
4.00000 73.00000 0.00061
5.00000 73.00000 0.00000
6.00000 73.00000 0.00000
7.00000 73.00000 0.00000
8.00000 73.00000 0.00000
9.00000 73.00000 0.00000
10.00000 73.00000 0.00000
11.00000 73.00000 0.00000
12.00000 73.00000 0.00000
13.00000 73.00000 0.00085
14.00000 73.00000 0.00060
15.00000 73.00000 0.00000
16.00000 73.00000 0.00000
17.00000 73.00000 0.00000
18.00000 73.00000 0.00000
19.00000 73.00000 0.00000
20.00000 73.00000 0.00000
21.00000 73.00000 0.00000
22.00000 73.00000 0.00000
23.00000 73.00000 0.00094
24.00000 73.00000 0.00064
25.00000 73.00000 0.00000
26.00000 73.00000 0.00000
27.00000 73.00000 0.00000
28.00000 73.00000 0.00000
29.00000 73.00000 0.00000
30.00000 73.00000 0.00000
31.00000 73.00000 0.00000
32.00000 73.00000 0.00000
33.00000 73.00000 0.00091
34.00000 73.00000 0.00063
35.00000 73.00000 0.00000
36.00000 73.00000 0.00000
37.00000 73.00000 0.00000
38.00000 73.00000 0.00000
39.00000 73.00000 0.00000
0.00000 74.00000 0.00000
1.00000 74.00000 0.00000
2.00000 74.00000 0.00000
3.00000 74.00000 0.00000
4.00000 74.00000 0.00089
5.00000 74.00000 0.00061
6.00000 74.00000 0.00000
7.00000 74.00000 0.00000
8.00000 74.00000 0.00000
9.00000 74.00000 0.00000
10.00000 74.00000 0.00000
11.00000 74.00000 0.00000
12.00000 74.00000 0.00000
13.00000 74.00000 0.00000
14.00000 74.00000 0.00085
15.00000 74.00000 0.00060
16.00000 74.00000 0.00000
17.00000 74.00000 0.00000
18.00000 74.00000 0.00000
19.00000 74.00000 0.00000
20.00000 74.00000 0.00000
21.00000 74.00000 0.00000
22.00000 74.00000 0.00000
23.00000 74.00000 0.00000
24.00000 74.00000 0.00094
25.00000 74.00000 0.00064
26.00000 74.00000 0.00000
27.00000 74.00000 0.00000
28.00000 74.00000 0.00000
29.00000 74.00000 0.00000
30.00000 74.00000 0.00000
31.00000 74.00000 0.00000
32.00000 74.00000 0.00000
33.00000 74.00000 0.00000
34.00000 74.00000 0.00091
35.00000 74.00000 0.00063
36.00000 74.00000 0.00000
37.00000 74.00000 0.00000
38.00000 74.00000 0.00000
39.00000 74.00000 0.00000
0.00000 75.00000 0.00000
1.00000 75.00000 0.00000
2.00000 75.00000 0.00000
3.00000 75.00000 0.00000
4.00000 75.00000 0.00000
5.00000 75.00000 0.00089
6.00000 75.00000 0.00061
7.00000 75.00000 0.00000
8.00000 75.00000 0.00000
9.00000 75.00000 0.00000
10.00000 75.00000 0.00000
11.00000 75.00000 0.00000
12.00000 75.00000 0.00000
13.00000 75.00000 0.00000
14.00000 75.00000 0.00000
15.00000 75.00000 0.00085
16.00000 75.00000 0.00060
17.00000 75.00000 0.00000
18.00000 75.00000 0.00000
19.00000 75.00000 0.00000
20.00000 75.00000 0.00000
21.00000 75.00000 0.00000
22.00000 75.00000 0.00000
23.00000 75.00000 0.00000
24.00000 75.00000 0.00000
25.00000 75.00000 0.00094
26.00000 75.00000 0.00064
27.00000 75.00000 0.00000
28.00000 75.00000 0.00000
29.00000 75.00000 0.00000
30.00000 75.00000 0.00000
31.00000 75.00000 0.00000
32.00000 75.00000 0.00000
33.00000 75.00000 0.00000
34.00000 75.00000 0.00000
35.00000 75.00000 0.00091
36.00000 75.00000 0.00063
37.00000 75.00000 0.00000
38.00000 75.00000 0.00000
39.00000 75.00000 0.00000
0.00000 76.00000 0.00000
1.00000 76.00000 0.00000
2.00000 76.00000 0.00000
3.00000 76.00000 0.00000
4.00000 76.00000 0.00000
5.00000 76.00000 0.00000
6.00000 76.00000 0.00089
7.00000 76.00000 0.00061
8.00000 76.00000 0.00000
9.00000 76.00000 0.00000
10.00000 76.00000 0.00000
11.00000 76.00000 0.00000
12.00000 76.00000 0.00000
13.00000 76.00000 0.00000
14.00000 76.00000 0.00000
15.00000 76.00000 0.00000
16.00000 76.00000 0.00085
17.00000 76.00000 0.00060
18.00000 76.00000 0.00000
19.00000 76.00000 0.00000
20.00000 76.00000 0.00000
21.00000 76.00000 0.00000
22.00000 76.00000 0.00000
23.00000 76.00000 0.00000
24.00000 76.00000 0.00000
25.00000 76.00000 0.00000
26.00000 76.00000 0.00094
27.00000 76.00000 0.00064
28.00000 76.00000 0.00000
29.00000 76.00000 0.00000
30.00000 76.00000 0.00000
31.00000 76.00000 0.00000
32.00000 76.00000 0.00000
33.00000 76.00000 0.00000
34.00000 76.00000 0.00000
35.00000 76.00000 0.00000
36.00000 76.00000 0.00091
37.00000 76.00000 0.00063
38.00000 76.00000 0.00000
39.00000 76.00000 0.00000
0.00000 77.00000 0.00000
1.00000 77.00000 0.00000
2.00000 77.00000 0.00000
3.00000 77.00000 0.00000
4.00000 77.00000 0.00000
5.00000 77.00000 0.00000
6.00000 77.00000 0.00000
7.00000 77.00000 0.00089
8.00000 77.00000 0.00061
9.00000 77.00000 0.00000
10.00000 77.00000 0.00000
11.00000 77.00000 0.00000
12.00000 77.00000 0.00000
13.00000 77.00000 0.00000
14.00000 77.00000 0.00000
15.00000 77.00000 0.00000
16.00000 77.00000 0.00000
17.00000 77.00000 0.00085
18.00000 77.00000 0.00060
19.00000 77.00000 0.00000
20.00000 77.00000 0.00000
21.00000 77.00000 0.00000
22.00000 77.00000 0.00000
23.00000 77.00000 0.00000
24.00000 77.00000 0.00000
25.00000 77.00000 0.00000
26.00000 77.00000 0.00000
27.00000 77.00000 0.00094
28.00000 77.00000 0.00064
29.00000 77.00000 0.00000
30.00000 77.00000 0.00000
31.00000 77.00000 0.00000
32.00000 77.00000 0.00000
33.00000 77.00000 0.00000
34.00000 77.00000 0.00000
35.00000 77.00000 0.00000
36.00000 77.00000 0.00000
37.00000 77.00000 0.00091
38.00000 77.00000 0.00063
39.00000 77.00000 0.00000
0.00000 78.00000 0.00000
1.00000 78.00000 0.00000
2.00000 78.00000 0.00000
3.00000 78.00000 0.00000
4.00000 78.00000 0.00000
5.00000 78.00000 0.00000
6.00000 78.00000 0.00000
7.00000 78.00000 0.00000
8.00000 78.00000 0.00089
9.00000 78.00000 0.00061
10.00000 78.00000 0.00000
11.00000 78.00000 0.00000
12.00000 78.00000 0.00000
13.00000 78.00000 0.00000
14.00000 78.00000 0.00000
15.00000 78.00000 0.00000
16.00000 78.00000 0.00000
17.00000 78.00000 0.00000
18.00000 78.00000 0.00085
19.00000 78.00000 0.00060
20.00000 78.00000 0.00000
21.00000 78.00000 0.00000
22.00000 78.00000 0.00000
23.00000 78.00000 0.00000
24.00000 78.00000 0.00000
25.00000 78.00000 0.00000
26.00000 78.00000 0.00000
27.00000 78.00000 0.00000
28.00000 78.00000 0.00094
29.00000 78.00000 0.00064
30.00000 78.00000 0.00000
31.00000 78.00000 0.00000
32.00000 78.00000 0.00000
33.00000 78.00000 0.00000
34.00000 78.00000 0.00000
35.00000 78.00000 0.00000
36.00000 78.00000 0.00000
37.00000 78.00000 0.00000
38.00000 78.00000 0.00091
39.00000 78.00000 0.00063
0.00000 79.00000 0.00063
1.00000 79.00000 0.00000
2.00000 79.00000 0.00000
3.00000 79.00000 0.00000
4.00000 79.00000 0.00000
5.00000 79.00000 0.00000
6.00000 79.00000 0.00000
7.00000 79.00000 0.00000
8.00000 79.00000 0.00000
9.00000 79.00000 0.00089
10.00000 79.00000 0.00061
11.00000 79.00000 0.00000
12.00000 79.00000 0.00000
13.00000 79.00000 0.00000
14.00000 79.00000 0.00000
15.00000 79.00000 0.00000
16.00000 79.00000 0.00000
17.00000 79.00000 0.00000
18.00000 79.00000 0.00000
19.00000 79.00000 0.00085
20.00000 79.00000 0.00060
21.00000 79.00000 0.00000
22.00000 79.00000 0.00000
23.00000 79.00000 0.00000
24.00000 79.00000 0.00000
25.00000 79.00000 0.00000
26.00000 79.00000 0.00000
27.00000 79.00000 0.00000
28.00000 79.00000 0.00000
29.00000 79.00000 0.00094
30.00000 79.00000 0.00064
31.00000 79.00000 0.00000
32.00000 79.00000 0.00000
33.00000 79.00000 0.00000
34.00000 79.00000 0.00000
35.00000 79.00000 0.00000
36.00000 79.00000 0.00000
37.00000 79.00000 0.00000
38.00000 79.00000 0.00000
39.00000 79.00000 0.00091
0.00000 80.00000 0.00091
1.00000 80.00000 0.00031
2.00000 80.00000 0.00000
3.00000 80.00000 0.00000
4.00000 80.00000 0.00000
5.00000 80.00000 0.00000
6.00000 80.00000 0.00000
7.00000 80.00000 0.00000
8.00000 80.00000 0.00000
9.00000 80.00000 0.00000
10.00000 80.00000 0.00089
11.00000 80.00000 0.00032
12.00000 80.00000 0.00000
13.00000 80.00000 0.00000
14.00000 80.00000 0.00000
15.00000 80.00000 0.00000
16.00000 80.00000 0.00000
17.00000 80.00000 0.00000
18.00000 80.00000 0.00000
19.00000 80.00000 0.00000
20.00000 80.00000 0.00085
21.00000 80.00000 0.00030
22.00000 80.00000 0.00000
23.00000 80.00000 0.00000
24.00000 80.00000 0.00000
25.00000 80.00000 0.00000
26.00000 80.00000 0.00000
27.00000 80.00000 0.00000
28.00000 80.00000 0.00000
29.00000 80.00000 0.00000
30.00000 80.00000 0.00094
31.00000 80.00000 0.00033
32.00000 80.00000 0.00000
33.00000 80.00000 0.00000
34.00000 80.00000 0.00000
35.00000 80.00000 0.00000
36.00000 80.00000 0.00000
37.00000 80.00000 0.00000
38.00000 80.00000 0.00000
39.00000 80.00000 0.00000
0.00000 81.00000 0.00000
1.00000 81.00000 0.00047
2.00000 81.00000 0.00027
3.00000 81.00000 0.00000
4.00000 81.00000 0.00000
5.00000 81.00000 0.00000
6.00000 81.00000 0.00000
7.00000 81.00000 0.00000
8.00000 81.00000 0.00000
9.00000 81.00000 0.00000
10.00000 81.00000 0.00000
11.00000 81.00000 0.00045
12.00000 81.00000 0.00028
13.00000 81.00000 0.00000
14.00000 81.00000 0.00000
15.00000 81.00000 0.00000
16.00000 81.00000 0.00000
17.00000 81.00000 0.00000
18.00000 81.00000 0.00000
19.00000 81.00000 0.00000
20.00000 81.00000 0.00000
21.00000 81.00000 0.00043
22.00000 81.00000 0.00026
23.00000 81.00000 0.00000
24.00000 81.00000 0.00000
25.00000 81.00000 0.00000
26.00000 81.00000 0.00000
27.00000 81.00000 0.00000
28.00000 81.00000 0.00000
29.00000 81.00000 0.00000
30.00000 81.00000 0.00000
31.00000 81.00000 0.00048
32.00000 81.00000 0.00028
33.00000 81.00000 0.00000
34.00000 81.00000 0.00000
35.00000 81.00000 0.00000
36.00000 81.00000 0.00000
37.00000 81.00000 0.00000
38.00000 81.00000 0.00000
39.00000 81.00000 0.00000
0.00000 82.00000 0.00000
1.00000 82.00000 0.00000
2.00000 82.00000 0.00041
3.00000 82.00000 0.00027
4.00000 82.00000 0.00000
5.00000 82.00000 0.00000
6.00000 82.00000 0.00000
7.00000 82.00000 0.00000
8.00000 82.00000 0.00000
9.00000 82.00000 0.00000
10.00000 82.00000 0.00000
11.00000 82.00000 0.00000
12.00000 82.00000 0.00039
13.00000 82.00000 0.00028
14.00000 82.00000 0.00000
15.00000 82.00000 0.00000
16.00000 82.00000 0.00000
17.00000 82.00000 0.00000
18.00000 82.00000 0.00000
19.00000 82.00000 0.00000
20.00000 82.00000 0.00000
21.00000 82.00000 0.00000
22.00000 82.00000 0.00037
23.00000 82.00000 0.00026
24.00000 82.00000 0.00000
25.00000 82.00000 0.00000
26.00000 82.00000 0.00000
27.00000 82.00000 0.00000
28.00000 82.00000 0.00000
29.00000 82.00000 0.00000
30.00000 82.00000 0.00000
31.00000 82.00000 0.00000
32.00000 82.00000 0.00042
33.00000 82.00000 0.00028
34.00000 82.00000 0.00000
35.00000 82.00000 0.00000
36.00000 82.00000 0.00000
37.00000 82.00000 0.00000
38.00000 82.00000 0.00000
39.00000 82.00000 0.00000
0.00000 83.00000 0.00000
1.00000 83.00000 0.00000
2.00000 83.00000 0.00000
3.00000 83.00000 0.00041
4.00000 83.00000 0.00027
5.00000 83.00000 0.00000
6.00000 83.00000 0.00000
7.00000 83.00000 0.00000
8.00000 83.00000 0.00000
9.00000 83.00000 0.00000
10.00000 83.00000 0.00000
11.00000 83.00000 0.00000
12.00000 83.00000 0.00000
13.00000 83.00000 0.00039
14.00000 83.00000 0.00028
15.00000 83.00000 0.00000
16.00000 83.00000 0.00000
17.00000 83.00000 0.00000
18.00000 83.00000 0.00000
19.00000 83.00000 0.00000
20.00000 83.00000 0.00000
21.00000 83.00000 0.00000
22.00000 83.00000 0.00000
23.00000 83.00000 0.00037
24.00000 83.00000 0.00026
25.00000 83.00000 0.00000
26.00000 83.00000 0.00000
27.00000 83.00000 0.00000
28.00000 83.00000 0.00000
29.00000 83.00000 0.00000
30.00000 83.00000 0.00000
31.00000 83.00000 0.00000
32.00000 83.00000 0.00000
33.00000 83.00000 0.00042
34.00000 83.00000 0.00028
35.00000 83.00000 0.00000
36.00000 83.00000 0.00000
37.00000 83.00000 0.00000
38.00000 83.00000 0.00000
39.00000 83.00000 0.00000
0.00000 84.00000 0.00000
1.00000 84.00000 0.00000
2.00000 84.00000 0.00000
3.00000 84.00000 0.00000
4.00000 84.00000 0.00041
5.00000 84.00000 0.00027
6.00000 84.00000 0.00000
7.00000 84.00000 0.00000
8.00000 84.00000 0.00000
9.00000 84.00000 0.00000
10.00000 84.00000 0.00000
11.00000 84.00000 0.00000
12.00000 84.00000 0.00000
13.00000 84.00000 0.00000
14.00000 84.00000 0.00039
15.00000 84.00000 0.00028
16.00000 84.00000 0.00000
17.00000 84.00000 0.00000
18.00000 84.00000 0.00000
19.00000 84.00000 0.00000
20.00000 84.00000 0.00000
21.00000 84.00000 0.00000
22.00000 84.00000 0.00000
23.00000 84.00000 0.00000
24.00000 84.00000 0.00037
25.00000 84.00000 0.00026
26.00000 84.00000 0.00000
27.00000 84.00000 0.00000
28.00000 84.00000 0.00000
29.00000 84.00000 0.00000
30.00000 84.00000 0.00000
31.00000 84.00000 0.00000
32.00000 84.00000 0.00000
33.00000 84.00000 0.00000
34.00000 84.00000 0.00042
35.00000 84.00000 0.00028
36.00000 84.00000 0.00000
37.00000 84.00000 0.00000
38.00000 84.00000 0.00000
39.00000 84.00000 0.00000
0.00000 85.00000 0.00000
1.00000 85.00000 0.00000
2.00000 85.00000 0.00000
3.00000 85.00000 0.00000
4.00000 85.00000 0.00000
5.00000 85.00000 0.00041
6.00000 85.00000 0.00027
7.00000 85.00000 0.00000
8.00000 85.00000 0.00000
9.00000 85.00000 0.00000
10.00000 85.00000 0.00000
11.00000 85.00000 0.00000
12.00000 85.00000 0.00000
13.00000 85.00000 0.00000
14.00000 85.00000 0.00000
15.00000 85.00000 0.00039
16.00000 85.00000 0.00028
17.00000 85.00000 0.00000
18.00000 85.00000 0.00000
19.00000 85.00000 0.00000
20.00000 85.00000 0.00000
21.00000 85.00000 0.00000
22.00000 85.00000 0.00000
23.00000 85.00000 0.00000
24.00000 85.00000 0.00000
25.00000 85.00000 0.00037
26.00000 85.00000 0.00026
27.00000 85.00000 0.00000
28.00000 85.00000 0.00000
29.00000 85.00000 0.00000
30.00000 85.00000 0.00000
31.00000 85.00000 0.00000
32.00000 85.00000 0.00000
33.00000 85.00000 0.00000
34.00000 85.00000 0.00000
35.00000 85.00000 0.00042
36.00000 85.00000 0.00028
37.00000 85.00000 0.00000
38.00000 85.00000 0.00000
39.00000 85.00000 0.00000
0.00000 86.00000 0.00000
1.00000 86.00000 0.00000
2.00000 86.00000 0.00000
3.00000 86.00000 0.00000
4.00000 86.00000 0.00000
5.00000 86.00000 0.00000
6.00000 86.00000 0.00041
7.00000 86.00000 0.00027
8.00000 86.00000 0.00000
9.00000 86.00000 0.00000
10.00000 86.00000 0.00000
11.00000 86.00000 0.00000
12.00000 86.00000 0.00000
13.00000 86.00000 0.00000
14.00000 86.00000 0.00000
15.00000 86.00000 0.00000
16.00000 86.00000 0.00039
17.00000 86.00000 0.00028
18.00000 86.00000 0.00000
19.00000 86.00000 0.00000
20.00000 86.00000 0.00000
21.00000 86.00000 0.00000
22.00000 86.00000 0.00000
23.00000 86.00000 0.00000
24.00000 86.00000 0.00000
25.00000 86.00000 0.00000
26.00000 86.00000 0.00037
27.00000 86.00000 0.00026
28.00000 86.00000 0.00000
29.00000 86.00000 0.00000
30.00000 86.00000 0.00000
31.00000 86.00000 0.00000
32.00000 86.00000 0.00000
33.00000 86.00000 0.00000
34.00000 86.00000 0.00000
35.00000 86.00000 0.00000
36.00000 86.00000 0.00042
37.00000 86.00000 0.00028
38.00000 86.00000 0.00000
39.00000 86.00000 0.00000
0.00000 87.00000 0.00000
1.00000 87.00000 0.00000
2.00000 87.00000 0.00000
3.00000 87.00000 0.00000
4.00000 87.00000 0.00000
5.00000 87.00000 0.00000
6.00000 87.00000 0.00000
7.00000 87.00000 0.00041
8.00000 87.00000 0.00027
9.00000 87.00000 0.00000
10.00000 87.00000 0.00000
11.00000 87.00000 0.00000
12.00000 87.00000 0.00000
13.00000 87.00000 0.00000
14.00000 87.00000 0.00000
15.00000 87.00000 0.00000
16.00000 87.00000 0.00000
17.00000 87.00000 0.00039
18.00000 87.00000 0.00028
19.00000 87.00000 0.00000
20.00000 87.00000 0.00000
21.00000 87.00000 0.00000
22.00000 87.00000 0.00000
23.00000 87.00000 0.00000
24.00000 87.00000 0.00000
25.00000 87.00000 0.00000
26.00000 87.00000 0.00000
27.00000 87.00000 0.00037
28.00000 87.00000 0.00026
29.00000 87.00000 0.00000
30.00000 87.00000 0.00000
31.00000 87.00000 0.00000
32.00000 87.00000 0.00000
33.00000 87.00000 0.00000
34.00000 87.00000 0.00000
35.00000 87.00000 0.00000
36.00000 87.00000 0.00000
37.00000 87.00000 0.00042
38.00000 87.00000 0.00028
39.00000 87.00000 0.00000
0.00000 88.00000 0.00000
1.00000 88.00000 0.00000
2.00000 88.00000 0.00000
3.00000 88.00000 0.00000
4.00000 88.00000 0.00000
5.00000 88.00000 0.00000
6.00000 88.00000 0.00000
7.00000 88.00000 0.00000
8.00000 88.00000 0.00041
9.00000 88.00000 0.00027
10.00000 88.00000 0.00000
11.00000 88.00000 0.00000
12.00000 88.00000 0.00000
13.00000 88.00000 0.00000
14.00000 88.00000 0.00000
15.00000 88.00000 0.00000
16.00000 88.00000 0.00000
17.00000 88.00000 0.00000
18.00000 88.00000 0.00039
19.00000 88.00000 0.00028
20.00000 88.00000 0.00000
21.00000 88.00000 0.00000
22.00000 88.00000 0.00000
23.00000 88.00000 0.00000
24.00000 88.00000 0.00000
25.00000 88.00000 0.00000
26.00000 88.00000 0.00000
27.00000 88.00000 0.00000
28.00000 88.00000 0.00037
29.00000 88.00000 0.00026
30.00000 88.00000 0.00000
31.00000 88.00000 0.00000
32.00000 88.00000 0.00000
33.00000 88.00000 0.00000
34.00000 88.00000 0.00000
35.00000 88.00000 0.00000
36.00000 88.00000 0.00000
37.00000 88.00000 0.00000
38.00000 88.00000 0.00042
39.00000 88.00000 0.00028
0.00000 89.00000 0.00028
1.00000 89.00000 0.00000
2.00000 89.00000 0.00000
3.00000 89.00000 0.00000
4.00000 89.00000 0.00000
5.00000 89.00000 0.00000
6.00000 89.00000 0.00000
7.00000 89.00000 0.00000
8.00000 89.00000 0.00000
9.00000 89.00000 0.00041
10.00000 89.00000 0.00027
11.00000 89.00000 0.00000
12.00000 89.00000 0.00000
13.00000 89.00000 0.00000
14.00000 89.00000 0.00000
15.00000 89.00000 0.00000
16.00000 89.00000 0.00000
17.00000 89.00000 0.00000
18.00000 89.00000 0.00000
19.00000 89.00000 0.00039
20.00000 89.00000 0.00028
21.00000 89.00000 0.00000
22.00000 89.00000 0.00000
23.00000 89.00000 0.00000
24.00000 89.00000 0.00000
25.00000 89.00000 0.00000
26.00000 89.00000 0.00000
27.00000 89.00000 0.00000
28.00000 89.00000 0.00000
29.00000 89.00000 0.00037
30.00000 89.00000 0.00026
31.00000 89.00000 0.00000
32.00000 89.00000 0.00000
33.00000 89.00000 0.00000
34.00000 89.00000 0.00000
35.00000 89.00000 0.00000
36.00000 89.00000 0.00000
37.00000 89.00000 0.00000
38.00000 89.00000 0.00000
39.00000 89.00000 0.00042
0.00000 90.00000 0.00042
1.00000 90.00000 0.00014
2.00000 90.00000 0.00000
3.00000 90.00000 0.00000
4.00000 90.00000 0.00000
5.00000 90.00000 0.00000
6.00000 90.00000 0.00000
7.00000 90.00000 0.00000
8.00000 90.00000 0.00000
9.00000 90.00000 0.00000
10.00000 90.00000 0.00041
11.00000 90.00000 0.00014
12.00000 90.00000 0.00000
13.00000 90.00000 0.00000
14.00000 90.00000 0.00000
15.00000 90.00000 0.00000
16.00000 90.00000 0.00000
17.00000 90.00000 0.00000
18.00000 90.00000 0.00000
19.00000 90.00000 0.00000
20.00000 90.00000 0.00039
21.00000 90.00000 0.00015
22.00000 90.00000 0.00000
23.00000 90.00000 0.00000
24.00000 90.00000 0.00000
25.00000 90.00000 0.00000
26.00000 90.00000 0.00000
27.00000 90.00000 0.00000
28.00000 90.00000 0.00000
29.00000 90.00000 0.00000
30.00000 90.00000 0.00037
31.00000 90.00000 0.00013
32.00000 90.00000 0.00000
33.00000 90.00000 0.00000
34.00000 90.00000 0.00000
35.00000 90.00000 0.00000
36.00000 90.00000 0.00000
37.00000 90.00000 0.00000
38.00000 90.00000 0.00000
39.00000 90.00000 0.00000
0.00000 91.00000 0.00000
1.00000 91.00000 0.00021
2.00000 91.00000 0.00012
3.00000 91.00000 0.00000
4.00000 91.00000 0.00000
5.00000 91.00000 0.00000
6.00000 91.00000 0.00000
7.00000 91.00000 0.00000
8.00000 91.00000 0.00000
9.00000 91.00000 0.00000
10.00000 91.00000 0.00000
11.00000 91.00000 0.00021
12.00000 91.00000 0.00012
13.00000 91.00000 0.00000
14.00000 91.00000 0.00000
15.00000 91.00000 0.00000
16.00000 91.00000 0.00000
17.00000 91.00000 0.00000
18.00000 91.00000 0.00000
19.00000 91.00000 0.00000
20.00000 91.00000 0.00000
21.00000 91.00000 0.00020
22.00000 91.00000 0.00013
23.00000 91.00000 0.00000
24.00000 91.00000 0.00000
25.00000 91.00000 0.00000
26.00000 91.00000 0.00000
27.00000 91.00000 0.00000
28.00000 91.00000 0.00000
29.00000 91.00000 0.00000
30.00000 91.00000 0.00000
31.00000 91.00000 0.00019
32.00000 91.00000 0.00011
33.00000 91.00000 0.00000
34.00000 91.00000 0.00000
35.00000 91.00000 0.00000
36.00000 91.00000 0.00000
37.00000 91.00000 0.00000
38.00000 91.00000 0.00000
39.00000 91.00000 0.00000
0.00000 92.00000 0.00000
1.00000 92.00000 0.00000
2.00000 92.00000 0.00018
3.00000 92.00000 0.00012
4.00000 92.00000 0.00000
5.00000 92.00000 0.00000
6.00000 92.00000 0.00000
7.00000 92.00000 0.00000
8.00000 92.00000 0.00000
9.00000 92.00000 0.00000
10.00000 92.00000 0.00000
11.00000 92.00000 0.00000
12.00000 92.00000 0.00018
13.00000 92.00000 0.00012
14.00000 92.00000 0.00000
15.00000 92.00000 0.00000
16.00000 92.00000 0.00000
17.00000 92.00000 0.00000
18.00000 92.00000 0.00000
19.00000 92.00000 0.00000
20.00000 92.00000 0.00000
21.00000 92.00000 0.00000
22.00000 92.00000 0.00017
23.00000 92.00000 0.00013
24.00000 92.00000 0.00000
25.00000 92.00000 0.00000
26.00000 92.00000 0.00000
27.00000 92.00000 0.00000
28.00000 92.00000 0.00000
29.00000 92.00000 0.00000
30.00000 92.00000 0.00000
31.00000 92.00000 0.00000
32.00000 92.00000 0.00017
33.00000 92.00000 0.00011
34.00000 92.00000 0.00000
35.00000 92.00000 0.00000
36.00000 92.00000 0.00000
37.00000 92.00000 0.00000
38.00000 92.00000 0.00000
39.00000 92.00000 0.00000
0.00000 93.00000 0.00000
1.00000 93.00000 0.00000
2.00000 93.00000 0.00000
3.00000 93.00000 0.00018
4.00000 93.00000 0.00012
5.00000 93.00000 0.00000
6.00000 93.00000 0.00000
7.00000 93.00000 0.00000
8.00000 93.00000 0.00000
9.00000 93.00000 0.00000
10.00000 93.00000 0.00000
11.00000 93.00000 0.00000
12.00000 93.00000 0.00000
13.00000 93.00000 0.00018
14.00000 93.00000 0.00012
15.00000 93.00000 0.00000
16.00000 93.00000 0.00000
17.00000 93.00000 0.00000
18.00000 93.00000 0.00000
19.00000 93.00000 0.00000
20.00000 93.00000 0.00000
21.00000 93.00000 0.00000
22.00000 93.00000 0.00000
23.00000 93.00000 0.00017
24.00000 93.00000 0.00013
25.00000 93.00000 0.00000
26.00000 93.00000 0.00000
27.00000 93.00000 0.00000
28.00000 93.00000 0.00000
29.00000 93.00000 0.00000
30.00000 93.00000 0.00000
31.00000 93.00000 0.00000
32.00000 93.00000 0.00000
33.00000 93.00000 0.00017
34.00000 93.00000 0.00011
35.00000 93.00000 0.00000
36.00000 93.00000 0.00000
37.00000 93.00000 0.00000
38.00000 93.00000 0.00000
39.00000 93.00000 0.00000
0.00000 94.00000 0.00000
1.00000 94.00000 0.00000
2.00000 94.00000 0.00000
3.00000 94.00000 0.00000
4.00000 94.00000 0.00018
5.00000 94.00000 0.00012
6.00000 94.00000 0.00000
7.00000 94.00000 0.00000
8.00000 94.00000 0.00000
9.00000 94.00000 0.00000
10.00000 94.00000 0.00000
11.00000 94.00000 0.00000
12.00000 94.00000 0.00000
13.00000 94.00000 0.00000
14.00000 94.00000 0.00018
15.00000 94.00000 0.00012
16.00000 94.00000 0.00000
17.00000 94.00000 0.00000
18.00000 94.00000 0.00000
19.00000 94.00000 0.00000
20.00000 94.00000 0.00000
21.00000 94.00000 0.00000
22.00000 94.00000 0.00000
23.00000 94.00000 0.00000
24.00000 94.00000 0.00017
25.00000 94.00000 0.00013
26.00000 94.00000 0.00000
27.00000 94.00000 0.00000
28.00000 94.00000 0.00000
29.00000 94.00000 0.00000
30.00000 94.00000 0.00000
31.00000 94.00000 0.00000
32.00000 94.00000 0.00000
33.00000 94.00000 0.00000
34.00000 94.00000 0.00017
35.00000 94.00000 0.00011
36.00000 94.00000 0.00000
37.00000 94.00000 0.00000
38.00000 94.00000 0.00000
39.00000 94.00000 0.00000
0.00000 95.00000 0.00000
1.00000 95.00000 0.00000
2.00000 95.00000 0.00000
3.00000 95.00000 0.00000
4.00000 95.00000 0.00000
5.00000 95.00000 0.00018
6.00000 95.00000 0.00012
7.00000 95.00000 0.00000
8.00000 95.00000 0.00000
9.00000 95.00000 0.00000
10.00000 95.00000 0.00000
11.00000 95.00000 0.00000
12.00000 95.00000 0.00000
13.00000 95.00000 0.00000
14.00000 95.00000 0.00000
15.00000 95.00000 0.00018
16.00000 95.00000 0.00012
17.00000 95.00000 0.00000
18.00000 95.00000 0.00000
19.00000 95.00000 0.00000
20.00000 95.00000 0.00000
21.00000 95.00000 0.00000
22.00000 95.00000 0.00000
23.00000 95.00000 0.00000
24.00000 95.00000 0.00000
25.00000 95.00000 0.00017
26.00000 95.00000 0.00013
27.00000 95.00000 0.00000
28.00000 95.00000 0.00000
29.00000 95.00000 0.00000
30.00000 95.00000 0.00000
31.00000 95.00000 0.00000
32.00000 95.00000 0.00000
33.00000 95.00000 0.00000
34.00000 95.00000 0.00000
35.00000 95.00000 0.00017
36.00000 95.00000 0.00011
37.00000 95.00000 0.00000
38.00000 95.00000 0.00000
39.00000 95.00000 0.00000
0.00000 96.00000 0.00000
1.00000 96.00000 0.00000
2.00000 96.00000 0.00000
3.00000 96.00000 0.00000
4.00000 96.00000 0.00000
5.00000 96.00000 0.00000
6.00000 96.00000 0.00018
7.00000 96.00000 0.00012
8.00000 96.00000 0.00000
9.00000 96.00000 0.00000
10.00000 96.00000 0.00000
11.00000 96.00000 0.00000
12.00000 96.00000 0.00000
13.00000 96.00000 0.00000
14.00000 96.00000 0.00000
15.00000 96.00000 0.00000
16.00000 96.00000 0.00018
17.00000 96.00000 0.00012
18.00000 96.00000 0.00000
19.00000 96.00000 0.00000
20.00000 96.00000 0.00000
21.00000 96.00000 0.00000
22.00000 96.00000 0.00000
23.00000 96.00000 0.00000
24.00000 96.00000 0.00000
25.00000 96.00000 0.00000
26.00000 96.00000 0.00017
27.00000 96.00000 0.00013
28.00000 96.00000 0.00000
29.00000 96.00000 0.00000
30.00000 96.00000 0.00000
31.00000 96.00000 0.00000
32.00000 96.00000 0.00000
33.00000 96.00000 0.00000
34.00000 96.00000 0.00000
35.00000 96.00000 0.00000
36.00000 96.00000 0.00017
37.00000 96.00000 0.00011
38.00000 96.00000 0.00000
39.00000 96.00000 0.00000
0.00000 97.00000 0.00000
1.00000 97.00000 0.00000
2.00000 97.00000 0.00000
3.00000 97.00000 0.00000
4.00000 97.00000 0.00000
5.00000 97.00000 0.00000
6.00000 97.00000 0.00000
7.00000 97.00000 0.00018
8.00000 97.00000 0.00012
9.00000 97.00000 0.00000
10.00000 97.00000 0.00000
11.00000 97.00000 0.00000
12.00000 97.00000 0.00000
13.00000 97.00000 0.00000
14.00000 97.00000 0.00000
15.00000 97.00000 0.00000
16.00000 97.00000 0.00000
17.00000 97.00000 0.00018
18.00000 97.00000 0.00012
19.00000 97.00000 0.00000
20.00000 97.00000 0.00000
21.00000 97.00000 0.00000
22.00000 97.00000 0.00000
23.00000 97.00000 0.00000
24.00000 97.00000 0.00000
25.00000 97.00000 0.00000
26.00000 97.00000 0.00000
27.00000 97.00000 0.00017
28.00000 97.00000 0.00013
29.00000 97.00000 0.00000
30.00000 97.00000 0.00000
31.00000 97.00000 0.00000
32.00000 97.00000 0.00000
33.00000 97.00000 0.00000
34.00000 97.00000 0.00000
35.00000 97.00000 0.00000
36.00000 97.00000 0.00000
37.00000 97.00000 0.00017
38.00000 97.00000 0.00011
39.00000 97.00000 0.00000
0.00000 98.00000 0.00000
1.00000 98.00000 0.00000
2.00000 98.00000 0.00000
3.00000 98.00000 0.00000
4.00000 98.00000 0.00000
5.00000 98.00000 0.00000
6.00000 98.00000 0.00000
7.00000 98.00000 0.00000
8.00000 98.00000 0.00018
9.00000 98.00000 0.00012
10.00000 98.00000 0.00000
11.00000 98.00000 0.00000
12.00000 98.00000 0.00000
13.00000 98.00000 0.00000
14.00000 98.00000 0.00000
15.00000 98.00000 0.00000
16.00000 98.00000 0.00000
17.00000 98.00000 0.00000
18.00000 98.00000 0.00018
19.00000 98.00000 0.00012
20.00000 98.00000 0.00000
21.00000 98.00000 0.00000
22.00000 98.00000 0.00000
23.00000 98.00000 0.00000
24.00000 98.00000 0.00000
25.00000 98.00000 0.00000
26.00000 98.00000 0.00000
27.00000 98.00000 0.00000
28.00000 98.00000 0.00017
29.00000 98.00000 0.00013
30.00000 98.00000 0.00000
31.00000 98.00000 0.00000
32.00000 98.00000 0.00000
33.00000 98.00000 0.00000
34.00000 98.00000 0.00000
35.00000 98.00000 0.00000
36.00000 98.00000 0.00000
37.00000 98.00000 0.00000
38.00000 98.00000 0.00017
39.00000 98.00000 0.00011
0.00000 99.00000 0.00011
1.00000 99.00000 0.00000
2.00000 99.00000 0.00000
3.00000 99.00000 0.00000
4.00000 99.00000 0.00000
5.00000 99.00000 0.00000
6.00000 99.00000 0.00000
7.00000 99.00000 0.00000
8.00000 99.00000 0.00000
9.00000 99.00000 0.00018
10.00000 99.00000 0.00012
11.00000 99.00000 0.00000
12.00000 99.00000 0.00000
13.00000 99.00000 0.00000
14.00000 99.00000 0.00000
15.00000 99.00000 0.00000
16.00000 99.00000 0.00000
17.00000 99.00000 0.00000
18.00000 99.00000 0.00000
19.00000 99.00000 0.00018
20.00000 99.00000 0.00012
21.00000 99.00000 0.00000
22.00000 99.00000 0.00000
23.00000 99.00000 0.00000
24.00000 99.00000 0.00000
25.00000 99.00000 0.00000
26.00000 99.00000 0.00000
27.00000 99.00000 0.00000
28.00000 99.00000 0.00000
29.00000 99.00000 0.00017
30.00000 99.00000 0.00013
31.00000 99.00000 0.00000
32.00000 99.00000 0.00000
33.00000 99.00000 0.00000
34.00000 99.00000 0.00000
35.00000 99.00000 0.00000
36.00000 99.00000 0.00000
37.00000 99.00000 0.00000
38.00000 99.00000 0.00000
39.00000 99.00000 0.00017
0.00000 100.00000 0.00017
1.00000 100.00000 0.00005
2.00000 100.00000 0.00000
3.00000 100.00000 0.00000
4.00000 100.00000 0.00000
5.00000 100.00000 0.00000
6.00000 100.00000 0.00000
7.00000 100.00000 0.00000
8.00000 100.00000 0.00000
9.00000 100.00000 0.00000
10.00000 100.00000 0.00018
11.00000 100.00000 0.00006
12.00000 100.00000 0.00000
13.00000 100.00000 0.00000
14.00000 100.00000 0.00000
15.00000 100.00000 0.00000
16.00000 100.00000 0.00000
17.00000 100.00000 0.00000
18.00000 100.00000 0.00000
19.00000 100.00000 0.00000
20.00000 100.00000 0.00018
21.00000 100.00000 0.00006
22.00000 100.00000 0.00000
23.00000 100.00000 0.00000
24.00000 100.00000 0.00000
25.00000 100.00000 0.00000
26.00000 100.00000 0.00000
27.00000 100.00000 0.00000
28.00000 100.00000 0.00000
29.00000 100.00000 0.00000
30.00000 100.00000 0.00017
31.00000 100.00000 0.00006
32.00000 100.00000 0.00000
33.00000 100.00000 0.00000
34.00000 100.00000 0.00000
35.00000 100.00000 0.00000
36.00000 100.00000 0.00000
37.00000 100.00000 0.00000
38.00000 100.00000 0.00000
39.00000 100.00000 0.00000
0.00000 101.00000 0.00000
1.00000 101.00000 0.00009
2.00000 101.00000 0.00005
3.00000 101.00000 0.00000
4.00000 101.00000 0.00000
5.00000 101.00000 0.00000
6.00000 101.00000 0.00000
7.00000 101.00000 0.00000
8.00000 101.00000 0.00000
9.00000 101.00000 0.00000
10.00000 101.00000 0.00000
11.00000 101.00000 0.00009
12.00000 101.00000 0.00006
13.00000 101.00000 0.00000
14.00000 101.00000 0.00000
15.00000 101.00000 0.00000
16.00000 101.00000 0.00000
17.00000 101.00000 0.00000
18.00000 101.00000 0.00000
19.00000 101.00000 0.00000
20.00000 101.00000 0.00000
21.00000 101.00000 0.00009
22.00000 101.00000 0.00005
23.00000 101.00000 0.00000
24.00000 101.00000 0.00000
25.00000 101.00000 0.00000
26.00000 101.00000 0.00000
27.00000 101.00000 0.00000
28.00000 101.00000 0.00000
29.00000 101.00000 0.00000
30.00000 101.00000 0.00000
31.00000 101.00000 0.00010
32.00000 101.00000 0.00005
33.00000 101.00000 0.00000
34.00000 101.00000 0.00000
35.00000 101.00000 0.00000
36.00000 101.00000 0.00000
37.00000 101.00000 0.00000
38.00000 101.00000 0.00000
39.00000 101.00000 0.00000
0.00000 102.00000 0.00000
1.00000 102.00000 0.00000
2.00000 102.00000 0.00007
3.00000 102.00000 0.00005
4.00000 102.00000 0.00000
5.00000 102.00000 0.00000
6.00000 102.00000 0.00000
7.00000 102.00000 0.00000
8.00000 102.00000 0.00000
9.00000 102.00000 0.00000
10.00000 102.00000 0.00000
11.00000 102.00000 0.00000
12.00000 102.00000 0.00007
13.00000 102.00000 0.00006
14.00000 102.00000 0.00000
15.00000 102.00000 0.00000
16.00000 102.00000 0.00000
17.00000 102.00000 0.00000
18.00000 102.00000 0.00000
19.00000 102.00000 0.00000
20.00000 102.00000 0.00000
21.00000 102.00000 0.00000
22.00000 102.00000 0.00007
23.00000 102.00000 0.00005
24.00000 102.00000 0.00000
25.00000 102.00000 0.00000
26.00000 102.00000 0.00000
27.00000 102.00000 0.00000
28.00000 102.00000 0.00000
29.00000 102.00000 0.00000
30.00000 102.00000 0.00000
31.00000 102.00000 0.00000
32.00000 102.00000 0.00009
33.00000 102.00000 0.00005
34.00000 102.00000 0.00000
35.00000 102.00000 0.00000
36.00000 102.00000 0.00000
37.00000 102.00000 0.00000
38.00000 102.00000 0.00000
39.00000 102.00000 0.00000
0.00000 103.00000 0.00000
1.00000 103.00000 0.00000
2.00000 103.00000 0.00000
3.00000 103.00000 0.00007
4.00000 103.00000 0.00005
5.00000 103.00000 0.00000
6.00000 103.00000 0.00000
7.00000 103.00000 0.00000
8.00000 103.00000 0.00000
9.00000 103.00000 0.00000
10.00000 103.00000 0.00000
11.00000 103.00000 0.00000
12.00000 103.00000 0.00000
13.00000 103.00000 0.00007
14.00000 103.00000 0.00006
15.00000 103.00000 0.00000
16.00000 103.00000 0.00000
17.00000 103.00000 0.00000
18.00000 103.00000 0.00000
19.00000 103.00000 0.00000
20.00000 103.00000 0.00000
21.00000 103.00000 0.00000
22.00000 103.00000 0.00000
23.00000 103.00000 0.00007
24.00000 103.00000 0.00005
25.00000 103.00000 0.00000
26.00000 103.00000 0.00000
27.00000 103.00000 0.00000
28.00000 103.00000 0.00000
29.00000 103.00000 0.00000
30.00000 103.00000 0.00000
31.00000 103.00000 0.00000
32.00000 103.00000 0.00000
33.00000 103.00000 0.00009
34.00000 103.00000 0.00005
35.00000 103.00000 0.00000
36.00000 103.00000 0.00000
37.00000 103.00000 0.00000
38.00000 103.00000 0.00000
39.00000 103.00000 0.00000
0.00000 104.00000 0.00000
1.00000 104.00000 0.00000
2.00000 104.00000 0.00000
3.00000 104.00000 0.00000
4.00000 104.00000 0.00007
5.00000 104.00000 0.00005
6.00000 104.00000 0.00000
7.00000 104.00000 0.00000
8.00000 104.00000 0.00000
9.00000 104.00000 0.00000
10.00000 104.00000 0.00000
11.00000 104.00000 0.00000
12.00000 104.00000 0.00000
13.00000 104.00000 0.00000
14.00000 104.00000 0.00007
15.00000 104.00000 0.00006
16.00000 104.00000 0.00000
17.00000 104.00000 0.00000
18.00000 104.00000 0.00000
19.00000 104.00000 0.00000
20.00000 104.00000 0.00000
21.00000 104.00000 0.00000
22.00000 104.00000 0.00000
23.00000 104.00000 0.00000
24.00000 104.00000 0.00007
25.00000 104.00000 0.00005
26.00000 104.00000 0.00000
27.00000 104.00000 0.00000
28.00000 104.00000 0.00000
29.00000 104.00000 0.00000
30.00000 104.00000 0.00000
31.00000 104.00000 0.00000
32.00000 104.00000 0.00000
33.00000 104.00000 0.00000
34.00000 104.00000 0.00009
35.00000 104.00000 0.00005
36.00000 104.00000 0.00000
37.00000 104.00000 0.00000
38.00000 104.00000 0.00000
39.00000 104.00000 0.00000
0.00000 105.00000 0.00000
1.00000 105.00000 0.00000
2.00000 105.00000 0.00000
3.00000 105.00000 0.00000
4.00000 105.00000 0.00000
5.00000 105.00000 0.00007
6.00000 105.00000 0.00005
7.00000 105.00000 0.00000
8.00000 105.00000 0.00000
9.00000 105.00000 0.00000
10.00000 105.00000 0.00000
11.00000 105.00000 0.00000
12.00000 105.00000 0.00000
13.00000 105.00000 0.00000
14.00000 105.00000 0.00000
15.00000 105.00000 0.00007
16.00000 105.00000 0.00006
17.00000 105.00000 0.00000
18.00000 105.00000 0.00000
19.00000 105.00000 0.00000
20.00000 105.00000 0.00000
21.00000 105.00000 0.00000
22.00000 105.00000 0.00000
23.00000 105.00000 0.00000
24.00000 105.00000 0.00000
25.00000 105.00000 0.00007
26.00000 105.00000 0.00005
27.00000 105.00000 0.00000
28.00000 105.00000 0.00000
29.00000 105.00000 0.00000
30.00000 105.00000 0.00000
31.00000 105.00000 0.00000
32.00000 105.00000 0.00000
33.00000 105.00000 0.00000
34.00000 105.00000 0.00000
35.00000 105.00000 0.00009
36.00000 105.00000 0.00005
37.00000 105.00000 0.00000
38.00000 105.00000 0.00000
39.00000 105.00000 0.00000
0.00000 106.00000 0.00000
1.00000 106.00000 0.00000
2.00000 106.00000 0.00000
3.00000 106.00000 0.00000
4.00000 106.00000 0.00000
5.00000 106.00000 0.00000
6.00000 106.00000 0.00007
7.00000 106.00000 0.00005
8.00000 106.00000 0.00000
9.00000 106.00000 0.00000
10.00000 106.00000 0.00000
11.00000 106.00000 0.00000
12.00000 106.00000 0.00000
13.00000 106.00000 0.00000
14.00000 106.00000 0.00000
15.00000 106.00000 0.00000
16.00000 106.00000 0.00007
17.00000 106.00000 0.00006
18.00000 106.00000 0.00000
19.00000 106.00000 0.00000
20.00000 106.00000 0.00000
21.00000 106.00000 0.00000
22.00000 106.00000 0.00000
23.00000 106.00000 0.00000
24.00000 106.00000 0.00000
25.00000 106.00000 0.00000
26.00000 106.00000 0.00007
27.00000 106.00000 0.00005
28.00000 106.00000 0.00000
29.00000 106.00000 0.00000
30.00000 106.00000 0.00000
31.00000 106.00000 0.00000
32.00000 106.00000 0.00000
33.00000 106.00000 0.00000
34.00000 106.00000 0.00000
35.00000 106.00000 0.00000
36.00000 106.00000 0.00009
37.00000 106.00000 0.00005
38.00000 106.00000 0.00000
39.00000 106.00000 0.00000
0.00000 107.00000 0.00000
1.00000 107.00000 0.00000
2.00000 107.00000 0.00000
3.00000 107.00000 0.00000
4.00000 107.00000 0.00000
5.00000 107.00000 0.00000
6.00000 107.00000 0.00000
7.00000 107.00000 0.00007
8.00000 107.00000 0.00005
9.00000 107.00000 0.00000
10.00000 107.00000 0.00000
11.00000 107.00000 0.00000
12.00000 107.00000 0.00000
13.00000 107.00000 0.00000
14.00000 107.00000 0.00000
15.00000 107.00000 0.00000
16.00000 107.00000 0.00000
17.00000 107.00000 0.00007
18.00000 107.00000 0.00006
19.00000 107.00000 0.00000
20.00000 107.00000 0.00000
21.00000 107.00000 0.00000
22.00000 107.00000 0.00000
23.00000 107.00000 0.00000
24.00000 107.00000 0.00000
25.00000 107.00000 0.00000
26.00000 107.00000 0.00000
27.00000 107.00000 0.00007
28.00000 107.00000 0.00005
29.00000 107.00000 0.00000
30.00000 107.00000 0.00000
31.00000 107.00000 0.00000
32.00000 107.00000 0.00000
33.00000 107.00000 0.00000
34.00000 107.00000 0.00000
35.00000 107.00000 0.00000
36.00000 107.00000 0.00000
37.00000 107.00000 0.00009
38.00000 107.00000 0.00005
39.00000 107.00000 0.00000
0.00000 108.00000 0.00000
1.00000 108.00000 0.00000
2.00000 108.00000 0.00000
3.00000 108.00000 0.00000
4.00000 108.00000 0.00000
5.00000 108.00000 0.00000
6.00000 108.00000 0.00000
7.00000 108.00000 0.00000
8.00000 108.00000 0.00007
9.00000 108.00000 0.00005
10.00000 108.00000 0.00000
11.00000 108.00000 0.00000
12.00000 108.00000 0.00000
13.00000 108.00000 0.00000
14.00000 108.00000 0.00000
15.00000 108.00000 0.00000
16.00000 108.00000 0.00000
17.00000 108.00000 0.00000
18.00000 108.00000 0.00007
19.00000 108.00000 0.00006
20.00000 108.00000 0.00000
21.00000 108.00000 0.00000
22.00000 108.00000 0.00000
23.00000 108.00000 0.00000
24.00000 108.00000 0.00000
25.00000 108.00000 0.00000
26.00000 108.00000 0.00000
27.00000 108.00000 0.00000
28.00000 108.00000 0.00007
29.00000 108.00000 0.00005
30.00000 108.00000 0.00000
31.00000 108.00000 0.00000
32.00000 108.00000 0.00000
33.00000 108.00000 0.00000
34.00000 108.00000 0.00000
35.00000 108.00000 0.00000
36.00000 108.00000 0.00000
37.00000 108.00000 0.00000
38.00000 108.00000 0.00009
39.00000 108.00000 0.00005
0.00000 109.00000 0.00005
1.00000 109.00000 0.00000
2.00000 109.00000 0.00000
3.00000 109.00000 0.00000
4.00000 109.00000 0.00000
5.00000 109.00000 0.00000
6.00000 109.00000 0.00000
7.00000 109.00000 0.00000
8.00000 109.00000 0.00000
9.00000 109.00000 0.00007
10.00000 109.00000 0.00005
11.00000 109.00000 0.00000
12.00000 109.00000 0.00000
13.00000 109.00000 0.00000
14.00000 109.00000 0.00000
15.00000 109.00000 0.00000
16.00000 109.00000 0.00000
17.00000 109.00000 0.00000
18.00000 109.00000 0.00000
19.00000 109.00000 0.00007
20.00000 109.00000 0.00006
21.00000 109.00000 0.00000
22.00000 109.00000 0.00000
23.00000 109.00000 0.00000
24.00000 109.00000 0.00000
25.00000 109.00000 0.00000
26.00000 109.00000 0.00000
27.00000 109.00000 0.00000
28.00000 109.00000 0.00000
29.00000 109.00000 0.00007
30.00000 109.00000 0.00005
31.00000 109.00000 0.00000
32.00000 109.00000 0.00000
33.00000 109.00000 0.00000
34.00000 109.00000 0.00000
35.00000 109.00000 0.00000
36.00000 109.00000 0.00000
37.00000 109.00000 0.00000
38.00000 109.00000 0.00000
39.00000 109.00000 0.00009
0.00000 110.00000 0.00009
1.00000 110.00000 0.00003
2.00000 110.00000 0.00000
3.00000 110.00000 0.00000
4.00000 110.00000 0.00000
5.00000 110.00000 0.00000
6.00000 110.00000 0.00000
7.00000 110.00000 0.00000
8.00000 110.00000 0.00000
9.00000 110.00000 0.00000
10.00000 110.00000 0.00007
11.00000 110.00000 0.00003
12.00000 110.00000 0.00000
13.00000 110.00000 0.00000
14.00000 110.00000 0.00000
15.00000 110.00000 0.00000
16.00000 110.00000 0.00000
17.00000 110.00000 0.00000
18.00000 110.00000 0.00000
19.00000 110.00000 0.00000
20.00000 110.00000 0.00007
21.00000 110.00000 0.00003
22.00000 110.00000 0.00000
23.00000 110.00000 0.00000
24.00000 110.00000 0.00000
25.00000 110.00000 0.00000
26.00000 110.00000 0.00000
27.00000 110.00000 0.00000
28.00000 110.00000 0.00000
29.00000 110.00000 0.00000
30.00000 110.00000 0.00007
31.00000 110.00000 0.00003
32.00000 110.00000 0.00000
33.00000 110.00000 0.00000
34.00000 110.00000 0.00000
35.00000 110.00000 0.00000
36.00000 110.00000 0.00000
37.00000 110.00000 0.00000
38.00000 110.00000 0.00000
39.00000 110.00000 0.00000
0.00000 111.00000 0.00000
1.00000 111.00000 0.00005
2.00000 111.00000 0.00002
3.00000 111.00000 0.00000
4.00000 111.00000 0.00000
5.00000 111.00000 0.00000
6.00000 111.00000 0.00000
7.00000 111.00000 0.00000
8.00000 111.00000 0.00000
9.00000 111.00000 0.00000
10.00000 111.00000 0.00000
11.00000 111.00000 0.00004
12.00000 111.00000 0.00002
13.00000 111.00000 0.00000
14.00000 111.00000 0.00000
15.00000 111.00000 0.00000
16.00000 111.00000 0.00000
17.00000 111.00000 0.00000
18.00000 111.00000 0.00000
19.00000 111.00000 0.00000
20.00000 111.00000 0.00000
21.00000 111.00000 0.00003
22.00000 111.00000 0.00002
23.00000 111.00000 0.00000
24.00000 111.00000 0.00000
25.00000 111.00000 0.00000
26.00000 111.00000 0.00000
27.00000 111.00000 0.00000
28.00000 111.00000 0.00000
29.00000 111.00000 0.00000
30.00000 111.00000 0.00000
31.00000 111.00000 0.00004
32.00000 111.00000 0.00002
33.00000 111.00000 0.00000
34.00000 111.00000 0.00000
35.00000 111.00000 0.00000
36.00000 111.00000 0.00000
37.00000 111.00000 0.00000
38.00000 111.00000 0.00000
39.00000 111.00000 0.00000
0.00000 112.00000 0.00000
1.00000 112.00000 0.00000
2.00000 112.00000 0.00004
3.00000 112.00000 0.00002
4.00000 112.00000 0.00000
5.00000 112.00000 0.00000
6.00000 112.00000 0.00000
7.00000 112.00000 0.00000
8.00000 112.00000 0.00000
9.00000 112.00000 0.00000
10.00000 112.00000 0.00000
11.00000 112.00000 0.00000
12.00000 112.00000 0.00003
13.00000 112.00000 0.00002
14.00000 112.00000 0.00000
15.00000 112.00000 0.00000
16.00000 112.00000 0.00000
17.00000 112.00000 0.00000
18.00000 112.00000 0.00000
19.00000 112.00000 0.00000
20.00000 112.00000 0.00000
21.00000 112.00000 0.00000
22.00000 112.00000 0.00003
23.00000 112.00000 0.00002
24.00000 112.00000 0.00000
25.00000 112.00000 0.00000
26.00000 112.00000 0.00000
27.00000 112.00000 0.00000
28.00000 112.00000 0.00000
29.00000 112.00000 0.00000
30.00000 112.00000 0.00000
31.00000 112.00000 0.00000
32.00000 112.00000 0.00004
33.00000 112.00000 0.00002
34.00000 112.00000 0.00000
35.00000 112.00000 0.00000
36.00000 112.00000 0.00000
37.00000 112.00000 0.00000
38.00000 112.00000 0.00000
39.00000 112.00000 0.00000
0.00000 113.00000 0.00000
1.00000 113.00000 0.00000
2.00000 113.00000 0.00000
3.00000 113.00000 0.00004
4.00000 113.00000 0.00002
5.00000 113.00000 0.00000
6.00000 113.00000 0.00000
7.00000 113.00000 0.00000
8.00000 113.00000 0.00000
9.00000 113.00000 0.00000
10.00000 113.00000 0.00000
11.00000 113.00000 0.00000
12.00000 113.00000 0.00000
13.00000 113.00000 0.00003
14.00000 113.00000 0.00002
15.00000 113.00000 0.00000
16.00000 113.00000 0.00000
17.00000 113.00000 0.00000
18.00000 113.00000 0.00000
19.00000 113.00000 0.00000
20.00000 113.00000 0.00000
21.00000 113.00000 0.00000
22.00000 113.00000 0.00000
23.00000 113.00000 0.00003
24.00000 113.00000 0.00002
25.00000 113.00000 0.00000
26.00000 113.00000 0.00000
27.00000 113.00000 0.00000
28.00000 113.00000 0.00000
29.00000 113.00000 0.00000
30.00000 113.00000 0.00000
31.00000 113.00000 0.00000
32.00000 113.00000 0.00000
33.00000 113.00000 0.00004
34.00000 113.00000 0.00002
35.00000 113.00000 0.00000
36.00000 113.00000 0.00000
37.00000 113.00000 0.00000
38.00000 113.00000 0.00000
39.00000 113.00000 0.00000
0.00000 114.00000 0.00000
1.00000 114.00000 0.00000
2.00000 114.00000 0.00000
3.00000 114.00000 0.00000
4.00000 114.00000 0.00004
5.00000 114.00000 0.00002
6.00000 114.00000 0.00000
7.00000 114.00000 0.00000
8.00000 114.00000 0.00000
9.00000 114.00000 0.00000
10.00000 114.00000 0.00000
11.00000 114.00000 0.00000
12.00000 114.00000 0.00000
13.00000 114.00000 0.00000
14.00000 114.00000 0.00003
15.00000 114.00000 0.00002
16.00000 114.00000 0.00000
17.00000 114.00000 0.00000
18.00000 114.00000 0.00000
19.00000 114.00000 0.00000
20.00000 114.00000 0.00000
21.00000 114.00000 0.00000
22.00000 114.00000 0.00000
23.00000 114.00000 0.00000
24.00000 114.00000 0.00003
25.00000 114.00000 0.00002
26.00000 114.00000 0.00000
27.00000 114.00000 0.00000
28.00000 114.00000 0.00000
29.00000 114.00000 0.00000
30.00000 114.00000 0.00000
31.00000 114.00000 0.00000
32.00000 114.00000 0.00000
33.00000 114.00000 0.00000
34.00000 114.00000 0.00004
35.00000 114.00000 0.00002
36.00000 114.00000 0.00000
37.00000 114.00000 0.00000
38.00000 114.00000 0.00000
39.00000 114.00000 0.00000
0.00000 115.00000 0.00000
1.00000 115.00000 0.00000
2.00000 115.00000 0.00000
3.00000 115.00000 0.00000
4.00000 115.00000 0.00000
5.00000 115.00000 0.00004
6.00000 115.00000 0.00002
7.00000 115.00000 0.00000
8.00000 115.00000 0.00000
9.00000 115.00000 0.00000
10.00000 115.00000 0.00000
11.00000 115.00000 0.00000
12.00000 115.00000 0.00000
13.00000 115.00000 0.00000
14.00000 115.00000 0.00000
15.00000 115.00000 0.00003
16.00000 115.00000 0.00002
17.00000 115.00000 0.00000
18.00000 115.00000 0.00000
19.00000 115.00000 0.00000
20.00000 115.00000 0.00000
21.00000 115.00000 0.00000
22.00000 115.00000 0.00000
23.00000 115.00000 0.00000
24.00000 115.00000 0.00000
25.00000 115.00000 0.00003
26.00000 115.00000 0.00002
27.00000 115.00000 0.00000
28.00000 115.00000 0.00000
29.00000 115.00000 0.00000
30.00000 115.00000 0.00000
31.00000 115.00000 0.00000
32.00000 115.00000 0.00000
33.00000 115.00000 0.00000
34.00000 115.00000 0.00000
35.00000 115.00000 0.00004
36.00000 115.00000 0.00002
37.00000 115.00000 0.00000
38.00000 115.00000 0.00000
39.00000 115.00000 0.00000
0.00000 116.00000 0.00000
1.00000 116.00000 0.00000
2.00000 116.00000 0.00000
3.00000 116.00000 0.00000
4.00000 116.00000 0.00000
5.00000 116.00000 0.00000
6.00000 116.00000 0.00004
7.00000 116.00000 0.00002
8.00000 116.00000 0.00000
9.00000 116.00000 0.00000
10.00000 116.00000 0.00000
11.00000 116.00000 0.00000
12.00000 116.00000 0.00000
13.00000 116.00000 0.00000
14.00000 116.00000 0.00000
15.00000 116.00000 0.00000
16.00000 116.00000 0.00003
17.00000 116.00000 0.00002
18.00000 116.00000 0.00000
19.00000 116.00000 0.00000
20.00000 116.00000 0.00000
21.00000 116.00000 0.00000
22.00000 116.00000 0.00000
23.00000 116.00000 0.00000
24.00000 116.00000 0.00000
25.00000 116.00000 0.00000
26.00000 116.00000 0.00003
27.00000 116.00000 0.00002
28.00000 116.00000 0.00000
29.00000 116.00000 0.00000
30.00000 116.00000 0.00000
31.00000 116.00000 0.00000
32.00000 116.00000 0.00000
33.00000 116.00000 0.00000
34.00000 116.00000 0.00000
35.00000 116.00000 0.00000
36.00000 116.00000 0.00004
37.00000 116.00000 0.00002
38.00000 116.00000 0.00000
39.00000 116.00000 0.00000
0.00000 117.00000 0.00000
1.00000 117.00000 0.00000
2.00000 117.00000 0.00000
3.00000 117.00000 0.00000
4.00000 117.00000 0.00000
5.00000 117.00000 0.00000
6.00000 117.00000 0.00000
7.00000 117.00000 0.00004
8.00000 117.00000 0.00002
9.00000 117.00000 0.00000
10.00000 117.00000 0.00000
11.00000 117.00000 0.00000
12.00000 117.00000 0.00000
13.00000 117.00000 0.00000
14.00000 117.00000 0.00000
15.00000 117.00000 0.00000
16.00000 117.00000 0.00000
17.00000 117.00000 0.00003
18.00000 117.00000 0.00002
19.00000 117.00000 0.00000
20.00000 117.00000 0.00000
21.00000 117.00000 0.00000
22.00000 117.00000 0.00000
23.00000 117.00000 0.00000
24.00000 117.00000 0.00000
25.00000 117.00000 0.00000
26.00000 117.00000 0.00000
27.00000 117.00000 0.00003
28.00000 117.00000 0.00002
29.00000 117.00000 0.00000
30.00000 117.00000 0.00000
31.00000 117.00000 0.00000
32.00000 117.00000 0.00000
33.00000 117.00000 0.00000
34.00000 117.00000 0.00000
35.00000 117.00000 0.00000
36.00000 117.00000 0.00000
37.00000 117.00000 0.00004
38.00000 117.00000 0.00002
39.00000 117.00000 0.00000
0.00000 118.00000 0.00000
1.00000 118.00000 0.00000
2.00000 118.00000 0.00000
3.00000 118.00000 0.00000
4.00000 118.00000 0.00000
5.00000 118.00000 0.00000
6.00000 118.00000 0.00000
7.00000 118.00000 0.00000
8.00000 118.00000 0.00004
9.00000 118.00000 0.00002
10.00000 118.00000 0.00000
11.00000 118.00000 0.00000
12.00000 118.00000 0.00000
13.00000 118.00000 0.00000
14.00000 118.00000 0.00000
15.00000 118.00000 0.00000
16.00000 118.00000 0.00000
17.00000 118.00000 0.00000
18.00000 118.00000 0.00003
19.00000 118.00000 0.00002
20.00000 118.00000 0.00000
21.00000 118.00000 0.00000
22.00000 118.00000 0.00000
23.00000 118.00000 0.00000
24.00000 118.00000 0.00000
25.00000 118.00000 0.00000
26.00000 118.00000 0.00000
27.00000 118.00000 0.00000
28.00000 118.00000 0.00003
29.00000 118.00000 0.00002
30.00000 118.00000 0.00000
31.00000 118.00000 0.00000
32.00000 118.00000 0.00000
33.00000 118.00000 0.00000
34.00000 118.00000 0.00000
35.00000 118.00000 0.00000
36.00000 118.00000 0.00000
37.00000 118.00000 0.00000
38.00000 118.00000 0.00004
39.00000 118.00000 0.00002
0.00000 119.00000 0.00002
1.00000 119.00000 0.00000
2.00000 119.00000 0.00000
3.00000 119.00000 0.00000
4.00000 119.00000 0.00000
5.00000 119.00000 0.00000
6.00000 119.00000 0.00000
7.00000 119.00000 0.00000
8.00000 119.00000 0.00000
9.00000 119.00000 0.00004
10.00000 119.00000 0.00002
11.00000 119.00000 0.00000
12.00000 119.00000 0.00000
13.00000 119.00000 0.00000
14.00000 119.00000 0.00000
15.00000 119.00000 0.00000
16.00000 119.00000 0.00000
17.00000 119.00000 0.00000
18.00000 119.00000 0.00000
19.00000 119.00000 0.00003
20.00000 119.00000 0.00002
21.00000 119.00000 0.00000
22.00000 119.00000 0.00000
23.00000 119.00000 0.00000
24.00000 119.00000 0.00000
25.00000 119.00000 0.00000
26.00000 119.00000 0.00000
27.00000 119.00000 0.00000
28.00000 119.00000 0.00000
29.00000 119.00000 0.00003
30.00000 119.00000 0.00002
31.00000 119.00000 0.00000
32.00000 119.00000 0.00000
33.00000 119.00000 0.00000
34.00000 119.00000 0.00000
35.00000 119.00000 0.00000
36.00000 119.00000 0.00000
37.00000 119.00000 0.00000
38.00000 119.00000 0.00000
39.00000 119.00000 0.00004
0.00000 120.00000 0.00004
1.00000 120.00000 0.00001
2.00000 120.00000 0.00000
3.00000 120.00000 0.00000
4.00000 120.00000 0.00000
5.00000 120.00000 0.00000
6.00000 120.00000 0.00000
7.00000 120.00000 0.00000
8.00000 120.00000 0.00000
9.00000 120.00000 0.00000
10.00000 120.00000 0.00004
11.00000 120.00000 0.00001
12.00000 120.00000 0.00000
13.00000 120.00000 0.00000
14.00000 120.00000 0.00000
15.00000 120.00000 0.00000
16.00000 120.00000 0.00000
17.00000 120.00000 0.00000
18.00000 120.00000 0.00000
19.00000 120.00000 0.00000
20.00000 120.00000 0.00003
21.00000 120.00000 0.00001
22.00000 120.00000 0.00000
23.00000 120.00000 0.00000
24.00000 120.00000 0.00000
25.00000 120.00000 0.00000
26.00000 120.00000 0.00000
27.00000 120.00000 0.00000
28.00000 120.00000 0.00000
29.00000 120.00000 0.00000
30.00000 120.00000 0.00003
31.00000 120.00000 0.00001
32.00000 120.00000 0.00000
33.00000 120.00000 0.00000
34.00000 120.00000 0.00000
35.00000 120.00000 0.00000
36.00000 120.00000 0.00000
37.00000 120.00000 0.00000
38.00000 120.00000 0.00000
39.00000 120.00000 0.00000
0.00000 121.00000 0.00000
1.00000 121.00000 0.00002
2.00000 121.00000 0.00001
3.00000 121.00000 0.00000
4.00000 121.00000 0.00000
5.00000 121.00000 0.00000
6.00000 121.00000 0.00000
7.00000 121.00000 0.00000
8.00000 121.00000 0.00000
9.00000 121.00000 0.00000
10.00000 121.00000 0.00000
11.00000 121.00000 0.00002
12.00000 121.00000 0.00001
13.00000 121.00000 0.00000
14.00000 121.00000 0.00000
15.00000 121.00000 0.00000
16.00000 121.00000 0.00000
17.00000 121.00000 0.00000
18.00000 121.00000 0.00000
19.00000 121.00000 0.00000
20.00000 121.00000 0.00000
21.00000 121.00000 0.00001
22.00000 121.00000 0.00001
23.00000 121.00000 0.00000
24.00000 121.00000 0.00000
25.00000 121.00000 0.00000
26.00000 121.00000 0.00000
27.00000 121.00000 0.00000
28.00000 121.00000 0.00000
29.00000 121.00000 0.00000
30.00000 121.00000 0.00000
31.00000 121.00000 0.00001
32.00000 121.00000 0.00001
33.00000 121.00000 0.00000
34.00000 121.00000 0.00000
35.00000 121.00000 0.00000
36.00000 121.00000 0.00000
37.00000 121.00000 0.00000
38.00000 121.00000 0.00000
39.00000 121.00000 0.00000
0.00000 122.00000 0.00000
1.00000 122.00000 0.00000
2.00000 122.00000 0.00002
3.00000 122.00000 0.00001
4.00000 122.00000 0.00000
5.00000 122.00000 0.00000
6.00000 122.00000 0.00000
7.00000 122.00000 0.00000
8.00000 122.00000 0.00000
9.00000 122.00000 0.00000
10.00000 122.00000 0.00000
11.00000 122.00000 0.00000
12.00000 122.00000 0.00002
13.00000 122.00000 0.00001
14.00000 122.00000 0.00000
15.00000 122.00000 0.00000
16.00000 122.00000 0.00000
17.00000 122.00000 0.00000
18.00000 122.00000 0.00000
19.00000 122.00000 0.00000
20.00000 122.00000 0.00000
21.00000 122.00000 0.00000
22.00000 122.00000 0.00001
23.00000 122.00000 0.00001
24.00000 122.00000 0.00000
25.00000 122.00000 0.00000
26.00000 122.00000 0.00000
27.00000 122.00000 0.00000
28.00000 122.00000 0.00000
29.00000 122.00000 0.00000
30.00000 122.00000 0.00000
31.00000 122.00000 0.00000
32.00000 122.00000 0.00001
33.00000 122.00000 0.00001
34.00000 122.00000 0.00000
35.00000 122.00000 0.00000
36.00000 122.00000 0.00000
37.00000 122.00000 0.00000
38.00000 122.00000 0.00000
39.00000 122.00000 0.00000
0.00000 123.00000 0.00000
1.00000 123.00000 0.00000
2.00000 123.00000 0.00000
3.00000 123.00000 0.00002
4.00000 123.00000 0.00001
5.00000 123.00000 0.00000
6.00000 123.00000 0.00000
7.00000 123.00000 0.00000
8.00000 123.00000 0.00000
9.00000 123.00000 0.00000
10.00000 123.00000 0.00000
11.00000 123.00000 0.00000
12.00000 123.00000 0.00000
13.00000 123.00000 0.00002
14.00000 123.00000 0.00001
15.00000 123.00000 0.00000
16.00000 123.00000 0.00000
17.00000 123.00000 0.00000
18.00000 123.00000 0.00000
19.00000 123.00000 0.00000
20.00000 123.00000 0.00000
21.00000 123.00000 0.00000
22.00000 123.00000 0.00000
23.00000 123.00000 0.00001
24.00000 123.00000 0.00001
25.00000 123.00000 0.00000
26.00000 123.00000 0.00000
27.00000 123.00000 0.00000
28.00000 123.00000 0.00000
29.00000 123.00000 0.00000
30.00000 123.00000 0.00000
31.00000 123.00000 0.00000
32.00000 123.00000 0.00000
33.00000 123.00000 0.00001
34.00000 123.00000 0.00001
35.00000 123.00000 0.00000
36.00000 123.00000 0.00000
37.00000 123.00000 0.00000
38.00000 123.00000 0.00000
39.00000 123.00000 0.00000
0.00000 124.00000 0.00000
1.00000 124.00000 0.00000
2.00000 124.00000 0.00000
3.00000 124.00000 0.00000
4.00000 124.00000 0.00002
5.00000 124.00000 0.00001
6.00000 124.00000 0.00000
7.00000 124.00000 0.00000
8.00000 124.00000 0.00000
9.00000 124.00000 0.00000
10.00000 124.00000 0.00000
11.00000 124.00000 0.00000
12.00000 124.00000 0.00000
13.00000 124.00000 0.00000
14.00000 124.00000 0.00002
15.00000 124.00000 0.00001
16.00000 124.00000 0.00000
17.00000 124.00000 0.00000
18.00000 124.00000 0.00000
19.00000 124.00000 0.00000
20.00000 124.00000 0.00000
21.00000 124.00000 0.00000
22.00000 124.00000 0.00000
23.00000 124.00000 0.00000
24.00000 124.00000 0.00001
25.00000 124.00000 0.00001
26.00000 124.00000 0.00000
27.00000 124.00000 0.00000
28.00000 124.00000 0.00000
29.00000 124.00000 0.00000
30.00000 124.00000 0.00000
31.00000 124.00000 0.00000
32.00000 124.00000 0.00000
33.00000 124.00000 0.00000
34.00000 124.00000 0.00001
35.00000 124.00000 0.00001
36.00000 124.00000 0.00000
37.00000 124.00000 0.00000
38.00000 124.00000 0.00000
39.00000 124.00000 0.00000
0.00000 125.00000 0.00000
1.00000 125.00000 0.00000
2.00000 125.00000 0.00000
3.00000 125.00000 0.00000
4.00000 125.00000 0.00000
5.00000 125.00000 0.00002
6.00000 125.00000 0.00001
7.00000 125.00000 0.00000
8.00000 125.00000 0.00000
9.00000 125.00000 0.00000
10.00000 125.00000 0.00000
11.00000 125.00000 0.00000
12.00000 125.00000 0.00000
13.00000 125.00000 0.00000
14.00000 125.00000 0.00000
15.00000 125.00000 0.00002
16.00000 125.00000 0.00001
17.00000 125.00000 0.00000
18.00000 125.00000 0.00000
19.00000 125.00000 0.00000
20.00000 125.00000 0.00000
21.00000 125.00000 0.00000
22.00000 125.00000 0.00000
23.00000 125.00000 0.00000
24.00000 125.00000 0.00000
25.00000 125.00000 0.00001
26.00000 125.00000 0.00001
27.00000 125.00000 0.00000
28.00000 125.00000 0.00000
29.00000 125.00000 0.00000
30.00000 125.00000 0.00000
31.00000 125.00000 0.00000
32.00000 125.00000 0.00000
33.00000 125.00000 0.00000
34.00000 125.00000 0.00000
35.00000 125.00000 0.00001
36.00000 125.00000 0.00001
37.00000 125.00000 0.00000
38.00000 125.00000 0.00000
39.00000 125.00000 0.00000
0.00000 126.00000 0.00000
1.00000 126.00000 0.00000
2.00000 126.00000 0.00000
3.00000 126.00000 0.00000
4.00000 126.00000 0.00000
5.00000 126.00000 0.00000
6.00000 126.00000 0.00002
7.00000 126.00000 0.00001
8.00000 126.00000 0.00000
9.00000 126.00000 0.00000
10.00000 126.00000 0.00000
11.00000 126.00000 0.00000
12.00000 126.00000 0.00000
13.00000 126.00000 0.00000
14.00000 126.00000 0.00000
15.00000 126.00000 0.00000
16.00000 126.00000 0.00002
17.00000 126.00000 0.00001
18.00000 126.00000 0.00000
19.00000 126.00000 0.00000
20.00000 126.00000 0.00000
21.00000 126.00000 0.00000
22.00000 126.00000 0.00000
23.00000 126.00000 0.00000
24.00000 126.00000 0.00000
25.00000 126.00000 0.00000
26.00000 126.00000 0.00001
27.00000 126.00000 0.00001
28.00000 126.00000 0.00000
29.00000 126.00000 0.00000
30.00000 126.00000 0.00000
31.00000 126.00000 0.00000
32.00000 126.00000 0.00000
33.00000 126.00000 0.00000
34.00000 126.00000 0.00000
35.00000 126.00000 0.00000
36.00000 126.00000 0.00001
37.00000 126.00000 0.00001
38.00000 126.00000 0.00000
39.00000 126.00000 0.00000
0.00000 127.00000 0.00000
1.00000 127.00000 0.00000
2.00000 127.00000 0.00000
3.00000 127.00000 0.00000
4.00000 127.00000 0.00000
5.00000 127.00000 0.00000
6.00000 127.00000 0.00000
7.00000 127.00000 0.00002
8.00000 127.00000 0.00001
9.00000 127.00000 0.00000
10.00000 127.00000 0.00000
11.00000 127.00000 0.00000
12.00000 127.00000 0.00000
13.00000 127.00000 0.00000
14.00000 127.00000 0.00000
15.00000 127.00000 0.00000
16.00000 127.00000 0.00000
17.00000 127.00000 0.00002
18.00000 127.00000 0.00001
19.00000 127.00000 0.00000
20.00000 127.00000 0.00000
21.00000 127.00000 0.00000
22.00000 127.00000 0.00000
23.00000 127.00000 0.00000
24.00000 127.00000 0.00000
25.00000 127.00000 0.00000
26.00000 127.00000 0.00000
27.00000 127.00000 0.00001
28.00000 127.00000 0.00001
29.00000 127.00000 0.00000
30.00000 127.00000 0.00000
31.00000 127.00000 0.00000
32.00000 127.00000 0.00000
33.00000 127.00000 0.00000
34.00000 127.00000 0.00000
35.00000 127.00000 0.00000
36.00000 127.00000 0.00000
37.00000 127.00000 0.00001
38.00000 127.00000 0.00001
39.00000 127.00000 0.00000
0.00000 128.00000 0.00000
1.00000 128.00000 0.00000
2.00000 128.00000 0.00000
3.00000 128.00000 0.00000
4.00000 128.00000 0.00000
5.00000 128.00000 0.00000
6.00000 128.00000 0.00000
7.00000 128.00000 0.00000
8.00000 128.00000 0.00002
9.00000 128.00000 0.00001
10.00000 128.00000 0.00000
11.00000 128.00000 0.00000
12.00000 128.00000 0.00000
13.00000 128.00000 0.00000
14.00000 128.00000 0.00000
15.00000 128.00000 0.00000
16.00000 128.00000 0.00000
17.00000 128.00000 0.00000
18.00000 128.00000 0.00002
19.00000 128.00000 0.00001
20.00000 128.00000 0.00000
21.00000 128.00000 0.00000
22.00000 128.00000 0.00000
23.00000 128.00000 0.00000
24.00000 128.00000 0.00000
25.00000 128.00000 0.00000
26.00000 128.00000 0.00000
27.00000 128.00000 0.00000
28.00000 128.00000 0.00001
29.00000 128.00000 0.00001
30.00000 128.00000 0.00000
31.00000 128.00000 0.00000
32.00000 128.00000 0.00000
33.00000 128.00000 0.00000
34.00000 128.00000 0.00000
35.00000 128.00000 0.00000
36.00000 128.00000 0.00000
37.00000 128.00000 0.00000
38.00000 128.00000 0.00001
39.00000 128.00000 0.00001
0.00000 129.00000 0.00001
1.00000 129.00000 0.00000
2.00000 129.00000 0.00000
3.00000 129.00000 0.00000
4.00000 129.00000 0.00000
5.00000 129.00000 0.00000
6.00000 129.00000 0.00000
7.00000 129.00000 0.00000
8.00000 129.00000 0.00000
9.00000 129.00000 0.00002
10.00000 129.00000 0.00001
11.00000 129.00000 0.00000
12.00000 129.00000 0.00000
13.00000 129.00000 0.00000
14.00000 129.00000 0.00000
15.00000 129.00000 0.00000
16.00000 129.00000 0.00000
17.00000 129.00000 0.00000
18.00000 129.00000 0.00000
19.00000 129.00000 0.00002
20.00000 129.00000 0.00001
21.00000 129.00000 0.00000
22.00000 129.00000 0.00000
23.00000 129.00000 0.00000
24.00000 129.00000 0.00000
25.00000 129.00000 0.00000
26.00000 129.00000 0.00000
27.00000 129.00000 0.00000
28.00000 129.00000 0.00000
29.00000 129.00000 0.00001
30.00000 129.00000 0.00001
31.00000 129.00000 0.00000
32.00000 129.00000 0.00000
33.00000 129.00000 0.00000
34.00000 129.00000 0.00000
35.00000 129.00000 0.00000
36.00000 129.00000 0.00000
37.00000 129.00000 0.00000
38.00000 129.00000 0.00000
39.00000 129.00000 0.00001
0.00000 130.00000 0.00001
1.00000 130.00000 0.00000
2.00000 130.00000 0.00000
3.00000 130.00000 0.00000
4.00000 130.00000 0.00000
5.00000 130.00000 0.00000
6.00000 130.00000 0.00000
7.00000 130.00000 0.00000
8.00000 130.00000 0.00000
9.00000 130.00000 0.00000
10.00000 130.00000 0.00002
11.00000 130.00000 0.00001
12.00000 130.00000 0.00000
13.00000 130.00000 0.00000
14.00000 130.00000 0.00000
15.00000 130.00000 0.00000
16.00000 130.00000 0.00000
17.00000 130.00000 0.00000
18.00000 130.00000 0.00000
19.00000 130.00000 0.00000
20.00000 130.00000 0.00002
21.00000 130.00000 0.00000
22.00000 130.00000 0.00000
23.00000 130.00000 0.00000
24.00000 130.00000 0.00000
25.00000 130.00000 0.00000
26.00000 130.00000 0.00000
27.00000 130.00000 0.00000
28.00000 130.00000 0.00000
29.00000 130.00000 0.00000
30.00000 130.00000 0.00001
31.00000 130.00000 0.00001
32.00000 130.00000 0.00000
33.00000 130.00000 0.00000
34.00000 130.00000 0.00000
35.00000 130.00000 0.00000
36.00000 130.00000 0.00000
37.00000 130.00000 0.00000
38.00000 130.00000 0.00000
39.00000 130.00000 0.00000
0.00000 131.00000 0.00000
1.00000 131.00000 0.00001
2.00000 131.00000 0.00000
3.00000 131.00000 0.00000
4.00000 131.00000 0.00000
5.00000 131.00000 0.00000
6.00000 131.00000 0.00000
7.00000 131.00000 0.00000
8.00000 131.00000 0.00000
9.00000 131.00000 0.00000
10.00000 131.00000 0.00000
11.00000 131.00000 0.00001
12.00000 131.00000 0.00000
13.00000 131.00000 0.00000
14.00000 131.00000 0.00000
15.00000 131.00000 0.00000
16.00000 131.00000 0.00000
17.00000 131.00000 0.00000
18.00000 131.00000 0.00000
19.00000 131.00000 0.00000
20.00000 131.00000 0.00000
21.00000 131.00000 0.00001
22.00000 131.00000 0.00000
23.00000 131.00000 0.00000
24.00000 131.00000 0.00000
25.00000 131.00000 0.00000
26.00000 131.00000 0.00000
27.00000 131.00000 0.00000
28.00000 131.00000 0.00000
29.00000 131.00000 0.00000
30.00000 131.00000 0.00000
31.00000 131.00000 0.00001
32.00000 131.00000 0.00001
33.00000 131.00000 0.00000
34.00000 131.00000 0.00000
35.00000 131.00000 0.00000
36.00000 131.00000 0.00000
37.00000 131.00000 0.00000
38.00000 131.00000 0.00000
39.00000 131.00000 0.00000
0.00000 132.00000 0.00000
1.00000 132.00000 0.00000
2.00000 132.00000 0.00001
3.00000 132.00000 0.00000
4.00000 132.00000 0.00000
5.00000 132.00000 0.00000
6.00000 132.00000 0.00000
7.00000 132.00000 0.00000
8.00000 132.00000 0.00000
9.00000 132.00000 0.00000
10.00000 132.00000 0.00000
11.00000 132.00000 0.00000
12.00000 132.00000 0.00001
13.00000 132.00000 0.00000
14.00000 132.00000 0.00000
15.00000 132.00000 0.00000
16.00000 132.00000 0.00000
17.00000 132.00000 0.00000
18.00000 132.00000 0.00000
19.00000 132.00000 0.00000
20.00000 132.00000 0.00000
21.00000 132.00000 0.00000
22.00000 132.00000 0.00001
23.00000 132.00000 0.00000
24.00000 132.00000 0.00000
25.00000 132.00000 0.00000
26.00000 132.00000 0.00000
27.00000 132.00000 0.00000
28.00000 132.00000 0.00000
29.00000 132.00000 0.00000
30.00000 132.00000 0.00000
31.00000 132.00000 0.00000
32.00000 132.00000 0.00001
33.00000 132.00000 0.00001
34.00000 132.00000 0.00000
35.00000 132.00000 0.00000
36.00000 132.00000 0.00000
37.00000 132.00000 0.00000
38.00000 132.00000 0.00000
39.00000 132.00000 0.00000
0.00000 133.00000 0.00000
1.00000 133.00000 0.00000
2.00000 133.00000 0.00000
3.00000 133.00000 0.00001
4.00000 133.00000 0.00000
5.00000 133.00000 0.00000
6.00000 133.00000 0.00000
7.00000 133.00000 0.00000
8.00000 133.00000 0.00000
9.00000 133.00000 0.00000
10.00000 133.00000 0.00000
11.00000 133.00000 0.00000
12.00000 133.00000 0.00000
13.00000 133.00000 0.00001
14.00000 133.00000 0.00000
15.00000 133.00000 0.00000
16.00000 133.00000 0.00000
17.00000 133.00000 0.00000
18.00000 133.00000 0.00000
19.00000 133.00000 0.00000
20.00000 133.00000 0.00000
21.00000 133.00000 0.00000
22.00000 133.00000 0.00000
23.00000 133.00000 0.00001
24.00000 133.00000 0.00000
25.00000 133.00000 0.00000
26.00000 133.00000 0.00000
27.00000 133.00000 0.00000
28.00000 133.00000 0.00000
29.00000 133.00000 0.00000
30.00000 133.00000 0.00000
31.00000 133.00000 0.00000
32.00000 133.00000 0.00000
33.00000 133.00000 0.00001
34.00000 133.00000 0.00001
35.00000 133.00000 0.00000
36.00000 133.00000 0.00000
37.00000 133.00000 0.00000
38.00000 133.00000 0.00000
39.00000 133.00000 0.00000
0.00000 134.00000 0.00000
1.00000 134.00000 0.00000
2.00000 134.00000 0.00000
3.00000 134.00000 0.00000
4.00000 134.00000 0.00001
5.00000 134.00000 0.00000
6.00000 134.00000 0.00000
7.00000 134.00000 0.00000
8.00000 134.00000 0.00000
9.00000 134.00000 0.00000
10.00000 134.00000 0.00000
11.00000 134.00000 0.00000
12.00000 134.00000 0.00000
13.00000 134.00000 0.00000
14.00000 134.00000 0.00001
15.00000 134.00000 0.00000
16.00000 134.00000 0.00000
17.00000 134.00000 0.00000
18.00000 134.00000 0.00000
19.00000 134.00000 0.00000
20.00000 134.00000 0.00000
21.00000 134.00000 0.00000
22.00000 134.00000 0.00000
23.00000 134.00000 0.00000
24.00000 134.00000 0.00001
25.00000 134.00000 0.00000
26.00000 134.00000 0.00000
27.00000 134.00000 0.00000
28.00000 134.00000 0.00000
29.00000 134.00000 0.00000
30.00000 134.00000 0.00000
31.00000 134.00000 0.00000
32.00000 134.00000 0.00000
33.00000 134.00000 0.00000
34.00000 134.00000 0.00001
35.00000 134.00000 0.00001
36.00000 134.00000 0.00000
37.00000 134.00000 0.00000
38.00000 134.00000 0.00000
39.00000 134.00000 0.00000
0.00000 135.00000 0.00000
1.00000 135.00000 0.00000
2.00000 135.00000 0.00000
3.00000 135.00000 0.00000
4.00000 135.00000 0.00000
5.00000 135.00000 0.00001
6.00000 135.00000 0.00000
7.00000 135.00000 0.00000
8.00000 135.00000 0.00000
9.00000 135.00000 0.00000
10.00000 135.00000 0.00000
11.00000 135.00000 0.00000
12.00000 135.00000 0.00000
13.00000 135.00000 0.00000
14.00000 135.00000 0.00000
15.00000 135.00000 0.00001
16.00000 135.00000 0.00000
17.00000 135.00000 0.00000
18.00000 135.00000 0.00000
19.00000 135.00000 0.00000
20.00000 135.00000 0.00000
21.00000 135.00000 0.00000
22.00000 135.00000 0.00000
23.00000 135.00000 0.00000
24.00000 135.00000 0.00000
25.00000 135.00000 0.00001
26.00000 135.00000 0.00000
27.00000 135.00000 0.00000
28.00000 135.00000 0.00000
29.00000 135.00000 0.00000
30.00000 135.00000 0.00000
31.00000 135.00000 0.00000
32.00000 135.00000 0.00000
33.00000 135.00000 0.00000
34.00000 135.00000 0.00000
35.00000 135.00000 0.00001
36.00000 135.00000 0.00001
37.00000 135.00000 0.00000
38.00000 135.00000 0.00000
39.00000 135.00000 0.00000
0.00000 136.00000 0.00000
1.00000 136.00000 0.00000
2.00000 136.00000 0.00000
3.00000 136.00000 0.00000
4.00000 136.00000 0.00000
5.00000 136.00000 0.00000
6.00000 136.00000 0.00001
7.00000 136.00000 0.00000
8.00000 136.00000 0.00000
9.00000 136.00000 0.00000
10.00000 136.00000 0.00000
11.00000 136.00000 0.00000
12.00000 136.00000 0.00000
13.00000 136.00000 0.00000
14.00000 136.00000 0.00000
15.00000 136.00000 0.00000
16.00000 136.00000 0.00001
17.00000 136.00000 0.00000
18.00000 136.00000 0.00000
19.00000 136.00000 0.00000
20.00000 136.00000 0.00000
21.00000 136.00000 0.00000
22.00000 136.00000 0.00000
23.00000 136.00000 0.00000
24.00000 136.00000 0.00000
25.00000 136.00000 0.00000
26.00000 136.00000 0.00001
27.00000 136.00000 0.00000
28.00000 136.00000 0.00000
29.00000 136.00000 0.00000
30.00000 136.00000 0.00000
31.00000 136.00000 0.00000
32.00000 136.00000 0.00000
33.00000 136.00000 0.00000
34.00000 136.00000 0.00000
35.00000 136.00000 0.00000
36.00000 136.00000 0.00001
37.00000 136.00000 0.00001
38.00000 136.00000 0.00000
39.00000 136.00000 0.00000
0.00000 137.00000 0.00000
1.00000 137.00000 0.00000
2.00000 137.00000 0.00000
3.00000 137.00000 0.00000
4.00000 137.00000 0.00000
5.00000 137.00000 0.00000
6.00000 137.00000 0.00000
7.00000 137.00000 0.00001
8.00000 137.00000 0.00000
9.00000 137.00000 0.00000
10.00000 137.00000 0.00000
11.00000 137.00000 0.00000
12.00000 137.00000 0.00000
13.00000 137.00000 0.00000
14.00000 137.00000 0.00000
15.00000 137.00000 0.00000
16.00000 137.00000 0.00000
17.00000 137.00000 0.00001
18.00000 137.00000 0.00000
19.00000 137.00000 0.00000
20.00000 137.00000 0.00000
21.00000 137.00000 0.00000
22.00000 137.00000 0.00000
23.00000 137.00000 0.00000
24.00000 137.00000 0.00000
25.00000 137.00000 0.00000
26.00000 137.00000 0.00000
27.00000 137.00000 0.00001
28.00000 137.00000 0.00000
29.00000 137.00000 0.00000
30.00000 137.00000 0.00000
31.00000 137.00000 0.00000
32.00000 137.00000 0.00000
33.00000 137.00000 0.00000
34.00000 137.00000 0.00000
35.00000 137.00000 0.00000
36.00000 137.00000 0.00000
37.00000 137.00000 0.00001
38.00000 137.00000 0.00001
39.00000 137.00000 0.00000
0.00000 138.00000 0.00000
1.00000 138.00000 0.00000
2.00000 138.00000 0.00000
3.00000 138.00000 0.00000
4.00000 138.00000 0.00000
5.00000 138.00000 0.00000
6.00000 138.00000 0.00000
7.00000 138.00000 0.00000
8.00000 138.00000 0.00001
9.00000 138.00000 0.00000
10.00000 138.00000 0.00000
11.00000 138.00000 0.00000
12.00000 138.00000 0.00000
13.00000 138.00000 0.00000
14.00000 138.00000 0.00000
15.00000 138.00000 0.00000
16.00000 138.00000 0.00000
17.00000 138.00000 0.00000
18.00000 138.00000 0.00001
19.00000 138.00000 0.00000
20.00000 138.00000 0.00000
21.00000 138.00000 0.00000
22.00000 138.00000 0.00000
23.00000 138.00000 0.00000
24.00000 138.00000 0.00000
25.00000 138.00000 0.00000
26.00000 138.00000 0.00000
27.00000 138.00000 0.00000
28.00000 138.00000 0.00001
29.00000 138.00000 0.00000
30.00000 138.00000 0.00000
31.00000 138.00000 0.00000
32.00000 138.00000 0.00000
33.00000 138.00000 0.00000
34.00000 138.00000 0.00000
35.00000 138.00000 0.00000
36.00000 138.00000 0.00000
37.00000 138.00000 0.00000
38.00000 138.00000 0.00001
39.00000 138.00000 0.00001
0.00000 139.00000 0.00001
1.00000 139.00000 0.00000
2.00000 139.00000 0.00000
3.00000 139.00000 0.00000
4.00000 139.00000 0.00000
5.00000 139.00000 0.00000
6.00000 139.00000 0.00000
7.00000 139.00000 0.00000
8.00000 139.00000 0.00000
9.00000 139.00000 0.00001
10.00000 139.00000 0.00000
11.00000 139.00000 0.00000
12.00000 139.00000 0.00000
13.00000 139.00000 0.00000
14.00000 139.00000 0.00000
15.00000 139.00000 0.00000
16.00000 139.00000 0.00000
17.00000 139.00000 0.00000
18.00000 139.00000 0.00000
19.00000 139.00000 0.00001
20.00000 139.00000 0.00000
21.00000 139.00000 0.00000
22.00000 139.00000 0.00000
23.00000 139.00000 0.00000
24.00000 139.00000 0.00000
25.00000 139.00000 0.00000
26.00000 139.00000 0.00000
27.00000 139.00000 0.00000
28.00000 139.00000 0.00000
29.00000 139.00000 0.00001
30.00000 139.00000 0.00000
31.00000 139.00000 0.00000
32.00000 139.00000 0.00000
33.00000 139.00000 0.00000
34.00000 139.00000 0.00000
35.00000 139.00000 0.00000
36.00000 139.00000 0.00000
37.00000 139.00000 0.00000
38.00000 139.00000 0.00000
39.00000 139.00000 0.00001
0.00000 140.00000 0.00001
1.00000 140.00000 0.00000
2.00000 140.00000 0.00000
3.00000 140.00000 0.00000
4.00000 140.00000 0.00000
5.00000 140.00000 0.00000
6.00000 140.00000 0.00000
7.00000 140.00000 0.00000
8.00000 140.00000 0.00000
9.00000 140.00000 0.00000
10.00000 140.00000 0.00001
11.00000 140.00000 0.00000
12.00000 140.00000 0.00000
13.00000 140.00000 0.00000
14.00000 140.00000 0.00000
15.00000 140.00000 0.00000
16.00000 140.00000 0.00000
17.00000 140.00000 0.00000
18.00000 140.00000 0.00000
19.00000 140.00000 0.00000
20.00000 140.00000 0.00001
21.00000 140.00000 0.00000
22.00000 140.00000 0.00000
23.00000 140.00000 0.00000
24.00000 140.00000 0.00000
25.00000 140.00000 0.00000
26.00000 140.00000 0.00000
27.00000 140.00000 0.00000
28.00000 140.00000 0.00000
29.00000 140.00000 0.00000
30.00000 140.00000 0.00001
31.00000 140.00000 0.00000
32.00000 140.00000 0.00000
33.00000 140.00000 0.00000
34.00000 140.00000 0.00000
35.00000 140.00000 0.00000
36.00000 140.00000 0.00000
37.00000 140.00000 0.00000
38.00000 140.00000 0.00000
39.00000 140.00000 0.00000
0.00000 141.00000 0.00000
1.00000 141.00000 0.00000
2.00000 141.00000 0.00000
3.00000 141.00000 0.00000
4.00000 141.00000 0.00000
5.00000 141.00000 0.00000
6.00000 141.00000 0.00000
7.00000 141.00000 0.00000
8.00000 141.00000 0.00000
9.00000 141.00000 0.00000
10.00000 141.00000 0.00000
11.00000 141.00000 0.00000
12.00000 141.00000 0.00000
13.00000 141.00000 0.00000
14.00000 141.00000 0.00000
15.00000 141.00000 0.00000
16.00000 141.00000 0.00000
17.00000 141.00000 0.00000
18.00000 141.00000 0.00000
19.00000 141.00000 0.00000
20.00000 141.00000 0.00000
21.00000 141.00000 0.00000
22.00000 141.00000 0.00000
23.00000 141.00000 0.00000
24.00000 141.00000 0.00000
25.00000 141.00000 0.00000
26.00000 141.00000 0.00000
27.00000 141.00000 0.00000
28.00000 141.00000 0.00000
29.00000 141.00000 0.00000
30.00000 141.00000 0.00000
31.00000 141.00000 0.00000
32.00000 141.00000 0.00000
33.00000 141.00000 0.00000
34.00000 141.00000 0.00000
35.00000 141.00000 0.00000
36.00000 141.00000 0.00000
37.00000 141.00000 0.00000
38.00000 141.00000 0.00000
39.00000 141.00000 0.00000
0.00000 142.00000 0.00000
1.00000 142.00000 0.00000
2.00000 142.00000 0.00000
3.00000 142.00000 0.00000
4.00000 142.00000 0.00000
5.00000 142.00000 0.00000
6.00000 142.00000 0.00000
7.00000 142.00000 0.00000
8.00000 142.00000 0.00000
9.00000 142.00000 0.00000
10.00000 142.00000 0.00000
11.00000 142.00000 0.00000
12.00000 142.00000 0.00000
13.00000 142.00000 0.00000
14.00000 142.00000 0.00000
15.00000 142.00000 0.00000
16.00000 142.00000 0.00000
17.00000 142.00000 0.00000
18.00000 142.00000 0.00000
19.00000 142.00000 0.00000
20.00000 142.00000 0.00000
21.00000 142.00000 0.00000
22.00000 142.00000 0.00000
23.00000 142.00000 0.00000
24.00000 142.00000 0.00000
25.00000 142.00000 0.00000
26.00000 142.00000 0.00000
27.00000 142.00000 0.00000
28.00000 142.00000 0.00000
29.00000 142.00000 0.00000
30.00000 142.00000 0.00000
31.00000 142.00000 0.00000
32.00000 142.00000 0.00000
33.00000 142.00000 0.00000
34.00000 142.00000 0.00000
35.00000 142.00000 0.00000
36.00000 142.00000 0.00000
37.00000 142.00000 0.00000
38.00000 142.00000 0.00000
39.00000 142.00000 0.00000
0.00000 143.00000 0.00000
1.00000 143.00000 0.00000
2.00000 143.00000 0.00000
3.00000 143.00000 0.00000
4.00000 143.00000 0.00000
5.00000 143.00000 0.00000
6.00000 143.00000 0.00000
7.00000 143.00000 0.00000
8.00000 143.00000 0.00000
9.00000 143.00000 0.00000
10.00000 143.00000 0.00000
11.00000 143.00000 0.00000
12.00000 143.00000 0.00000
13.00000 143.00000 0.00000
14.00000 143.00000 0.00000
15.00000 143.00000 0.00000
16.00000 143.00000 0.00000
17.00000 143.00000 0.00000
18.00000 143.00000 0.00000
19.00000 143.00000 0.00000
20.00000 143.00000 0.00000
21.00000 143.00000 0.00000
22.00000 143.00000 0.00000
23.00000 143.00000 0.00000
24.00000 143.00000 0.00000
25.00000 143.00000 0.00000
26.00000 143.00000 0.00000
27.00000 143.00000 0.00000
28.00000 143.00000 0.00000
29.00000 143.00000 0.00000
30.00000 143.00000 0.00000
31.00000 143.00000 0.00000
32.00000 143.00000 0.00000
33.00000 143.00000 0.00000
34.00000 143.00000 0.00000
35.00000 143.00000 0.00000
36.00000 143.00000 0.00000
37.00000 143.00000 0.00000
38.00000 143.00000 0.00000
39.00000 143.00000 0.00000
0.00000 144.00000 0.00000
1.00000 144.00000 0.00000
2.00000 144.00000 0.00000
3.00000 144.00000 0.00000
4.00000 144.00000 0.00000
5.00000 144.00000 0.00000
6.00000 144.00000 0.00000
7.00000 144.00000 0.00000
8.00000 144.00000 0.00000
9.00000 144.00000 0.00000
10.00000 144.00000 0.00000
11.00000 144.00000 0.00000
12.00000 144.00000 0.00000
13.00000 144.00000 0.00000
14.00000 144.00000 0.00000
15.00000 144.00000 0.00000
16.00000 144.00000 0.00000
17.00000 144.00000 0.00000
18.00000 144.00000 0.00000
19.00000 144.00000 0.00000
20.00000 144.00000 0.00000
21.00000 144.00000 0.00000
22.00000 144.00000 0.00000
23.00000 144.00000 0.00000
24.00000 144.00000 0.00000
25.00000 144.00000 0.00000
26.00000 144.00000 0.00000
27.00000 144.00000 0.00000
28.00000 144.00000 0.00000
29.00000 144.00000 0.00000
30.00000 144.00000 0.00000
31.00000 144.00000 0.00000
32.00000 144.00000 0.00000
33.00000 144.00000 0.00000
34.00000 144.00000 0.00000
35.00000 144.00000 0.00000
36.00000 144.00000 0.00000
37.00000 144.00000 0.00000
38.00000 144.00000 0.00000
39.00000 144.00000 0.00000
0.00000 145.00000 0.00000
1.00000 145.00000 0.00000
2.00000 145.00000 0.00000
3.00000 145.00000 0.00000
4.00000 145.00000 0.00000
5.00000 145.00000 0.00000
6.00000 145.00000 0.00000
7.00000 145.00000 0.00000
8.00000 145.00000 0.00000
9.00000 145.00000 0.00000
10.00000 145.00000 0.00000
11.00000 145.00000 0.00000
12.00000 145.00000 0.00000
13.00000 145.00000 0.00000
14.00000 145.00000 0.00000
15.00000 145.00000 0.00000
16.00000 145.00000 0.00000
17.00000 145.00000 0.00000
18.00000 145.00000 0.00000
19.00000 145.00000 0.00000
20.00000 145.00000 0.00000
21.00000 145.00000 0.00000
22.00000 145.00000 0.00000
23.00000 145.00000 0.00000
24.00000 145.00000 0.00000
25.00000 145.00000 0.00000
26.00000 145.00000 0.00000
27.00000 145.00000 0.00000
28.00000 145.00000 0.00000
29.00000 145.00000 0.00000
30.00000 145.00000 0.00000
31.00000 145.00000 0.00000
32.00000 145.00000 0.00000
33.00000 145.00000 0.00000
34.00000 145.00000 0.00000
35.00000 145.00000 0.00000
36.00000 145.00000 0.00000
37.00000 145.00000 0.00000
38.00000 145.00000 0.00000
39.00000 145.00000 0.00000
0.00000 146.00000 0.00000
1.00000 146.00000 0.00000
2.00000 146.00000 0.00000
3.00000 146.00000 0.00000
4.00000 146.00000 0.00000
5.00000 146.00000 0.00000
6.00000 146.00000 0.00000
7.00000 146.00000 0.00000
8.00000 146.00000 0.00000
9.00000 146.00000 0.00000
10.00000 146.00000 0.00000
11.00000 146.00000 0.00000
12.00000 146.00000 0.00000
13.00000 146.00000 0.00000
14.00000 146.00000 0.00000
15.00000 146.00000 0.00000
16.00000 146.00000 0.00000
17.00000 146.00000 0.00000
18.00000 146.00000 0.00000
19.00000 146.00000 0.00000
20.00000 146.00000 0.00000
21.00000 146.00000 0.00000
22.00000 146.00000 0.00000
23.00000 146.00000 0.00000
24.00000 146.00000 0.00000
25.00000 146.00000 0.00000
26.00000 146.00000 0.00000
27.00000 146.00000 0.00000
28.00000 146.00000 0.00000
29.00000 146.00000 0.00000
30.00000 146.00000 0.00000
31.00000 146.00000 0.00000
32.00000 146.00000 0.00000
33.00000 146.00000 0.00000
34.00000 146.00000 0.00000
35.00000 146.00000 0.00000
36.00000 146.00000 0.00000
37.00000 146.00000 0.00000
38.00000 146.00000 0.00000
39.00000 146.00000 0.00000
0.00000 147.00000 0.00000
1.00000 147.00000 0.00000
2.00000 147.00000 0.00000
3.00000 147.00000 0.00000
4.00000 147.00000 0.00000
5.00000 147.00000 0.00000
6.00000 147.00000 0.00000
7.00000 147.00000 0.00000
8.00000 147.00000 0.00000
9.00000 147.00000 0.00000
10.00000 147.00000 0.00000
11.00000 147.00000 0.00000
12.00000 147.00000 0.00000
13.00000 147.00000 0.00000
14.00000 147.00000 0.00000
15.00000 147.00000 0.00000
16.00000 147.00000 0.00000
17.00000 147.00000 0.00000
18.00000 147.00000 0.00000
19.00000 147.00000 0.00000
20.00000 147.00000 0.00000
21.00000 147.00000 0.00000
22.00000 147.00000 0.00000
23.00000 147.00000 0.00000
24.00000 147.00000 0.00000
25.00000 147.00000 0.00000
26.00000 147.00000 0.00000
27.00000 147.00000 0.00000
28.00000 147.00000 0.00000
29.00000 147.00000 0.00000
30.00000 147.00000 0.00000
31.00000 147.00000 0.00000
32.00000 147.00000 0.00000
33.00000 147.00000 0.00000
34.00000 147.00000 0.00000
35.00000 147.00000 0.00000
36.00000 147.00000 0.00000
37.00000 147.00000 0.00000
38.00000 147.00000 0.00000
39.00000 147.00000 0.00000
0.00000 148.00000 0.00000
1.00000 148.00000 0.00000
2.00000 148.00000 0.00000
3.00000 148.00000 0.00000
4.00000 148.00000 0.00000
5.00000 148.00000 0.00000
6.00000 148.00000 0.00000
7.00000 148.00000 0.00000
8.00000 148.00000 0.00000
9.00000 148.00000 0.00000
10.00000 148.00000 0.00000
11.00000 148.00000 0.00000
12.00000 148.00000 0.00000
13.00000 148.00000 0.00000
14.00000 148.00000 0.00000
15.00000 148.00000 0.00000
16.00000 148.00000 0.00000
17.00000 148.00000 0.00000
18.00000 148.00000 0.00000
19.00000 148.00000 0.00000
20.00000 148.00000 0.00000
21.00000 148.00000 0.00000
22.00000 148.00000 0.00000
23.00000 148.00000 0.00000
24.00000 148.00000 0.00000
25.00000 148.00000 0.00000
26.00000 148.00000 0.00000
27.00000 148.00000 0.00000
28.00000 148.00000 0.00000
29.00000 148.00000 0.00000
30.00000 148.00000 0.00000
31.00000 148.00000 0.00000
32.00000 148.00000 0.00000
33.00000 148.00000 0.00000
34.00000 148.00000 0.00000
35.00000 148.00000 0.00000
36.00000 148.00000 0.00000
37.00000 148.00000 0.00000
38.00000 148.00000 0.00000
39.00000 148.00000 0.00000
0.00000 149.00000 0.00000
1.00000 149.00000 0.00000
2.00000 149.00000 0.00000
3.00000 149.00000 0.00000
4.00000 149.00000 0.00000
5.00000 149.00000 0.00000
6.00000 149.00000 0.00000
7.00000 149.00000 0.00000
8.00000 149.00000 0.00000
9.00000 149.00000 0.00000
10.00000 149.00000 0.00000
11.00000 149.00000 0.00000
12.00000 149.00000 0.00000
13.00000 149.00000 0.00000
14.00000 149.00000 0.00000
15.00000 149.00000 0.00000
16.00000 149.00000 0.00000
17.00000 149.00000 0.00000
18.00000 149.00000 0.00000
19.00000 149.00000 0.00000
20.00000 149.00000 0.00000
21.00000 149.00000 0.00000
22.00000 149.00000 0.00000
23.00000 149.00000 0.00000
24.00000 149.00000 0.00000
25.00000 149.00000 0.00000
26.00000 149.00000 0.00000
27.00000 149.00000 0.00000
28.00000 149.00000 0.00000
29.00000 149.00000 0.00000
30.00000 149.00000 0.00000
31.00000 149.00000 0.00000
32.00000 149.00000 0.00000
33.00000 149.00000 0.00000
34.00000 149.00000 0.00000
35.00000 149.00000 0.00000
36.00000 149.00000 0.00000
37.00000 149.00000 0.00000
38.00000 149.00000 0.00000
39.00000 149.00000 0.00000
0.00000 150.00000 0.00000
1.00000 150.00000 0.00000
2.00000 150.00000 0.00000
3.00000 150.00000 0.00000
4.00000 150.00000 0.00000
5.00000 150.00000 0.00000
6.00000 150.00000 0.00000
7.00000 150.00000 0.00000
8.00000 150.00000 0.00000
9.00000 150.00000 0.00000
10.00000 150.00000 0.00000
11.00000 150.00000 0.00000
12.00000 150.00000 0.00000
13.00000 150.00000 0.00000
14.00000 150.00000 0.00000
15.00000 150.00000 0.00000
16.00000 150.00000 0.00000
17.00000 150.00000 0.00000
18.00000 150.00000 0.00000
19.00000 150.00000 0.00000
20.00000 150.00000 0.00000
21.00000 150.00000 0.00000
22.00000 150.00000 0.00000
23.00000 150.00000 0.00000
24.00000 150.00000 0.00000
25.00000 150.00000 0.00000
26.00000 150.00000 0.00000
27.00000 150.00000 0.00000
28.00000 150.00000 0.00000
29.00000 150.00000 0.00000
30.00000 150.00000 0.00000
31.00000 150.00000 0.00000
32.00000 150.00000 0.00000
33.00000 150.00000 0.00000
34.00000 150.00000 0.00000
35.00000 150.00000 0.00000
36.00000 150.00000 0.00000
37.00000 150.00000 0.00000
38.00000 150.00000 0.00000
39.00000 150.00000 0.00000
0.00000 151.00000 0.00000
1.00000 151.00000 0.00000
2.00000 151.00000 0.00000
3.00000 151.00000 0.00000
4.00000 151.00000 0.00000
5.00000 151.00000 0.00000
6.00000 151.00000 0.00000
7.00000 151.00000 0.00000
8.00000 151.00000 0.00000
9.00000 151.00000 0.00000
10.00000 151.00000 0.00000
11.00000 151.00000 0.00000
12.00000 151.00000 0.00000
13.00000 151.00000 0.00000
14.00000 151.00000 0.00000
15.00000 151.00000 0.00000
16.00000 151.00000 0.00000
17.00000 151.00000 0.00000
18.00000 151.00000 0.00000
19.00000 151.00000 0.00000
20.00000 151.00000 0.00000
21.00000 151.00000 0.00000
22.00000 151.00000 0.00000
23.00000 151.00000 0.00000
24.00000 151.00000 0.00000
25.00000 151.00000 0.00000
26.00000 151.00000 0.00000
27.00000 151.00000 0.00000
28.00000 151.00000 0.00000
29.00000 151.00000 0.00000
30.00000 151.00000 0.00000
31.00000 151.00000 0.00000
32.00000 151.00000 0.00000
33.00000 151.00000 0.00000
34.00000 151.00000 0.00000
35.00000 151.00000 0.00000
36.00000 151.00000 0.00000
37.00000 151.00000 0.00000
38.00000 151.00000 0.00000
39.00000 151.00000 0.00000
0.00000 152.00000 0.00000
1.00000 152.00000 0.00000
2.00000 152.00000 0.00000
3.00000 152.00000 0.00000
4.00000 152.00000 0.00000
5.00000 152.00000 0.00000
6.00000 152.00000 0.00000
7.00000 152.00000 0.00000
8.00000 152.00000 0.00000
9.00000 152.00000 0.00000
10.00000 152.00000 0.00000
11.00000 152.00000 0.00000
12.00000 152.00000 0.00000
13.00000 152.00000 0.00000
14.00000 152.00000 0.00000
15.00000 152.00000 0.00000
16.00000 152.00000 0.00000
17.00000 152.00000 0.00000
18.00000 152.00000 0.00000
19.00000 152.00000 0.00000
20.00000 152.00000 0.00000
21.00000 152.00000 0.00000
22.00000 152.00000 0.00000
23.00000 152.00000 0.00000
24.00000 152.00000 0.00000
25.00000 152.00000 0.00000
26.00000 152.00000 0.00000
27.00000 152.00000 0.00000
28.00000 152.00000 0.00000
29.00000 152.00000 0.00000
30.00000 152.00000 0.00000
31.00000 152.00000 0.00000
32.00000 152.00000 0.00000
33.00000 152.00000 0.00000
34.00000 152.00000 0.00000
35.00000 152.00000 0.00000
36.00000 152.00000 0.00000
37.00000 152.00000 0.00000
38.00000 152.00000 0.00000
39.00000 152.00000 0.00000
0.00000 153.00000 0.00000
1.00000 153.00000 0.00000
2.00000 153.00000 0.00000
3.00000 153.00000 0.00000
4.00000 153.00000 0.00000
5.00000 153.00000 0.00000
6.00000 153.00000 0.00000
7.00000 153.00000 0.00000
8.00000 153.00000 0.00000
9.00000 153.00000 0.00000
10.00000 153.00000 0.00000
11.00000 153.00000 0.00000
12.00000 153.00000 0.00000
13.00000 153.00000 0.00000
14.00000 153.00000 0.00000
15.00000 153.00000 0.00000
16.00000 153.00000 0.00000
17.00000 153.00000 0.00000
18.00000 153.00000 0.00000
19.00000 153.00000 0.00000
20.00000 153.00000 0.00000
21.00000 153.00000 0.00000
22.00000 153.00000 0.00000
23.00000 153.00000 0.00000
24.00000 153.00000 0.00000
25.00000 153.00000 0.00000
26.00000 153.00000 0.00000
27.00000 153.00000 0.00000
28.00000 153.00000 0.00000
29.00000 153.00000 0.00000
30.00000 153.00000 0.00000
31.00000 153.00000 0.00000
32.00000 153.00000 0.00000
33.00000 153.00000 0.00000
34.00000 153.00000 0.00000
35.00000 153.00000 0.00000
36.00000 153.00000 0.00000
37.00000 153.00000 0.00000
38.00000 153.00000 0.00000
39.00000 153.00000 0.00000
0.00000 154.00000 0.00000
1.00000 154.00000 0.00000
2.00000 154.00000 0.00000
3.00000 154.00000 0.00000
4.00000 154.00000 0.00000
5.00000 154.00000 0.00000
6.00000 154.00000 0.00000
7.00000 154.00000 0.00000
8.00000 154.00000 0.00000
9.00000 154.00000 0.00000
10.00000 154.00000 0.00000
11.00000 154.00000 0.00000
12.00000 154.00000 0.00000
13.00000 154.00000 0.00000
14.00000 154.00000 0.00000
15.00000 154.00000 0.00000
16.00000 154.00000 0.00000
17.00000 154.00000 0.00000
18.00000 154.00000 0.00000
19.00000 154.00000 0.00000
20.00000 154.00000 0.00000
21.00000 154.00000 0.00000
22.00000 154.00000 0.00000
23.00000 154.00000 0.00000
24.00000 154.00000 0.00000
25.00000 154.00000 0.00000
26.00000 154.00000 0.00000
27.00000 154.00000 0.00000
28.00000 154.00000 0.00000
29.00000 154.00000 0.00000
30.00000 154.00000 0.00000
31.00000 154.00000 0.00000
32.00000 154.00000 0.00000
33.00000 154.00000 0.00000
34.00000 154.00000 0.00000
35.00000 154.00000 0.00000
36.00000 154.00000 0.00000
37.00000 154.00000 0.00000
38.00000 154.00000 0.00000
39.00000 154.00000 0.00000
0.00000 155.00000 0.00000
1.00000 155.00000 0.00000
2.00000 155.00000 0.00000
3.00000 155.00000 0.00000
4.00000 155.00000 0.00000
5.00000 155.00000 0.00000
6.00000 155.00000 0.00000
7.00000 155.00000 0.00000
8.00000 155.00000 0.00000
9.00000 155.00000 0.00000
10.00000 155.00000 0.00000
11.00000 155.00000 0.00000
12.00000 155.00000 0.00000
13.00000 155.00000 0.00000
14.00000 155.00000 0.00000
15.00000 155.00000 0.00000
16.00000 155.00000 0.00000
17.00000 155.00000 0.00000
18.00000 155.00000 0.00000
19.00000 155.00000 0.00000
20.00000 155.00000 0.00000
21.00000 155.00000 0.00000
22.00000 155.00000 0.00000
23.00000 155.00000 0.00000
24.00000 155.00000 0.00000
25.00000 155.00000 0.00000
26.00000 155.00000 0.00000
27.00000 155.00000 0.00000
28.00000 155.00000 0.00000
29.00000 155.00000 0.00000
30.00000 155.00000 0.00000
31.00000 155.00000 0.00000
32.00000 155.00000 0.00000
33.00000 155.00000 0.00000
34.00000 155.00000 0.00000
35.00000 155.00000 0.00000
36.00000 155.00000 0.00000
37.00000 155.00000 0.00000
38.00000 155.00000 0.00000
39.00000 155.00000 0.00000
0.00000 156.00000 0.00000
1.00000 156.00000 0.00000
2.00000 156.00000 0.00000
3.00000 156.00000 0.00000
4.00000 156.00000 0.00000
5.00000 156.00000 0.00000
6.00000 156.00000 0.00000
7.00000 156.00000 0.00000
8.00000 156.00000 0.00000
9.00000 156.00000 0.00000
10.00000 156.00000 0.00000
11.00000 156.00000 0.00000
12.00000 156.00000 0.00000
13.00000 156.00000 0.00000
14.00000 156.00000 0.00000
15.00000 156.00000 0.00000
16.00000 156.00000 0.00000
17.00000 156.00000 0.00000
18.00000 156.00000 0.00000
19.00000 156.00000 0.00000
20.00000 156.00000 0.00000
21.00000 156.00000 0.00000
22.00000 156.00000 0.00000
23.00000 156.00000 0.00000
24.00000 156.00000 0.00000
25.00000 156.00000 0.00000
26.00000 156.00000 0.00000
27.00000 156.00000 0.00000
28.00000 156.00000 0.00000
29.00000 156.00000 0.00000
30.00000 156.00000 0.00000
31.00000 156.00000 0.00000
32.00000 156.00000 0.00000
33.00000 156.00000 0.00000
34.00000 156.00000 0.00000
35.00000 156.00000 0.00000
36.00000 156.00000 0.00000
37.00000 156.00000 0.00000
38.00000 156.00000 0.00000
39.00000 156.00000 0.00000
0.00000 157.00000 0.00000
1.00000 157.00000 0.00000
2.00000 157.00000 0.00000
3.00000 157.00000 0.00000
4.00000 157.00000 0.00000
5.00000 157.00000 0.00000
6.00000 157.00000 0.00000
7.00000 157.00000 0.00000
8.00000 157.00000 0.00000
9.00000 157.00000 0.00000
10.00000 157.00000 0.00000
11.00000 157.00000 0.00000
12.00000 157.00000 0.00000
13.00000 157.00000 0.00000
14.00000 157.00000 0.00000
15.00000 157.00000 0.00000
16.00000 157.00000 0.00000
17.00000 157.00000 0.00000
18.00000 157.00000 0.00000
19.00000 157.00000 0.00000
20.00000 157.00000 0.00000
21.00000 157.00000 0.00000
22.00000 157.00000 0.00000
23.00000 157.00000 0.00000
24.00000 157.00000 0.00000
25.00000 157.00000 0.00000
26.00000 157.00000 0.00000
27.00000 157.00000 0.00000
28.00000 157.00000 0.00000
29.00000 157.00000 0.00000
30.00000 157.00000 0.00000
31.00000 157.00000 0.00000
32.00000 157.00000 0.00000
33.00000 157.00000 0.00000
34.00000 157.00000 0.00000
35.00000 157.00000 0.00000
36.00000 157.00000 0.00000
37.00000 157.00000 0.00000
38.00000 157.00000 0.00000
39.00000 157.00000 0.00000
0.00000 158.00000 0.00000
1.00000 158.00000 0.00000
2.00000 158.00000 0.00000
3.00000 158.00000 0.00000
4.00000 158.00000 0.00000
5.00000 158.00000 0.00000
6.00000 158.00000 0.00000
7.00000 158.00000 0.00000
8.00000 158.00000 0.00000
9.00000 158.00000 0.00000
10.00000 158.00000 0.00000
11.00000 158.00000 0.00000
12.00000 158.00000 0.00000
13.00000 158.00000 0.00000
14.00000 158.00000 0.00000
15.00000 158.00000 0.00000
16.00000 158.00000 0.00000
17.00000 158.00000 0.00000
18.00000 158.00000 0.00000
19.00000 158.00000 0.00000
20.00000 158.00000 0.00000
21.00000 158.00000 0.00000
22.00000 158.00000 0.00000
23.00000 158.00000 0.00000
24.00000 158.00000 0.00000
25.00000 158.00000 0.00000
26.00000 158.00000 0.00000
27.00000 158.00000 0.00000
28.00000 158.00000 0.00000
29.00000 158.00000 0.00000
30.00000 158.00000 0.00000
31.00000 158.00000 0.00000
32.00000 158.00000 0.00000
33.00000 158.00000 0.00000
34.00000 158.00000 0.00000
35.00000 158.00000 0.00000
36.00000 158.00000 0.00000
37.00000 158.00000 0.00000
38.00000 158.00000 0.00000
39.00000 158.00000 0.00000
0.00000 159.00000 0.00000
1.00000 159.00000 0.00000
2.00000 159.00000 0.00000
3.00000 159.00000 0.00000
4.00000 159.00000 0.00000
5.00000 159.00000 0.00000
6.00000 159.00000 0.00000
7.00000 159.00000 0.00000
8.00000 159.00000 0.00000
9.00000 159.00000 0.00000
10.00000 159.00000 0.00000
11.00000 159.00000 0.00000
12.00000 159.00000 0.00000
13.00000 159.00000 0.00000
14.00000 159.00000 0.00000
15.00000 159.00000 0.00000
16.00000 159.00000 0.00000
17.00000 159.00000 0.00000
18.00000 159.00000 0.00000
19.00000 159.00000 0.00000
20.00000 159.00000 0.00000
21.00000 159.00000 0.00000
22.00000 159.00000 0.00000
23.00000 159.00000 0.00000
24.00000 159.00000 0.00000
25.00000 159.00000 0.00000
26.00000 159.00000 0.00000
27.00000 159.00000 0.00000
28.00000 159.00000 0.00000
29.00000 159.00000 0.00000
30.00000 159.00000 0.00000
31.00000 159.00000 0.00000
32.00000 159.00000 0.00000
33.00000 159.00000 0.00000
34.00000 159.00000 0.00000
35.00000 159.00000 0.00000
36.00000 159.00000 0.00000
37.00000 159.00000 0.00000
38.00000 159.00000 0.00000
39.00000 159.00000 0.00000
0.00000 160.00000 0.00000
1.00000 160.00000 0.00000
2.00000 160.00000 0.00000
3.00000 160.00000 0.00000
4.00000 160.00000 0.00000
5.00000 160.00000 0.00000
6.00000 160.00000 0.00000
7.00000 160.00000 0.00000
8.00000 160.00000 0.00000
9.00000 160.00000 0.00000
10.00000 160.00000 0.00000
11.00000 160.00000 0.00000
12.00000 160.00000 0.00000
13.00000 160.00000 0.00000
14.00000 160.00000 0.00000
15.00000 160.00000 0.00000
16.00000 160.00000 0.00000
17.00000 160.00000 0.00000
18.00000 160.00000 0.00000
19.00000 160.00000 0.00000
20.00000 160.00000 0.00000
21.00000 160.00000 0.00000
22.00000 160.00000 0.00000
23.00000 160.00000 0.00000
24.00000 160.00000 0.00000
25.00000 160.00000 0.00000
26.00000 160.00000 0.00000
27.00000 160.00000 0.00000
28.00000 160.00000 0.00000
29.00000 160.00000 0.00000
30.00000 160.00000 0.00000
31.00000 160.00000 0.00000
32.00000 160.00000 0.00000
33.00000 160.00000 0.00000
34.00000 160.00000 0.00000
35.00000 160.00000 0.00000
36.00000 160.00000 0.00000
37.00000 160.00000 0.00000
38.00000 160.00000 0.00000
39.00000 160.00000 0.00000
0.00000 161.00000 0.00000
1.00000 161.00000 0.00000
2.00000 161.00000 0.00000
3.00000 161.00000 0.00000
4.00000 161.00000 0.00000
5.00000 161.00000 0.00000
6.00000 161.00000 0.00000
7.00000 161.00000 0.00000
8.00000 161.00000 0.00000
9.00000 161.00000 0.00000
10.00000 161.00000 0.00000
11.00000 161.00000 0.00000
12.00000 161.00000 0.00000
13.00000 161.00000 0.00000
14.00000 161.00000 0.00000
15.00000 161.00000 0.00000
16.00000 161.00000 0.00000
17.00000 161.00000 0.00000
18.00000 161.00000 0.00000
19.00000 161.00000 0.00000
20.00000 161.00000 0.00000
21.00000 161.00000 0.00000
22.00000 161.00000 0.00000
23.00000 161.00000 0.00000
24.00000 161.00000 0.00000
25.00000 161.00000 0.00000
26.00000 161.00000 0.00000
27.00000 161.00000 0.00000
28.00000 161.00000 0.00000
29.00000 161.00000 0.00000
30.00000 161.00000 0.00000
31.00000 161.00000 0.00000
32.00000 161.00000 0.00000
33.00000 161.00000 0.00000
34.00000 161.00000 0.00000
35.00000 161.00000 0.00000
36.00000 161.00000 0.00000
37.00000 161.00000 0.00000
38.00000 161.00000 0.00000
39.00000 161.00000 0.00000
0.00000 162.00000 0.00000
1.00000 162.00000 0.00000
2.00000 162.00000 0.00000
3.00000 162.00000 0.00000
4.00000 162.00000 0.00000
5.00000 162.00000 0.00000
6.00000 162.00000 0.00000
7.00000 162.00000 0.00000
8.00000 162.00000 0.00000
9.00000 162.00000 0.00000
10.00000 162.00000 0.00000
11.00000 162.00000 0.00000
12.00000 162.00000 0.00000
13.00000 162.00000 0.00000
14.00000 162.00000 0.00000
15.00000 162.00000 0.00000
16.00000 162.00000 0.00000
17.00000 162.00000 0.00000
18.00000 162.00000 0.00000
19.00000 162.00000 0.00000
20.00000 162.00000 0.00000
21.00000 162.00000 0.00000
22.00000 162.00000 0.00000
23.00000 162.00000 0.00000
24.00000 162.00000 0.00000
25.00000 162.00000 0.00000
26.00000 162.00000 0.00000
27.00000 162.00000 0.00000
28.00000 162.00000 0.00000
29.00000 162.00000 0.00000
30.00000 162.00000 0.00000
31.00000 162.00000 0.00000
32.00000 162.00000 0.00000
33.00000 162.00000 0.00000
34.00000 162.00000 0.00000
35.00000 162.00000 0.00000
36.00000 162.00000 0.00000
37.00000 162.00000 0.00000
38.00000 162.00000 0.00000
39.00000 162.00000 0.00000
0.00000 163.00000 0.00000
1.00000 163.00000 0.00000
2.00000 163.00000 0.00000
3.00000 163.00000 0.00000
4.00000 163.00000 0.00000
5.00000 163.00000 0.00000
6.00000 163.00000 0.00000
7.00000 163.00000 0.00000
8.00000 163.00000 0.00000
9.00000 163.00000 0.00000
10.00000 163.00000 0.00000
11.00000 163.00000 0.00000
12.00000 163.00000 0.00000
13.00000 163.00000 0.00000
14.00000 163.00000 0.00000
15.00000 163.00000 0.00000
16.00000 163.00000 0.00000
17.00000 163.00000 0.00000
18.00000 163.00000 0.00000
19.00000 163.00000 0.00000
20.00000 163.00000 0.00000
21.00000 163.00000 0.00000
22.00000 163.00000 0.00000
23.00000 163.00000 0.00000
24.00000 163.00000 0.00000
25.00000 163.00000 0.00000
26.00000 163.00000 0.00000
27.00000 163.00000 0.00000
28.00000 163.00000 0.00000
29.00000 163.00000 0.00000
30.00000 163.00000 0.00000
31.00000 163.00000 0.00000
32.00000 163.00000 0.00000
33.00000 163.00000 0.00000
34.00000 163.00000 0.00000
35.00000 163.00000 0.00000
36.00000 163.00000 0.00000
37.00000 163.00000 0.00000
38.00000 163.00000 0.00000
39.00000 163.00000 0.00000
0.00000 164.00000 0.00000
1.00000 164.00000 0.00000
2.00000 164.00000 0.00000
3.00000 164.00000 0.00000
4.00000 164.00000 0.00000
5.00000 164.00000 0.00000
6.00000 164.00000 0.00000
7.00000 164.00000 0.00000
8.00000 164.00000 0.00000
9.00000 164.00000 0.00000
10.00000 164.00000 0.00000
11.00000 164.00000 0.00000
12.00000 164.00000 0.00000
13.00000 164.00000 0.00000
14.00000 164.00000 0.00000
15.00000 164.00000 0.00000
16.00000 164.00000 0.00000
17.00000 164.00000 0.00000
18.00000 164.00000 0.00000
19.00000 164.00000 0.00000
20.00000 164.00000 0.00000
21.00000 164.00000 0.00000
22.00000 164.00000 0.00000
23.00000 164.00000 0.00000
24.00000 164.00000 0.00000
25.00000 164.00000 0.00000
26.00000 164.00000 0.00000
27.00000 164.00000 0.00000
28.00000 164.00000 0.00000
29.00000 164.00000 0.00000
30.00000 164.00000 0.00000
31.00000 164.00000 0.00000
32.00000 164.00000 0.00000
33.00000 164.00000 0.00000
34.00000 164.00000 0.00000
35.00000 164.00000 0.00000
36.00000 164.00000 0.00000
37.00000 164.00000 0.00000
38.00000 164.00000 0.00000
39.00000 164.00000 0.00000
0.00000 165.00000 0.00000
1.00000 165.00000 0.00000
2.00000 165.00000 0.00000
3.00000 165.00000 0.00000
4.00000 165.00000 0.00000
5.00000 165.00000 0.00000
6.00000 165.00000 0.00000
7.00000 165.00000 0.00000
8.00000 165.00000 0.00000
9.00000 165.00000 0.00000
10.00000 165.00000 0.00000
11.00000 165.00000 0.00000
12.00000 165.00000 0.00000
13.00000 165.00000 0.00000
14.00000 165.00000 0.00000
15.00000 165.00000 0.00000
16.00000 165.00000 0.00000
17.00000 165.00000 0.00000
18.00000 165.00000 0.00000
19.00000 165.00000 0.00000
20.00000 165.00000 0.00000
21.00000 165.00000 0.00000
22.00000 165.00000 0.00000
23.00000 165.00000 0.00000
24.00000 165.00000 0.00000
25.00000 165.00000 0.00000
26.00000 165.00000 0.00000
27.00000 165.00000 0.00000
28.00000 165.00000 0.00000
29.00000 165.00000 0.00000
30.00000 165.00000 0.00000
31.00000 165.00000 0.00000
32.00000 165.00000 0.00000
33.00000 165.00000 0.00000
34.00000 165.00000 0.00000
35.00000 165.00000 0.00000
36.00000 165.00000 0.00000
37.00000 165.00000 0.00000
38.00000 165.00000 0.00000
39.00000 165.00000 0.00000
0.00000 166.00000 0.00000
1.00000 166.00000 0.00000
2.00000 166.00000 0.00000
3.00000 166.00000 0.00000
4.00000 166.00000 0.00000
5.00000 166.00000 0.00000
6.00000 166.00000 0.00000
7.00000 166.00000 0.00000
8.00000 166.00000 0.00000
9.00000 166.00000 0.00000
10.00000 166.00000 0.00000
11.00000 166.00000 0.00000
12.00000 166.00000 0.00000
13.00000 166.00000 0.00000
14.00000 166.00000 0.00000
15.00000 166.00000 0.00000
16.00000 166.00000 0.00000
17.00000 166.00000 0.00000
18.00000 166.00000 0.00000
19.00000 166.00000 0.00000
20.00000 166.00000 0.00000
21.00000 166.00000 0.00000
22.00000 166.00000 0.00000
23.00000 166.00000 0.00000
24.00000 166.00000 0.00000
25.00000 166.00000 0.00000
26.00000 166.00000 0.00000
27.00000 166.00000 0.00000
28.00000 166.00000 0.00000
29.00000 166.00000 0.00000
30.00000 166.00000 0.00000
31.00000 166.00000 0.00000
32.00000 166.00000 0.00000
33.00000 166.00000 0.00000
34.00000 166.00000 0.00000
35.00000 166.00000 0.00000
36.00000 166.00000 0.00000
37.00000 166.00000 0.00000
38.00000 166.00000 0.00000
39.00000 166.00000 0.00000
0.00000 167.00000 0.00000
1.00000 167.00000 0.00000
2.00000 167.00000 0.00000
3.00000 167.00000 0.00000
4.00000 167.00000 0.00000
5.00000 167.00000 0.00000
6.00000 167.00000 0.00000
7.00000 167.00000 0.00000
8.00000 167.00000 0.00000
9.00000 167.00000 0.00000
10.00000 167.00000 0.00000
11.00000 167.00000 0.00000
12.00000 167.00000 0.00000
13.00000 167.00000 0.00000
14.00000 167.00000 0.00000
15.00000 167.00000 0.00000
16.00000 167.00000 0.00000
17.00000 167.00000 0.00000
18.00000 167.00000 0.00000
19.00000 167.00000 0.00000
20.00000 167.00000 0.00000
21.00000 167.00000 0.00000
22.00000 167.00000 0.00000
23.00000 167.00000 0.00000
24.00000 167.00000 0.00000
25.00000 167.00000 0.00000
26.00000 167.00000 0.00000
27.00000 167.00000 0.00000
28.00000 167.00000 0.00000
29.00000 167.00000 0.00000
30.00000 167.00000 0.00000
31.00000 167.00000 0.00000
32.00000 167.00000 0.00000
33.00000 167.00000 0.00000
34.00000 167.00000 0.00000
35.00000 167.00000 0.00000
36.00000 167.00000 0.00000
37.00000 167.00000 0.00000
38.00000 167.00000 0.00000
39.00000 167.00000 0.00000
0.00000 168.00000 0.00000
1.00000 168.00000 0.00000
2.00000 168.00000 0.00000
3.00000 168.00000 0.00000
4.00000 168.00000 0.00000
5.00000 168.00000 0.00000
6.00000 168.00000 0.00000
7.00000 168.00000 0.00000
8.00000 168.00000 0.00000
9.00000 168.00000 0.00000
10.00000 168.00000 0.00000
11.00000 168.00000 0.00000
12.00000 168.00000 0.00000
13.00000 168.00000 0.00000
14.00000 168.00000 0.00000
15.00000 168.00000 0.00000
16.00000 168.00000 0.00000
17.00000 168.00000 0.00000
18.00000 168.00000 0.00000
19.00000 168.00000 0.00000
20.00000 168.00000 0.00000
21.00000 168.00000 0.00000
22.00000 168.00000 0.00000
23.00000 168.00000 0.00000
24.00000 168.00000 0.00000
25.00000 168.00000 0.00000
26.00000 168.00000 0.00000
27.00000 168.00000 0.00000
28.00000 168.00000 0.00000
29.00000 168.00000 0.00000
30.00000 168.00000 0.00000
31.00000 168.00000 0.00000
32.00000 168.00000 0.00000
33.00000 168.00000 0.00000
34.00000 168.00000 0.00000
35.00000 168.00000 0.00000
36.00000 168.00000 0.00000
37.00000 168.00000 0.00000
38.00000 168.00000 0.00000
39.00000 168.00000 0.00000
0.00000 169.00000 0.00000
1.00000 169.00000 0.00000
2.00000 169.00000 0.00000
3.00000 169.00000 0.00000
4.00000 169.00000 0.00000
5.00000 169.00000 0.00000
6.00000 169.00000 0.00000
7.00000 169.00000 0.00000
8.00000 169.00000 0.00000
9.00000 169.00000 0.00000
10.00000 169.00000 0.00000
11.00000 169.00000 0.00000
12.00000 169.00000 0.00000
13.00000 169.00000 0.00000
14.00000 169.00000 0.00000
15.00000 169.00000 0.00000
16.00000 169.00000 0.00000
17.00000 169.00000 0.00000
18.00000 169.00000 0.00000
19.00000 169.00000 0.00000
20.00000 169.00000 0.00000
21.00000 169.00000 0.00000
22.00000 169.00000 0.00000
23.00000 169.00000 0.00000
24.00000 169.00000 0.00000
25.00000 169.00000 0.00000
26.00000 169.00000 0.00000
27.00000 169.00000 0.00000
28.00000 169.00000 0.00000
29.00000 169.00000 0.00000
30.00000 169.00000 0.00000
31.00000 169.00000 0.00000
32.00000 169.00000 0.00000
33.00000 169.00000 0.00000
34.00000 169.00000 0.00000
35.00000 169.00000 0.00000
36.00000 169.00000 0.00000
37.00000 169.00000 0.00000
38.00000 169.00000 0.00000
39.00000 169.00000 0.00000
0.00000 170.00000 0.00000
1.00000 170.00000 0.00000
2.00000 170.00000 0.00000
3.00000 170.00000 0.00000
4.00000 170.00000 0.00000
5.00000 170.00000 0.00000
6.00000 170.00000 0.00000
7.00000 170.00000 0.00000
8.00000 170.00000 0.00000
9.00000 170.00000 0.00000
10.00000 170.00000 0.00000
11.00000 170.00000 0.00000
12.00000 170.00000 0.00000
13.00000 170.00000 0.00000
14.00000 170.00000 0.00000
15.00000 170.00000 0.00000
16.00000 170.00000 0.00000
17.00000 170.00000 0.00000
18.00000 170.00000 0.00000
19.00000 170.00000 0.00000
20.00000 170.00000 0.00000
21.00000 170.00000 0.00000
22.00000 170.00000 0.00000
23.00000 170.00000 0.00000
24.00000 170.00000 0.00000
25.00000 170.00000 0.00000
26.00000 170.00000 0.00000
27.00000 170.00000 0.00000
28.00000 170.00000 0.00000
29.00000 170.00000 0.00000
30.00000 170.00000 0.00000
31.00000 170.00000 0.00000
32.00000 170.00000 0.00000
33.00000 170.00000 0.00000
34.00000 170.00000 0.00000
35.00000 170.00000 0.00000
36.00000 170.00000 0.00000
37.00000 170.00000 0.00000
38.00000 170.00000 0.00000
39.00000 170.00000 0.00000
0.00000 171.00000 0.00000
1.00000 171.00000 0.00000
2.00000 171.00000 0.00000
3.00000 171.00000 0.00000
4.00000 171.00000 0.00000
5.00000 171.00000 0.00000
6.00000 171.00000 0.00000
7.00000 171.00000 0.00000
8.00000 171.00000 0.00000
9.00000 171.00000 0.00000
10.00000 171.00000 0.00000
11.00000 171.00000 0.00000
12.00000 171.00000 0.00000
13.00000 171.00000 0.00000
14.00000 171.00000 0.00000
15.00000 171.00000 0.00000
16.00000 171.00000 0.00000
17.00000 171.00000 0.00000
18.00000 171.00000 0.00000
19.00000 171.00000 0.00000
20.00000 171.00000 0.00000
21.00000 171.00000 0.00000
22.00000 171.00000 0.00000
23.00000 171.00000 0.00000
24.00000 171.00000 0.00000
25.00000 171.00000 0.00000
26.00000 171.00000 0.00000
27.00000 171.00000 0.00000
28.00000 171.00000 0.00000
29.00000 171.00000 0.00000
30.00000 171.00000 0.00000
31.00000 171.00000 0.00000
32.00000 171.00000 0.00000
33.00000 171.00000 0.00000
34.00000 171.00000 0.00000
35.00000 171.00000 0.00000
36.00000 171.00000 0.00000
37.00000 171.00000 0.00000
38.00000 171.00000 0.00000
39.00000 171.00000 0.00000
0.00000 172.00000 0.00000
1.00000 172.00000 0.00000
2.00000 172.00000 0.00000
3.00000 172.00000 0.00000
4.00000 172.00000 0.00000
5.00000 172.00000 0.00000
6.00000 172.00000 0.00000
7.00000 172.00000 0.00000
8.00000 172.00000 0.00000
9.00000 172.00000 0.00000
10.00000 172.00000 0.00000
11.00000 172.00000 0.00000
12.00000 172.00000 0.00000
13.00000 172.00000 0.00000
14.00000 172.00000 0.00000
15.00000 172.00000 0.00000
16.00000 172.00000 0.00000
17.00000 172.00000 0.00000
18.00000 172.00000 0.00000
19.00000 172.00000 0.00000
20.00000 172.00000 0.00000
21.00000 172.00000 0.00000
22.00000 172.00000 0.00000
23.00000 172.00000 0.00000
24.00000 172.00000 0.00000
25.00000 172.00000 0.00000
26.00000 172.00000 0.00000
27.00000 172.00000 0.00000
28.00000 172.00000 0.00000
29.00000 172.00000 0.00000
30.00000 172.00000 0.00000
31.00000 172.00000 0.00000
32.00000 172.00000 0.00000
33.00000 172.00000 0.00000
34.00000 172.00000 0.00000
35.00000 172.00000 0.00000
36.00000 172.00000 0.00000
37.00000 172.00000 0.00000
38.00000 172.00000 0.00000
39.00000 172.00000 0.00000
0.00000 173.00000 0.00000
1.00000 173.00000 0.00000
2.00000 173.00000 0.00000
3.00000 173.00000 0.00000
4.00000 173.00000 0.00000
5.00000 173.00000 0.00000
6.00000 173.00000 0.00000
7.00000 173.00000 0.00000
8.00000 173.00000 0.00000
9.00000 173.00000 0.00000
10.00000 173.00000 0.00000
11.00000 173.00000 0.00000
12.00000 173.00000 0.00000
13.00000 173.00000 0.00000
14.00000 173.00000 0.00000
15.00000 173.00000 0.00000
16.00000 173.00000 0.00000
17.00000 173.00000 0.00000
18.00000 173.00000 0.00000
19.00000 173.00000 0.00000
20.00000 173.00000 0.00000
21.00000 173.00000 0.00000
22.00000 173.00000 0.00000
23.00000 173.00000 0.00000
24.00000 173.00000 0.00000
25.00000 173.00000 0.00000
26.00000 173.00000 0.00000
27.00000 173.00000 0.00000
28.00000 173.00000 0.00000
29.00000 173.00000 0.00000
30.00000 173.00000 0.00000
31.00000 173.00000 0.00000
32.00000 173.00000 0.00000
33.00000 173.00000 0.00000
34.00000 173.00000 0.00000
35.00000 173.00000 0.00000
36.00000 173.00000 0.00000
37.00000 173.00000 0.00000
38.00000 173.00000 0.00000
39.00000 173.00000 0.00000
0.00000 174.00000 0.00000
1.00000 174.00000 0.00000
2.00000 174.00000 0.00000
3.00000 174.00000 0.00000
4.00000 174.00000 0.00000
5.00000 174.00000 0.00000
6.00000 174.00000 0.00000
7.00000 174.00000 0.00000
8.00000 174.00000 0.00000
9.00000 174.00000 0.00000
10.00000 174.00000 0.00000
11.00000 174.00000 0.00000
12.00000 174.00000 0.00000
13.00000 174.00000 0.00000
14.00000 174.00000 0.00000
15.00000 174.00000 0.00000
16.00000 174.00000 0.00000
17.00000 174.00000 0.00000
18.00000 174.00000 0.00000
19.00000 174.00000 0.00000
20.00000 174.00000 0.00000
21.00000 174.00000 0.00000
22.00000 174.00000 0.00000
23.00000 174.00000 0.00000
24.00000 174.00000 0.00000
25.00000 174.00000 0.00000
26.00000 174.00000 0.00000
27.00000 174.00000 0.00000
28.00000 174.00000 0.00000
29.00000 174.00000 0.00000
30.00000 174.00000 0.00000
31.00000 174.00000 0.00000
32.00000 174.00000 0.00000
33.00000 174.00000 0.00000
34.00000 174.00000 0.00000
35.00000 174.00000 0.00000
36.00000 174.00000 0.00000
37.00000 174.00000 0.00000
38.00000 174.00000 0.00000
39.00000 174.00000 0.00000
0.00000 175.00000 0.00000
1.00000 175.00000 0.00000
2.00000 175.00000 0.00000
3.00000 175.00000 0.00000
4.00000 175.00000 0.00000
5.00000 175.00000 0.00000
6.00000 175.00000 0.00000
7.00000 175.00000 0.00000
8.00000 175.00000 0.00000
9.00000 175.00000 0.00000
10.00000 175.00000 0.00000
11.00000 175.00000 0.00000
12.00000 175.00000 0.00000
13.00000 175.00000 0.00000
14.00000 175.00000 0.00000
15.00000 175.00000 0.00000
16.00000 175.00000 0.00000
17.00000 175.00000 0.00000
18.00000 175.00000 0.00000
19.00000 175.00000 0.00000
20.00000 175.00000 0.00000
21.00000 175.00000 0.00000
22.00000 175.00000 0.00000
23.00000 175.00000 0.00000
24.00000 175.00000 0.00000
25.00000 175.00000 0.00000
26.00000 175.00000 0.00000
27.00000 175.00000 0.00000
28.00000 175.00000 0.00000
29.00000 175.00000 0.00000
30.00000 175.00000 0.00000
31.00000 175.00000 0.00000
32.00000 175.00000 0.00000
33.00000 175.00000 0.00000
34.00000 175.00000 0.00000
35.00000 175.00000 0.00000
36.00000 175.00000 0.00000
37.00000 175.00000 0.00000
38.00000 175.00000 0.00000
39.00000 175.00000 0.00000
0.00000 176.00000 0.00000
1.00000 176.00000 0.00000
2.00000 176.00000 0.00000
3.00000 176.00000 0.00000
4.00000 176.00000 0.00000
5.00000 176.00000 0.00000
6.00000 176.00000 0.00000
7.00000 176.00000 0.00000
8.00000 176.00000 0.00000
9.00000 176.00000 0.00000
10.00000 176.00000 0.00000
11.00000 176.00000 0.00000
12.00000 176.00000 0.00000
13.00000 176.00000 0.00000
14.00000 176.00000 0.00000
15.00000 176.00000 0.00000
16.00000 176.00000 0.00000
17.00000 176.00000 0.00000
18.00000 176.00000 0.00000
19.00000 176.00000 0.00000
20.00000 176.00000 0.00000
21.00000 176.00000 0.00000
22.00000 176.00000 0.00000
23.00000 176.00000 0.00000
24.00000 176.00000 0.00000
25.00000 176.00000 0.00000
26.00000 176.00000 0.00000
27.00000 176.00000 0.00000
28.00000 176.00000 0.00000
29.00000 176.00000 0.00000
30.00000 176.00000 0.00000
31.00000 176.00000 0.00000
32.00000 176.00000 0.00000
33.00000 176.00000 0.00000
34.00000 176.00000 0.00000
35.00000 176.00000 0.00000
36.00000 176.00000 0.00000
37.00000 176.00000 0.00000
38.00000 176.00000 0.00000
39.00000 176.00000 0.00000
0.00000 177.00000 0.00000
1.00000 177.00000 0.00000
2.00000 177.00000 0.00000
3.00000 177.00000 0.00000
4.00000 177.00000 0.00000
5.00000 177.00000 0.00000
6.00000 177.00000 0.00000
7.00000 177.00000 0.00000
8.00000 177.00000 0.00000
9.00000 177.00000 0.00000
10.00000 177.00000 0.00000
11.00000 177.00000 0.00000
12.00000 177.00000 0.00000
13.00000 177.00000 0.00000
14.00000 177.00000 0.00000
15.00000 177.00000 0.00000
16.00000 177.00000 0.00000
17.00000 177.00000 0.00000
18.00000 177.00000 0.00000
19.00000 177.00000 0.00000
20.00000 177.00000 0.00000
21.00000 177.00000 0.00000
22.00000 177.00000 0.00000
23.00000 177.00000 0.00000
24.00000 177.00000 0.00000
25.00000 177.00000 0.00000
26.00000 177.00000 0.00000
27.00000 177.00000 0.00000
28.00000 177.00000 0.00000
29.00000 177.00000 0.00000
30.00000 177.00000 0.00000
31.00000 177.00000 0.00000
32.00000 177.00000 0.00000
33.00000 177.00000 0.00000
34.00000 177.00000 0.00000
35.00000 177.00000 0.00000
36.00000 177.00000 0.00000
37.00000 177.00000 0.00000
38.00000 177.00000 0.00000
39.00000 177.00000 0.00000
0.00000 178.00000 0.00000
1.00000 178.00000 0.00000
2.00000 178.00000 0.00000
3.00000 178.00000 0.00000
4.00000 178.00000 0.00000
5.00000 178.00000 0.00000
6.00000 178.00000 0.00000
7.00000 178.00000 0.00000
8.00000 178.00000 0.00000
9.00000 178.00000 0.00000
10.00000 178.00000 0.00000
11.00000 178.00000 0.00000
12.00000 178.00000 0.00000
13.00000 178.00000 0.00000
14.00000 178.00000 0.00000
15.00000 178.00000 0.00000
16.00000 178.00000 0.00000
17.00000 178.00000 0.00000
18.00000 178.00000 0.00000
19.00000 178.00000 0.00000
20.00000 178.00000 0.00000
21.00000 178.00000 0.00000
22.00000 178.00000 0.00000
23.00000 178.00000 0.00000
24.00000 178.00000 0.00000
25.00000 178.00000 0.00000
26.00000 178.00000 0.00000
27.00000 178.00000 0.00000
28.00000 178.00000 0.00000
29.00000 178.00000 0.00000
30.00000 178.00000 0.00000
31.00000 178.00000 0.00000
32.00000 178.00000 0.00000
33.00000 178.00000 0.00000
34.00000 178.00000 0.00000
35.00000 178.00000 0.00000
36.00000 178.00000 0.00000
37.00000 178.00000 0.00000
38.00000 178.00000 0.00000
39.00000 178.00000 0.00000
0.00000 179.00000 0.00000
1.00000 179.00000 0.00000
2.00000 179.00000 0.00000
3.00000 179.00000 0.00000
4.00000 179.00000 0.00000
5.00000 179.00000 0.00000
6.00000 179.00000 0.00000
7.00000 179.00000 0.00000
8.00000 179.00000 0.00000
9.00000 179.00000 0.00000
10.00000 179.00000 0.00000
11.00000 179.00000 0.00000
12.00000 179.00000 0.00000
13.00000 179.00000 0.00000
14.00000 179.00000 0.00000
15.00000 179.00000 0.00000
16.00000 179.00000 0.00000
17.00000 179.00000 0.00000
18.00000 179.00000 0.00000
19.00000 179.00000 0.00000
20.00000 179.00000 0.00000
21.00000 179.00000 0.00000
22.00000 179.00000 0.00000
23.00000 179.00000 0.00000
24.00000 179.00000 0.00000
25.00000 179.00000 0.00000
26.00000 179.00000 0.00000
27.00000 179.00000 0.00000
28.00000 179.00000 0.00000
29.00000 179.00000 0.00000
30.00000 179.00000 0.00000
31.00000 179.00000 0.00000
32.00000 179.00000 0.00000
33.00000 179.00000 0.00000
34.00000 179.00000 0.00000
35.00000 179.00000 0.00000
36.00000 179.00000 0.00000
37.00000 179.00000 0.00000
38.00000 179.00000 0.00000
39.00000 179.00000 0.00000
0.00000 180.00000 0.00000
1.00000 180.00000 0.00000
2.00000 180.00000 0.00000
3.00000 180.00000 0.00000
4.00000 180.00000 0.00000
5.00000 180.00000 0.00000
6.00000 180.00000 0.00000
7.00000 180.00000 0.00000
8.00000 180.00000 0.00000
9.00000 180.00000 0.00000
10.00000 180.00000 0.00000
11.00000 180.00000 0.00000
12.00000 180.00000 0.00000
13.00000 180.00000 0.00000
14.00000 180.00000 0.00000
15.00000 180.00000 0.00000
16.00000 180.00000 0.00000
17.00000 180.00000 0.00000
18.00000 180.00000 0.00000
19.00000 180.00000 0.00000
20.00000 180.00000 0.00000
21.00000 180.00000 0.00000
22.00000 180.00000 0.00000
23.00000 180.00000 0.00000
24.00000 180.00000 0.00000
25.00000 180.00000 0.00000
26.00000 180.00000 0.00000
27.00000 180.00000 0.00000
28.00000 180.00000 0.00000
29.00000 180.00000 0.00000
30.00000 180.00000 0.00000
31.00000 180.00000 0.00000
32.00000 180.00000 0.00000
33.00000 180.00000 0.00000
34.00000 180.00000 0.00000
35.00000 180.00000 0.00000
36.00000 180.00000 0.00000
37.00000 180.00000 0.00000
38.00000 180.00000 0.00000
39.00000 180.00000 0.00000
0.00000 181.00000 0.00000
1.00000 181.00000 0.00000
2.00000 181.00000 0.00000
3.00000 181.00000 0.00000
4.00000 181.00000 0.00000
5.00000 181.00000 0.00000
6.00000 181.00000 0.00000
7.00000 181.00000 0.00000
8.00000 181.00000 0.00000
9.00000 181.00000 0.00000
10.00000 181.00000 0.00000
11.00000 181.00000 0.00000
12.00000 181.00000 0.00000
13.00000 181.00000 0.00000
14.00000 181.00000 0.00000
15.00000 181.00000 0.00000
16.00000 181.00000 0.00000
17.00000 181.00000 0.00000
18.00000 181.00000 0.00000
19.00000 181.00000 0.00000
20.00000 181.00000 0.00000
21.00000 181.00000 0.00000
22.00000 181.00000 0.00000
23.00000 181.00000 0.00000
24.00000 181.00000 0.00000
25.00000 181.00000 0.00000
26.00000 181.00000 0.00000
27.00000 181.00000 0.00000
28.00000 181.00000 0.00000
29.00000 181.00000 0.00000
30.00000 181.00000 0.00000
31.00000 181.00000 0.00000
32.00000 181.00000 0.00000
33.00000 181.00000 0.00000
34.00000 181.00000 0.00000
35.00000 181.00000 0.00000
36.00000 181.00000 0.00000
37.00000 181.00000 0.00000
38.00000 181.00000 0.00000
39.00000 181.00000 0.00000
0.00000 182.00000 0.00000
1.00000 182.00000 0.00000
2.00000 182.00000 0.00000
3.00000 182.00000 0.00000
4.00000 182.00000 0.00000
5.00000 182.00000 0.00000
6.00000 182.00000 0.00000
7.00000 182.00000 0.00000
8.00000 182.00000 0.00000
9.00000 182.00000 0.00000
10.00000 182.00000 0.00000
11.00000 182.00000 0.00000
12.00000 182.00000 0.00000
13.00000 182.00000 0.00000
14.00000 182.00000 0.00000
15.00000 182.00000 0.00000
16.00000 182.00000 0.00000
17.00000 182.00000 0.00000
18.00000 182.00000 0.00000
19.00000 182.00000 0.00000
20.00000 182.00000 0.00000
21.00000 182.00000 0.00000
22.00000 182.00000 0.00000
23.00000 182.00000 0.00000
24.00000 182.00000 0.00000
25.00000 182.00000 0.00000
26.00000 182.00000 0.00000
27.00000 182.00000 0.00000
28.00000 182.00000 0.00000
29.00000 182.00000 0.00000
30.00000 182.00000 0.00000
31.00000 182.00000 0.00000
32.00000 182.00000 0.00000
33.00000 182.00000 0.00000
34.00000 182.00000 0.00000
35.00000 182.00000 0.00000
36.00000 182.00000 0.00000
37.00000 182.00000 0.00000
38.00000 182.00000 0.00000
39.00000 182.00000 0.00000
0.00000 183.00000 0.00000
1.00000 183.00000 0.00000
2.00000 183.00000 0.00000
3.00000 183.00000 0.00000
4.00000 183.00000 0.00000
5.00000 183.00000 0.00000
6.00000 183.00000 0.00000
7.00000 183.00000 0.00000
8.00000 183.00000 0.00000
9.00000 183.00000 0.00000
10.00000 183.00000 0.00000
11.00000 183.00000 0.00000
12.00000 183.00000 0.00000
13.00000 183.00000 0.00000
14.00000 183.00000 0.00000
15.00000 183.00000 0.00000
16.00000 183.00000 0.00000
17.00000 183.00000 0.00000
18.00000 183.00000 0.00000
19.00000 183.00000 0.00000
20.00000 183.00000 0.00000
21.00000 183.00000 0.00000
22.00000 183.00000 0.00000
23.00000 183.00000 0.00000
24.00000 183.00000 0.00000
25.00000 183.00000 0.00000
26.00000 183.00000 0.00000
27.00000 183.00000 0.00000
28.00000 183.00000 0.00000
29.00000 183.00000 0.00000
30.00000 183.00000 0.00000
31.00000 183.00000 0.00000
32.00000 183.00000 0.00000
33.00000 183.00000 0.00000
34.00000 183.00000 0.00000
35.00000 183.00000 0.00000
36.00000 183.00000 0.00000
37.00000 183.00000 0.00000
38.00000 183.00000 0.00000
39.00000 183.00000 0.00000
0.00000 184.00000 0.00000
1.00000 184.00000 0.00000
2.00000 184.00000 0.00000
3.00000 184.00000 0.00000
4.00000 184.00000 0.00000
5.00000 184.00000 0.00000
6.00000 184.00000 0.00000
7.00000 184.00000 0.00000
8.00000 184.00000 0.00000
9.00000 184.00000 0.00000
10.00000 184.00000 0.00000
11.00000 184.00000 0.00000
12.00000 184.00000 0.00000
13.00000 184.00000 0.00000
14.00000 184.00000 0.00000
15.00000 184.00000 0.00000
16.00000 184.00000 0.00000
17.00000 184.00000 0.00000
18.00000 184.00000 0.00000
19.00000 184.00000 0.00000
20.00000 184.00000 0.00000
21.00000 184.00000 0.00000
22.00000 184.00000 0.00000
23.00000 184.00000 0.00000
24.00000 184.00000 0.00000
25.00000 184.00000 0.00000
26.00000 184.00000 0.00000
27.00000 184.00000 0.00000
28.00000 184.00000 0.00000
29.00000 184.00000 0.00000
30.00000 184.00000 0.00000
31.00000 184.00000 0.00000
32.00000 184.00000 0.00000
33.00000 184.00000 0.00000
34.00000 184.00000 0.00000
35.00000 184.00000 0.00000
36.00000 184.00000 0.00000
37.00000 184.00000 0.00000
38.00000 184.00000 0.00000
39.00000 184.00000 0.00000
0.00000 185.00000 0.00000
1.00000 185.00000 0.00000
2.00000 185.00000 0.00000
3.00000 185.00000 0.00000
4.00000 185.00000 0.00000
5.00000 185.00000 0.00000
6.00000 185.00000 0.00000
7.00000 185.00000 0.00000
8.00000 185.00000 0.00000
9.00000 185.00000 0.00000
10.00000 185.00000 0.00000
11.00000 185.00000 0.00000
12.00000 185.00000 0.00000
13.00000 185.00000 0.00000
14.00000 185.00000 0.00000
15.00000 185.00000 0.00000
16.00000 185.00000 0.00000
17.00000 185.00000 0.00000
18.00000 185.00000 0.00000
19.00000 185.00000 0.00000
20.00000 185.00000 0.00000
21.00000 185.00000 0.00000
22.00000 185.00000 0.00000
23.00000 185.00000 0.00000
24.00000 185.00000 0.00000
25.00000 185.00000 0.00000
26.00000 185.00000 0.00000
27.00000 185.00000 0.00000
28.00000 185.00000 0.00000
29.00000 185.00000 0.00000
30.00000 185.00000 0.00000
31.00000 185.00000 0.00000
32.00000 185.00000 0.00000
33.00000 185.00000 0.00000
34.00000 185.00000 0.00000
35.00000 185.00000 0.00000
36.00000 185.00000 0.00000
37.00000 185.00000 0.00000
38.00000 185.00000 0.00000
39.00000 185.00000 0.00000
0.00000 186.00000 0.00000
1.00000 186.00000 0.00000
2.00000 186.00000 0.00000
3.00000 186.00000 0.00000
4.00000 186.00000 0.00000
5.00000 186.00000 0.00000
6.00000 186.00000 0.00000
7.00000 186.00000 0.00000
8.00000 186.00000 0.00000
9.00000 186.00000 0.00000
10.00000 186.00000 0.00000
11.00000 186.00000 0.00000
12.00000 186.00000 0.00000
13.00000 186.00000 0.00000
14.00000 186.00000 0.00000
15.00000 186.00000 0.00000
16.00000 186.00000 0.00000
17.00000 186.00000 0.00000
18.00000 186.00000 0.00000
19.00000 186.00000 0.00000
20.00000 186.00000 0.00000
21.00000 186.00000 0.00000
22.00000 186.00000 0.00000
23.00000 186.00000 0.00000
24.00000 186.00000 0.00000
25.00000 186.00000 0.00000
26.00000 186.00000 0.00000
27.00000 186.00000 0.00000
28.00000 186.00000 0.00000
29.00000 186.00000 0.00000
30.00000 186.00000 0.00000
31.00000 186.00000 0.00000
32.00000 186.00000 0.00000
33.00000 186.00000 0.00000
34.00000 186.00000 0.00000
35.00000 186.00000 0.00000
36.00000 186.00000 0.00000
37.00000 186.00000 0.00000
38.00000 186.00000 0.00000
39.00000 186.00000 0.00000
0.00000 187.00000 0.00000
1.00000 187.00000 0.00000
2.00000 187.00000 0.00000
3.00000 187.00000 0.00000
4.00000 187.00000 0.00000
5.00000 187.00000 0.00000
6.00000 187.00000 0.00000
7.00000 187.00000 0.00000
8.00000 187.00000 0.00000
9.00000 187.00000 0.00000
10.00000 187.00000 0.00000
11.00000 187.00000 0.00000
12.00000 187.00000 0.00000
13.00000 187.00000 0.00000
14.00000 187.00000 0.00000
15.00000 187.00000 0.00000
16.00000 187.00000 0.00000
17.00000 187.00000 0.00000
18.00000 187.00000 0.00000
19.00000 187.00000 0.00000
20.00000 187.00000 0.00000
21.00000 187.00000 0.00000
22.00000 187.00000 0.00000
23.00000 187.00000 0.00000
24.00000 187.00000 0.00000
25.00000 187.00000 0.00000
26.00000 187.00000 0.00000
27.00000 187.00000 0.00000
28.00000 187.00000 0.00000
29.00000 187.00000 0.00000
30.00000 187.00000 0.00000
31.00000 187.00000 0.00000
32.00000 187.00000 0.00000
33.00000 187.00000 0.00000
34.00000 187.00000 0.00000
35.00000 187.00000 0.00000
36.00000 187.00000 0.00000
37.00000 187.00000 0.00000
38.00000 187.00000 0.00000
39.00000 187.00000 0.00000
0.00000 188.00000 0.00000
1.00000 188.00000 0.00000
2.00000 188.00000 0.00000
3.00000 188.00000 0.00000
4.00000 188.00000 0.00000
5.00000 188.00000 0.00000
6.00000 188.00000 0.00000
7.00000 188.00000 0.00000
8.00000 188.00000 0.00000
9.00000 188.00000 0.00000
10.00000 188.00000 0.00000
11.00000 188.00000 0.00000
12.00000 188.00000 0.00000
13.00000 188.00000 0.00000
14.00000 188.00000 0.00000
15.00000 188.00000 0.00000
16.00000 188.00000 0.00000
17.00000 188.00000 0.00000
18.00000 188.00000 0.00000
19.00000 188.00000 0.00000
20.00000 188.00000 0.00000
21.00000 188.00000 0.00000
22.00000 188.00000 0.00000
23.00000 188.00000 0.00000
24.00000 188.00000 0.00000
25.00000 188.00000 0.00000
26.00000 188.00000 0.00000
27.00000 188.00000 0.00000
28.00000 188.00000 0.00000
29.00000 188.00000 0.00000
30.00000 188.00000 0.00000
31.00000 188.00000 0.00000
32.00000 188.00000 0.00000
33.00000 188.00000 0.00000
34.00000 188.00000 0.00000
35.00000 188.00000 0.00000
36.00000 188.00000 0.00000
37.00000 188.00000 0.00000
38.00000 188.00000 0.00000
39.00000 188.00000 0.00000
0.00000 189.00000 0.00000
1.00000 189.00000 0.00000
2.00000 189.00000 0.00000
3.00000 189.00000 0.00000
4.00000 189.00000 0.00000
5.00000 189.00000 0.00000
6.00000 189.00000 0.00000
7.00000 189.00000 0.00000
8.00000 189.00000 0.00000
9.00000 189.00000 0.00000
10.00000 189.00000 0.00000
11.00000 189.00000 0.00000
12.00000 189.00000 0.00000
13.00000 189.00000 0.00000
14.00000 189.00000 0.00000
15.00000 189.00000 0.00000
16.00000 189.00000 0.00000
17.00000 189.00000 0.00000
18.00000 189.00000 0.00000
19.00000 189.00000 0.00000
20.00000 189.00000 0.00000
21.00000 189.00000 0.00000
22.00000 189.00000 0.00000
23.00000 189.00000 0.00000
24.00000 189.00000 0.00000
25.00000 189.00000 0.00000
26.00000 189.00000 0.00000
27.00000 189.00000 0.00000
28.00000 189.00000 0.00000
29.00000 189.00000 0.00000
30.00000 189.00000 0.00000
31.00000 189.00000 0.00000
32.00000 189.00000 0.00000
33.00000 189.00000 0.00000
34.00000 189.00000 0.00000
35.00000 189.00000 0.00000
36.00000 189.00000 0.00000
37.00000 189.00000 0.00000
38.00000 189.00000 0.00000
39.00000 189.00000 0.00000


==> RevisionFigures/data/case2_aoi_matrix_07.csv <==
0.00000 1.00000 0.00000
1.00000 1.00000 0.19607
2.00000 1.00000 0.10465
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.19612
12.00000 1.00000 0.10464
13.00000 1.00000 0.00000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.19641
22.00000 1.00000 0.10463
23.00000 1.00000 0.00000
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.19643
32.00000 1.00000 0.10421
33.00000 1.00000 0.00000
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
0.00000 2.00000 0.00000
1.00000 2.00000 0.00000
2.00000 2.00000 0.16780
3.00000 2.00000 0.10465
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.16795
13.00000 2.00000 0.10464
14.00000 2.00000 0.00000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.16810
23.00000 2.00000 0.10463
24.00000 2.00000 0.00000
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.16830
33.00000 2.00000 0.10421
34.00000 2.00000 0.00000
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
0.00000 3.00000 0.00000
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.16780
4.00000 3.00000 0.10465
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.16795
14.00000 3.00000 0.10464
15.00000 3.00000 0.00000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.16810
24.00000 3.00000 0.10463
25.00000 3.00000 0.00000
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.16830
34.00000 3.00000 0.10421
35.00000 3.00000 0.00000
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
0.00000 4.00000 0.00000
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.16780
5.00000 4.00000 0.10465
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.16795
15.00000 4.00000 0.10464
16.00000 4.00000 0.00000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.16810
25.00000 4.00000 0.10463
26.00000 4.00000 0.00000
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.16830
35.00000 4.00000 0.10421
36.00000 4.00000 0.00000
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
0.00000 5.00000 0.00000
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.16780
6.00000 5.00000 0.10465
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.16795
16.00000 5.00000 0.10464
17.00000 5.00000 0.00000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.16810
26.00000 5.00000 0.10463
27.00000 5.00000 0.00000
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.16830
36.00000 5.00000 0.10421
37.00000 5.00000 0.00000
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
0.00000 6.00000 0.00000
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.16780
7.00000 6.00000 0.10465
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.16795
17.00000 6.00000 0.10464
18.00000 6.00000 0.00000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.16810
27.00000 6.00000 0.10463
28.00000 6.00000 0.00000
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.16830
37.00000 6.00000 0.10421
38.00000 6.00000 0.00000
39.00000 6.00000 0.00000
0.00000 7.00000 0.00000
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.16780
8.00000 7.00000 0.10465
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.16795
18.00000 7.00000 0.10464
19.00000 7.00000 0.00000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.16810
28.00000 7.00000 0.10463
29.00000 7.00000 0.00000
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.16830
38.00000 7.00000 0.10421
39.00000 7.00000 0.00000
0.00000 8.00000 0.00000
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.16780
9.00000 8.00000 0.10465
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.16795
19.00000 8.00000 0.10464
20.00000 8.00000 0.00000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.16810
29.00000 8.00000 0.10463
30.00000 8.00000 0.00000
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.16830
39.00000 8.00000 0.10421
0.00000 9.00000 0.10421
1.00000 9.00000 0.00000
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.16780
10.00000 9.00000 0.10465
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.16795
20.00000 9.00000 0.10464
21.00000 9.00000 0.00000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.16810
30.00000 9.00000 0.10463
31.00000 9.00000 0.00000
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.16830
0.00000 10.00000 0.16830
1.00000 10.00000 0.08143
2.00000 10.00000 0.00000
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.16780
11.00000 10.00000 0.08197
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.16795
21.00000 10.00000 0.08181
22.00000 10.00000 0.00000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.16810
31.00000 10.00000 0.08159
32.00000 10.00000 0.00000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
0.00000 11.00000 0.00000
1.00000 11.00000 0.13485
2.00000 11.00000 0.07171
3.00000 11.00000 0.00000
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.13434
12.00000 11.00000 0.07211
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.13455
22.00000 11.00000 0.07211
23.00000 11.00000 0.00000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.13453
32.00000 11.00000 0.07188
33.00000 11.00000 0.00000
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
0.00000 12.00000 0.00000
1.00000 12.00000 0.00000
2.00000 12.00000 0.12168
3.00000 12.00000 0.07171
4.00000 12.00000 0.00000
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.12113
13.00000 12.00000 0.07211
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.12138
23.00000 12.00000 0.07211
24.00000 12.00000 0.00000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.12141
33.00000 12.00000 0.07188
34.00000 12.00000 0.00000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
0.00000 13.00000 0.00000
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.12168
4.00000 13.00000 0.07171
5.00000 13.00000 0.00000
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.12113
14.00000 13.00000 0.07211
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.12138
24.00000 13.00000 0.07211
25.00000 13.00000 0.00000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.12141
34.00000 13.00000 0.07188
35.00000 13.00000 0.00000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
0.00000 14.00000 0.00000
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.12168
5.00000 14.00000 0.07171
6.00000 14.00000 0.00000
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.12113
15.00000 14.00000 0.07211
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.12138
25.00000 14.00000 0.07211
26.00000 14.00000 0.00000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.12141
35.00000 14.00000 0.07188
36.00000 14.00000 0.00000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
0.00000 15.00000 0.00000
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.12168
6.00000 15.00000 0.07171
7.00000 15.00000 0.00000
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.12113
16.00000 15.00000 0.07211
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.12138
26.00000 15.00000 0.07211
27.00000 15.00000 0.00000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.12141
36.00000 15.00000 0.07188
37.00000 15.00000 0.00000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
0.00000 16.00000 0.00000
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.12168
7.00000 16.00000 0.07171
8.00000 16.00000 0.00000
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.12113
17.00000 16.00000 0.07211
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.12138
27.00000 16.00000 0.07211
28.00000 16.00000 0.00000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.12141
37.00000 16.00000 0.07188
38.00000 16.00000 0.00000
39.00000 16.00000 0.00000
0.00000 17.00000 0.00000
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.12168
8.00000 17.00000 0.07171
9.00000 17.00000 0.00000
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.12113
18.00000 17.00000 0.07211
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.12138
28.00000 17.00000 0.07211
29.00000 17.00000 0.00000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.12141
38.00000 17.00000 0.07188
39.00000 17.00000 0.00000
0.00000 18.00000 0.00000
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.12168
9.00000 18.00000 0.07171
10.00000 18.00000 0.00000
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.12113
19.00000 18.00000 0.07211
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.12138
29.00000 18.00000 0.07211
30.00000 18.00000 0.00000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.12141
39.00000 18.00000 0.07188
0.00000 19.00000 0.07188
1.00000 19.00000 0.00000
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.12168
10.00000 19.00000 0.07171
11.00000 19.00000 0.00000
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.12113
20.00000 19.00000 0.07211
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.12138
30.00000 19.00000 0.07211
31.00000 19.00000 0.00000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.12141
0.00000 20.00000 0.12141
1.00000 20.00000 0.05770
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.12168
11.00000 20.00000 0.05760
12.00000 20.00000 0.00000
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.12113
21.00000 20.00000 0.05790
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.12138
31.00000 20.00000 0.05793
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
0.00000 21.00000 0.00000
1.00000 21.00000 0.09822
2.00000 21.00000 0.05206
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.09831
12.00000 21.00000 0.05206
13.00000 21.00000 0.00000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.09768
22.00000 21.00000 0.05230
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.09798
32.00000 21.00000 0.05237
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
0.00000 22.00000 0.00000
1.00000 22.00000 0.00000
2.00000 22.00000 0.08926
3.00000 22.00000 0.05206
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.08943
13.00000 22.00000 0.05206
14.00000 22.00000 0.00000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.08877
23.00000 22.00000 0.05230
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.08913
33.00000 22.00000 0.05237
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
0.00000 23.00000 0.00000
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.08926
4.00000 23.00000 0.05206
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.08943
14.00000 23.00000 0.05206
15.00000 23.00000 0.00000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.08877
24.00000 23.00000 0.05230
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.08913
34.00000 23.00000 0.05237
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.08926
5.00000 24.00000 0.05206
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.08943
15.00000 24.00000 0.05206
16.00000 24.00000 0.00000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.08877
25.00000 24.00000 0.05230
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.08913
35.00000 24.00000 0.05237
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.08926
6.00000 25.00000 0.05206
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.08943
16.00000 25.00000 0.05206
17.00000 25.00000 0.00000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.08877
26.00000 25.00000 0.05230
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.08913
36.00000 25.00000 0.05237
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.08926
7.00000 26.00000 0.05206
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.08943
17.00000 26.00000 0.05206
18.00000 26.00000 0.00000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.08877
27.00000 26.00000 0.05230
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.08913
37.00000 26.00000 0.05237
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.08926
8.00000 27.00000 0.05206
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.08943
18.00000 27.00000 0.05206
19.00000 27.00000 0.00000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.08877
28.00000 27.00000 0.05230
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.08913
38.00000 27.00000 0.05237
39.00000 27.00000 0.00000
0.00000 28.00000 0.00000
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.08926
9.00000 28.00000 0.05206
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.08943
19.00000 28.00000 0.05206
20.00000 28.00000 0.00000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.08877
29.00000 28.00000 0.05230
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.08913
39.00000 28.00000 0.05237
0.00000 29.00000 0.05237
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.08926
10.00000 29.00000 0.05206
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.08943
20.00000 29.00000 0.05206
21.00000 29.00000 0.00000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.08877
30.00000 29.00000 0.05230
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.08913
0.00000 30.00000 0.08913
1.00000 30.00000 0.04234
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.08926
11.00000 30.00000 0.04204
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.08943
21.00000 30.00000 0.04202
22.00000 30.00000 0.00000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.08877
31.00000 30.00000 0.04228
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.07209
2.00000 31.00000 0.03838
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.07222
12.00000 31.00000 0.03822
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.07235
22.00000 31.00000 0.03817
23.00000 31.00000 0.00000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.00000
28.00000 31.00000 0.00000
29.00000 31.00000 0.00000
30.00000 31.00000 0.00000
31.00000 31.00000 0.07188
32.00000 31.00000 0.03837
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.06568
3.00000 32.00000 0.03838
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.06578
13.00000 32.00000 0.03822
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.06597
23.00000 32.00000 0.03817
24.00000 32.00000 0.00000
25.00000 32.00000 0.00000
26.00000 32.00000 0.00000
27.00000 32.00000 0.00000
28.00000 32.00000 0.00000
29.00000 32.00000 0.00000
30.00000 32.00000 0.00000
31.00000 32.00000 0.00000
32.00000 32.00000 0.06545
33.00000 32.00000 0.03837
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.06568
4.00000 33.00000 0.03838
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.06578
14.00000 33.00000 0.03822
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00000
23.00000 33.00000 0.06597
24.00000 33.00000 0.03817
25.00000 33.00000 0.00000
26.00000 33.00000 0.00000
27.00000 33.00000 0.00000
28.00000 33.00000 0.00000
29.00000 33.00000 0.00000
30.00000 33.00000 0.00000
31.00000 33.00000 0.00000
32.00000 33.00000 0.00000
33.00000 33.00000 0.06545
34.00000 33.00000 0.03837
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.06568
5.00000 34.00000 0.03838
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.06578
15.00000 34.00000 0.03822
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00000
24.00000 34.00000 0.06597
25.00000 34.00000 0.03817
26.00000 34.00000 0.00000
27.00000 34.00000 0.00000
28.00000 34.00000 0.00000
29.00000 34.00000 0.00000
30.00000 34.00000 0.00000
31.00000 34.00000 0.00000
32.00000 34.00000 0.00000
33.00000 34.00000 0.00000
34.00000 34.00000 0.06545
35.00000 34.00000 0.03837
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.06568
6.00000 35.00000 0.03838
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.06578
16.00000 35.00000 0.03822
17.00000 35.00000 0.00000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00000
25.00000 35.00000 0.06597
26.00000 35.00000 0.03817
27.00000 35.00000 0.00000
28.00000 35.00000 0.00000
29.00000 35.00000 0.00000
30.00000 35.00000 0.00000
31.00000 35.00000 0.00000
32.00000 35.00000 0.00000
33.00000 35.00000 0.00000
34.00000 35.00000 0.00000
35.00000 35.00000 0.06545
36.00000 35.00000 0.03837
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.06568
7.00000 36.00000 0.03838
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.06578
17.00000 36.00000 0.03822
18.00000 36.00000 0.00000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00000
26.00000 36.00000 0.06597
27.00000 36.00000 0.03817
28.00000 36.00000 0.00000
29.00000 36.00000 0.00000
30.00000 36.00000 0.00000
31.00000 36.00000 0.00000
32.00000 36.00000 0.00000
33.00000 36.00000 0.00000
34.00000 36.00000 0.00000
35.00000 36.00000 0.00000
36.00000 36.00000 0.06545
37.00000 36.00000 0.03837
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.06568
8.00000 37.00000 0.03838
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.06578
18.00000 37.00000 0.03822
19.00000 37.00000 0.00000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.00000
27.00000 37.00000 0.06597
28.00000 37.00000 0.03817
29.00000 37.00000 0.00000
30.00000 37.00000 0.00000
31.00000 37.00000 0.00000
32.00000 37.00000 0.00000
33.00000 37.00000 0.00000
34.00000 37.00000 0.00000
35.00000 37.00000 0.00000
36.00000 37.00000 0.00000
37.00000 37.00000 0.06545
38.00000 37.00000 0.03837
39.00000 37.00000 0.00000
0.00000 38.00000 0.00000
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.06568
9.00000 38.00000 0.03838
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.06578
19.00000 38.00000 0.03822
20.00000 38.00000 0.00000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00000
26.00000 38.00000 0.00000
27.00000 38.00000 0.00000
28.00000 38.00000 0.06597
29.00000 38.00000 0.03817
30.00000 38.00000 0.00000
31.00000 38.00000 0.00000
32.00000 38.00000 0.00000
33.00000 38.00000 0.00000
34.00000 38.00000 0.00000
35.00000 38.00000 0.00000
36.00000 38.00000 0.00000
37.00000 38.00000 0.00000
38.00000 38.00000 0.06545
39.00000 38.00000 0.03837
0.00000 39.00000 0.03837
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.06568
10.00000 39.00000 0.03838
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.06578
20.00000 39.00000 0.03822
21.00000 39.00000 0.00000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00000
27.00000 39.00000 0.00000
28.00000 39.00000 0.00000
29.00000 39.00000 0.06597
30.00000 39.00000 0.03817
31.00000 39.00000 0.00000
32.00000 39.00000 0.00000
33.00000 39.00000 0.00000
34.00000 39.00000 0.00000
35.00000 39.00000 0.00000
36.00000 39.00000 0.00000
37.00000 39.00000 0.00000
38.00000 39.00000 0.00000
39.00000 39.00000 0.06545
0.00000 40.00000 0.06545
1.00000 40.00000 0.03101
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.06568
11.00000 40.00000 0.03103
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.06578
21.00000 40.00000 0.03091
22.00000 40.00000 0.00000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00000
28.00000 40.00000 0.00000
29.00000 40.00000 0.00000
30.00000 40.00000 0.06597
31.00000 40.00000 0.03097
32.00000 40.00000 0.00000
33.00000 40.00000 0.00000
34.00000 40.00000 0.00000
35.00000 40.00000 0.00000
36.00000 40.00000 0.00000
37.00000 40.00000 0.00000
38.00000 40.00000 0.00000
39.00000 40.00000 0.00000
0.00000 41.00000 0.00000
1.00000 41.00000 0.05296
2.00000 41.00000 0.02823
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.05319
12.00000 41.00000 0.02826
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.05333
22.00000 41.00000 0.02814
23.00000 41.00000 0.00000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00000
29.00000 41.00000 0.00000
30.00000 41.00000 0.00000
31.00000 41.00000 0.05340
32.00000 41.00000 0.02818
33.00000 41.00000 0.00000
34.00000 41.00000 0.00000
35.00000 41.00000 0.00000
36.00000 41.00000 0.00000
37.00000 41.00000 0.00000
38.00000 41.00000 0.00000
39.00000 41.00000 0.00000
0.00000 42.00000 0.00000
1.00000 42.00000 0.00000
2.00000 42.00000 0.04827
3.00000 42.00000 0.02823
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.04844
13.00000 42.00000 0.02826
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.04853
23.00000 42.00000 0.02814
24.00000 42.00000 0.00000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00000
30.00000 42.00000 0.00000
31.00000 42.00000 0.00000
32.00000 42.00000 0.04871
33.00000 42.00000 0.02818
34.00000 42.00000 0.00000
35.00000 42.00000 0.00000
36.00000 42.00000 0.00000
37.00000 42.00000 0.00000
38.00000 42.00000 0.00000
39.00000 42.00000 0.00000
0.00000 43.00000 0.00000
1.00000 43.00000 0.00000
2.00000 43.00000 0.00000
3.00000 43.00000 0.04827
4.00000 43.00000 0.02823
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.04844
14.00000 43.00000 0.02826
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.04853
24.00000 43.00000 0.02814
25.00000 43.00000 0.00000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00000
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.04871
34.00000 43.00000 0.02818
35.00000 43.00000 0.00000
36.00000 43.00000 0.00000
37.00000 43.00000 0.00000
38.00000 43.00000 0.00000
39.00000 43.00000 0.00000
0.00000 44.00000 0.00000
1.00000 44.00000 0.00000
2.00000 44.00000 0.00000
3.00000 44.00000 0.00000
4.00000 44.00000 0.04827
5.00000 44.00000 0.02823
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.04844
15.00000 44.00000 0.02826
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.04853
25.00000 44.00000 0.02814
26.00000 44.00000 0.00000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.04871
35.00000 44.00000 0.02818
36.00000 44.00000 0.00000
37.00000 44.00000 0.00000
38.00000 44.00000 0.00000
39.00000 44.00000 0.00000
0.00000 45.00000 0.00000
1.00000 45.00000 0.00000
2.00000 45.00000 0.00000
3.00000 45.00000 0.00000
4.00000 45.00000 0.00000
5.00000 45.00000 0.04827
6.00000 45.00000 0.02823
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.04844
16.00000 45.00000 0.02826
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.04853
26.00000 45.00000 0.02814
27.00000 45.00000 0.00000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.04871
36.00000 45.00000 0.02818
37.00000 45.00000 0.00000
38.00000 45.00000 0.00000
39.00000 45.00000 0.00000
0.00000 46.00000 0.00000
1.00000 46.00000 0.00000
2.00000 46.00000 0.00000
3.00000 46.00000 0.00000
4.00000 46.00000 0.00000
5.00000 46.00000 0.00000
6.00000 46.00000 0.04827
7.00000 46.00000 0.02823
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.04844
17.00000 46.00000 0.02826
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.04853
27.00000 46.00000 0.02814
28.00000 46.00000 0.00000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.04871
37.00000 46.00000 0.02818
38.00000 46.00000 0.00000
39.00000 46.00000 0.00000
0.00000 47.00000 0.00000
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.00000
4.00000 47.00000 0.00000
5.00000 47.00000 0.00000
6.00000 47.00000 0.00000
7.00000 47.00000 0.04827
8.00000 47.00000 0.02823
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.04844
18.00000 47.00000 0.02826
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.04853
28.00000 47.00000 0.02814
29.00000 47.00000 0.00000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.04871
38.00000 47.00000 0.02818
39.00000 47.00000 0.00000
0.00000 48.00000 0.00000
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00000
4.00000 48.00000 0.00000
5.00000 48.00000 0.00000
6.00000 48.00000 0.00000
7.00000 48.00000 0.00000
8.00000 48.00000 0.04827
9.00000 48.00000 0.02823
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.04844
19.00000 48.00000 0.02826
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.04853
29.00000 48.00000 0.02814
30.00000 48.00000 0.00000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.04871
39.00000 48.00000 0.02818
0.00000 49.00000 0.02818
1.00000 49.00000 0.00000
2.00000 49.00000 0.00000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00000
5.00000 49.00000 0.00000
6.00000 49.00000 0.00000
7.00000 49.00000 0.00000
8.00000 49.00000 0.00000
9.00000 49.00000 0.04827
10.00000 49.00000 0.02823
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.04844
20.00000 49.00000 0.02826
21.00000 49.00000 0.00000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.04853
30.00000 49.00000 0.02814
31.00000 49.00000 0.00000
32.00000 49.00000 0.00000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.04871
0.00000 50.00000 0.04871
1.00000 50.00000 0.02283
2.00000 50.00000 0.00000
3.00000 50.00000 0.00000
4.00000 50.00000 0.00000
5.00000 50.00000 0.00000
6.00000 50.00000 0.00000
7.00000 50.00000 0.00000
8.00000 50.00000 0.00000
9.00000 50.00000 0.00000
10.00000 50.00000 0.04827
11.00000 50.00000 0.02281
12.00000 50.00000 0.00000
13.00000 50.00000 0.00000
14.00000 50.00000 0.00000
15.00000 50.00000 0.00000
16.00000 50.00000 0.00000
17.00000 50.00000 0.00000
18.00000 50.00000 0.00000
19.00000 50.00000 0.00000
20.00000 50.00000 0.04844
21.00000 50.00000 0.02284
22.00000 50.00000 0.00000
23.00000 50.00000 0.00000
24.00000 50.00000 0.00000
25.00000 50.00000 0.00000
26.00000 50.00000 0.00000
27.00000 50.00000 0.00000
28.00000 50.00000 0.00000
29.00000 50.00000 0.00000
30.00000 50.00000 0.04853
31.00000 50.00000 0.02279
32.00000 50.00000 0.00000
33.00000 50.00000 0.00000
34.00000 50.00000 0.00000
35.00000 50.00000 0.00000
36.00000 50.00000 0.00000
37.00000 50.00000 0.00000
38.00000 50.00000 0.00000
39.00000 50.00000 0.00000
0.00000 51.00000 0.00000
1.00000 51.00000 0.03956
2.00000 51.00000 0.02078
3.00000 51.00000 0.00000
4.00000 51.00000 0.00000
5.00000 51.00000 0.00000
6.00000 51.00000 0.00000
7.00000 51.00000 0.00000
8.00000 51.00000 0.00000
9.00000 51.00000 0.00000
10.00000 51.00000 0.00000
11.00000 51.00000 0.03901
12.00000 51.00000 0.02072
13.00000 51.00000 0.00000
14.00000 51.00000 0.00000
15.00000 51.00000 0.00000
16.00000 51.00000 0.00000
17.00000 51.00000 0.00000
18.00000 51.00000 0.00000
19.00000 51.00000 0.00000
20.00000 51.00000 0.00000
21.00000 51.00000 0.03924
22.00000 51.00000 0.02079
23.00000 51.00000 0.00000
24.00000 51.00000 0.00000
25.00000 51.00000 0.00000
26.00000 51.00000 0.00000
27.00000 51.00000 0.00000
28.00000 51.00000 0.00000
29.00000 51.00000 0.00000
30.00000 51.00000 0.00000
31.00000 51.00000 0.03918
32.00000 51.00000 0.02077
33.00000 51.00000 0.00000
34.00000 51.00000 0.00000
35.00000 51.00000 0.00000
36.00000 51.00000 0.00000
37.00000 51.00000 0.00000
38.00000 51.00000 0.00000
39.00000 51.00000 0.00000
0.00000 52.00000 0.00000
1.00000 52.00000 0.00000
2.00000 52.00000 0.03607
3.00000 52.00000 0.02078
4.00000 52.00000 0.00000
5.00000 52.00000 0.00000
6.00000 52.00000 0.00000
7.00000 52.00000 0.00000
8.00000 52.00000 0.00000
9.00000 52.00000 0.00000
10.00000 52.00000 0.00000
11.00000 52.00000 0.00000
12.00000 52.00000 0.03553
13.00000 52.00000 0.02072
14.00000 52.00000 0.00000
15.00000 52.00000 0.00000
16.00000 52.00000 0.00000
17.00000 52.00000 0.00000
18.00000 52.00000 0.00000
19.00000 52.00000 0.00000
20.00000 52.00000 0.00000
21.00000 52.00000 0.00000
22.00000 52.00000 0.03573
23.00000 52.00000 0.02079
24.00000 52.00000 0.00000
25.00000 52.00000 0.00000
26.00000 52.00000 0.00000
27.00000 52.00000 0.00000
28.00000 52.00000 0.00000
29.00000 52.00000 0.00000
30.00000 52.00000 0.00000
31.00000 52.00000 0.00000
32.00000 52.00000 0.03568
33.00000 52.00000 0.02077
34.00000 52.00000 0.00000
35.00000 52.00000 0.00000
36.00000 52.00000 0.00000
37.00000 52.00000 0.00000
38.00000 52.00000 0.00000
39.00000 52.00000 0.00000
0.00000 53.00000 0.00000
1.00000 53.00000 0.00000
2.00000 53.00000 0.00000
3.00000 53.00000 0.03607
4.00000 53.00000 0.02078
5.00000 53.00000 0.00000
6.00000 53.00000 0.00000
7.00000 53.00000 0.00000
8.00000 53.00000 0.00000
9.00000 53.00000 0.00000
10.00000 53.00000 0.00000
11.00000 53.00000 0.00000
12.00000 53.00000 0.00000
13.00000 53.00000 0.03553
14.00000 53.00000 0.02072
15.00000 53.00000 0.00000
16.00000 53.00000 0.00000
17.00000 53.00000 0.00000
18.00000 53.00000 0.00000
19.00000 53.00000 0.00000
20.00000 53.00000 0.00000
21.00000 53.00000 0.00000
22.00000 53.00000 0.00000
23.00000 53.00000 0.03573
24.00000 53.00000 0.02079
25.00000 53.00000 0.00000
26.00000 53.00000 0.00000
27.00000 53.00000 0.00000
28.00000 53.00000 0.00000
29.00000 53.00000 0.00000
30.00000 53.00000 0.00000
31.00000 53.00000 0.00000
32.00000 53.00000 0.00000
33.00000 53.00000 0.03568
34.00000 53.00000 0.02077
35.00000 53.00000 0.00000
36.00000 53.00000 0.00000
37.00000 53.00000 0.00000
38.00000 53.00000 0.00000
39.00000 53.00000 0.00000
0.00000 54.00000 0.00000
1.00000 54.00000 0.00000
2.00000 54.00000 0.00000
3.00000 54.00000 0.00000
4.00000 54.00000 0.03607
5.00000 54.00000 0.02078
6.00000 54.00000 0.00000
7.00000 54.00000 0.00000
8.00000 54.00000 0.00000
9.00000 54.00000 0.00000
10.00000 54.00000 0.00000
11.00000 54.00000 0.00000
12.00000 54.00000 0.00000
13.00000 54.00000 0.00000
14.00000 54.00000 0.03553
15.00000 54.00000 0.02072
16.00000 54.00000 0.00000
17.00000 54.00000 0.00000
18.00000 54.00000 0.00000
19.00000 54.00000 0.00000
20.00000 54.00000 0.00000
21.00000 54.00000 0.00000
22.00000 54.00000 0.00000
23.00000 54.00000 0.00000
24.00000 54.00000 0.03573
25.00000 54.00000 0.02079
26.00000 54.00000 0.00000
27.00000 54.00000 0.00000
28.00000 54.00000 0.00000
29.00000 54.00000 0.00000
30.00000 54.00000 0.00000
31.00000 54.00000 0.00000
32.00000 54.00000 0.00000
33.00000 54.00000 0.00000
34.00000 54.00000 0.03568
35.00000 54.00000 0.02077
36.00000 54.00000 0.00000
37.00000 54.00000 0.00000
38.00000 54.00000 0.00000
39.00000 54.00000 0.00000
0.00000 55.00000 0.00000
1.00000 55.00000 0.00000
2.00000 55.00000 0.00000
3.00000 55.00000 0.00000
4.00000 55.00000 0.00000
5.00000 55.00000 0.03607
6.00000 55.00000 0.02078
7.00000 55.00000 0.00000
8.00000 55.00000 0.00000
9.00000 55.00000 0.00000
10.00000 55.00000 0.00000
11.00000 55.00000 0.00000
12.00000 55.00000 0.00000
13.00000 55.00000 0.00000
14.00000 55.00000 0.00000
15.00000 55.00000 0.03553
16.00000 55.00000 0.02072
17.00000 55.00000 0.00000
18.00000 55.00000 0.00000
19.00000 55.00000 0.00000
20.00000 55.00000 0.00000
21.00000 55.00000 0.00000
22.00000 55.00000 0.00000
23.00000 55.00000 0.00000
24.00000 55.00000 0.00000
25.00000 55.00000 0.03573
26.00000 55.00000 0.02079
27.00000 55.00000 0.00000
28.00000 55.00000 0.00000
29.00000 55.00000 0.00000
30.00000 55.00000 0.00000
31.00000 55.00000 0.00000
32.00000 55.00000 0.00000
33.00000 55.00000 0.00000
34.00000 55.00000 0.00000
35.00000 55.00000 0.03568
36.00000 55.00000 0.02077
37.00000 55.00000 0.00000
38.00000 55.00000 0.00000
39.00000 55.00000 0.00000
0.00000 56.00000 0.00000
1.00000 56.00000 0.00000
2.00000 56.00000 0.00000
3.00000 56.00000 0.00000
4.00000 56.00000 0.00000
5.00000 56.00000 0.00000
6.00000 56.00000 0.03607
7.00000 56.00000 0.02078
8.00000 56.00000 0.00000
9.00000 56.00000 0.00000
10.00000 56.00000 0.00000
11.00000 56.00000 0.00000
12.00000 56.00000 0.00000
13.00000 56.00000 0.00000
14.00000 56.00000 0.00000
15.00000 56.00000 0.00000
16.00000 56.00000 0.03553
17.00000 56.00000 0.02072
18.00000 56.00000 0.00000
19.00000 56.00000 0.00000
20.00000 56.00000 0.00000
21.00000 56.00000 0.00000
22.00000 56.00000 0.00000
23.00000 56.00000 0.00000
24.00000 56.00000 0.00000
25.00000 56.00000 0.00000
26.00000 56.00000 0.03573
27.00000 56.00000 0.02079
28.00000 56.00000 0.00000
29.00000 56.00000 0.00000
30.00000 56.00000 0.00000
31.00000 56.00000 0.00000
32.00000 56.00000 0.00000
33.00000 56.00000 0.00000
34.00000 56.00000 0.00000
35.00000 56.00000 0.00000
36.00000 56.00000 0.03568
37.00000 56.00000 0.02077
38.00000 56.00000 0.00000
39.00000 56.00000 0.00000
0.00000 57.00000 0.00000
1.00000 57.00000 0.00000
2.00000 57.00000 0.00000
3.00000 57.00000 0.00000
4.00000 57.00000 0.00000
5.00000 57.00000 0.00000
6.00000 57.00000 0.00000
7.00000 57.00000 0.03607
8.00000 57.00000 0.02078
9.00000 57.00000 0.00000
10.00000 57.00000 0.00000
11.00000 57.00000 0.00000
12.00000 57.00000 0.00000
13.00000 57.00000 0.00000
14.00000 57.00000 0.00000
15.00000 57.00000 0.00000
16.00000 57.00000 0.00000
17.00000 57.00000 0.03553
18.00000 57.00000 0.02072
19.00000 57.00000 0.00000
20.00000 57.00000 0.00000
21.00000 57.00000 0.00000
22.00000 57.00000 0.00000
23.00000 57.00000 0.00000
24.00000 57.00000 0.00000
25.00000 57.00000 0.00000
26.00000 57.00000 0.00000
27.00000 57.00000 0.03573
28.00000 57.00000 0.02079
29.00000 57.00000 0.00000
30.00000 57.00000 0.00000
31.00000 57.00000 0.00000
32.00000 57.00000 0.00000
33.00000 57.00000 0.00000
34.00000 57.00000 0.00000
35.00000 57.00000 0.00000
36.00000 57.00000 0.00000
37.00000 57.00000 0.03568
38.00000 57.00000 0.02077
39.00000 57.00000 0.00000
0.00000 58.00000 0.00000
1.00000 58.00000 0.00000
2.00000 58.00000 0.00000
3.00000 58.00000 0.00000
4.00000 58.00000 0.00000
5.00000 58.00000 0.00000
6.00000 58.00000 0.00000
7.00000 58.00000 0.00000
8.00000 58.00000 0.03607
9.00000 58.00000 0.02078
10.00000 58.00000 0.00000
11.00000 58.00000 0.00000
12.00000 58.00000 0.00000
13.00000 58.00000 0.00000
14.00000 58.00000 0.00000
15.00000 58.00000 0.00000
16.00000 58.00000 0.00000
17.00000 58.00000 0.00000
18.00000 58.00000 0.03553
19.00000 58.00000 0.02072
20.00000 58.00000 0.00000
21.00000 58.00000 0.00000
22.00000 58.00000 0.00000
23.00000 58.00000 0.00000
24.00000 58.00000 0.00000
25.00000 58.00000 0.00000
26.00000 58.00000 0.00000
27.00000 58.00000 0.00000
28.00000 58.00000 0.03573
29.00000 58.00000 0.02079
30.00000 58.00000 0.00000
31.00000 58.00000 0.00000
32.00000 58.00000 0.00000
33.00000 58.00000 0.00000
34.00000 58.00000 0.00000
35.00000 58.00000 0.00000
36.00000 58.00000 0.00000
37.00000 58.00000 0.00000
38.00000 58.00000 0.03568
39.00000 58.00000 0.02077
0.00000 59.00000 0.02077
1.00000 59.00000 0.00000
2.00000 59.00000 0.00000
3.00000 59.00000 0.00000
4.00000 59.00000 0.00000
5.00000 59.00000 0.00000
6.00000 59.00000 0.00000
7.00000 59.00000 0.00000
8.00000 59.00000 0.00000
9.00000 59.00000 0.03607
10.00000 59.00000 0.02078
11.00000 59.00000 0.00000
12.00000 59.00000 0.00000
13.00000 59.00000 0.00000
14.00000 59.00000 0.00000
15.00000 59.00000 0.00000
16.00000 59.00000 0.00000
17.00000 59.00000 0.00000
18.00000 59.00000 0.00000
19.00000 59.00000 0.03553
20.00000 59.00000 0.02072
21.00000 59.00000 0.00000
22.00000 59.00000 0.00000
23.00000 59.00000 0.00000
24.00000 59.00000 0.00000
25.00000 59.00000 0.00000
26.00000 59.00000 0.00000
27.00000 59.00000 0.00000
28.00000 59.00000 0.00000
29.00000 59.00000 0.03573
30.00000 59.00000 0.02079
31.00000 59.00000 0.00000
32.00000 59.00000 0.00000
33.00000 59.00000 0.00000
34.00000 59.00000 0.00000
35.00000 59.00000 0.00000
36.00000 59.00000 0.00000
37.00000 59.00000 0.00000
38.00000 59.00000 0.00000
39.00000 59.00000 0.03568
0.00000 60.00000 0.03568
1.00000 60.00000 0.01685
2.00000 60.00000 0.00000
3.00000 60.00000 0.00000
4.00000 60.00000 0.00000
5.00000 60.00000 0.00000
6.00000 60.00000 0.00000
7.00000 60.00000 0.00000
8.00000 60.00000 0.00000
9.00000 60.00000 0.00000
10.00000 60.00000 0.03607
11.00000 60.00000 0.01679
12.00000 60.00000 0.00000
13.00000 60.00000 0.00000
14.00000 60.00000 0.00000
15.00000 60.00000 0.00000
16.00000 60.00000 0.00000
17.00000 60.00000 0.00000
18.00000 60.00000 0.00000
19.00000 60.00000 0.00000
20.00000 60.00000 0.03553
21.00000 60.00000 0.01676
22.00000 60.00000 0.00000
23.00000 60.00000 0.00000
24.00000 60.00000 0.00000
25.00000 60.00000 0.00000
26.00000 60.00000 0.00000
27.00000 60.00000 0.00000
28.00000 60.00000 0.00000
29.00000 60.00000 0.00000
30.00000 60.00000 0.03573
31.00000 60.00000 0.01683
32.00000 60.00000 0.00000
33.00000 60.00000 0.00000
34.00000 60.00000 0.00000
35.00000 60.00000 0.00000
36.00000 60.00000 0.00000
37.00000 60.00000 0.00000
38.00000 60.00000 0.00000
39.00000 60.00000 0.00000
0.00000 61.00000 0.00000
1.00000 61.00000 0.02874
2.00000 61.00000 0.01535
3.00000 61.00000 0.00000
4.00000 61.00000 0.00000
5.00000 61.00000 0.00000
6.00000 61.00000 0.00000
7.00000 61.00000 0.00000
8.00000 61.00000 0.00000
9.00000 61.00000 0.00000
10.00000 61.00000 0.00000
11.00000 61.00000 0.02926
12.00000 61.00000 0.01531
13.00000 61.00000 0.00000
14.00000 61.00000 0.00000
15.00000 61.00000 0.00000
16.00000 61.00000 0.00000
17.00000 61.00000 0.00000
18.00000 61.00000 0.00000
19.00000 61.00000 0.00000
20.00000 61.00000 0.00000
21.00000 61.00000 0.02876
22.00000 61.00000 0.01525
23.00000 61.00000 0.00000
24.00000 61.00000 0.00000
25.00000 61.00000 0.00000
26.00000 61.00000 0.00000
27.00000 61.00000 0.00000
28.00000 61.00000 0.00000
29.00000 61.00000 0.00000
30.00000 61.00000 0.00000
31.00000 61.00000 0.02889
32.00000 61.00000 0.01530
33.00000 61.00000 0.00000
34.00000 61.00000 0.00000
35.00000 61.00000 0.00000
36.00000 61.00000 0.00000
37.00000 61.00000 0.00000
38.00000 61.00000 0.00000
39.00000 61.00000 0.00000
0.00000 62.00000 0.00000
1.00000 62.00000 0.00000
2.00000 62.00000 0.02623
3.00000 62.00000 0.01535
4.00000 62.00000 0.00000
5.00000 62.00000 0.00000
6.00000 62.00000 0.00000
7.00000 62.00000 0.00000
8.00000 62.00000 0.00000
9.00000 62.00000 0.00000
10.00000 62.00000 0.00000
11.00000 62.00000 0.00000
12.00000 62.00000 0.02666
13.00000 62.00000 0.01531
14.00000 62.00000 0.00000
15.00000 62.00000 0.00000
16.00000 62.00000 0.00000
17.00000 62.00000 0.00000
18.00000 62.00000 0.00000
19.00000 62.00000 0.00000
20.00000 62.00000 0.00000
21.00000 62.00000 0.00000
22.00000 62.00000 0.02623
23.00000 62.00000 0.01525
24.00000 62.00000 0.00000
25.00000 62.00000 0.00000
26.00000 62.00000 0.00000
27.00000 62.00000 0.00000
28.00000 62.00000 0.00000
29.00000 62.00000 0.00000
30.00000 62.00000 0.00000
31.00000 62.00000 0.00000
32.00000 62.00000 0.02639
33.00000 62.00000 0.01530
34.00000 62.00000 0.00000
35.00000 62.00000 0.00000
36.00000 62.00000 0.00000
37.00000 62.00000 0.00000
38.00000 62.00000 0.00000
39.00000 62.00000 0.00000
0.00000 63.00000 0.00000
1.00000 63.00000 0.00000
2.00000 63.00000 0.00000
3.00000 63.00000 0.02623
4.00000 63.00000 0.01535
5.00000 63.00000 0.00000
6.00000 63.00000 0.00000
7.00000 63.00000 0.00000
8.00000 63.00000 0.00000
9.00000 63.00000 0.00000
10.00000 63.00000 0.00000
11.00000 63.00000 0.00000
12.00000 63.00000 0.00000
13.00000 63.00000 0.02666
14.00000 63.00000 0.01531
15.00000 63.00000 0.00000
16.00000 63.00000 0.00000
17.00000 63.00000 0.00000
18.00000 63.00000 0.00000
19.00000 63.00000 0.00000
20.00000 63.00000 0.00000
21.00000 63.00000 0.00000
22.00000 63.00000 0.00000
23.00000 63.00000 0.02623
24.00000 63.00000 0.01525
25.00000 63.00000 0.00000
26.00000 63.00000 0.00000
27.00000 63.00000 0.00000
28.00000 63.00000 0.00000
29.00000 63.00000 0.00000
30.00000 63.00000 0.00000
31.00000 63.00000 0.00000
32.00000 63.00000 0.00000
33.00000 63.00000 0.02639
34.00000 63.00000 0.01530
35.00000 63.00000 0.00000
36.00000 63.00000 0.00000
37.00000 63.00000 0.00000
38.00000 63.00000 0.00000
39.00000 63.00000 0.00000
0.00000 64.00000 0.00000
1.00000 64.00000 0.00000
2.00000 64.00000 0.00000
3.00000 64.00000 0.00000
4.00000 64.00000 0.02623
5.00000 64.00000 0.01535
6.00000 64.00000 0.00000
7.00000 64.00000 0.00000
8.00000 64.00000 0.00000
9.00000 64.00000 0.00000
10.00000 64.00000 0.00000
11.00000 64.00000 0.00000
12.00000 64.00000 0.00000
13.00000 64.00000 0.00000
14.00000 64.00000 0.02666
15.00000 64.00000 0.01531
16.00000 64.00000 0.00000
17.00000 64.00000 0.00000
18.00000 64.00000 0.00000
19.00000 64.00000 0.00000
20.00000 64.00000 0.00000
21.00000 64.00000 0.00000
22.00000 64.00000 0.00000
23.00000 64.00000 0.00000
24.00000 64.00000 0.02623
25.00000 64.00000 0.01525
26.00000 64.00000 0.00000
27.00000 64.00000 0.00000
28.00000 64.00000 0.00000
29.00000 64.00000 0.00000
30.00000 64.00000 0.00000
31.00000 64.00000 0.00000
32.00000 64.00000 0.00000
33.00000 64.00000 0.00000
34.00000 64.00000 0.02639
35.00000 64.00000 0.01530
36.00000 64.00000 0.00000
37.00000 64.00000 0.00000
38.00000 64.00000 0.00000
39.00000 64.00000 0.00000
0.00000 65.00000 0.00000
1.00000 65.00000 0.00000
2.00000 65.00000 0.00000
3.00000 65.00000 0.00000
4.00000 65.00000 0.00000
5.00000 65.00000 0.02623
6.00000 65.00000 0.01535
7.00000 65.00000 0.00000
8.00000 65.00000 0.00000
9.00000 65.00000 0.00000
10.00000 65.00000 0.00000
11.00000 65.00000 0.00000
12.00000 65.00000 0.00000
13.00000 65.00000 0.00000
14.00000 65.00000 0.00000
15.00000 65.00000 0.02666
16.00000 65.00000 0.01531
17.00000 65.00000 0.00000
18.00000 65.00000 0.00000
19.00000 65.00000 0.00000
20.00000 65.00000 0.00000
21.00000 65.00000 0.00000
22.00000 65.00000 0.00000
23.00000 65.00000 0.00000
24.00000 65.00000 0.00000
25.00000 65.00000 0.02623
26.00000 65.00000 0.01525
27.00000 65.00000 0.00000
28.00000 65.00000 0.00000
29.00000 65.00000 0.00000
30.00000 65.00000 0.00000
31.00000 65.00000 0.00000
32.00000 65.00000 0.00000
33.00000 65.00000 0.00000
34.00000 65.00000 0.00000
35.00000 65.00000 0.02639
36.00000 65.00000 0.01530
37.00000 65.00000 0.00000
38.00000 65.00000 0.00000
39.00000 65.00000 0.00000
0.00000 66.00000 0.00000
1.00000 66.00000 0.00000
2.00000 66.00000 0.00000
3.00000 66.00000 0.00000
4.00000 66.00000 0.00000
5.00000 66.00000 0.00000
6.00000 66.00000 0.02623
7.00000 66.00000 0.01535
8.00000 66.00000 0.00000
9.00000 66.00000 0.00000
10.00000 66.00000 0.00000
11.00000 66.00000 0.00000
12.00000 66.00000 0.00000
13.00000 66.00000 0.00000
14.00000 66.00000 0.00000
15.00000 66.00000 0.00000
16.00000 66.00000 0.02666
17.00000 66.00000 0.01531
18.00000 66.00000 0.00000
19.00000 66.00000 0.00000
20.00000 66.00000 0.00000
21.00000 66.00000 0.00000
22.00000 66.00000 0.00000
23.00000 66.00000 0.00000
24.00000 66.00000 0.00000
25.00000 66.00000 0.00000
26.00000 66.00000 0.02623
27.00000 66.00000 0.01525
28.00000 66.00000 0.00000
29.00000 66.00000 0.00000
30.00000 66.00000 0.00000
31.00000 66.00000 0.00000
32.00000 66.00000 0.00000
33.00000 66.00000 0.00000
34.00000 66.00000 0.00000
35.00000 66.00000 0.00000
36.00000 66.00000 0.02639
37.00000 66.00000 0.01530
38.00000 66.00000 0.00000
39.00000 66.00000 0.00000
0.00000 67.00000 0.00000
1.00000 67.00000 0.00000
2.00000 67.00000 0.00000
3.00000 67.00000 0.00000
4.00000 67.00000 0.00000
5.00000 67.00000 0.00000
6.00000 67.00000 0.00000
7.00000 67.00000 0.02623
8.00000 67.00000 0.01535
9.00000 67.00000 0.00000
10.00000 67.00000 0.00000
11.00000 67.00000 0.00000
12.00000 67.00000 0.00000
13.00000 67.00000 0.00000
14.00000 67.00000 0.00000
15.00000 67.00000 0.00000
16.00000 67.00000 0.00000
17.00000 67.00000 0.02666
18.00000 67.00000 0.01531
19.00000 67.00000 0.00000
20.00000 67.00000 0.00000
21.00000 67.00000 0.00000
22.00000 67.00000 0.00000
23.00000 67.00000 0.00000
24.00000 67.00000 0.00000
25.00000 67.00000 0.00000
26.00000 67.00000 0.00000
27.00000 67.00000 0.02623
28.00000 67.00000 0.01525
29.00000 67.00000 0.00000
30.00000 67.00000 0.00000
31.00000 67.00000 0.00000
32.00000 67.00000 0.00000
33.00000 67.00000 0.00000
34.00000 67.00000 0.00000
35.00000 67.00000 0.00000
36.00000 67.00000 0.00000
37.00000 67.00000 0.02639
38.00000 67.00000 0.01530
39.00000 67.00000 0.00000
0.00000 68.00000 0.00000
1.00000 68.00000 0.00000
2.00000 68.00000 0.00000
3.00000 68.00000 0.00000
4.00000 68.00000 0.00000
5.00000 68.00000 0.00000
6.00000 68.00000 0.00000
7.00000 68.00000 0.00000
8.00000 68.00000 0.02623
9.00000 68.00000 0.01535
10.00000 68.00000 0.00000
11.00000 68.00000 0.00000
12.00000 68.00000 0.00000
13.00000 68.00000 0.00000
14.00000 68.00000 0.00000
15.00000 68.00000 0.00000
16.00000 68.00000 0.00000
17.00000 68.00000 0.00000
18.00000 68.00000 0.02666
19.00000 68.00000 0.01531
20.00000 68.00000 0.00000
21.00000 68.00000 0.00000
22.00000 68.00000 0.00000
23.00000 68.00000 0.00000
24.00000 68.00000 0.00000
25.00000 68.00000 0.00000
26.00000 68.00000 0.00000
27.00000 68.00000 0.00000
28.00000 68.00000 0.02623
29.00000 68.00000 0.01525
30.00000 68.00000 0.00000
31.00000 68.00000 0.00000
32.00000 68.00000 0.00000
33.00000 68.00000 0.00000
34.00000 68.00000 0.00000
35.00000 68.00000 0.00000
36.00000 68.00000 0.00000
37.00000 68.00000 0.00000
38.00000 68.00000 0.02639
39.00000 68.00000 0.01530
0.00000 69.00000 0.01530
1.00000 69.00000 0.00000
2.00000 69.00000 0.00000
3.00000 69.00000 0.00000
4.00000 69.00000 0.00000
5.00000 69.00000 0.00000
6.00000 69.00000 0.00000
7.00000 69.00000 0.00000
8.00000 69.00000 0.00000
9.00000 69.00000 0.02623
10.00000 69.00000 0.01535
11.00000 69.00000 0.00000
12.00000 69.00000 0.00000
13.00000 69.00000 0.00000
14.00000 69.00000 0.00000
15.00000 69.00000 0.00000
16.00000 69.00000 0.00000
17.00000 69.00000 0.00000
18.00000 69.00000 0.00000
19.00000 69.00000 0.02666
20.00000 69.00000 0.01531
21.00000 69.00000 0.00000
22.00000 69.00000 0.00000
23.00000 69.00000 0.00000
24.00000 69.00000 0.00000
25.00000 69.00000 0.00000
26.00000 69.00000 0.00000
27.00000 69.00000 0.00000
28.00000 69.00000 0.00000
29.00000 69.00000 0.02623
30.00000 69.00000 0.01525
31.00000 69.00000 0.00000
32.00000 69.00000 0.00000
33.00000 69.00000 0.00000
34.00000 69.00000 0.00000
35.00000 69.00000 0.00000
36.00000 69.00000 0.00000
37.00000 69.00000 0.00000
38.00000 69.00000 0.00000
39.00000 69.00000 0.02639
0.00000 70.00000 0.02639
1.00000 70.00000 0.01236
2.00000 70.00000 0.00000
3.00000 70.00000 0.00000
4.00000 70.00000 0.00000
5.00000 70.00000 0.00000
6.00000 70.00000 0.00000
7.00000 70.00000 0.00000
8.00000 70.00000 0.00000
9.00000 70.00000 0.00000
10.00000 70.00000 0.02623
11.00000 70.00000 0.01238
12.00000 70.00000 0.00000
13.00000 70.00000 0.00000
14.00000 70.00000 0.00000
15.00000 70.00000 0.00000
16.00000 70.00000 0.00000
17.00000 70.00000 0.00000
18.00000 70.00000 0.00000
19.00000 70.00000 0.00000
20.00000 70.00000 0.02666
21.00000 70.00000 0.01242
22.00000 70.00000 0.00000
23.00000 70.00000 0.00000
24.00000 70.00000 0.00000
25.00000 70.00000 0.00000
26.00000 70.00000 0.00000
27.00000 70.00000 0.00000
28.00000 70.00000 0.00000
29.00000 70.00000 0.00000
30.00000 70.00000 0.02623
31.00000 70.00000 0.01236
32.00000 70.00000 0.00000
33.00000 70.00000 0.00000
34.00000 70.00000 0.00000
35.00000 70.00000 0.00000
36.00000 70.00000 0.00000
37.00000 70.00000 0.00000
38.00000 70.00000 0.00000
39.00000 70.00000 0.00000
0.00000 71.00000 0.00000
1.00000 71.00000 0.02135
2.00000 71.00000 0.01129
3.00000 71.00000 0.00000
4.00000 71.00000 0.00000
5.00000 71.00000 0.00000
6.00000 71.00000 0.00000
7.00000 71.00000 0.00000
8.00000 71.00000 0.00000
9.00000 71.00000 0.00000
10.00000 71.00000 0.00000
11.00000 71.00000 0.02126
12.00000 71.00000 0.01123
13.00000 71.00000 0.00000
14.00000 71.00000 0.00000
15.00000 71.00000 0.00000
16.00000 71.00000 0.00000
17.00000 71.00000 0.00000
18.00000 71.00000 0.00000
19.00000 71.00000 0.00000
20.00000 71.00000 0.00000
21.00000 71.00000 0.02157
22.00000 71.00000 0.01127
23.00000 71.00000 0.00000
24.00000 71.00000 0.00000
25.00000 71.00000 0.00000
26.00000 71.00000 0.00000
27.00000 71.00000 0.00000
28.00000 71.00000 0.00000
29.00000 71.00000 0.00000
30.00000 71.00000 0.00000
31.00000 71.00000 0.02130
32.00000 71.00000 0.01126
33.00000 71.00000 0.00000
34.00000 71.00000 0.00000
35.00000 71.00000 0.00000
36.00000 71.00000 0.00000
37.00000 71.00000 0.00000
38.00000 71.00000 0.00000
39.00000 71.00000 0.00000
0.00000 72.00000 0.00000
1.00000 72.00000 0.00000
2.00000 72.00000 0.01943
3.00000 72.00000 0.01129
4.00000 72.00000 0.00000
5.00000 72.00000 0.00000
6.00000 72.00000 0.00000
7.00000 72.00000 0.00000
8.00000 72.00000 0.00000
9.00000 72.00000 0.00000
10.00000 72.00000 0.00000
11.00000 72.00000 0.00000
12.00000 72.00000 0.01939
13.00000 72.00000 0.01123
14.00000 72.00000 0.00000
15.00000 72.00000 0.00000
16.00000 72.00000 0.00000
17.00000 72.00000 0.00000
18.00000 72.00000 0.00000
19.00000 72.00000 0.00000
20.00000 72.00000 0.00000
21.00000 72.00000 0.00000
22.00000 72.00000 0.01961
23.00000 72.00000 0.01127
24.00000 72.00000 0.00000
25.00000 72.00000 0.00000
26.00000 72.00000 0.00000
27.00000 72.00000 0.00000
28.00000 72.00000 0.00000
29.00000 72.00000 0.00000
30.00000 72.00000 0.00000
31.00000 72.00000 0.00000
32.00000 72.00000 0.01942
33.00000 72.00000 0.01126
34.00000 72.00000 0.00000
35.00000 72.00000 0.00000
36.00000 72.00000 0.00000
37.00000 72.00000 0.00000
38.00000 72.00000 0.00000
39.00000 72.00000 0.00000
0.00000 73.00000 0.00000
1.00000 73.00000 0.00000
2.00000 73.00000 0.00000
3.00000 73.00000 0.01943
4.00000 73.00000 0.01129
5.00000 73.00000 0.00000
6.00000 73.00000 0.00000
7.00000 73.00000 0.00000
8.00000 73.00000 0.00000
9.00000 73.00000 0.00000
10.00000 73.00000 0.00000
11.00000 73.00000 0.00000
12.00000 73.00000 0.00000
13.00000 73.00000 0.01939
14.00000 73.00000 0.01123
15.00000 73.00000 0.00000
16.00000 73.00000 0.00000
17.00000 73.00000 0.00000
18.00000 73.00000 0.00000
19.00000 73.00000 0.00000
20.00000 73.00000 0.00000
21.00000 73.00000 0.00000
22.00000 73.00000 0.00000
23.00000 73.00000 0.01961
24.00000 73.00000 0.01127
25.00000 73.00000 0.00000
26.00000 73.00000 0.00000
27.00000 73.00000 0.00000
28.00000 73.00000 0.00000
29.00000 73.00000 0.00000
30.00000 73.00000 0.00000
31.00000 73.00000 0.00000
32.00000 73.00000 0.00000
33.00000 73.00000 0.01942
34.00000 73.00000 0.01126
35.00000 73.00000 0.00000
36.00000 73.00000 0.00000
37.00000 73.00000 0.00000
38.00000 73.00000 0.00000
39.00000 73.00000 0.00000
0.00000 74.00000 0.00000
1.00000 74.00000 0.00000
2.00000 74.00000 0.00000
3.00000 74.00000 0.00000
4.00000 74.00000 0.01943
5.00000 74.00000 0.01129
6.00000 74.00000 0.00000
7.00000 74.00000 0.00000
8.00000 74.00000 0.00000
9.00000 74.00000 0.00000
10.00000 74.00000 0.00000
11.00000 74.00000 0.00000
12.00000 74.00000 0.00000
13.00000 74.00000 0.00000
14.00000 74.00000 0.01939
15.00000 74.00000 0.01123
16.00000 74.00000 0.00000
17.00000 74.00000 0.00000
18.00000 74.00000 0.00000
19.00000 74.00000 0.00000
20.00000 74.00000 0.00000
21.00000 74.00000 0.00000
22.00000 74.00000 0.00000
23.00000 74.00000 0.00000
24.00000 74.00000 0.01961
25.00000 74.00000 0.01127
26.00000 74.00000 0.00000
27.00000 74.00000 0.00000
28.00000 74.00000 0.00000
29.00000 74.00000 0.00000
30.00000 74.00000 0.00000
31.00000 74.00000 0.00000
32.00000 74.00000 0.00000
33.00000 74.00000 0.00000
34.00000 74.00000 0.01942
35.00000 74.00000 0.01126
36.00000 74.00000 0.00000
37.00000 74.00000 0.00000
38.00000 74.00000 0.00000
39.00000 74.00000 0.00000
0.00000 75.00000 0.00000
1.00000 75.00000 0.00000
2.00000 75.00000 0.00000
3.00000 75.00000 0.00000
4.00000 75.00000 0.00000
5.00000 75.00000 0.01943
6.00000 75.00000 0.01129
7.00000 75.00000 0.00000
8.00000 75.00000 0.00000
9.00000 75.00000 0.00000
10.00000 75.00000 0.00000
11.00000 75.00000 0.00000
12.00000 75.00000 0.00000
13.00000 75.00000 0.00000
14.00000 75.00000 0.00000
15.00000 75.00000 0.01939
16.00000 75.00000 0.01123
17.00000 75.00000 0.00000
18.00000 75.00000 0.00000
19.00000 75.00000 0.00000
20.00000 75.00000 0.00000
21.00000 75.00000 0.00000
22.00000 75.00000 0.00000
23.00000 75.00000 0.00000
24.00000 75.00000 0.00000
25.00000 75.00000 0.01961
26.00000 75.00000 0.01127
27.00000 75.00000 0.00000
28.00000 75.00000 0.00000
29.00000 75.00000 0.00000
30.00000 75.00000 0.00000
31.00000 75.00000 0.00000
32.00000 75.00000 0.00000
33.00000 75.00000 0.00000
34.00000 75.00000 0.00000
35.00000 75.00000 0.01942
36.00000 75.00000 0.01126
37.00000 75.00000 0.00000
38.00000 75.00000 0.00000
39.00000 75.00000 0.00000
0.00000 76.00000 0.00000
1.00000 76.00000 0.00000
2.00000 76.00000 0.00000
3.00000 76.00000 0.00000
4.00000 76.00000 0.00000
5.00000 76.00000 0.00000
6.00000 76.00000 0.01943
7.00000 76.00000 0.01129
8.00000 76.00000 0.00000
9.00000 76.00000 0.00000
10.00000 76.00000 0.00000
11.00000 76.00000 0.00000
12.00000 76.00000 0.00000
13.00000 76.00000 0.00000
14.00000 76.00000 0.00000
15.00000 76.00000 0.00000
16.00000 76.00000 0.01939
17.00000 76.00000 0.01123
18.00000 76.00000 0.00000
19.00000 76.00000 0.00000
20.00000 76.00000 0.00000
21.00000 76.00000 0.00000
22.00000 76.00000 0.00000
23.00000 76.00000 0.00000
24.00000 76.00000 0.00000
25.00000 76.00000 0.00000
26.00000 76.00000 0.01961
27.00000 76.00000 0.01127
28.00000 76.00000 0.00000
29.00000 76.00000 0.00000
30.00000 76.00000 0.00000
31.00000 76.00000 0.00000
32.00000 76.00000 0.00000
33.00000 76.00000 0.00000
34.00000 76.00000 0.00000
35.00000 76.00000 0.00000
36.00000 76.00000 0.01942
37.00000 76.00000 0.01126
38.00000 76.00000 0.00000
39.00000 76.00000 0.00000
0.00000 77.00000 0.00000
1.00000 77.00000 0.00000
2.00000 77.00000 0.00000
3.00000 77.00000 0.00000
4.00000 77.00000 0.00000
5.00000 77.00000 0.00000
6.00000 77.00000 0.00000
7.00000 77.00000 0.01943
8.00000 77.00000 0.01129
9.00000 77.00000 0.00000
10.00000 77.00000 0.00000
11.00000 77.00000 0.00000
12.00000 77.00000 0.00000
13.00000 77.00000 0.00000
14.00000 77.00000 0.00000
15.00000 77.00000 0.00000
16.00000 77.00000 0.00000
17.00000 77.00000 0.01939
18.00000 77.00000 0.01123
19.00000 77.00000 0.00000
20.00000 77.00000 0.00000
21.00000 77.00000 0.00000
22.00000 77.00000 0.00000
23.00000 77.00000 0.00000
24.00000 77.00000 0.00000
25.00000 77.00000 0.00000
26.00000 77.00000 0.00000
27.00000 77.00000 0.01961
28.00000 77.00000 0.01127
29.00000 77.00000 0.00000
30.00000 77.00000 0.00000
31.00000 77.00000 0.00000
32.00000 77.00000 0.00000
33.00000 77.00000 0.00000
34.00000 77.00000 0.00000
35.00000 77.00000 0.00000
36.00000 77.00000 0.00000
37.00000 77.00000 0.01942
38.00000 77.00000 0.01126
39.00000 77.00000 0.00000
0.00000 78.00000 0.00000
1.00000 78.00000 0.00000
2.00000 78.00000 0.00000
3.00000 78.00000 0.00000
4.00000 78.00000 0.00000
5.00000 78.00000 0.00000
6.00000 78.00000 0.00000
7.00000 78.00000 0.00000
8.00000 78.00000 0.01943
9.00000 78.00000 0.01129
10.00000 78.00000 0.00000
11.00000 78.00000 0.00000
12.00000 78.00000 0.00000
13.00000 78.00000 0.00000
14.00000 78.00000 0.00000
15.00000 78.00000 0.00000
16.00000 78.00000 0.00000
17.00000 78.00000 0.00000
18.00000 78.00000 0.01939
19.00000 78.00000 0.01123
20.00000 78.00000 0.00000
21.00000 78.00000 0.00000
22.00000 78.00000 0.00000
23.00000 78.00000 0.00000
24.00000 78.00000 0.00000
25.00000 78.00000 0.00000
26.00000 78.00000 0.00000
27.00000 78.00000 0.00000
28.00000 78.00000 0.01961
29.00000 78.00000 0.01127
30.00000 78.00000 0.00000
31.00000 78.00000 0.00000
32.00000 78.00000 0.00000
33.00000 78.00000 0.00000
34.00000 78.00000 0.00000
35.00000 78.00000 0.00000
36.00000 78.00000 0.00000
37.00000 78.00000 0.00000
38.00000 78.00000 0.01942
39.00000 78.00000 0.01126
0.00000 79.00000 0.01126
1.00000 79.00000 0.00000
2.00000 79.00000 0.00000
3.00000 79.00000 0.00000
4.00000 79.00000 0.00000
5.00000 79.00000 0.00000
6.00000 79.00000 0.00000
7.00000 79.00000 0.00000
8.00000 79.00000 0.00000
9.00000 79.00000 0.01943
10.00000 79.00000 0.01129
11.00000 79.00000 0.00000
12.00000 79.00000 0.00000
13.00000 79.00000 0.00000
14.00000 79.00000 0.00000
15.00000 79.00000 0.00000
16.00000 79.00000 0.00000
17.00000 79.00000 0.00000
18.00000 79.00000 0.00000
19.00000 79.00000 0.01939
20.00000 79.00000 0.01123
21.00000 79.00000 0.00000
22.00000 79.00000 0.00000
23.00000 79.00000 0.00000
24.00000 79.00000 0.00000
25.00000 79.00000 0.00000
26.00000 79.00000 0.00000
27.00000 79.00000 0.00000
28.00000 79.00000 0.00000
29.00000 79.00000 0.01961
30.00000 79.00000 0.01127
31.00000 79.00000 0.00000
32.00000 79.00000 0.00000
33.00000 79.00000 0.00000
34.00000 79.00000 0.00000
35.00000 79.00000 0.00000
36.00000 79.00000 0.00000
37.00000 79.00000 0.00000
38.00000 79.00000 0.00000
39.00000 79.00000 0.01942
0.00000 80.00000 0.01942
1.00000 80.00000 0.00910
2.00000 80.00000 0.00000
3.00000 80.00000 0.00000
4.00000 80.00000 0.00000
5.00000 80.00000 0.00000
6.00000 80.00000 0.00000
7.00000 80.00000 0.00000
8.00000 80.00000 0.00000
9.00000 80.00000 0.00000
10.00000 80.00000 0.01943
11.00000 80.00000 0.00916
12.00000 80.00000 0.00000
13.00000 80.00000 0.00000
14.00000 80.00000 0.00000
15.00000 80.00000 0.00000
16.00000 80.00000 0.00000
17.00000 80.00000 0.00000
18.00000 80.00000 0.00000
19.00000 80.00000 0.00000
20.00000 80.00000 0.01939
21.00000 80.00000 0.00911
22.00000 80.00000 0.00000
23.00000 80.00000 0.00000
24.00000 80.00000 0.00000
25.00000 80.00000 0.00000
26.00000 80.00000 0.00000
27.00000 80.00000 0.00000
28.00000 80.00000 0.00000
29.00000 80.00000 0.00000
30.00000 80.00000 0.01961
31.00000 80.00000 0.00913
32.00000 80.00000 0.00000
33.00000 80.00000 0.00000
34.00000 80.00000 0.00000
35.00000 80.00000 0.00000
36.00000 80.00000 0.00000
37.00000 80.00000 0.00000
38.00000 80.00000 0.00000
39.00000 80.00000 0.00000
0.00000 81.00000 0.00000
1.00000 81.00000 0.01572
2.00000 81.00000 0.00828
3.00000 81.00000 0.00000
4.00000 81.00000 0.00000
5.00000 81.00000 0.00000
6.00000 81.00000 0.00000
7.00000 81.00000 0.00000
8.00000 81.00000 0.00000
9.00000 81.00000 0.00000
10.00000 81.00000 0.00000
11.00000 81.00000 0.01578
12.00000 81.00000 0.00834
13.00000 81.00000 0.00000
14.00000 81.00000 0.00000
15.00000 81.00000 0.00000
16.00000 81.00000 0.00000
17.00000 81.00000 0.00000
18.00000 81.00000 0.00000
19.00000 81.00000 0.00000
20.00000 81.00000 0.00000
21.00000 81.00000 0.01571
22.00000 81.00000 0.00830
23.00000 81.00000 0.00000
24.00000 81.00000 0.00000
25.00000 81.00000 0.00000
26.00000 81.00000 0.00000
27.00000 81.00000 0.00000
28.00000 81.00000 0.00000
29.00000 81.00000 0.00000
30.00000 81.00000 0.00000
31.00000 81.00000 0.01594
32.00000 81.00000 0.00832
33.00000 81.00000 0.00000
34.00000 81.00000 0.00000
35.00000 81.00000 0.00000
36.00000 81.00000 0.00000
37.00000 81.00000 0.00000
38.00000 81.00000 0.00000
39.00000 81.00000 0.00000
0.00000 82.00000 0.00000
1.00000 82.00000 0.00000
2.00000 82.00000 0.01430
3.00000 82.00000 0.00828
4.00000 82.00000 0.00000
5.00000 82.00000 0.00000
6.00000 82.00000 0.00000
7.00000 82.00000 0.00000
8.00000 82.00000 0.00000
9.00000 82.00000 0.00000
10.00000 82.00000 0.00000
11.00000 82.00000 0.00000
12.00000 82.00000 0.01438
13.00000 82.00000 0.00834
14.00000 82.00000 0.00000
15.00000 82.00000 0.00000
16.00000 82.00000 0.00000
17.00000 82.00000 0.00000
18.00000 82.00000 0.00000
19.00000 82.00000 0.00000
20.00000 82.00000 0.00000
21.00000 82.00000 0.00000
22.00000 82.00000 0.01433
23.00000 82.00000 0.00830
24.00000 82.00000 0.00000
25.00000 82.00000 0.00000
26.00000 82.00000 0.00000
27.00000 82.00000 0.00000
28.00000 82.00000 0.00000
29.00000 82.00000 0.00000
30.00000 82.00000 0.00000
31.00000 82.00000 0.00000
32.00000 82.00000 0.01452
33.00000 82.00000 0.00832
34.00000 82.00000 0.00000
35.00000 82.00000 0.00000
36.00000 82.00000 0.00000
37.00000 82.00000 0.00000
38.00000 82.00000 0.00000
39.00000 82.00000 0.00000
0.00000 83.00000 0.00000
1.00000 83.00000 0.00000
2.00000 83.00000 0.00000
3.00000 83.00000 0.01430
4.00000 83.00000 0.00828
5.00000 83.00000 0.00000
6.00000 83.00000 0.00000
7.00000 83.00000 0.00000
8.00000 83.00000 0.00000
9.00000 83.00000 0.00000
10.00000 83.00000 0.00000
11.00000 83.00000 0.00000
12.00000 83.00000 0.00000
13.00000 83.00000 0.01438
14.00000 83.00000 0.00834
15.00000 83.00000 0.00000
16.00000 83.00000 0.00000
17.00000 83.00000 0.00000
18.00000 83.00000 0.00000
19.00000 83.00000 0.00000
20.00000 83.00000 0.00000
21.00000 83.00000 0.00000
22.00000 83.00000 0.00000
23.00000 83.00000 0.01433
24.00000 83.00000 0.00830
25.00000 83.00000 0.00000
26.00000 83.00000 0.00000
27.00000 83.00000 0.00000
28.00000 83.00000 0.00000
29.00000 83.00000 0.00000
30.00000 83.00000 0.00000
31.00000 83.00000 0.00000
32.00000 83.00000 0.00000
33.00000 83.00000 0.01452
34.00000 83.00000 0.00832
35.00000 83.00000 0.00000
36.00000 83.00000 0.00000
37.00000 83.00000 0.00000
38.00000 83.00000 0.00000
39.00000 83.00000 0.00000
0.00000 84.00000 0.00000
1.00000 84.00000 0.00000
2.00000 84.00000 0.00000
3.00000 84.00000 0.00000
4.00000 84.00000 0.01430
5.00000 84.00000 0.00828
6.00000 84.00000 0.00000
7.00000 84.00000 0.00000
8.00000 84.00000 0.00000
9.00000 84.00000 0.00000
10.00000 84.00000 0.00000
11.00000 84.00000 0.00000
12.00000 84.00000 0.00000
13.00000 84.00000 0.00000
14.00000 84.00000 0.01438
15.00000 84.00000 0.00834
16.00000 84.00000 0.00000
17.00000 84.00000 0.00000
18.00000 84.00000 0.00000
19.00000 84.00000 0.00000
20.00000 84.00000 0.00000
21.00000 84.00000 0.00000
22.00000 84.00000 0.00000
23.00000 84.00000 0.00000
24.00000 84.00000 0.01433
25.00000 84.00000 0.00830
26.00000 84.00000 0.00000
27.00000 84.00000 0.00000
28.00000 84.00000 0.00000
29.00000 84.00000 0.00000
30.00000 84.00000 0.00000
31.00000 84.00000 0.00000
32.00000 84.00000 0.00000
33.00000 84.00000 0.00000
34.00000 84.00000 0.01452
35.00000 84.00000 0.00832
36.00000 84.00000 0.00000
37.00000 84.00000 0.00000
38.00000 84.00000 0.00000
39.00000 84.00000 0.00000
0.00000 85.00000 0.00000
1.00000 85.00000 0.00000
2.00000 85.00000 0.00000
3.00000 85.00000 0.00000
4.00000 85.00000 0.00000
5.00000 85.00000 0.01430
6.00000 85.00000 0.00828
7.00000 85.00000 0.00000
8.00000 85.00000 0.00000
9.00000 85.00000 0.00000
10.00000 85.00000 0.00000
11.00000 85.00000 0.00000
12.00000 85.00000 0.00000
13.00000 85.00000 0.00000
14.00000 85.00000 0.00000
15.00000 85.00000 0.01438
16.00000 85.00000 0.00834
17.00000 85.00000 0.00000
18.00000 85.00000 0.00000
19.00000 85.00000 0.00000
20.00000 85.00000 0.00000
21.00000 85.00000 0.00000
22.00000 85.00000 0.00000
23.00000 85.00000 0.00000
24.00000 85.00000 0.00000
25.00000 85.00000 0.01433
26.00000 85.00000 0.00830
27.00000 85.00000 0.00000
28.00000 85.00000 0.00000
29.00000 85.00000 0.00000
30.00000 85.00000 0.00000
31.00000 85.00000 0.00000
32.00000 85.00000 0.00000
33.00000 85.00000 0.00000
34.00000 85.00000 0.00000
35.00000 85.00000 0.01452
36.00000 85.00000 0.00832
37.00000 85.00000 0.00000
38.00000 85.00000 0.00000
39.00000 85.00000 0.00000
0.00000 86.00000 0.00000
1.00000 86.00000 0.00000
2.00000 86.00000 0.00000
3.00000 86.00000 0.00000
4.00000 86.00000 0.00000
5.00000 86.00000 0.00000
6.00000 86.00000 0.01430
7.00000 86.00000 0.00828
8.00000 86.00000 0.00000
9.00000 86.00000 0.00000
10.00000 86.00000 0.00000
11.00000 86.00000 0.00000
12.00000 86.00000 0.00000
13.00000 86.00000 0.00000
14.00000 86.00000 0.00000
15.00000 86.00000 0.00000
16.00000 86.00000 0.01438
17.00000 86.00000 0.00834
18.00000 86.00000 0.00000
19.00000 86.00000 0.00000
20.00000 86.00000 0.00000
21.00000 86.00000 0.00000
22.00000 86.00000 0.00000
23.00000 86.00000 0.00000
24.00000 86.00000 0.00000
25.00000 86.00000 0.00000
26.00000 86.00000 0.01433
27.00000 86.00000 0.00830
28.00000 86.00000 0.00000
29.00000 86.00000 0.00000
30.00000 86.00000 0.00000
31.00000 86.00000 0.00000
32.00000 86.00000 0.00000
33.00000 86.00000 0.00000
34.00000 86.00000 0.00000
35.00000 86.00000 0.00000
36.00000 86.00000 0.01452
37.00000 86.00000 0.00832
38.00000 86.00000 0.00000
39.00000 86.00000 0.00000
0.00000 87.00000 0.00000
1.00000 87.00000 0.00000
2.00000 87.00000 0.00000
3.00000 87.00000 0.00000
4.00000 87.00000 0.00000
5.00000 87.00000 0.00000
6.00000 87.00000 0.00000
7.00000 87.00000 0.01430
8.00000 87.00000 0.00828
9.00000 87.00000 0.00000
10.00000 87.00000 0.00000
11.00000 87.00000 0.00000
12.00000 87.00000 0.00000
13.00000 87.00000 0.00000
14.00000 87.00000 0.00000
15.00000 87.00000 0.00000
16.00000 87.00000 0.00000
17.00000 87.00000 0.01438
18.00000 87.00000 0.00834
19.00000 87.00000 0.00000
20.00000 87.00000 0.00000
21.00000 87.00000 0.00000
22.00000 87.00000 0.00000
23.00000 87.00000 0.00000
24.00000 87.00000 0.00000
25.00000 87.00000 0.00000
26.00000 87.00000 0.00000
27.00000 87.00000 0.01433
28.00000 87.00000 0.00830
29.00000 87.00000 0.00000
30.00000 87.00000 0.00000
31.00000 87.00000 0.00000
32.00000 87.00000 0.00000
33.00000 87.00000 0.00000
34.00000 87.00000 0.00000
35.00000 87.00000 0.00000
36.00000 87.00000 0.00000
37.00000 87.00000 0.01452
38.00000 87.00000 0.00832
39.00000 87.00000 0.00000
0.00000 88.00000 0.00000
1.00000 88.00000 0.00000
2.00000 88.00000 0.00000
3.00000 88.00000 0.00000
4.00000 88.00000 0.00000
5.00000 88.00000 0.00000
6.00000 88.00000 0.00000
7.00000 88.00000 0.00000
8.00000 88.00000 0.01430
9.00000 88.00000 0.00828
10.00000 88.00000 0.00000
11.00000 88.00000 0.00000
12.00000 88.00000 0.00000
13.00000 88.00000 0.00000
14.00000 88.00000 0.00000
15.00000 88.00000 0.00000
16.00000 88.00000 0.00000
17.00000 88.00000 0.00000
18.00000 88.00000 0.01438
19.00000 88.00000 0.00834
20.00000 88.00000 0.00000
21.00000 88.00000 0.00000
22.00000 88.00000 0.00000
23.00000 88.00000 0.00000
24.00000 88.00000 0.00000
25.00000 88.00000 0.00000
26.00000 88.00000 0.00000
27.00000 88.00000 0.00000
28.00000 88.00000 0.01433
29.00000 88.00000 0.00830
30.00000 88.00000 0.00000
31.00000 88.00000 0.00000
32.00000 88.00000 0.00000
33.00000 88.00000 0.00000
34.00000 88.00000 0.00000
35.00000 88.00000 0.00000
36.00000 88.00000 0.00000
37.00000 88.00000 0.00000
38.00000 88.00000 0.01452
39.00000 88.00000 0.00832
0.00000 89.00000 0.00832
1.00000 89.00000 0.00000
2.00000 89.00000 0.00000
3.00000 89.00000 0.00000
4.00000 89.00000 0.00000
5.00000 89.00000 0.00000
6.00000 89.00000 0.00000
7.00000 89.00000 0.00000
8.00000 89.00000 0.00000
9.00000 89.00000 0.01430
10.00000 89.00000 0.00828
11.00000 89.00000 0.00000
12.00000 89.00000 0.00000
13.00000 89.00000 0.00000
14.00000 89.00000 0.00000
15.00000 89.00000 0.00000
16.00000 89.00000 0.00000
17.00000 89.00000 0.00000
18.00000 89.00000 0.00000
19.00000 89.00000 0.01438
20.00000 89.00000 0.00834
21.00000 89.00000 0.00000
22.00000 89.00000 0.00000
23.00000 89.00000 0.00000
24.00000 89.00000 0.00000
25.00000 89.00000 0.00000
26.00000 89.00000 0.00000
27.00000 89.00000 0.00000
28.00000 89.00000 0.00000
29.00000 89.00000 0.01433
30.00000 89.00000 0.00830
31.00000 89.00000 0.00000
32.00000 89.00000 0.00000
33.00000 89.00000 0.00000
34.00000 89.00000 0.00000
35.00000 89.00000 0.00000
36.00000 89.00000 0.00000
37.00000 89.00000 0.00000
38.00000 89.00000 0.00000
39.00000 89.00000 0.01452
0.00000 90.00000 0.01452
1.00000 90.00000 0.00675
2.00000 90.00000 0.00000
3.00000 90.00000 0.00000
4.00000 90.00000 0.00000
5.00000 90.00000 0.00000
6.00000 90.00000 0.00000
7.00000 90.00000 0.00000
8.00000 90.00000 0.00000
9.00000 90.00000 0.00000
10.00000 90.00000 0.01430
11.00000 90.00000 0.00670
12.00000 90.00000 0.00000
13.00000 90.00000 0.00000
14.00000 90.00000 0.00000
15.00000 90.00000 0.00000
16.00000 90.00000 0.00000
17.00000 90.00000 0.00000
18.00000 90.00000 0.00000
19.00000 90.00000 0.00000
20.00000 90.00000 0.01438
21.00000 90.00000 0.00677
22.00000 90.00000 0.00000
23.00000 90.00000 0.00000
24.00000 90.00000 0.00000
25.00000 90.00000 0.00000
26.00000 90.00000 0.00000
27.00000 90.00000 0.00000
28.00000 90.00000 0.00000
29.00000 90.00000 0.00000
30.00000 90.00000 0.01433
31.00000 90.00000 0.00670
32.00000 90.00000 0.00000
33.00000 90.00000 0.00000
34.00000 90.00000 0.00000
35.00000 90.00000 0.00000
36.00000 90.00000 0.00000
37.00000 90.00000 0.00000
38.00000 90.00000 0.00000
39.00000 90.00000 0.00000
0.00000 91.00000 0.00000
1.00000 91.00000 0.01175
2.00000 91.00000 0.00613
3.00000 91.00000 0.00000
4.00000 91.00000 0.00000
5.00000 91.00000 0.00000
6.00000 91.00000 0.00000
7.00000 91.00000 0.00000
8.00000 91.00000 0.00000
9.00000 91.00000 0.00000
10.00000 91.00000 0.00000
11.00000 91.00000 0.01155
12.00000 91.00000 0.00610
13.00000 91.00000 0.00000
14.00000 91.00000 0.00000
15.00000 91.00000 0.00000
16.00000 91.00000 0.00000
17.00000 91.00000 0.00000
18.00000 91.00000 0.00000
19.00000 91.00000 0.00000
20.00000 91.00000 0.00000
21.00000 91.00000 0.01162
22.00000 91.00000 0.00618
23.00000 91.00000 0.00000
24.00000 91.00000 0.00000
25.00000 91.00000 0.00000
26.00000 91.00000 0.00000
27.00000 91.00000 0.00000
28.00000 91.00000 0.00000
29.00000 91.00000 0.00000
30.00000 91.00000 0.00000
31.00000 91.00000 0.01162
32.00000 91.00000 0.00611
33.00000 91.00000 0.00000
34.00000 91.00000 0.00000
35.00000 91.00000 0.00000
36.00000 91.00000 0.00000
37.00000 91.00000 0.00000
38.00000 91.00000 0.00000
39.00000 91.00000 0.00000
0.00000 92.00000 0.00000
1.00000 92.00000 0.00000
2.00000 92.00000 0.01071
3.00000 92.00000 0.00613
4.00000 92.00000 0.00000
5.00000 92.00000 0.00000
6.00000 92.00000 0.00000
7.00000 92.00000 0.00000
8.00000 92.00000 0.00000
9.00000 92.00000 0.00000
10.00000 92.00000 0.00000
11.00000 92.00000 0.00000
12.00000 92.00000 0.01053
13.00000 92.00000 0.00610
14.00000 92.00000 0.00000
15.00000 92.00000 0.00000
16.00000 92.00000 0.00000
17.00000 92.00000 0.00000
18.00000 92.00000 0.00000
19.00000 92.00000 0.00000
20.00000 92.00000 0.00000
21.00000 92.00000 0.00000
22.00000 92.00000 0.01057
23.00000 92.00000 0.00618
24.00000 92.00000 0.00000
25.00000 92.00000 0.00000
26.00000 92.00000 0.00000
27.00000 92.00000 0.00000
28.00000 92.00000 0.00000
29.00000 92.00000 0.00000
30.00000 92.00000 0.00000
31.00000 92.00000 0.00000
32.00000 92.00000 0.01054
33.00000 92.00000 0.00611
34.00000 92.00000 0.00000
35.00000 92.00000 0.00000
36.00000 92.00000 0.00000
37.00000 92.00000 0.00000
38.00000 92.00000 0.00000
39.00000 92.00000 0.00000
0.00000 93.00000 0.00000
1.00000 93.00000 0.00000
2.00000 93.00000 0.00000
3.00000 93.00000 0.01071
4.00000 93.00000 0.00613
5.00000 93.00000 0.00000
6.00000 93.00000 0.00000
7.00000 93.00000 0.00000
8.00000 93.00000 0.00000
9.00000 93.00000 0.00000
10.00000 93.00000 0.00000
11.00000 93.00000 0.00000
12.00000 93.00000 0.00000
13.00000 93.00000 0.01053
14.00000 93.00000 0.00610
15.00000 93.00000 0.00000
16.00000 93.00000 0.00000
17.00000 93.00000 0.00000
18.00000 93.00000 0.00000
19.00000 93.00000 0.00000
20.00000 93.00000 0.00000
21.00000 93.00000 0.00000
22.00000 93.00000 0.00000
23.00000 93.00000 0.01057
24.00000 93.00000 0.00618
25.00000 93.00000 0.00000
26.00000 93.00000 0.00000
27.00000 93.00000 0.00000
28.00000 93.00000 0.00000
29.00000 93.00000 0.00000
30.00000 93.00000 0.00000
31.00000 93.00000 0.00000
32.00000 93.00000 0.00000
33.00000 93.00000 0.01054
34.00000 93.00000 0.00611
35.00000 93.00000 0.00000
36.00000 93.00000 0.00000
37.00000 93.00000 0.00000
38.00000 93.00000 0.00000
39.00000 93.00000 0.00000
0.00000 94.00000 0.00000
1.00000 94.00000 0.00000
2.00000 94.00000 0.00000
3.00000 94.00000 0.00000
4.00000 94.00000 0.01071
5.00000 94.00000 0.00613
6.00000 94.00000 0.00000
7.00000 94.00000 0.00000
8.00000 94.00000 0.00000
9.00000 94.00000 0.00000
10.00000 94.00000 0.00000
11.00000 94.00000 0.00000
12.00000 94.00000 0.00000
13.00000 94.00000 0.00000
14.00000 94.00000 0.01053
15.00000 94.00000 0.00610
16.00000 94.00000 0.00000
17.00000 94.00000 0.00000
18.00000 94.00000 0.00000
19.00000 94.00000 0.00000
20.00000 94.00000 0.00000
21.00000 94.00000 0.00000
22.00000 94.00000 0.00000
23.00000 94.00000 0.00000
24.00000 94.00000 0.01057
25.00000 94.00000 0.00618
26.00000 94.00000 0.00000
27.00000 94.00000 0.00000
28.00000 94.00000 0.00000
29.00000 94.00000 0.00000
30.00000 94.00000 0.00000
31.00000 94.00000 0.00000
32.00000 94.00000 0.00000
33.00000 94.00000 0.00000
34.00000 94.00000 0.01054
35.00000 94.00000 0.00611
36.00000 94.00000 0.00000
37.00000 94.00000 0.00000
38.00000 94.00000 0.00000
39.00000 94.00000 0.00000
0.00000 95.00000 0.00000
1.00000 95.00000 0.00000
2.00000 95.00000 0.00000
3.00000 95.00000 0.00000
4.00000 95.00000 0.00000
5.00000 95.00000 0.01071
6.00000 95.00000 0.00613
7.00000 95.00000 0.00000
8.00000 95.00000 0.00000
9.00000 95.00000 0.00000
10.00000 95.00000 0.00000
11.00000 95.00000 0.00000
12.00000 95.00000 0.00000
13.00000 95.00000 0.00000
14.00000 95.00000 0.00000
15.00000 95.00000 0.01053
16.00000 95.00000 0.00610
17.00000 95.00000 0.00000
18.00000 95.00000 0.00000
19.00000 95.00000 0.00000
20.00000 95.00000 0.00000
21.00000 95.00000 0.00000
22.00000 95.00000 0.00000
23.00000 95.00000 0.00000
24.00000 95.00000 0.00000
25.00000 95.00000 0.01057
26.00000 95.00000 0.00618
27.00000 95.00000 0.00000
28.00000 95.00000 0.00000
29.00000 95.00000 0.00000
30.00000 95.00000 0.00000
31.00000 95.00000 0.00000
32.00000 95.00000 0.00000
33.00000 95.00000 0.00000
34.00000 95.00000 0.00000
35.00000 95.00000 0.01054
36.00000 95.00000 0.00611
37.00000 95.00000 0.00000
38.00000 95.00000 0.00000
39.00000 95.00000 0.00000
0.00000 96.00000 0.00000
1.00000 96.00000 0.00000
2.00000 96.00000 0.00000
3.00000 96.00000 0.00000
4.00000 96.00000 0.00000
5.00000 96.00000 0.00000
6.00000 96.00000 0.01071
7.00000 96.00000 0.00613
8.00000 96.00000 0.00000
9.00000 96.00000 0.00000
10.00000 96.00000 0.00000
11.00000 96.00000 0.00000
12.00000 96.00000 0.00000
13.00000 96.00000 0.00000
14.00000 96.00000 0.00000
15.00000 96.00000 0.00000
16.00000 96.00000 0.01053
17.00000 96.00000 0.00610
18.00000 96.00000 0.00000
19.00000 96.00000 0.00000
20.00000 96.00000 0.00000
21.00000 96.00000 0.00000
22.00000 96.00000 0.00000
23.00000 96.00000 0.00000
24.00000 96.00000 0.00000
25.00000 96.00000 0.00000
26.00000 96.00000 0.01057
27.00000 96.00000 0.00618
28.00000 96.00000 0.00000
29.00000 96.00000 0.00000
30.00000 96.00000 0.00000
31.00000 96.00000 0.00000
32.00000 96.00000 0.00000
33.00000 96.00000 0.00000
34.00000 96.00000 0.00000
35.00000 96.00000 0.00000
36.00000 96.00000 0.01054
37.00000 96.00000 0.00611
38.00000 96.00000 0.00000
39.00000 96.00000 0.00000
0.00000 97.00000 0.00000
1.00000 97.00000 0.00000
2.00000 97.00000 0.00000
3.00000 97.00000 0.00000
4.00000 97.00000 0.00000
5.00000 97.00000 0.00000
6.00000 97.00000 0.00000
7.00000 97.00000 0.01071
8.00000 97.00000 0.00613
9.00000 97.00000 0.00000
10.00000 97.00000 0.00000
11.00000 97.00000 0.00000
12.00000 97.00000 0.00000
13.00000 97.00000 0.00000
14.00000 97.00000 0.00000
15.00000 97.00000 0.00000
16.00000 97.00000 0.00000
17.00000 97.00000 0.01053
18.00000 97.00000 0.00610
19.00000 97.00000 0.00000
20.00000 97.00000 0.00000
21.00000 97.00000 0.00000
22.00000 97.00000 0.00000
23.00000 97.00000 0.00000
24.00000 97.00000 0.00000
25.00000 97.00000 0.00000
26.00000 97.00000 0.00000
27.00000 97.00000 0.01057
28.00000 97.00000 0.00618
29.00000 97.00000 0.00000
30.00000 97.00000 0.00000
31.00000 97.00000 0.00000
32.00000 97.00000 0.00000
33.00000 97.00000 0.00000
34.00000 97.00000 0.00000
35.00000 97.00000 0.00000
36.00000 97.00000 0.00000
37.00000 97.00000 0.01054
38.00000 97.00000 0.00611
39.00000 97.00000 0.00000
0.00000 98.00000 0.00000
1.00000 98.00000 0.00000
2.00000 98.00000 0.00000
3.00000 98.00000 0.00000
4.00000 98.00000 0.00000
5.00000 98.00000 0.00000
6.00000 98.00000 0.00000
7.00000 98.00000 0.00000
8.00000 98.00000 0.01071
9.00000 98.00000 0.00613
10.00000 98.00000 0.00000
11.00000 98.00000 0.00000
12.00000 98.00000 0.00000
13.00000 98.00000 0.00000
14.00000 98.00000 0.00000
15.00000 98.00000 0.00000
16.00000 98.00000 0.00000
17.00000 98.00000 0.00000
18.00000 98.00000 0.01053
19.00000 98.00000 0.00610
20.00000 98.00000 0.00000
21.00000 98.00000 0.00000
22.00000 98.00000 0.00000
23.00000 98.00000 0.00000
24.00000 98.00000 0.00000
25.00000 98.00000 0.00000
26.00000 98.00000 0.00000
27.00000 98.00000 0.00000
28.00000 98.00000 0.01057
29.00000 98.00000 0.00618
30.00000 98.00000 0.00000
31.00000 98.00000 0.00000
32.00000 98.00000 0.00000
33.00000 98.00000 0.00000
34.00000 98.00000 0.00000
35.00000 98.00000 0.00000
36.00000 98.00000 0.00000
37.00000 98.00000 0.00000
38.00000 98.00000 0.01054
39.00000 98.00000 0.00611
0.00000 99.00000 0.00611
1.00000 99.00000 0.00000
2.00000 99.00000 0.00000
3.00000 99.00000 0.00000
4.00000 99.00000 0.00000
5.00000 99.00000 0.00000
6.00000 99.00000 0.00000
7.00000 99.00000 0.00000
8.00000 99.00000 0.00000
9.00000 99.00000 0.01071
10.00000 99.00000 0.00613
11.00000 99.00000 0.00000
12.00000 99.00000 0.00000
13.00000 99.00000 0.00000
14.00000 99.00000 0.00000
15.00000 99.00000 0.00000
16.00000 99.00000 0.00000
17.00000 99.00000 0.00000
18.00000 99.00000 0.00000
19.00000 99.00000 0.01053
20.00000 99.00000 0.00610
21.00000 99.00000 0.00000
22.00000 99.00000 0.00000
23.00000 99.00000 0.00000
24.00000 99.00000 0.00000
25.00000 99.00000 0.00000
26.00000 99.00000 0.00000
27.00000 99.00000 0.00000
28.00000 99.00000 0.00000
29.00000 99.00000 0.01057
30.00000 99.00000 0.00618
31.00000 99.00000 0.00000
32.00000 99.00000 0.00000
33.00000 99.00000 0.00000
34.00000 99.00000 0.00000
35.00000 99.00000 0.00000
36.00000 99.00000 0.00000
37.00000 99.00000 0.00000
38.00000 99.00000 0.00000
39.00000 99.00000 0.01054
0.00000 100.00000 0.01054
1.00000 100.00000 0.00494
2.00000 100.00000 0.00000
3.00000 100.00000 0.00000
4.00000 100.00000 0.00000
5.00000 100.00000 0.00000
6.00000 100.00000 0.00000
7.00000 100.00000 0.00000
8.00000 100.00000 0.00000
9.00000 100.00000 0.00000
10.00000 100.00000 0.01071
11.00000 100.00000 0.00499
12.00000 100.00000 0.00000
13.00000 100.00000 0.00000
14.00000 100.00000 0.00000
15.00000 100.00000 0.00000
16.00000 100.00000 0.00000
17.00000 100.00000 0.00000
18.00000 100.00000 0.00000
19.00000 100.00000 0.00000
20.00000 100.00000 0.01053
21.00000 100.00000 0.00490
22.00000 100.00000 0.00000
23.00000 100.00000 0.00000
24.00000 100.00000 0.00000
25.00000 100.00000 0.00000
26.00000 100.00000 0.00000
27.00000 100.00000 0.00000
28.00000 100.00000 0.00000
29.00000 100.00000 0.00000
30.00000 100.00000 0.01057
31.00000 100.00000 0.00496
32.00000 100.00000 0.00000
33.00000 100.00000 0.00000
34.00000 100.00000 0.00000
35.00000 100.00000 0.00000
36.00000 100.00000 0.00000
37.00000 100.00000 0.00000
38.00000 100.00000 0.00000
39.00000 100.00000 0.00000
0.00000 101.00000 0.00000
1.00000 101.00000 0.00857
2.00000 101.00000 0.00451
3.00000 101.00000 0.00000
4.00000 101.00000 0.00000
5.00000 101.00000 0.00000
6.00000 101.00000 0.00000
7.00000 101.00000 0.00000
8.00000 101.00000 0.00000
9.00000 101.00000 0.00000
10.00000 101.00000 0.00000
11.00000 101.00000 0.00864
12.00000 101.00000 0.00457
13.00000 101.00000 0.00000
14.00000 101.00000 0.00000
15.00000 101.00000 0.00000
16.00000 101.00000 0.00000
17.00000 101.00000 0.00000
18.00000 101.00000 0.00000
19.00000 101.00000 0.00000
20.00000 101.00000 0.00000
21.00000 101.00000 0.00852
22.00000 101.00000 0.00446
23.00000 101.00000 0.00000
24.00000 101.00000 0.00000
25.00000 101.00000 0.00000
26.00000 101.00000 0.00000
27.00000 101.00000 0.00000
28.00000 101.00000 0.00000
29.00000 101.00000 0.00000
30.00000 101.00000 0.00000
31.00000 101.00000 0.00859
32.00000 101.00000 0.00455
33.00000 101.00000 0.00000
34.00000 101.00000 0.00000
35.00000 101.00000 0.00000
36.00000 101.00000 0.00000
37.00000 101.00000 0.00000
38.00000 101.00000 0.00000
39.00000 101.00000 0.00000
0.00000 102.00000 0.00000
1.00000 102.00000 0.00000
2.00000 102.00000 0.00780
3.00000 102.00000 0.00451
4.00000 102.00000 0.00000
5.00000 102.00000 0.00000
6.00000 102.00000 0.00000
7.00000 102.00000 0.00000
8.00000 102.00000 0.00000
9.00000 102.00000 0.00000
10.00000 102.00000 0.00000
11.00000 102.00000 0.00000
12.00000 102.00000 0.00786
13.00000 102.00000 0.00457
14.00000 102.00000 0.00000
15.00000 102.00000 0.00000
16.00000 102.00000 0.00000
17.00000 102.00000 0.00000
18.00000 102.00000 0.00000
19.00000 102.00000 0.00000
20.00000 102.00000 0.00000
21.00000 102.00000 0.00000
22.00000 102.00000 0.00775
23.00000 102.00000 0.00446
24.00000 102.00000 0.00000
25.00000 102.00000 0.00000
26.00000 102.00000 0.00000
27.00000 102.00000 0.00000
28.00000 102.00000 0.00000
29.00000 102.00000 0.00000
30.00000 102.00000 0.00000
31.00000 102.00000 0.00000
32.00000 102.00000 0.00781
33.00000 102.00000 0.00455
34.00000 102.00000 0.00000
35.00000 102.00000 0.00000
36.00000 102.00000 0.00000
37.00000 102.00000 0.00000
38.00000 102.00000 0.00000
39.00000 102.00000 0.00000
0.00000 103.00000 0.00000
1.00000 103.00000 0.00000
2.00000 103.00000 0.00000
3.00000 103.00000 0.00780
4.00000 103.00000 0.00451
5.00000 103.00000 0.00000
6.00000 103.00000 0.00000
7.00000 103.00000 0.00000
8.00000 103.00000 0.00000
9.00000 103.00000 0.00000
10.00000 103.00000 0.00000
11.00000 103.00000 0.00000
12.00000 103.00000 0.00000
13.00000 103.00000 0.00786
14.00000 103.00000 0.00457
15.00000 103.00000 0.00000
16.00000 103.00000 0.00000
17.00000 103.00000 0.00000
18.00000 103.00000 0.00000
19.00000 103.00000 0.00000
20.00000 103.00000 0.00000
21.00000 103.00000 0.00000
22.00000 103.00000 0.00000
23.00000 103.00000 0.00775
24.00000 103.00000 0.00446
25.00000 103.00000 0.00000
26.00000 103.00000 0.00000
27.00000 103.00000 0.00000
28.00000 103.00000 0.00000
29.00000 103.00000 0.00000
30.00000 103.00000 0.00000
31.00000 103.00000 0.00000
32.00000 103.00000 0.00000
33.00000 103.00000 0.00781
34.00000 103.00000 0.00455
35.00000 103.00000 0.00000
36.00000 103.00000 0.00000
37.00000 103.00000 0.00000
38.00000 103.00000 0.00000
39.00000 103.00000 0.00000
0.00000 104.00000 0.00000
1.00000 104.00000 0.00000
2.00000 104.00000 0.00000
3.00000 104.00000 0.00000
4.00000 104.00000 0.00780
5.00000 104.00000 0.00451
6.00000 104.00000 0.00000
7.00000 104.00000 0.00000
8.00000 104.00000 0.00000
9.00000 104.00000 0.00000
10.00000 104.00000 0.00000
11.00000 104.00000 0.00000
12.00000 104.00000 0.00000
13.00000 104.00000 0.00000
14.00000 104.00000 0.00786
15.00000 104.00000 0.00457
16.00000 104.00000 0.00000
17.00000 104.00000 0.00000
18.00000 104.00000 0.00000
19.00000 104.00000 0.00000
20.00000 104.00000 0.00000
21.00000 104.00000 0.00000
22.00000 104.00000 0.00000
23.00000 104.00000 0.00000
24.00000 104.00000 0.00775
25.00000 104.00000 0.00446
26.00000 104.00000 0.00000
27.00000 104.00000 0.00000
28.00000 104.00000 0.00000
29.00000 104.00000 0.00000
30.00000 104.00000 0.00000
31.00000 104.00000 0.00000
32.00000 104.00000 0.00000
33.00000 104.00000 0.00000
34.00000 104.00000 0.00781
35.00000 104.00000 0.00455
36.00000 104.00000 0.00000
37.00000 104.00000 0.00000
38.00000 104.00000 0.00000
39.00000 104.00000 0.00000
0.00000 105.00000 0.00000
1.00000 105.00000 0.00000
2.00000 105.00000 0.00000
3.00000 105.00000 0.00000
4.00000 105.00000 0.00000
5.00000 105.00000 0.00780
6.00000 105.00000 0.00451
7.00000 105.00000 0.00000
8.00000 105.00000 0.00000
9.00000 105.00000 0.00000
10.00000 105.00000 0.00000
11.00000 105.00000 0.00000
12.00000 105.00000 0.00000
13.00000 105.00000 0.00000
14.00000 105.00000 0.00000
15.00000 105.00000 0.00786
16.00000 105.00000 0.00457
17.00000 105.00000 0.00000
18.00000 105.00000 0.00000
19.00000 105.00000 0.00000
20.00000 105.00000 0.00000
21.00000 105.00000 0.00000
22.00000 105.00000 0.00000
23.00000 105.00000 0.00000
24.00000 105.00000 0.00000
25.00000 105.00000 0.00775
26.00000 105.00000 0.00446
27.00000 105.00000 0.00000
28.00000 105.00000 0.00000
29.00000 105.00000 0.00000
30.00000 105.00000 0.00000
31.00000 105.00000 0.00000
32.00000 105.00000 0.00000
33.00000 105.00000 0.00000
34.00000 105.00000 0.00000
35.00000 105.00000 0.00781
36.00000 105.00000 0.00455
37.00000 105.00000 0.00000
38.00000 105.00000 0.00000
39.00000 105.00000 0.00000
0.00000 106.00000 0.00000
1.00000 106.00000 0.00000
2.00000 106.00000 0.00000
3.00000 106.00000 0.00000
4.00000 106.00000 0.00000
5.00000 106.00000 0.00000
6.00000 106.00000 0.00780
7.00000 106.00000 0.00451
8.00000 106.00000 0.00000
9.00000 106.00000 0.00000
10.00000 106.00000 0.00000
11.00000 106.00000 0.00000
12.00000 106.00000 0.00000
13.00000 106.00000 0.00000
14.00000 106.00000 0.00000
15.00000 106.00000 0.00000
16.00000 106.00000 0.00786
17.00000 106.00000 0.00457
18.00000 106.00000 0.00000
19.00000 106.00000 0.00000
20.00000 106.00000 0.00000
21.00000 106.00000 0.00000
22.00000 106.00000 0.00000
23.00000 106.00000 0.00000
24.00000 106.00000 0.00000
25.00000 106.00000 0.00000
26.00000 106.00000 0.00775
27.00000 106.00000 0.00446
28.00000 106.00000 0.00000
29.00000 106.00000 0.00000
30.00000 106.00000 0.00000
31.00000 106.00000 0.00000
32.00000 106.00000 0.00000
33.00000 106.00000 0.00000
34.00000 106.00000 0.00000
35.00000 106.00000 0.00000
36.00000 106.00000 0.00781
37.00000 106.00000 0.00455
38.00000 106.00000 0.00000
39.00000 106.00000 0.00000
0.00000 107.00000 0.00000
1.00000 107.00000 0.00000
2.00000 107.00000 0.00000
3.00000 107.00000 0.00000
4.00000 107.00000 0.00000
5.00000 107.00000 0.00000
6.00000 107.00000 0.00000
7.00000 107.00000 0.00780
8.00000 107.00000 0.00451
9.00000 107.00000 0.00000
10.00000 107.00000 0.00000
11.00000 107.00000 0.00000
12.00000 107.00000 0.00000
13.00000 107.00000 0.00000
14.00000 107.00000 0.00000
15.00000 107.00000 0.00000
16.00000 107.00000 0.00000
17.00000 107.00000 0.00786
18.00000 107.00000 0.00457
19.00000 107.00000 0.00000
20.00000 107.00000 0.00000
21.00000 107.00000 0.00000
22.00000 107.00000 0.00000
23.00000 107.00000 0.00000
24.00000 107.00000 0.00000
25.00000 107.00000 0.00000
26.00000 107.00000 0.00000
27.00000 107.00000 0.00775
28.00000 107.00000 0.00446
29.00000 107.00000 0.00000
30.00000 107.00000 0.00000
31.00000 107.00000 0.00000
32.00000 107.00000 0.00000
33.00000 107.00000 0.00000
34.00000 107.00000 0.00000
35.00000 107.00000 0.00000
36.00000 107.00000 0.00000
37.00000 107.00000 0.00781
38.00000 107.00000 0.00455
39.00000 107.00000 0.00000
0.00000 108.00000 0.00000
1.00000 108.00000 0.00000
2.00000 108.00000 0.00000
3.00000 108.00000 0.00000
4.00000 108.00000 0.00000
5.00000 108.00000 0.00000
6.00000 108.00000 0.00000
7.00000 108.00000 0.00000
8.00000 108.00000 0.00780
9.00000 108.00000 0.00451
10.00000 108.00000 0.00000
11.00000 108.00000 0.00000
12.00000 108.00000 0.00000
13.00000 108.00000 0.00000
14.00000 108.00000 0.00000
15.00000 108.00000 0.00000
16.00000 108.00000 0.00000
17.00000 108.00000 0.00000
18.00000 108.00000 0.00786
19.00000 108.00000 0.00457
20.00000 108.00000 0.00000
21.00000 108.00000 0.00000
22.00000 108.00000 0.00000
23.00000 108.00000 0.00000
24.00000 108.00000 0.00000
25.00000 108.00000 0.00000
26.00000 108.00000 0.00000
27.00000 108.00000 0.00000
28.00000 108.00000 0.00775
29.00000 108.00000 0.00446
30.00000 108.00000 0.00000
31.00000 108.00000 0.00000
32.00000 108.00000 0.00000
33.00000 108.00000 0.00000
34.00000 108.00000 0.00000
35.00000 108.00000 0.00000
36.00000 108.00000 0.00000
37.00000 108.00000 0.00000
38.00000 108.00000 0.00781
39.00000 108.00000 0.00455
0.00000 109.00000 0.00455
1.00000 109.00000 0.00000
2.00000 109.00000 0.00000
3.00000 109.00000 0.00000
4.00000 109.00000 0.00000
5.00000 109.00000 0.00000
6.00000 109.00000 0.00000
7.00000 109.00000 0.00000
8.00000 109.00000 0.00000
9.00000 109.00000 0.00780
10.00000 109.00000 0.00451
11.00000 109.00000 0.00000
12.00000 109.00000 0.00000
13.00000 109.00000 0.00000
14.00000 109.00000 0.00000
15.00000 109.00000 0.00000
16.00000 109.00000 0.00000
17.00000 109.00000 0.00000
18.00000 109.00000 0.00000
19.00000 109.00000 0.00786
20.00000 109.00000 0.00457
21.00000 109.00000 0.00000
22.00000 109.00000 0.00000
23.00000 109.00000 0.00000
24.00000 109.00000 0.00000
25.00000 109.00000 0.00000
26.00000 109.00000 0.00000
27.00000 109.00000 0.00000
28.00000 109.00000 0.00000
29.00000 109.00000 0.00775
30.00000 109.00000 0.00446
31.00000 109.00000 0.00000
32.00000 109.00000 0.00000
33.00000 109.00000 0.00000
34.00000 109.00000 0.00000
35.00000 109.00000 0.00000
36.00000 109.00000 0.00000
37.00000 109.00000 0.00000
38.00000 109.00000 0.00000
39.00000 109.00000 0.00781
0.00000 110.00000 0.00781
1.00000 110.00000 0.00368
2.00000 110.00000 0.00000
3.00000 110.00000 0.00000
4.00000 110.00000 0.00000
5.00000 110.00000 0.00000
6.00000 110.00000 0.00000
7.00000 110.00000 0.00000
8.00000 110.00000 0.00000
9.00000 110.00000 0.00000
10.00000 110.00000 0.00780
11.00000 110.00000 0.00366
12.00000 110.00000 0.00000
13.00000 110.00000 0.00000
14.00000 110.00000 0.00000
15.00000 110.00000 0.00000
16.00000 110.00000 0.00000
17.00000 110.00000 0.00000
18.00000 110.00000 0.00000
19.00000 110.00000 0.00000
20.00000 110.00000 0.00786
21.00000 110.00000 0.00367
22.00000 110.00000 0.00000
23.00000 110.00000 0.00000
24.00000 110.00000 0.00000
25.00000 110.00000 0.00000
26.00000 110.00000 0.00000
27.00000 110.00000 0.00000
28.00000 110.00000 0.00000
29.00000 110.00000 0.00000
30.00000 110.00000 0.00775
31.00000 110.00000 0.00362
32.00000 110.00000 0.00000
33.00000 110.00000 0.00000
34.00000 110.00000 0.00000
35.00000 110.00000 0.00000
36.00000 110.00000 0.00000
37.00000 110.00000 0.00000
38.00000 110.00000 0.00000
39.00000 110.00000 0.00000
0.00000 111.00000 0.00000
1.00000 111.00000 0.00631
2.00000 111.00000 0.00335
3.00000 111.00000 0.00000
4.00000 111.00000 0.00000
5.00000 111.00000 0.00000
6.00000 111.00000 0.00000
7.00000 111.00000 0.00000
8.00000 111.00000 0.00000
9.00000 111.00000 0.00000
10.00000 111.00000 0.00000
11.00000 111.00000 0.00631
12.00000 111.00000 0.00333
13.00000 111.00000 0.00000
14.00000 111.00000 0.00000
15.00000 111.00000 0.00000
16.00000 111.00000 0.00000
17.00000 111.00000 0.00000
18.00000 111.00000 0.00000
19.00000 111.00000 0.00000
20.00000 111.00000 0.00000
21.00000 111.00000 0.00636
22.00000 111.00000 0.00334
23.00000 111.00000 0.00000
24.00000 111.00000 0.00000
25.00000 111.00000 0.00000
26.00000 111.00000 0.00000
27.00000 111.00000 0.00000
28.00000 111.00000 0.00000
29.00000 111.00000 0.00000
30.00000 111.00000 0.00000
31.00000 111.00000 0.00625
32.00000 111.00000 0.00331
33.00000 111.00000 0.00000
34.00000 111.00000 0.00000
35.00000 111.00000 0.00000
36.00000 111.00000 0.00000
37.00000 111.00000 0.00000
38.00000 111.00000 0.00000
39.00000 111.00000 0.00000
0.00000 112.00000 0.00000
1.00000 112.00000 0.00000
2.00000 112.00000 0.00575
3.00000 112.00000 0.00335
4.00000 112.00000 0.00000
5.00000 112.00000 0.00000
6.00000 112.00000 0.00000
7.00000 112.00000 0.00000
8.00000 112.00000 0.00000
9.00000 112.00000 0.00000
10.00000 112.00000 0.00000
11.00000 112.00000 0.00000
12.00000 112.00000 0.00575
13.00000 112.00000 0.00333
14.00000 112.00000 0.00000
15.00000 112.00000 0.00000
16.00000 112.00000 0.00000
17.00000 112.00000 0.00000
18.00000 112.00000 0.00000
19.00000 112.00000 0.00000
20.00000 112.00000 0.00000
21.00000 112.00000 0.00000
22.00000 112.00000 0.00580
23.00000 112.00000 0.00334
24.00000 112.00000 0.00000
25.00000 112.00000 0.00000
26.00000 112.00000 0.00000
27.00000 112.00000 0.00000
28.00000 112.00000 0.00000
29.00000 112.00000 0.00000
30.00000 112.00000 0.00000
31.00000 112.00000 0.00000
32.00000 112.00000 0.00568
33.00000 112.00000 0.00331
34.00000 112.00000 0.00000
35.00000 112.00000 0.00000
36.00000 112.00000 0.00000
37.00000 112.00000 0.00000
38.00000 112.00000 0.00000
39.00000 112.00000 0.00000
0.00000 113.00000 0.00000
1.00000 113.00000 0.00000
2.00000 113.00000 0.00000
3.00000 113.00000 0.00575
4.00000 113.00000 0.00335
5.00000 113.00000 0.00000
6.00000 113.00000 0.00000
7.00000 113.00000 0.00000
8.00000 113.00000 0.00000
9.00000 113.00000 0.00000
10.00000 113.00000 0.00000
11.00000 113.00000 0.00000
12.00000 113.00000 0.00000
13.00000 113.00000 0.00575
14.00000 113.00000 0.00333
15.00000 113.00000 0.00000
16.00000 113.00000 0.00000
17.00000 113.00000 0.00000
18.00000 113.00000 0.00000
19.00000 113.00000 0.00000
20.00000 113.00000 0.00000
21.00000 113.00000 0.00000
22.00000 113.00000 0.00000
23.00000 113.00000 0.00580
24.00000 113.00000 0.00334
25.00000 113.00000 0.00000
26.00000 113.00000 0.00000
27.00000 113.00000 0.00000
28.00000 113.00000 0.00000
29.00000 113.00000 0.00000
30.00000 113.00000 0.00000
31.00000 113.00000 0.00000
32.00000 113.00000 0.00000
33.00000 113.00000 0.00568
34.00000 113.00000 0.00331
35.00000 113.00000 0.00000
36.00000 113.00000 0.00000
37.00000 113.00000 0.00000
38.00000 113.00000 0.00000
39.00000 113.00000 0.00000
0.00000 114.00000 0.00000
1.00000 114.00000 0.00000
2.00000 114.00000 0.00000
3.00000 114.00000 0.00000
4.00000 114.00000 0.00575
5.00000 114.00000 0.00335
6.00000 114.00000 0.00000
7.00000 114.00000 0.00000
8.00000 114.00000 0.00000
9.00000 114.00000 0.00000
10.00000 114.00000 0.00000
11.00000 114.00000 0.00000
12.00000 114.00000 0.00000
13.00000 114.00000 0.00000
14.00000 114.00000 0.00575
15.00000 114.00000 0.00333
16.00000 114.00000 0.00000
17.00000 114.00000 0.00000
18.00000 114.00000 0.00000
19.00000 114.00000 0.00000
20.00000 114.00000 0.00000
21.00000 114.00000 0.00000
22.00000 114.00000 0.00000
23.00000 114.00000 0.00000
24.00000 114.00000 0.00580
25.00000 114.00000 0.00334
26.00000 114.00000 0.00000
27.00000 114.00000 0.00000
28.00000 114.00000 0.00000
29.00000 114.00000 0.00000
30.00000 114.00000 0.00000
31.00000 114.00000 0.00000
32.00000 114.00000 0.00000
33.00000 114.00000 0.00000
34.00000 114.00000 0.00568
35.00000 114.00000 0.00331
36.00000 114.00000 0.00000
37.00000 114.00000 0.00000
38.00000 114.00000 0.00000
39.00000 114.00000 0.00000
0.00000 115.00000 0.00000
1.00000 115.00000 0.00000
2.00000 115.00000 0.00000
3.00000 115.00000 0.00000
4.00000 115.00000 0.00000
5.00000 115.00000 0.00575
6.00000 115.00000 0.00335
7.00000 115.00000 0.00000
8.00000 115.00000 0.00000
9.00000 115.00000 0.00000
10.00000 115.00000 0.00000
11.00000 115.00000 0.00000
12.00000 115.00000 0.00000
13.00000 115.00000 0.00000
14.00000 115.00000 0.00000
15.00000 115.00000 0.00575
16.00000 115.00000 0.00333
17.00000 115.00000 0.00000
18.00000 115.00000 0.00000
19.00000 115.00000 0.00000
20.00000 115.00000 0.00000
21.00000 115.00000 0.00000
22.00000 115.00000 0.00000
23.00000 115.00000 0.00000
24.00000 115.00000 0.00000
25.00000 115.00000 0.00580
26.00000 115.00000 0.00334
27.00000 115.00000 0.00000
28.00000 115.00000 0.00000
29.00000 115.00000 0.00000
30.00000 115.00000 0.00000
31.00000 115.00000 0.00000
32.00000 115.00000 0.00000
33.00000 115.00000 0.00000
34.00000 115.00000 0.00000
35.00000 115.00000 0.00568
36.00000 115.00000 0.00331
37.00000 115.00000 0.00000
38.00000 115.00000 0.00000
39.00000 115.00000 0.00000
0.00000 116.00000 0.00000
1.00000 116.00000 0.00000
2.00000 116.00000 0.00000
3.00000 116.00000 0.00000
4.00000 116.00000 0.00000
5.00000 116.00000 0.00000
6.00000 116.00000 0.00575
7.00000 116.00000 0.00335
8.00000 116.00000 0.00000
9.00000 116.00000 0.00000
10.00000 116.00000 0.00000
11.00000 116.00000 0.00000
12.00000 116.00000 0.00000
13.00000 116.00000 0.00000
14.00000 116.00000 0.00000
15.00000 116.00000 0.00000
16.00000 116.00000 0.00575
17.00000 116.00000 0.00333
18.00000 116.00000 0.00000
19.00000 116.00000 0.00000
20.00000 116.00000 0.00000
21.00000 116.00000 0.00000
22.00000 116.00000 0.00000
23.00000 116.00000 0.00000
24.00000 116.00000 0.00000
25.00000 116.00000 0.00000
26.00000 116.00000 0.00580
27.00000 116.00000 0.00334
28.00000 116.00000 0.00000
29.00000 116.00000 0.00000
30.00000 116.00000 0.00000
31.00000 116.00000 0.00000
32.00000 116.00000 0.00000
33.00000 116.00000 0.00000
34.00000 116.00000 0.00000
35.00000 116.00000 0.00000
36.00000 116.00000 0.00568
37.00000 116.00000 0.00331
38.00000 116.00000 0.00000
39.00000 116.00000 0.00000
0.00000 117.00000 0.00000
1.00000 117.00000 0.00000
2.00000 117.00000 0.00000
3.00000 117.00000 0.00000
4.00000 117.00000 0.00000
5.00000 117.00000 0.00000
6.00000 117.00000 0.00000
7.00000 117.00000 0.00575
8.00000 117.00000 0.00335
9.00000 117.00000 0.00000
10.00000 117.00000 0.00000
11.00000 117.00000 0.00000
12.00000 117.00000 0.00000
13.00000 117.00000 0.00000
14.00000 117.00000 0.00000
15.00000 117.00000 0.00000
16.00000 117.00000 0.00000
17.00000 117.00000 0.00575
18.00000 117.00000 0.00333
19.00000 117.00000 0.00000
20.00000 117.00000 0.00000
21.00000 117.00000 0.00000
22.00000 117.00000 0.00000
23.00000 117.00000 0.00000
24.00000 117.00000 0.00000
25.00000 117.00000 0.00000
26.00000 117.00000 0.00000
27.00000 117.00000 0.00580
28.00000 117.00000 0.00334
29.00000 117.00000 0.00000
30.00000 117.00000 0.00000
31.00000 117.00000 0.00000
32.00000 117.00000 0.00000
33.00000 117.00000 0.00000
34.00000 117.00000 0.00000
35.00000 117.00000 0.00000
36.00000 117.00000 0.00000
37.00000 117.00000 0.00568
38.00000 117.00000 0.00331
39.00000 117.00000 0.00000
0.00000 118.00000 0.00000
1.00000 118.00000 0.00000
2.00000 118.00000 0.00000
3.00000 118.00000 0.00000
4.00000 118.00000 0.00000
5.00000 118.00000 0.00000
6.00000 118.00000 0.00000
7.00000 118.00000 0.00000
8.00000 118.00000 0.00575
9.00000 118.00000 0.00335
10.00000 118.00000 0.00000
11.00000 118.00000 0.00000
12.00000 118.00000 0.00000
13.00000 118.00000 0.00000
14.00000 118.00000 0.00000
15.00000 118.00000 0.00000
16.00000 118.00000 0.00000
17.00000 118.00000 0.00000
18.00000 118.00000 0.00575
19.00000 118.00000 0.00333
20.00000 118.00000 0.00000
21.00000 118.00000 0.00000
22.00000 118.00000 0.00000
23.00000 118.00000 0.00000
24.00000 118.00000 0.00000
25.00000 118.00000 0.00000
26.00000 118.00000 0.00000
27.00000 118.00000 0.00000
28.00000 118.00000 0.00580
29.00000 118.00000 0.00334
30.00000 118.00000 0.00000
31.00000 118.00000 0.00000
32.00000 118.00000 0.00000
33.00000 118.00000 0.00000
34.00000 118.00000 0.00000
35.00000 118.00000 0.00000
36.00000 118.00000 0.00000
37.00000 118.00000 0.00000
38.00000 118.00000 0.00568
39.00000 118.00000 0.00331
0.00000 119.00000 0.00331
1.00000 119.00000 0.00000
2.00000 119.00000 0.00000
3.00000 119.00000 0.00000
4.00000 119.00000 0.00000
5.00000 119.00000 0.00000
6.00000 119.00000 0.00000
7.00000 119.00000 0.00000
8.00000 119.00000 0.00000
9.00000 119.00000 0.00575
10.00000 119.00000 0.00335
11.00000 119.00000 0.00000
12.00000 119.00000 0.00000
13.00000 119.00000 0.00000
14.00000 119.00000 0.00000
15.00000 119.00000 0.00000
16.00000 119.00000 0.00000
17.00000 119.00000 0.00000
18.00000 119.00000 0.00000
19.00000 119.00000 0.00575
20.00000 119.00000 0.00333
21.00000 119.00000 0.00000
22.00000 119.00000 0.00000
23.00000 119.00000 0.00000
24.00000 119.00000 0.00000
25.00000 119.00000 0.00000
26.00000 119.00000 0.00000
27.00000 119.00000 0.00000
28.00000 119.00000 0.00000
29.00000 119.00000 0.00580
30.00000 119.00000 0.00334
31.00000 119.00000 0.00000
32.00000 119.00000 0.00000
33.00000 119.00000 0.00000
34.00000 119.00000 0.00000
35.00000 119.00000 0.00000
36.00000 119.00000 0.00000
37.00000 119.00000 0.00000
38.00000 119.00000 0.00000
39.00000 119.00000 0.00568
0.00000 120.00000 0.00568
1.00000 120.00000 0.00266
2.00000 120.00000 0.00000
3.00000 120.00000 0.00000
4.00000 120.00000 0.00000
5.00000 120.00000 0.00000
6.00000 120.00000 0.00000
7.00000 120.00000 0.00000
8.00000 120.00000 0.00000
9.00000 120.00000 0.00000
10.00000 120.00000 0.00575
11.00000 120.00000 0.00271
12.00000 120.00000 0.00000
13.00000 120.00000 0.00000
14.00000 120.00000 0.00000
15.00000 120.00000 0.00000
16.00000 120.00000 0.00000
17.00000 120.00000 0.00000
18.00000 120.00000 0.00000
19.00000 120.00000 0.00000
20.00000 120.00000 0.00575
21.00000 120.00000 0.00268
22.00000 120.00000 0.00000
23.00000 120.00000 0.00000
24.00000 120.00000 0.00000
25.00000 120.00000 0.00000
26.00000 120.00000 0.00000
27.00000 120.00000 0.00000
28.00000 120.00000 0.00000
29.00000 120.00000 0.00000
30.00000 120.00000 0.00580
31.00000 120.00000 0.00268
32.00000 120.00000 0.00000
33.00000 120.00000 0.00000
34.00000 120.00000 0.00000
35.00000 120.00000 0.00000
36.00000 120.00000 0.00000
37.00000 120.00000 0.00000
38.00000 120.00000 0.00000
39.00000 120.00000 0.00000
0.00000 121.00000 0.00000
1.00000 121.00000 0.00458
2.00000 121.00000 0.00241
3.00000 121.00000 0.00000
4.00000 121.00000 0.00000
5.00000 121.00000 0.00000
6.00000 121.00000 0.00000
7.00000 121.00000 0.00000
8.00000 121.00000 0.00000
9.00000 121.00000 0.00000
10.00000 121.00000 0.00000
11.00000 121.00000 0.00468
12.00000 121.00000 0.00245
13.00000 121.00000 0.00000
14.00000 121.00000 0.00000
15.00000 121.00000 0.00000
16.00000 121.00000 0.00000
17.00000 121.00000 0.00000
18.00000 121.00000 0.00000
19.00000 121.00000 0.00000
20.00000 121.00000 0.00000
21.00000 121.00000 0.00463
22.00000 121.00000 0.00245
23.00000 121.00000 0.00000
24.00000 121.00000 0.00000
25.00000 121.00000 0.00000
26.00000 121.00000 0.00000
27.00000 121.00000 0.00000
28.00000 121.00000 0.00000
29.00000 121.00000 0.00000
30.00000 121.00000 0.00000
31.00000 121.00000 0.00467
32.00000 121.00000 0.00245
33.00000 121.00000 0.00000
34.00000 121.00000 0.00000
35.00000 121.00000 0.00000
36.00000 121.00000 0.00000
37.00000 121.00000 0.00000
38.00000 121.00000 0.00000
39.00000 121.00000 0.00000
0.00000 122.00000 0.00000
1.00000 122.00000 0.00000
2.00000 122.00000 0.00417
3.00000 122.00000 0.00241
4.00000 122.00000 0.00000
5.00000 122.00000 0.00000
6.00000 122.00000 0.00000
7.00000 122.00000 0.00000
8.00000 122.00000 0.00000
9.00000 122.00000 0.00000
10.00000 122.00000 0.00000
11.00000 122.00000 0.00000
12.00000 122.00000 0.00426
13.00000 122.00000 0.00245
14.00000 122.00000 0.00000
15.00000 122.00000 0.00000
16.00000 122.00000 0.00000
17.00000 122.00000 0.00000
18.00000 122.00000 0.00000
19.00000 122.00000 0.00000
20.00000 122.00000 0.00000
21.00000 122.00000 0.00000
22.00000 122.00000 0.00421
23.00000 122.00000 0.00245
24.00000 122.00000 0.00000
25.00000 122.00000 0.00000
26.00000 122.00000 0.00000
27.00000 122.00000 0.00000
28.00000 122.00000 0.00000
29.00000 122.00000 0.00000
30.00000 122.00000 0.00000
31.00000 122.00000 0.00000
32.00000 122.00000 0.00426
33.00000 122.00000 0.00245
34.00000 122.00000 0.00000
35.00000 122.00000 0.00000
36.00000 122.00000 0.00000
37.00000 122.00000 0.00000
38.00000 122.00000 0.00000
39.00000 122.00000 0.00000
0.00000 123.00000 0.00000
1.00000 123.00000 0.00000
2.00000 123.00000 0.00000
3.00000 123.00000 0.00417
4.00000 123.00000 0.00241
5.00000 123.00000 0.00000
6.00000 123.00000 0.00000
7.00000 123.00000 0.00000
8.00000 123.00000 0.00000
9.00000 123.00000 0.00000
10.00000 123.00000 0.00000
11.00000 123.00000 0.00000
12.00000 123.00000 0.00000
13.00000 123.00000 0.00426
14.00000 123.00000 0.00245
15.00000 123.00000 0.00000
16.00000 123.00000 0.00000
17.00000 123.00000 0.00000
18.00000 123.00000 0.00000
19.00000 123.00000 0.00000
20.00000 123.00000 0.00000
21.00000 123.00000 0.00000
22.00000 123.00000 0.00000
23.00000 123.00000 0.00421
24.00000 123.00000 0.00245
25.00000 123.00000 0.00000
26.00000 123.00000 0.00000
27.00000 123.00000 0.00000
28.00000 123.00000 0.00000
29.00000 123.00000 0.00000
30.00000 123.00000 0.00000
31.00000 123.00000 0.00000
32.00000 123.00000 0.00000
33.00000 123.00000 0.00426
34.00000 123.00000 0.00245
35.00000 123.00000 0.00000
36.00000 123.00000 0.00000
37.00000 123.00000 0.00000
38.00000 123.00000 0.00000
39.00000 123.00000 0.00000
0.00000 124.00000 0.00000
1.00000 124.00000 0.00000
2.00000 124.00000 0.00000
3.00000 124.00000 0.00000
4.00000 124.00000 0.00417
5.00000 124.00000 0.00241
6.00000 124.00000 0.00000
7.00000 124.00000 0.00000
8.00000 124.00000 0.00000
9.00000 124.00000 0.00000
10.00000 124.00000 0.00000
11.00000 124.00000 0.00000
12.00000 124.00000 0.00000
13.00000 124.00000 0.00000
14.00000 124.00000 0.00426
15.00000 124.00000 0.00245
16.00000 124.00000 0.00000
17.00000 124.00000 0.00000
18.00000 124.00000 0.00000
19.00000 124.00000 0.00000
20.00000 124.00000 0.00000
21.00000 124.00000 0.00000
22.00000 124.00000 0.00000
23.00000 124.00000 0.00000
24.00000 124.00000 0.00421
25.00000 124.00000 0.00245
26.00000 124.00000 0.00000
27.00000 124.00000 0.00000
28.00000 124.00000 0.00000
29.00000 124.00000 0.00000
30.00000 124.00000 0.00000
31.00000 124.00000 0.00000
32.00000 124.00000 0.00000
33.00000 124.00000 0.00000
34.00000 124.00000 0.00426
35.00000 124.00000 0.00245
36.00000 124.00000 0.00000
37.00000 124.00000 0.00000
38.00000 124.00000 0.00000
39.00000 124.00000 0.00000
0.00000 125.00000 0.00000
1.00000 125.00000 0.00000
2.00000 125.00000 0.00000
3.00000 125.00000 0.00000
4.00000 125.00000 0.00000
5.00000 125.00000 0.00417
6.00000 125.00000 0.00241
7.00000 125.00000 0.00000
8.00000 125.00000 0.00000
9.00000 125.00000 0.00000
10.00000 125.00000 0.00000
11.00000 125.00000 0.00000
12.00000 125.00000 0.00000
13.00000 125.00000 0.00000
14.00000 125.00000 0.00000
15.00000 125.00000 0.00426
16.00000 125.00000 0.00245
17.00000 125.00000 0.00000
18.00000 125.00000 0.00000
19.00000 125.00000 0.00000
20.00000 125.00000 0.00000
21.00000 125.00000 0.00000
22.00000 125.00000 0.00000
23.00000 125.00000 0.00000
24.00000 125.00000 0.00000
25.00000 125.00000 0.00421
26.00000 125.00000 0.00245
27.00000 125.00000 0.00000
28.00000 125.00000 0.00000
29.00000 125.00000 0.00000
30.00000 125.00000 0.00000
31.00000 125.00000 0.00000
32.00000 125.00000 0.00000
33.00000 125.00000 0.00000
34.00000 125.00000 0.00000
35.00000 125.00000 0.00426
36.00000 125.00000 0.00245
37.00000 125.00000 0.00000
38.00000 125.00000 0.00000
39.00000 125.00000 0.00000
0.00000 126.00000 0.00000
1.00000 126.00000 0.00000
2.00000 126.00000 0.00000
3.00000 126.00000 0.00000
4.00000 126.00000 0.00000
5.00000 126.00000 0.00000
6.00000 126.00000 0.00417
7.00000 126.00000 0.00241
8.00000 126.00000 0.00000
9.00000 126.00000 0.00000
10.00000 126.00000 0.00000
11.00000 126.00000 0.00000
12.00000 126.00000 0.00000
13.00000 126.00000 0.00000
14.00000 126.00000 0.00000
15.00000 126.00000 0.00000
16.00000 126.00000 0.00426
17.00000 126.00000 0.00245
18.00000 126.00000 0.00000
19.00000 126.00000 0.00000
20.00000 126.00000 0.00000
21.00000 126.00000 0.00000
22.00000 126.00000 0.00000
23.00000 126.00000 0.00000
24.00000 126.00000 0.00000
25.00000 126.00000 0.00000
26.00000 126.00000 0.00421
27.00000 126.00000 0.00245
28.00000 126.00000 0.00000
29.00000 126.00000 0.00000
30.00000 126.00000 0.00000
31.00000 126.00000 0.00000
32.00000 126.00000 0.00000
33.00000 126.00000 0.00000
34.00000 126.00000 0.00000
35.00000 126.00000 0.00000
36.00000 126.00000 0.00426
37.00000 126.00000 0.00245
38.00000 126.00000 0.00000
39.00000 126.00000 0.00000
0.00000 127.00000 0.00000
1.00000 127.00000 0.00000
2.00000 127.00000 0.00000
3.00000 127.00000 0.00000
4.00000 127.00000 0.00000
5.00000 127.00000 0.00000
6.00000 127.00000 0.00000
7.00000 127.00000 0.00417
8.00000 127.00000 0.00241
9.00000 127.00000 0.00000
10.00000 127.00000 0.00000
11.00000 127.00000 0.00000
12.00000 127.00000 0.00000
13.00000 127.00000 0.00000
14.00000 127.00000 0.00000
15.00000 127.00000 0.00000
16.00000 127.00000 0.00000
17.00000 127.00000 0.00426
18.00000 127.00000 0.00245
19.00000 127.00000 0.00000
20.00000 127.00000 0.00000
21.00000 127.00000 0.00000
22.00000 127.00000 0.00000
23.00000 127.00000 0.00000
24.00000 127.00000 0.00000
25.00000 127.00000 0.00000
26.00000 127.00000 0.00000
27.00000 127.00000 0.00421
28.00000 127.00000 0.00245
29.00000 127.00000 0.00000
30.00000 127.00000 0.00000
31.00000 127.00000 0.00000
32.00000 127.00000 0.00000
33.00000 127.00000 0.00000
34.00000 127.00000 0.00000
35.00000 127.00000 0.00000
36.00000 127.00000 0.00000
37.00000 127.00000 0.00426
38.00000 127.00000 0.00245
39.00000 127.00000 0.00000
0.00000 128.00000 0.00000
1.00000 128.00000 0.00000
2.00000 128.00000 0.00000
3.00000 128.00000 0.00000
4.00000 128.00000 0.00000
5.00000 128.00000 0.00000
6.00000 128.00000 0.00000
7.00000 128.00000 0.00000
8.00000 128.00000 0.00417
9.00000 128.00000 0.00241
10.00000 128.00000 0.00000
11.00000 128.00000 0.00000
12.00000 128.00000 0.00000
13.00000 128.00000 0.00000
14.00000 128.00000 0.00000
15.00000 128.00000 0.00000
16.00000 128.00000 0.00000
17.00000 128.00000 0.00000
18.00000 128.00000 0.00426
19.00000 128.00000 0.00245
20.00000 128.00000 0.00000
21.00000 128.00000 0.00000
22.00000 128.00000 0.00000
23.00000 128.00000 0.00000
24.00000 128.00000 0.00000
25.00000 128.00000 0.00000
26.00000 128.00000 0.00000
27.00000 128.00000 0.00000
28.00000 128.00000 0.00421
29.00000 128.00000 0.00245
30.00000 128.00000 0.00000
31.00000 128.00000 0.00000
32.00000 128.00000 0.00000
33.00000 128.00000 0.00000
34.00000 128.00000 0.00000
35.00000 128.00000 0.00000
36.00000 128.00000 0.00000
37.00000 128.00000 0.00000
38.00000 128.00000 0.00426
39.00000 128.00000 0.00245
0.00000 129.00000 0.00245
1.00000 129.00000 0.00000
2.00000 129.00000 0.00000
3.00000 129.00000 0.00000
4.00000 129.00000 0.00000
5.00000 129.00000 0.00000
6.00000 129.00000 0.00000
7.00000 129.00000 0.00000
8.00000 129.00000 0.00000
9.00000 129.00000 0.00417
10.00000 129.00000 0.00241
11.00000 129.00000 0.00000
12.00000 129.00000 0.00000
13.00000 129.00000 0.00000
14.00000 129.00000 0.00000
15.00000 129.00000 0.00000
16.00000 129.00000 0.00000
17.00000 129.00000 0.00000
18.00000 129.00000 0.00000
19.00000 129.00000 0.00426
20.00000 129.00000 0.00245
21.00000 129.00000 0.00000
22.00000 129.00000 0.00000
23.00000 129.00000 0.00000
24.00000 129.00000 0.00000
25.00000 129.00000 0.00000
26.00000 129.00000 0.00000
27.00000 129.00000 0.00000
28.00000 129.00000 0.00000
29.00000 129.00000 0.00421
30.00000 129.00000 0.00245
31.00000 129.00000 0.00000
32.00000 129.00000 0.00000
33.00000 129.00000 0.00000
34.00000 129.00000 0.00000
35.00000 129.00000 0.00000
36.00000 129.00000 0.00000
37.00000 129.00000 0.00000
38.00000 129.00000 0.00000
39.00000 129.00000 0.00426
0.00000 130.00000 0.00426
1.00000 130.00000 0.00201
2.00000 130.00000 0.00000
3.00000 130.00000 0.00000
4.00000 130.00000 0.00000
5.00000 130.00000 0.00000
6.00000 130.00000 0.00000
7.00000 130.00000 0.00000
8.00000 130.00000 0.00000
9.00000 130.00000 0.00000
10.00000 130.00000 0.00417
11.00000 130.00000 0.00195
12.00000 130.00000 0.00000
13.00000 130.00000 0.00000
14.00000 130.00000 0.00000
15.00000 130.00000 0.00000
16.00000 130.00000 0.00000
17.00000 130.00000 0.00000
18.00000 130.00000 0.00000
19.00000 130.00000 0.00000
20.00000 130.00000 0.00426
21.00000 130.00000 0.00198
22.00000 130.00000 0.00000
23.00000 130.00000 0.00000
24.00000 130.00000 0.00000
25.00000 130.00000 0.00000
26.00000 130.00000 0.00000
27.00000 130.00000 0.00000
28.00000 130.00000 0.00000
29.00000 130.00000 0.00000
30.00000 130.00000 0.00421
31.00000 130.00000 0.00201
32.00000 130.00000 0.00000
33.00000 130.00000 0.00000
34.00000 130.00000 0.00000
35.00000 130.00000 0.00000
36.00000 130.00000 0.00000
37.00000 130.00000 0.00000
38.00000 130.00000 0.00000
39.00000 130.00000 0.00000
0.00000 131.00000 0.00000
1.00000 131.00000 0.00346
2.00000 131.00000 0.00182
3.00000 131.00000 0.00000
4.00000 131.00000 0.00000
5.00000 131.00000 0.00000
6.00000 131.00000 0.00000
7.00000 131.00000 0.00000
8.00000 131.00000 0.00000
9.00000 131.00000 0.00000
10.00000 131.00000 0.00000
11.00000 131.00000 0.00335
12.00000 131.00000 0.00176
13.00000 131.00000 0.00000
14.00000 131.00000 0.00000
15.00000 131.00000 0.00000
16.00000 131.00000 0.00000
17.00000 131.00000 0.00000
18.00000 131.00000 0.00000
19.00000 131.00000 0.00000
20.00000 131.00000 0.00000
21.00000 131.00000 0.00345
22.00000 131.00000 0.00181
23.00000 131.00000 0.00000
24.00000 131.00000 0.00000
25.00000 131.00000 0.00000
26.00000 131.00000 0.00000
27.00000 131.00000 0.00000
28.00000 131.00000 0.00000
29.00000 131.00000 0.00000
30.00000 131.00000 0.00000
31.00000 131.00000 0.00341
32.00000 131.00000 0.00184
33.00000 131.00000 0.00000
34.00000 131.00000 0.00000
35.00000 131.00000 0.00000
36.00000 131.00000 0.00000
37.00000 131.00000 0.00000
38.00000 131.00000 0.00000
39.00000 131.00000 0.00000
0.00000 132.00000 0.00000
1.00000 132.00000 0.00000
2.00000 132.00000 0.00315
3.00000 132.00000 0.00182
4.00000 132.00000 0.00000
5.00000 132.00000 0.00000
6.00000 132.00000 0.00000
7.00000 132.00000 0.00000
8.00000 132.00000 0.00000
9.00000 132.00000 0.00000
10.00000 132.00000 0.00000
11.00000 132.00000 0.00000
12.00000 132.00000 0.00305
13.00000 132.00000 0.00176
14.00000 132.00000 0.00000
15.00000 132.00000 0.00000
16.00000 132.00000 0.00000
17.00000 132.00000 0.00000
18.00000 132.00000 0.00000
19.00000 132.00000 0.00000
20.00000 132.00000 0.00000
21.00000 132.00000 0.00000
22.00000 132.00000 0.00313
23.00000 132.00000 0.00181
24.00000 132.00000 0.00000
25.00000 132.00000 0.00000
26.00000 132.00000 0.00000
27.00000 132.00000 0.00000
28.00000 132.00000 0.00000
29.00000 132.00000 0.00000
30.00000 132.00000 0.00000
31.00000 132.00000 0.00000
32.00000 132.00000 0.00311
33.00000 132.00000 0.00184
34.00000 132.00000 0.00000
35.00000 132.00000 0.00000
36.00000 132.00000 0.00000
37.00000 132.00000 0.00000
38.00000 132.00000 0.00000
39.00000 132.00000 0.00000
0.00000 133.00000 0.00000
1.00000 133.00000 0.00000
2.00000 133.00000 0.00000
3.00000 133.00000 0.00315
4.00000 133.00000 0.00182
5.00000 133.00000 0.00000
6.00000 133.00000 0.00000
7.00000 133.00000 0.00000
8.00000 133.00000 0.00000
9.00000 133.00000 0.00000
10.00000 133.00000 0.00000
11.00000 133.00000 0.00000
12.00000 133.00000 0.00000
13.00000 133.00000 0.00305
14.00000 133.00000 0.00176
15.00000 133.00000 0.00000
16.00000 133.00000 0.00000
17.00000 133.00000 0.00000
18.00000 133.00000 0.00000
19.00000 133.00000 0.00000
20.00000 133.00000 0.00000
21.00000 133.00000 0.00000
22.00000 133.00000 0.00000
23.00000 133.00000 0.00313
24.00000 133.00000 0.00181
25.00000 133.00000 0.00000
26.00000 133.00000 0.00000
27.00000 133.00000 0.00000
28.00000 133.00000 0.00000
29.00000 133.00000 0.00000
30.00000 133.00000 0.00000
31.00000 133.00000 0.00000
32.00000 133.00000 0.00000
33.00000 133.00000 0.00311
34.00000 133.00000 0.00184
35.00000 133.00000 0.00000
36.00000 133.00000 0.00000
37.00000 133.00000 0.00000
38.00000 133.00000 0.00000
39.00000 133.00000 0.00000
0.00000 134.00000 0.00000
1.00000 134.00000 0.00000
2.00000 134.00000 0.00000
3.00000 134.00000 0.00000
4.00000 134.00000 0.00315
5.00000 134.00000 0.00182
6.00000 134.00000 0.00000
7.00000 134.00000 0.00000
8.00000 134.00000 0.00000
9.00000 134.00000 0.00000
10.00000 134.00000 0.00000
11.00000 134.00000 0.00000
12.00000 134.00000 0.00000
13.00000 134.00000 0.00000
14.00000 134.00000 0.00305
15.00000 134.00000 0.00176
16.00000 134.00000 0.00000
17.00000 134.00000 0.00000
18.00000 134.00000 0.00000
19.00000 134.00000 0.00000
20.00000 134.00000 0.00000
21.00000 134.00000 0.00000
22.00000 134.00000 0.00000
23.00000 134.00000 0.00000
24.00000 134.00000 0.00313
25.00000 134.00000 0.00181
26.00000 134.00000 0.00000
27.00000 134.00000 0.00000
28.00000 134.00000 0.00000
29.00000 134.00000 0.00000
30.00000 134.00000 0.00000
31.00000 134.00000 0.00000
32.00000 134.00000 0.00000
33.00000 134.00000 0.00000
34.00000 134.00000 0.00311
35.00000 134.00000 0.00184
36.00000 134.00000 0.00000
37.00000 134.00000 0.00000
38.00000 134.00000 0.00000
39.00000 134.00000 0.00000
0.00000 135.00000 0.00000
1.00000 135.00000 0.00000
2.00000 135.00000 0.00000
3.00000 135.00000 0.00000
4.00000 135.00000 0.00000
5.00000 135.00000 0.00315
6.00000 135.00000 0.00182
7.00000 135.00000 0.00000
8.00000 135.00000 0.00000
9.00000 135.00000 0.00000
10.00000 135.00000 0.00000
11.00000 135.00000 0.00000
12.00000 135.00000 0.00000
13.00000 135.00000 0.00000
14.00000 135.00000 0.00000
15.00000 135.00000 0.00305
16.00000 135.00000 0.00176
17.00000 135.00000 0.00000
18.00000 135.00000 0.00000
19.00000 135.00000 0.00000
20.00000 135.00000 0.00000
21.00000 135.00000 0.00000
22.00000 135.00000 0.00000
23.00000 135.00000 0.00000
24.00000 135.00000 0.00000
25.00000 135.00000 0.00313
26.00000 135.00000 0.00181
27.00000 135.00000 0.00000
28.00000 135.00000 0.00000
29.00000 135.00000 0.00000
30.00000 135.00000 0.00000
31.00000 135.00000 0.00000
32.00000 135.00000 0.00000
33.00000 135.00000 0.00000
34.00000 135.00000 0.00000
35.00000 135.00000 0.00311
36.00000 135.00000 0.00184
37.00000 135.00000 0.00000
38.00000 135.00000 0.00000
39.00000 135.00000 0.00000
0.00000 136.00000 0.00000
1.00000 136.00000 0.00000
2.00000 136.00000 0.00000
3.00000 136.00000 0.00000
4.00000 136.00000 0.00000
5.00000 136.00000 0.00000
6.00000 136.00000 0.00315
7.00000 136.00000 0.00182
8.00000 136.00000 0.00000
9.00000 136.00000 0.00000
10.00000 136.00000 0.00000
11.00000 136.00000 0.00000
12.00000 136.00000 0.00000
13.00000 136.00000 0.00000
14.00000 136.00000 0.00000
15.00000 136.00000 0.00000
16.00000 136.00000 0.00305
17.00000 136.00000 0.00176
18.00000 136.00000 0.00000
19.00000 136.00000 0.00000
20.00000 136.00000 0.00000
21.00000 136.00000 0.00000
22.00000 136.00000 0.00000
23.00000 136.00000 0.00000
24.00000 136.00000 0.00000
25.00000 136.00000 0.00000
26.00000 136.00000 0.00313
27.00000 136.00000 0.00181
28.00000 136.00000 0.00000
29.00000 136.00000 0.00000
30.00000 136.00000 0.00000
31.00000 136.00000 0.00000
32.00000 136.00000 0.00000
33.00000 136.00000 0.00000
34.00000 136.00000 0.00000
35.00000 136.00000 0.00000
36.00000 136.00000 0.00311
37.00000 136.00000 0.00184
38.00000 136.00000 0.00000
39.00000 136.00000 0.00000
0.00000 137.00000 0.00000
1.00000 137.00000 0.00000
2.00000 137.00000 0.00000
3.00000 137.00000 0.00000
4.00000 137.00000 0.00000
5.00000 137.00000 0.00000
6.00000 137.00000 0.00000
7.00000 137.00000 0.00315
8.00000 137.00000 0.00182
9.00000 137.00000 0.00000
10.00000 137.00000 0.00000
11.00000 137.00000 0.00000
12.00000 137.00000 0.00000
13.00000 137.00000 0.00000
14.00000 137.00000 0.00000
15.00000 137.00000 0.00000
16.00000 137.00000 0.00000
17.00000 137.00000 0.00305
18.00000 137.00000 0.00176
19.00000 137.00000 0.00000
20.00000 137.00000 0.00000
21.00000 137.00000 0.00000
22.00000 137.00000 0.00000
23.00000 137.00000 0.00000
24.00000 137.00000 0.00000
25.00000 137.00000 0.00000
26.00000 137.00000 0.00000
27.00000 137.00000 0.00313
28.00000 137.00000 0.00181
29.00000 137.00000 0.00000
30.00000 137.00000 0.00000
31.00000 137.00000 0.00000
32.00000 137.00000 0.00000
33.00000 137.00000 0.00000
34.00000 137.00000 0.00000
35.00000 137.00000 0.00000
36.00000 137.00000 0.00000
37.00000 137.00000 0.00311
38.00000 137.00000 0.00184
39.00000 137.00000 0.00000
0.00000 138.00000 0.00000
1.00000 138.00000 0.00000
2.00000 138.00000 0.00000
3.00000 138.00000 0.00000
4.00000 138.00000 0.00000
5.00000 138.00000 0.00000
6.00000 138.00000 0.00000
7.00000 138.00000 0.00000
8.00000 138.00000 0.00315
9.00000 138.00000 0.00182
10.00000 138.00000 0.00000
11.00000 138.00000 0.00000
12.00000 138.00000 0.00000
13.00000 138.00000 0.00000
14.00000 138.00000 0.00000
15.00000 138.00000 0.00000
16.00000 138.00000 0.00000
17.00000 138.00000 0.00000
18.00000 138.00000 0.00305
19.00000 138.00000 0.00176
20.00000 138.00000 0.00000
21.00000 138.00000 0.00000
22.00000 138.00000 0.00000
23.00000 138.00000 0.00000
24.00000 138.00000 0.00000
25.00000 138.00000 0.00000
26.00000 138.00000 0.00000
27.00000 138.00000 0.00000
28.00000 138.00000 0.00313
29.00000 138.00000 0.00181
30.00000 138.00000 0.00000
31.00000 138.00000 0.00000
32.00000 138.00000 0.00000
33.00000 138.00000 0.00000
34.00000 138.00000 0.00000
35.00000 138.00000 0.00000
36.00000 138.00000 0.00000
37.00000 138.00000 0.00000
38.00000 138.00000 0.00311
39.00000 138.00000 0.00184
0.00000 139.00000 0.00184
1.00000 139.00000 0.00000
2.00000 139.00000 0.00000
3.00000 139.00000 0.00000
4.00000 139.00000 0.00000
5.00000 139.00000 0.00000
6.00000 139.00000 0.00000
7.00000 139.00000 0.00000
8.00000 139.00000 0.00000
9.00000 139.00000 0.00315
10.00000 139.00000 0.00182
11.00000 139.00000 0.00000
12.00000 139.00000 0.00000
13.00000 139.00000 0.00000
14.00000 139.00000 0.00000
15.00000 139.00000 0.00000
16.00000 139.00000 0.00000
17.00000 139.00000 0.00000
18.00000 139.00000 0.00000
19.00000 139.00000 0.00305
20.00000 139.00000 0.00176
21.00000 139.00000 0.00000
22.00000 139.00000 0.00000
23.00000 139.00000 0.00000
24.00000 139.00000 0.00000
25.00000 139.00000 0.00000
26.00000 139.00000 0.00000
27.00000 139.00000 0.00000
28.00000 139.00000 0.00000
29.00000 139.00000 0.00313
30.00000 139.00000 0.00181
31.00000 139.00000 0.00000
32.00000 139.00000 0.00000
33.00000 139.00000 0.00000
34.00000 139.00000 0.00000
35.00000 139.00000 0.00000
36.00000 139.00000 0.00000
37.00000 139.00000 0.00000
38.00000 139.00000 0.00000
39.00000 139.00000 0.00311
0.00000 140.00000 0.00311
1.00000 140.00000 0.00150
2.00000 140.00000 0.00000
3.00000 140.00000 0.00000
4.00000 140.00000 0.00000
5.00000 140.00000 0.00000
6.00000 140.00000 0.00000
7.00000 140.00000 0.00000
8.00000 140.00000 0.00000
9.00000 140.00000 0.00000
10.00000 140.00000 0.00315
11.00000 140.00000 0.00149
12.00000 140.00000 0.00000
13.00000 140.00000 0.00000
14.00000 140.00000 0.00000
15.00000 140.00000 0.00000
16.00000 140.00000 0.00000
17.00000 140.00000 0.00000
18.00000 140.00000 0.00000
19.00000 140.00000 0.00000
20.00000 140.00000 0.00305
21.00000 140.00000 0.00143
22.00000 140.00000 0.00000
23.00000 140.00000 0.00000
24.00000 140.00000 0.00000
25.00000 140.00000 0.00000
26.00000 140.00000 0.00000
27.00000 140.00000 0.00000
28.00000 140.00000 0.00000
29.00000 140.00000 0.00000
30.00000 140.00000 0.00313
31.00000 140.00000 0.00146
32.00000 140.00000 0.00000
33.00000 140.00000 0.00000
34.00000 140.00000 0.00000
35.00000 140.00000 0.00000
36.00000 140.00000 0.00000
37.00000 140.00000 0.00000
38.00000 140.00000 0.00000
39.00000 140.00000 0.00000
0.00000 141.00000 0.00000
1.00000 141.00000 0.00252
2.00000 141.00000 0.00137
3.00000 141.00000 0.00000
4.00000 141.00000 0.00000
5.00000 141.00000 0.00000
6.00000 141.00000 0.00000
7.00000 141.00000 0.00000
8.00000 141.00000 0.00000
9.00000 141.00000 0.00000
10.00000 141.00000 0.00000
11.00000 141.00000 0.00255
12.00000 141.00000 0.00135
13.00000 141.00000 0.00000
14.00000 141.00000 0.00000
15.00000 141.00000 0.00000
16.00000 141.00000 0.00000
17.00000 141.00000 0.00000
18.00000 141.00000 0.00000
19.00000 141.00000 0.00000
20.00000 141.00000 0.00000
21.00000 141.00000 0.00246
22.00000 141.00000 0.00131
23.00000 141.00000 0.00000
24.00000 141.00000 0.00000
25.00000 141.00000 0.00000
26.00000 141.00000 0.00000
27.00000 141.00000 0.00000
28.00000 141.00000 0.00000
29.00000 141.00000 0.00000
30.00000 141.00000 0.00000
31.00000 141.00000 0.00253
32.00000 141.00000 0.00132
33.00000 141.00000 0.00000
34.00000 141.00000 0.00000
35.00000 141.00000 0.00000
36.00000 141.00000 0.00000
37.00000 141.00000 0.00000
38.00000 141.00000 0.00000
39.00000 141.00000 0.00000
0.00000 142.00000 0.00000
1.00000 142.00000 0.00000
2.00000 142.00000 0.00229
3.00000 142.00000 0.00137
4.00000 142.00000 0.00000
5.00000 142.00000 0.00000
6.00000 142.00000 0.00000
7.00000 142.00000 0.00000
8.00000 142.00000 0.00000
9.00000 142.00000 0.00000
10.00000 142.00000 0.00000
11.00000 142.00000 0.00000
12.00000 142.00000 0.00231
13.00000 142.00000 0.00135
14.00000 142.00000 0.00000
15.00000 142.00000 0.00000
16.00000 142.00000 0.00000
17.00000 142.00000 0.00000
18.00000 142.00000 0.00000
19.00000 142.00000 0.00000
20.00000 142.00000 0.00000
21.00000 142.00000 0.00000
22.00000 142.00000 0.00225
23.00000 142.00000 0.00131
24.00000 142.00000 0.00000
25.00000 142.00000 0.00000
26.00000 142.00000 0.00000
27.00000 142.00000 0.00000
28.00000 142.00000 0.00000
29.00000 142.00000 0.00000
30.00000 142.00000 0.00000
31.00000 142.00000 0.00000
32.00000 142.00000 0.00228
33.00000 142.00000 0.00132
34.00000 142.00000 0.00000
35.00000 142.00000 0.00000
36.00000 142.00000 0.00000
37.00000 142.00000 0.00000
38.00000 142.00000 0.00000
39.00000 142.00000 0.00000
0.00000 143.00000 0.00000
1.00000 143.00000 0.00000
2.00000 143.00000 0.00000
3.00000 143.00000 0.00229
4.00000 143.00000 0.00137
5.00000 143.00000 0.00000
6.00000 143.00000 0.00000
7.00000 143.00000 0.00000
8.00000 143.00000 0.00000
9.00000 143.00000 0.00000
10.00000 143.00000 0.00000
11.00000 143.00000 0.00000
12.00000 143.00000 0.00000
13.00000 143.00000 0.00231
14.00000 143.00000 0.00135
15.00000 143.00000 0.00000
16.00000 143.00000 0.00000
17.00000 143.00000 0.00000
18.00000 143.00000 0.00000
19.00000 143.00000 0.00000
20.00000 143.00000 0.00000
21.00000 143.00000 0.00000
22.00000 143.00000 0.00000
23.00000 143.00000 0.00225
24.00000 143.00000 0.00131
25.00000 143.00000 0.00000
26.00000 143.00000 0.00000
27.00000 143.00000 0.00000
28.00000 143.00000 0.00000
29.00000 143.00000 0.00000
30.00000 143.00000 0.00000
31.00000 143.00000 0.00000
32.00000 143.00000 0.00000
33.00000 143.00000 0.00228
34.00000 143.00000 0.00132
35.00000 143.00000 0.00000
36.00000 143.00000 0.00000
37.00000 143.00000 0.00000
38.00000 143.00000 0.00000
39.00000 143.00000 0.00000
0.00000 144.00000 0.00000
1.00000 144.00000 0.00000
2.00000 144.00000 0.00000
3.00000 144.00000 0.00000
4.00000 144.00000 0.00229
5.00000 144.00000 0.00137
6.00000 144.00000 0.00000
7.00000 144.00000 0.00000
8.00000 144.00000 0.00000
9.00000 144.00000 0.00000
10.00000 144.00000 0.00000
11.00000 144.00000 0.00000
12.00000 144.00000 0.00000
13.00000 144.00000 0.00000
14.00000 144.00000 0.00231
15.00000 144.00000 0.00135
16.00000 144.00000 0.00000
17.00000 144.00000 0.00000
18.00000 144.00000 0.00000
19.00000 144.00000 0.00000
20.00000 144.00000 0.00000
21.00000 144.00000 0.00000
22.00000 144.00000 0.00000
23.00000 144.00000 0.00000
24.00000 144.00000 0.00225
25.00000 144.00000 0.00131
26.00000 144.00000 0.00000
27.00000 144.00000 0.00000
28.00000 144.00000 0.00000
29.00000 144.00000 0.00000
30.00000 144.00000 0.00000
31.00000 144.00000 0.00000
32.00000 144.00000 0.00000
33.00000 144.00000 0.00000
34.00000 144.00000 0.00228
35.00000 144.00000 0.00132
36.00000 144.00000 0.00000
37.00000 144.00000 0.00000
38.00000 144.00000 0.00000
39.00000 144.00000 0.00000
0.00000 145.00000 0.00000
1.00000 145.00000 0.00000
2.00000 145.00000 0.00000
3.00000 145.00000 0.00000
4.00000 145.00000 0.00000
5.00000 145.00000 0.00229
6.00000 145.00000 0.00137
7.00000 145.00000 0.00000
8.00000 145.00000 0.00000
9.00000 145.00000 0.00000
10.00000 145.00000 0.00000
11.00000 145.00000 0.00000
12.00000 145.00000 0.00000
13.00000 145.00000 0.00000
14.00000 145.00000 0.00000
15.00000 145.00000 0.00231
16.00000 145.00000 0.00135
17.00000 145.00000 0.00000
18.00000 145.00000 0.00000
19.00000 145.00000 0.00000
20.00000 145.00000 0.00000
21.00000 145.00000 0.00000
22.00000 145.00000 0.00000
23.00000 145.00000 0.00000
24.00000 145.00000 0.00000
25.00000 145.00000 0.00225
26.00000 145.00000 0.00131
27.00000 145.00000 0.00000
28.00000 145.00000 0.00000
29.00000 145.00000 0.00000
30.00000 145.00000 0.00000
31.00000 145.00000 0.00000
32.00000 145.00000 0.00000
33.00000 145.00000 0.00000
34.00000 145.00000 0.00000
35.00000 145.00000 0.00228
36.00000 145.00000 0.00132
37.00000 145.00000 0.00000
38.00000 145.00000 0.00000
39.00000 145.00000 0.00000
0.00000 146.00000 0.00000
1.00000 146.00000 0.00000
2.00000 146.00000 0.00000
3.00000 146.00000 0.00000
4.00000 146.00000 0.00000
5.00000 146.00000 0.00000
6.00000 146.00000 0.00229
7.00000 146.00000 0.00137
8.00000 146.00000 0.00000
9.00000 146.00000 0.00000
10.00000 146.00000 0.00000
11.00000 146.00000 0.00000
12.00000 146.00000 0.00000
13.00000 146.00000 0.00000
14.00000 146.00000 0.00000
15.00000 146.00000 0.00000
16.00000 146.00000 0.00231
17.00000 146.00000 0.00135
18.00000 146.00000 0.00000
19.00000 146.00000 0.00000
20.00000 146.00000 0.00000
21.00000 146.00000 0.00000
22.00000 146.00000 0.00000
23.00000 146.00000 0.00000
24.00000 146.00000 0.00000
25.00000 146.00000 0.00000
26.00000 146.00000 0.00225
27.00000 146.00000 0.00131
28.00000 146.00000 0.00000
29.00000 146.00000 0.00000
30.00000 146.00000 0.00000
31.00000 146.00000 0.00000
32.00000 146.00000 0.00000
33.00000 146.00000 0.00000
34.00000 146.00000 0.00000
35.00000 146.00000 0.00000
36.00000 146.00000 0.00228
37.00000 146.00000 0.00132
38.00000 146.00000 0.00000
39.00000 146.00000 0.00000
0.00000 147.00000 0.00000
1.00000 147.00000 0.00000
2.00000 147.00000 0.00000
3.00000 147.00000 0.00000
4.00000 147.00000 0.00000
5.00000 147.00000 0.00000
6.00000 147.00000 0.00000
7.00000 147.00000 0.00229
8.00000 147.00000 0.00137
9.00000 147.00000 0.00000
10.00000 147.00000 0.00000
11.00000 147.00000 0.00000
12.00000 147.00000 0.00000
13.00000 147.00000 0.00000
14.00000 147.00000 0.00000
15.00000 147.00000 0.00000
16.00000 147.00000 0.00000
17.00000 147.00000 0.00231
18.00000 147.00000 0.00135
19.00000 147.00000 0.00000
20.00000 147.00000 0.00000
21.00000 147.00000 0.00000
22.00000 147.00000 0.00000
23.00000 147.00000 0.00000
24.00000 147.00000 0.00000
25.00000 147.00000 0.00000
26.00000 147.00000 0.00000
27.00000 147.00000 0.00225
28.00000 147.00000 0.00131
29.00000 147.00000 0.00000
30.00000 147.00000 0.00000
31.00000 147.00000 0.00000
32.00000 147.00000 0.00000
33.00000 147.00000 0.00000
34.00000 147.00000 0.00000
35.00000 147.00000 0.00000
36.00000 147.00000 0.00000
37.00000 147.00000 0.00228
38.00000 147.00000 0.00132
39.00000 147.00000 0.00000
0.00000 148.00000 0.00000
1.00000 148.00000 0.00000
2.00000 148.00000 0.00000
3.00000 148.00000 0.00000
4.00000 148.00000 0.00000
5.00000 148.00000 0.00000
6.00000 148.00000 0.00000
7.00000 148.00000 0.00000
8.00000 148.00000 0.00229
9.00000 148.00000 0.00137
10.00000 148.00000 0.00000
11.00000 148.00000 0.00000
12.00000 148.00000 0.00000
13.00000 148.00000 0.00000
14.00000 148.00000 0.00000
15.00000 148.00000 0.00000
16.00000 148.00000 0.00000
17.00000 148.00000 0.00000
18.00000 148.00000 0.00231
19.00000 148.00000 0.00135
20.00000 148.00000 0.00000
21.00000 148.00000 0.00000
22.00000 148.00000 0.00000
23.00000 148.00000 0.00000
24.00000 148.00000 0.00000
25.00000 148.00000 0.00000
26.00000 148.00000 0.00000
27.00000 148.00000 0.00000
28.00000 148.00000 0.00225
29.00000 148.00000 0.00131
30.00000 148.00000 0.00000
31.00000 148.00000 0.00000
32.00000 148.00000 0.00000
33.00000 148.00000 0.00000
34.00000 148.00000 0.00000
35.00000 148.00000 0.00000
36.00000 148.00000 0.00000
37.00000 148.00000 0.00000
38.00000 148.00000 0.00228
39.00000 148.00000 0.00132
0.00000 149.00000 0.00132
1.00000 149.00000 0.00000
2.00000 149.00000 0.00000
3.00000 149.00000 0.00000
4.00000 149.00000 0.00000
5.00000 149.00000 0.00000
6.00000 149.00000 0.00000
7.00000 149.00000 0.00000
8.00000 149.00000 0.00000
9.00000 149.00000 0.00229
10.00000 149.00000 0.00137
11.00000 149.00000 0.00000
12.00000 149.00000 0.00000
13.00000 149.00000 0.00000
14.00000 149.00000 0.00000
15.00000 149.00000 0.00000
16.00000 149.00000 0.00000
17.00000 149.00000 0.00000
18.00000 149.00000 0.00000
19.00000 149.00000 0.00231
20.00000 149.00000 0.00135
21.00000 149.00000 0.00000
22.00000 149.00000 0.00000
23.00000 149.00000 0.00000
24.00000 149.00000 0.00000
25.00000 149.00000 0.00000
26.00000 149.00000 0.00000
27.00000 149.00000 0.00000
28.00000 149.00000 0.00000
29.00000 149.00000 0.00225
30.00000 149.00000 0.00131
31.00000 149.00000 0.00000
32.00000 149.00000 0.00000
33.00000 149.00000 0.00000
34.00000 149.00000 0.00000
35.00000 149.00000 0.00000
36.00000 149.00000 0.00000
37.00000 149.00000 0.00000
38.00000 149.00000 0.00000
39.00000 149.00000 0.00228
0.00000 150.00000 0.00228
1.00000 150.00000 0.00106
2.00000 150.00000 0.00000
3.00000 150.00000 0.00000
4.00000 150.00000 0.00000
5.00000 150.00000 0.00000
6.00000 150.00000 0.00000
7.00000 150.00000 0.00000
8.00000 150.00000 0.00000
9.00000 150.00000 0.00000
10.00000 150.00000 0.00229
11.00000 150.00000 0.00112
12.00000 150.00000 0.00000
13.00000 150.00000 0.00000
14.00000 150.00000 0.00000
15.00000 150.00000 0.00000
16.00000 150.00000 0.00000
17.00000 150.00000 0.00000
18.00000 150.00000 0.00000
19.00000 150.00000 0.00000
20.00000 150.00000 0.00231
21.00000 150.00000 0.00109
22.00000 150.00000 0.00000
23.00000 150.00000 0.00000
24.00000 150.00000 0.00000
25.00000 150.00000 0.00000
26.00000 150.00000 0.00000
27.00000 150.00000 0.00000
28.00000 150.00000 0.00000
29.00000 150.00000 0.00000
30.00000 150.00000 0.00225
31.00000 150.00000 0.00106
32.00000 150.00000 0.00000
33.00000 150.00000 0.00000
34.00000 150.00000 0.00000
35.00000 150.00000 0.00000
36.00000 150.00000 0.00000
37.00000 150.00000 0.00000
38.00000 150.00000 0.00000
39.00000 150.00000 0.00000
0.00000 151.00000 0.00000
1.00000 151.00000 0.00182
2.00000 151.00000 0.00096
3.00000 151.00000 0.00000
4.00000 151.00000 0.00000
5.00000 151.00000 0.00000
6.00000 151.00000 0.00000
7.00000 151.00000 0.00000
8.00000 151.00000 0.00000
9.00000 151.00000 0.00000
10.00000 151.00000 0.00000
11.00000 151.00000 0.00184
12.00000 151.00000 0.00102
13.00000 151.00000 0.00000
14.00000 151.00000 0.00000
15.00000 151.00000 0.00000
16.00000 151.00000 0.00000
17.00000 151.00000 0.00000
18.00000 151.00000 0.00000
19.00000 151.00000 0.00000
20.00000 151.00000 0.00000
21.00000 151.00000 0.00188
22.00000 151.00000 0.00098
23.00000 151.00000 0.00000
24.00000 151.00000 0.00000
25.00000 151.00000 0.00000
26.00000 151.00000 0.00000
27.00000 151.00000 0.00000
28.00000 151.00000 0.00000
29.00000 151.00000 0.00000
30.00000 151.00000 0.00000
31.00000 151.00000 0.00182
32.00000 151.00000 0.00096
33.00000 151.00000 0.00000
34.00000 151.00000 0.00000
35.00000 151.00000 0.00000
36.00000 151.00000 0.00000
37.00000 151.00000 0.00000
38.00000 151.00000 0.00000
39.00000 151.00000 0.00000
0.00000 152.00000 0.00000
1.00000 152.00000 0.00000
2.00000 152.00000 0.00166
3.00000 152.00000 0.00096
4.00000 152.00000 0.00000
5.00000 152.00000 0.00000
6.00000 152.00000 0.00000
7.00000 152.00000 0.00000
8.00000 152.00000 0.00000
9.00000 152.00000 0.00000
10.00000 152.00000 0.00000
11.00000 152.00000 0.00000
12.00000 152.00000 0.00166
13.00000 152.00000 0.00102
14.00000 152.00000 0.00000
15.00000 152.00000 0.00000
16.00000 152.00000 0.00000
17.00000 152.00000 0.00000
18.00000 152.00000 0.00000
19.00000 152.00000 0.00000
20.00000 152.00000 0.00000
21.00000 152.00000 0.00000
22.00000 152.00000 0.00171
23.00000 152.00000 0.00098
24.00000 152.00000 0.00000
25.00000 152.00000 0.00000
26.00000 152.00000 0.00000
27.00000 152.00000 0.00000
28.00000 152.00000 0.00000
29.00000 152.00000 0.00000
30.00000 152.00000 0.00000
31.00000 152.00000 0.00000
32.00000 152.00000 0.00167
33.00000 152.00000 0.00096
34.00000 152.00000 0.00000
35.00000 152.00000 0.00000
36.00000 152.00000 0.00000
37.00000 152.00000 0.00000
38.00000 152.00000 0.00000
39.00000 152.00000 0.00000
0.00000 153.00000 0.00000
1.00000 153.00000 0.00000
2.00000 153.00000 0.00000
3.00000 153.00000 0.00166
4.00000 153.00000 0.00096
5.00000 153.00000 0.00000
6.00000 153.00000 0.00000
7.00000 153.00000 0.00000
8.00000 153.00000 0.00000
9.00000 153.00000 0.00000
10.00000 153.00000 0.00000
11.00000 153.00000 0.00000
12.00000 153.00000 0.00000
13.00000 153.00000 0.00166
14.00000 153.00000 0.00102
15.00000 153.00000 0.00000
16.00000 153.00000 0.00000
17.00000 153.00000 0.00000
18.00000 153.00000 0.00000
19.00000 153.00000 0.00000
20.00000 153.00000 0.00000
21.00000 153.00000 0.00000
22.00000 153.00000 0.00000
23.00000 153.00000 0.00171
24.00000 153.00000 0.00098
25.00000 153.00000 0.00000
26.00000 153.00000 0.00000
27.00000 153.00000 0.00000
28.00000 153.00000 0.00000
29.00000 153.00000 0.00000
30.00000 153.00000 0.00000
31.00000 153.00000 0.00000
32.00000 153.00000 0.00000
33.00000 153.00000 0.00167
34.00000 153.00000 0.00096
35.00000 153.00000 0.00000
36.00000 153.00000 0.00000
37.00000 153.00000 0.00000
38.00000 153.00000 0.00000
39.00000 153.00000 0.00000
0.00000 154.00000 0.00000
1.00000 154.00000 0.00000
2.00000 154.00000 0.00000
3.00000 154.00000 0.00000
4.00000 154.00000 0.00166
5.00000 154.00000 0.00096
6.00000 154.00000 0.00000
7.00000 154.00000 0.00000
8.00000 154.00000 0.00000
9.00000 154.00000 0.00000
10.00000 154.00000 0.00000
11.00000 154.00000 0.00000
12.00000 154.00000 0.00000
13.00000 154.00000 0.00000
14.00000 154.00000 0.00166
15.00000 154.00000 0.00102
16.00000 154.00000 0.00000
17.00000 154.00000 0.00000
18.00000 154.00000 0.00000
19.00000 154.00000 0.00000
20.00000 154.00000 0.00000
21.00000 154.00000 0.00000
22.00000 154.00000 0.00000
23.00000 154.00000 0.00000
24.00000 154.00000 0.00171
25.00000 154.00000 0.00098
26.00000 154.00000 0.00000
27.00000 154.00000 0.00000
28.00000 154.00000 0.00000
29.00000 154.00000 0.00000
30.00000 154.00000 0.00000
31.00000 154.00000 0.00000
32.00000 154.00000 0.00000
33.00000 154.00000 0.00000
34.00000 154.00000 0.00167
35.00000 154.00000 0.00096
36.00000 154.00000 0.00000
37.00000 154.00000 0.00000
38.00000 154.00000 0.00000
39.00000 154.00000 0.00000
0.00000 155.00000 0.00000
1.00000 155.00000 0.00000
2.00000 155.00000 0.00000
3.00000 155.00000 0.00000
4.00000 155.00000 0.00000
5.00000 155.00000 0.00166
6.00000 155.00000 0.00096
7.00000 155.00000 0.00000
8.00000 155.00000 0.00000
9.00000 155.00000 0.00000
10.00000 155.00000 0.00000
11.00000 155.00000 0.00000
12.00000 155.00000 0.00000
13.00000 155.00000 0.00000
14.00000 155.00000 0.00000
15.00000 155.00000 0.00166
16.00000 155.00000 0.00102
17.00000 155.00000 0.00000
18.00000 155.00000 0.00000
19.00000 155.00000 0.00000
20.00000 155.00000 0.00000
21.00000 155.00000 0.00000
22.00000 155.00000 0.00000
23.00000 155.00000 0.00000
24.00000 155.00000 0.00000
25.00000 155.00000 0.00171
26.00000 155.00000 0.00098
27.00000 155.00000 0.00000
28.00000 155.00000 0.00000
29.00000 155.00000 0.00000
30.00000 155.00000 0.00000
31.00000 155.00000 0.00000
32.00000 155.00000 0.00000
33.00000 155.00000 0.00000
34.00000 155.00000 0.00000
35.00000 155.00000 0.00167
36.00000 155.00000 0.00096
37.00000 155.00000 0.00000
38.00000 155.00000 0.00000
39.00000 155.00000 0.00000
0.00000 156.00000 0.00000
1.00000 156.00000 0.00000
2.00000 156.00000 0.00000
3.00000 156.00000 0.00000
4.00000 156.00000 0.00000
5.00000 156.00000 0.00000
6.00000 156.00000 0.00166
7.00000 156.00000 0.00096
8.00000 156.00000 0.00000
9.00000 156.00000 0.00000
10.00000 156.00000 0.00000
11.00000 156.00000 0.00000
12.00000 156.00000 0.00000
13.00000 156.00000 0.00000
14.00000 156.00000 0.00000
15.00000 156.00000 0.00000
16.00000 156.00000 0.00166
17.00000 156.00000 0.00102
18.00000 156.00000 0.00000
19.00000 156.00000 0.00000
20.00000 156.00000 0.00000
21.00000 156.00000 0.00000
22.00000 156.00000 0.00000
23.00000 156.00000 0.00000
24.00000 156.00000 0.00000
25.00000 156.00000 0.00000
26.00000 156.00000 0.00171
27.00000 156.00000 0.00098
28.00000 156.00000 0.00000
29.00000 156.00000 0.00000
30.00000 156.00000 0.00000
31.00000 156.00000 0.00000
32.00000 156.00000 0.00000
33.00000 156.00000 0.00000
34.00000 156.00000 0.00000
35.00000 156.00000 0.00000
36.00000 156.00000 0.00167
37.00000 156.00000 0.00096
38.00000 156.00000 0.00000
39.00000 156.00000 0.00000
0.00000 157.00000 0.00000
1.00000 157.00000 0.00000
2.00000 157.00000 0.00000
3.00000 157.00000 0.00000
4.00000 157.00000 0.00000
5.00000 157.00000 0.00000
6.00000 157.00000 0.00000
7.00000 157.00000 0.00166
8.00000 157.00000 0.00096
9.00000 157.00000 0.00000
10.00000 157.00000 0.00000
11.00000 157.00000 0.00000
12.00000 157.00000 0.00000
13.00000 157.00000 0.00000
14.00000 157.00000 0.00000
15.00000 157.00000 0.00000
16.00000 157.00000 0.00000
17.00000 157.00000 0.00166
18.00000 157.00000 0.00102
19.00000 157.00000 0.00000
20.00000 157.00000 0.00000
21.00000 157.00000 0.00000
22.00000 157.00000 0.00000
23.00000 157.00000 0.00000
24.00000 157.00000 0.00000
25.00000 157.00000 0.00000
26.00000 157.00000 0.00000
27.00000 157.00000 0.00171
28.00000 157.00000 0.00098
29.00000 157.00000 0.00000
30.00000 157.00000 0.00000
31.00000 157.00000 0.00000
32.00000 157.00000 0.00000
33.00000 157.00000 0.00000
34.00000 157.00000 0.00000
35.00000 157.00000 0.00000
36.00000 157.00000 0.00000
37.00000 157.00000 0.00167
38.00000 157.00000 0.00096
39.00000 157.00000 0.00000
0.00000 158.00000 0.00000
1.00000 158.00000 0.00000
2.00000 158.00000 0.00000
3.00000 158.00000 0.00000
4.00000 158.00000 0.00000
5.00000 158.00000 0.00000
6.00000 158.00000 0.00000
7.00000 158.00000 0.00000
8.00000 158.00000 0.00166
9.00000 158.00000 0.00096
10.00000 158.00000 0.00000
11.00000 158.00000 0.00000
12.00000 158.00000 0.00000
13.00000 158.00000 0.00000
14.00000 158.00000 0.00000
15.00000 158.00000 0.00000
16.00000 158.00000 0.00000
17.00000 158.00000 0.00000
18.00000 158.00000 0.00166
19.00000 158.00000 0.00102
20.00000 158.00000 0.00000
21.00000 158.00000 0.00000
22.00000 158.00000 0.00000
23.00000 158.00000 0.00000
24.00000 158.00000 0.00000
25.00000 158.00000 0.00000
26.00000 158.00000 0.00000
27.00000 158.00000 0.00000
28.00000 158.00000 0.00171
29.00000 158.00000 0.00098
30.00000 158.00000 0.00000
31.00000 158.00000 0.00000
32.00000 158.00000 0.00000
33.00000 158.00000 0.00000
34.00000 158.00000 0.00000
35.00000 158.00000 0.00000
36.00000 158.00000 0.00000
37.00000 158.00000 0.00000
38.00000 158.00000 0.00167
39.00000 158.00000 0.00096
0.00000 159.00000 0.00096
1.00000 159.00000 0.00000
2.00000 159.00000 0.00000
3.00000 159.00000 0.00000
4.00000 159.00000 0.00000
5.00000 159.00000 0.00000
6.00000 159.00000 0.00000
7.00000 159.00000 0.00000
8.00000 159.00000 0.00000
9.00000 159.00000 0.00166
10.00000 159.00000 0.00096
11.00000 159.00000 0.00000
12.00000 159.00000 0.00000
13.00000 159.00000 0.00000
14.00000 159.00000 0.00000
15.00000 159.00000 0.00000
16.00000 159.00000 0.00000
17.00000 159.00000 0.00000
18.00000 159.00000 0.00000
19.00000 159.00000 0.00166
20.00000 159.00000 0.00102
21.00000 159.00000 0.00000
22.00000 159.00000 0.00000
23.00000 159.00000 0.00000
24.00000 159.00000 0.00000
25.00000 159.00000 0.00000
26.00000 159.00000 0.00000
27.00000 159.00000 0.00000
28.00000 159.00000 0.00000
29.00000 159.00000 0.00171
30.00000 159.00000 0.00098
31.00000 159.00000 0.00000
32.00000 159.00000 0.00000
33.00000 159.00000 0.00000
34.00000 159.00000 0.00000
35.00000 159.00000 0.00000
36.00000 159.00000 0.00000
37.00000 159.00000 0.00000
38.00000 159.00000 0.00000
39.00000 159.00000 0.00167
0.00000 160.00000 0.00167
1.00000 160.00000 0.00078
2.00000 160.00000 0.00000
3.00000 160.00000 0.00000
4.00000 160.00000 0.00000
5.00000 160.00000 0.00000
6.00000 160.00000 0.00000
7.00000 160.00000 0.00000
8.00000 160.00000 0.00000
9.00000 160.00000 0.00000
10.00000 160.00000 0.00166
11.00000 160.00000 0.00079
12.00000 160.00000 0.00000
13.00000 160.00000 0.00000
14.00000 160.00000 0.00000
15.00000 160.00000 0.00000
16.00000 160.00000 0.00000
17.00000 160.00000 0.00000
18.00000 160.00000 0.00000
19.00000 160.00000 0.00000
20.00000 160.00000 0.00166
21.00000 160.00000 0.00082
22.00000 160.00000 0.00000
23.00000 160.00000 0.00000
24.00000 160.00000 0.00000
25.00000 160.00000 0.00000
26.00000 160.00000 0.00000
27.00000 160.00000 0.00000
28.00000 160.00000 0.00000
29.00000 160.00000 0.00000
30.00000 160.00000 0.00171
31.00000 160.00000 0.00080
32.00000 160.00000 0.00000
33.00000 160.00000 0.00000
34.00000 160.00000 0.00000
35.00000 160.00000 0.00000
36.00000 160.00000 0.00000
37.00000 160.00000 0.00000
38.00000 160.00000 0.00000
39.00000 160.00000 0.00000
0.00000 161.00000 0.00000
1.00000 161.00000 0.00136
2.00000 161.00000 0.00071
3.00000 161.00000 0.00000
4.00000 161.00000 0.00000
5.00000 161.00000 0.00000
6.00000 161.00000 0.00000
7.00000 161.00000 0.00000
8.00000 161.00000 0.00000
9.00000 161.00000 0.00000
10.00000 161.00000 0.00000
11.00000 161.00000 0.00132
12.00000 161.00000 0.00071
13.00000 161.00000 0.00000
14.00000 161.00000 0.00000
15.00000 161.00000 0.00000
16.00000 161.00000 0.00000
17.00000 161.00000 0.00000
18.00000 161.00000 0.00000
19.00000 161.00000 0.00000
20.00000 161.00000 0.00000
21.00000 161.00000 0.00134
22.00000 161.00000 0.00075
23.00000 161.00000 0.00000
24.00000 161.00000 0.00000
25.00000 161.00000 0.00000
26.00000 161.00000 0.00000
27.00000 161.00000 0.00000
28.00000 161.00000 0.00000
29.00000 161.00000 0.00000
30.00000 161.00000 0.00000
31.00000 161.00000 0.00138
32.00000 161.00000 0.00073
33.00000 161.00000 0.00000
34.00000 161.00000 0.00000
35.00000 161.00000 0.00000
36.00000 161.00000 0.00000
37.00000 161.00000 0.00000
38.00000 161.00000 0.00000
39.00000 161.00000 0.00000
0.00000 162.00000 0.00000
1.00000 162.00000 0.00000
2.00000 162.00000 0.00123
3.00000 162.00000 0.00071
4.00000 162.00000 0.00000
5.00000 162.00000 0.00000
6.00000 162.00000 0.00000
7.00000 162.00000 0.00000
8.00000 162.00000 0.00000
9.00000 162.00000 0.00000
10.00000 162.00000 0.00000
11.00000 162.00000 0.00000
12.00000 162.00000 0.00120
13.00000 162.00000 0.00071
14.00000 162.00000 0.00000
15.00000 162.00000 0.00000
16.00000 162.00000 0.00000
17.00000 162.00000 0.00000
18.00000 162.00000 0.00000
19.00000 162.00000 0.00000
20.00000 162.00000 0.00000
21.00000 162.00000 0.00000
22.00000 162.00000 0.00124
23.00000 162.00000 0.00075
24.00000 162.00000 0.00000
25.00000 162.00000 0.00000
26.00000 162.00000 0.00000
27.00000 162.00000 0.00000
28.00000 162.00000 0.00000
29.00000 162.00000 0.00000
30.00000 162.00000 0.00000
31.00000 162.00000 0.00000
32.00000 162.00000 0.00125
33.00000 162.00000 0.00073
34.00000 162.00000 0.00000
35.00000 162.00000 0.00000
36.00000 162.00000 0.00000
37.00000 162.00000 0.00000
38.00000 162.00000 0.00000
39.00000 162.00000 0.00000
0.00000 163.00000 0.00000
1.00000 163.00000 0.00000
2.00000 163.00000 0.00000
3.00000 163.00000 0.00123
4.00000 163.00000 0.00071
5.00000 163.00000 0.00000
6.00000 163.00000 0.00000
7.00000 163.00000 0.00000
8.00000 163.00000 0.00000
9.00000 163.00000 0.00000
10.00000 163.00000 0.00000
11.00000 163.00000 0.00000
12.00000 163.00000 0.00000
13.00000 163.00000 0.00120
14.00000 163.00000 0.00071
15.00000 163.00000 0.00000
16.00000 163.00000 0.00000
17.00000 163.00000 0.00000
18.00000 163.00000 0.00000
19.00000 163.00000 0.00000
20.00000 163.00000 0.00000
21.00000 163.00000 0.00000
22.00000 163.00000 0.00000
23.00000 163.00000 0.00124
24.00000 163.00000 0.00075
25.00000 163.00000 0.00000
26.00000 163.00000 0.00000
27.00000 163.00000 0.00000
28.00000 163.00000 0.00000
29.00000 163.00000 0.00000
30.00000 163.00000 0.00000
31.00000 163.00000 0.00000
32.00000 163.00000 0.00000
33.00000 163.00000 0.00125
34.00000 163.00000 0.00073
35.00000 163.00000 0.00000
36.00000 163.00000 0.00000
37.00000 163.00000 0.00000
38.00000 163.00000 0.00000
39.00000 163.00000 0.00000
0.00000 164.00000 0.00000
1.00000 164.00000 0.00000
2.00000 164.00000 0.00000
3.00000 164.00000 0.00000
4.00000 164.00000 0.00123
5.00000 164.00000 0.00071
6.00000 164.00000 0.00000
7.00000 164.00000 0.00000
8.00000 164.00000 0.00000
9.00000 164.00000 0.00000
10.00000 164.00000 0.00000
11.00000 164.00000 0.00000
12.00000 164.00000 0.00000
13.00000 164.00000 0.00000
14.00000 164.00000 0.00120
15.00000 164.00000 0.00071
16.00000 164.00000 0.00000
17.00000 164.00000 0.00000
18.00000 164.00000 0.00000
19.00000 164.00000 0.00000
20.00000 164.00000 0.00000
21.00000 164.00000 0.00000
22.00000 164.00000 0.00000
23.00000 164.00000 0.00000
24.00000 164.00000 0.00124
25.00000 164.00000 0.00075
26.00000 164.00000 0.00000
27.00000 164.00000 0.00000
28.00000 164.00000 0.00000
29.00000 164.00000 0.00000
30.00000 164.00000 0.00000
31.00000 164.00000 0.00000
32.00000 164.00000 0.00000
33.00000 164.00000 0.00000
34.00000 164.00000 0.00125
35.00000 164.00000 0.00073
36.00000 164.00000 0.00000
37.00000 164.00000 0.00000
38.00000 164.00000 0.00000
39.00000 164.00000 0.00000
0.00000 165.00000 0.00000
1.00000 165.00000 0.00000
2.00000 165.00000 0.00000
3.00000 165.00000 0.00000
4.00000 165.00000 0.00000
5.00000 165.00000 0.00123
6.00000 165.00000 0.00071
7.00000 165.00000 0.00000
8.00000 165.00000 0.00000
9.00000 165.00000 0.00000
10.00000 165.00000 0.00000
11.00000 165.00000 0.00000
12.00000 165.00000 0.00000
13.00000 165.00000 0.00000
14.00000 165.00000 0.00000
15.00000 165.00000 0.00120
16.00000 165.00000 0.00071
17.00000 165.00000 0.00000
18.00000 165.00000 0.00000
19.00000 165.00000 0.00000
20.00000 165.00000 0.00000
21.00000 165.00000 0.00000
22.00000 165.00000 0.00000
23.00000 165.00000 0.00000
24.00000 165.00000 0.00000
25.00000 165.00000 0.00124
26.00000 165.00000 0.00075
27.00000 165.00000 0.00000
28.00000 165.00000 0.00000
29.00000 165.00000 0.00000
30.00000 165.00000 0.00000
31.00000 165.00000 0.00000
32.00000 165.00000 0.00000
33.00000 165.00000 0.00000
34.00000 165.00000 0.00000
35.00000 165.00000 0.00125
36.00000 165.00000 0.00073
37.00000 165.00000 0.00000
38.00000 165.00000 0.00000
39.00000 165.00000 0.00000
0.00000 166.00000 0.00000
1.00000 166.00000 0.00000
2.00000 166.00000 0.00000
3.00000 166.00000 0.00000
4.00000 166.00000 0.00000
5.00000 166.00000 0.00000
6.00000 166.00000 0.00123
7.00000 166.00000 0.00071
8.00000 166.00000 0.00000
9.00000 166.00000 0.00000
10.00000 166.00000 0.00000
11.00000 166.00000 0.00000
12.00000 166.00000 0.00000
13.00000 166.00000 0.00000
14.00000 166.00000 0.00000
15.00000 166.00000 0.00000
16.00000 166.00000 0.00120
17.00000 166.00000 0.00071
18.00000 166.00000 0.00000
19.00000 166.00000 0.00000
20.00000 166.00000 0.00000
21.00000 166.00000 0.00000
22.00000 166.00000 0.00000
23.00000 166.00000 0.00000
24.00000 166.00000 0.00000
25.00000 166.00000 0.00000
26.00000 166.00000 0.00124
27.00000 166.00000 0.00075
28.00000 166.00000 0.00000
29.00000 166.00000 0.00000
30.00000 166.00000 0.00000
31.00000 166.00000 0.00000
32.00000 166.00000 0.00000
33.00000 166.00000 0.00000
34.00000 166.00000 0.00000
35.00000 166.00000 0.00000
36.00000 166.00000 0.00125
37.00000 166.00000 0.00073
38.00000 166.00000 0.00000
39.00000 166.00000 0.00000
0.00000 167.00000 0.00000
1.00000 167.00000 0.00000
2.00000 167.00000 0.00000
3.00000 167.00000 0.00000
4.00000 167.00000 0.00000
5.00000 167.00000 0.00000
6.00000 167.00000 0.00000
7.00000 167.00000 0.00123
8.00000 167.00000 0.00071
9.00000 167.00000 0.00000
10.00000 167.00000 0.00000
11.00000 167.00000 0.00000
12.00000 167.00000 0.00000
13.00000 167.00000 0.00000
14.00000 167.00000 0.00000
15.00000 167.00000 0.00000
16.00000 167.00000 0.00000
17.00000 167.00000 0.00120
18.00000 167.00000 0.00071
19.00000 167.00000 0.00000
20.00000 167.00000 0.00000
21.00000 167.00000 0.00000
22.00000 167.00000 0.00000
23.00000 167.00000 0.00000
24.00000 167.00000 0.00000
25.00000 167.00000 0.00000
26.00000 167.00000 0.00000
27.00000 167.00000 0.00124
28.00000 167.00000 0.00075
29.00000 167.00000 0.00000
30.00000 167.00000 0.00000
31.00000 167.00000 0.00000
32.00000 167.00000 0.00000
33.00000 167.00000 0.00000
34.00000 167.00000 0.00000
35.00000 167.00000 0.00000
36.00000 167.00000 0.00000
37.00000 167.00000 0.00125
38.00000 167.00000 0.00073
39.00000 167.00000 0.00000
0.00000 168.00000 0.00000
1.00000 168.00000 0.00000
2.00000 168.00000 0.00000
3.00000 168.00000 0.00000
4.00000 168.00000 0.00000
5.00000 168.00000 0.00000
6.00000 168.00000 0.00000
7.00000 168.00000 0.00000
8.00000 168.00000 0.00123
9.00000 168.00000 0.00071
10.00000 168.00000 0.00000
11.00000 168.00000 0.00000
12.00000 168.00000 0.00000
13.00000 168.00000 0.00000
14.00000 168.00000 0.00000
15.00000 168.00000 0.00000
16.00000 168.00000 0.00000
17.00000 168.00000 0.00000
18.00000 168.00000 0.00120
19.00000 168.00000 0.00071
20.00000 168.00000 0.00000
21.00000 168.00000 0.00000
22.00000 168.00000 0.00000
23.00000 168.00000 0.00000
24.00000 168.00000 0.00000
25.00000 168.00000 0.00000
26.00000 168.00000 0.00000
27.00000 168.00000 0.00000
28.00000 168.00000 0.00124
29.00000 168.00000 0.00075
30.00000 168.00000 0.00000
31.00000 168.00000 0.00000
32.00000 168.00000 0.00000
33.00000 168.00000 0.00000
34.00000 168.00000 0.00000
35.00000 168.00000 0.00000
36.00000 168.00000 0.00000
37.00000 168.00000 0.00000
38.00000 168.00000 0.00125
39.00000 168.00000 0.00073
0.00000 169.00000 0.00073
1.00000 169.00000 0.00000
2.00000 169.00000 0.00000
3.00000 169.00000 0.00000
4.00000 169.00000 0.00000
5.00000 169.00000 0.00000
6.00000 169.00000 0.00000
7.00000 169.00000 0.00000
8.00000 169.00000 0.00000
9.00000 169.00000 0.00123
10.00000 169.00000 0.00071
11.00000 169.00000 0.00000
12.00000 169.00000 0.00000
13.00000 169.00000 0.00000
14.00000 169.00000 0.00000
15.00000 169.00000 0.00000
16.00000 169.00000 0.00000
17.00000 169.00000 0.00000
18.00000 169.00000 0.00000
19.00000 169.00000 0.00120
20.00000 169.00000 0.00071
21.00000 169.00000 0.00000
22.00000 169.00000 0.00000
23.00000 169.00000 0.00000
24.00000 169.00000 0.00000
25.00000 169.00000 0.00000
26.00000 169.00000 0.00000
27.00000 169.00000 0.00000
28.00000 169.00000 0.00000
29.00000 169.00000 0.00124
30.00000 169.00000 0.00075
31.00000 169.00000 0.00000
32.00000 169.00000 0.00000
33.00000 169.00000 0.00000
34.00000 169.00000 0.00000
35.00000 169.00000 0.00000
36.00000 169.00000 0.00000
37.00000 169.00000 0.00000
38.00000 169.00000 0.00000
39.00000 169.00000 0.00125
0.00000 170.00000 0.00125
1.00000 170.00000 0.00059
2.00000 170.00000 0.00000
3.00000 170.00000 0.00000
4.00000 170.00000 0.00000
5.00000 170.00000 0.00000
6.00000 170.00000 0.00000
7.00000 170.00000 0.00000
8.00000 170.00000 0.00000
9.00000 170.00000 0.00000
10.00000 170.00000 0.00123
11.00000 170.00000 0.00056
12.00000 170.00000 0.00000
13.00000 170.00000 0.00000
14.00000 170.00000 0.00000
15.00000 170.00000 0.00000
16.00000 170.00000 0.00000
17.00000 170.00000 0.00000
18.00000 170.00000 0.00000
19.00000 170.00000 0.00000
20.00000 170.00000 0.00120
21.00000 170.00000 0.00057
22.00000 170.00000 0.00000
23.00000 170.00000 0.00000
24.00000 170.00000 0.00000
25.00000 170.00000 0.00000
26.00000 170.00000 0.00000
27.00000 170.00000 0.00000
28.00000 170.00000 0.00000
29.00000 170.00000 0.00000
30.00000 170.00000 0.00124
31.00000 170.00000 0.00062
32.00000 170.00000 0.00000
33.00000 170.00000 0.00000
34.00000 170.00000 0.00000
35.00000 170.00000 0.00000
36.00000 170.00000 0.00000
37.00000 170.00000 0.00000
38.00000 170.00000 0.00000
39.00000 170.00000 0.00000
0.00000 171.00000 0.00000
1.00000 171.00000 0.00101
2.00000 171.00000 0.00055
3.00000 171.00000 0.00000
4.00000 171.00000 0.00000
5.00000 171.00000 0.00000
6.00000 171.00000 0.00000
7.00000 171.00000 0.00000
8.00000 171.00000 0.00000
9.00000 171.00000 0.00000
10.00000 171.00000 0.00000
11.00000 171.00000 0.00101
12.00000 171.00000 0.00051
13.00000 171.00000 0.00000
14.00000 171.00000 0.00000
15.00000 171.00000 0.00000
16.00000 171.00000 0.00000
17.00000 171.00000 0.00000
18.00000 171.00000 0.00000
19.00000 171.00000 0.00000
20.00000 171.00000 0.00000
21.00000 171.00000 0.00097
22.00000 171.00000 0.00051
23.00000 171.00000 0.00000
24.00000 171.00000 0.00000
25.00000 171.00000 0.00000
26.00000 171.00000 0.00000
27.00000 171.00000 0.00000
28.00000 171.00000 0.00000
29.00000 171.00000 0.00000
30.00000 171.00000 0.00000
31.00000 171.00000 0.00097
32.00000 171.00000 0.00057
33.00000 171.00000 0.00000
34.00000 171.00000 0.00000
35.00000 171.00000 0.00000
36.00000 171.00000 0.00000
37.00000 171.00000 0.00000
38.00000 171.00000 0.00000
39.00000 171.00000 0.00000
0.00000 172.00000 0.00000
1.00000 172.00000 0.00000
2.00000 172.00000 0.00092
3.00000 172.00000 0.00055
4.00000 172.00000 0.00000
5.00000 172.00000 0.00000
6.00000 172.00000 0.00000
7.00000 172.00000 0.00000
8.00000 172.00000 0.00000
9.00000 172.00000 0.00000
10.00000 172.00000 0.00000
11.00000 172.00000 0.00000
12.00000 172.00000 0.00092
13.00000 172.00000 0.00051
14.00000 172.00000 0.00000
15.00000 172.00000 0.00000
16.00000 172.00000 0.00000
17.00000 172.00000 0.00000
18.00000 172.00000 0.00000
19.00000 172.00000 0.00000
20.00000 172.00000 0.00000
21.00000 172.00000 0.00000
22.00000 172.00000 0.00088
23.00000 172.00000 0.00051
24.00000 172.00000 0.00000
25.00000 172.00000 0.00000
26.00000 172.00000 0.00000
27.00000 172.00000 0.00000
28.00000 172.00000 0.00000
29.00000 172.00000 0.00000
30.00000 172.00000 0.00000
31.00000 172.00000 0.00000
32.00000 172.00000 0.00087
33.00000 172.00000 0.00057
34.00000 172.00000 0.00000
35.00000 172.00000 0.00000
36.00000 172.00000 0.00000
37.00000 172.00000 0.00000
38.00000 172.00000 0.00000
39.00000 172.00000 0.00000
0.00000 173.00000 0.00000
1.00000 173.00000 0.00000
2.00000 173.00000 0.00000
3.00000 173.00000 0.00092
4.00000 173.00000 0.00055
5.00000 173.00000 0.00000
6.00000 173.00000 0.00000
7.00000 173.00000 0.00000
8.00000 173.00000 0.00000
9.00000 173.00000 0.00000
10.00000 173.00000 0.00000
11.00000 173.00000 0.00000
12.00000 173.00000 0.00000
13.00000 173.00000 0.00092
14.00000 173.00000 0.00051
15.00000 173.00000 0.00000
16.00000 173.00000 0.00000
17.00000 173.00000 0.00000
18.00000 173.00000 0.00000
19.00000 173.00000 0.00000
20.00000 173.00000 0.00000
21.00000 173.00000 0.00000
22.00000 173.00000 0.00000
23.00000 173.00000 0.00088
24.00000 173.00000 0.00051
25.00000 173.00000 0.00000
26.00000 173.00000 0.00000
27.00000 173.00000 0.00000
28.00000 173.00000 0.00000
29.00000 173.00000 0.00000
30.00000 173.00000 0.00000
31.00000 173.00000 0.00000
32.00000 173.00000 0.00000
33.00000 173.00000 0.00087
34.00000 173.00000 0.00057
35.00000 173.00000 0.00000
36.00000 173.00000 0.00000
37.00000 173.00000 0.00000
38.00000 173.00000 0.00000
39.00000 173.00000 0.00000
0.00000 174.00000 0.00000
1.00000 174.00000 0.00000
2.00000 174.00000 0.00000
3.00000 174.00000 0.00000
4.00000 174.00000 0.00092
5.00000 174.00000 0.00055
6.00000 174.00000 0.00000
7.00000 174.00000 0.00000
8.00000 174.00000 0.00000
9.00000 174.00000 0.00000
10.00000 174.00000 0.00000
11.00000 174.00000 0.00000
12.00000 174.00000 0.00000
13.00000 174.00000 0.00000
14.00000 174.00000 0.00092
15.00000 174.00000 0.00051
16.00000 174.00000 0.00000
17.00000 174.00000 0.00000
18.00000 174.00000 0.00000
19.00000 174.00000 0.00000
20.00000 174.00000 0.00000
21.00000 174.00000 0.00000
22.00000 174.00000 0.00000
23.00000 174.00000 0.00000
24.00000 174.00000 0.00088
25.00000 174.00000 0.00051
26.00000 174.00000 0.00000
27.00000 174.00000 0.00000
28.00000 174.00000 0.00000
29.00000 174.00000 0.00000
30.00000 174.00000 0.00000
31.00000 174.00000 0.00000
32.00000 174.00000 0.00000
33.00000 174.00000 0.00000
34.00000 174.00000 0.00087
35.00000 174.00000 0.00057
36.00000 174.00000 0.00000
37.00000 174.00000 0.00000
38.00000 174.00000 0.00000
39.00000 174.00000 0.00000
0.00000 175.00000 0.00000
1.00000 175.00000 0.00000
2.00000 175.00000 0.00000
3.00000 175.00000 0.00000
4.00000 175.00000 0.00000
5.00000 175.00000 0.00092
6.00000 175.00000 0.00055
7.00000 175.00000 0.00000
8.00000 175.00000 0.00000
9.00000 175.00000 0.00000
10.00000 175.00000 0.00000
11.00000 175.00000 0.00000
12.00000 175.00000 0.00000
13.00000 175.00000 0.00000
14.00000 175.00000 0.00000
15.00000 175.00000 0.00092
16.00000 175.00000 0.00051
17.00000 175.00000 0.00000
18.00000 175.00000 0.00000
19.00000 175.00000 0.00000
20.00000 175.00000 0.00000
21.00000 175.00000 0.00000
22.00000 175.00000 0.00000
23.00000 175.00000 0.00000
24.00000 175.00000 0.00000
25.00000 175.00000 0.00088
26.00000 175.00000 0.00051
27.00000 175.00000 0.00000
28.00000 175.00000 0.00000
29.00000 175.00000 0.00000
30.00000 175.00000 0.00000
31.00000 175.00000 0.00000
32.00000 175.00000 0.00000
33.00000 175.00000 0.00000
34.00000 175.00000 0.00000
35.00000 175.00000 0.00087
36.00000 175.00000 0.00057
37.00000 175.00000 0.00000
38.00000 175.00000 0.00000
39.00000 175.00000 0.00000
0.00000 176.00000 0.00000
1.00000 176.00000 0.00000
2.00000 176.00000 0.00000
3.00000 176.00000 0.00000
4.00000 176.00000 0.00000
5.00000 176.00000 0.00000
6.00000 176.00000 0.00092
7.00000 176.00000 0.00055
8.00000 176.00000 0.00000
9.00000 176.00000 0.00000
10.00000 176.00000 0.00000
11.00000 176.00000 0.00000
12.00000 176.00000 0.00000
13.00000 176.00000 0.00000
14.00000 176.00000 0.00000
15.00000 176.00000 0.00000
16.00000 176.00000 0.00092
17.00000 176.00000 0.00051
18.00000 176.00000 0.00000
19.00000 176.00000 0.00000
20.00000 176.00000 0.00000
21.00000 176.00000 0.00000
22.00000 176.00000 0.00000
23.00000 176.00000 0.00000
24.00000 176.00000 0.00000
25.00000 176.00000 0.00000
26.00000 176.00000 0.00088
27.00000 176.00000 0.00051
28.00000 176.00000 0.00000
29.00000 176.00000 0.00000
30.00000 176.00000 0.00000
31.00000 176.00000 0.00000
32.00000 176.00000 0.00000
33.00000 176.00000 0.00000
34.00000 176.00000 0.00000
35.00000 176.00000 0.00000
36.00000 176.00000 0.00087
37.00000 176.00000 0.00057
38.00000 176.00000 0.00000
39.00000 176.00000 0.00000
0.00000 177.00000 0.00000
1.00000 177.00000 0.00000
2.00000 177.00000 0.00000
3.00000 177.00000 0.00000
4.00000 177.00000 0.00000
5.00000 177.00000 0.00000
6.00000 177.00000 0.00000
7.00000 177.00000 0.00092
8.00000 177.00000 0.00055
9.00000 177.00000 0.00000
10.00000 177.00000 0.00000
11.00000 177.00000 0.00000
12.00000 177.00000 0.00000
13.00000 177.00000 0.00000
14.00000 177.00000 0.00000
15.00000 177.00000 0.00000
16.00000 177.00000 0.00000
17.00000 177.00000 0.00092
18.00000 177.00000 0.00051
19.00000 177.00000 0.00000
20.00000 177.00000 0.00000
21.00000 177.00000 0.00000
22.00000 177.00000 0.00000
23.00000 177.00000 0.00000
24.00000 177.00000 0.00000
25.00000 177.00000 0.00000
26.00000 177.00000 0.00000
27.00000 177.00000 0.00088
28.00000 177.00000 0.00051
29.00000 177.00000 0.00000
30.00000 177.00000 0.00000
31.00000 177.00000 0.00000
32.00000 177.00000 0.00000
33.00000 177.00000 0.00000
34.00000 177.00000 0.00000
35.00000 177.00000 0.00000
36.00000 177.00000 0.00000
37.00000 177.00000 0.00087
38.00000 177.00000 0.00057
39.00000 177.00000 0.00000
0.00000 178.00000 0.00000
1.00000 178.00000 0.00000
2.00000 178.00000 0.00000
3.00000 178.00000 0.00000
4.00000 178.00000 0.00000
5.00000 178.00000 0.00000
6.00000 178.00000 0.00000
7.00000 178.00000 0.00000
8.00000 178.00000 0.00092
9.00000 178.00000 0.00055
10.00000 178.00000 0.00000
11.00000 178.00000 0.00000
12.00000 178.00000 0.00000
13.00000 178.00000 0.00000
14.00000 178.00000 0.00000
15.00000 178.00000 0.00000
16.00000 178.00000 0.00000
17.00000 178.00000 0.00000
18.00000 178.00000 0.00092
19.00000 178.00000 0.00051
20.00000 178.00000 0.00000
21.00000 178.00000 0.00000
22.00000 178.00000 0.00000
23.00000 178.00000 0.00000
24.00000 178.00000 0.00000
25.00000 178.00000 0.00000
26.00000 178.00000 0.00000
27.00000 178.00000 0.00000
28.00000 178.00000 0.00088
29.00000 178.00000 0.00051
30.00000 178.00000 0.00000
31.00000 178.00000 0.00000
32.00000 178.00000 0.00000
33.00000 178.00000 0.00000
34.00000 178.00000 0.00000
35.00000 178.00000 0.00000
36.00000 178.00000 0.00000
37.00000 178.00000 0.00000
38.00000 178.00000 0.00087
39.00000 178.00000 0.00057
0.00000 179.00000 0.00057
1.00000 179.00000 0.00000
2.00000 179.00000 0.00000
3.00000 179.00000 0.00000
4.00000 179.00000 0.00000
5.00000 179.00000 0.00000
6.00000 179.00000 0.00000
7.00000 179.00000 0.00000
8.00000 179.00000 0.00000
9.00000 179.00000 0.00092
10.00000 179.00000 0.00055
11.00000 179.00000 0.00000
12.00000 179.00000 0.00000
13.00000 179.00000 0.00000
14.00000 179.00000 0.00000
15.00000 179.00000 0.00000
16.00000 179.00000 0.00000
17.00000 179.00000 0.00000
18.00000 179.00000 0.00000
19.00000 179.00000 0.00092
20.00000 179.00000 0.00051
21.00000 179.00000 0.00000
22.00000 179.00000 0.00000
23.00000 179.00000 0.00000
24.00000 179.00000 0.00000
25.00000 179.00000 0.00000
26.00000 179.00000 0.00000
27.00000 179.00000 0.00000
28.00000 179.00000 0.00000
29.00000 179.00000 0.00088
30.00000 179.00000 0.00051
31.00000 179.00000 0.00000
32.00000 179.00000 0.00000
33.00000 179.00000 0.00000
34.00000 179.00000 0.00000
35.00000 179.00000 0.00000
36.00000 179.00000 0.00000
37.00000 179.00000 0.00000
38.00000 179.00000 0.00000
39.00000 179.00000 0.00087
0.00000 180.00000 0.00087
1.00000 180.00000 0.00045
2.00000 180.00000 0.00000
3.00000 180.00000 0.00000
4.00000 180.00000 0.00000
5.00000 180.00000 0.00000
6.00000 180.00000 0.00000
7.00000 180.00000 0.00000
8.00000 180.00000 0.00000
9.00000 180.00000 0.00000
10.00000 180.00000 0.00092
11.00000 180.00000 0.00044
12.00000 180.00000 0.00000
13.00000 180.00000 0.00000
14.00000 180.00000 0.00000
15.00000 180.00000 0.00000
16.00000 180.00000 0.00000
17.00000 180.00000 0.00000
18.00000 180.00000 0.00000
19.00000 180.00000 0.00000
20.00000 180.00000 0.00092
21.00000 180.00000 0.00041
22.00000 180.00000 0.00000
23.00000 180.00000 0.00000
24.00000 180.00000 0.00000
25.00000 180.00000 0.00000
26.00000 180.00000 0.00000
27.00000 180.00000 0.00000
28.00000 180.00000 0.00000
29.00000 180.00000 0.00000
30.00000 180.00000 0.00088
31.00000 180.00000 0.00041
32.00000 180.00000 0.00000
33.00000 180.00000 0.00000
34.00000 180.00000 0.00000
35.00000 180.00000 0.00000
36.00000 180.00000 0.00000
37.00000 180.00000 0.00000
38.00000 180.00000 0.00000
39.00000 180.00000 0.00000
0.00000 181.00000 0.00000
1.00000 181.00000 0.00071
2.00000 181.00000 0.00042
3.00000 181.00000 0.00000
4.00000 181.00000 0.00000
5.00000 181.00000 0.00000
6.00000 181.00000 0.00000
7.00000 181.00000 0.00000
8.00000 181.00000 0.00000
9.00000 181.00000 0.00000
10.00000 181.00000 0.00000
11.00000 181.00000 0.00073
12.00000 181.00000 0.00040
13.00000 181.00000 0.00000
14.00000 181.00000 0.00000
15.00000 181.00000 0.00000
16.00000 181.00000 0.00000
17.00000 181.00000 0.00000
18.00000 181.00000 0.00000
19.00000 181.00000 0.00000
20.00000 181.00000 0.00000
21.00000 181.00000 0.00075
22.00000 181.00000 0.00037
23.00000 181.00000 0.00000
24.00000 181.00000 0.00000
25.00000 181.00000 0.00000
26.00000 181.00000 0.00000
27.00000 181.00000 0.00000
28.00000 181.00000 0.00000
29.00000 181.00000 0.00000
30.00000 181.00000 0.00000
31.00000 181.00000 0.00072
32.00000 181.00000 0.00037
33.00000 181.00000 0.00000
34.00000 181.00000 0.00000
35.00000 181.00000 0.00000
36.00000 181.00000 0.00000
37.00000 181.00000 0.00000
38.00000 181.00000 0.00000
39.00000 181.00000 0.00000
0.00000 182.00000 0.00000
1.00000 182.00000 0.00000
2.00000 182.00000 0.00065
3.00000 182.00000 0.00042
4.00000 182.00000 0.00000
5.00000 182.00000 0.00000
6.00000 182.00000 0.00000
7.00000 182.00000 0.00000
8.00000 182.00000 0.00000
9.00000 182.00000 0.00000
10.00000 182.00000 0.00000
11.00000 182.00000 0.00000
12.00000 182.00000 0.00067
13.00000 182.00000 0.00040
14.00000 182.00000 0.00000
15.00000 182.00000 0.00000
16.00000 182.00000 0.00000
17.00000 182.00000 0.00000
18.00000 182.00000 0.00000
19.00000 182.00000 0.00000
20.00000 182.00000 0.00000
21.00000 182.00000 0.00000
22.00000 182.00000 0.00068
23.00000 182.00000 0.00037
24.00000 182.00000 0.00000
25.00000 182.00000 0.00000
26.00000 182.00000 0.00000
27.00000 182.00000 0.00000
28.00000 182.00000 0.00000
29.00000 182.00000 0.00000
30.00000 182.00000 0.00000
31.00000 182.00000 0.00000
32.00000 182.00000 0.00065
33.00000 182.00000 0.00037
34.00000 182.00000 0.00000
35.00000 182.00000 0.00000
36.00000 182.00000 0.00000
37.00000 182.00000 0.00000
38.00000 182.00000 0.00000
39.00000 182.00000 0.00000
0.00000 183.00000 0.00000
1.00000 183.00000 0.00000
2.00000 183.00000 0.00000
3.00000 183.00000 0.00065
4.00000 183.00000 0.00042
5.00000 183.00000 0.00000
6.00000 183.00000 0.00000
7.00000 183.00000 0.00000
8.00000 183.00000 0.00000
9.00000 183.00000 0.00000
10.00000 183.00000 0.00000
11.00000 183.00000 0.00000
12.00000 183.00000 0.00000
13.00000 183.00000 0.00067
14.00000 183.00000 0.00040
15.00000 183.00000 0.00000
16.00000 183.00000 0.00000
17.00000 183.00000 0.00000
18.00000 183.00000 0.00000
19.00000 183.00000 0.00000
20.00000 183.00000 0.00000
21.00000 183.00000 0.00000
22.00000 183.00000 0.00000
23.00000 183.00000 0.00068
24.00000 183.00000 0.00037
25.00000 183.00000 0.00000
26.00000 183.00000 0.00000
27.00000 183.00000 0.00000
28.00000 183.00000 0.00000
29.00000 183.00000 0.00000
30.00000 183.00000 0.00000
31.00000 183.00000 0.00000
32.00000 183.00000 0.00000
33.00000 183.00000 0.00065
34.00000 183.00000 0.00037
35.00000 183.00000 0.00000
36.00000 183.00000 0.00000
37.00000 183.00000 0.00000
38.00000 183.00000 0.00000
39.00000 183.00000 0.00000
0.00000 184.00000 0.00000
1.00000 184.00000 0.00000
2.00000 184.00000 0.00000
3.00000 184.00000 0.00000
4.00000 184.00000 0.00065
5.00000 184.00000 0.00042
6.00000 184.00000 0.00000
7.00000 184.00000 0.00000
8.00000 184.00000 0.00000
9.00000 184.00000 0.00000
10.00000 184.00000 0.00000
11.00000 184.00000 0.00000
12.00000 184.00000 0.00000
13.00000 184.00000 0.00000
14.00000 184.00000 0.00067
15.00000 184.00000 0.00040
16.00000 184.00000 0.00000
17.00000 184.00000 0.00000
18.00000 184.00000 0.00000
19.00000 184.00000 0.00000
20.00000 184.00000 0.00000
21.00000 184.00000 0.00000
22.00000 184.00000 0.00000
23.00000 184.00000 0.00000
24.00000 184.00000 0.00068
25.00000 184.00000 0.00037
26.00000 184.00000 0.00000
27.00000 184.00000 0.00000
28.00000 184.00000 0.00000
29.00000 184.00000 0.00000
30.00000 184.00000 0.00000
31.00000 184.00000 0.00000
32.00000 184.00000 0.00000
33.00000 184.00000 0.00000
34.00000 184.00000 0.00065
35.00000 184.00000 0.00037
36.00000 184.00000 0.00000
37.00000 184.00000 0.00000
38.00000 184.00000 0.00000
39.00000 184.00000 0.00000
0.00000 185.00000 0.00000
1.00000 185.00000 0.00000
2.00000 185.00000 0.00000
3.00000 185.00000 0.00000
4.00000 185.00000 0.00000
5.00000 185.00000 0.00065
6.00000 185.00000 0.00042
7.00000 185.00000 0.00000
8.00000 185.00000 0.00000
9.00000 185.00000 0.00000
10.00000 185.00000 0.00000
11.00000 185.00000 0.00000
12.00000 185.00000 0.00000
13.00000 185.00000 0.00000
14.00000 185.00000 0.00000
15.00000 185.00000 0.00067
16.00000 185.00000 0.00040
17.00000 185.00000 0.00000
18.00000 185.00000 0.00000
19.00000 185.00000 0.00000
20.00000 185.00000 0.00000
21.00000 185.00000 0.00000
22.00000 185.00000 0.00000
23.00000 185.00000 0.00000
24.00000 185.00000 0.00000
25.00000 185.00000 0.00068
26.00000 185.00000 0.00037
27.00000 185.00000 0.00000
28.00000 185.00000 0.00000
29.00000 185.00000 0.00000
30.00000 185.00000 0.00000
31.00000 185.00000 0.00000
32.00000 185.00000 0.00000
33.00000 185.00000 0.00000
34.00000 185.00000 0.00000
35.00000 185.00000 0.00065
36.00000 185.00000 0.00037
37.00000 185.00000 0.00000
38.00000 185.00000 0.00000
39.00000 185.00000 0.00000
0.00000 186.00000 0.00000
1.00000 186.00000 0.00000
2.00000 186.00000 0.00000
3.00000 186.00000 0.00000
4.00000 186.00000 0.00000
5.00000 186.00000 0.00000
6.00000 186.00000 0.00065
7.00000 186.00000 0.00042
8.00000 186.00000 0.00000
9.00000 186.00000 0.00000
10.00000 186.00000 0.00000
11.00000 186.00000 0.00000
12.00000 186.00000 0.00000
13.00000 186.00000 0.00000
14.00000 186.00000 0.00000
15.00000 186.00000 0.00000
16.00000 186.00000 0.00067
17.00000 186.00000 0.00040
18.00000 186.00000 0.00000
19.00000 186.00000 0.00000
20.00000 186.00000 0.00000
21.00000 186.00000 0.00000
22.00000 186.00000 0.00000
23.00000 186.00000 0.00000
24.00000 186.00000 0.00000
25.00000 186.00000 0.00000
26.00000 186.00000 0.00068
27.00000 186.00000 0.00037
28.00000 186.00000 0.00000
29.00000 186.00000 0.00000
30.00000 186.00000 0.00000
31.00000 186.00000 0.00000
32.00000 186.00000 0.00000
33.00000 186.00000 0.00000
34.00000 186.00000 0.00000
35.00000 186.00000 0.00000
36.00000 186.00000 0.00065
37.00000 186.00000 0.00037
38.00000 186.00000 0.00000
39.00000 186.00000 0.00000
0.00000 187.00000 0.00000
1.00000 187.00000 0.00000
2.00000 187.00000 0.00000
3.00000 187.00000 0.00000
4.00000 187.00000 0.00000
5.00000 187.00000 0.00000
6.00000 187.00000 0.00000
7.00000 187.00000 0.00065
8.00000 187.00000 0.00042
9.00000 187.00000 0.00000
10.00000 187.00000 0.00000
11.00000 187.00000 0.00000
12.00000 187.00000 0.00000
13.00000 187.00000 0.00000
14.00000 187.00000 0.00000
15.00000 187.00000 0.00000
16.00000 187.00000 0.00000
17.00000 187.00000 0.00067
18.00000 187.00000 0.00040
19.00000 187.00000 0.00000
20.00000 187.00000 0.00000
21.00000 187.00000 0.00000
22.00000 187.00000 0.00000
23.00000 187.00000 0.00000
24.00000 187.00000 0.00000
25.00000 187.00000 0.00000
26.00000 187.00000 0.00000
27.00000 187.00000 0.00068
28.00000 187.00000 0.00037
29.00000 187.00000 0.00000
30.00000 187.00000 0.00000
31.00000 187.00000 0.00000
32.00000 187.00000 0.00000
33.00000 187.00000 0.00000
34.00000 187.00000 0.00000
35.00000 187.00000 0.00000
36.00000 187.00000 0.00000
37.00000 187.00000 0.00065
38.00000 187.00000 0.00037
39.00000 187.00000 0.00000
0.00000 188.00000 0.00000
1.00000 188.00000 0.00000
2.00000 188.00000 0.00000
3.00000 188.00000 0.00000
4.00000 188.00000 0.00000
5.00000 188.00000 0.00000
6.00000 188.00000 0.00000
7.00000 188.00000 0.00000
8.00000 188.00000 0.00065
9.00000 188.00000 0.00042
10.00000 188.00000 0.00000
11.00000 188.00000 0.00000
12.00000 188.00000 0.00000
13.00000 188.00000 0.00000
14.00000 188.00000 0.00000
15.00000 188.00000 0.00000
16.00000 188.00000 0.00000
17.00000 188.00000 0.00000
18.00000 188.00000 0.00067
19.00000 188.00000 0.00040
20.00000 188.00000 0.00000
21.00000 188.00000 0.00000
22.00000 188.00000 0.00000
23.00000 188.00000 0.00000
24.00000 188.00000 0.00000
25.00000 188.00000 0.00000
26.00000 188.00000 0.00000
27.00000 188.00000 0.00000
28.00000 188.00000 0.00068
29.00000 188.00000 0.00037
30.00000 188.00000 0.00000
31.00000 188.00000 0.00000
32.00000 188.00000 0.00000
33.00000 188.00000 0.00000
34.00000 188.00000 0.00000
35.00000 188.00000 0.00000
36.00000 188.00000 0.00000
37.00000 188.00000 0.00000
38.00000 188.00000 0.00065
39.00000 188.00000 0.00037
0.00000 189.00000 0.00101
1.00000 189.00000 0.00030
2.00000 189.00000 0.00000
3.00000 189.00000 0.00000
4.00000 189.00000 0.00000
5.00000 189.00000 0.00000
6.00000 189.00000 0.00000
7.00000 189.00000 0.00000
8.00000 189.00000 0.00000
9.00000 189.00000 0.00065
10.00000 189.00000 0.00107
11.00000 189.00000 0.00035
12.00000 189.00000 0.00000
13.00000 189.00000 0.00000
14.00000 189.00000 0.00000
15.00000 189.00000 0.00000
16.00000 189.00000 0.00000
17.00000 189.00000 0.00000
18.00000 189.00000 0.00000
19.00000 189.00000 0.00067
20.00000 189.00000 0.00107
21.00000 189.00000 0.00033
22.00000 189.00000 0.00000
23.00000 189.00000 0.00000
24.00000 189.00000 0.00000
25.00000 189.00000 0.00000
26.00000 189.00000 0.00000
27.00000 189.00000 0.00000
28.00000 189.00000 0.00000
29.00000 189.00000 0.00068
30.00000 189.00000 0.00105
31.00000 189.00000 0.00029
32.00000 189.00000 0.00000
33.00000 189.00000 0.00000
34.00000 189.00000 0.00000
35.00000 189.00000 0.00000
36.00000 189.00000 0.00000
37.00000 189.00000 0.00000
38.00000 189.00000 0.00000
39.00000 189.00000 0.00065


==> RevisionFigures/data/case2_qaoi_matrix_02.csv <==
0.00000 1.00000 0.00000
1.00000 1.00000 0.00108
2.00000 1.00000 0.02118
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.09114
12.00000 1.00000 0.22079
13.00000 1.00000 0.00000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.51484
22.00000 1.00000 0.74326
23.00000 1.00000 0.00000
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.74355
32.00000 1.00000 0.79473
33.00000 1.00000 0.00000
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
0.00000 2.00000 0.00000
1.00000 2.00000 0.00000
2.00000 2.00000 0.00108
3.00000 2.00000 0.02118
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.01860
13.00000 2.00000 0.22079
14.00000 2.00000 0.00000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.10967
23.00000 2.00000 0.74326
24.00000 2.00000 0.00000
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.15032
33.00000 2.00000 0.79473
34.00000 2.00000 0.00000
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
0.00000 3.00000 0.00000
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.00108
4.00000 3.00000 0.02118
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.01860
14.00000 3.00000 0.22079
15.00000 3.00000 0.00000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.10967
24.00000 3.00000 0.74326
25.00000 3.00000 0.00000
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.15032
34.00000 3.00000 0.79473
35.00000 3.00000 0.00000
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
0.00000 4.00000 0.00000
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.00108
5.00000 4.00000 0.02118
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.01860
15.00000 4.00000 0.22079
16.00000 4.00000 0.00000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.10967
25.00000 4.00000 0.74326
26.00000 4.00000 0.00000
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.15032
35.00000 4.00000 0.79473
36.00000 4.00000 0.00000
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
0.00000 5.00000 0.00000
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.00108
6.00000 5.00000 0.02118
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.01860
16.00000 5.00000 0.22079
17.00000 5.00000 0.00000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.10967
26.00000 5.00000 0.74326
27.00000 5.00000 0.00000
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.15032
36.00000 5.00000 0.79473
37.00000 5.00000 0.00000
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
0.00000 6.00000 0.00000
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.00108
7.00000 6.00000 0.02118
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.01860
17.00000 6.00000 0.22079
18.00000 6.00000 0.00000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.10967
27.00000 6.00000 0.74326
28.00000 6.00000 0.00000
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.15032
37.00000 6.00000 0.79473
38.00000 6.00000 0.00000
39.00000 6.00000 0.00000
0.00000 7.00000 0.00000
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.00108
8.00000 7.00000 0.02118
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.01860
18.00000 7.00000 0.22079
19.00000 7.00000 0.00000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.10967
28.00000 7.00000 0.74326
29.00000 7.00000 0.00000
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.15032
38.00000 7.00000 0.79473
39.00000 7.00000 0.00000
0.00000 8.00000 0.00000
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.00108
9.00000 8.00000 0.02118
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.01860
19.00000 8.00000 0.22079
20.00000 8.00000 0.00000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.10967
29.00000 8.00000 0.74326
30.00000 8.00000 0.00000
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.15032
39.00000 8.00000 0.79473
0.00000 9.00000 0.79473
1.00000 9.00000 0.00000
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.00108
10.00000 9.00000 0.02118
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.01860
20.00000 9.00000 0.22079
21.00000 9.00000 0.00000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.10967
30.00000 9.00000 0.74326
31.00000 9.00000 0.00000
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.15032
0.00000 10.00000 0.15032
1.00000 10.00000 0.79471
2.00000 10.00000 0.00000
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.00108
11.00000 10.00000 0.01076
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.01860
21.00000 10.00000 0.04620
22.00000 10.00000 0.00000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.10967
31.00000 10.00000 0.17729
32.00000 10.00000 0.00000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
0.00000 11.00000 0.00000
1.00000 11.00000 0.15031
2.00000 11.00000 0.77732
3.00000 11.00000 0.00000
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.00043
12.00000 11.00000 0.00219
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.00372
22.00000 11.00000 0.00921
23.00000 11.00000 0.00000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.02183
32.00000 11.00000 0.03552
33.00000 11.00000 0.00000
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
0.00000 12.00000 0.00000
1.00000 12.00000 0.00000
2.00000 12.00000 0.14678
3.00000 12.00000 0.77732
4.00000 12.00000 0.00000
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.00010
13.00000 12.00000 0.00219
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.00076
23.00000 12.00000 0.00921
24.00000 12.00000 0.00000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.00439
33.00000 12.00000 0.03552
34.00000 12.00000 0.00000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
0.00000 13.00000 0.00000
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.14678
4.00000 13.00000 0.77732
5.00000 13.00000 0.00000
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.00010
14.00000 13.00000 0.00219
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.00076
24.00000 13.00000 0.00921
25.00000 13.00000 0.00000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.00439
34.00000 13.00000 0.03552
35.00000 13.00000 0.00000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
0.00000 14.00000 0.00000
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.14678
5.00000 14.00000 0.77732
6.00000 14.00000 0.00000
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.00010
15.00000 14.00000 0.00219
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.00076
25.00000 14.00000 0.00921
26.00000 14.00000 0.00000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.00439
35.00000 14.00000 0.03552
36.00000 14.00000 0.00000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
0.00000 15.00000 0.00000
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.14678
6.00000 15.00000 0.77732
7.00000 15.00000 0.00000
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.00010
16.00000 15.00000 0.00219
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.00076
26.00000 15.00000 0.00921
27.00000 15.00000 0.00000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.00439
36.00000 15.00000 0.03552
37.00000 15.00000 0.00000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
0.00000 16.00000 0.00000
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.14678
7.00000 16.00000 0.77732
8.00000 16.00000 0.00000
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.00010
17.00000 16.00000 0.00219
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.00076
27.00000 16.00000 0.00921
28.00000 16.00000 0.00000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.00439
37.00000 16.00000 0.03552
38.00000 16.00000 0.00000
39.00000 16.00000 0.00000
0.00000 17.00000 0.00000
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.14678
8.00000 17.00000 0.77732
9.00000 17.00000 0.00000
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.00010
18.00000 17.00000 0.00219
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.00076
28.00000 17.00000 0.00921
29.00000 17.00000 0.00000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.00439
38.00000 17.00000 0.03552
39.00000 17.00000 0.00000
0.00000 18.00000 0.00000
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.14678
9.00000 18.00000 0.77732
10.00000 18.00000 0.00000
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.00010
19.00000 18.00000 0.00219
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.00076
29.00000 18.00000 0.00921
30.00000 18.00000 0.00000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.00439
39.00000 18.00000 0.03552
0.00000 19.00000 0.03552
1.00000 19.00000 0.00000
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.14678
10.00000 19.00000 0.77732
11.00000 19.00000 0.00000
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.00010
20.00000 19.00000 0.00219
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.00076
30.00000 19.00000 0.00921
31.00000 19.00000 0.00000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.00439
0.00000 20.00000 0.00439
1.00000 20.00000 0.03467
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.14678
11.00000 20.00000 0.71347
12.00000 20.00000 0.00000
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.00010
21.00000 20.00000 0.00045
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.00076
31.00000 20.00000 0.00186
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
0.00000 21.00000 0.00000
1.00000 21.00000 0.00421
2.00000 21.00000 0.03444
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.13416
12.00000 21.00000 0.60733
13.00000 21.00000 0.00000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.00002
22.00000 21.00000 0.00008
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.00016
32.00000 21.00000 0.00037
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
0.00000 22.00000 0.00000
1.00000 22.00000 0.00000
2.00000 22.00000 0.00417
3.00000 22.00000 0.03444
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.11320
13.00000 22.00000 0.60733
14.00000 22.00000 0.00000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.00000
23.00000 22.00000 0.00008
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.00004
33.00000 22.00000 0.00037
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
0.00000 23.00000 0.00000
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.00417
4.00000 23.00000 0.03444
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.11320
14.00000 23.00000 0.60733
15.00000 23.00000 0.00000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.00000
24.00000 23.00000 0.00008
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.00004
34.00000 23.00000 0.00037
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.00417
5.00000 24.00000 0.03444
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.11320
15.00000 24.00000 0.60733
16.00000 24.00000 0.00000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.00000
25.00000 24.00000 0.00008
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.00004
35.00000 24.00000 0.00037
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.00417
6.00000 25.00000 0.03444
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.11320
16.00000 25.00000 0.60733
17.00000 25.00000 0.00000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.00000
26.00000 25.00000 0.00008
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.00004
36.00000 25.00000 0.00037
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.00417
7.00000 26.00000 0.03444
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.11320
17.00000 26.00000 0.60733
18.00000 26.00000 0.00000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.00000
27.00000 26.00000 0.00008
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.00004
37.00000 26.00000 0.00037
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.00417
8.00000 27.00000 0.03444
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.11320
18.00000 27.00000 0.60733
19.00000 27.00000 0.00000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.00000
28.00000 27.00000 0.00008
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.00004
38.00000 27.00000 0.00037
39.00000 27.00000 0.00000
0.00000 28.00000 0.00000
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.00417
9.00000 28.00000 0.03444
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.11320
19.00000 28.00000 0.60733
20.00000 28.00000 0.00000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.00000
29.00000 28.00000 0.00008
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.00004
39.00000 28.00000 0.00037
0.00000 29.00000 0.00037
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.00417
10.00000 29.00000 0.03444
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.11320
20.00000 29.00000 0.60733
21.00000 29.00000 0.00000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.00000
30.00000 29.00000 0.00008
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.00004
0.00000 30.00000 0.00004
1.00000 30.00000 0.00036
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.00417
11.00000 30.00000 0.03215
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.11320
21.00000 30.00000 0.35195
22.00000 30.00000 0.00000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.00000
31.00000 30.00000 0.00001
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.00003
2.00000 31.00000 0.00036
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.00378
12.00000 31.00000 0.02298
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.06423
22.00000 31.00000 0.10969
23.00000 31.00000 0.00000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.00000
28.00000 31.00000 0.00000
29.00000 31.00000 0.00000
30.00000 31.00000 0.00000
31.00000 31.00000 0.00000
32.00000 31.00000 0.00000
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.00003
3.00000 32.00000 0.00036
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.00237
13.00000 32.00000 0.02298
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.01962
23.00000 32.00000 0.10969
24.00000 32.00000 0.00000
25.00000 32.00000 0.00000
26.00000 32.00000 0.00000
27.00000 32.00000 0.00000
28.00000 32.00000 0.00000
29.00000 32.00000 0.00000
30.00000 32.00000 0.00000
31.00000 32.00000 0.00000
32.00000 32.00000 0.00000
33.00000 32.00000 0.00000
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.00003
4.00000 33.00000 0.00036
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.00237
14.00000 33.00000 0.02298
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00000
23.00000 33.00000 0.01962
24.00000 33.00000 0.10969
25.00000 33.00000 0.00000
26.00000 33.00000 0.00000
27.00000 33.00000 0.00000
28.00000 33.00000 0.00000
29.00000 33.00000 0.00000
30.00000 33.00000 0.00000
31.00000 33.00000 0.00000
32.00000 33.00000 0.00000
33.00000 33.00000 0.00000
34.00000 33.00000 0.00000
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.00003
5.00000 34.00000 0.00036
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.00237
15.00000 34.00000 0.02298
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00000
24.00000 34.00000 0.01962
25.00000 34.00000 0.10969
26.00000 34.00000 0.00000
27.00000 34.00000 0.00000
28.00000 34.00000 0.00000
29.00000 34.00000 0.00000
30.00000 34.00000 0.00000
31.00000 34.00000 0.00000
32.00000 34.00000 0.00000
33.00000 34.00000 0.00000
34.00000 34.00000 0.00000
35.00000 34.00000 0.00000
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.00003
6.00000 35.00000 0.00036
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.00237
16.00000 35.00000 0.02298
17.00000 35.00000 0.00000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00000
25.00000 35.00000 0.01962
26.00000 35.00000 0.10969
27.00000 35.00000 0.00000
28.00000 35.00000 0.00000
29.00000 35.00000 0.00000
30.00000 35.00000 0.00000
31.00000 35.00000 0.00000
32.00000 35.00000 0.00000
33.00000 35.00000 0.00000
34.00000 35.00000 0.00000
35.00000 35.00000 0.00000
36.00000 35.00000 0.00000
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.00003
7.00000 36.00000 0.00036
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.00237
17.00000 36.00000 0.02298
18.00000 36.00000 0.00000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00000
26.00000 36.00000 0.01962
27.00000 36.00000 0.10969
28.00000 36.00000 0.00000
29.00000 36.00000 0.00000
30.00000 36.00000 0.00000
31.00000 36.00000 0.00000
32.00000 36.00000 0.00000
33.00000 36.00000 0.00000
34.00000 36.00000 0.00000
35.00000 36.00000 0.00000
36.00000 36.00000 0.00000
37.00000 36.00000 0.00000
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.00003
8.00000 37.00000 0.00036
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.00237
18.00000 37.00000 0.02298
19.00000 37.00000 0.00000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.00000
27.00000 37.00000 0.01962
28.00000 37.00000 0.10969
29.00000 37.00000 0.00000
30.00000 37.00000 0.00000
31.00000 37.00000 0.00000
32.00000 37.00000 0.00000
33.00000 37.00000 0.00000
34.00000 37.00000 0.00000
35.00000 37.00000 0.00000
36.00000 37.00000 0.00000
37.00000 37.00000 0.00000
38.00000 37.00000 0.00000
39.00000 37.00000 0.00000
0.00000 38.00000 0.00000
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.00003
9.00000 38.00000 0.00036
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.00237
19.00000 38.00000 0.02298
20.00000 38.00000 0.00000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00000
26.00000 38.00000 0.00000
27.00000 38.00000 0.00000
28.00000 38.00000 0.01962
29.00000 38.00000 0.10969
30.00000 38.00000 0.00000
31.00000 38.00000 0.00000
32.00000 38.00000 0.00000
33.00000 38.00000 0.00000
34.00000 38.00000 0.00000
35.00000 38.00000 0.00000
36.00000 38.00000 0.00000
37.00000 38.00000 0.00000
38.00000 38.00000 0.00000
39.00000 38.00000 0.00000
0.00000 39.00000 0.00000
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.00003
10.00000 39.00000 0.00036
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.00237
20.00000 39.00000 0.02298
21.00000 39.00000 0.00000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00000
27.00000 39.00000 0.00000
28.00000 39.00000 0.00000
29.00000 39.00000 0.01962
30.00000 39.00000 0.10969
31.00000 39.00000 0.00000
32.00000 39.00000 0.00000
33.00000 39.00000 0.00000
34.00000 39.00000 0.00000
35.00000 39.00000 0.00000
36.00000 39.00000 0.00000
37.00000 39.00000 0.00000
38.00000 39.00000 0.00000
39.00000 39.00000 0.00000
0.00000 40.00000 0.00000
1.00000 40.00000 0.00000
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.00003
11.00000 40.00000 0.00026
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.00237
21.00000 40.00000 0.01064
22.00000 40.00000 0.00000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00000
28.00000 40.00000 0.00000
29.00000 40.00000 0.00000
30.00000 40.00000 0.01962
31.00000 40.00000 0.04540
32.00000 40.00000 0.00000
33.00000 40.00000 0.00000
34.00000 40.00000 0.00000
35.00000 40.00000 0.00000
36.00000 40.00000 0.00000
37.00000 40.00000 0.00000
38.00000 40.00000 0.00000
39.00000 40.00000 0.00000
0.00000 41.00000 0.00000
1.00000 41.00000 0.00000
2.00000 41.00000 0.00000
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.00002
12.00000 41.00000 0.00018
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.00098
22.00000 41.00000 0.00419
23.00000 41.00000 0.00000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00000
29.00000 41.00000 0.00000
30.00000 41.00000 0.00000
31.00000 41.00000 0.00802
32.00000 41.00000 0.01158
33.00000 41.00000 0.00000
34.00000 41.00000 0.00000
35.00000 41.00000 0.00000
36.00000 41.00000 0.00000
37.00000 41.00000 0.00000
38.00000 41.00000 0.00000
39.00000 41.00000 0.00000
0.00000 42.00000 0.00000
1.00000 42.00000 0.00000
2.00000 42.00000 0.00000
3.00000 42.00000 0.00000
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.00001
13.00000 42.00000 0.00018
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.00033
23.00000 42.00000 0.00419
24.00000 42.00000 0.00000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00000
30.00000 42.00000 0.00000
31.00000 42.00000 0.00000
32.00000 42.00000 0.00200
33.00000 42.00000 0.01158
34.00000 42.00000 0.00000
35.00000 42.00000 0.00000
36.00000 42.00000 0.00000
37.00000 42.00000 0.00000
38.00000 42.00000 0.00000
39.00000 42.00000 0.00000
0.00000 43.00000 0.00000
1.00000 43.00000 0.00000
2.00000 43.00000 0.00000
3.00000 43.00000 0.00000
4.00000 43.00000 0.00000
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.00001
14.00000 43.00000 0.00018
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.00033
24.00000 43.00000 0.00419
25.00000 43.00000 0.00000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00000
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.00200
34.00000 43.00000 0.01158
35.00000 43.00000 0.00000
36.00000 43.00000 0.00000
37.00000 43.00000 0.00000
38.00000 43.00000 0.00000
39.00000 43.00000 0.00000
0.00000 44.00000 0.00000
1.00000 44.00000 0.00000
2.00000 44.00000 0.00000
3.00000 44.00000 0.00000
4.00000 44.00000 0.00000
5.00000 44.00000 0.00000
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.00001
15.00000 44.00000 0.00018
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.00033
25.00000 44.00000 0.00419
26.00000 44.00000 0.00000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.00200
35.00000 44.00000 0.01158
36.00000 44.00000 0.00000
37.00000 44.00000 0.00000
38.00000 44.00000 0.00000
39.00000 44.00000 0.00000
0.00000 45.00000 0.00000
1.00000 45.00000 0.00000
2.00000 45.00000 0.00000
3.00000 45.00000 0.00000
4.00000 45.00000 0.00000
5.00000 45.00000 0.00000
6.00000 45.00000 0.00000
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.00001
16.00000 45.00000 0.00018
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.00033
26.00000 45.00000 0.00419
27.00000 45.00000 0.00000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.00200
36.00000 45.00000 0.01158
37.00000 45.00000 0.00000
38.00000 45.00000 0.00000
39.00000 45.00000 0.00000
0.00000 46.00000 0.00000
1.00000 46.00000 0.00000
2.00000 46.00000 0.00000
3.00000 46.00000 0.00000
4.00000 46.00000 0.00000
5.00000 46.00000 0.00000
6.00000 46.00000 0.00000
7.00000 46.00000 0.00000
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.00001
17.00000 46.00000 0.00018
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.00033
27.00000 46.00000 0.00419
28.00000 46.00000 0.00000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.00200
37.00000 46.00000 0.01158
38.00000 46.00000 0.00000
39.00000 46.00000 0.00000
0.00000 47.00000 0.00000
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.00000
4.00000 47.00000 0.00000
5.00000 47.00000 0.00000
6.00000 47.00000 0.00000
7.00000 47.00000 0.00000
8.00000 47.00000 0.00000
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.00001
18.00000 47.00000 0.00018
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.00033
28.00000 47.00000 0.00419
29.00000 47.00000 0.00000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.00200
38.00000 47.00000 0.01158
39.00000 47.00000 0.00000
0.00000 48.00000 0.00000
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00000
4.00000 48.00000 0.00000
5.00000 48.00000 0.00000
6.00000 48.00000 0.00000
7.00000 48.00000 0.00000
8.00000 48.00000 0.00000
9.00000 48.00000 0.00000
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.00001
19.00000 48.00000 0.00018
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.00033
29.00000 48.00000 0.00419
30.00000 48.00000 0.00000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.00200
39.00000 48.00000 0.01158
0.00000 49.00000 0.01158
1.00000 49.00000 0.00000
2.00000 49.00000 0.00000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00000
5.00000 49.00000 0.00000
6.00000 49.00000 0.00000
7.00000 49.00000 0.00000
8.00000 49.00000 0.00000
9.00000 49.00000 0.00000
10.00000 49.00000 0.00000
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.00001
20.00000 49.00000 0.00018
21.00000 49.00000 0.00000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.00033
30.00000 49.00000 0.00419
31.00000 49.00000 0.00000
32.00000 49.00000 0.00000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.00200
0.00000 50.00000 0.00200
1.00000 50.00000 0.01158
2.00000 50.00000 0.00000
3.00000 50.00000 0.00000
4.00000 50.00000 0.00000
5.00000 50.00000 0.00000
6.00000 50.00000 0.00000
7.00000 50.00000 0.00000
8.00000 50.00000 0.00000
9.00000 50.00000 0.00000
10.00000 50.00000 0.00000
11.00000 50.00000 0.00000
12.00000 50.00000 0.00000
13.00000 50.00000 0.00000
14.00000 50.00000 0.00000
15.00000 50.00000 0.00000
16.00000 50.00000 0.00000
17.00000 50.00000 0.00000
18.00000 50.00000 0.00000
19.00000 50.00000 0.00000
20.00000 50.00000 0.00001
21.00000 50.00000 0.00007
22.00000 50.00000 0.00000
23.00000 50.00000 0.00000
24.00000 50.00000 0.00000
25.00000 50.00000 0.00000
26.00000 50.00000 0.00000
27.00000 50.00000 0.00000
28.00000 50.00000 0.00000
29.00000 50.00000 0.00000
30.00000 50.00000 0.00033
31.00000 50.00000 0.00099
32.00000 50.00000 0.00000
33.00000 50.00000 0.00000
34.00000 50.00000 0.00000
35.00000 50.00000 0.00000
36.00000 50.00000 0.00000
37.00000 50.00000 0.00000
38.00000 50.00000 0.00000
39.00000 50.00000 0.00000
0.00000 51.00000 0.00000
1.00000 51.00000 0.00200
2.00000 51.00000 0.01158
3.00000 51.00000 0.00000
4.00000 51.00000 0.00000
5.00000 51.00000 0.00000
6.00000 51.00000 0.00000
7.00000 51.00000 0.00000
8.00000 51.00000 0.00000
9.00000 51.00000 0.00000
10.00000 51.00000 0.00000
11.00000 51.00000 0.00000
12.00000 51.00000 0.00000
13.00000 51.00000 0.00000
14.00000 51.00000 0.00000
15.00000 51.00000 0.00000
16.00000 51.00000 0.00000
17.00000 51.00000 0.00000
18.00000 51.00000 0.00000
19.00000 51.00000 0.00000
20.00000 51.00000 0.00000
21.00000 51.00000 0.00001
22.00000 51.00000 0.00002
23.00000 51.00000 0.00000
24.00000 51.00000 0.00000
25.00000 51.00000 0.00000
26.00000 51.00000 0.00000
27.00000 51.00000 0.00000
28.00000 51.00000 0.00000
29.00000 51.00000 0.00000
30.00000 51.00000 0.00000
31.00000 51.00000 0.00007
32.00000 51.00000 0.00054
33.00000 51.00000 0.00000
34.00000 51.00000 0.00000
35.00000 51.00000 0.00000
36.00000 51.00000 0.00000
37.00000 51.00000 0.00000
38.00000 51.00000 0.00000
39.00000 51.00000 0.00000
0.00000 52.00000 0.00000
1.00000 52.00000 0.00000
2.00000 52.00000 0.00200
3.00000 52.00000 0.01158
4.00000 52.00000 0.00000
5.00000 52.00000 0.00000
6.00000 52.00000 0.00000
7.00000 52.00000 0.00000
8.00000 52.00000 0.00000
9.00000 52.00000 0.00000
10.00000 52.00000 0.00000
11.00000 52.00000 0.00000
12.00000 52.00000 0.00000
13.00000 52.00000 0.00000
14.00000 52.00000 0.00000
15.00000 52.00000 0.00000
16.00000 52.00000 0.00000
17.00000 52.00000 0.00000
18.00000 52.00000 0.00000
19.00000 52.00000 0.00000
20.00000 52.00000 0.00000
21.00000 52.00000 0.00000
22.00000 52.00000 0.00000
23.00000 52.00000 0.00002
24.00000 52.00000 0.00000
25.00000 52.00000 0.00000
26.00000 52.00000 0.00000
27.00000 52.00000 0.00000
28.00000 52.00000 0.00000
29.00000 52.00000 0.00000
30.00000 52.00000 0.00000
31.00000 52.00000 0.00000
32.00000 52.00000 0.00003
33.00000 52.00000 0.00054
34.00000 52.00000 0.00000
35.00000 52.00000 0.00000
36.00000 52.00000 0.00000
37.00000 52.00000 0.00000
38.00000 52.00000 0.00000
39.00000 52.00000 0.00000
0.00000 53.00000 0.00000
1.00000 53.00000 0.00000
2.00000 53.00000 0.00000
3.00000 53.00000 0.00200
4.00000 53.00000 0.01158
5.00000 53.00000 0.00000
6.00000 53.00000 0.00000
7.00000 53.00000 0.00000
8.00000 53.00000 0.00000
9.00000 53.00000 0.00000
10.00000 53.00000 0.00000
11.00000 53.00000 0.00000
12.00000 53.00000 0.00000
13.00000 53.00000 0.00000
14.00000 53.00000 0.00000
15.00000 53.00000 0.00000
16.00000 53.00000 0.00000
17.00000 53.00000 0.00000
18.00000 53.00000 0.00000
19.00000 53.00000 0.00000
20.00000 53.00000 0.00000
21.00000 53.00000 0.00000
22.00000 53.00000 0.00000
23.00000 53.00000 0.00000
24.00000 53.00000 0.00002
25.00000 53.00000 0.00000
26.00000 53.00000 0.00000
27.00000 53.00000 0.00000
28.00000 53.00000 0.00000
29.00000 53.00000 0.00000
30.00000 53.00000 0.00000
31.00000 53.00000 0.00000
32.00000 53.00000 0.00000
33.00000 53.00000 0.00003
34.00000 53.00000 0.00054
35.00000 53.00000 0.00000
36.00000 53.00000 0.00000
37.00000 53.00000 0.00000
38.00000 53.00000 0.00000
39.00000 53.00000 0.00000
0.00000 54.00000 0.00000
1.00000 54.00000 0.00000
2.00000 54.00000 0.00000
3.00000 54.00000 0.00000
4.00000 54.00000 0.00200
5.00000 54.00000 0.01158
6.00000 54.00000 0.00000
7.00000 54.00000 0.00000
8.00000 54.00000 0.00000
9.00000 54.00000 0.00000
10.00000 54.00000 0.00000
11.00000 54.00000 0.00000
12.00000 54.00000 0.00000
13.00000 54.00000 0.00000
14.00000 54.00000 0.00000
15.00000 54.00000 0.00000
16.00000 54.00000 0.00000
17.00000 54.00000 0.00000
18.00000 54.00000 0.00000
19.00000 54.00000 0.00000
20.00000 54.00000 0.00000
21.00000 54.00000 0.00000
22.00000 54.00000 0.00000
23.00000 54.00000 0.00000
24.00000 54.00000 0.00000
25.00000 54.00000 0.00002
26.00000 54.00000 0.00000
27.00000 54.00000 0.00000
28.00000 54.00000 0.00000
29.00000 54.00000 0.00000
30.00000 54.00000 0.00000
31.00000 54.00000 0.00000
32.00000 54.00000 0.00000
33.00000 54.00000 0.00000
34.00000 54.00000 0.00003
35.00000 54.00000 0.00054
36.00000 54.00000 0.00000
37.00000 54.00000 0.00000
38.00000 54.00000 0.00000
39.00000 54.00000 0.00000
0.00000 55.00000 0.00000
1.00000 55.00000 0.00000
2.00000 55.00000 0.00000
3.00000 55.00000 0.00000
4.00000 55.00000 0.00000
5.00000 55.00000 0.00200
6.00000 55.00000 0.01158
7.00000 55.00000 0.00000
8.00000 55.00000 0.00000
9.00000 55.00000 0.00000
10.00000 55.00000 0.00000
11.00000 55.00000 0.00000
12.00000 55.00000 0.00000
13.00000 55.00000 0.00000
14.00000 55.00000 0.00000
15.00000 55.00000 0.00000
16.00000 55.00000 0.00000
17.00000 55.00000 0.00000
18.00000 55.00000 0.00000
19.00000 55.00000 0.00000
20.00000 55.00000 0.00000
21.00000 55.00000 0.00000
22.00000 55.00000 0.00000
23.00000 55.00000 0.00000
24.00000 55.00000 0.00000
25.00000 55.00000 0.00000
26.00000 55.00000 0.00002
27.00000 55.00000 0.00000
28.00000 55.00000 0.00000
29.00000 55.00000 0.00000
30.00000 55.00000 0.00000
31.00000 55.00000 0.00000
32.00000 55.00000 0.00000
33.00000 55.00000 0.00000
34.00000 55.00000 0.00000
35.00000 55.00000 0.00003
36.00000 55.00000 0.00054
37.00000 55.00000 0.00000
38.00000 55.00000 0.00000
39.00000 55.00000 0.00000
0.00000 56.00000 0.00000
1.00000 56.00000 0.00000
2.00000 56.00000 0.00000
3.00000 56.00000 0.00000
4.00000 56.00000 0.00000
5.00000 56.00000 0.00000
6.00000 56.00000 0.00200
7.00000 56.00000 0.01158
8.00000 56.00000 0.00000
9.00000 56.00000 0.00000
10.00000 56.00000 0.00000
11.00000 56.00000 0.00000
12.00000 56.00000 0.00000
13.00000 56.00000 0.00000
14.00000 56.00000 0.00000
15.00000 56.00000 0.00000
16.00000 56.00000 0.00000
17.00000 56.00000 0.00000
18.00000 56.00000 0.00000
19.00000 56.00000 0.00000
20.00000 56.00000 0.00000
21.00000 56.00000 0.00000
22.00000 56.00000 0.00000
23.00000 56.00000 0.00000
24.00000 56.00000 0.00000
25.00000 56.00000 0.00000
26.00000 56.00000 0.00000
27.00000 56.00000 0.00002
28.00000 56.00000 0.00000
29.00000 56.00000 0.00000
30.00000 56.00000 0.00000
31.00000 56.00000 0.00000
32.00000 56.00000 0.00000
33.00000 56.00000 0.00000
34.00000 56.00000 0.00000
35.00000 56.00000 0.00000
36.00000 56.00000 0.00003
37.00000 56.00000 0.00054
38.00000 56.00000 0.00000
39.00000 56.00000 0.00000
0.00000 57.00000 0.00000
1.00000 57.00000 0.00000
2.00000 57.00000 0.00000
3.00000 57.00000 0.00000
4.00000 57.00000 0.00000
5.00000 57.00000 0.00000
6.00000 57.00000 0.00000
7.00000 57.00000 0.00200
8.00000 57.00000 0.01158
9.00000 57.00000 0.00000
10.00000 57.00000 0.00000
11.00000 57.00000 0.00000
12.00000 57.00000 0.00000
13.00000 57.00000 0.00000
14.00000 57.00000 0.00000
15.00000 57.00000 0.00000
16.00000 57.00000 0.00000
17.00000 57.00000 0.00000
18.00000 57.00000 0.00000
19.00000 57.00000 0.00000
20.00000 57.00000 0.00000
21.00000 57.00000 0.00000
22.00000 57.00000 0.00000
23.00000 57.00000 0.00000
24.00000 57.00000 0.00000
25.00000 57.00000 0.00000
26.00000 57.00000 0.00000
27.00000 57.00000 0.00000
28.00000 57.00000 0.00002
29.00000 57.00000 0.00000
30.00000 57.00000 0.00000
31.00000 57.00000 0.00000
32.00000 57.00000 0.00000
33.00000 57.00000 0.00000
34.00000 57.00000 0.00000
35.00000 57.00000 0.00000
36.00000 57.00000 0.00000
37.00000 57.00000 0.00003
38.00000 57.00000 0.00054
39.00000 57.00000 0.00000
0.00000 58.00000 0.00000
1.00000 58.00000 0.00000
2.00000 58.00000 0.00000
3.00000 58.00000 0.00000
4.00000 58.00000 0.00000
5.00000 58.00000 0.00000
6.00000 58.00000 0.00000
7.00000 58.00000 0.00000
8.00000 58.00000 0.00200
9.00000 58.00000 0.01158
10.00000 58.00000 0.00000
11.00000 58.00000 0.00000
12.00000 58.00000 0.00000
13.00000 58.00000 0.00000
14.00000 58.00000 0.00000
15.00000 58.00000 0.00000
16.00000 58.00000 0.00000
17.00000 58.00000 0.00000
18.00000 58.00000 0.00000
19.00000 58.00000 0.00000
20.00000 58.00000 0.00000
21.00000 58.00000 0.00000
22.00000 58.00000 0.00000
23.00000 58.00000 0.00000
24.00000 58.00000 0.00000
25.00000 58.00000 0.00000
26.00000 58.00000 0.00000
27.00000 58.00000 0.00000
28.00000 58.00000 0.00000
29.00000 58.00000 0.00002
30.00000 58.00000 0.00000
31.00000 58.00000 0.00000
32.00000 58.00000 0.00000
33.00000 58.00000 0.00000
34.00000 58.00000 0.00000
35.00000 58.00000 0.00000
36.00000 58.00000 0.00000
37.00000 58.00000 0.00000
38.00000 58.00000 0.00003
39.00000 58.00000 0.00054
0.00000 59.00000 0.00054
1.00000 59.00000 0.00000
2.00000 59.00000 0.00000
3.00000 59.00000 0.00000
4.00000 59.00000 0.00000
5.00000 59.00000 0.00000
6.00000 59.00000 0.00000
7.00000 59.00000 0.00000
8.00000 59.00000 0.00000
9.00000 59.00000 0.00200
10.00000 59.00000 0.01158
11.00000 59.00000 0.00000
12.00000 59.00000 0.00000
13.00000 59.00000 0.00000
14.00000 59.00000 0.00000
15.00000 59.00000 0.00000
16.00000 59.00000 0.00000
17.00000 59.00000 0.00000
18.00000 59.00000 0.00000
19.00000 59.00000 0.00000
20.00000 59.00000 0.00000
21.00000 59.00000 0.00000
22.00000 59.00000 0.00000
23.00000 59.00000 0.00000
24.00000 59.00000 0.00000
25.00000 59.00000 0.00000
26.00000 59.00000 0.00000
27.00000 59.00000 0.00000
28.00000 59.00000 0.00000
29.00000 59.00000 0.00000
30.00000 59.00000 0.00002
31.00000 59.00000 0.00000
32.00000 59.00000 0.00000
33.00000 59.00000 0.00000
34.00000 59.00000 0.00000
35.00000 59.00000 0.00000
36.00000 59.00000 0.00000
37.00000 59.00000 0.00000
38.00000 59.00000 0.00000
39.00000 59.00000 0.00003
0.00000 60.00000 0.00003
1.00000 60.00000 0.00054
2.00000 60.00000 0.00000
3.00000 60.00000 0.00000
4.00000 60.00000 0.00000
5.00000 60.00000 0.00000
6.00000 60.00000 0.00000
7.00000 60.00000 0.00000
8.00000 60.00000 0.00000
9.00000 60.00000 0.00000
10.00000 60.00000 0.00200
11.00000 60.00000 0.01092
12.00000 60.00000 0.00000
13.00000 60.00000 0.00000
14.00000 60.00000 0.00000
15.00000 60.00000 0.00000
16.00000 60.00000 0.00000
17.00000 60.00000 0.00000
18.00000 60.00000 0.00000
19.00000 60.00000 0.00000
20.00000 60.00000 0.00000
21.00000 60.00000 0.00000
22.00000 60.00000 0.00000
23.00000 60.00000 0.00000
24.00000 60.00000 0.00000
25.00000 60.00000 0.00000
26.00000 60.00000 0.00000
27.00000 60.00000 0.00000
28.00000 60.00000 0.00000
29.00000 60.00000 0.00000
30.00000 60.00000 0.00000
31.00000 60.00000 0.00001
32.00000 60.00000 0.00000
33.00000 60.00000 0.00000
34.00000 60.00000 0.00000
35.00000 60.00000 0.00000
36.00000 60.00000 0.00000
37.00000 60.00000 0.00000
38.00000 60.00000 0.00000
39.00000 60.00000 0.00000
0.00000 61.00000 0.00000
1.00000 61.00000 0.00003
2.00000 61.00000 0.00054
3.00000 61.00000 0.00000
4.00000 61.00000 0.00000
5.00000 61.00000 0.00000
6.00000 61.00000 0.00000
7.00000 61.00000 0.00000
8.00000 61.00000 0.00000
9.00000 61.00000 0.00000
10.00000 61.00000 0.00000
11.00000 61.00000 0.00188
12.00000 61.00000 0.00967
13.00000 61.00000 0.00000
14.00000 61.00000 0.00000
15.00000 61.00000 0.00000
16.00000 61.00000 0.00000
17.00000 61.00000 0.00000
18.00000 61.00000 0.00000
19.00000 61.00000 0.00000
20.00000 61.00000 0.00000
21.00000 61.00000 0.00000
22.00000 61.00000 0.00000
23.00000 61.00000 0.00000
24.00000 61.00000 0.00000
25.00000 61.00000 0.00000
26.00000 61.00000 0.00000
27.00000 61.00000 0.00000
28.00000 61.00000 0.00000
29.00000 61.00000 0.00000
30.00000 61.00000 0.00000
31.00000 61.00000 0.00000
32.00000 61.00000 0.00000
33.00000 61.00000 0.00000
34.00000 61.00000 0.00000
35.00000 61.00000 0.00000
36.00000 61.00000 0.00000
37.00000 61.00000 0.00000
38.00000 61.00000 0.00000
39.00000 61.00000 0.00000
0.00000 62.00000 0.00000
1.00000 62.00000 0.00000
2.00000 62.00000 0.00003
3.00000 62.00000 0.00054
4.00000 62.00000 0.00000
5.00000 62.00000 0.00000
6.00000 62.00000 0.00000
7.00000 62.00000 0.00000
8.00000 62.00000 0.00000
9.00000 62.00000 0.00000
10.00000 62.00000 0.00000
11.00000 62.00000 0.00000
12.00000 62.00000 0.00165
13.00000 62.00000 0.00967
14.00000 62.00000 0.00000
15.00000 62.00000 0.00000
16.00000 62.00000 0.00000
17.00000 62.00000 0.00000
18.00000 62.00000 0.00000
19.00000 62.00000 0.00000
20.00000 62.00000 0.00000
21.00000 62.00000 0.00000
22.00000 62.00000 0.00000
23.00000 62.00000 0.00000
24.00000 62.00000 0.00000
25.00000 62.00000 0.00000
26.00000 62.00000 0.00000
27.00000 62.00000 0.00000
28.00000 62.00000 0.00000
29.00000 62.00000 0.00000
30.00000 62.00000 0.00000
31.00000 62.00000 0.00000
32.00000 62.00000 0.00000
33.00000 62.00000 0.00000
34.00000 62.00000 0.00000
35.00000 62.00000 0.00000
36.00000 62.00000 0.00000
37.00000 62.00000 0.00000
38.00000 62.00000 0.00000
39.00000 62.00000 0.00000
0.00000 63.00000 0.00000
1.00000 63.00000 0.00000
2.00000 63.00000 0.00000
3.00000 63.00000 0.00003
4.00000 63.00000 0.00054
5.00000 63.00000 0.00000
6.00000 63.00000 0.00000
7.00000 63.00000 0.00000
8.00000 63.00000 0.00000
9.00000 63.00000 0.00000
10.00000 63.00000 0.00000
11.00000 63.00000 0.00000
12.00000 63.00000 0.00000
13.00000 63.00000 0.00165
14.00000 63.00000 0.00967
15.00000 63.00000 0.00000
16.00000 63.00000 0.00000
17.00000 63.00000 0.00000
18.00000 63.00000 0.00000
19.00000 63.00000 0.00000
20.00000 63.00000 0.00000
21.00000 63.00000 0.00000
22.00000 63.00000 0.00000
23.00000 63.00000 0.00000
24.00000 63.00000 0.00000
25.00000 63.00000 0.00000
26.00000 63.00000 0.00000
27.00000 63.00000 0.00000
28.00000 63.00000 0.00000
29.00000 63.00000 0.00000
30.00000 63.00000 0.00000
31.00000 63.00000 0.00000
32.00000 63.00000 0.00000
33.00000 63.00000 0.00000
34.00000 63.00000 0.00000
35.00000 63.00000 0.00000
36.00000 63.00000 0.00000
37.00000 63.00000 0.00000
38.00000 63.00000 0.00000
39.00000 63.00000 0.00000
0.00000 64.00000 0.00000
1.00000 64.00000 0.00000
2.00000 64.00000 0.00000
3.00000 64.00000 0.00000
4.00000 64.00000 0.00003
5.00000 64.00000 0.00054
6.00000 64.00000 0.00000
7.00000 64.00000 0.00000
8.00000 64.00000 0.00000
9.00000 64.00000 0.00000
10.00000 64.00000 0.00000
11.00000 64.00000 0.00000
12.00000 64.00000 0.00000
13.00000 64.00000 0.00000
14.00000 64.00000 0.00165
15.00000 64.00000 0.00967
16.00000 64.00000 0.00000
17.00000 64.00000 0.00000
18.00000 64.00000 0.00000
19.00000 64.00000 0.00000
20.00000 64.00000 0.00000
21.00000 64.00000 0.00000
22.00000 64.00000 0.00000
23.00000 64.00000 0.00000
24.00000 64.00000 0.00000
25.00000 64.00000 0.00000
26.00000 64.00000 0.00000
27.00000 64.00000 0.00000
28.00000 64.00000 0.00000
29.00000 64.00000 0.00000
30.00000 64.00000 0.00000
31.00000 64.00000 0.00000
32.00000 64.00000 0.00000
33.00000 64.00000 0.00000
34.00000 64.00000 0.00000
35.00000 64.00000 0.00000
36.00000 64.00000 0.00000
37.00000 64.00000 0.00000
38.00000 64.00000 0.00000
39.00000 64.00000 0.00000
0.00000 65.00000 0.00000
1.00000 65.00000 0.00000
2.00000 65.00000 0.00000
3.00000 65.00000 0.00000
4.00000 65.00000 0.00000
5.00000 65.00000 0.00003
6.00000 65.00000 0.00054
7.00000 65.00000 0.00000
8.00000 65.00000 0.00000
9.00000 65.00000 0.00000
10.00000 65.00000 0.00000
11.00000 65.00000 0.00000
12.00000 65.00000 0.00000
13.00000 65.00000 0.00000
14.00000 65.00000 0.00000
15.00000 65.00000 0.00165
16.00000 65.00000 0.00967
17.00000 65.00000 0.00000
18.00000 65.00000 0.00000
19.00000 65.00000 0.00000
20.00000 65.00000 0.00000
21.00000 65.00000 0.00000
22.00000 65.00000 0.00000
23.00000 65.00000 0.00000
24.00000 65.00000 0.00000
25.00000 65.00000 0.00000
26.00000 65.00000 0.00000
27.00000 65.00000 0.00000
28.00000 65.00000 0.00000
29.00000 65.00000 0.00000
30.00000 65.00000 0.00000
31.00000 65.00000 0.00000
32.00000 65.00000 0.00000
33.00000 65.00000 0.00000
34.00000 65.00000 0.00000
35.00000 65.00000 0.00000
36.00000 65.00000 0.00000
37.00000 65.00000 0.00000
38.00000 65.00000 0.00000
39.00000 65.00000 0.00000
0.00000 66.00000 0.00000
1.00000 66.00000 0.00000
2.00000 66.00000 0.00000
3.00000 66.00000 0.00000
4.00000 66.00000 0.00000
5.00000 66.00000 0.00000
6.00000 66.00000 0.00003
7.00000 66.00000 0.00054
8.00000 66.00000 0.00000
9.00000 66.00000 0.00000
10.00000 66.00000 0.00000
11.00000 66.00000 0.00000
12.00000 66.00000 0.00000
13.00000 66.00000 0.00000
14.00000 66.00000 0.00000
15.00000 66.00000 0.00000
16.00000 66.00000 0.00165
17.00000 66.00000 0.00967
18.00000 66.00000 0.00000
19.00000 66.00000 0.00000
20.00000 66.00000 0.00000
21.00000 66.00000 0.00000
22.00000 66.00000 0.00000
23.00000 66.00000 0.00000
24.00000 66.00000 0.00000
25.00000 66.00000 0.00000
26.00000 66.00000 0.00000
27.00000 66.00000 0.00000
28.00000 66.00000 0.00000
29.00000 66.00000 0.00000
30.00000 66.00000 0.00000
31.00000 66.00000 0.00000
32.00000 66.00000 0.00000
33.00000 66.00000 0.00000
34.00000 66.00000 0.00000
35.00000 66.00000 0.00000
36.00000 66.00000 0.00000
37.00000 66.00000 0.00000
38.00000 66.00000 0.00000
39.00000 66.00000 0.00000
0.00000 67.00000 0.00000
1.00000 67.00000 0.00000
2.00000 67.00000 0.00000
3.00000 67.00000 0.00000
4.00000 67.00000 0.00000
5.00000 67.00000 0.00000
6.00000 67.00000 0.00000
7.00000 67.00000 0.00003
8.00000 67.00000 0.00054
9.00000 67.00000 0.00000
10.00000 67.00000 0.00000
11.00000 67.00000 0.00000
12.00000 67.00000 0.00000
13.00000 67.00000 0.00000
14.00000 67.00000 0.00000
15.00000 67.00000 0.00000
16.00000 67.00000 0.00000
17.00000 67.00000 0.00165
18.00000 67.00000 0.00967
19.00000 67.00000 0.00000
20.00000 67.00000 0.00000
21.00000 67.00000 0.00000
22.00000 67.00000 0.00000
23.00000 67.00000 0.00000
24.00000 67.00000 0.00000
25.00000 67.00000 0.00000
26.00000 67.00000 0.00000
27.00000 67.00000 0.00000
28.00000 67.00000 0.00000
29.00000 67.00000 0.00000
30.00000 67.00000 0.00000
31.00000 67.00000 0.00000
32.00000 67.00000 0.00000
33.00000 67.00000 0.00000
34.00000 67.00000 0.00000
35.00000 67.00000 0.00000
36.00000 67.00000 0.00000
37.00000 67.00000 0.00000
38.00000 67.00000 0.00000
39.00000 67.00000 0.00000
0.00000 68.00000 0.00000
1.00000 68.00000 0.00000
2.00000 68.00000 0.00000
3.00000 68.00000 0.00000
4.00000 68.00000 0.00000
5.00000 68.00000 0.00000
6.00000 68.00000 0.00000
7.00000 68.00000 0.00000
8.00000 68.00000 0.00003
9.00000 68.00000 0.00054
10.00000 68.00000 0.00000
11.00000 68.00000 0.00000
12.00000 68.00000 0.00000
13.00000 68.00000 0.00000
14.00000 68.00000 0.00000
15.00000 68.00000 0.00000
16.00000 68.00000 0.00000
17.00000 68.00000 0.00000
18.00000 68.00000 0.00165
19.00000 68.00000 0.00967
20.00000 68.00000 0.00000
21.00000 68.00000 0.00000
22.00000 68.00000 0.00000
23.00000 68.00000 0.00000
24.00000 68.00000 0.00000
25.00000 68.00000 0.00000
26.00000 68.00000 0.00000
27.00000 68.00000 0.00000
28.00000 68.00000 0.00000
29.00000 68.00000 0.00000
30.00000 68.00000 0.00000
31.00000 68.00000 0.00000
32.00000 68.00000 0.00000
33.00000 68.00000 0.00000
34.00000 68.00000 0.00000
35.00000 68.00000 0.00000
36.00000 68.00000 0.00000
37.00000 68.00000 0.00000
38.00000 68.00000 0.00000
39.00000 68.00000 0.00000
0.00000 69.00000 0.00000
1.00000 69.00000 0.00000
2.00000 69.00000 0.00000
3.00000 69.00000 0.00000
4.00000 69.00000 0.00000
5.00000 69.00000 0.00000
6.00000 69.00000 0.00000
7.00000 69.00000 0.00000
8.00000 69.00000 0.00000
9.00000 69.00000 0.00003
10.00000 69.00000 0.00054
11.00000 69.00000 0.00000
12.00000 69.00000 0.00000
13.00000 69.00000 0.00000
14.00000 69.00000 0.00000
15.00000 69.00000 0.00000
16.00000 69.00000 0.00000
17.00000 69.00000 0.00000
18.00000 69.00000 0.00000
19.00000 69.00000 0.00165
20.00000 69.00000 0.00967
21.00000 69.00000 0.00000
22.00000 69.00000 0.00000
23.00000 69.00000 0.00000
24.00000 69.00000 0.00000
25.00000 69.00000 0.00000
26.00000 69.00000 0.00000
27.00000 69.00000 0.00000
28.00000 69.00000 0.00000
29.00000 69.00000 0.00000
30.00000 69.00000 0.00000
31.00000 69.00000 0.00000
32.00000 69.00000 0.00000
33.00000 69.00000 0.00000
34.00000 69.00000 0.00000
35.00000 69.00000 0.00000
36.00000 69.00000 0.00000
37.00000 69.00000 0.00000
38.00000 69.00000 0.00000
39.00000 69.00000 0.00000
0.00000 70.00000 0.00000
1.00000 70.00000 0.00000
2.00000 70.00000 0.00000
3.00000 70.00000 0.00000
4.00000 70.00000 0.00000
5.00000 70.00000 0.00000
6.00000 70.00000 0.00000
7.00000 70.00000 0.00000
8.00000 70.00000 0.00000
9.00000 70.00000 0.00000
10.00000 70.00000 0.00003
11.00000 70.00000 0.00052
12.00000 70.00000 0.00000
13.00000 70.00000 0.00000
14.00000 70.00000 0.00000
15.00000 70.00000 0.00000
16.00000 70.00000 0.00000
17.00000 70.00000 0.00000
18.00000 70.00000 0.00000
19.00000 70.00000 0.00000
20.00000 70.00000 0.00165
21.00000 70.00000 0.00543
22.00000 70.00000 0.00000
23.00000 70.00000 0.00000
24.00000 70.00000 0.00000
25.00000 70.00000 0.00000
26.00000 70.00000 0.00000
27.00000 70.00000 0.00000
28.00000 70.00000 0.00000
29.00000 70.00000 0.00000
30.00000 70.00000 0.00000
31.00000 70.00000 0.00000
32.00000 70.00000 0.00000
33.00000 70.00000 0.00000
34.00000 70.00000 0.00000
35.00000 70.00000 0.00000
36.00000 70.00000 0.00000
37.00000 70.00000 0.00000
38.00000 70.00000 0.00000
39.00000 70.00000 0.00000
0.00000 71.00000 0.00000
1.00000 71.00000 0.00000
2.00000 71.00000 0.00000
3.00000 71.00000 0.00000
4.00000 71.00000 0.00000
5.00000 71.00000 0.00000
6.00000 71.00000 0.00000
7.00000 71.00000 0.00000
8.00000 71.00000 0.00000
9.00000 71.00000 0.00000
10.00000 71.00000 0.00000
11.00000 71.00000 0.00003
12.00000 71.00000 0.00047
13.00000 71.00000 0.00000
14.00000 71.00000 0.00000
15.00000 71.00000 0.00000
16.00000 71.00000 0.00000
17.00000 71.00000 0.00000
18.00000 71.00000 0.00000
19.00000 71.00000 0.00000
20.00000 71.00000 0.00000
21.00000 71.00000 0.00094
22.00000 71.00000 0.00247
23.00000 71.00000 0.00000
24.00000 71.00000 0.00000
25.00000 71.00000 0.00000
26.00000 71.00000 0.00000
27.00000 71.00000 0.00000
28.00000 71.00000 0.00000
29.00000 71.00000 0.00000
30.00000 71.00000 0.00000
31.00000 71.00000 0.00000
32.00000 71.00000 0.00000
33.00000 71.00000 0.00000
34.00000 71.00000 0.00000
35.00000 71.00000 0.00000
36.00000 71.00000 0.00000
37.00000 71.00000 0.00000
38.00000 71.00000 0.00000
39.00000 71.00000 0.00000
0.00000 72.00000 0.00000
1.00000 72.00000 0.00000
2.00000 72.00000 0.00000
3.00000 72.00000 0.00000
4.00000 72.00000 0.00000
5.00000 72.00000 0.00000
6.00000 72.00000 0.00000
7.00000 72.00000 0.00000
8.00000 72.00000 0.00000
9.00000 72.00000 0.00000
10.00000 72.00000 0.00000
11.00000 72.00000 0.00000
12.00000 72.00000 0.00003
13.00000 72.00000 0.00047
14.00000 72.00000 0.00000
15.00000 72.00000 0.00000
16.00000 72.00000 0.00000
17.00000 72.00000 0.00000
18.00000 72.00000 0.00000
19.00000 72.00000 0.00000
20.00000 72.00000 0.00000
21.00000 72.00000 0.00000
22.00000 72.00000 0.00044
23.00000 72.00000 0.00247
24.00000 72.00000 0.00000
25.00000 72.00000 0.00000
26.00000 72.00000 0.00000
27.00000 72.00000 0.00000
28.00000 72.00000 0.00000
29.00000 72.00000 0.00000
30.00000 72.00000 0.00000
31.00000 72.00000 0.00000
32.00000 72.00000 0.00000
33.00000 72.00000 0.00000
34.00000 72.00000 0.00000
35.00000 72.00000 0.00000
36.00000 72.00000 0.00000
37.00000 72.00000 0.00000
38.00000 72.00000 0.00000
39.00000 72.00000 0.00000
0.00000 73.00000 0.00000
1.00000 73.00000 0.00000
2.00000 73.00000 0.00000
3.00000 73.00000 0.00000
4.00000 73.00000 0.00000
5.00000 73.00000 0.00000
6.00000 73.00000 0.00000
7.00000 73.00000 0.00000
8.00000 73.00000 0.00000
9.00000 73.00000 0.00000
10.00000 73.00000 0.00000
11.00000 73.00000 0.00000
12.00000 73.00000 0.00000
13.00000 73.00000 0.00003
14.00000 73.00000 0.00047
15.00000 73.00000 0.00000
16.00000 73.00000 0.00000
17.00000 73.00000 0.00000
18.00000 73.00000 0.00000
19.00000 73.00000 0.00000
20.00000 73.00000 0.00000
21.00000 73.00000 0.00000
22.00000 73.00000 0.00000
23.00000 73.00000 0.00044
24.00000 73.00000 0.00247
25.00000 73.00000 0.00000
26.00000 73.00000 0.00000
27.00000 73.00000 0.00000
28.00000 73.00000 0.00000
29.00000 73.00000 0.00000
30.00000 73.00000 0.00000
31.00000 73.00000 0.00000
32.00000 73.00000 0.00000
33.00000 73.00000 0.00000
34.00000 73.00000 0.00000
35.00000 73.00000 0.00000
36.00000 73.00000 0.00000
37.00000 73.00000 0.00000
38.00000 73.00000 0.00000
39.00000 73.00000 0.00000
0.00000 74.00000 0.00000
1.00000 74.00000 0.00000
2.00000 74.00000 0.00000
3.00000 74.00000 0.00000
4.00000 74.00000 0.00000
5.00000 74.00000 0.00000
6.00000 74.00000 0.00000
7.00000 74.00000 0.00000
8.00000 74.00000 0.00000
9.00000 74.00000 0.00000
10.00000 74.00000 0.00000
11.00000 74.00000 0.00000
12.00000 74.00000 0.00000
13.00000 74.00000 0.00000
14.00000 74.00000 0.00003
15.00000 74.00000 0.00047
16.00000 74.00000 0.00000
17.00000 74.00000 0.00000
18.00000 74.00000 0.00000
19.00000 74.00000 0.00000
20.00000 74.00000 0.00000
21.00000 74.00000 0.00000
22.00000 74.00000 0.00000
23.00000 74.00000 0.00000
24.00000 74.00000 0.00044
25.00000 74.00000 0.00247
26.00000 74.00000 0.00000
27.00000 74.00000 0.00000
28.00000 74.00000 0.00000
29.00000 74.00000 0.00000
30.00000 74.00000 0.00000
31.00000 74.00000 0.00000
32.00000 74.00000 0.00000
33.00000 74.00000 0.00000
34.00000 74.00000 0.00000
35.00000 74.00000 0.00000
36.00000 74.00000 0.00000
37.00000 74.00000 0.00000
38.00000 74.00000 0.00000
39.00000 74.00000 0.00000
0.00000 75.00000 0.00000
1.00000 75.00000 0.00000
2.00000 75.00000 0.00000
3.00000 75.00000 0.00000
4.00000 75.00000 0.00000
5.00000 75.00000 0.00000
6.00000 75.00000 0.00000
7.00000 75.00000 0.00000
8.00000 75.00000 0.00000
9.00000 75.00000 0.00000
10.00000 75.00000 0.00000
11.00000 75.00000 0.00000
12.00000 75.00000 0.00000
13.00000 75.00000 0.00000
14.00000 75.00000 0.00000
15.00000 75.00000 0.00003
16.00000 75.00000 0.00047
17.00000 75.00000 0.00000
18.00000 75.00000 0.00000
19.00000 75.00000 0.00000
20.00000 75.00000 0.00000
21.00000 75.00000 0.00000
22.00000 75.00000 0.00000
23.00000 75.00000 0.00000
24.00000 75.00000 0.00000
25.00000 75.00000 0.00044
26.00000 75.00000 0.00247
27.00000 75.00000 0.00000
28.00000 75.00000 0.00000
29.00000 75.00000 0.00000
30.00000 75.00000 0.00000
31.00000 75.00000 0.00000
32.00000 75.00000 0.00000
33.00000 75.00000 0.00000
34.00000 75.00000 0.00000
35.00000 75.00000 0.00000
36.00000 75.00000 0.00000
37.00000 75.00000 0.00000
38.00000 75.00000 0.00000
39.00000 75.00000 0.00000
0.00000 76.00000 0.00000
1.00000 76.00000 0.00000
2.00000 76.00000 0.00000
3.00000 76.00000 0.00000
4.00000 76.00000 0.00000
5.00000 76.00000 0.00000
6.00000 76.00000 0.00000
7.00000 76.00000 0.00000
8.00000 76.00000 0.00000
9.00000 76.00000 0.00000
10.00000 76.00000 0.00000
11.00000 76.00000 0.00000
12.00000 76.00000 0.00000
13.00000 76.00000 0.00000
14.00000 76.00000 0.00000
15.00000 76.00000 0.00000
16.00000 76.00000 0.00003
17.00000 76.00000 0.00047
18.00000 76.00000 0.00000
19.00000 76.00000 0.00000
20.00000 76.00000 0.00000
21.00000 76.00000 0.00000
22.00000 76.00000 0.00000
23.00000 76.00000 0.00000
24.00000 76.00000 0.00000
25.00000 76.00000 0.00000
26.00000 76.00000 0.00044
27.00000 76.00000 0.00247
28.00000 76.00000 0.00000
29.00000 76.00000 0.00000
30.00000 76.00000 0.00000
31.00000 76.00000 0.00000
32.00000 76.00000 0.00000
33.00000 76.00000 0.00000
34.00000 76.00000 0.00000
35.00000 76.00000 0.00000
36.00000 76.00000 0.00000
37.00000 76.00000 0.00000
38.00000 76.00000 0.00000
39.00000 76.00000 0.00000
0.00000 77.00000 0.00000
1.00000 77.00000 0.00000
2.00000 77.00000 0.00000
3.00000 77.00000 0.00000
4.00000 77.00000 0.00000
5.00000 77.00000 0.00000
6.00000 77.00000 0.00000
7.00000 77.00000 0.00000
8.00000 77.00000 0.00000
9.00000 77.00000 0.00000
10.00000 77.00000 0.00000
11.00000 77.00000 0.00000
12.00000 77.00000 0.00000
13.00000 77.00000 0.00000
14.00000 77.00000 0.00000
15.00000 77.00000 0.00000
16.00000 77.00000 0.00000
17.00000 77.00000 0.00003
18.00000 77.00000 0.00047
19.00000 77.00000 0.00000
20.00000 77.00000 0.00000
21.00000 77.00000 0.00000
22.00000 77.00000 0.00000
23.00000 77.00000 0.00000
24.00000 77.00000 0.00000
25.00000 77.00000 0.00000
26.00000 77.00000 0.00000
27.00000 77.00000 0.00044
28.00000 77.00000 0.00247
29.00000 77.00000 0.00000
30.00000 77.00000 0.00000
31.00000 77.00000 0.00000
32.00000 77.00000 0.00000
33.00000 77.00000 0.00000
34.00000 77.00000 0.00000
35.00000 77.00000 0.00000
36.00000 77.00000 0.00000
37.00000 77.00000 0.00000
38.00000 77.00000 0.00000
39.00000 77.00000 0.00000
0.00000 78.00000 0.00000
1.00000 78.00000 0.00000
2.00000 78.00000 0.00000
3.00000 78.00000 0.00000
4.00000 78.00000 0.00000
5.00000 78.00000 0.00000
6.00000 78.00000 0.00000
7.00000 78.00000 0.00000
8.00000 78.00000 0.00000
9.00000 78.00000 0.00000
10.00000 78.00000 0.00000
11.00000 78.00000 0.00000
12.00000 78.00000 0.00000
13.00000 78.00000 0.00000
14.00000 78.00000 0.00000
15.00000 78.00000 0.00000
16.00000 78.00000 0.00000
17.00000 78.00000 0.00000
18.00000 78.00000 0.00003
19.00000 78.00000 0.00047
20.00000 78.00000 0.00000
21.00000 78.00000 0.00000
22.00000 78.00000 0.00000
23.00000 78.00000 0.00000
24.00000 78.00000 0.00000
25.00000 78.00000 0.00000
26.00000 78.00000 0.00000
27.00000 78.00000 0.00000
28.00000 78.00000 0.00044
29.00000 78.00000 0.00247
30.00000 78.00000 0.00000
31.00000 78.00000 0.00000
32.00000 78.00000 0.00000
33.00000 78.00000 0.00000
34.00000 78.00000 0.00000
35.00000 78.00000 0.00000
36.00000 78.00000 0.00000
37.00000 78.00000 0.00000
38.00000 78.00000 0.00000
39.00000 78.00000 0.00000
0.00000 79.00000 0.00000
1.00000 79.00000 0.00000
2.00000 79.00000 0.00000
3.00000 79.00000 0.00000
4.00000 79.00000 0.00000
5.00000 79.00000 0.00000
6.00000 79.00000 0.00000
7.00000 79.00000 0.00000
8.00000 79.00000 0.00000
9.00000 79.00000 0.00000
10.00000 79.00000 0.00000
11.00000 79.00000 0.00000
12.00000 79.00000 0.00000
13.00000 79.00000 0.00000
14.00000 79.00000 0.00000
15.00000 79.00000 0.00000
16.00000 79.00000 0.00000
17.00000 79.00000 0.00000
18.00000 79.00000 0.00000
19.00000 79.00000 0.00003
20.00000 79.00000 0.00047
21.00000 79.00000 0.00000
22.00000 79.00000 0.00000
23.00000 79.00000 0.00000
24.00000 79.00000 0.00000
25.00000 79.00000 0.00000
26.00000 79.00000 0.00000
27.00000 79.00000 0.00000
28.00000 79.00000 0.00000
29.00000 79.00000 0.00044
30.00000 79.00000 0.00247
31.00000 79.00000 0.00000
32.00000 79.00000 0.00000
33.00000 79.00000 0.00000
34.00000 79.00000 0.00000
35.00000 79.00000 0.00000
36.00000 79.00000 0.00000
37.00000 79.00000 0.00000
38.00000 79.00000 0.00000
39.00000 79.00000 0.00000
0.00000 80.00000 0.00000
1.00000 80.00000 0.00000
2.00000 80.00000 0.00000
3.00000 80.00000 0.00000
4.00000 80.00000 0.00000
5.00000 80.00000 0.00000
6.00000 80.00000 0.00000
7.00000 80.00000 0.00000
8.00000 80.00000 0.00000
9.00000 80.00000 0.00000
10.00000 80.00000 0.00000
11.00000 80.00000 0.00000
12.00000 80.00000 0.00000
13.00000 80.00000 0.00000
14.00000 80.00000 0.00000
15.00000 80.00000 0.00000
16.00000 80.00000 0.00000
17.00000 80.00000 0.00000
18.00000 80.00000 0.00000
19.00000 80.00000 0.00000
20.00000 80.00000 0.00003
21.00000 80.00000 0.00027
22.00000 80.00000 0.00000
23.00000 80.00000 0.00000
24.00000 80.00000 0.00000
25.00000 80.00000 0.00000
26.00000 80.00000 0.00000
27.00000 80.00000 0.00000
28.00000 80.00000 0.00000
29.00000 80.00000 0.00000
30.00000 80.00000 0.00044
31.00000 80.00000 0.00063
32.00000 80.00000 0.00000
33.00000 80.00000 0.00000
34.00000 80.00000 0.00000
35.00000 80.00000 0.00000
36.00000 80.00000 0.00000
37.00000 80.00000 0.00000
38.00000 80.00000 0.00000
39.00000 80.00000 0.00000
0.00000 81.00000 0.00000
1.00000 81.00000 0.00000
2.00000 81.00000 0.00000
3.00000 81.00000 0.00000
4.00000 81.00000 0.00000
5.00000 81.00000 0.00000
6.00000 81.00000 0.00000
7.00000 81.00000 0.00000
8.00000 81.00000 0.00000
9.00000 81.00000 0.00000
10.00000 81.00000 0.00000
11.00000 81.00000 0.00000
12.00000 81.00000 0.00000
13.00000 81.00000 0.00000
14.00000 81.00000 0.00000
15.00000 81.00000 0.00000
16.00000 81.00000 0.00000
17.00000 81.00000 0.00000
18.00000 81.00000 0.00000
19.00000 81.00000 0.00000
20.00000 81.00000 0.00000
21.00000 81.00000 0.00002
22.00000 81.00000 0.00013
23.00000 81.00000 0.00000
24.00000 81.00000 0.00000
25.00000 81.00000 0.00000
26.00000 81.00000 0.00000
27.00000 81.00000 0.00000
28.00000 81.00000 0.00000
29.00000 81.00000 0.00000
30.00000 81.00000 0.00000
31.00000 81.00000 0.00012
32.00000 81.00000 0.00037
33.00000 81.00000 0.00000
34.00000 81.00000 0.00000
35.00000 81.00000 0.00000
36.00000 81.00000 0.00000
37.00000 81.00000 0.00000
38.00000 81.00000 0.00000
39.00000 81.00000 0.00000
0.00000 82.00000 0.00000
1.00000 82.00000 0.00000
2.00000 82.00000 0.00000
3.00000 82.00000 0.00000
4.00000 82.00000 0.00000
5.00000 82.00000 0.00000
6.00000 82.00000 0.00000
7.00000 82.00000 0.00000
8.00000 82.00000 0.00000
9.00000 82.00000 0.00000
10.00000 82.00000 0.00000
11.00000 82.00000 0.00000
12.00000 82.00000 0.00000
13.00000 82.00000 0.00000
14.00000 82.00000 0.00000
15.00000 82.00000 0.00000
16.00000 82.00000 0.00000
17.00000 82.00000 0.00000
18.00000 82.00000 0.00000
19.00000 82.00000 0.00000
20.00000 82.00000 0.00000
21.00000 82.00000 0.00000
22.00000 82.00000 0.00001
23.00000 82.00000 0.00013
24.00000 82.00000 0.00000
25.00000 82.00000 0.00000
26.00000 82.00000 0.00000
27.00000 82.00000 0.00000
28.00000 82.00000 0.00000
29.00000 82.00000 0.00000
30.00000 82.00000 0.00000
31.00000 82.00000 0.00000
32.00000 82.00000 0.00007
33.00000 82.00000 0.00037
34.00000 82.00000 0.00000
35.00000 82.00000 0.00000
36.00000 82.00000 0.00000
37.00000 82.00000 0.00000
38.00000 82.00000 0.00000
39.00000 82.00000 0.00000
0.00000 83.00000 0.00000
1.00000 83.00000 0.00000
2.00000 83.00000 0.00000
3.00000 83.00000 0.00000
4.00000 83.00000 0.00000
5.00000 83.00000 0.00000
6.00000 83.00000 0.00000
7.00000 83.00000 0.00000
8.00000 83.00000 0.00000
9.00000 83.00000 0.00000
10.00000 83.00000 0.00000
11.00000 83.00000 0.00000
12.00000 83.00000 0.00000
13.00000 83.00000 0.00000
14.00000 83.00000 0.00000
15.00000 83.00000 0.00000
16.00000 83.00000 0.00000
17.00000 83.00000 0.00000
18.00000 83.00000 0.00000
19.00000 83.00000 0.00000
20.00000 83.00000 0.00000
21.00000 83.00000 0.00000
22.00000 83.00000 0.00000
23.00000 83.00000 0.00001
24.00000 83.00000 0.00013
25.00000 83.00000 0.00000
26.00000 83.00000 0.00000
27.00000 83.00000 0.00000
28.00000 83.00000 0.00000
29.00000 83.00000 0.00000
30.00000 83.00000 0.00000
31.00000 83.00000 0.00000
32.00000 83.00000 0.00000
33.00000 83.00000 0.00007
34.00000 83.00000 0.00037
35.00000 83.00000 0.00000
36.00000 83.00000 0.00000
37.00000 83.00000 0.00000
38.00000 83.00000 0.00000
39.00000 83.00000 0.00000
0.00000 84.00000 0.00000
1.00000 84.00000 0.00000
2.00000 84.00000 0.00000
3.00000 84.00000 0.00000
4.00000 84.00000 0.00000
5.00000 84.00000 0.00000
6.00000 84.00000 0.00000
7.00000 84.00000 0.00000
8.00000 84.00000 0.00000
9.00000 84.00000 0.00000
10.00000 84.00000 0.00000
11.00000 84.00000 0.00000
12.00000 84.00000 0.00000
13.00000 84.00000 0.00000
14.00000 84.00000 0.00000
15.00000 84.00000 0.00000
16.00000 84.00000 0.00000
17.00000 84.00000 0.00000
18.00000 84.00000 0.00000
19.00000 84.00000 0.00000
20.00000 84.00000 0.00000
21.00000 84.00000 0.00000
22.00000 84.00000 0.00000
23.00000 84.00000 0.00000
24.00000 84.00000 0.00001
25.00000 84.00000 0.00013
26.00000 84.00000 0.00000
27.00000 84.00000 0.00000
28.00000 84.00000 0.00000
29.00000 84.00000 0.00000
30.00000 84.00000 0.00000
31.00000 84.00000 0.00000
32.00000 84.00000 0.00000
33.00000 84.00000 0.00000
34.00000 84.00000 0.00007
35.00000 84.00000 0.00037
36.00000 84.00000 0.00000
37.00000 84.00000 0.00000
38.00000 84.00000 0.00000
39.00000 84.00000 0.00000
0.00000 85.00000 0.00000
1.00000 85.00000 0.00000
2.00000 85.00000 0.00000
3.00000 85.00000 0.00000
4.00000 85.00000 0.00000
5.00000 85.00000 0.00000
6.00000 85.00000 0.00000
7.00000 85.00000 0.00000
8.00000 85.00000 0.00000
9.00000 85.00000 0.00000
10.00000 85.00000 0.00000
11.00000 85.00000 0.00000
12.00000 85.00000 0.00000
13.00000 85.00000 0.00000
14.00000 85.00000 0.00000
15.00000 85.00000 0.00000
16.00000 85.00000 0.00000
17.00000 85.00000 0.00000
18.00000 85.00000 0.00000
19.00000 85.00000 0.00000
20.00000 85.00000 0.00000
21.00000 85.00000 0.00000
22.00000 85.00000 0.00000
23.00000 85.00000 0.00000
24.00000 85.00000 0.00000
25.00000 85.00000 0.00001
26.00000 85.00000 0.00013
27.00000 85.00000 0.00000
28.00000 85.00000 0.00000
29.00000 85.00000 0.00000
30.00000 85.00000 0.00000
31.00000 85.00000 0.00000
32.00000 85.00000 0.00000
33.00000 85.00000 0.00000
34.00000 85.00000 0.00000
35.00000 85.00000 0.00007
36.00000 85.00000 0.00037
37.00000 85.00000 0.00000
38.00000 85.00000 0.00000
39.00000 85.00000 0.00000
0.00000 86.00000 0.00000
1.00000 86.00000 0.00000
2.00000 86.00000 0.00000
3.00000 86.00000 0.00000
4.00000 86.00000 0.00000
5.00000 86.00000 0.00000
6.00000 86.00000 0.00000
7.00000 86.00000 0.00000
8.00000 86.00000 0.00000
9.00000 86.00000 0.00000
10.00000 86.00000 0.00000
11.00000 86.00000 0.00000
12.00000 86.00000 0.00000
13.00000 86.00000 0.00000
14.00000 86.00000 0.00000
15.00000 86.00000 0.00000
16.00000 86.00000 0.00000
17.00000 86.00000 0.00000
18.00000 86.00000 0.00000
19.00000 86.00000 0.00000
20.00000 86.00000 0.00000
21.00000 86.00000 0.00000
22.00000 86.00000 0.00000
23.00000 86.00000 0.00000
24.00000 86.00000 0.00000
25.00000 86.00000 0.00000
26.00000 86.00000 0.00001
27.00000 86.00000 0.00013
28.00000 86.00000 0.00000
29.00000 86.00000 0.00000
30.00000 86.00000 0.00000
31.00000 86.00000 0.00000
32.00000 86.00000 0.00000
33.00000 86.00000 0.00000
34.00000 86.00000 0.00000
35.00000 86.00000 0.00000
36.00000 86.00000 0.00007
37.00000 86.00000 0.00037
38.00000 86.00000 0.00000
39.00000 86.00000 0.00000
0.00000 87.00000 0.00000
1.00000 87.00000 0.00000
2.00000 87.00000 0.00000
3.00000 87.00000 0.00000
4.00000 87.00000 0.00000
5.00000 87.00000 0.00000
6.00000 87.00000 0.00000
7.00000 87.00000 0.00000
8.00000 87.00000 0.00000
9.00000 87.00000 0.00000
10.00000 87.00000 0.00000
11.00000 87.00000 0.00000
12.00000 87.00000 0.00000
13.00000 87.00000 0.00000
14.00000 87.00000 0.00000
15.00000 87.00000 0.00000
16.00000 87.00000 0.00000
17.00000 87.00000 0.00000
18.00000 87.00000 0.00000
19.00000 87.00000 0.00000
20.00000 87.00000 0.00000
21.00000 87.00000 0.00000
22.00000 87.00000 0.00000
23.00000 87.00000 0.00000
24.00000 87.00000 0.00000
25.00000 87.00000 0.00000
26.00000 87.00000 0.00000
27.00000 87.00000 0.00001
28.00000 87.00000 0.00013
29.00000 87.00000 0.00000
30.00000 87.00000 0.00000
31.00000 87.00000 0.00000
32.00000 87.00000 0.00000
33.00000 87.00000 0.00000
34.00000 87.00000 0.00000
35.00000 87.00000 0.00000
36.00000 87.00000 0.00000
37.00000 87.00000 0.00007
38.00000 87.00000 0.00037
39.00000 87.00000 0.00000
0.00000 88.00000 0.00000
1.00000 88.00000 0.00000
2.00000 88.00000 0.00000
3.00000 88.00000 0.00000
4.00000 88.00000 0.00000
5.00000 88.00000 0.00000
6.00000 88.00000 0.00000
7.00000 88.00000 0.00000
8.00000 88.00000 0.00000
9.00000 88.00000 0.00000
10.00000 88.00000 0.00000
11.00000 88.00000 0.00000
12.00000 88.00000 0.00000
13.00000 88.00000 0.00000
14.00000 88.00000 0.00000
15.00000 88.00000 0.00000
16.00000 88.00000 0.00000
17.00000 88.00000 0.00000
18.00000 88.00000 0.00000
19.00000 88.00000 0.00000
20.00000 88.00000 0.00000
21.00000 88.00000 0.00000
22.00000 88.00000 0.00000
23.00000 88.00000 0.00000
24.00000 88.00000 0.00000
25.00000 88.00000 0.00000
26.00000 88.00000 0.00000
27.00000 88.00000 0.00000
28.00000 88.00000 0.00001
29.00000 88.00000 0.00013
30.00000 88.00000 0.00000
31.00000 88.00000 0.00000
32.00000 88.00000 0.00000
33.00000 88.00000 0.00000
34.00000 88.00000 0.00000
35.00000 88.00000 0.00000
36.00000 88.00000 0.00000
37.00000 88.00000 0.00000
38.00000 88.00000 0.00007
39.00000 88.00000 0.00037
0.00000 89.00000 0.00037
1.00000 89.00000 0.00000
2.00000 89.00000 0.00000
3.00000 89.00000 0.00000
4.00000 89.00000 0.00000
5.00000 89.00000 0.00000
6.00000 89.00000 0.00000
7.00000 89.00000 0.00000
8.00000 89.00000 0.00000
9.00000 89.00000 0.00000
10.00000 89.00000 0.00000
11.00000 89.00000 0.00000
12.00000 89.00000 0.00000
13.00000 89.00000 0.00000
14.00000 89.00000 0.00000
15.00000 89.00000 0.00000
16.00000 89.00000 0.00000
17.00000 89.00000 0.00000
18.00000 89.00000 0.00000
19.00000 89.00000 0.00000
20.00000 89.00000 0.00000
21.00000 89.00000 0.00000
22.00000 89.00000 0.00000
23.00000 89.00000 0.00000
24.00000 89.00000 0.00000
25.00000 89.00000 0.00000
26.00000 89.00000 0.00000
27.00000 89.00000 0.00000
28.00000 89.00000 0.00000
29.00000 89.00000 0.00001
30.00000 89.00000 0.00013
31.00000 89.00000 0.00000
32.00000 89.00000 0.00000
33.00000 89.00000 0.00000
34.00000 89.00000 0.00000
35.00000 89.00000 0.00000
36.00000 89.00000 0.00000
37.00000 89.00000 0.00000
38.00000 89.00000 0.00000
39.00000 89.00000 0.00007
0.00000 90.00000 0.00007
1.00000 90.00000 0.00037
2.00000 90.00000 0.00000
3.00000 90.00000 0.00000
4.00000 90.00000 0.00000
5.00000 90.00000 0.00000
6.00000 90.00000 0.00000
7.00000 90.00000 0.00000
8.00000 90.00000 0.00000
9.00000 90.00000 0.00000
10.00000 90.00000 0.00000
11.00000 90.00000 0.00000
12.00000 90.00000 0.00000
13.00000 90.00000 0.00000
14.00000 90.00000 0.00000
15.00000 90.00000 0.00000
16.00000 90.00000 0.00000
17.00000 90.00000 0.00000
18.00000 90.00000 0.00000
19.00000 90.00000 0.00000
20.00000 90.00000 0.00000
21.00000 90.00000 0.00000
22.00000 90.00000 0.00000
23.00000 90.00000 0.00000
24.00000 90.00000 0.00000
25.00000 90.00000 0.00000
26.00000 90.00000 0.00000
27.00000 90.00000 0.00000
28.00000 90.00000 0.00000
29.00000 90.00000 0.00000
30.00000 90.00000 0.00001
31.00000 90.00000 0.00003
32.00000 90.00000 0.00000
33.00000 90.00000 0.00000
34.00000 90.00000 0.00000
35.00000 90.00000 0.00000
36.00000 90.00000 0.00000
37.00000 90.00000 0.00000
38.00000 90.00000 0.00000
39.00000 90.00000 0.00000
0.00000 91.00000 0.00000
1.00000 91.00000 0.00007
2.00000 91.00000 0.00037
3.00000 91.00000 0.00000
4.00000 91.00000 0.00000
5.00000 91.00000 0.00000
6.00000 91.00000 0.00000
7.00000 91.00000 0.00000
8.00000 91.00000 0.00000
9.00000 91.00000 0.00000
10.00000 91.00000 0.00000
11.00000 91.00000 0.00000
12.00000 91.00000 0.00000
13.00000 91.00000 0.00000
14.00000 91.00000 0.00000
15.00000 91.00000 0.00000
16.00000 91.00000 0.00000
17.00000 91.00000 0.00000
18.00000 91.00000 0.00000
19.00000 91.00000 0.00000
20.00000 91.00000 0.00000
21.00000 91.00000 0.00000
22.00000 91.00000 0.00000
23.00000 91.00000 0.00000
24.00000 91.00000 0.00000
25.00000 91.00000 0.00000
26.00000 91.00000 0.00000
27.00000 91.00000 0.00000
28.00000 91.00000 0.00000
29.00000 91.00000 0.00000
30.00000 91.00000 0.00000
31.00000 91.00000 0.00000
32.00000 91.00000 0.00002
33.00000 91.00000 0.00000
34.00000 91.00000 0.00000
35.00000 91.00000 0.00000
36.00000 91.00000 0.00000
37.00000 91.00000 0.00000
38.00000 91.00000 0.00000
39.00000 91.00000 0.00000
0.00000 92.00000 0.00000
1.00000 92.00000 0.00000
2.00000 92.00000 0.00007
3.00000 92.00000 0.00037
4.00000 92.00000 0.00000
5.00000 92.00000 0.00000
6.00000 92.00000 0.00000
7.00000 92.00000 0.00000
8.00000 92.00000 0.00000
9.00000 92.00000 0.00000
10.00000 92.00000 0.00000
11.00000 92.00000 0.00000
12.00000 92.00000 0.00000
13.00000 92.00000 0.00000
14.00000 92.00000 0.00000
15.00000 92.00000 0.00000
16.00000 92.00000 0.00000
17.00000 92.00000 0.00000
18.00000 92.00000 0.00000
19.00000 92.00000 0.00000
20.00000 92.00000 0.00000
21.00000 92.00000 0.00000
22.00000 92.00000 0.00000
23.00000 92.00000 0.00000
24.00000 92.00000 0.00000
25.00000 92.00000 0.00000
26.00000 92.00000 0.00000
27.00000 92.00000 0.00000
28.00000 92.00000 0.00000
29.00000 92.00000 0.00000
30.00000 92.00000 0.00000
31.00000 92.00000 0.00000
32.00000 92.00000 0.00000
33.00000 92.00000 0.00002
34.00000 92.00000 0.00000
35.00000 92.00000 0.00000
36.00000 92.00000 0.00000
37.00000 92.00000 0.00000
38.00000 92.00000 0.00000
39.00000 92.00000 0.00000
0.00000 93.00000 0.00000
1.00000 93.00000 0.00000
2.00000 93.00000 0.00000
3.00000 93.00000 0.00007
4.00000 93.00000 0.00037
5.00000 93.00000 0.00000
6.00000 93.00000 0.00000
7.00000 93.00000 0.00000
8.00000 93.00000 0.00000
9.00000 93.00000 0.00000
10.00000 93.00000 0.00000
11.00000 93.00000 0.00000
12.00000 93.00000 0.00000
13.00000 93.00000 0.00000
14.00000 93.00000 0.00000
15.00000 93.00000 0.00000
16.00000 93.00000 0.00000
17.00000 93.00000 0.00000
18.00000 93.00000 0.00000
19.00000 93.00000 0.00000
20.00000 93.00000 0.00000
21.00000 93.00000 0.00000
22.00000 93.00000 0.00000
23.00000 93.00000 0.00000
24.00000 93.00000 0.00000
25.00000 93.00000 0.00000
26.00000 93.00000 0.00000
27.00000 93.00000 0.00000
28.00000 93.00000 0.00000
29.00000 93.00000 0.00000
30.00000 93.00000 0.00000
31.00000 93.00000 0.00000
32.00000 93.00000 0.00000
33.00000 93.00000 0.00000
34.00000 93.00000 0.00002
35.00000 93.00000 0.00000
36.00000 93.00000 0.00000
37.00000 93.00000 0.00000
38.00000 93.00000 0.00000
39.00000 93.00000 0.00000
0.00000 94.00000 0.00000
1.00000 94.00000 0.00000
2.00000 94.00000 0.00000
3.00000 94.00000 0.00000
4.00000 94.00000 0.00007
5.00000 94.00000 0.00037
6.00000 94.00000 0.00000
7.00000 94.00000 0.00000
8.00000 94.00000 0.00000
9.00000 94.00000 0.00000
10.00000 94.00000 0.00000
11.00000 94.00000 0.00000
12.00000 94.00000 0.00000
13.00000 94.00000 0.00000
14.00000 94.00000 0.00000
15.00000 94.00000 0.00000
16.00000 94.00000 0.00000
17.00000 94.00000 0.00000
18.00000 94.00000 0.00000
19.00000 94.00000 0.00000
20.00000 94.00000 0.00000
21.00000 94.00000 0.00000
22.00000 94.00000 0.00000
23.00000 94.00000 0.00000
24.00000 94.00000 0.00000
25.00000 94.00000 0.00000
26.00000 94.00000 0.00000
27.00000 94.00000 0.00000
28.00000 94.00000 0.00000
29.00000 94.00000 0.00000
30.00000 94.00000 0.00000
31.00000 94.00000 0.00000
32.00000 94.00000 0.00000
33.00000 94.00000 0.00000
34.00000 94.00000 0.00000
35.00000 94.00000 0.00002
36.00000 94.00000 0.00000
37.00000 94.00000 0.00000
38.00000 94.00000 0.00000
39.00000 94.00000 0.00000
0.00000 95.00000 0.00000
1.00000 95.00000 0.00000
2.00000 95.00000 0.00000
3.00000 95.00000 0.00000
4.00000 95.00000 0.00000
5.00000 95.00000 0.00007
6.00000 95.00000 0.00037
7.00000 95.00000 0.00000
8.00000 95.00000 0.00000
9.00000 95.00000 0.00000
10.00000 95.00000 0.00000
11.00000 95.00000 0.00000
12.00000 95.00000 0.00000
13.00000 95.00000 0.00000
14.00000 95.00000 0.00000
15.00000 95.00000 0.00000
16.00000 95.00000 0.00000
17.00000 95.00000 0.00000
18.00000 95.00000 0.00000
19.00000 95.00000 0.00000
20.00000 95.00000 0.00000
21.00000 95.00000 0.00000
22.00000 95.00000 0.00000
23.00000 95.00000 0.00000
24.00000 95.00000 0.00000
25.00000 95.00000 0.00000
26.00000 95.00000 0.00000
27.00000 95.00000 0.00000
28.00000 95.00000 0.00000
29.00000 95.00000 0.00000
30.00000 95.00000 0.00000
31.00000 95.00000 0.00000
32.00000 95.00000 0.00000
33.00000 95.00000 0.00000
34.00000 95.00000 0.00000
35.00000 95.00000 0.00000
36.00000 95.00000 0.00002
37.00000 95.00000 0.00000
38.00000 95.00000 0.00000
39.00000 95.00000 0.00000
0.00000 96.00000 0.00000
1.00000 96.00000 0.00000
2.00000 96.00000 0.00000
3.00000 96.00000 0.00000
4.00000 96.00000 0.00000
5.00000 96.00000 0.00000
6.00000 96.00000 0.00007
7.00000 96.00000 0.00037
8.00000 96.00000 0.00000
9.00000 96.00000 0.00000
10.00000 96.00000 0.00000
11.00000 96.00000 0.00000
12.00000 96.00000 0.00000
13.00000 96.00000 0.00000
14.00000 96.00000 0.00000
15.00000 96.00000 0.00000
16.00000 96.00000 0.00000
17.00000 96.00000 0.00000
18.00000 96.00000 0.00000
19.00000 96.00000 0.00000
20.00000 96.00000 0.00000
21.00000 96.00000 0.00000
22.00000 96.00000 0.00000
23.00000 96.00000 0.00000
24.00000 96.00000 0.00000
25.00000 96.00000 0.00000
26.00000 96.00000 0.00000
27.00000 96.00000 0.00000
28.00000 96.00000 0.00000
29.00000 96.00000 0.00000
30.00000 96.00000 0.00000
31.00000 96.00000 0.00000
32.00000 96.00000 0.00000
33.00000 96.00000 0.00000
34.00000 96.00000 0.00000
35.00000 96.00000 0.00000
36.00000 96.00000 0.00000
37.00000 96.00000 0.00002
38.00000 96.00000 0.00000
39.00000 96.00000 0.00000
0.00000 97.00000 0.00000
1.00000 97.00000 0.00000
2.00000 97.00000 0.00000
3.00000 97.00000 0.00000
4.00000 97.00000 0.00000
5.00000 97.00000 0.00000
6.00000 97.00000 0.00000
7.00000 97.00000 0.00007
8.00000 97.00000 0.00037
9.00000 97.00000 0.00000
10.00000 97.00000 0.00000
11.00000 97.00000 0.00000
12.00000 97.00000 0.00000
13.00000 97.00000 0.00000
14.00000 97.00000 0.00000
15.00000 97.00000 0.00000
16.00000 97.00000 0.00000
17.00000 97.00000 0.00000
18.00000 97.00000 0.00000
19.00000 97.00000 0.00000
20.00000 97.00000 0.00000
21.00000 97.00000 0.00000
22.00000 97.00000 0.00000
23.00000 97.00000 0.00000
24.00000 97.00000 0.00000
25.00000 97.00000 0.00000
26.00000 97.00000 0.00000
27.00000 97.00000 0.00000
28.00000 97.00000 0.00000
29.00000 97.00000 0.00000
30.00000 97.00000 0.00000
31.00000 97.00000 0.00000
32.00000 97.00000 0.00000
33.00000 97.00000 0.00000
34.00000 97.00000 0.00000
35.00000 97.00000 0.00000
36.00000 97.00000 0.00000
37.00000 97.00000 0.00000
38.00000 97.00000 0.00002
39.00000 97.00000 0.00000
0.00000 98.00000 0.00000
1.00000 98.00000 0.00000
2.00000 98.00000 0.00000
3.00000 98.00000 0.00000
4.00000 98.00000 0.00000
5.00000 98.00000 0.00000
6.00000 98.00000 0.00000
7.00000 98.00000 0.00000
8.00000 98.00000 0.00007
9.00000 98.00000 0.00037
10.00000 98.00000 0.00000
11.00000 98.00000 0.00000
12.00000 98.00000 0.00000
13.00000 98.00000 0.00000
14.00000 98.00000 0.00000
15.00000 98.00000 0.00000
16.00000 98.00000 0.00000
17.00000 98.00000 0.00000
18.00000 98.00000 0.00000
19.00000 98.00000 0.00000
20.00000 98.00000 0.00000
21.00000 98.00000 0.00000
22.00000 98.00000 0.00000
23.00000 98.00000 0.00000
24.00000 98.00000 0.00000
25.00000 98.00000 0.00000
26.00000 98.00000 0.00000
27.00000 98.00000 0.00000
28.00000 98.00000 0.00000
29.00000 98.00000 0.00000
30.00000 98.00000 0.00000
31.00000 98.00000 0.00000
32.00000 98.00000 0.00000
33.00000 98.00000 0.00000
34.00000 98.00000 0.00000
35.00000 98.00000 0.00000
36.00000 98.00000 0.00000
37.00000 98.00000 0.00000
38.00000 98.00000 0.00000
39.00000 98.00000 0.00002
0.00000 99.00000 0.00002
1.00000 99.00000 0.00000
2.00000 99.00000 0.00000
3.00000 99.00000 0.00000
4.00000 99.00000 0.00000
5.00000 99.00000 0.00000
6.00000 99.00000 0.00000
7.00000 99.00000 0.00000
8.00000 99.00000 0.00000
9.00000 99.00000 0.00007
10.00000 99.00000 0.00037
11.00000 99.00000 0.00000
12.00000 99.00000 0.00000
13.00000 99.00000 0.00000
14.00000 99.00000 0.00000
15.00000 99.00000 0.00000
16.00000 99.00000 0.00000
17.00000 99.00000 0.00000
18.00000 99.00000 0.00000
19.00000 99.00000 0.00000
20.00000 99.00000 0.00000
21.00000 99.00000 0.00000
22.00000 99.00000 0.00000
23.00000 99.00000 0.00000
24.00000 99.00000 0.00000
25.00000 99.00000 0.00000
26.00000 99.00000 0.00000
27.00000 99.00000 0.00000
28.00000 99.00000 0.00000
29.00000 99.00000 0.00000
30.00000 99.00000 0.00000
31.00000 99.00000 0.00000
32.00000 99.00000 0.00000
33.00000 99.00000 0.00000
34.00000 99.00000 0.00000
35.00000 99.00000 0.00000
36.00000 99.00000 0.00000
37.00000 99.00000 0.00000
38.00000 99.00000 0.00000
39.00000 99.00000 0.00000
0.00000 100.00000 0.00000
1.00000 100.00000 0.00002
2.00000 100.00000 0.00000
3.00000 100.00000 0.00000
4.00000 100.00000 0.00000
5.00000 100.00000 0.00000
6.00000 100.00000 0.00000
7.00000 100.00000 0.00000
8.00000 100.00000 0.00000
9.00000 100.00000 0.00000
10.00000 100.00000 0.00007
11.00000 100.00000 0.00036
12.00000 100.00000 0.00000
13.00000 100.00000 0.00000
14.00000 100.00000 0.00000
15.00000 100.00000 0.00000
16.00000 100.00000 0.00000
17.00000 100.00000 0.00000
18.00000 100.00000 0.00000
19.00000 100.00000 0.00000
20.00000 100.00000 0.00000
21.00000 100.00000 0.00000
22.00000 100.00000 0.00000
23.00000 100.00000 0.00000
24.00000 100.00000 0.00000
25.00000 100.00000 0.00000
26.00000 100.00000 0.00000
27.00000 100.00000 0.00000
28.00000 100.00000 0.00000
29.00000 100.00000 0.00000
30.00000 100.00000 0.00000
31.00000 100.00000 0.00000
32.00000 100.00000 0.00000
33.00000 100.00000 0.00000
34.00000 100.00000 0.00000
35.00000 100.00000 0.00000
36.00000 100.00000 0.00000
37.00000 100.00000 0.00000
38.00000 100.00000 0.00000
39.00000 100.00000 0.00000
0.00000 101.00000 0.00000
1.00000 101.00000 0.00000
2.00000 101.00000 0.00002
3.00000 101.00000 0.00000
4.00000 101.00000 0.00000
5.00000 101.00000 0.00000
6.00000 101.00000 0.00000
7.00000 101.00000 0.00000
8.00000 101.00000 0.00000
9.00000 101.00000 0.00000
10.00000 101.00000 0.00000
11.00000 101.00000 0.00007
12.00000 101.00000 0.00032
13.00000 101.00000 0.00000
14.00000 101.00000 0.00000
15.00000 101.00000 0.00000
16.00000 101.00000 0.00000
17.00000 101.00000 0.00000
18.00000 101.00000 0.00000
19.00000 101.00000 0.00000
20.00000 101.00000 0.00000
21.00000 101.00000 0.00000
22.00000 101.00000 0.00000
23.00000 101.00000 0.00000
24.00000 101.00000 0.00000
25.00000 101.00000 0.00000
26.00000 101.00000 0.00000
27.00000 101.00000 0.00000
28.00000 101.00000 0.00000
29.00000 101.00000 0.00000
30.00000 101.00000 0.00000
31.00000 101.00000 0.00000
32.00000 101.00000 0.00000
33.00000 101.00000 0.00000
34.00000 101.00000 0.00000
35.00000 101.00000 0.00000
36.00000 101.00000 0.00000
37.00000 101.00000 0.00000
38.00000 101.00000 0.00000
39.00000 101.00000 0.00000
0.00000 102.00000 0.00000
1.00000 102.00000 0.00000
2.00000 102.00000 0.00000
3.00000 102.00000 0.00002
4.00000 102.00000 0.00000
5.00000 102.00000 0.00000
6.00000 102.00000 0.00000
7.00000 102.00000 0.00000
8.00000 102.00000 0.00000
9.00000 102.00000 0.00000
10.00000 102.00000 0.00000
11.00000 102.00000 0.00000
12.00000 102.00000 0.00006
13.00000 102.00000 0.00032
14.00000 102.00000 0.00000
15.00000 102.00000 0.00000
16.00000 102.00000 0.00000
17.00000 102.00000 0.00000
18.00000 102.00000 0.00000
19.00000 102.00000 0.00000
20.00000 102.00000 0.00000
21.00000 102.00000 0.00000
22.00000 102.00000 0.00000
23.00000 102.00000 0.00000
24.00000 102.00000 0.00000
25.00000 102.00000 0.00000
26.00000 102.00000 0.00000
27.00000 102.00000 0.00000
28.00000 102.00000 0.00000
29.00000 102.00000 0.00000
30.00000 102.00000 0.00000
31.00000 102.00000 0.00000
32.00000 102.00000 0.00000
33.00000 102.00000 0.00000
34.00000 102.00000 0.00000
35.00000 102.00000 0.00000
36.00000 102.00000 0.00000
37.00000 102.00000 0.00000
38.00000 102.00000 0.00000
39.00000 102.00000 0.00000
0.00000 103.00000 0.00000
1.00000 103.00000 0.00000
2.00000 103.00000 0.00000
3.00000 103.00000 0.00000
4.00000 103.00000 0.00002
5.00000 103.00000 0.00000
6.00000 103.00000 0.00000
7.00000 103.00000 0.00000
8.00000 103.00000 0.00000
9.00000 103.00000 0.00000
10.00000 103.00000 0.00000
11.00000 103.00000 0.00000
12.00000 103.00000 0.00000
13.00000 103.00000 0.00006
14.00000 103.00000 0.00032
15.00000 103.00000 0.00000
16.00000 103.00000 0.00000
17.00000 103.00000 0.00000
18.00000 103.00000 0.00000
19.00000 103.00000 0.00000
20.00000 103.00000 0.00000
21.00000 103.00000 0.00000
22.00000 103.00000 0.00000
23.00000 103.00000 0.00000
24.00000 103.00000 0.00000
25.00000 103.00000 0.00000
26.00000 103.00000 0.00000
27.00000 103.00000 0.00000
28.00000 103.00000 0.00000
29.00000 103.00000 0.00000
30.00000 103.00000 0.00000
31.00000 103.00000 0.00000
32.00000 103.00000 0.00000
33.00000 103.00000 0.00000
34.00000 103.00000 0.00000
35.00000 103.00000 0.00000
36.00000 103.00000 0.00000
37.00000 103.00000 0.00000
38.00000 103.00000 0.00000
39.00000 103.00000 0.00000
0.00000 104.00000 0.00000
1.00000 104.00000 0.00000
2.00000 104.00000 0.00000
3.00000 104.00000 0.00000
4.00000 104.00000 0.00000
5.00000 104.00000 0.00002
6.00000 104.00000 0.00000
7.00000 104.00000 0.00000
8.00000 104.00000 0.00000
9.00000 104.00000 0.00000
10.00000 104.00000 0.00000
11.00000 104.00000 0.00000
12.00000 104.00000 0.00000
13.00000 104.00000 0.00000
14.00000 104.00000 0.00006
15.00000 104.00000 0.00032
16.00000 104.00000 0.00000
17.00000 104.00000 0.00000
18.00000 104.00000 0.00000
19.00000 104.00000 0.00000
20.00000 104.00000 0.00000
21.00000 104.00000 0.00000
22.00000 104.00000 0.00000
23.00000 104.00000 0.00000
24.00000 104.00000 0.00000
25.00000 104.00000 0.00000
26.00000 104.00000 0.00000
27.00000 104.00000 0.00000
28.00000 104.00000 0.00000
29.00000 104.00000 0.00000
30.00000 104.00000 0.00000
31.00000 104.00000 0.00000
32.00000 104.00000 0.00000
33.00000 104.00000 0.00000
34.00000 104.00000 0.00000
35.00000 104.00000 0.00000
36.00000 104.00000 0.00000
37.00000 104.00000 0.00000
38.00000 104.00000 0.00000
39.00000 104.00000 0.00000
0.00000 105.00000 0.00000
1.00000 105.00000 0.00000
2.00000 105.00000 0.00000
3.00000 105.00000 0.00000
4.00000 105.00000 0.00000
5.00000 105.00000 0.00000
6.00000 105.00000 0.00002
7.00000 105.00000 0.00000
8.00000 105.00000 0.00000
9.00000 105.00000 0.00000
10.00000 105.00000 0.00000
11.00000 105.00000 0.00000
12.00000 105.00000 0.00000
13.00000 105.00000 0.00000
14.00000 105.00000 0.00000
15.00000 105.00000 0.00006
16.00000 105.00000 0.00032
17.00000 105.00000 0.00000
18.00000 105.00000 0.00000
19.00000 105.00000 0.00000
20.00000 105.00000 0.00000
21.00000 105.00000 0.00000
22.00000 105.00000 0.00000
23.00000 105.00000 0.00000
24.00000 105.00000 0.00000
25.00000 105.00000 0.00000
26.00000 105.00000 0.00000
27.00000 105.00000 0.00000
28.00000 105.00000 0.00000
29.00000 105.00000 0.00000
30.00000 105.00000 0.00000
31.00000 105.00000 0.00000
32.00000 105.00000 0.00000
33.00000 105.00000 0.00000
34.00000 105.00000 0.00000
35.00000 105.00000 0.00000
36.00000 105.00000 0.00000
37.00000 105.00000 0.00000
38.00000 105.00000 0.00000
39.00000 105.00000 0.00000
0.00000 106.00000 0.00000
1.00000 106.00000 0.00000
2.00000 106.00000 0.00000
3.00000 106.00000 0.00000
4.00000 106.00000 0.00000
5.00000 106.00000 0.00000
6.00000 106.00000 0.00000
7.00000 106.00000 0.00002
8.00000 106.00000 0.00000
9.00000 106.00000 0.00000
10.00000 106.00000 0.00000
11.00000 106.00000 0.00000
12.00000 106.00000 0.00000
13.00000 106.00000 0.00000
14.00000 106.00000 0.00000
15.00000 106.00000 0.00000
16.00000 106.00000 0.00006
17.00000 106.00000 0.00032
18.00000 106.00000 0.00000
19.00000 106.00000 0.00000
20.00000 106.00000 0.00000
21.00000 106.00000 0.00000
22.00000 106.00000 0.00000
23.00000 106.00000 0.00000
24.00000 106.00000 0.00000
25.00000 106.00000 0.00000
26.00000 106.00000 0.00000
27.00000 106.00000 0.00000
28.00000 106.00000 0.00000
29.00000 106.00000 0.00000
30.00000 106.00000 0.00000
31.00000 106.00000 0.00000
32.00000 106.00000 0.00000
33.00000 106.00000 0.00000
34.00000 106.00000 0.00000
35.00000 106.00000 0.00000
36.00000 106.00000 0.00000
37.00000 106.00000 0.00000
38.00000 106.00000 0.00000
39.00000 106.00000 0.00000
0.00000 107.00000 0.00000
1.00000 107.00000 0.00000
2.00000 107.00000 0.00000
3.00000 107.00000 0.00000
4.00000 107.00000 0.00000
5.00000 107.00000 0.00000
6.00000 107.00000 0.00000
7.00000 107.00000 0.00000
8.00000 107.00000 0.00002
9.00000 107.00000 0.00000
10.00000 107.00000 0.00000
11.00000 107.00000 0.00000
12.00000 107.00000 0.00000
13.00000 107.00000 0.00000
14.00000 107.00000 0.00000
15.00000 107.00000 0.00000
16.00000 107.00000 0.00000
17.00000 107.00000 0.00006
18.00000 107.00000 0.00032
19.00000 107.00000 0.00000
20.00000 107.00000 0.00000
21.00000 107.00000 0.00000
22.00000 107.00000 0.00000
23.00000 107.00000 0.00000
24.00000 107.00000 0.00000
25.00000 107.00000 0.00000
26.00000 107.00000 0.00000
27.00000 107.00000 0.00000
28.00000 107.00000 0.00000
29.00000 107.00000 0.00000
30.00000 107.00000 0.00000
31.00000 107.00000 0.00000
32.00000 107.00000 0.00000
33.00000 107.00000 0.00000
34.00000 107.00000 0.00000
35.00000 107.00000 0.00000
36.00000 107.00000 0.00000
37.00000 107.00000 0.00000
38.00000 107.00000 0.00000
39.00000 107.00000 0.00000
0.00000 108.00000 0.00000
1.00000 108.00000 0.00000
2.00000 108.00000 0.00000
3.00000 108.00000 0.00000
4.00000 108.00000 0.00000
5.00000 108.00000 0.00000
6.00000 108.00000 0.00000
7.00000 108.00000 0.00000
8.00000 108.00000 0.00000
9.00000 108.00000 0.00002
10.00000 108.00000 0.00000
11.00000 108.00000 0.00000
12.00000 108.00000 0.00000
13.00000 108.00000 0.00000
14.00000 108.00000 0.00000
15.00000 108.00000 0.00000
16.00000 108.00000 0.00000
17.00000 108.00000 0.00000
18.00000 108.00000 0.00006
19.00000 108.00000 0.00032
20.00000 108.00000 0.00000
21.00000 108.00000 0.00000
22.00000 108.00000 0.00000
23.00000 108.00000 0.00000
24.00000 108.00000 0.00000
25.00000 108.00000 0.00000
26.00000 108.00000 0.00000
27.00000 108.00000 0.00000
28.00000 108.00000 0.00000
29.00000 108.00000 0.00000
30.00000 108.00000 0.00000
31.00000 108.00000 0.00000
32.00000 108.00000 0.00000
33.00000 108.00000 0.00000
34.00000 108.00000 0.00000
35.00000 108.00000 0.00000
36.00000 108.00000 0.00000
37.00000 108.00000 0.00000
38.00000 108.00000 0.00000
39.00000 108.00000 0.00000
0.00000 109.00000 0.00000
1.00000 109.00000 0.00000
2.00000 109.00000 0.00000
3.00000 109.00000 0.00000
4.00000 109.00000 0.00000
5.00000 109.00000 0.00000
6.00000 109.00000 0.00000
7.00000 109.00000 0.00000
8.00000 109.00000 0.00000
9.00000 109.00000 0.00000
10.00000 109.00000 0.00002
11.00000 109.00000 0.00000
12.00000 109.00000 0.00000
13.00000 109.00000 0.00000
14.00000 109.00000 0.00000
15.00000 109.00000 0.00000
16.00000 109.00000 0.00000
17.00000 109.00000 0.00000
18.00000 109.00000 0.00000
19.00000 109.00000 0.00006
20.00000 109.00000 0.00032
21.00000 109.00000 0.00000
22.00000 109.00000 0.00000
23.00000 109.00000 0.00000
24.00000 109.00000 0.00000
25.00000 109.00000 0.00000
26.00000 109.00000 0.00000
27.00000 109.00000 0.00000
28.00000 109.00000 0.00000
29.00000 109.00000 0.00000
30.00000 109.00000 0.00000
31.00000 109.00000 0.00000
32.00000 109.00000 0.00000
33.00000 109.00000 0.00000
34.00000 109.00000 0.00000
35.00000 109.00000 0.00000
36.00000 109.00000 0.00000
37.00000 109.00000 0.00000
38.00000 109.00000 0.00000
39.00000 109.00000 0.00000
0.00000 110.00000 0.00000
1.00000 110.00000 0.00000
2.00000 110.00000 0.00000
3.00000 110.00000 0.00000
4.00000 110.00000 0.00000
5.00000 110.00000 0.00000
6.00000 110.00000 0.00000
7.00000 110.00000 0.00000
8.00000 110.00000 0.00000
9.00000 110.00000 0.00000
10.00000 110.00000 0.00000
11.00000 110.00000 0.00002
12.00000 110.00000 0.00000
13.00000 110.00000 0.00000
14.00000 110.00000 0.00000
15.00000 110.00000 0.00000
16.00000 110.00000 0.00000
17.00000 110.00000 0.00000
18.00000 110.00000 0.00000
19.00000 110.00000 0.00000
20.00000 110.00000 0.00006
21.00000 110.00000 0.00019
22.00000 110.00000 0.00000
23.00000 110.00000 0.00000
24.00000 110.00000 0.00000
25.00000 110.00000 0.00000
26.00000 110.00000 0.00000
27.00000 110.00000 0.00000
28.00000 110.00000 0.00000
29.00000 110.00000 0.00000
30.00000 110.00000 0.00000
31.00000 110.00000 0.00000
32.00000 110.00000 0.00000
33.00000 110.00000 0.00000
34.00000 110.00000 0.00000
35.00000 110.00000 0.00000
36.00000 110.00000 0.00000
37.00000 110.00000 0.00000
38.00000 110.00000 0.00000
39.00000 110.00000 0.00000
0.00000 111.00000 0.00000
1.00000 111.00000 0.00000
2.00000 111.00000 0.00000
3.00000 111.00000 0.00000
4.00000 111.00000 0.00000
5.00000 111.00000 0.00000
6.00000 111.00000 0.00000
7.00000 111.00000 0.00000
8.00000 111.00000 0.00000
9.00000 111.00000 0.00000
10.00000 111.00000 0.00000
11.00000 111.00000 0.00000
12.00000 111.00000 0.00002
13.00000 111.00000 0.00000
14.00000 111.00000 0.00000
15.00000 111.00000 0.00000
16.00000 111.00000 0.00000
17.00000 111.00000 0.00000
18.00000 111.00000 0.00000
19.00000 111.00000 0.00000
20.00000 111.00000 0.00000
21.00000 111.00000 0.00004
22.00000 111.00000 0.00009
23.00000 111.00000 0.00000
24.00000 111.00000 0.00000
25.00000 111.00000 0.00000
26.00000 111.00000 0.00000
27.00000 111.00000 0.00000
28.00000 111.00000 0.00000
29.00000 111.00000 0.00000
30.00000 111.00000 0.00000
31.00000 111.00000 0.00000
32.00000 111.00000 0.00000
33.00000 111.00000 0.00000
34.00000 111.00000 0.00000
35.00000 111.00000 0.00000
36.00000 111.00000 0.00000
37.00000 111.00000 0.00000
38.00000 111.00000 0.00000
39.00000 111.00000 0.00000
0.00000 112.00000 0.00000
1.00000 112.00000 0.00000
2.00000 112.00000 0.00000
3.00000 112.00000 0.00000
4.00000 112.00000 0.00000
5.00000 112.00000 0.00000
6.00000 112.00000 0.00000
7.00000 112.00000 0.00000
8.00000 112.00000 0.00000
9.00000 112.00000 0.00000
10.00000 112.00000 0.00000
11.00000 112.00000 0.00000
12.00000 112.00000 0.00000
13.00000 112.00000 0.00002
14.00000 112.00000 0.00000
15.00000 112.00000 0.00000
16.00000 112.00000 0.00000
17.00000 112.00000 0.00000
18.00000 112.00000 0.00000
19.00000 112.00000 0.00000
20.00000 112.00000 0.00000
21.00000 112.00000 0.00000
22.00000 112.00000 0.00001
23.00000 112.00000 0.00009
24.00000 112.00000 0.00000
25.00000 112.00000 0.00000
26.00000 112.00000 0.00000
27.00000 112.00000 0.00000
28.00000 112.00000 0.00000
29.00000 112.00000 0.00000
30.00000 112.00000 0.00000
31.00000 112.00000 0.00000
32.00000 112.00000 0.00000
33.00000 112.00000 0.00000
34.00000 112.00000 0.00000
35.00000 112.00000 0.00000
36.00000 112.00000 0.00000
37.00000 112.00000 0.00000
38.00000 112.00000 0.00000
39.00000 112.00000 0.00000
0.00000 113.00000 0.00000
1.00000 113.00000 0.00000
2.00000 113.00000 0.00000
3.00000 113.00000 0.00000
4.00000 113.00000 0.00000
5.00000 113.00000 0.00000
6.00000 113.00000 0.00000
7.00000 113.00000 0.00000
8.00000 113.00000 0.00000
9.00000 113.00000 0.00000
10.00000 113.00000 0.00000
11.00000 113.00000 0.00000
12.00000 113.00000 0.00000
13.00000 113.00000 0.00000
14.00000 113.00000 0.00002
15.00000 113.00000 0.00000
16.00000 113.00000 0.00000
17.00000 113.00000 0.00000
18.00000 113.00000 0.00000
19.00000 113.00000 0.00000
20.00000 113.00000 0.00000
21.00000 113.00000 0.00000
22.00000 113.00000 0.00000
23.00000 113.00000 0.00001
24.00000 113.00000 0.00009
25.00000 113.00000 0.00000
26.00000 113.00000 0.00000
27.00000 113.00000 0.00000
28.00000 113.00000 0.00000
29.00000 113.00000 0.00000
30.00000 113.00000 0.00000
31.00000 113.00000 0.00000
32.00000 113.00000 0.00000
33.00000 113.00000 0.00000
34.00000 113.00000 0.00000
35.00000 113.00000 0.00000
36.00000 113.00000 0.00000
37.00000 113.00000 0.00000
38.00000 113.00000 0.00000
39.00000 113.00000 0.00000
0.00000 114.00000 0.00000
1.00000 114.00000 0.00000
2.00000 114.00000 0.00000
3.00000 114.00000 0.00000
4.00000 114.00000 0.00000
5.00000 114.00000 0.00000
6.00000 114.00000 0.00000
7.00000 114.00000 0.00000
8.00000 114.00000 0.00000
9.00000 114.00000 0.00000
10.00000 114.00000 0.00000
11.00000 114.00000 0.00000
12.00000 114.00000 0.00000
13.00000 114.00000 0.00000
14.00000 114.00000 0.00000
15.00000 114.00000 0.00002
16.00000 114.00000 0.00000
17.00000 114.00000 0.00000
18.00000 114.00000 0.00000
19.00000 114.00000 0.00000
20.00000 114.00000 0.00000
21.00000 114.00000 0.00000
22.00000 114.00000 0.00000
23.00000 114.00000 0.00000
24.00000 114.00000 0.00001
25.00000 114.00000 0.00009
26.00000 114.00000 0.00000
27.00000 114.00000 0.00000
28.00000 114.00000 0.00000
29.00000 114.00000 0.00000
30.00000 114.00000 0.00000
31.00000 114.00000 0.00000
32.00000 114.00000 0.00000
33.00000 114.00000 0.00000
34.00000 114.00000 0.00000
35.00000 114.00000 0.00000
36.00000 114.00000 0.00000
37.00000 114.00000 0.00000
38.00000 114.00000 0.00000
39.00000 114.00000 0.00000
0.00000 115.00000 0.00000
1.00000 115.00000 0.00000
2.00000 115.00000 0.00000
3.00000 115.00000 0.00000
4.00000 115.00000 0.00000
5.00000 115.00000 0.00000
6.00000 115.00000 0.00000
7.00000 115.00000 0.00000
8.00000 115.00000 0.00000
9.00000 115.00000 0.00000
10.00000 115.00000 0.00000
11.00000 115.00000 0.00000
12.00000 115.00000 0.00000
13.00000 115.00000 0.00000
14.00000 115.00000 0.00000
15.00000 115.00000 0.00000
16.00000 115.00000 0.00002
17.00000 115.00000 0.00000
18.00000 115.00000 0.00000
19.00000 115.00000 0.00000
20.00000 115.00000 0.00000
21.00000 115.00000 0.00000
22.00000 115.00000 0.00000
23.00000 115.00000 0.00000
24.00000 115.00000 0.00000
25.00000 115.00000 0.00001
26.00000 115.00000 0.00009
27.00000 115.00000 0.00000
28.00000 115.00000 0.00000
29.00000 115.00000 0.00000
30.00000 115.00000 0.00000
31.00000 115.00000 0.00000
32.00000 115.00000 0.00000
33.00000 115.00000 0.00000
34.00000 115.00000 0.00000
35.00000 115.00000 0.00000
36.00000 115.00000 0.00000
37.00000 115.00000 0.00000
38.00000 115.00000 0.00000
39.00000 115.00000 0.00000
0.00000 116.00000 0.00000
1.00000 116.00000 0.00000
2.00000 116.00000 0.00000
3.00000 116.00000 0.00000
4.00000 116.00000 0.00000
5.00000 116.00000 0.00000
6.00000 116.00000 0.00000
7.00000 116.00000 0.00000
8.00000 116.00000 0.00000
9.00000 116.00000 0.00000
10.00000 116.00000 0.00000
11.00000 116.00000 0.00000
12.00000 116.00000 0.00000
13.00000 116.00000 0.00000
14.00000 116.00000 0.00000
15.00000 116.00000 0.00000
16.00000 116.00000 0.00000
17.00000 116.00000 0.00002
18.00000 116.00000 0.00000
19.00000 116.00000 0.00000
20.00000 116.00000 0.00000
21.00000 116.00000 0.00000
22.00000 116.00000 0.00000
23.00000 116.00000 0.00000
24.00000 116.00000 0.00000
25.00000 116.00000 0.00000
26.00000 116.00000 0.00001
27.00000 116.00000 0.00009
28.00000 116.00000 0.00000
29.00000 116.00000 0.00000
30.00000 116.00000 0.00000
31.00000 116.00000 0.00000
32.00000 116.00000 0.00000
33.00000 116.00000 0.00000
34.00000 116.00000 0.00000
35.00000 116.00000 0.00000
36.00000 116.00000 0.00000
37.00000 116.00000 0.00000
38.00000 116.00000 0.00000
39.00000 116.00000 0.00000
0.00000 117.00000 0.00000
1.00000 117.00000 0.00000
2.00000 117.00000 0.00000
3.00000 117.00000 0.00000
4.00000 117.00000 0.00000
5.00000 117.00000 0.00000
6.00000 117.00000 0.00000
7.00000 117.00000 0.00000
8.00000 117.00000 0.00000
9.00000 117.00000 0.00000
10.00000 117.00000 0.00000
11.00000 117.00000 0.00000
12.00000 117.00000 0.00000
13.00000 117.00000 0.00000
14.00000 117.00000 0.00000
15.00000 117.00000 0.00000
16.00000 117.00000 0.00000
17.00000 117.00000 0.00000
18.00000 117.00000 0.00002
19.00000 117.00000 0.00000
20.00000 117.00000 0.00000
21.00000 117.00000 0.00000
22.00000 117.00000 0.00000
23.00000 117.00000 0.00000
24.00000 117.00000 0.00000
25.00000 117.00000 0.00000
26.00000 117.00000 0.00000
27.00000 117.00000 0.00001
28.00000 117.00000 0.00009
29.00000 117.00000 0.00000
30.00000 117.00000 0.00000
31.00000 117.00000 0.00000
32.00000 117.00000 0.00000
33.00000 117.00000 0.00000
34.00000 117.00000 0.00000
35.00000 117.00000 0.00000
36.00000 117.00000 0.00000
37.00000 117.00000 0.00000
38.00000 117.00000 0.00000
39.00000 117.00000 0.00000
0.00000 118.00000 0.00000
1.00000 118.00000 0.00000
2.00000 118.00000 0.00000
3.00000 118.00000 0.00000
4.00000 118.00000 0.00000
5.00000 118.00000 0.00000
6.00000 118.00000 0.00000
7.00000 118.00000 0.00000
8.00000 118.00000 0.00000
9.00000 118.00000 0.00000
10.00000 118.00000 0.00000
11.00000 118.00000 0.00000
12.00000 118.00000 0.00000
13.00000 118.00000 0.00000
14.00000 118.00000 0.00000
15.00000 118.00000 0.00000
16.00000 118.00000 0.00000
17.00000 118.00000 0.00000
18.00000 118.00000 0.00000
19.00000 118.00000 0.00002
20.00000 118.00000 0.00000
21.00000 118.00000 0.00000
22.00000 118.00000 0.00000
23.00000 118.00000 0.00000
24.00000 118.00000 0.00000
25.00000 118.00000 0.00000
26.00000 118.00000 0.00000
27.00000 118.00000 0.00000
28.00000 118.00000 0.00001
29.00000 118.00000 0.00009
30.00000 118.00000 0.00000
31.00000 118.00000 0.00000
32.00000 118.00000 0.00000
33.00000 118.00000 0.00000
34.00000 118.00000 0.00000
35.00000 118.00000 0.00000
36.00000 118.00000 0.00000
37.00000 118.00000 0.00000
38.00000 118.00000 0.00000
39.00000 118.00000 0.00000
0.00000 119.00000 0.00000
1.00000 119.00000 0.00000
2.00000 119.00000 0.00000
3.00000 119.00000 0.00000
4.00000 119.00000 0.00000
5.00000 119.00000 0.00000
6.00000 119.00000 0.00000
7.00000 119.00000 0.00000
8.00000 119.00000 0.00000
9.00000 119.00000 0.00000
10.00000 119.00000 0.00000
11.00000 119.00000 0.00000
12.00000 119.00000 0.00000
13.00000 119.00000 0.00000
14.00000 119.00000 0.00000
15.00000 119.00000 0.00000
16.00000 119.00000 0.00000
17.00000 119.00000 0.00000
18.00000 119.00000 0.00000
19.00000 119.00000 0.00000
20.00000 119.00000 0.00002
21.00000 119.00000 0.00000
22.00000 119.00000 0.00000
23.00000 119.00000 0.00000
24.00000 119.00000 0.00000
25.00000 119.00000 0.00000
26.00000 119.00000 0.00000
27.00000 119.00000 0.00000
28.00000 119.00000 0.00000
29.00000 119.00000 0.00001
30.00000 119.00000 0.00009
31.00000 119.00000 0.00000
32.00000 119.00000 0.00000
33.00000 119.00000 0.00000
34.00000 119.00000 0.00000
35.00000 119.00000 0.00000
36.00000 119.00000 0.00000
37.00000 119.00000 0.00000
38.00000 119.00000 0.00000
39.00000 119.00000 0.00000
0.00000 120.00000 0.00000
1.00000 120.00000 0.00000
2.00000 120.00000 0.00000
3.00000 120.00000 0.00000
4.00000 120.00000 0.00000
5.00000 120.00000 0.00000
6.00000 120.00000 0.00000
7.00000 120.00000 0.00000
8.00000 120.00000 0.00000
9.00000 120.00000 0.00000
10.00000 120.00000 0.00000
11.00000 120.00000 0.00000
12.00000 120.00000 0.00000
13.00000 120.00000 0.00000
14.00000 120.00000 0.00000
15.00000 120.00000 0.00000
16.00000 120.00000 0.00000
17.00000 120.00000 0.00000
18.00000 120.00000 0.00000
19.00000 120.00000 0.00000
20.00000 120.00000 0.00000
21.00000 120.00000 0.00001
22.00000 120.00000 0.00000
23.00000 120.00000 0.00000
24.00000 120.00000 0.00000
25.00000 120.00000 0.00000
26.00000 120.00000 0.00000
27.00000 120.00000 0.00000
28.00000 120.00000 0.00000
29.00000 120.00000 0.00000
30.00000 120.00000 0.00001
31.00000 120.00000 0.00002
32.00000 120.00000 0.00000
33.00000 120.00000 0.00000
34.00000 120.00000 0.00000
35.00000 120.00000 0.00000
36.00000 120.00000 0.00000
37.00000 120.00000 0.00000
38.00000 120.00000 0.00000
39.00000 120.00000 0.00000
0.00000 121.00000 0.00000
1.00000 121.00000 0.00000
2.00000 121.00000 0.00000
3.00000 121.00000 0.00000
4.00000 121.00000 0.00000
5.00000 121.00000 0.00000
6.00000 121.00000 0.00000
7.00000 121.00000 0.00000
8.00000 121.00000 0.00000
9.00000 121.00000 0.00000
10.00000 121.00000 0.00000
11.00000 121.00000 0.00000
12.00000 121.00000 0.00000
13.00000 121.00000 0.00000
14.00000 121.00000 0.00000
15.00000 121.00000 0.00000
16.00000 121.00000 0.00000
17.00000 121.00000 0.00000
18.00000 121.00000 0.00000
19.00000 121.00000 0.00000
20.00000 121.00000 0.00000
21.00000 121.00000 0.00000
22.00000 121.00000 0.00001
23.00000 121.00000 0.00000
24.00000 121.00000 0.00000
25.00000 121.00000 0.00000
26.00000 121.00000 0.00000
27.00000 121.00000 0.00000
28.00000 121.00000 0.00000
29.00000 121.00000 0.00000
30.00000 121.00000 0.00000
31.00000 121.00000 0.00000
32.00000 121.00000 0.00002
33.00000 121.00000 0.00000
34.00000 121.00000 0.00000
35.00000 121.00000 0.00000
36.00000 121.00000 0.00000
37.00000 121.00000 0.00000
38.00000 121.00000 0.00000
39.00000 121.00000 0.00000
0.00000 122.00000 0.00000
1.00000 122.00000 0.00000
2.00000 122.00000 0.00000
3.00000 122.00000 0.00000
4.00000 122.00000 0.00000
5.00000 122.00000 0.00000
6.00000 122.00000 0.00000
7.00000 122.00000 0.00000
8.00000 122.00000 0.00000
9.00000 122.00000 0.00000
10.00000 122.00000 0.00000
11.00000 122.00000 0.00000
12.00000 122.00000 0.00000
13.00000 122.00000 0.00000
14.00000 122.00000 0.00000
15.00000 122.00000 0.00000
16.00000 122.00000 0.00000
17.00000 122.00000 0.00000
18.00000 122.00000 0.00000
19.00000 122.00000 0.00000
20.00000 122.00000 0.00000
21.00000 122.00000 0.00000
22.00000 122.00000 0.00000
23.00000 122.00000 0.00001
24.00000 122.00000 0.00000
25.00000 122.00000 0.00000
26.00000 122.00000 0.00000
27.00000 122.00000 0.00000
28.00000 122.00000 0.00000
29.00000 122.00000 0.00000
30.00000 122.00000 0.00000
31.00000 122.00000 0.00000
32.00000 122.00000 0.00000
33.00000 122.00000 0.00002
34.00000 122.00000 0.00000
35.00000 122.00000 0.00000
36.00000 122.00000 0.00000
37.00000 122.00000 0.00000
38.00000 122.00000 0.00000
39.00000 122.00000 0.00000
0.00000 123.00000 0.00000
1.00000 123.00000 0.00000
2.00000 123.00000 0.00000
3.00000 123.00000 0.00000
4.00000 123.00000 0.00000
5.00000 123.00000 0.00000
6.00000 123.00000 0.00000
7.00000 123.00000 0.00000
8.00000 123.00000 0.00000
9.00000 123.00000 0.00000
10.00000 123.00000 0.00000
11.00000 123.00000 0.00000
12.00000 123.00000 0.00000
13.00000 123.00000 0.00000
14.00000 123.00000 0.00000
15.00000 123.00000 0.00000
16.00000 123.00000 0.00000
17.00000 123.00000 0.00000
18.00000 123.00000 0.00000
19.00000 123.00000 0.00000
20.00000 123.00000 0.00000
21.00000 123.00000 0.00000
22.00000 123.00000 0.00000
23.00000 123.00000 0.00000
24.00000 123.00000 0.00001
25.00000 123.00000 0.00000
26.00000 123.00000 0.00000
27.00000 123.00000 0.00000
28.00000 123.00000 0.00000
29.00000 123.00000 0.00000
30.00000 123.00000 0.00000
31.00000 123.00000 0.00000
32.00000 123.00000 0.00000
33.00000 123.00000 0.00000
34.00000 123.00000 0.00002
35.00000 123.00000 0.00000
36.00000 123.00000 0.00000
37.00000 123.00000 0.00000
38.00000 123.00000 0.00000
39.00000 123.00000 0.00000
0.00000 124.00000 0.00000
1.00000 124.00000 0.00000
2.00000 124.00000 0.00000
3.00000 124.00000 0.00000
4.00000 124.00000 0.00000
5.00000 124.00000 0.00000
6.00000 124.00000 0.00000
7.00000 124.00000 0.00000
8.00000 124.00000 0.00000
9.00000 124.00000 0.00000
10.00000 124.00000 0.00000
11.00000 124.00000 0.00000
12.00000 124.00000 0.00000
13.00000 124.00000 0.00000
14.00000 124.00000 0.00000
15.00000 124.00000 0.00000
16.00000 124.00000 0.00000
17.00000 124.00000 0.00000
18.00000 124.00000 0.00000
19.00000 124.00000 0.00000
20.00000 124.00000 0.00000
21.00000 124.00000 0.00000
22.00000 124.00000 0.00000
23.00000 124.00000 0.00000
24.00000 124.00000 0.00000
25.00000 124.00000 0.00001
26.00000 124.00000 0.00000
27.00000 124.00000 0.00000
28.00000 124.00000 0.00000
29.00000 124.00000 0.00000
30.00000 124.00000 0.00000
31.00000 124.00000 0.00000
32.00000 124.00000 0.00000
33.00000 124.00000 0.00000
34.00000 124.00000 0.00000
35.00000 124.00000 0.00002
36.00000 124.00000 0.00000
37.00000 124.00000 0.00000
38.00000 124.00000 0.00000
39.00000 124.00000 0.00000
0.00000 125.00000 0.00000
1.00000 125.00000 0.00000
2.00000 125.00000 0.00000
3.00000 125.00000 0.00000
4.00000 125.00000 0.00000
5.00000 125.00000 0.00000
6.00000 125.00000 0.00000
7.00000 125.00000 0.00000
8.00000 125.00000 0.00000
9.00000 125.00000 0.00000
10.00000 125.00000 0.00000
11.00000 125.00000 0.00000
12.00000 125.00000 0.00000
13.00000 125.00000 0.00000
14.00000 125.00000 0.00000
15.00000 125.00000 0.00000
16.00000 125.00000 0.00000
17.00000 125.00000 0.00000
18.00000 125.00000 0.00000
19.00000 125.00000 0.00000
20.00000 125.00000 0.00000
21.00000 125.00000 0.00000
22.00000 125.00000 0.00000
23.00000 125.00000 0.00000
24.00000 125.00000 0.00000
25.00000 125.00000 0.00000
26.00000 125.00000 0.00001
27.00000 125.00000 0.00000
28.00000 125.00000 0.00000
29.00000 125.00000 0.00000
30.00000 125.00000 0.00000
31.00000 125.00000 0.00000
32.00000 125.00000 0.00000
33.00000 125.00000 0.00000
34.00000 125.00000 0.00000
35.00000 125.00000 0.00000
36.00000 125.00000 0.00002
37.00000 125.00000 0.00000
38.00000 125.00000 0.00000
39.00000 125.00000 0.00000
0.00000 126.00000 0.00000
1.00000 126.00000 0.00000
2.00000 126.00000 0.00000
3.00000 126.00000 0.00000
4.00000 126.00000 0.00000
5.00000 126.00000 0.00000
6.00000 126.00000 0.00000
7.00000 126.00000 0.00000
8.00000 126.00000 0.00000
9.00000 126.00000 0.00000
10.00000 126.00000 0.00000
11.00000 126.00000 0.00000
12.00000 126.00000 0.00000
13.00000 126.00000 0.00000
14.00000 126.00000 0.00000
15.00000 126.00000 0.00000
16.00000 126.00000 0.00000
17.00000 126.00000 0.00000
18.00000 126.00000 0.00000
19.00000 126.00000 0.00000
20.00000 126.00000 0.00000
21.00000 126.00000 0.00000
22.00000 126.00000 0.00000
23.00000 126.00000 0.00000
24.00000 126.00000 0.00000
25.00000 126.00000 0.00000
26.00000 126.00000 0.00000
27.00000 126.00000 0.00001
28.00000 126.00000 0.00000
29.00000 126.00000 0.00000
30.00000 126.00000 0.00000
31.00000 126.00000 0.00000
32.00000 126.00000 0.00000
33.00000 126.00000 0.00000
34.00000 126.00000 0.00000
35.00000 126.00000 0.00000
36.00000 126.00000 0.00000
37.00000 126.00000 0.00002
38.00000 126.00000 0.00000
39.00000 126.00000 0.00000
0.00000 127.00000 0.00000
1.00000 127.00000 0.00000
2.00000 127.00000 0.00000
3.00000 127.00000 0.00000
4.00000 127.00000 0.00000
5.00000 127.00000 0.00000
6.00000 127.00000 0.00000
7.00000 127.00000 0.00000
8.00000 127.00000 0.00000
9.00000 127.00000 0.00000
10.00000 127.00000 0.00000
11.00000 127.00000 0.00000
12.00000 127.00000 0.00000
13.00000 127.00000 0.00000
14.00000 127.00000 0.00000
15.00000 127.00000 0.00000
16.00000 127.00000 0.00000
17.00000 127.00000 0.00000
18.00000 127.00000 0.00000
19.00000 127.00000 0.00000
20.00000 127.00000 0.00000
21.00000 127.00000 0.00000
22.00000 127.00000 0.00000
23.00000 127.00000 0.00000
24.00000 127.00000 0.00000
25.00000 127.00000 0.00000
26.00000 127.00000 0.00000
27.00000 127.00000 0.00000
28.00000 127.00000 0.00001
29.00000 127.00000 0.00000
30.00000 127.00000 0.00000
31.00000 127.00000 0.00000
32.00000 127.00000 0.00000
33.00000 127.00000 0.00000
34.00000 127.00000 0.00000
35.00000 127.00000 0.00000
36.00000 127.00000 0.00000
37.00000 127.00000 0.00000
38.00000 127.00000 0.00002
39.00000 127.00000 0.00000
0.00000 128.00000 0.00000
1.00000 128.00000 0.00000
2.00000 128.00000 0.00000
3.00000 128.00000 0.00000
4.00000 128.00000 0.00000
5.00000 128.00000 0.00000
6.00000 128.00000 0.00000
7.00000 128.00000 0.00000
8.00000 128.00000 0.00000
9.00000 128.00000 0.00000
10.00000 128.00000 0.00000
11.00000 128.00000 0.00000
12.00000 128.00000 0.00000
13.00000 128.00000 0.00000
14.00000 128.00000 0.00000
15.00000 128.00000 0.00000
16.00000 128.00000 0.00000
17.00000 128.00000 0.00000
18.00000 128.00000 0.00000
19.00000 128.00000 0.00000
20.00000 128.00000 0.00000
21.00000 128.00000 0.00000
22.00000 128.00000 0.00000
23.00000 128.00000 0.00000
24.00000 128.00000 0.00000
25.00000 128.00000 0.00000
26.00000 128.00000 0.00000
27.00000 128.00000 0.00000
28.00000 128.00000 0.00000
29.00000 128.00000 0.00001
30.00000 128.00000 0.00000
31.00000 128.00000 0.00000
32.00000 128.00000 0.00000
33.00000 128.00000 0.00000
34.00000 128.00000 0.00000
35.00000 128.00000 0.00000
36.00000 128.00000 0.00000
37.00000 128.00000 0.00000
38.00000 128.00000 0.00000
39.00000 128.00000 0.00002
0.00000 129.00000 0.00002
1.00000 129.00000 0.00000
2.00000 129.00000 0.00000
3.00000 129.00000 0.00000
4.00000 129.00000 0.00000
5.00000 129.00000 0.00000
6.00000 129.00000 0.00000
7.00000 129.00000 0.00000
8.00000 129.00000 0.00000
9.00000 129.00000 0.00000
10.00000 129.00000 0.00000
11.00000 129.00000 0.00000
12.00000 129.00000 0.00000
13.00000 129.00000 0.00000
14.00000 129.00000 0.00000
15.00000 129.00000 0.00000
16.00000 129.00000 0.00000
17.00000 129.00000 0.00000
18.00000 129.00000 0.00000
19.00000 129.00000 0.00000
20.00000 129.00000 0.00000
21.00000 129.00000 0.00000
22.00000 129.00000 0.00000
23.00000 129.00000 0.00000
24.00000 129.00000 0.00000
25.00000 129.00000 0.00000
26.00000 129.00000 0.00000
27.00000 129.00000 0.00000
28.00000 129.00000 0.00000
29.00000 129.00000 0.00000
30.00000 129.00000 0.00001
31.00000 129.00000 0.00000
32.00000 129.00000 0.00000
33.00000 129.00000 0.00000
34.00000 129.00000 0.00000
35.00000 129.00000 0.00000
36.00000 129.00000 0.00000
37.00000 129.00000 0.00000
38.00000 129.00000 0.00000
39.00000 129.00000 0.00000
0.00000 130.00000 0.00000
1.00000 130.00000 0.00002
2.00000 130.00000 0.00000
3.00000 130.00000 0.00000
4.00000 130.00000 0.00000
5.00000 130.00000 0.00000
6.00000 130.00000 0.00000
7.00000 130.00000 0.00000
8.00000 130.00000 0.00000
9.00000 130.00000 0.00000
10.00000 130.00000 0.00000
11.00000 130.00000 0.00000
12.00000 130.00000 0.00000
13.00000 130.00000 0.00000
14.00000 130.00000 0.00000
15.00000 130.00000 0.00000
16.00000 130.00000 0.00000
17.00000 130.00000 0.00000
18.00000 130.00000 0.00000
19.00000 130.00000 0.00000
20.00000 130.00000 0.00000
21.00000 130.00000 0.00000
22.00000 130.00000 0.00000
23.00000 130.00000 0.00000
24.00000 130.00000 0.00000
25.00000 130.00000 0.00000
26.00000 130.00000 0.00000
27.00000 130.00000 0.00000
28.00000 130.00000 0.00000
29.00000 130.00000 0.00000
30.00000 130.00000 0.00000
31.00000 130.00000 0.00000
32.00000 130.00000 0.00000
33.00000 130.00000 0.00000
34.00000 130.00000 0.00000
35.00000 130.00000 0.00000
36.00000 130.00000 0.00000
37.00000 130.00000 0.00000
38.00000 130.00000 0.00000
39.00000 130.00000 0.00000
0.00000 131.00000 0.00000
1.00000 131.00000 0.00000
2.00000 131.00000 0.00002
3.00000 131.00000 0.00000
4.00000 131.00000 0.00000
5.00000 131.00000 0.00000
6.00000 131.00000 0.00000
7.00000 131.00000 0.00000
8.00000 131.00000 0.00000
9.00000 131.00000 0.00000
10.00000 131.00000 0.00000
11.00000 131.00000 0.00000
12.00000 131.00000 0.00000
13.00000 131.00000 0.00000
14.00000 131.00000 0.00000
15.00000 131.00000 0.00000
16.00000 131.00000 0.00000
17.00000 131.00000 0.00000
18.00000 131.00000 0.00000
19.00000 131.00000 0.00000
20.00000 131.00000 0.00000
21.00000 131.00000 0.00000
22.00000 131.00000 0.00000
23.00000 131.00000 0.00000
24.00000 131.00000 0.00000
25.00000 131.00000 0.00000
26.00000 131.00000 0.00000
27.00000 131.00000 0.00000
28.00000 131.00000 0.00000
29.00000 131.00000 0.00000
30.00000 131.00000 0.00000
31.00000 131.00000 0.00000
32.00000 131.00000 0.00000
33.00000 131.00000 0.00000
34.00000 131.00000 0.00000
35.00000 131.00000 0.00000
36.00000 131.00000 0.00000
37.00000 131.00000 0.00000
38.00000 131.00000 0.00000
39.00000 131.00000 0.00000
0.00000 132.00000 0.00000
1.00000 132.00000 0.00000
2.00000 132.00000 0.00000
3.00000 132.00000 0.00002
4.00000 132.00000 0.00000
5.00000 132.00000 0.00000
6.00000 132.00000 0.00000
7.00000 132.00000 0.00000
8.00000 132.00000 0.00000
9.00000 132.00000 0.00000
10.00000 132.00000 0.00000
11.00000 132.00000 0.00000
12.00000 132.00000 0.00000
13.00000 132.00000 0.00000
14.00000 132.00000 0.00000
15.00000 132.00000 0.00000
16.00000 132.00000 0.00000
17.00000 132.00000 0.00000
18.00000 132.00000 0.00000
19.00000 132.00000 0.00000
20.00000 132.00000 0.00000
21.00000 132.00000 0.00000
22.00000 132.00000 0.00000
23.00000 132.00000 0.00000
24.00000 132.00000 0.00000
25.00000 132.00000 0.00000
26.00000 132.00000 0.00000
27.00000 132.00000 0.00000
28.00000 132.00000 0.00000
29.00000 132.00000 0.00000
30.00000 132.00000 0.00000
31.00000 132.00000 0.00000
32.00000 132.00000 0.00000
33.00000 132.00000 0.00000
34.00000 132.00000 0.00000
35.00000 132.00000 0.00000
36.00000 132.00000 0.00000
37.00000 132.00000 0.00000
38.00000 132.00000 0.00000
39.00000 132.00000 0.00000
0.00000 133.00000 0.00000
1.00000 133.00000 0.00000
2.00000 133.00000 0.00000
3.00000 133.00000 0.00000
4.00000 133.00000 0.00002
5.00000 133.00000 0.00000
6.00000 133.00000 0.00000
7.00000 133.00000 0.00000
8.00000 133.00000 0.00000
9.00000 133.00000 0.00000
10.00000 133.00000 0.00000
11.00000 133.00000 0.00000
12.00000 133.00000 0.00000
13.00000 133.00000 0.00000
14.00000 133.00000 0.00000
15.00000 133.00000 0.00000
16.00000 133.00000 0.00000
17.00000 133.00000 0.00000
18.00000 133.00000 0.00000
19.00000 133.00000 0.00000
20.00000 133.00000 0.00000
21.00000 133.00000 0.00000
22.00000 133.00000 0.00000
23.00000 133.00000 0.00000
24.00000 133.00000 0.00000
25.00000 133.00000 0.00000
26.00000 133.00000 0.00000
27.00000 133.00000 0.00000
28.00000 133.00000 0.00000
29.00000 133.00000 0.00000
30.00000 133.00000 0.00000
31.00000 133.00000 0.00000
32.00000 133.00000 0.00000
33.00000 133.00000 0.00000
34.00000 133.00000 0.00000
35.00000 133.00000 0.00000
36.00000 133.00000 0.00000
37.00000 133.00000 0.00000
38.00000 133.00000 0.00000
39.00000 133.00000 0.00000
0.00000 134.00000 0.00000
1.00000 134.00000 0.00000
2.00000 134.00000 0.00000
3.00000 134.00000 0.00000
4.00000 134.00000 0.00000
5.00000 134.00000 0.00002
6.00000 134.00000 0.00000
7.00000 134.00000 0.00000
8.00000 134.00000 0.00000
9.00000 134.00000 0.00000
10.00000 134.00000 0.00000
11.00000 134.00000 0.00000
12.00000 134.00000 0.00000
13.00000 134.00000 0.00000
14.00000 134.00000 0.00000
15.00000 134.00000 0.00000
16.00000 134.00000 0.00000
17.00000 134.00000 0.00000
18.00000 134.00000 0.00000
19.00000 134.00000 0.00000
20.00000 134.00000 0.00000
21.00000 134.00000 0.00000
22.00000 134.00000 0.00000
23.00000 134.00000 0.00000
24.00000 134.00000 0.00000
25.00000 134.00000 0.00000
26.00000 134.00000 0.00000
27.00000 134.00000 0.00000
28.00000 134.00000 0.00000
29.00000 134.00000 0.00000
30.00000 134.00000 0.00000
31.00000 134.00000 0.00000
32.00000 134.00000 0.00000
33.00000 134.00000 0.00000
34.00000 134.00000 0.00000
35.00000 134.00000 0.00000
36.00000 134.00000 0.00000
37.00000 134.00000 0.00000
38.00000 134.00000 0.00000
39.00000 134.00000 0.00000
0.00000 135.00000 0.00000
1.00000 135.00000 0.00000
2.00000 135.00000 0.00000
3.00000 135.00000 0.00000
4.00000 135.00000 0.00000
5.00000 135.00000 0.00000
6.00000 135.00000 0.00002
7.00000 135.00000 0.00000
8.00000 135.00000 0.00000
9.00000 135.00000 0.00000
10.00000 135.00000 0.00000
11.00000 135.00000 0.00000
12.00000 135.00000 0.00000
13.00000 135.00000 0.00000
14.00000 135.00000 0.00000
15.00000 135.00000 0.00000
16.00000 135.00000 0.00000
17.00000 135.00000 0.00000
18.00000 135.00000 0.00000
19.00000 135.00000 0.00000
20.00000 135.00000 0.00000
21.00000 135.00000 0.00000
22.00000 135.00000 0.00000
23.00000 135.00000 0.00000
24.00000 135.00000 0.00000
25.00000 135.00000 0.00000
26.00000 135.00000 0.00000
27.00000 135.00000 0.00000
28.00000 135.00000 0.00000
29.00000 135.00000 0.00000
30.00000 135.00000 0.00000
31.00000 135.00000 0.00000
32.00000 135.00000 0.00000
33.00000 135.00000 0.00000
34.00000 135.00000 0.00000
35.00000 135.00000 0.00000
36.00000 135.00000 0.00000
37.00000 135.00000 0.00000
38.00000 135.00000 0.00000
39.00000 135.00000 0.00000
0.00000 136.00000 0.00000
1.00000 136.00000 0.00000
2.00000 136.00000 0.00000
3.00000 136.00000 0.00000
4.00000 136.00000 0.00000
5.00000 136.00000 0.00000
6.00000 136.00000 0.00000
7.00000 136.00000 0.00002
8.00000 136.00000 0.00000
9.00000 136.00000 0.00000
10.00000 136.00000 0.00000
11.00000 136.00000 0.00000
12.00000 136.00000 0.00000
13.00000 136.00000 0.00000
14.00000 136.00000 0.00000
15.00000 136.00000 0.00000
16.00000 136.00000 0.00000
17.00000 136.00000 0.00000
18.00000 136.00000 0.00000
19.00000 136.00000 0.00000
20.00000 136.00000 0.00000
21.00000 136.00000 0.00000
22.00000 136.00000 0.00000
23.00000 136.00000 0.00000
24.00000 136.00000 0.00000
25.00000 136.00000 0.00000
26.00000 136.00000 0.00000
27.00000 136.00000 0.00000
28.00000 136.00000 0.00000
29.00000 136.00000 0.00000
30.00000 136.00000 0.00000
31.00000 136.00000 0.00000
32.00000 136.00000 0.00000
33.00000 136.00000 0.00000
34.00000 136.00000 0.00000
35.00000 136.00000 0.00000
36.00000 136.00000 0.00000
37.00000 136.00000 0.00000
38.00000 136.00000 0.00000
39.00000 136.00000 0.00000
0.00000 137.00000 0.00000
1.00000 137.00000 0.00000
2.00000 137.00000 0.00000
3.00000 137.00000 0.00000
4.00000 137.00000 0.00000
5.00000 137.00000 0.00000
6.00000 137.00000 0.00000
7.00000 137.00000 0.00000
8.00000 137.00000 0.00002
9.00000 137.00000 0.00000
10.00000 137.00000 0.00000
11.00000 137.00000 0.00000
12.00000 137.00000 0.00000
13.00000 137.00000 0.00000
14.00000 137.00000 0.00000
15.00000 137.00000 0.00000
16.00000 137.00000 0.00000
17.00000 137.00000 0.00000
18.00000 137.00000 0.00000
19.00000 137.00000 0.00000
20.00000 137.00000 0.00000
21.00000 137.00000 0.00000
22.00000 137.00000 0.00000
23.00000 137.00000 0.00000
24.00000 137.00000 0.00000
25.00000 137.00000 0.00000
26.00000 137.00000 0.00000
27.00000 137.00000 0.00000
28.00000 137.00000 0.00000
29.00000 137.00000 0.00000
30.00000 137.00000 0.00000
31.00000 137.00000 0.00000
32.00000 137.00000 0.00000
33.00000 137.00000 0.00000
34.00000 137.00000 0.00000
35.00000 137.00000 0.00000
36.00000 137.00000 0.00000
37.00000 137.00000 0.00000
38.00000 137.00000 0.00000
39.00000 137.00000 0.00000
0.00000 138.00000 0.00000
1.00000 138.00000 0.00000
2.00000 138.00000 0.00000
3.00000 138.00000 0.00000
4.00000 138.00000 0.00000
5.00000 138.00000 0.00000
6.00000 138.00000 0.00000
7.00000 138.00000 0.00000
8.00000 138.00000 0.00000
9.00000 138.00000 0.00002
10.00000 138.00000 0.00000
11.00000 138.00000 0.00000
12.00000 138.00000 0.00000
13.00000 138.00000 0.00000
14.00000 138.00000 0.00000
15.00000 138.00000 0.00000
16.00000 138.00000 0.00000
17.00000 138.00000 0.00000
18.00000 138.00000 0.00000
19.00000 138.00000 0.00000
20.00000 138.00000 0.00000
21.00000 138.00000 0.00000
22.00000 138.00000 0.00000
23.00000 138.00000 0.00000
24.00000 138.00000 0.00000
25.00000 138.00000 0.00000
26.00000 138.00000 0.00000
27.00000 138.00000 0.00000
28.00000 138.00000 0.00000
29.00000 138.00000 0.00000
30.00000 138.00000 0.00000
31.00000 138.00000 0.00000
32.00000 138.00000 0.00000
33.00000 138.00000 0.00000
34.00000 138.00000 0.00000
35.00000 138.00000 0.00000
36.00000 138.00000 0.00000
37.00000 138.00000 0.00000
38.00000 138.00000 0.00000
39.00000 138.00000 0.00000
0.00000 139.00000 0.00000
1.00000 139.00000 0.00000
2.00000 139.00000 0.00000
3.00000 139.00000 0.00000
4.00000 139.00000 0.00000
5.00000 139.00000 0.00000
6.00000 139.00000 0.00000
7.00000 139.00000 0.00000
8.00000 139.00000 0.00000
9.00000 139.00000 0.00000
10.00000 139.00000 0.00002
11.00000 139.00000 0.00000
12.00000 139.00000 0.00000
13.00000 139.00000 0.00000
14.00000 139.00000 0.00000
15.00000 139.00000 0.00000
16.00000 139.00000 0.00000
17.00000 139.00000 0.00000
18.00000 139.00000 0.00000
19.00000 139.00000 0.00000
20.00000 139.00000 0.00000
21.00000 139.00000 0.00000
22.00000 139.00000 0.00000
23.00000 139.00000 0.00000
24.00000 139.00000 0.00000
25.00000 139.00000 0.00000
26.00000 139.00000 0.00000
27.00000 139.00000 0.00000
28.00000 139.00000 0.00000
29.00000 139.00000 0.00000
30.00000 139.00000 0.00000
31.00000 139.00000 0.00000
32.00000 139.00000 0.00000
33.00000 139.00000 0.00000
34.00000 139.00000 0.00000
35.00000 139.00000 0.00000
36.00000 139.00000 0.00000
37.00000 139.00000 0.00000
38.00000 139.00000 0.00000
39.00000 139.00000 0.00000
0.00000 140.00000 0.00000
1.00000 140.00000 0.00000
2.00000 140.00000 0.00000
3.00000 140.00000 0.00000
4.00000 140.00000 0.00000
5.00000 140.00000 0.00000
6.00000 140.00000 0.00000
7.00000 140.00000 0.00000
8.00000 140.00000 0.00000
9.00000 140.00000 0.00000
10.00000 140.00000 0.00000
11.00000 140.00000 0.00002
12.00000 140.00000 0.00000
13.00000 140.00000 0.00000
14.00000 140.00000 0.00000
15.00000 140.00000 0.00000
16.00000 140.00000 0.00000
17.00000 140.00000 0.00000
18.00000 140.00000 0.00000
19.00000 140.00000 0.00000
20.00000 140.00000 0.00000
21.00000 140.00000 0.00000
22.00000 140.00000 0.00000
23.00000 140.00000 0.00000
24.00000 140.00000 0.00000
25.00000 140.00000 0.00000
26.00000 140.00000 0.00000
27.00000 140.00000 0.00000
28.00000 140.00000 0.00000
29.00000 140.00000 0.00000
30.00000 140.00000 0.00000
31.00000 140.00000 0.00000
32.00000 140.00000 0.00000
33.00000 140.00000 0.00000
34.00000 140.00000 0.00000
35.00000 140.00000 0.00000
36.00000 140.00000 0.00000
37.00000 140.00000 0.00000
38.00000 140.00000 0.00000
39.00000 140.00000 0.00000
0.00000 141.00000 0.00000
1.00000 141.00000 0.00000
2.00000 141.00000 0.00000
3.00000 141.00000 0.00000
4.00000 141.00000 0.00000
5.00000 141.00000 0.00000
6.00000 141.00000 0.00000
7.00000 141.00000 0.00000
8.00000 141.00000 0.00000
9.00000 141.00000 0.00000
10.00000 141.00000 0.00000
11.00000 141.00000 0.00000
12.00000 141.00000 0.00001
13.00000 141.00000 0.00000
14.00000 141.00000 0.00000
15.00000 141.00000 0.00000
16.00000 141.00000 0.00000
17.00000 141.00000 0.00000
18.00000 141.00000 0.00000
19.00000 141.00000 0.00000
20.00000 141.00000 0.00000
21.00000 141.00000 0.00000
22.00000 141.00000 0.00000
23.00000 141.00000 0.00000
24.00000 141.00000 0.00000
25.00000 141.00000 0.00000
26.00000 141.00000 0.00000
27.00000 141.00000 0.00000
28.00000 141.00000 0.00000
29.00000 141.00000 0.00000
30.00000 141.00000 0.00000
31.00000 141.00000 0.00000
32.00000 141.00000 0.00000
33.00000 141.00000 0.00000
34.00000 141.00000 0.00000
35.00000 141.00000 0.00000
36.00000 141.00000 0.00000
37.00000 141.00000 0.00000
38.00000 141.00000 0.00000
39.00000 141.00000 0.00000
0.00000 142.00000 0.00000
1.00000 142.00000 0.00000
2.00000 142.00000 0.00000
3.00000 142.00000 0.00000
4.00000 142.00000 0.00000
5.00000 142.00000 0.00000
6.00000 142.00000 0.00000
7.00000 142.00000 0.00000
8.00000 142.00000 0.00000
9.00000 142.00000 0.00000
10.00000 142.00000 0.00000
11.00000 142.00000 0.00000
12.00000 142.00000 0.00000
13.00000 142.00000 0.00001
14.00000 142.00000 0.00000
15.00000 142.00000 0.00000
16.00000 142.00000 0.00000
17.00000 142.00000 0.00000
18.00000 142.00000 0.00000
19.00000 142.00000 0.00000
20.00000 142.00000 0.00000
21.00000 142.00000 0.00000
22.00000 142.00000 0.00000
23.00000 142.00000 0.00000
24.00000 142.00000 0.00000
25.00000 142.00000 0.00000
26.00000 142.00000 0.00000
27.00000 142.00000 0.00000
28.00000 142.00000 0.00000
29.00000 142.00000 0.00000
30.00000 142.00000 0.00000
31.00000 142.00000 0.00000
32.00000 142.00000 0.00000
33.00000 142.00000 0.00000
34.00000 142.00000 0.00000
35.00000 142.00000 0.00000
36.00000 142.00000 0.00000
37.00000 142.00000 0.00000
38.00000 142.00000 0.00000
39.00000 142.00000 0.00000
0.00000 143.00000 0.00000
1.00000 143.00000 0.00000
2.00000 143.00000 0.00000
3.00000 143.00000 0.00000
4.00000 143.00000 0.00000
5.00000 143.00000 0.00000
6.00000 143.00000 0.00000
7.00000 143.00000 0.00000
8.00000 143.00000 0.00000
9.00000 143.00000 0.00000
10.00000 143.00000 0.00000
11.00000 143.00000 0.00000
12.00000 143.00000 0.00000
13.00000 143.00000 0.00000
14.00000 143.00000 0.00001
15.00000 143.00000 0.00000
16.00000 143.00000 0.00000
17.00000 143.00000 0.00000
18.00000 143.00000 0.00000
19.00000 143.00000 0.00000
20.00000 143.00000 0.00000
21.00000 143.00000 0.00000
22.00000 143.00000 0.00000
23.00000 143.00000 0.00000
24.00000 143.00000 0.00000
25.00000 143.00000 0.00000
26.00000 143.00000 0.00000
27.00000 143.00000 0.00000
28.00000 143.00000 0.00000
29.00000 143.00000 0.00000
30.00000 143.00000 0.00000
31.00000 143.00000 0.00000
32.00000 143.00000 0.00000
33.00000 143.00000 0.00000
34.00000 143.00000 0.00000
35.00000 143.00000 0.00000
36.00000 143.00000 0.00000
37.00000 143.00000 0.00000
38.00000 143.00000 0.00000
39.00000 143.00000 0.00000
0.00000 144.00000 0.00000
1.00000 144.00000 0.00000
2.00000 144.00000 0.00000
3.00000 144.00000 0.00000
4.00000 144.00000 0.00000
5.00000 144.00000 0.00000
6.00000 144.00000 0.00000
7.00000 144.00000 0.00000
8.00000 144.00000 0.00000
9.00000 144.00000 0.00000
10.00000 144.00000 0.00000
11.00000 144.00000 0.00000
12.00000 144.00000 0.00000
13.00000 144.00000 0.00000
14.00000 144.00000 0.00000
15.00000 144.00000 0.00001
16.00000 144.00000 0.00000
17.00000 144.00000 0.00000
18.00000 144.00000 0.00000
19.00000 144.00000 0.00000
20.00000 144.00000 0.00000
21.00000 144.00000 0.00000
22.00000 144.00000 0.00000
23.00000 144.00000 0.00000
24.00000 144.00000 0.00000
25.00000 144.00000 0.00000
26.00000 144.00000 0.00000
27.00000 144.00000 0.00000
28.00000 144.00000 0.00000
29.00000 144.00000 0.00000
30.00000 144.00000 0.00000
31.00000 144.00000 0.00000
32.00000 144.00000 0.00000
33.00000 144.00000 0.00000
34.00000 144.00000 0.00000
35.00000 144.00000 0.00000
36.00000 144.00000 0.00000
37.00000 144.00000 0.00000
38.00000 144.00000 0.00000
39.00000 144.00000 0.00000
0.00000 145.00000 0.00000
1.00000 145.00000 0.00000
2.00000 145.00000 0.00000
3.00000 145.00000 0.00000
4.00000 145.00000 0.00000
5.00000 145.00000 0.00000
6.00000 145.00000 0.00000
7.00000 145.00000 0.00000
8.00000 145.00000 0.00000
9.00000 145.00000 0.00000
10.00000 145.00000 0.00000
11.00000 145.00000 0.00000
12.00000 145.00000 0.00000
13.00000 145.00000 0.00000
14.00000 145.00000 0.00000
15.00000 145.00000 0.00000
16.00000 145.00000 0.00001
17.00000 145.00000 0.00000
18.00000 145.00000 0.00000
19.00000 145.00000 0.00000
20.00000 145.00000 0.00000
21.00000 145.00000 0.00000
22.00000 145.00000 0.00000
23.00000 145.00000 0.00000
24.00000 145.00000 0.00000
25.00000 145.00000 0.00000
26.00000 145.00000 0.00000
27.00000 145.00000 0.00000
28.00000 145.00000 0.00000
29.00000 145.00000 0.00000
30.00000 145.00000 0.00000
31.00000 145.00000 0.00000
32.00000 145.00000 0.00000
33.00000 145.00000 0.00000
34.00000 145.00000 0.00000
35.00000 145.00000 0.00000
36.00000 145.00000 0.00000
37.00000 145.00000 0.00000
38.00000 145.00000 0.00000
39.00000 145.00000 0.00000
0.00000 146.00000 0.00000
1.00000 146.00000 0.00000
2.00000 146.00000 0.00000
3.00000 146.00000 0.00000
4.00000 146.00000 0.00000
5.00000 146.00000 0.00000
6.00000 146.00000 0.00000
7.00000 146.00000 0.00000
8.00000 146.00000 0.00000
9.00000 146.00000 0.00000
10.00000 146.00000 0.00000
11.00000 146.00000 0.00000
12.00000 146.00000 0.00000
13.00000 146.00000 0.00000
14.00000 146.00000 0.00000
15.00000 146.00000 0.00000
16.00000 146.00000 0.00000
17.00000 146.00000 0.00001
18.00000 146.00000 0.00000
19.00000 146.00000 0.00000
20.00000 146.00000 0.00000
21.00000 146.00000 0.00000
22.00000 146.00000 0.00000
23.00000 146.00000 0.00000
24.00000 146.00000 0.00000
25.00000 146.00000 0.00000
26.00000 146.00000 0.00000
27.00000 146.00000 0.00000
28.00000 146.00000 0.00000
29.00000 146.00000 0.00000
30.00000 146.00000 0.00000
31.00000 146.00000 0.00000
32.00000 146.00000 0.00000
33.00000 146.00000 0.00000
34.00000 146.00000 0.00000
35.00000 146.00000 0.00000
36.00000 146.00000 0.00000
37.00000 146.00000 0.00000
38.00000 146.00000 0.00000
39.00000 146.00000 0.00000
0.00000 147.00000 0.00000
1.00000 147.00000 0.00000
2.00000 147.00000 0.00000
3.00000 147.00000 0.00000
4.00000 147.00000 0.00000
5.00000 147.00000 0.00000
6.00000 147.00000 0.00000
7.00000 147.00000 0.00000
8.00000 147.00000 0.00000
9.00000 147.00000 0.00000
10.00000 147.00000 0.00000
11.00000 147.00000 0.00000
12.00000 147.00000 0.00000
13.00000 147.00000 0.00000
14.00000 147.00000 0.00000
15.00000 147.00000 0.00000
16.00000 147.00000 0.00000
17.00000 147.00000 0.00000
18.00000 147.00000 0.00001
19.00000 147.00000 0.00000
20.00000 147.00000 0.00000
21.00000 147.00000 0.00000
22.00000 147.00000 0.00000
23.00000 147.00000 0.00000
24.00000 147.00000 0.00000
25.00000 147.00000 0.00000
26.00000 147.00000 0.00000
27.00000 147.00000 0.00000
28.00000 147.00000 0.00000
29.00000 147.00000 0.00000
30.00000 147.00000 0.00000
31.00000 147.00000 0.00000
32.00000 147.00000 0.00000
33.00000 147.00000 0.00000
34.00000 147.00000 0.00000
35.00000 147.00000 0.00000
36.00000 147.00000 0.00000
37.00000 147.00000 0.00000
38.00000 147.00000 0.00000
39.00000 147.00000 0.00000
0.00000 148.00000 0.00000
1.00000 148.00000 0.00000
2.00000 148.00000 0.00000
3.00000 148.00000 0.00000
4.00000 148.00000 0.00000
5.00000 148.00000 0.00000
6.00000 148.00000 0.00000
7.00000 148.00000 0.00000
8.00000 148.00000 0.00000
9.00000 148.00000 0.00000
10.00000 148.00000 0.00000
11.00000 148.00000 0.00000
12.00000 148.00000 0.00000
13.00000 148.00000 0.00000
14.00000 148.00000 0.00000
15.00000 148.00000 0.00000
16.00000 148.00000 0.00000
17.00000 148.00000 0.00000
18.00000 148.00000 0.00000
19.00000 148.00000 0.00001
20.00000 148.00000 0.00000
21.00000 148.00000 0.00000
22.00000 148.00000 0.00000
23.00000 148.00000 0.00000
24.00000 148.00000 0.00000
25.00000 148.00000 0.00000
26.00000 148.00000 0.00000
27.00000 148.00000 0.00000
28.00000 148.00000 0.00000
29.00000 148.00000 0.00000
30.00000 148.00000 0.00000
31.00000 148.00000 0.00000
32.00000 148.00000 0.00000
33.00000 148.00000 0.00000
34.00000 148.00000 0.00000
35.00000 148.00000 0.00000
36.00000 148.00000 0.00000
37.00000 148.00000 0.00000
38.00000 148.00000 0.00000
39.00000 148.00000 0.00000
0.00000 149.00000 0.00000
1.00000 149.00000 0.00000
2.00000 149.00000 0.00000
3.00000 149.00000 0.00000
4.00000 149.00000 0.00000
5.00000 149.00000 0.00000
6.00000 149.00000 0.00000
7.00000 149.00000 0.00000
8.00000 149.00000 0.00000
9.00000 149.00000 0.00000
10.00000 149.00000 0.00000
11.00000 149.00000 0.00000
12.00000 149.00000 0.00000
13.00000 149.00000 0.00000
14.00000 149.00000 0.00000
15.00000 149.00000 0.00000
16.00000 149.00000 0.00000
17.00000 149.00000 0.00000
18.00000 149.00000 0.00000
19.00000 149.00000 0.00000
20.00000 149.00000 0.00001
21.00000 149.00000 0.00000
22.00000 149.00000 0.00000
23.00000 149.00000 0.00000
24.00000 149.00000 0.00000
25.00000 149.00000 0.00000
26.00000 149.00000 0.00000
27.00000 149.00000 0.00000
28.00000 149.00000 0.00000
29.00000 149.00000 0.00000
30.00000 149.00000 0.00000
31.00000 149.00000 0.00000
32.00000 149.00000 0.00000
33.00000 149.00000 0.00000
34.00000 149.00000 0.00000
35.00000 149.00000 0.00000
36.00000 149.00000 0.00000
37.00000 149.00000 0.00000
38.00000 149.00000 0.00000
39.00000 149.00000 0.00000
0.00000 150.00000 0.00000
1.00000 150.00000 0.00000
2.00000 150.00000 0.00000
3.00000 150.00000 0.00000
4.00000 150.00000 0.00000
5.00000 150.00000 0.00000
6.00000 150.00000 0.00000
7.00000 150.00000 0.00000
8.00000 150.00000 0.00000
9.00000 150.00000 0.00000
10.00000 150.00000 0.00000
11.00000 150.00000 0.00000
12.00000 150.00000 0.00000
13.00000 150.00000 0.00000
14.00000 150.00000 0.00000
15.00000 150.00000 0.00000
16.00000 150.00000 0.00000
17.00000 150.00000 0.00000
18.00000 150.00000 0.00000
19.00000 150.00000 0.00000
20.00000 150.00000 0.00000
21.00000 150.00000 0.00000
22.00000 150.00000 0.00000
23.00000 150.00000 0.00000
24.00000 150.00000 0.00000
25.00000 150.00000 0.00000
26.00000 150.00000 0.00000
27.00000 150.00000 0.00000
28.00000 150.00000 0.00000
29.00000 150.00000 0.00000
30.00000 150.00000 0.00000
31.00000 150.00000 0.00000
32.00000 150.00000 0.00000
33.00000 150.00000 0.00000
34.00000 150.00000 0.00000
35.00000 150.00000 0.00000
36.00000 150.00000 0.00000
37.00000 150.00000 0.00000
38.00000 150.00000 0.00000
39.00000 150.00000 0.00000
0.00000 151.00000 0.00000
1.00000 151.00000 0.00000
2.00000 151.00000 0.00000
3.00000 151.00000 0.00000
4.00000 151.00000 0.00000
5.00000 151.00000 0.00000
6.00000 151.00000 0.00000
7.00000 151.00000 0.00000
8.00000 151.00000 0.00000
9.00000 151.00000 0.00000
10.00000 151.00000 0.00000
11.00000 151.00000 0.00000
12.00000 151.00000 0.00000
13.00000 151.00000 0.00000
14.00000 151.00000 0.00000
15.00000 151.00000 0.00000
16.00000 151.00000 0.00000
17.00000 151.00000 0.00000
18.00000 151.00000 0.00000
19.00000 151.00000 0.00000
20.00000 151.00000 0.00000
21.00000 151.00000 0.00000
22.00000 151.00000 0.00000
23.00000 151.00000 0.00000
24.00000 151.00000 0.00000
25.00000 151.00000 0.00000
26.00000 151.00000 0.00000
27.00000 151.00000 0.00000
28.00000 151.00000 0.00000
29.00000 151.00000 0.00000
30.00000 151.00000 0.00000
31.00000 151.00000 0.00000
32.00000 151.00000 0.00000
33.00000 151.00000 0.00000
34.00000 151.00000 0.00000
35.00000 151.00000 0.00000
36.00000 151.00000 0.00000
37.00000 151.00000 0.00000
38.00000 151.00000 0.00000
39.00000 151.00000 0.00000
0.00000 152.00000 0.00000
1.00000 152.00000 0.00000
2.00000 152.00000 0.00000
3.00000 152.00000 0.00000
4.00000 152.00000 0.00000
5.00000 152.00000 0.00000
6.00000 152.00000 0.00000
7.00000 152.00000 0.00000
8.00000 152.00000 0.00000
9.00000 152.00000 0.00000
10.00000 152.00000 0.00000
11.00000 152.00000 0.00000
12.00000 152.00000 0.00000
13.00000 152.00000 0.00000
14.00000 152.00000 0.00000
15.00000 152.00000 0.00000
16.00000 152.00000 0.00000
17.00000 152.00000 0.00000
18.00000 152.00000 0.00000
19.00000 152.00000 0.00000
20.00000 152.00000 0.00000
21.00000 152.00000 0.00000
22.00000 152.00000 0.00000
23.00000 152.00000 0.00000
24.00000 152.00000 0.00000
25.00000 152.00000 0.00000
26.00000 152.00000 0.00000
27.00000 152.00000 0.00000
28.00000 152.00000 0.00000
29.00000 152.00000 0.00000
30.00000 152.00000 0.00000
31.00000 152.00000 0.00000
32.00000 152.00000 0.00000
33.00000 152.00000 0.00000
34.00000 152.00000 0.00000
35.00000 152.00000 0.00000
36.00000 152.00000 0.00000
37.00000 152.00000 0.00000
38.00000 152.00000 0.00000
39.00000 152.00000 0.00000
0.00000 153.00000 0.00000
1.00000 153.00000 0.00000
2.00000 153.00000 0.00000
3.00000 153.00000 0.00000
4.00000 153.00000 0.00000
5.00000 153.00000 0.00000
6.00000 153.00000 0.00000
7.00000 153.00000 0.00000
8.00000 153.00000 0.00000
9.00000 153.00000 0.00000
10.00000 153.00000 0.00000
11.00000 153.00000 0.00000
12.00000 153.00000 0.00000
13.00000 153.00000 0.00000
14.00000 153.00000 0.00000
15.00000 153.00000 0.00000
16.00000 153.00000 0.00000
17.00000 153.00000 0.00000
18.00000 153.00000 0.00000
19.00000 153.00000 0.00000
20.00000 153.00000 0.00000
21.00000 153.00000 0.00000
22.00000 153.00000 0.00000
23.00000 153.00000 0.00000
24.00000 153.00000 0.00000
25.00000 153.00000 0.00000
26.00000 153.00000 0.00000
27.00000 153.00000 0.00000
28.00000 153.00000 0.00000
29.00000 153.00000 0.00000
30.00000 153.00000 0.00000
31.00000 153.00000 0.00000
32.00000 153.00000 0.00000
33.00000 153.00000 0.00000
34.00000 153.00000 0.00000
35.00000 153.00000 0.00000
36.00000 153.00000 0.00000
37.00000 153.00000 0.00000
38.00000 153.00000 0.00000
39.00000 153.00000 0.00000
0.00000 154.00000 0.00000
1.00000 154.00000 0.00000
2.00000 154.00000 0.00000
3.00000 154.00000 0.00000
4.00000 154.00000 0.00000
5.00000 154.00000 0.00000
6.00000 154.00000 0.00000
7.00000 154.00000 0.00000
8.00000 154.00000 0.00000
9.00000 154.00000 0.00000
10.00000 154.00000 0.00000
11.00000 154.00000 0.00000
12.00000 154.00000 0.00000
13.00000 154.00000 0.00000
14.00000 154.00000 0.00000
15.00000 154.00000 0.00000
16.00000 154.00000 0.00000
17.00000 154.00000 0.00000
18.00000 154.00000 0.00000
19.00000 154.00000 0.00000
20.00000 154.00000 0.00000
21.00000 154.00000 0.00000
22.00000 154.00000 0.00000
23.00000 154.00000 0.00000
24.00000 154.00000 0.00000
25.00000 154.00000 0.00000
26.00000 154.00000 0.00000
27.00000 154.00000 0.00000
28.00000 154.00000 0.00000
29.00000 154.00000 0.00000
30.00000 154.00000 0.00000
31.00000 154.00000 0.00000
32.00000 154.00000 0.00000
33.00000 154.00000 0.00000
34.00000 154.00000 0.00000
35.00000 154.00000 0.00000
36.00000 154.00000 0.00000
37.00000 154.00000 0.00000
38.00000 154.00000 0.00000
39.00000 154.00000 0.00000
0.00000 155.00000 0.00000
1.00000 155.00000 0.00000
2.00000 155.00000 0.00000
3.00000 155.00000 0.00000
4.00000 155.00000 0.00000
5.00000 155.00000 0.00000
6.00000 155.00000 0.00000
7.00000 155.00000 0.00000
8.00000 155.00000 0.00000
9.00000 155.00000 0.00000
10.00000 155.00000 0.00000
11.00000 155.00000 0.00000
12.00000 155.00000 0.00000
13.00000 155.00000 0.00000
14.00000 155.00000 0.00000
15.00000 155.00000 0.00000
16.00000 155.00000 0.00000
17.00000 155.00000 0.00000
18.00000 155.00000 0.00000
19.00000 155.00000 0.00000
20.00000 155.00000 0.00000
21.00000 155.00000 0.00000
22.00000 155.00000 0.00000
23.00000 155.00000 0.00000
24.00000 155.00000 0.00000
25.00000 155.00000 0.00000
26.00000 155.00000 0.00000
27.00000 155.00000 0.00000
28.00000 155.00000 0.00000
29.00000 155.00000 0.00000
30.00000 155.00000 0.00000
31.00000 155.00000 0.00000
32.00000 155.00000 0.00000
33.00000 155.00000 0.00000
34.00000 155.00000 0.00000
35.00000 155.00000 0.00000
36.00000 155.00000 0.00000
37.00000 155.00000 0.00000
38.00000 155.00000 0.00000
39.00000 155.00000 0.00000
0.00000 156.00000 0.00000
1.00000 156.00000 0.00000
2.00000 156.00000 0.00000
3.00000 156.00000 0.00000
4.00000 156.00000 0.00000
5.00000 156.00000 0.00000
6.00000 156.00000 0.00000
7.00000 156.00000 0.00000
8.00000 156.00000 0.00000
9.00000 156.00000 0.00000
10.00000 156.00000 0.00000
11.00000 156.00000 0.00000
12.00000 156.00000 0.00000
13.00000 156.00000 0.00000
14.00000 156.00000 0.00000
15.00000 156.00000 0.00000
16.00000 156.00000 0.00000
17.00000 156.00000 0.00000
18.00000 156.00000 0.00000
19.00000 156.00000 0.00000
20.00000 156.00000 0.00000
21.00000 156.00000 0.00000
22.00000 156.00000 0.00000
23.00000 156.00000 0.00000
24.00000 156.00000 0.00000
25.00000 156.00000 0.00000
26.00000 156.00000 0.00000
27.00000 156.00000 0.00000
28.00000 156.00000 0.00000
29.00000 156.00000 0.00000
30.00000 156.00000 0.00000
31.00000 156.00000 0.00000
32.00000 156.00000 0.00000
33.00000 156.00000 0.00000
34.00000 156.00000 0.00000
35.00000 156.00000 0.00000
36.00000 156.00000 0.00000
37.00000 156.00000 0.00000
38.00000 156.00000 0.00000
39.00000 156.00000 0.00000
0.00000 157.00000 0.00000
1.00000 157.00000 0.00000
2.00000 157.00000 0.00000
3.00000 157.00000 0.00000
4.00000 157.00000 0.00000
5.00000 157.00000 0.00000
6.00000 157.00000 0.00000
7.00000 157.00000 0.00000
8.00000 157.00000 0.00000
9.00000 157.00000 0.00000
10.00000 157.00000 0.00000
11.00000 157.00000 0.00000
12.00000 157.00000 0.00000
13.00000 157.00000 0.00000
14.00000 157.00000 0.00000
15.00000 157.00000 0.00000
16.00000 157.00000 0.00000
17.00000 157.00000 0.00000
18.00000 157.00000 0.00000
19.00000 157.00000 0.00000
20.00000 157.00000 0.00000
21.00000 157.00000 0.00000
22.00000 157.00000 0.00000
23.00000 157.00000 0.00000
24.00000 157.00000 0.00000
25.00000 157.00000 0.00000
26.00000 157.00000 0.00000
27.00000 157.00000 0.00000
28.00000 157.00000 0.00000
29.00000 157.00000 0.00000
30.00000 157.00000 0.00000
31.00000 157.00000 0.00000
32.00000 157.00000 0.00000
33.00000 157.00000 0.00000
34.00000 157.00000 0.00000
35.00000 157.00000 0.00000
36.00000 157.00000 0.00000
37.00000 157.00000 0.00000
38.00000 157.00000 0.00000
39.00000 157.00000 0.00000
0.00000 158.00000 0.00000
1.00000 158.00000 0.00000
2.00000 158.00000 0.00000
3.00000 158.00000 0.00000
4.00000 158.00000 0.00000
5.00000 158.00000 0.00000
6.00000 158.00000 0.00000
7.00000 158.00000 0.00000
8.00000 158.00000 0.00000
9.00000 158.00000 0.00000
10.00000 158.00000 0.00000
11.00000 158.00000 0.00000
12.00000 158.00000 0.00000
13.00000 158.00000 0.00000
14.00000 158.00000 0.00000
15.00000 158.00000 0.00000
16.00000 158.00000 0.00000
17.00000 158.00000 0.00000
18.00000 158.00000 0.00000
19.00000 158.00000 0.00000
20.00000 158.00000 0.00000
21.00000 158.00000 0.00000
22.00000 158.00000 0.00000
23.00000 158.00000 0.00000
24.00000 158.00000 0.00000
25.00000 158.00000 0.00000
26.00000 158.00000 0.00000
27.00000 158.00000 0.00000
28.00000 158.00000 0.00000
29.00000 158.00000 0.00000
30.00000 158.00000 0.00000
31.00000 158.00000 0.00000
32.00000 158.00000 0.00000
33.00000 158.00000 0.00000
34.00000 158.00000 0.00000
35.00000 158.00000 0.00000
36.00000 158.00000 0.00000
37.00000 158.00000 0.00000
38.00000 158.00000 0.00000
39.00000 158.00000 0.00000
0.00000 159.00000 0.00000
1.00000 159.00000 0.00000
2.00000 159.00000 0.00000
3.00000 159.00000 0.00000
4.00000 159.00000 0.00000
5.00000 159.00000 0.00000
6.00000 159.00000 0.00000
7.00000 159.00000 0.00000
8.00000 159.00000 0.00000
9.00000 159.00000 0.00000
10.00000 159.00000 0.00000
11.00000 159.00000 0.00000
12.00000 159.00000 0.00000
13.00000 159.00000 0.00000
14.00000 159.00000 0.00000
15.00000 159.00000 0.00000
16.00000 159.00000 0.00000
17.00000 159.00000 0.00000
18.00000 159.00000 0.00000
19.00000 159.00000 0.00000
20.00000 159.00000 0.00000
21.00000 159.00000 0.00000
22.00000 159.00000 0.00000
23.00000 159.00000 0.00000
24.00000 159.00000 0.00000
25.00000 159.00000 0.00000
26.00000 159.00000 0.00000
27.00000 159.00000 0.00000
28.00000 159.00000 0.00000
29.00000 159.00000 0.00000
30.00000 159.00000 0.00000
31.00000 159.00000 0.00000
32.00000 159.00000 0.00000
33.00000 159.00000 0.00000
34.00000 159.00000 0.00000
35.00000 159.00000 0.00000
36.00000 159.00000 0.00000
37.00000 159.00000 0.00000
38.00000 159.00000 0.00000
39.00000 159.00000 0.00000
0.00000 160.00000 0.00000
1.00000 160.00000 0.00000
2.00000 160.00000 0.00000
3.00000 160.00000 0.00000
4.00000 160.00000 0.00000
5.00000 160.00000 0.00000
6.00000 160.00000 0.00000
7.00000 160.00000 0.00000
8.00000 160.00000 0.00000
9.00000 160.00000 0.00000
10.00000 160.00000 0.00000
11.00000 160.00000 0.00000
12.00000 160.00000 0.00000
13.00000 160.00000 0.00000
14.00000 160.00000 0.00000
15.00000 160.00000 0.00000
16.00000 160.00000 0.00000
17.00000 160.00000 0.00000
18.00000 160.00000 0.00000
19.00000 160.00000 0.00000
20.00000 160.00000 0.00000
21.00000 160.00000 0.00000
22.00000 160.00000 0.00000
23.00000 160.00000 0.00000
24.00000 160.00000 0.00000
25.00000 160.00000 0.00000
26.00000 160.00000 0.00000
27.00000 160.00000 0.00000
28.00000 160.00000 0.00000
29.00000 160.00000 0.00000
30.00000 160.00000 0.00000
31.00000 160.00000 0.00000
32.00000 160.00000 0.00000
33.00000 160.00000 0.00000
34.00000 160.00000 0.00000
35.00000 160.00000 0.00000
36.00000 160.00000 0.00000
37.00000 160.00000 0.00000
38.00000 160.00000 0.00000
39.00000 160.00000 0.00000
0.00000 161.00000 0.00000
1.00000 161.00000 0.00000
2.00000 161.00000 0.00000
3.00000 161.00000 0.00000
4.00000 161.00000 0.00000
5.00000 161.00000 0.00000
6.00000 161.00000 0.00000
7.00000 161.00000 0.00000
8.00000 161.00000 0.00000
9.00000 161.00000 0.00000
10.00000 161.00000 0.00000
11.00000 161.00000 0.00000
12.00000 161.00000 0.00000
13.00000 161.00000 0.00000
14.00000 161.00000 0.00000
15.00000 161.00000 0.00000
16.00000 161.00000 0.00000
17.00000 161.00000 0.00000
18.00000 161.00000 0.00000
19.00000 161.00000 0.00000
20.00000 161.00000 0.00000
21.00000 161.00000 0.00000
22.00000 161.00000 0.00000
23.00000 161.00000 0.00000
24.00000 161.00000 0.00000
25.00000 161.00000 0.00000
26.00000 161.00000 0.00000
27.00000 161.00000 0.00000
28.00000 161.00000 0.00000
29.00000 161.00000 0.00000
30.00000 161.00000 0.00000
31.00000 161.00000 0.00000
32.00000 161.00000 0.00000
33.00000 161.00000 0.00000
34.00000 161.00000 0.00000
35.00000 161.00000 0.00000
36.00000 161.00000 0.00000
37.00000 161.00000 0.00000
38.00000 161.00000 0.00000
39.00000 161.00000 0.00000
0.00000 162.00000 0.00000
1.00000 162.00000 0.00000
2.00000 162.00000 0.00000
3.00000 162.00000 0.00000
4.00000 162.00000 0.00000
5.00000 162.00000 0.00000
6.00000 162.00000 0.00000
7.00000 162.00000 0.00000
8.00000 162.00000 0.00000
9.00000 162.00000 0.00000
10.00000 162.00000 0.00000
11.00000 162.00000 0.00000
12.00000 162.00000 0.00000
13.00000 162.00000 0.00000
14.00000 162.00000 0.00000
15.00000 162.00000 0.00000
16.00000 162.00000 0.00000
17.00000 162.00000 0.00000
18.00000 162.00000 0.00000
19.00000 162.00000 0.00000
20.00000 162.00000 0.00000
21.00000 162.00000 0.00000
22.00000 162.00000 0.00000
23.00000 162.00000 0.00000
24.00000 162.00000 0.00000
25.00000 162.00000 0.00000
26.00000 162.00000 0.00000
27.00000 162.00000 0.00000
28.00000 162.00000 0.00000
29.00000 162.00000 0.00000
30.00000 162.00000 0.00000
31.00000 162.00000 0.00000
32.00000 162.00000 0.00000
33.00000 162.00000 0.00000
34.00000 162.00000 0.00000
35.00000 162.00000 0.00000
36.00000 162.00000 0.00000
37.00000 162.00000 0.00000
38.00000 162.00000 0.00000
39.00000 162.00000 0.00000
0.00000 163.00000 0.00000
1.00000 163.00000 0.00000
2.00000 163.00000 0.00000
3.00000 163.00000 0.00000
4.00000 163.00000 0.00000
5.00000 163.00000 0.00000
6.00000 163.00000 0.00000
7.00000 163.00000 0.00000
8.00000 163.00000 0.00000
9.00000 163.00000 0.00000
10.00000 163.00000 0.00000
11.00000 163.00000 0.00000
12.00000 163.00000 0.00000
13.00000 163.00000 0.00000
14.00000 163.00000 0.00000
15.00000 163.00000 0.00000
16.00000 163.00000 0.00000
17.00000 163.00000 0.00000
18.00000 163.00000 0.00000
19.00000 163.00000 0.00000
20.00000 163.00000 0.00000
21.00000 163.00000 0.00000
22.00000 163.00000 0.00000
23.00000 163.00000 0.00000
24.00000 163.00000 0.00000
25.00000 163.00000 0.00000
26.00000 163.00000 0.00000
27.00000 163.00000 0.00000
28.00000 163.00000 0.00000
29.00000 163.00000 0.00000
30.00000 163.00000 0.00000
31.00000 163.00000 0.00000
32.00000 163.00000 0.00000
33.00000 163.00000 0.00000
34.00000 163.00000 0.00000
35.00000 163.00000 0.00000
36.00000 163.00000 0.00000
37.00000 163.00000 0.00000
38.00000 163.00000 0.00000
39.00000 163.00000 0.00000
0.00000 164.00000 0.00000
1.00000 164.00000 0.00000
2.00000 164.00000 0.00000
3.00000 164.00000 0.00000
4.00000 164.00000 0.00000
5.00000 164.00000 0.00000
6.00000 164.00000 0.00000
7.00000 164.00000 0.00000
8.00000 164.00000 0.00000
9.00000 164.00000 0.00000
10.00000 164.00000 0.00000
11.00000 164.00000 0.00000
12.00000 164.00000 0.00000
13.00000 164.00000 0.00000
14.00000 164.00000 0.00000
15.00000 164.00000 0.00000
16.00000 164.00000 0.00000
17.00000 164.00000 0.00000
18.00000 164.00000 0.00000
19.00000 164.00000 0.00000
20.00000 164.00000 0.00000
21.00000 164.00000 0.00000
22.00000 164.00000 0.00000
23.00000 164.00000 0.00000
24.00000 164.00000 0.00000
25.00000 164.00000 0.00000
26.00000 164.00000 0.00000
27.00000 164.00000 0.00000
28.00000 164.00000 0.00000
29.00000 164.00000 0.00000
30.00000 164.00000 0.00000
31.00000 164.00000 0.00000
32.00000 164.00000 0.00000
33.00000 164.00000 0.00000
34.00000 164.00000 0.00000
35.00000 164.00000 0.00000
36.00000 164.00000 0.00000
37.00000 164.00000 0.00000
38.00000 164.00000 0.00000
39.00000 164.00000 0.00000
0.00000 165.00000 0.00000
1.00000 165.00000 0.00000
2.00000 165.00000 0.00000
3.00000 165.00000 0.00000
4.00000 165.00000 0.00000
5.00000 165.00000 0.00000
6.00000 165.00000 0.00000
7.00000 165.00000 0.00000
8.00000 165.00000 0.00000
9.00000 165.00000 0.00000
10.00000 165.00000 0.00000
11.00000 165.00000 0.00000
12.00000 165.00000 0.00000
13.00000 165.00000 0.00000
14.00000 165.00000 0.00000
15.00000 165.00000 0.00000
16.00000 165.00000 0.00000
17.00000 165.00000 0.00000
18.00000 165.00000 0.00000
19.00000 165.00000 0.00000
20.00000 165.00000 0.00000
21.00000 165.00000 0.00000
22.00000 165.00000 0.00000
23.00000 165.00000 0.00000
24.00000 165.00000 0.00000
25.00000 165.00000 0.00000
26.00000 165.00000 0.00000
27.00000 165.00000 0.00000
28.00000 165.00000 0.00000
29.00000 165.00000 0.00000
30.00000 165.00000 0.00000
31.00000 165.00000 0.00000
32.00000 165.00000 0.00000
33.00000 165.00000 0.00000
34.00000 165.00000 0.00000
35.00000 165.00000 0.00000
36.00000 165.00000 0.00000
37.00000 165.00000 0.00000
38.00000 165.00000 0.00000
39.00000 165.00000 0.00000
0.00000 166.00000 0.00000
1.00000 166.00000 0.00000
2.00000 166.00000 0.00000
3.00000 166.00000 0.00000
4.00000 166.00000 0.00000
5.00000 166.00000 0.00000
6.00000 166.00000 0.00000
7.00000 166.00000 0.00000
8.00000 166.00000 0.00000
9.00000 166.00000 0.00000
10.00000 166.00000 0.00000
11.00000 166.00000 0.00000
12.00000 166.00000 0.00000
13.00000 166.00000 0.00000
14.00000 166.00000 0.00000
15.00000 166.00000 0.00000
16.00000 166.00000 0.00000
17.00000 166.00000 0.00000
18.00000 166.00000 0.00000
19.00000 166.00000 0.00000
20.00000 166.00000 0.00000
21.00000 166.00000 0.00000
22.00000 166.00000 0.00000
23.00000 166.00000 0.00000
24.00000 166.00000 0.00000
25.00000 166.00000 0.00000
26.00000 166.00000 0.00000
27.00000 166.00000 0.00000
28.00000 166.00000 0.00000
29.00000 166.00000 0.00000
30.00000 166.00000 0.00000
31.00000 166.00000 0.00000
32.00000 166.00000 0.00000
33.00000 166.00000 0.00000
34.00000 166.00000 0.00000
35.00000 166.00000 0.00000
36.00000 166.00000 0.00000
37.00000 166.00000 0.00000
38.00000 166.00000 0.00000
39.00000 166.00000 0.00000
0.00000 167.00000 0.00000
1.00000 167.00000 0.00000
2.00000 167.00000 0.00000
3.00000 167.00000 0.00000
4.00000 167.00000 0.00000
5.00000 167.00000 0.00000
6.00000 167.00000 0.00000
7.00000 167.00000 0.00000
8.00000 167.00000 0.00000
9.00000 167.00000 0.00000
10.00000 167.00000 0.00000
11.00000 167.00000 0.00000
12.00000 167.00000 0.00000
13.00000 167.00000 0.00000
14.00000 167.00000 0.00000
15.00000 167.00000 0.00000
16.00000 167.00000 0.00000
17.00000 167.00000 0.00000
18.00000 167.00000 0.00000
19.00000 167.00000 0.00000
20.00000 167.00000 0.00000
21.00000 167.00000 0.00000
22.00000 167.00000 0.00000
23.00000 167.00000 0.00000
24.00000 167.00000 0.00000
25.00000 167.00000 0.00000
26.00000 167.00000 0.00000
27.00000 167.00000 0.00000
28.00000 167.00000 0.00000
29.00000 167.00000 0.00000
30.00000 167.00000 0.00000
31.00000 167.00000 0.00000
32.00000 167.00000 0.00000
33.00000 167.00000 0.00000
34.00000 167.00000 0.00000
35.00000 167.00000 0.00000
36.00000 167.00000 0.00000
37.00000 167.00000 0.00000
38.00000 167.00000 0.00000
39.00000 167.00000 0.00000
0.00000 168.00000 0.00000
1.00000 168.00000 0.00000
2.00000 168.00000 0.00000
3.00000 168.00000 0.00000
4.00000 168.00000 0.00000
5.00000 168.00000 0.00000
6.00000 168.00000 0.00000
7.00000 168.00000 0.00000
8.00000 168.00000 0.00000
9.00000 168.00000 0.00000
10.00000 168.00000 0.00000
11.00000 168.00000 0.00000
12.00000 168.00000 0.00000
13.00000 168.00000 0.00000
14.00000 168.00000 0.00000
15.00000 168.00000 0.00000
16.00000 168.00000 0.00000
17.00000 168.00000 0.00000
18.00000 168.00000 0.00000
19.00000 168.00000 0.00000
20.00000 168.00000 0.00000
21.00000 168.00000 0.00000
22.00000 168.00000 0.00000
23.00000 168.00000 0.00000
24.00000 168.00000 0.00000
25.00000 168.00000 0.00000
26.00000 168.00000 0.00000
27.00000 168.00000 0.00000
28.00000 168.00000 0.00000
29.00000 168.00000 0.00000
30.00000 168.00000 0.00000
31.00000 168.00000 0.00000
32.00000 168.00000 0.00000
33.00000 168.00000 0.00000
34.00000 168.00000 0.00000
35.00000 168.00000 0.00000
36.00000 168.00000 0.00000
37.00000 168.00000 0.00000
38.00000 168.00000 0.00000
39.00000 168.00000 0.00000
0.00000 169.00000 0.00000
1.00000 169.00000 0.00000
2.00000 169.00000 0.00000
3.00000 169.00000 0.00000
4.00000 169.00000 0.00000
5.00000 169.00000 0.00000
6.00000 169.00000 0.00000
7.00000 169.00000 0.00000
8.00000 169.00000 0.00000
9.00000 169.00000 0.00000
10.00000 169.00000 0.00000
11.00000 169.00000 0.00000
12.00000 169.00000 0.00000
13.00000 169.00000 0.00000
14.00000 169.00000 0.00000
15.00000 169.00000 0.00000
16.00000 169.00000 0.00000
17.00000 169.00000 0.00000
18.00000 169.00000 0.00000
19.00000 169.00000 0.00000
20.00000 169.00000 0.00000
21.00000 169.00000 0.00000
22.00000 169.00000 0.00000
23.00000 169.00000 0.00000
24.00000 169.00000 0.00000
25.00000 169.00000 0.00000
26.00000 169.00000 0.00000
27.00000 169.00000 0.00000
28.00000 169.00000 0.00000
29.00000 169.00000 0.00000
30.00000 169.00000 0.00000
31.00000 169.00000 0.00000
32.00000 169.00000 0.00000
33.00000 169.00000 0.00000
34.00000 169.00000 0.00000
35.00000 169.00000 0.00000
36.00000 169.00000 0.00000
37.00000 169.00000 0.00000
38.00000 169.00000 0.00000
39.00000 169.00000 0.00000
0.00000 170.00000 0.00000
1.00000 170.00000 0.00000
2.00000 170.00000 0.00000
3.00000 170.00000 0.00000
4.00000 170.00000 0.00000
5.00000 170.00000 0.00000
6.00000 170.00000 0.00000
7.00000 170.00000 0.00000
8.00000 170.00000 0.00000
9.00000 170.00000 0.00000
10.00000 170.00000 0.00000
11.00000 170.00000 0.00000
12.00000 170.00000 0.00000
13.00000 170.00000 0.00000
14.00000 170.00000 0.00000
15.00000 170.00000 0.00000
16.00000 170.00000 0.00000
17.00000 170.00000 0.00000
18.00000 170.00000 0.00000
19.00000 170.00000 0.00000
20.00000 170.00000 0.00000
21.00000 170.00000 0.00000
22.00000 170.00000 0.00000
23.00000 170.00000 0.00000
24.00000 170.00000 0.00000
25.00000 170.00000 0.00000
26.00000 170.00000 0.00000
27.00000 170.00000 0.00000
28.00000 170.00000 0.00000
29.00000 170.00000 0.00000
30.00000 170.00000 0.00000
31.00000 170.00000 0.00000
32.00000 170.00000 0.00000
33.00000 170.00000 0.00000
34.00000 170.00000 0.00000
35.00000 170.00000 0.00000
36.00000 170.00000 0.00000
37.00000 170.00000 0.00000
38.00000 170.00000 0.00000
39.00000 170.00000 0.00000
0.00000 171.00000 0.00000
1.00000 171.00000 0.00000
2.00000 171.00000 0.00000
3.00000 171.00000 0.00000
4.00000 171.00000 0.00000
5.00000 171.00000 0.00000
6.00000 171.00000 0.00000
7.00000 171.00000 0.00000
8.00000 171.00000 0.00000
9.00000 171.00000 0.00000
10.00000 171.00000 0.00000
11.00000 171.00000 0.00000
12.00000 171.00000 0.00000
13.00000 171.00000 0.00000
14.00000 171.00000 0.00000
15.00000 171.00000 0.00000
16.00000 171.00000 0.00000
17.00000 171.00000 0.00000
18.00000 171.00000 0.00000
19.00000 171.00000 0.00000
20.00000 171.00000 0.00000
21.00000 171.00000 0.00000
22.00000 171.00000 0.00000
23.00000 171.00000 0.00000
24.00000 171.00000 0.00000
25.00000 171.00000 0.00000
26.00000 171.00000 0.00000
27.00000 171.00000 0.00000
28.00000 171.00000 0.00000
29.00000 171.00000 0.00000
30.00000 171.00000 0.00000
31.00000 171.00000 0.00000
32.00000 171.00000 0.00000
33.00000 171.00000 0.00000
34.00000 171.00000 0.00000
35.00000 171.00000 0.00000
36.00000 171.00000 0.00000
37.00000 171.00000 0.00000
38.00000 171.00000 0.00000
39.00000 171.00000 0.00000
0.00000 172.00000 0.00000
1.00000 172.00000 0.00000
2.00000 172.00000 0.00000
3.00000 172.00000 0.00000
4.00000 172.00000 0.00000
5.00000 172.00000 0.00000
6.00000 172.00000 0.00000
7.00000 172.00000 0.00000
8.00000 172.00000 0.00000
9.00000 172.00000 0.00000
10.00000 172.00000 0.00000
11.00000 172.00000 0.00000
12.00000 172.00000 0.00000
13.00000 172.00000 0.00000
14.00000 172.00000 0.00000
15.00000 172.00000 0.00000
16.00000 172.00000 0.00000
17.00000 172.00000 0.00000
18.00000 172.00000 0.00000
19.00000 172.00000 0.00000
20.00000 172.00000 0.00000
21.00000 172.00000 0.00000
22.00000 172.00000 0.00000
23.00000 172.00000 0.00000
24.00000 172.00000 0.00000
25.00000 172.00000 0.00000
26.00000 172.00000 0.00000
27.00000 172.00000 0.00000
28.00000 172.00000 0.00000
29.00000 172.00000 0.00000
30.00000 172.00000 0.00000
31.00000 172.00000 0.00000
32.00000 172.00000 0.00000
33.00000 172.00000 0.00000
34.00000 172.00000 0.00000
35.00000 172.00000 0.00000
36.00000 172.00000 0.00000
37.00000 172.00000 0.00000
38.00000 172.00000 0.00000
39.00000 172.00000 0.00000
0.00000 173.00000 0.00000
1.00000 173.00000 0.00000
2.00000 173.00000 0.00000
3.00000 173.00000 0.00000
4.00000 173.00000 0.00000
5.00000 173.00000 0.00000
6.00000 173.00000 0.00000
7.00000 173.00000 0.00000
8.00000 173.00000 0.00000
9.00000 173.00000 0.00000
10.00000 173.00000 0.00000
11.00000 173.00000 0.00000
12.00000 173.00000 0.00000
13.00000 173.00000 0.00000
14.00000 173.00000 0.00000
15.00000 173.00000 0.00000
16.00000 173.00000 0.00000
17.00000 173.00000 0.00000
18.00000 173.00000 0.00000
19.00000 173.00000 0.00000
20.00000 173.00000 0.00000
21.00000 173.00000 0.00000
22.00000 173.00000 0.00000
23.00000 173.00000 0.00000
24.00000 173.00000 0.00000
25.00000 173.00000 0.00000
26.00000 173.00000 0.00000
27.00000 173.00000 0.00000
28.00000 173.00000 0.00000
29.00000 173.00000 0.00000
30.00000 173.00000 0.00000
31.00000 173.00000 0.00000
32.00000 173.00000 0.00000
33.00000 173.00000 0.00000
34.00000 173.00000 0.00000
35.00000 173.00000 0.00000
36.00000 173.00000 0.00000
37.00000 173.00000 0.00000
38.00000 173.00000 0.00000
39.00000 173.00000 0.00000
0.00000 174.00000 0.00000
1.00000 174.00000 0.00000
2.00000 174.00000 0.00000
3.00000 174.00000 0.00000
4.00000 174.00000 0.00000
5.00000 174.00000 0.00000
6.00000 174.00000 0.00000
7.00000 174.00000 0.00000
8.00000 174.00000 0.00000
9.00000 174.00000 0.00000
10.00000 174.00000 0.00000
11.00000 174.00000 0.00000
12.00000 174.00000 0.00000
13.00000 174.00000 0.00000
14.00000 174.00000 0.00000
15.00000 174.00000 0.00000
16.00000 174.00000 0.00000
17.00000 174.00000 0.00000
18.00000 174.00000 0.00000
19.00000 174.00000 0.00000
20.00000 174.00000 0.00000
21.00000 174.00000 0.00000
22.00000 174.00000 0.00000
23.00000 174.00000 0.00000
24.00000 174.00000 0.00000
25.00000 174.00000 0.00000
26.00000 174.00000 0.00000
27.00000 174.00000 0.00000
28.00000 174.00000 0.00000
29.00000 174.00000 0.00000
30.00000 174.00000 0.00000
31.00000 174.00000 0.00000
32.00000 174.00000 0.00000
33.00000 174.00000 0.00000
34.00000 174.00000 0.00000
35.00000 174.00000 0.00000
36.00000 174.00000 0.00000
37.00000 174.00000 0.00000
38.00000 174.00000 0.00000
39.00000 174.00000 0.00000
0.00000 175.00000 0.00000
1.00000 175.00000 0.00000
2.00000 175.00000 0.00000
3.00000 175.00000 0.00000
4.00000 175.00000 0.00000
5.00000 175.00000 0.00000
6.00000 175.00000 0.00000
7.00000 175.00000 0.00000
8.00000 175.00000 0.00000
9.00000 175.00000 0.00000
10.00000 175.00000 0.00000
11.00000 175.00000 0.00000
12.00000 175.00000 0.00000
13.00000 175.00000 0.00000
14.00000 175.00000 0.00000
15.00000 175.00000 0.00000
16.00000 175.00000 0.00000
17.00000 175.00000 0.00000
18.00000 175.00000 0.00000
19.00000 175.00000 0.00000
20.00000 175.00000 0.00000
21.00000 175.00000 0.00000
22.00000 175.00000 0.00000
23.00000 175.00000 0.00000
24.00000 175.00000 0.00000
25.00000 175.00000 0.00000
26.00000 175.00000 0.00000
27.00000 175.00000 0.00000
28.00000 175.00000 0.00000
29.00000 175.00000 0.00000
30.00000 175.00000 0.00000
31.00000 175.00000 0.00000
32.00000 175.00000 0.00000
33.00000 175.00000 0.00000
34.00000 175.00000 0.00000
35.00000 175.00000 0.00000
36.00000 175.00000 0.00000
37.00000 175.00000 0.00000
38.00000 175.00000 0.00000
39.00000 175.00000 0.00000
0.00000 176.00000 0.00000
1.00000 176.00000 0.00000
2.00000 176.00000 0.00000
3.00000 176.00000 0.00000
4.00000 176.00000 0.00000
5.00000 176.00000 0.00000
6.00000 176.00000 0.00000
7.00000 176.00000 0.00000
8.00000 176.00000 0.00000
9.00000 176.00000 0.00000
10.00000 176.00000 0.00000
11.00000 176.00000 0.00000
12.00000 176.00000 0.00000
13.00000 176.00000 0.00000
14.00000 176.00000 0.00000
15.00000 176.00000 0.00000
16.00000 176.00000 0.00000
17.00000 176.00000 0.00000
18.00000 176.00000 0.00000
19.00000 176.00000 0.00000
20.00000 176.00000 0.00000
21.00000 176.00000 0.00000
22.00000 176.00000 0.00000
23.00000 176.00000 0.00000
24.00000 176.00000 0.00000
25.00000 176.00000 0.00000
26.00000 176.00000 0.00000
27.00000 176.00000 0.00000
28.00000 176.00000 0.00000
29.00000 176.00000 0.00000
30.00000 176.00000 0.00000
31.00000 176.00000 0.00000
32.00000 176.00000 0.00000
33.00000 176.00000 0.00000
34.00000 176.00000 0.00000
35.00000 176.00000 0.00000
36.00000 176.00000 0.00000
37.00000 176.00000 0.00000
38.00000 176.00000 0.00000
39.00000 176.00000 0.00000
0.00000 177.00000 0.00000
1.00000 177.00000 0.00000
2.00000 177.00000 0.00000
3.00000 177.00000 0.00000
4.00000 177.00000 0.00000
5.00000 177.00000 0.00000
6.00000 177.00000 0.00000
7.00000 177.00000 0.00000
8.00000 177.00000 0.00000
9.00000 177.00000 0.00000
10.00000 177.00000 0.00000
11.00000 177.00000 0.00000
12.00000 177.00000 0.00000
13.00000 177.00000 0.00000
14.00000 177.00000 0.00000
15.00000 177.00000 0.00000
16.00000 177.00000 0.00000
17.00000 177.00000 0.00000
18.00000 177.00000 0.00000
19.00000 177.00000 0.00000
20.00000 177.00000 0.00000
21.00000 177.00000 0.00000
22.00000 177.00000 0.00000
23.00000 177.00000 0.00000
24.00000 177.00000 0.00000
25.00000 177.00000 0.00000
26.00000 177.00000 0.00000
27.00000 177.00000 0.00000
28.00000 177.00000 0.00000
29.00000 177.00000 0.00000
30.00000 177.00000 0.00000
31.00000 177.00000 0.00000
32.00000 177.00000 0.00000
33.00000 177.00000 0.00000
34.00000 177.00000 0.00000
35.00000 177.00000 0.00000
36.00000 177.00000 0.00000
37.00000 177.00000 0.00000
38.00000 177.00000 0.00000
39.00000 177.00000 0.00000
0.00000 178.00000 0.00000
1.00000 178.00000 0.00000
2.00000 178.00000 0.00000
3.00000 178.00000 0.00000
4.00000 178.00000 0.00000
5.00000 178.00000 0.00000
6.00000 178.00000 0.00000
7.00000 178.00000 0.00000
8.00000 178.00000 0.00000
9.00000 178.00000 0.00000
10.00000 178.00000 0.00000
11.00000 178.00000 0.00000
12.00000 178.00000 0.00000
13.00000 178.00000 0.00000
14.00000 178.00000 0.00000
15.00000 178.00000 0.00000
16.00000 178.00000 0.00000
17.00000 178.00000 0.00000
18.00000 178.00000 0.00000
19.00000 178.00000 0.00000
20.00000 178.00000 0.00000
21.00000 178.00000 0.00000
22.00000 178.00000 0.00000
23.00000 178.00000 0.00000
24.00000 178.00000 0.00000
25.00000 178.00000 0.00000
26.00000 178.00000 0.00000
27.00000 178.00000 0.00000
28.00000 178.00000 0.00000
29.00000 178.00000 0.00000
30.00000 178.00000 0.00000
31.00000 178.00000 0.00000
32.00000 178.00000 0.00000
33.00000 178.00000 0.00000
34.00000 178.00000 0.00000
35.00000 178.00000 0.00000
36.00000 178.00000 0.00000
37.00000 178.00000 0.00000
38.00000 178.00000 0.00000
39.00000 178.00000 0.00000
0.00000 179.00000 0.00000
1.00000 179.00000 0.00000
2.00000 179.00000 0.00000
3.00000 179.00000 0.00000
4.00000 179.00000 0.00000
5.00000 179.00000 0.00000
6.00000 179.00000 0.00000
7.00000 179.00000 0.00000
8.00000 179.00000 0.00000
9.00000 179.00000 0.00000
10.00000 179.00000 0.00000
11.00000 179.00000 0.00000
12.00000 179.00000 0.00000
13.00000 179.00000 0.00000
14.00000 179.00000 0.00000
15.00000 179.00000 0.00000
16.00000 179.00000 0.00000
17.00000 179.00000 0.00000
18.00000 179.00000 0.00000
19.00000 179.00000 0.00000
20.00000 179.00000 0.00000
21.00000 179.00000 0.00000
22.00000 179.00000 0.00000
23.00000 179.00000 0.00000
24.00000 179.00000 0.00000
25.00000 179.00000 0.00000
26.00000 179.00000 0.00000
27.00000 179.00000 0.00000
28.00000 179.00000 0.00000
29.00000 179.00000 0.00000
30.00000 179.00000 0.00000
31.00000 179.00000 0.00000
32.00000 179.00000 0.00000
33.00000 179.00000 0.00000
34.00000 179.00000 0.00000
35.00000 179.00000 0.00000
36.00000 179.00000 0.00000
37.00000 179.00000 0.00000
38.00000 179.00000 0.00000
39.00000 179.00000 0.00000
0.00000 180.00000 0.00000
1.00000 180.00000 0.00000
2.00000 180.00000 0.00000
3.00000 180.00000 0.00000
4.00000 180.00000 0.00000
5.00000 180.00000 0.00000
6.00000 180.00000 0.00000
7.00000 180.00000 0.00000
8.00000 180.00000 0.00000
9.00000 180.00000 0.00000
10.00000 180.00000 0.00000
11.00000 180.00000 0.00000
12.00000 180.00000 0.00000
13.00000 180.00000 0.00000
14.00000 180.00000 0.00000
15.00000 180.00000 0.00000
16.00000 180.00000 0.00000
17.00000 180.00000 0.00000
18.00000 180.00000 0.00000
19.00000 180.00000 0.00000
20.00000 180.00000 0.00000
21.00000 180.00000 0.00000
22.00000 180.00000 0.00000
23.00000 180.00000 0.00000
24.00000 180.00000 0.00000
25.00000 180.00000 0.00000
26.00000 180.00000 0.00000
27.00000 180.00000 0.00000
28.00000 180.00000 0.00000
29.00000 180.00000 0.00000
30.00000 180.00000 0.00000
31.00000 180.00000 0.00000
32.00000 180.00000 0.00000
33.00000 180.00000 0.00000
34.00000 180.00000 0.00000
35.00000 180.00000 0.00000
36.00000 180.00000 0.00000
37.00000 180.00000 0.00000
38.00000 180.00000 0.00000
39.00000 180.00000 0.00000
0.00000 181.00000 0.00000
1.00000 181.00000 0.00000
2.00000 181.00000 0.00000
3.00000 181.00000 0.00000
4.00000 181.00000 0.00000
5.00000 181.00000 0.00000
6.00000 181.00000 0.00000
7.00000 181.00000 0.00000
8.00000 181.00000 0.00000
9.00000 181.00000 0.00000
10.00000 181.00000 0.00000
11.00000 181.00000 0.00000
12.00000 181.00000 0.00000
13.00000 181.00000 0.00000
14.00000 181.00000 0.00000
15.00000 181.00000 0.00000
16.00000 181.00000 0.00000
17.00000 181.00000 0.00000
18.00000 181.00000 0.00000
19.00000 181.00000 0.00000
20.00000 181.00000 0.00000
21.00000 181.00000 0.00000
22.00000 181.00000 0.00000
23.00000 181.00000 0.00000
24.00000 181.00000 0.00000
25.00000 181.00000 0.00000
26.00000 181.00000 0.00000
27.00000 181.00000 0.00000
28.00000 181.00000 0.00000
29.00000 181.00000 0.00000
30.00000 181.00000 0.00000
31.00000 181.00000 0.00000
32.00000 181.00000 0.00000
33.00000 181.00000 0.00000
34.00000 181.00000 0.00000
35.00000 181.00000 0.00000
36.00000 181.00000 0.00000
37.00000 181.00000 0.00000
38.00000 181.00000 0.00000
39.00000 181.00000 0.00000
0.00000 182.00000 0.00000
1.00000 182.00000 0.00000
2.00000 182.00000 0.00000
3.00000 182.00000 0.00000
4.00000 182.00000 0.00000
5.00000 182.00000 0.00000
6.00000 182.00000 0.00000
7.00000 182.00000 0.00000
8.00000 182.00000 0.00000
9.00000 182.00000 0.00000
10.00000 182.00000 0.00000
11.00000 182.00000 0.00000
12.00000 182.00000 0.00000
13.00000 182.00000 0.00000
14.00000 182.00000 0.00000
15.00000 182.00000 0.00000
16.00000 182.00000 0.00000
17.00000 182.00000 0.00000
18.00000 182.00000 0.00000
19.00000 182.00000 0.00000
20.00000 182.00000 0.00000
21.00000 182.00000 0.00000
22.00000 182.00000 0.00000
23.00000 182.00000 0.00000
24.00000 182.00000 0.00000
25.00000 182.00000 0.00000
26.00000 182.00000 0.00000
27.00000 182.00000 0.00000
28.00000 182.00000 0.00000
29.00000 182.00000 0.00000
30.00000 182.00000 0.00000
31.00000 182.00000 0.00000
32.00000 182.00000 0.00000
33.00000 182.00000 0.00000
34.00000 182.00000 0.00000
35.00000 182.00000 0.00000
36.00000 182.00000 0.00000
37.00000 182.00000 0.00000
38.00000 182.00000 0.00000
39.00000 182.00000 0.00000
0.00000 183.00000 0.00000
1.00000 183.00000 0.00000
2.00000 183.00000 0.00000
3.00000 183.00000 0.00000
4.00000 183.00000 0.00000
5.00000 183.00000 0.00000
6.00000 183.00000 0.00000
7.00000 183.00000 0.00000
8.00000 183.00000 0.00000
9.00000 183.00000 0.00000
10.00000 183.00000 0.00000
11.00000 183.00000 0.00000
12.00000 183.00000 0.00000
13.00000 183.00000 0.00000
14.00000 183.00000 0.00000
15.00000 183.00000 0.00000
16.00000 183.00000 0.00000
17.00000 183.00000 0.00000
18.00000 183.00000 0.00000
19.00000 183.00000 0.00000
20.00000 183.00000 0.00000
21.00000 183.00000 0.00000
22.00000 183.00000 0.00000
23.00000 183.00000 0.00000
24.00000 183.00000 0.00000
25.00000 183.00000 0.00000
26.00000 183.00000 0.00000
27.00000 183.00000 0.00000
28.00000 183.00000 0.00000
29.00000 183.00000 0.00000
30.00000 183.00000 0.00000
31.00000 183.00000 0.00000
32.00000 183.00000 0.00000
33.00000 183.00000 0.00000
34.00000 183.00000 0.00000
35.00000 183.00000 0.00000
36.00000 183.00000 0.00000
37.00000 183.00000 0.00000
38.00000 183.00000 0.00000
39.00000 183.00000 0.00000
0.00000 184.00000 0.00000
1.00000 184.00000 0.00000
2.00000 184.00000 0.00000
3.00000 184.00000 0.00000
4.00000 184.00000 0.00000
5.00000 184.00000 0.00000
6.00000 184.00000 0.00000
7.00000 184.00000 0.00000
8.00000 184.00000 0.00000
9.00000 184.00000 0.00000
10.00000 184.00000 0.00000
11.00000 184.00000 0.00000
12.00000 184.00000 0.00000
13.00000 184.00000 0.00000
14.00000 184.00000 0.00000
15.00000 184.00000 0.00000
16.00000 184.00000 0.00000
17.00000 184.00000 0.00000
18.00000 184.00000 0.00000
19.00000 184.00000 0.00000
20.00000 184.00000 0.00000
21.00000 184.00000 0.00000
22.00000 184.00000 0.00000
23.00000 184.00000 0.00000
24.00000 184.00000 0.00000
25.00000 184.00000 0.00000
26.00000 184.00000 0.00000
27.00000 184.00000 0.00000
28.00000 184.00000 0.00000
29.00000 184.00000 0.00000
30.00000 184.00000 0.00000
31.00000 184.00000 0.00000
32.00000 184.00000 0.00000
33.00000 184.00000 0.00000
34.00000 184.00000 0.00000
35.00000 184.00000 0.00000
36.00000 184.00000 0.00000
37.00000 184.00000 0.00000
38.00000 184.00000 0.00000
39.00000 184.00000 0.00000
0.00000 185.00000 0.00000
1.00000 185.00000 0.00000
2.00000 185.00000 0.00000
3.00000 185.00000 0.00000
4.00000 185.00000 0.00000
5.00000 185.00000 0.00000
6.00000 185.00000 0.00000
7.00000 185.00000 0.00000
8.00000 185.00000 0.00000
9.00000 185.00000 0.00000
10.00000 185.00000 0.00000
11.00000 185.00000 0.00000
12.00000 185.00000 0.00000
13.00000 185.00000 0.00000
14.00000 185.00000 0.00000
15.00000 185.00000 0.00000
16.00000 185.00000 0.00000
17.00000 185.00000 0.00000
18.00000 185.00000 0.00000
19.00000 185.00000 0.00000
20.00000 185.00000 0.00000
21.00000 185.00000 0.00000
22.00000 185.00000 0.00000
23.00000 185.00000 0.00000
24.00000 185.00000 0.00000
25.00000 185.00000 0.00000
26.00000 185.00000 0.00000
27.00000 185.00000 0.00000
28.00000 185.00000 0.00000
29.00000 185.00000 0.00000
30.00000 185.00000 0.00000
31.00000 185.00000 0.00000
32.00000 185.00000 0.00000
33.00000 185.00000 0.00000
34.00000 185.00000 0.00000
35.00000 185.00000 0.00000
36.00000 185.00000 0.00000
37.00000 185.00000 0.00000
38.00000 185.00000 0.00000
39.00000 185.00000 0.00000
0.00000 186.00000 0.00000
1.00000 186.00000 0.00000
2.00000 186.00000 0.00000
3.00000 186.00000 0.00000
4.00000 186.00000 0.00000
5.00000 186.00000 0.00000
6.00000 186.00000 0.00000
7.00000 186.00000 0.00000
8.00000 186.00000 0.00000
9.00000 186.00000 0.00000
10.00000 186.00000 0.00000
11.00000 186.00000 0.00000
12.00000 186.00000 0.00000
13.00000 186.00000 0.00000
14.00000 186.00000 0.00000
15.00000 186.00000 0.00000
16.00000 186.00000 0.00000
17.00000 186.00000 0.00000
18.00000 186.00000 0.00000
19.00000 186.00000 0.00000
20.00000 186.00000 0.00000
21.00000 186.00000 0.00000
22.00000 186.00000 0.00000
23.00000 186.00000 0.00000
24.00000 186.00000 0.00000
25.00000 186.00000 0.00000
26.00000 186.00000 0.00000
27.00000 186.00000 0.00000
28.00000 186.00000 0.00000
29.00000 186.00000 0.00000
30.00000 186.00000 0.00000
31.00000 186.00000 0.00000
32.00000 186.00000 0.00000
33.00000 186.00000 0.00000
34.00000 186.00000 0.00000
35.00000 186.00000 0.00000
36.00000 186.00000 0.00000
37.00000 186.00000 0.00000
38.00000 186.00000 0.00000
39.00000 186.00000 0.00000
0.00000 187.00000 0.00000
1.00000 187.00000 0.00000
2.00000 187.00000 0.00000
3.00000 187.00000 0.00000
4.00000 187.00000 0.00000
5.00000 187.00000 0.00000
6.00000 187.00000 0.00000
7.00000 187.00000 0.00000
8.00000 187.00000 0.00000
9.00000 187.00000 0.00000
10.00000 187.00000 0.00000
11.00000 187.00000 0.00000
12.00000 187.00000 0.00000
13.00000 187.00000 0.00000
14.00000 187.00000 0.00000
15.00000 187.00000 0.00000
16.00000 187.00000 0.00000
17.00000 187.00000 0.00000
18.00000 187.00000 0.00000
19.00000 187.00000 0.00000
20.00000 187.00000 0.00000
21.00000 187.00000 0.00000
22.00000 187.00000 0.00000
23.00000 187.00000 0.00000
24.00000 187.00000 0.00000
25.00000 187.00000 0.00000
26.00000 187.00000 0.00000
27.00000 187.00000 0.00000
28.00000 187.00000 0.00000
29.00000 187.00000 0.00000
30.00000 187.00000 0.00000
31.00000 187.00000 0.00000
32.00000 187.00000 0.00000
33.00000 187.00000 0.00000
34.00000 187.00000 0.00000
35.00000 187.00000 0.00000
36.00000 187.00000 0.00000
37.00000 187.00000 0.00000
38.00000 187.00000 0.00000
39.00000 187.00000 0.00000
0.00000 188.00000 0.00000
1.00000 188.00000 0.00000
2.00000 188.00000 0.00000
3.00000 188.00000 0.00000
4.00000 188.00000 0.00000
5.00000 188.00000 0.00000
6.00000 188.00000 0.00000
7.00000 188.00000 0.00000
8.00000 188.00000 0.00000
9.00000 188.00000 0.00000
10.00000 188.00000 0.00000
11.00000 188.00000 0.00000
12.00000 188.00000 0.00000
13.00000 188.00000 0.00000
14.00000 188.00000 0.00000
15.00000 188.00000 0.00000
16.00000 188.00000 0.00000
17.00000 188.00000 0.00000
18.00000 188.00000 0.00000
19.00000 188.00000 0.00000
20.00000 188.00000 0.00000
21.00000 188.00000 0.00000
22.00000 188.00000 0.00000
23.00000 188.00000 0.00000
24.00000 188.00000 0.00000
25.00000 188.00000 0.00000
26.00000 188.00000 0.00000
27.00000 188.00000 0.00000
28.00000 188.00000 0.00000
29.00000 188.00000 0.00000
30.00000 188.00000 0.00000
31.00000 188.00000 0.00000
32.00000 188.00000 0.00000
33.00000 188.00000 0.00000
34.00000 188.00000 0.00000
35.00000 188.00000 0.00000
36.00000 188.00000 0.00000
37.00000 188.00000 0.00000
38.00000 188.00000 0.00000
39.00000 188.00000 0.00000
0.00000 189.00000 0.00000
1.00000 189.00000 0.00000
2.00000 189.00000 0.00000
3.00000 189.00000 0.00000
4.00000 189.00000 0.00000
5.00000 189.00000 0.00000
6.00000 189.00000 0.00000
7.00000 189.00000 0.00000
8.00000 189.00000 0.00000
9.00000 189.00000 0.00000
10.00000 189.00000 0.00000
11.00000 189.00000 0.00000
12.00000 189.00000 0.00000
13.00000 189.00000 0.00000
14.00000 189.00000 0.00000
15.00000 189.00000 0.00000
16.00000 189.00000 0.00000
17.00000 189.00000 0.00000
18.00000 189.00000 0.00000
19.00000 189.00000 0.00000
20.00000 189.00000 0.00000
21.00000 189.00000 0.00000
22.00000 189.00000 0.00000
23.00000 189.00000 0.00000
24.00000 189.00000 0.00000
25.00000 189.00000 0.00000
26.00000 189.00000 0.00000
27.00000 189.00000 0.00000
28.00000 189.00000 0.00000
29.00000 189.00000 0.00000
30.00000 189.00000 0.00000
31.00000 189.00000 0.00000
32.00000 189.00000 0.00000
33.00000 189.00000 0.00000
34.00000 189.00000 0.00000
35.00000 189.00000 0.00000
36.00000 189.00000 0.00000
37.00000 189.00000 0.00000
38.00000 189.00000 0.00000
39.00000 189.00000 0.00000


==> RevisionFigures/data/case2_qaoi_matrix_07.csv <==
0.00000 1.00000 0.00000
1.00000 1.00000 0.00575
2.00000 1.00000 0.01501
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.08502
12.00000 1.00000 0.11159
13.00000 1.00000 0.00000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.23648
22.00000 1.00000 0.22988
23.00000 1.00000 0.00000
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.26980
32.00000 1.00000 0.24895
33.00000 1.00000 0.00000
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
0.00000 2.00000 0.00000
1.00000 2.00000 0.00000
2.00000 2.00000 0.00556
3.00000 2.00000 0.01501
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.07940
13.00000 2.00000 0.11159
14.00000 2.00000 0.00000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.20191
23.00000 2.00000 0.22988
24.00000 2.00000 0.00000
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.20076
33.00000 2.00000 0.24895
34.00000 2.00000 0.00000
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
0.00000 3.00000 0.00000
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.00556
4.00000 3.00000 0.01501
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.07940
14.00000 3.00000 0.11159
15.00000 3.00000 0.00000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.20191
24.00000 3.00000 0.22988
25.00000 3.00000 0.00000
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.20076
34.00000 3.00000 0.24895
35.00000 3.00000 0.00000
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
0.00000 4.00000 0.00000
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.00556
5.00000 4.00000 0.01501
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.07940
15.00000 4.00000 0.11159
16.00000 4.00000 0.00000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.20191
25.00000 4.00000 0.22988
26.00000 4.00000 0.00000
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.20076
35.00000 4.00000 0.24895
36.00000 4.00000 0.00000
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
0.00000 5.00000 0.00000
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.00556
6.00000 5.00000 0.01501
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.07940
16.00000 5.00000 0.11159
17.00000 5.00000 0.00000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.20191
26.00000 5.00000 0.22988
27.00000 5.00000 0.00000
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.20076
36.00000 5.00000 0.24895
37.00000 5.00000 0.00000
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
0.00000 6.00000 0.00000
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.00556
7.00000 6.00000 0.01501
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.07940
17.00000 6.00000 0.11159
18.00000 6.00000 0.00000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.20191
27.00000 6.00000 0.22988
28.00000 6.00000 0.00000
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.20076
37.00000 6.00000 0.24895
38.00000 6.00000 0.00000
39.00000 6.00000 0.00000
0.00000 7.00000 0.00000
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.00556
8.00000 7.00000 0.01501
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.07940
18.00000 7.00000 0.11159
19.00000 7.00000 0.00000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.20191
28.00000 7.00000 0.22988
29.00000 7.00000 0.00000
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.20076
38.00000 7.00000 0.24895
39.00000 7.00000 0.00000
0.00000 8.00000 0.00000
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.00556
9.00000 8.00000 0.01501
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.07940
19.00000 8.00000 0.11159
20.00000 8.00000 0.00000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.20191
29.00000 8.00000 0.22988
30.00000 8.00000 0.00000
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.20076
39.00000 8.00000 0.24895
0.00000 9.00000 0.24895
1.00000 9.00000 0.00000
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.00556
10.00000 9.00000 0.01501
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.07940
20.00000 9.00000 0.11159
21.00000 9.00000 0.00000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.20191
30.00000 9.00000 0.22988
31.00000 9.00000 0.00000
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.20076
0.00000 10.00000 0.20076
1.00000 10.00000 0.24843
2.00000 10.00000 0.00000
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.00556
11.00000 10.00000 0.01238
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.07940
21.00000 10.00000 0.08468
22.00000 10.00000 0.00000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.20191
31.00000 10.00000 0.17666
32.00000 10.00000 0.00000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
0.00000 11.00000 0.00000
1.00000 11.00000 0.20039
2.00000 11.00000 0.24664
3.00000 11.00000 0.00000
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.00416
12.00000 11.00000 0.00938
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.05747
22.00000 11.00000 0.06049
23.00000 11.00000 0.00000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.14601
32.00000 11.00000 0.12650
33.00000 11.00000 0.00000
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
0.00000 12.00000 0.00000
1.00000 12.00000 0.00000
2.00000 12.00000 0.19918
3.00000 12.00000 0.24664
4.00000 12.00000 0.00000
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.00298
13.00000 12.00000 0.00938
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.04034
23.00000 12.00000 0.06049
24.00000 12.00000 0.00000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.10248
33.00000 12.00000 0.12650
34.00000 12.00000 0.00000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
0.00000 13.00000 0.00000
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.19918
4.00000 13.00000 0.24664
5.00000 13.00000 0.00000
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.00298
14.00000 13.00000 0.00938
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.04034
24.00000 13.00000 0.06049
25.00000 13.00000 0.00000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.10248
34.00000 13.00000 0.12650
35.00000 13.00000 0.00000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
0.00000 14.00000 0.00000
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.19918
5.00000 14.00000 0.24664
6.00000 14.00000 0.00000
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.00298
15.00000 14.00000 0.00938
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.04034
25.00000 14.00000 0.06049
26.00000 14.00000 0.00000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.10248
35.00000 14.00000 0.12650
36.00000 14.00000 0.00000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
0.00000 15.00000 0.00000
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.19918
6.00000 15.00000 0.24664
7.00000 15.00000 0.00000
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.00298
16.00000 15.00000 0.00938
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.04034
26.00000 15.00000 0.06049
27.00000 15.00000 0.00000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.10248
36.00000 15.00000 0.12650
37.00000 15.00000 0.00000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
0.00000 16.00000 0.00000
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.19918
7.00000 16.00000 0.24664
8.00000 16.00000 0.00000
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.00298
17.00000 16.00000 0.00938
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.04034
27.00000 16.00000 0.06049
28.00000 16.00000 0.00000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.10248
37.00000 16.00000 0.12650
38.00000 16.00000 0.00000
39.00000 16.00000 0.00000
0.00000 17.00000 0.00000
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.19918
8.00000 17.00000 0.24664
9.00000 17.00000 0.00000
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.00298
18.00000 17.00000 0.00938
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.04034
28.00000 17.00000 0.06049
29.00000 17.00000 0.00000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.10248
38.00000 17.00000 0.12650
39.00000 17.00000 0.00000
0.00000 18.00000 0.00000
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.19918
9.00000 18.00000 0.24664
10.00000 18.00000 0.00000
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.00298
19.00000 18.00000 0.00938
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.04034
29.00000 18.00000 0.06049
30.00000 18.00000 0.00000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.10248
39.00000 18.00000 0.12650
0.00000 19.00000 0.12650
1.00000 19.00000 0.00000
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.19918
10.00000 19.00000 0.24664
11.00000 19.00000 0.00000
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.00298
20.00000 19.00000 0.00938
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.04034
30.00000 19.00000 0.06049
31.00000 19.00000 0.00000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.10248
0.00000 20.00000 0.10248
1.00000 20.00000 0.12571
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.19918
11.00000 20.00000 0.23371
12.00000 20.00000 0.00000
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.00298
21.00000 20.00000 0.00658
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.04034
31.00000 20.00000 0.04238
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
0.00000 21.00000 0.00000
1.00000 21.00000 0.10185
2.00000 21.00000 0.12358
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.18980
12.00000 21.00000 0.21083
13.00000 21.00000 0.00000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.00208
22.00000 21.00000 0.00460
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.02810
32.00000 21.00000 0.03191
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
0.00000 22.00000 0.00000
1.00000 22.00000 0.00000
2.00000 22.00000 0.09996
3.00000 22.00000 0.12358
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.17304
13.00000 22.00000 0.21083
14.00000 22.00000 0.00000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.00147
23.00000 22.00000 0.00460
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.02052
33.00000 22.00000 0.03191
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
0.00000 23.00000 0.00000
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.09996
4.00000 23.00000 0.12358
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.17304
14.00000 23.00000 0.21083
15.00000 23.00000 0.00000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.00147
24.00000 23.00000 0.00460
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.02052
34.00000 23.00000 0.03191
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.09996
5.00000 24.00000 0.12358
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.17304
15.00000 24.00000 0.21083
16.00000 24.00000 0.00000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.00147
25.00000 24.00000 0.00460
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.02052
35.00000 24.00000 0.03191
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.09996
6.00000 25.00000 0.12358
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.17304
16.00000 25.00000 0.21083
17.00000 25.00000 0.00000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.00147
26.00000 25.00000 0.00460
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.02052
36.00000 25.00000 0.03191
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.09996
7.00000 26.00000 0.12358
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.17304
17.00000 26.00000 0.21083
18.00000 26.00000 0.00000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.00147
27.00000 26.00000 0.00460
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.02052
37.00000 26.00000 0.03191
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.09996
8.00000 27.00000 0.12358
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.17304
18.00000 27.00000 0.21083
19.00000 27.00000 0.00000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.00147
28.00000 27.00000 0.00460
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.02052
38.00000 27.00000 0.03191
39.00000 27.00000 0.00000
0.00000 28.00000 0.00000
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.09996
9.00000 28.00000 0.12358
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.17304
19.00000 28.00000 0.21083
20.00000 28.00000 0.00000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.00147
29.00000 28.00000 0.00460
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.02052
39.00000 28.00000 0.03191
0.00000 29.00000 0.03191
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.09996
10.00000 29.00000 0.12358
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.17304
20.00000 29.00000 0.21083
21.00000 29.00000 0.00000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.00147
30.00000 29.00000 0.00460
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.02052
0.00000 30.00000 0.02052
1.00000 30.00000 0.03167
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.09996
11.00000 30.00000 0.11289
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.17304
21.00000 30.00000 0.16585
22.00000 30.00000 0.00000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.00147
31.00000 30.00000 0.00322
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.02024
2.00000 31.00000 0.03106
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.08984
12.00000 31.00000 0.09662
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.13757
22.00000 31.00000 0.12259
23.00000 31.00000 0.00000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.00000
28.00000 31.00000 0.00000
29.00000 31.00000 0.00000
30.00000 31.00000 0.00000
31.00000 31.00000 0.00103
32.00000 31.00000 0.00232
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.01954
3.00000 32.00000 0.03106
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.07530
13.00000 32.00000 0.09662
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.10241
23.00000 32.00000 0.12259
24.00000 32.00000 0.00000
25.00000 32.00000 0.00000
26.00000 32.00000 0.00000
27.00000 32.00000 0.00000
28.00000 32.00000 0.00000
29.00000 32.00000 0.00000
30.00000 32.00000 0.00000
31.00000 32.00000 0.00000
32.00000 32.00000 0.00073
33.00000 32.00000 0.00232
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.01954
4.00000 33.00000 0.03106
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.07530
14.00000 33.00000 0.09662
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00000
23.00000 33.00000 0.10241
24.00000 33.00000 0.12259
25.00000 33.00000 0.00000
26.00000 33.00000 0.00000
27.00000 33.00000 0.00000
28.00000 33.00000 0.00000
29.00000 33.00000 0.00000
30.00000 33.00000 0.00000
31.00000 33.00000 0.00000
32.00000 33.00000 0.00000
33.00000 33.00000 0.00073
34.00000 33.00000 0.00232
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.01954
5.00000 34.00000 0.03106
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.07530
15.00000 34.00000 0.09662
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00000
24.00000 34.00000 0.10241
25.00000 34.00000 0.12259
26.00000 34.00000 0.00000
27.00000 34.00000 0.00000
28.00000 34.00000 0.00000
29.00000 34.00000 0.00000
30.00000 34.00000 0.00000
31.00000 34.00000 0.00000
32.00000 34.00000 0.00000
33.00000 34.00000 0.00000
34.00000 34.00000 0.00073
35.00000 34.00000 0.00232
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.01954
6.00000 35.00000 0.03106
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.07530
16.00000 35.00000 0.09662
17.00000 35.00000 0.00000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00000
25.00000 35.00000 0.10241
26.00000 35.00000 0.12259
27.00000 35.00000 0.00000
28.00000 35.00000 0.00000
29.00000 35.00000 0.00000
30.00000 35.00000 0.00000
31.00000 35.00000 0.00000
32.00000 35.00000 0.00000
33.00000 35.00000 0.00000
34.00000 35.00000 0.00000
35.00000 35.00000 0.00073
36.00000 35.00000 0.00232
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.01954
7.00000 36.00000 0.03106
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.07530
17.00000 36.00000 0.09662
18.00000 36.00000 0.00000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00000
26.00000 36.00000 0.10241
27.00000 36.00000 0.12259
28.00000 36.00000 0.00000
29.00000 36.00000 0.00000
30.00000 36.00000 0.00000
31.00000 36.00000 0.00000
32.00000 36.00000 0.00000
33.00000 36.00000 0.00000
34.00000 36.00000 0.00000
35.00000 36.00000 0.00000
36.00000 36.00000 0.00073
37.00000 36.00000 0.00232
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.01954
8.00000 37.00000 0.03106
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.07530
18.00000 37.00000 0.09662
19.00000 37.00000 0.00000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.00000
27.00000 37.00000 0.10241
28.00000 37.00000 0.12259
29.00000 37.00000 0.00000
30.00000 37.00000 0.00000
31.00000 37.00000 0.00000
32.00000 37.00000 0.00000
33.00000 37.00000 0.00000
34.00000 37.00000 0.00000
35.00000 37.00000 0.00000
36.00000 37.00000 0.00000
37.00000 37.00000 0.00073
38.00000 37.00000 0.00232
39.00000 37.00000 0.00000
0.00000 38.00000 0.00000
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.01954
9.00000 38.00000 0.03106
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.07530
19.00000 38.00000 0.09662
20.00000 38.00000 0.00000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00000
26.00000 38.00000 0.00000
27.00000 38.00000 0.00000
28.00000 38.00000 0.10241
29.00000 38.00000 0.12259
30.00000 38.00000 0.00000
31.00000 38.00000 0.00000
32.00000 38.00000 0.00000
33.00000 38.00000 0.00000
34.00000 38.00000 0.00000
35.00000 38.00000 0.00000
36.00000 38.00000 0.00000
37.00000 38.00000 0.00000
38.00000 38.00000 0.00073
39.00000 38.00000 0.00232
0.00000 39.00000 0.00232
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.01954
10.00000 39.00000 0.03106
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.07530
20.00000 39.00000 0.09662
21.00000 39.00000 0.00000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00000
27.00000 39.00000 0.00000
28.00000 39.00000 0.00000
29.00000 39.00000 0.10241
30.00000 39.00000 0.12259
31.00000 39.00000 0.00000
32.00000 39.00000 0.00000
33.00000 39.00000 0.00000
34.00000 39.00000 0.00000
35.00000 39.00000 0.00000
36.00000 39.00000 0.00000
37.00000 39.00000 0.00000
38.00000 39.00000 0.00000
39.00000 39.00000 0.00073
0.00000 40.00000 0.00073
1.00000 40.00000 0.00224
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.01954
11.00000 40.00000 0.02817
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.07530
21.00000 40.00000 0.07184
22.00000 40.00000 0.00000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00000
28.00000 40.00000 0.00000
29.00000 40.00000 0.00000
30.00000 40.00000 0.10241
31.00000 40.00000 0.08642
32.00000 40.00000 0.00000
33.00000 40.00000 0.00000
34.00000 40.00000 0.00000
35.00000 40.00000 0.00000
36.00000 40.00000 0.00000
37.00000 40.00000 0.00000
38.00000 40.00000 0.00000
39.00000 40.00000 0.00000
0.00000 41.00000 0.00000
1.00000 41.00000 0.00069
2.00000 41.00000 0.00221
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.01724
12.00000 41.00000 0.02397
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.05550
22.00000 41.00000 0.06021
23.00000 41.00000 0.00000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00000
29.00000 41.00000 0.00000
30.00000 41.00000 0.00000
31.00000 41.00000 0.07213
32.00000 41.00000 0.06632
33.00000 41.00000 0.00000
34.00000 41.00000 0.00000
35.00000 41.00000 0.00000
36.00000 41.00000 0.00000
37.00000 41.00000 0.00000
38.00000 41.00000 0.00000
39.00000 41.00000 0.00000
0.00000 42.00000 0.00000
1.00000 42.00000 0.00000
2.00000 42.00000 0.00062
3.00000 42.00000 0.00221
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.01420
13.00000 42.00000 0.02397
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.04595
23.00000 42.00000 0.06021
24.00000 42.00000 0.00000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00000
30.00000 42.00000 0.00000
31.00000 42.00000 0.00000
32.00000 42.00000 0.05572
33.00000 42.00000 0.06632
34.00000 42.00000 0.00000
35.00000 42.00000 0.00000
36.00000 42.00000 0.00000
37.00000 42.00000 0.00000
38.00000 42.00000 0.00000
39.00000 42.00000 0.00000
0.00000 43.00000 0.00000
1.00000 43.00000 0.00000
2.00000 43.00000 0.00000
3.00000 43.00000 0.00062
4.00000 43.00000 0.00221
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.01420
14.00000 43.00000 0.02397
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.04595
24.00000 43.00000 0.06021
25.00000 43.00000 0.00000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00000
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.05572
34.00000 43.00000 0.06632
35.00000 43.00000 0.00000
36.00000 43.00000 0.00000
37.00000 43.00000 0.00000
38.00000 43.00000 0.00000
39.00000 43.00000 0.00000
0.00000 44.00000 0.00000
1.00000 44.00000 0.00000
2.00000 44.00000 0.00000
3.00000 44.00000 0.00000
4.00000 44.00000 0.00062
5.00000 44.00000 0.00221
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.01420
15.00000 44.00000 0.02397
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.04595
25.00000 44.00000 0.06021
26.00000 44.00000 0.00000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.05572
35.00000 44.00000 0.06632
36.00000 44.00000 0.00000
37.00000 44.00000 0.00000
38.00000 44.00000 0.00000
39.00000 44.00000 0.00000
0.00000 45.00000 0.00000
1.00000 45.00000 0.00000
2.00000 45.00000 0.00000
3.00000 45.00000 0.00000
4.00000 45.00000 0.00000
5.00000 45.00000 0.00062
6.00000 45.00000 0.00221
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.01420
16.00000 45.00000 0.02397
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.04595
26.00000 45.00000 0.06021
27.00000 45.00000 0.00000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.05572
36.00000 45.00000 0.06632
37.00000 45.00000 0.00000
38.00000 45.00000 0.00000
39.00000 45.00000 0.00000
0.00000 46.00000 0.00000
1.00000 46.00000 0.00000
2.00000 46.00000 0.00000
3.00000 46.00000 0.00000
4.00000 46.00000 0.00000
5.00000 46.00000 0.00000
6.00000 46.00000 0.00062
7.00000 46.00000 0.00221
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.01420
17.00000 46.00000 0.02397
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.04595
27.00000 46.00000 0.06021
28.00000 46.00000 0.00000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.05572
37.00000 46.00000 0.06632
38.00000 46.00000 0.00000
39.00000 46.00000 0.00000
0.00000 47.00000 0.00000
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.00000
4.00000 47.00000 0.00000
5.00000 47.00000 0.00000
6.00000 47.00000 0.00000
7.00000 47.00000 0.00062
8.00000 47.00000 0.00221
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.01420
18.00000 47.00000 0.02397
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.04595
28.00000 47.00000 0.06021
29.00000 47.00000 0.00000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.05572
38.00000 47.00000 0.06632
39.00000 47.00000 0.00000
0.00000 48.00000 0.00000
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00000
4.00000 48.00000 0.00000
5.00000 48.00000 0.00000
6.00000 48.00000 0.00000
7.00000 48.00000 0.00000
8.00000 48.00000 0.00062
9.00000 48.00000 0.00221
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.01420
19.00000 48.00000 0.02397
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.04595
29.00000 48.00000 0.06021
30.00000 48.00000 0.00000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.05572
39.00000 48.00000 0.06632
0.00000 49.00000 0.06632
1.00000 49.00000 0.00000
2.00000 49.00000 0.00000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00000
5.00000 49.00000 0.00000
6.00000 49.00000 0.00000
7.00000 49.00000 0.00000
8.00000 49.00000 0.00000
9.00000 49.00000 0.00062
10.00000 49.00000 0.00221
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.01420
20.00000 49.00000 0.02397
21.00000 49.00000 0.00000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.04595
30.00000 49.00000 0.06021
31.00000 49.00000 0.00000
32.00000 49.00000 0.00000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.05572
0.00000 50.00000 0.05572
1.00000 50.00000 0.06554
2.00000 50.00000 0.00000
3.00000 50.00000 0.00000
4.00000 50.00000 0.00000
5.00000 50.00000 0.00000
6.00000 50.00000 0.00000
7.00000 50.00000 0.00000
8.00000 50.00000 0.00000
9.00000 50.00000 0.00000
10.00000 50.00000 0.00062
11.00000 50.00000 0.00194
12.00000 50.00000 0.00000
13.00000 50.00000 0.00000
14.00000 50.00000 0.00000
15.00000 50.00000 0.00000
16.00000 50.00000 0.00000
17.00000 50.00000 0.00000
18.00000 50.00000 0.00000
19.00000 50.00000 0.00000
20.00000 50.00000 0.01420
21.00000 50.00000 0.01777
22.00000 50.00000 0.00000
23.00000 50.00000 0.00000
24.00000 50.00000 0.00000
25.00000 50.00000 0.00000
26.00000 50.00000 0.00000
27.00000 50.00000 0.00000
28.00000 50.00000 0.00000
29.00000 50.00000 0.00000
30.00000 50.00000 0.04595
31.00000 50.00000 0.04238
32.00000 50.00000 0.00000
33.00000 50.00000 0.00000
34.00000 50.00000 0.00000
35.00000 50.00000 0.00000
36.00000 50.00000 0.00000
37.00000 50.00000 0.00000
38.00000 50.00000 0.00000
39.00000 50.00000 0.00000
0.00000 51.00000 0.00000
1.00000 51.00000 0.05512
2.00000 51.00000 0.06348
3.00000 51.00000 0.00000
4.00000 51.00000 0.00000
5.00000 51.00000 0.00000
6.00000 51.00000 0.00000
7.00000 51.00000 0.00000
8.00000 51.00000 0.00000
9.00000 51.00000 0.00000
10.00000 51.00000 0.00000
11.00000 51.00000 0.00055
12.00000 51.00000 0.00160
13.00000 51.00000 0.00000
14.00000 51.00000 0.00000
15.00000 51.00000 0.00000
16.00000 51.00000 0.00000
17.00000 51.00000 0.00000
18.00000 51.00000 0.00000
19.00000 51.00000 0.00000
20.00000 51.00000 0.00000
21.00000 51.00000 0.01048
22.00000 51.00000 0.01265
23.00000 51.00000 0.00000
24.00000 51.00000 0.00000
25.00000 51.00000 0.00000
26.00000 51.00000 0.00000
27.00000 51.00000 0.00000
28.00000 51.00000 0.00000
29.00000 51.00000 0.00000
30.00000 51.00000 0.00000
31.00000 51.00000 0.03232
32.00000 51.00000 0.03349
33.00000 51.00000 0.00000
34.00000 51.00000 0.00000
35.00000 51.00000 0.00000
36.00000 51.00000 0.00000
37.00000 51.00000 0.00000
38.00000 51.00000 0.00000
39.00000 51.00000 0.00000
0.00000 52.00000 0.00000
1.00000 52.00000 0.00000
2.00000 52.00000 0.05348
3.00000 52.00000 0.06348
4.00000 52.00000 0.00000
5.00000 52.00000 0.00000
6.00000 52.00000 0.00000
7.00000 52.00000 0.00000
8.00000 52.00000 0.00000
9.00000 52.00000 0.00000
10.00000 52.00000 0.00000
11.00000 52.00000 0.00000
12.00000 52.00000 0.00045
13.00000 52.00000 0.00160
14.00000 52.00000 0.00000
15.00000 52.00000 0.00000
16.00000 52.00000 0.00000
17.00000 52.00000 0.00000
18.00000 52.00000 0.00000
19.00000 52.00000 0.00000
20.00000 52.00000 0.00000
21.00000 52.00000 0.00000
22.00000 52.00000 0.00742
23.00000 52.00000 0.01265
24.00000 52.00000 0.00000
25.00000 52.00000 0.00000
26.00000 52.00000 0.00000
27.00000 52.00000 0.00000
28.00000 52.00000 0.00000
29.00000 52.00000 0.00000
30.00000 52.00000 0.00000
31.00000 52.00000 0.00000
32.00000 52.00000 0.02533
33.00000 52.00000 0.03349
34.00000 52.00000 0.00000
35.00000 52.00000 0.00000
36.00000 52.00000 0.00000
37.00000 52.00000 0.00000
38.00000 52.00000 0.00000
39.00000 52.00000 0.00000
0.00000 53.00000 0.00000
1.00000 53.00000 0.00000
2.00000 53.00000 0.00000
3.00000 53.00000 0.05348
4.00000 53.00000 0.06348
5.00000 53.00000 0.00000
6.00000 53.00000 0.00000
7.00000 53.00000 0.00000
8.00000 53.00000 0.00000
9.00000 53.00000 0.00000
10.00000 53.00000 0.00000
11.00000 53.00000 0.00000
12.00000 53.00000 0.00000
13.00000 53.00000 0.00045
14.00000 53.00000 0.00160
15.00000 53.00000 0.00000
16.00000 53.00000 0.00000
17.00000 53.00000 0.00000
18.00000 53.00000 0.00000
19.00000 53.00000 0.00000
20.00000 53.00000 0.00000
21.00000 53.00000 0.00000
22.00000 53.00000 0.00000
23.00000 53.00000 0.00742
24.00000 53.00000 0.01265
25.00000 53.00000 0.00000
26.00000 53.00000 0.00000
27.00000 53.00000 0.00000
28.00000 53.00000 0.00000
29.00000 53.00000 0.00000
30.00000 53.00000 0.00000
31.00000 53.00000 0.00000
32.00000 53.00000 0.00000
33.00000 53.00000 0.02533
34.00000 53.00000 0.03349
35.00000 53.00000 0.00000
36.00000 53.00000 0.00000
37.00000 53.00000 0.00000
38.00000 53.00000 0.00000
39.00000 53.00000 0.00000
0.00000 54.00000 0.00000
1.00000 54.00000 0.00000
2.00000 54.00000 0.00000
3.00000 54.00000 0.00000
4.00000 54.00000 0.05348
5.00000 54.00000 0.06348
6.00000 54.00000 0.00000
7.00000 54.00000 0.00000
8.00000 54.00000 0.00000
9.00000 54.00000 0.00000
10.00000 54.00000 0.00000
11.00000 54.00000 0.00000
12.00000 54.00000 0.00000
13.00000 54.00000 0.00000
14.00000 54.00000 0.00045
15.00000 54.00000 0.00160
16.00000 54.00000 0.00000
17.00000 54.00000 0.00000
18.00000 54.00000 0.00000
19.00000 54.00000 0.00000
20.00000 54.00000 0.00000
21.00000 54.00000 0.00000
22.00000 54.00000 0.00000
23.00000 54.00000 0.00000
24.00000 54.00000 0.00742
25.00000 54.00000 0.01265
26.00000 54.00000 0.00000
27.00000 54.00000 0.00000
28.00000 54.00000 0.00000
29.00000 54.00000 0.00000
30.00000 54.00000 0.00000
31.00000 54.00000 0.00000
32.00000 54.00000 0.00000
33.00000 54.00000 0.00000
34.00000 54.00000 0.02533
35.00000 54.00000 0.03349
36.00000 54.00000 0.00000
37.00000 54.00000 0.00000
38.00000 54.00000 0.00000
39.00000 54.00000 0.00000
0.00000 55.00000 0.00000
1.00000 55.00000 0.00000
2.00000 55.00000 0.00000
3.00000 55.00000 0.00000
4.00000 55.00000 0.00000
5.00000 55.00000 0.05348
6.00000 55.00000 0.06348
7.00000 55.00000 0.00000
8.00000 55.00000 0.00000
9.00000 55.00000 0.00000
10.00000 55.00000 0.00000
11.00000 55.00000 0.00000
12.00000 55.00000 0.00000
13.00000 55.00000 0.00000
14.00000 55.00000 0.00000
15.00000 55.00000 0.00045
16.00000 55.00000 0.00160
17.00000 55.00000 0.00000
18.00000 55.00000 0.00000
19.00000 55.00000 0.00000
20.00000 55.00000 0.00000
21.00000 55.00000 0.00000
22.00000 55.00000 0.00000
23.00000 55.00000 0.00000
24.00000 55.00000 0.00000
25.00000 55.00000 0.00742
26.00000 55.00000 0.01265
27.00000 55.00000 0.00000
28.00000 55.00000 0.00000
29.00000 55.00000 0.00000
30.00000 55.00000 0.00000
31.00000 55.00000 0.00000
32.00000 55.00000 0.00000
33.00000 55.00000 0.00000
34.00000 55.00000 0.00000
35.00000 55.00000 0.02533
36.00000 55.00000 0.03349
37.00000 55.00000 0.00000
38.00000 55.00000 0.00000
39.00000 55.00000 0.00000
0.00000 56.00000 0.00000
1.00000 56.00000 0.00000
2.00000 56.00000 0.00000
3.00000 56.00000 0.00000
4.00000 56.00000 0.00000
5.00000 56.00000 0.00000
6.00000 56.00000 0.05348
7.00000 56.00000 0.06348
8.00000 56.00000 0.00000
9.00000 56.00000 0.00000
10.00000 56.00000 0.00000
11.00000 56.00000 0.00000
12.00000 56.00000 0.00000
13.00000 56.00000 0.00000
14.00000 56.00000 0.00000
15.00000 56.00000 0.00000
16.00000 56.00000 0.00045
17.00000 56.00000 0.00160
18.00000 56.00000 0.00000
19.00000 56.00000 0.00000
20.00000 56.00000 0.00000
21.00000 56.00000 0.00000
22.00000 56.00000 0.00000
23.00000 56.00000 0.00000
24.00000 56.00000 0.00000
25.00000 56.00000 0.00000
26.00000 56.00000 0.00742
27.00000 56.00000 0.01265
28.00000 56.00000 0.00000
29.00000 56.00000 0.00000
30.00000 56.00000 0.00000
31.00000 56.00000 0.00000
32.00000 56.00000 0.00000
33.00000 56.00000 0.00000
34.00000 56.00000 0.00000
35.00000 56.00000 0.00000
36.00000 56.00000 0.02533
37.00000 56.00000 0.03349
38.00000 56.00000 0.00000
39.00000 56.00000 0.00000
0.00000 57.00000 0.00000
1.00000 57.00000 0.00000
2.00000 57.00000 0.00000
3.00000 57.00000 0.00000
4.00000 57.00000 0.00000
5.00000 57.00000 0.00000
6.00000 57.00000 0.00000
7.00000 57.00000 0.05348
8.00000 57.00000 0.06348
9.00000 57.00000 0.00000
10.00000 57.00000 0.00000
11.00000 57.00000 0.00000
12.00000 57.00000 0.00000
13.00000 57.00000 0.00000
14.00000 57.00000 0.00000
15.00000 57.00000 0.00000
16.00000 57.00000 0.00000
17.00000 57.00000 0.00045
18.00000 57.00000 0.00160
19.00000 57.00000 0.00000
20.00000 57.00000 0.00000
21.00000 57.00000 0.00000
22.00000 57.00000 0.00000
23.00000 57.00000 0.00000
24.00000 57.00000 0.00000
25.00000 57.00000 0.00000
26.00000 57.00000 0.00000
27.00000 57.00000 0.00742
28.00000 57.00000 0.01265
29.00000 57.00000 0.00000
30.00000 57.00000 0.00000
31.00000 57.00000 0.00000
32.00000 57.00000 0.00000
33.00000 57.00000 0.00000
34.00000 57.00000 0.00000
35.00000 57.00000 0.00000
36.00000 57.00000 0.00000
37.00000 57.00000 0.02533
38.00000 57.00000 0.03349
39.00000 57.00000 0.00000
0.00000 58.00000 0.00000
1.00000 58.00000 0.00000
2.00000 58.00000 0.00000
3.00000 58.00000 0.00000
4.00000 58.00000 0.00000
5.00000 58.00000 0.00000
6.00000 58.00000 0.00000
7.00000 58.00000 0.00000
8.00000 58.00000 0.05348
9.00000 58.00000 0.06348
10.00000 58.00000 0.00000
11.00000 58.00000 0.00000
12.00000 58.00000 0.00000
13.00000 58.00000 0.00000
14.00000 58.00000 0.00000
15.00000 58.00000 0.00000
16.00000 58.00000 0.00000
17.00000 58.00000 0.00000
18.00000 58.00000 0.00045
19.00000 58.00000 0.00160
20.00000 58.00000 0.00000
21.00000 58.00000 0.00000
22.00000 58.00000 0.00000
23.00000 58.00000 0.00000
24.00000 58.00000 0.00000
25.00000 58.00000 0.00000
26.00000 58.00000 0.00000
27.00000 58.00000 0.00000
28.00000 58.00000 0.00742
29.00000 58.00000 0.01265
30.00000 58.00000 0.00000
31.00000 58.00000 0.00000
32.00000 58.00000 0.00000
33.00000 58.00000 0.00000
34.00000 58.00000 0.00000
35.00000 58.00000 0.00000
36.00000 58.00000 0.00000
37.00000 58.00000 0.00000
38.00000 58.00000 0.02533
39.00000 58.00000 0.03349
0.00000 59.00000 0.03349
1.00000 59.00000 0.00000
2.00000 59.00000 0.00000
3.00000 59.00000 0.00000
4.00000 59.00000 0.00000
5.00000 59.00000 0.00000
6.00000 59.00000 0.00000
7.00000 59.00000 0.00000
8.00000 59.00000 0.00000
9.00000 59.00000 0.05348
10.00000 59.00000 0.06348
11.00000 59.00000 0.00000
12.00000 59.00000 0.00000
13.00000 59.00000 0.00000
14.00000 59.00000 0.00000
15.00000 59.00000 0.00000
16.00000 59.00000 0.00000
17.00000 59.00000 0.00000
18.00000 59.00000 0.00000
19.00000 59.00000 0.00045
20.00000 59.00000 0.00160
21.00000 59.00000 0.00000
22.00000 59.00000 0.00000
23.00000 59.00000 0.00000
24.00000 59.00000 0.00000
25.00000 59.00000 0.00000
26.00000 59.00000 0.00000
27.00000 59.00000 0.00000
28.00000 59.00000 0.00000
29.00000 59.00000 0.00742
30.00000 59.00000 0.01265
31.00000 59.00000 0.00000
32.00000 59.00000 0.00000
33.00000 59.00000 0.00000
34.00000 59.00000 0.00000
35.00000 59.00000 0.00000
36.00000 59.00000 0.00000
37.00000 59.00000 0.00000
38.00000 59.00000 0.00000
39.00000 59.00000 0.02533
0.00000 60.00000 0.02533
1.00000 60.00000 0.03327
2.00000 60.00000 0.00000
3.00000 60.00000 0.00000
4.00000 60.00000 0.00000
5.00000 60.00000 0.00000
6.00000 60.00000 0.00000
7.00000 60.00000 0.00000
8.00000 60.00000 0.00000
9.00000 60.00000 0.00000
10.00000 60.00000 0.05348
11.00000 60.00000 0.05468
12.00000 60.00000 0.00000
13.00000 60.00000 0.00000
14.00000 60.00000 0.00000
15.00000 60.00000 0.00000
16.00000 60.00000 0.00000
17.00000 60.00000 0.00000
18.00000 60.00000 0.00000
19.00000 60.00000 0.00000
20.00000 60.00000 0.00045
21.00000 60.00000 0.00118
22.00000 60.00000 0.00000
23.00000 60.00000 0.00000
24.00000 60.00000 0.00000
25.00000 60.00000 0.00000
26.00000 60.00000 0.00000
27.00000 60.00000 0.00000
28.00000 60.00000 0.00000
29.00000 60.00000 0.00000
30.00000 60.00000 0.00742
31.00000 60.00000 0.00956
32.00000 60.00000 0.00000
33.00000 60.00000 0.00000
34.00000 60.00000 0.00000
35.00000 60.00000 0.00000
36.00000 60.00000 0.00000
37.00000 60.00000 0.00000
38.00000 60.00000 0.00000
39.00000 60.00000 0.00000
0.00000 61.00000 0.00000
1.00000 61.00000 0.02516
2.00000 61.00000 0.03259
3.00000 61.00000 0.00000
4.00000 61.00000 0.00000
5.00000 61.00000 0.00000
6.00000 61.00000 0.00000
7.00000 61.00000 0.00000
8.00000 61.00000 0.00000
9.00000 61.00000 0.00000
10.00000 61.00000 0.00000
11.00000 61.00000 0.04635
12.00000 61.00000 0.05094
13.00000 61.00000 0.00000
14.00000 61.00000 0.00000
15.00000 61.00000 0.00000
16.00000 61.00000 0.00000
17.00000 61.00000 0.00000
18.00000 61.00000 0.00000
19.00000 61.00000 0.00000
20.00000 61.00000 0.00000
21.00000 61.00000 0.00032
22.00000 61.00000 0.00083
23.00000 61.00000 0.00000
24.00000 61.00000 0.00000
25.00000 61.00000 0.00000
26.00000 61.00000 0.00000
27.00000 61.00000 0.00000
28.00000 61.00000 0.00000
29.00000 61.00000 0.00000
30.00000 61.00000 0.00000
31.00000 61.00000 0.00558
32.00000 61.00000 0.00801
33.00000 61.00000 0.00000
34.00000 61.00000 0.00000
35.00000 61.00000 0.00000
36.00000 61.00000 0.00000
37.00000 61.00000 0.00000
38.00000 61.00000 0.00000
39.00000 61.00000 0.00000
0.00000 62.00000 0.00000
1.00000 62.00000 0.00000
2.00000 62.00000 0.02462
3.00000 62.00000 0.03259
4.00000 62.00000 0.00000
5.00000 62.00000 0.00000
6.00000 62.00000 0.00000
7.00000 62.00000 0.00000
8.00000 62.00000 0.00000
9.00000 62.00000 0.00000
10.00000 62.00000 0.00000
11.00000 62.00000 0.00000
12.00000 62.00000 0.04331
13.00000 62.00000 0.05094
14.00000 62.00000 0.00000
15.00000 62.00000 0.00000
16.00000 62.00000 0.00000
17.00000 62.00000 0.00000
18.00000 62.00000 0.00000
19.00000 62.00000 0.00000
20.00000 62.00000 0.00000
21.00000 62.00000 0.00000
22.00000 62.00000 0.00022
23.00000 62.00000 0.00083
24.00000 62.00000 0.00000
25.00000 62.00000 0.00000
26.00000 62.00000 0.00000
27.00000 62.00000 0.00000
28.00000 62.00000 0.00000
29.00000 62.00000 0.00000
30.00000 62.00000 0.00000
31.00000 62.00000 0.00000
32.00000 62.00000 0.00465
33.00000 62.00000 0.00801
34.00000 62.00000 0.00000
35.00000 62.00000 0.00000
36.00000 62.00000 0.00000
37.00000 62.00000 0.00000
38.00000 62.00000 0.00000
39.00000 62.00000 0.00000
0.00000 63.00000 0.00000
1.00000 63.00000 0.00000
2.00000 63.00000 0.00000
3.00000 63.00000 0.02462
4.00000 63.00000 0.03259
5.00000 63.00000 0.00000
6.00000 63.00000 0.00000
7.00000 63.00000 0.00000
8.00000 63.00000 0.00000
9.00000 63.00000 0.00000
10.00000 63.00000 0.00000
11.00000 63.00000 0.00000
12.00000 63.00000 0.00000
13.00000 63.00000 0.04331
14.00000 63.00000 0.05094
15.00000 63.00000 0.00000
16.00000 63.00000 0.00000
17.00000 63.00000 0.00000
18.00000 63.00000 0.00000
19.00000 63.00000 0.00000
20.00000 63.00000 0.00000
21.00000 63.00000 0.00000
22.00000 63.00000 0.00000
23.00000 63.00000 0.00022
24.00000 63.00000 0.00083
25.00000 63.00000 0.00000
26.00000 63.00000 0.00000
27.00000 63.00000 0.00000
28.00000 63.00000 0.00000
29.00000 63.00000 0.00000
30.00000 63.00000 0.00000
31.00000 63.00000 0.00000
32.00000 63.00000 0.00000
33.00000 63.00000 0.00465
34.00000 63.00000 0.00801
35.00000 63.00000 0.00000
36.00000 63.00000 0.00000
37.00000 63.00000 0.00000
38.00000 63.00000 0.00000
39.00000 63.00000 0.00000
0.00000 64.00000 0.00000
1.00000 64.00000 0.00000
2.00000 64.00000 0.00000
3.00000 64.00000 0.00000
4.00000 64.00000 0.02462
5.00000 64.00000 0.03259
6.00000 64.00000 0.00000
7.00000 64.00000 0.00000
8.00000 64.00000 0.00000
9.00000 64.00000 0.00000
10.00000 64.00000 0.00000
11.00000 64.00000 0.00000
12.00000 64.00000 0.00000
13.00000 64.00000 0.00000
14.00000 64.00000 0.04331
15.00000 64.00000 0.05094
16.00000 64.00000 0.00000
17.00000 64.00000 0.00000
18.00000 64.00000 0.00000
19.00000 64.00000 0.00000
20.00000 64.00000 0.00000
21.00000 64.00000 0.00000
22.00000 64.00000 0.00000
23.00000 64.00000 0.00000
24.00000 64.00000 0.00022
25.00000 64.00000 0.00083
26.00000 64.00000 0.00000
27.00000 64.00000 0.00000
28.00000 64.00000 0.00000
29.00000 64.00000 0.00000
30.00000 64.00000 0.00000
31.00000 64.00000 0.00000
32.00000 64.00000 0.00000
33.00000 64.00000 0.00000
34.00000 64.00000 0.00465
35.00000 64.00000 0.00801
36.00000 64.00000 0.00000
37.00000 64.00000 0.00000
38.00000 64.00000 0.00000
39.00000 64.00000 0.00000
0.00000 65.00000 0.00000
1.00000 65.00000 0.00000
2.00000 65.00000 0.00000
3.00000 65.00000 0.00000
4.00000 65.00000 0.00000
5.00000 65.00000 0.02462
6.00000 65.00000 0.03259
7.00000 65.00000 0.00000
8.00000 65.00000 0.00000
9.00000 65.00000 0.00000
10.00000 65.00000 0.00000
11.00000 65.00000 0.00000
12.00000 65.00000 0.00000
13.00000 65.00000 0.00000
14.00000 65.00000 0.00000
15.00000 65.00000 0.04331
16.00000 65.00000 0.05094
17.00000 65.00000 0.00000
18.00000 65.00000 0.00000
19.00000 65.00000 0.00000
20.00000 65.00000 0.00000
21.00000 65.00000 0.00000
22.00000 65.00000 0.00000
23.00000 65.00000 0.00000
24.00000 65.00000 0.00000
25.00000 65.00000 0.00022
26.00000 65.00000 0.00083
27.00000 65.00000 0.00000
28.00000 65.00000 0.00000
29.00000 65.00000 0.00000
30.00000 65.00000 0.00000
31.00000 65.00000 0.00000
32.00000 65.00000 0.00000
33.00000 65.00000 0.00000
34.00000 65.00000 0.00000
35.00000 65.00000 0.00465
36.00000 65.00000 0.00801
37.00000 65.00000 0.00000
38.00000 65.00000 0.00000
39.00000 65.00000 0.00000
0.00000 66.00000 0.00000
1.00000 66.00000 0.00000
2.00000 66.00000 0.00000
3.00000 66.00000 0.00000
4.00000 66.00000 0.00000
5.00000 66.00000 0.00000
6.00000 66.00000 0.02462
7.00000 66.00000 0.03259
8.00000 66.00000 0.00000
9.00000 66.00000 0.00000
10.00000 66.00000 0.00000
11.00000 66.00000 0.00000
12.00000 66.00000 0.00000
13.00000 66.00000 0.00000
14.00000 66.00000 0.00000
15.00000 66.00000 0.00000
16.00000 66.00000 0.04331
17.00000 66.00000 0.05094
18.00000 66.00000 0.00000
19.00000 66.00000 0.00000
20.00000 66.00000 0.00000
21.00000 66.00000 0.00000
22.00000 66.00000 0.00000
23.00000 66.00000 0.00000
24.00000 66.00000 0.00000
25.00000 66.00000 0.00000
26.00000 66.00000 0.00022
27.00000 66.00000 0.00083
28.00000 66.00000 0.00000
29.00000 66.00000 0.00000
30.00000 66.00000 0.00000
31.00000 66.00000 0.00000
32.00000 66.00000 0.00000
33.00000 66.00000 0.00000
34.00000 66.00000 0.00000
35.00000 66.00000 0.00000
36.00000 66.00000 0.00465
37.00000 66.00000 0.00801
38.00000 66.00000 0.00000
39.00000 66.00000 0.00000
0.00000 67.00000 0.00000
1.00000 67.00000 0.00000
2.00000 67.00000 0.00000
3.00000 67.00000 0.00000
4.00000 67.00000 0.00000
5.00000 67.00000 0.00000
6.00000 67.00000 0.00000
7.00000 67.00000 0.02462
8.00000 67.00000 0.03259
9.00000 67.00000 0.00000
10.00000 67.00000 0.00000
11.00000 67.00000 0.00000
12.00000 67.00000 0.00000
13.00000 67.00000 0.00000
14.00000 67.00000 0.00000
15.00000 67.00000 0.00000
16.00000 67.00000 0.00000
17.00000 67.00000 0.04331
18.00000 67.00000 0.05094
19.00000 67.00000 0.00000
20.00000 67.00000 0.00000
21.00000 67.00000 0.00000
22.00000 67.00000 0.00000
23.00000 67.00000 0.00000
24.00000 67.00000 0.00000
25.00000 67.00000 0.00000
26.00000 67.00000 0.00000
27.00000 67.00000 0.00022
28.00000 67.00000 0.00083
29.00000 67.00000 0.00000
30.00000 67.00000 0.00000
31.00000 67.00000 0.00000
32.00000 67.00000 0.00000
33.00000 67.00000 0.00000
34.00000 67.00000 0.00000
35.00000 67.00000 0.00000
36.00000 67.00000 0.00000
37.00000 67.00000 0.00465
38.00000 67.00000 0.00801
39.00000 67.00000 0.00000
0.00000 68.00000 0.00000
1.00000 68.00000 0.00000
2.00000 68.00000 0.00000
3.00000 68.00000 0.00000
4.00000 68.00000 0.00000
5.00000 68.00000 0.00000
6.00000 68.00000 0.00000
7.00000 68.00000 0.00000
8.00000 68.00000 0.02462
9.00000 68.00000 0.03259
10.00000 68.00000 0.00000
11.00000 68.00000 0.00000
12.00000 68.00000 0.00000
13.00000 68.00000 0.00000
14.00000 68.00000 0.00000
15.00000 68.00000 0.00000
16.00000 68.00000 0.00000
17.00000 68.00000 0.00000
18.00000 68.00000 0.04331
19.00000 68.00000 0.05094
20.00000 68.00000 0.00000
21.00000 68.00000 0.00000
22.00000 68.00000 0.00000
23.00000 68.00000 0.00000
24.00000 68.00000 0.00000
25.00000 68.00000 0.00000
26.00000 68.00000 0.00000
27.00000 68.00000 0.00000
28.00000 68.00000 0.00022
29.00000 68.00000 0.00083
30.00000 68.00000 0.00000
31.00000 68.00000 0.00000
32.00000 68.00000 0.00000
33.00000 68.00000 0.00000
34.00000 68.00000 0.00000
35.00000 68.00000 0.00000
36.00000 68.00000 0.00000
37.00000 68.00000 0.00000
38.00000 68.00000 0.00465
39.00000 68.00000 0.00801
0.00000 69.00000 0.00801
1.00000 69.00000 0.00000
2.00000 69.00000 0.00000
3.00000 69.00000 0.00000
4.00000 69.00000 0.00000
5.00000 69.00000 0.00000
6.00000 69.00000 0.00000
7.00000 69.00000 0.00000
8.00000 69.00000 0.00000
9.00000 69.00000 0.02462
10.00000 69.00000 0.03259
11.00000 69.00000 0.00000
12.00000 69.00000 0.00000
13.00000 69.00000 0.00000
14.00000 69.00000 0.00000
15.00000 69.00000 0.00000
16.00000 69.00000 0.00000
17.00000 69.00000 0.00000
18.00000 69.00000 0.00000
19.00000 69.00000 0.04331
20.00000 69.00000 0.05094
21.00000 69.00000 0.00000
22.00000 69.00000 0.00000
23.00000 69.00000 0.00000
24.00000 69.00000 0.00000
25.00000 69.00000 0.00000
26.00000 69.00000 0.00000
27.00000 69.00000 0.00000
28.00000 69.00000 0.00000
29.00000 69.00000 0.00022
30.00000 69.00000 0.00083
31.00000 69.00000 0.00000
32.00000 69.00000 0.00000
33.00000 69.00000 0.00000
34.00000 69.00000 0.00000
35.00000 69.00000 0.00000
36.00000 69.00000 0.00000
37.00000 69.00000 0.00000
38.00000 69.00000 0.00000
39.00000 69.00000 0.00465
0.00000 70.00000 0.00465
1.00000 70.00000 0.00796
2.00000 70.00000 0.00000
3.00000 70.00000 0.00000
4.00000 70.00000 0.00000
5.00000 70.00000 0.00000
6.00000 70.00000 0.00000
7.00000 70.00000 0.00000
8.00000 70.00000 0.00000
9.00000 70.00000 0.00000
10.00000 70.00000 0.02462
11.00000 70.00000 0.02861
12.00000 70.00000 0.00000
13.00000 70.00000 0.00000
14.00000 70.00000 0.00000
15.00000 70.00000 0.00000
16.00000 70.00000 0.00000
17.00000 70.00000 0.00000
18.00000 70.00000 0.00000
19.00000 70.00000 0.00000
20.00000 70.00000 0.04331
21.00000 70.00000 0.03816
22.00000 70.00000 0.00000
23.00000 70.00000 0.00000
24.00000 70.00000 0.00000
25.00000 70.00000 0.00000
26.00000 70.00000 0.00000
27.00000 70.00000 0.00000
28.00000 70.00000 0.00000
29.00000 70.00000 0.00000
30.00000 70.00000 0.00022
31.00000 70.00000 0.00062
32.00000 70.00000 0.00000
33.00000 70.00000 0.00000
34.00000 70.00000 0.00000
35.00000 70.00000 0.00000
36.00000 70.00000 0.00000
37.00000 70.00000 0.00000
38.00000 70.00000 0.00000
39.00000 70.00000 0.00000
0.00000 71.00000 0.00000
1.00000 71.00000 0.00462
2.00000 71.00000 0.00782
3.00000 71.00000 0.00000
4.00000 71.00000 0.00000
5.00000 71.00000 0.00000
6.00000 71.00000 0.00000
7.00000 71.00000 0.00000
8.00000 71.00000 0.00000
9.00000 71.00000 0.00000
10.00000 71.00000 0.00000
11.00000 71.00000 0.02159
12.00000 71.00000 0.02702
13.00000 71.00000 0.00000
14.00000 71.00000 0.00000
15.00000 71.00000 0.00000
16.00000 71.00000 0.00000
17.00000 71.00000 0.00000
18.00000 71.00000 0.00000
19.00000 71.00000 0.00000
20.00000 71.00000 0.00000
21.00000 71.00000 0.03241
22.00000 71.00000 0.02723
23.00000 71.00000 0.00000
24.00000 71.00000 0.00000
25.00000 71.00000 0.00000
26.00000 71.00000 0.00000
27.00000 71.00000 0.00000
28.00000 71.00000 0.00000
29.00000 71.00000 0.00000
30.00000 71.00000 0.00000
31.00000 71.00000 0.00017
32.00000 71.00000 0.00051
33.00000 71.00000 0.00000
34.00000 71.00000 0.00000
35.00000 71.00000 0.00000
36.00000 71.00000 0.00000
37.00000 71.00000 0.00000
38.00000 71.00000 0.00000
39.00000 71.00000 0.00000
0.00000 72.00000 0.00000
1.00000 72.00000 0.00000
2.00000 72.00000 0.00453
3.00000 72.00000 0.00782
4.00000 72.00000 0.00000
5.00000 72.00000 0.00000
6.00000 72.00000 0.00000
7.00000 72.00000 0.00000
8.00000 72.00000 0.00000
9.00000 72.00000 0.00000
10.00000 72.00000 0.00000
11.00000 72.00000 0.00000
12.00000 72.00000 0.02030
13.00000 72.00000 0.02702
14.00000 72.00000 0.00000
15.00000 72.00000 0.00000
16.00000 72.00000 0.00000
17.00000 72.00000 0.00000
18.00000 72.00000 0.00000
19.00000 72.00000 0.00000
20.00000 72.00000 0.00000
21.00000 72.00000 0.00000
22.00000 72.00000 0.02302
23.00000 72.00000 0.02723
24.00000 72.00000 0.00000
25.00000 72.00000 0.00000
26.00000 72.00000 0.00000
27.00000 72.00000 0.00000
28.00000 72.00000 0.00000
29.00000 72.00000 0.00000
30.00000 72.00000 0.00000
31.00000 72.00000 0.00000
32.00000 72.00000 0.00014
33.00000 72.00000 0.00051
34.00000 72.00000 0.00000
35.00000 72.00000 0.00000
36.00000 72.00000 0.00000
37.00000 72.00000 0.00000
38.00000 72.00000 0.00000
39.00000 72.00000 0.00000
0.00000 73.00000 0.00000
1.00000 73.00000 0.00000
2.00000 73.00000 0.00000
3.00000 73.00000 0.00453
4.00000 73.00000 0.00782
5.00000 73.00000 0.00000
6.00000 73.00000 0.00000
7.00000 73.00000 0.00000
8.00000 73.00000 0.00000
9.00000 73.00000 0.00000
10.00000 73.00000 0.00000
11.00000 73.00000 0.00000
12.00000 73.00000 0.00000
13.00000 73.00000 0.02030
14.00000 73.00000 0.02702
15.00000 73.00000 0.00000
16.00000 73.00000 0.00000
17.00000 73.00000 0.00000
18.00000 73.00000 0.00000
19.00000 73.00000 0.00000
20.00000 73.00000 0.00000
21.00000 73.00000 0.00000
22.00000 73.00000 0.00000
23.00000 73.00000 0.02302
24.00000 73.00000 0.02723
25.00000 73.00000 0.00000
26.00000 73.00000 0.00000
27.00000 73.00000 0.00000
28.00000 73.00000 0.00000
29.00000 73.00000 0.00000
30.00000 73.00000 0.00000
31.00000 73.00000 0.00000
32.00000 73.00000 0.00000
33.00000 73.00000 0.00014
34.00000 73.00000 0.00051
35.00000 73.00000 0.00000
36.00000 73.00000 0.00000
37.00000 73.00000 0.00000
38.00000 73.00000 0.00000
39.00000 73.00000 0.00000
0.00000 74.00000 0.00000
1.00000 74.00000 0.00000
2.00000 74.00000 0.00000
3.00000 74.00000 0.00000
4.00000 74.00000 0.00453
5.00000 74.00000 0.00782
6.00000 74.00000 0.00000
7.00000 74.00000 0.00000
8.00000 74.00000 0.00000
9.00000 74.00000 0.00000
10.00000 74.00000 0.00000
11.00000 74.00000 0.00000
12.00000 74.00000 0.00000
13.00000 74.00000 0.00000
14.00000 74.00000 0.02030
15.00000 74.00000 0.02702
16.00000 74.00000 0.00000
17.00000 74.00000 0.00000
18.00000 74.00000 0.00000
19.00000 74.00000 0.00000
20.00000 74.00000 0.00000
21.00000 74.00000 0.00000
22.00000 74.00000 0.00000
23.00000 74.00000 0.00000
24.00000 74.00000 0.02302
25.00000 74.00000 0.02723
26.00000 74.00000 0.00000
27.00000 74.00000 0.00000
28.00000 74.00000 0.00000
29.00000 74.00000 0.00000
30.00000 74.00000 0.00000
31.00000 74.00000 0.00000
32.00000 74.00000 0.00000
33.00000 74.00000 0.00000
34.00000 74.00000 0.00014
35.00000 74.00000 0.00051
36.00000 74.00000 0.00000
37.00000 74.00000 0.00000
38.00000 74.00000 0.00000
39.00000 74.00000 0.00000
0.00000 75.00000 0.00000
1.00000 75.00000 0.00000
2.00000 75.00000 0.00000
3.00000 75.00000 0.00000
4.00000 75.00000 0.00000
5.00000 75.00000 0.00453
6.00000 75.00000 0.00782
7.00000 75.00000 0.00000
8.00000 75.00000 0.00000
9.00000 75.00000 0.00000
10.00000 75.00000 0.00000
11.00000 75.00000 0.00000
12.00000 75.00000 0.00000
13.00000 75.00000 0.00000
14.00000 75.00000 0.00000
15.00000 75.00000 0.02030
16.00000 75.00000 0.02702
17.00000 75.00000 0.00000
18.00000 75.00000 0.00000
19.00000 75.00000 0.00000
20.00000 75.00000 0.00000
21.00000 75.00000 0.00000
22.00000 75.00000 0.00000
23.00000 75.00000 0.00000
24.00000 75.00000 0.00000
25.00000 75.00000 0.02302
26.00000 75.00000 0.02723
27.00000 75.00000 0.00000
28.00000 75.00000 0.00000
29.00000 75.00000 0.00000
30.00000 75.00000 0.00000
31.00000 75.00000 0.00000
32.00000 75.00000 0.00000
33.00000 75.00000 0.00000
34.00000 75.00000 0.00000
35.00000 75.00000 0.00014
36.00000 75.00000 0.00051
37.00000 75.00000 0.00000
38.00000 75.00000 0.00000
39.00000 75.00000 0.00000
0.00000 76.00000 0.00000
1.00000 76.00000 0.00000
2.00000 76.00000 0.00000
3.00000 76.00000 0.00000
4.00000 76.00000 0.00000
5.00000 76.00000 0.00000
6.00000 76.00000 0.00453
7.00000 76.00000 0.00782
8.00000 76.00000 0.00000
9.00000 76.00000 0.00000
10.00000 76.00000 0.00000
11.00000 76.00000 0.00000
12.00000 76.00000 0.00000
13.00000 76.00000 0.00000
14.00000 76.00000 0.00000
15.00000 76.00000 0.00000
16.00000 76.00000 0.02030
17.00000 76.00000 0.02702
18.00000 76.00000 0.00000
19.00000 76.00000 0.00000
20.00000 76.00000 0.00000
21.00000 76.00000 0.00000
22.00000 76.00000 0.00000
23.00000 76.00000 0.00000
24.00000 76.00000 0.00000
25.00000 76.00000 0.00000
26.00000 76.00000 0.02302
27.00000 76.00000 0.02723
28.00000 76.00000 0.00000
29.00000 76.00000 0.00000
30.00000 76.00000 0.00000
31.00000 76.00000 0.00000
32.00000 76.00000 0.00000
33.00000 76.00000 0.00000
34.00000 76.00000 0.00000
35.00000 76.00000 0.00000
36.00000 76.00000 0.00014
37.00000 76.00000 0.00051
38.00000 76.00000 0.00000
39.00000 76.00000 0.00000
0.00000 77.00000 0.00000
1.00000 77.00000 0.00000
2.00000 77.00000 0.00000
3.00000 77.00000 0.00000
4.00000 77.00000 0.00000
5.00000 77.00000 0.00000
6.00000 77.00000 0.00000
7.00000 77.00000 0.00453
8.00000 77.00000 0.00782
9.00000 77.00000 0.00000
10.00000 77.00000 0.00000
11.00000 77.00000 0.00000
12.00000 77.00000 0.00000
13.00000 77.00000 0.00000
14.00000 77.00000 0.00000
15.00000 77.00000 0.00000
16.00000 77.00000 0.00000
17.00000 77.00000 0.02030
18.00000 77.00000 0.02702
19.00000 77.00000 0.00000
20.00000 77.00000 0.00000
21.00000 77.00000 0.00000
22.00000 77.00000 0.00000
23.00000 77.00000 0.00000
24.00000 77.00000 0.00000
25.00000 77.00000 0.00000
26.00000 77.00000 0.00000
27.00000 77.00000 0.02302
28.00000 77.00000 0.02723
29.00000 77.00000 0.00000
30.00000 77.00000 0.00000
31.00000 77.00000 0.00000
32.00000 77.00000 0.00000
33.00000 77.00000 0.00000
34.00000 77.00000 0.00000
35.00000 77.00000 0.00000
36.00000 77.00000 0.00000
37.00000 77.00000 0.00014
38.00000 77.00000 0.00051
39.00000 77.00000 0.00000
0.00000 78.00000 0.00000
1.00000 78.00000 0.00000
2.00000 78.00000 0.00000
3.00000 78.00000 0.00000
4.00000 78.00000 0.00000
5.00000 78.00000 0.00000
6.00000 78.00000 0.00000
7.00000 78.00000 0.00000
8.00000 78.00000 0.00453
9.00000 78.00000 0.00782
10.00000 78.00000 0.00000
11.00000 78.00000 0.00000
12.00000 78.00000 0.00000
13.00000 78.00000 0.00000
14.00000 78.00000 0.00000
15.00000 78.00000 0.00000
16.00000 78.00000 0.00000
17.00000 78.00000 0.00000
18.00000 78.00000 0.02030
19.00000 78.00000 0.02702
20.00000 78.00000 0.00000
21.00000 78.00000 0.00000
22.00000 78.00000 0.00000
23.00000 78.00000 0.00000
24.00000 78.00000 0.00000
25.00000 78.00000 0.00000
26.00000 78.00000 0.00000
27.00000 78.00000 0.00000
28.00000 78.00000 0.02302
29.00000 78.00000 0.02723
30.00000 78.00000 0.00000
31.00000 78.00000 0.00000
32.00000 78.00000 0.00000
33.00000 78.00000 0.00000
34.00000 78.00000 0.00000
35.00000 78.00000 0.00000
36.00000 78.00000 0.00000
37.00000 78.00000 0.00000
38.00000 78.00000 0.00014
39.00000 78.00000 0.00051
0.00000 79.00000 0.00051
1.00000 79.00000 0.00000
2.00000 79.00000 0.00000
3.00000 79.00000 0.00000
4.00000 79.00000 0.00000
5.00000 79.00000 0.00000
6.00000 79.00000 0.00000
7.00000 79.00000 0.00000
8.00000 79.00000 0.00000
9.00000 79.00000 0.00453
10.00000 79.00000 0.00782
11.00000 79.00000 0.00000
12.00000 79.00000 0.00000
13.00000 79.00000 0.00000
14.00000 79.00000 0.00000
15.00000 79.00000 0.00000
16.00000 79.00000 0.00000
17.00000 79.00000 0.00000
18.00000 79.00000 0.00000
19.00000 79.00000 0.02030
20.00000 79.00000 0.02702
21.00000 79.00000 0.00000
22.00000 79.00000 0.00000
23.00000 79.00000 0.00000
24.00000 79.00000 0.00000
25.00000 79.00000 0.00000
26.00000 79.00000 0.00000
27.00000 79.00000 0.00000
28.00000 79.00000 0.00000
29.00000 79.00000 0.02302
30.00000 79.00000 0.02723
31.00000 79.00000 0.00000
32.00000 79.00000 0.00000
33.00000 79.00000 0.00000
34.00000 79.00000 0.00000
35.00000 79.00000 0.00000
36.00000 79.00000 0.00000
37.00000 79.00000 0.00000
38.00000 79.00000 0.00000
39.00000 79.00000 0.00014
0.00000 80.00000 0.00014
1.00000 80.00000 0.00050
2.00000 80.00000 0.00000
3.00000 80.00000 0.00000
4.00000 80.00000 0.00000
5.00000 80.00000 0.00000
6.00000 80.00000 0.00000
7.00000 80.00000 0.00000
8.00000 80.00000 0.00000
9.00000 80.00000 0.00000
10.00000 80.00000 0.00453
11.00000 80.00000 0.00695
12.00000 80.00000 0.00000
13.00000 80.00000 0.00000
14.00000 80.00000 0.00000
15.00000 80.00000 0.00000
16.00000 80.00000 0.00000
17.00000 80.00000 0.00000
18.00000 80.00000 0.00000
19.00000 80.00000 0.00000
20.00000 80.00000 0.02030
21.00000 80.00000 0.02040
22.00000 80.00000 0.00000
23.00000 80.00000 0.00000
24.00000 80.00000 0.00000
25.00000 80.00000 0.00000
26.00000 80.00000 0.00000
27.00000 80.00000 0.00000
28.00000 80.00000 0.00000
29.00000 80.00000 0.00000
30.00000 80.00000 0.02302
31.00000 80.00000 0.02068
32.00000 80.00000 0.00000
33.00000 80.00000 0.00000
34.00000 80.00000 0.00000
35.00000 80.00000 0.00000
36.00000 80.00000 0.00000
37.00000 80.00000 0.00000
38.00000 80.00000 0.00000
39.00000 80.00000 0.00000
0.00000 81.00000 0.00000
1.00000 81.00000 0.00014
2.00000 81.00000 0.00049
3.00000 81.00000 0.00000
4.00000 81.00000 0.00000
5.00000 81.00000 0.00000
6.00000 81.00000 0.00000
7.00000 81.00000 0.00000
8.00000 81.00000 0.00000
9.00000 81.00000 0.00000
10.00000 81.00000 0.00000
11.00000 81.00000 0.00403
12.00000 81.00000 0.00561
13.00000 81.00000 0.00000
14.00000 81.00000 0.00000
15.00000 81.00000 0.00000
16.00000 81.00000 0.00000
17.00000 81.00000 0.00000
18.00000 81.00000 0.00000
19.00000 81.00000 0.00000
20.00000 81.00000 0.00000
21.00000 81.00000 0.01529
22.00000 81.00000 0.01455
23.00000 81.00000 0.00000
24.00000 81.00000 0.00000
25.00000 81.00000 0.00000
26.00000 81.00000 0.00000
27.00000 81.00000 0.00000
28.00000 81.00000 0.00000
29.00000 81.00000 0.00000
30.00000 81.00000 0.00000
31.00000 81.00000 0.01746
32.00000 81.00000 0.01743
33.00000 81.00000 0.00000
34.00000 81.00000 0.00000
35.00000 81.00000 0.00000
36.00000 81.00000 0.00000
37.00000 81.00000 0.00000
38.00000 81.00000 0.00000
39.00000 81.00000 0.00000
0.00000 82.00000 0.00000
1.00000 82.00000 0.00000
2.00000 82.00000 0.00014
3.00000 82.00000 0.00049
4.00000 82.00000 0.00000
5.00000 82.00000 0.00000
6.00000 82.00000 0.00000
7.00000 82.00000 0.00000
8.00000 82.00000 0.00000
9.00000 82.00000 0.00000
10.00000 82.00000 0.00000
11.00000 82.00000 0.00000
12.00000 82.00000 0.00324
13.00000 82.00000 0.00561
14.00000 82.00000 0.00000
15.00000 82.00000 0.00000
16.00000 82.00000 0.00000
17.00000 82.00000 0.00000
18.00000 82.00000 0.00000
19.00000 82.00000 0.00000
20.00000 82.00000 0.00000
21.00000 82.00000 0.00000
22.00000 82.00000 0.01091
23.00000 82.00000 0.01455
24.00000 82.00000 0.00000
25.00000 82.00000 0.00000
26.00000 82.00000 0.00000
27.00000 82.00000 0.00000
28.00000 82.00000 0.00000
29.00000 82.00000 0.00000
30.00000 82.00000 0.00000
31.00000 82.00000 0.00000
32.00000 82.00000 0.01476
33.00000 82.00000 0.01743
34.00000 82.00000 0.00000
35.00000 82.00000 0.00000
36.00000 82.00000 0.00000
37.00000 82.00000 0.00000
38.00000 82.00000 0.00000
39.00000 82.00000 0.00000
0.00000 83.00000 0.00000
1.00000 83.00000 0.00000
2.00000 83.00000 0.00000
3.00000 83.00000 0.00014
4.00000 83.00000 0.00049
5.00000 83.00000 0.00000
6.00000 83.00000 0.00000
7.00000 83.00000 0.00000
8.00000 83.00000 0.00000
9.00000 83.00000 0.00000
10.00000 83.00000 0.00000
11.00000 83.00000 0.00000
12.00000 83.00000 0.00000
13.00000 83.00000 0.00324
14.00000 83.00000 0.00561
15.00000 83.00000 0.00000
16.00000 83.00000 0.00000
17.00000 83.00000 0.00000
18.00000 83.00000 0.00000
19.00000 83.00000 0.00000
20.00000 83.00000 0.00000
21.00000 83.00000 0.00000
22.00000 83.00000 0.00000
23.00000 83.00000 0.01091
24.00000 83.00000 0.01455
25.00000 83.00000 0.00000
26.00000 83.00000 0.00000
27.00000 83.00000 0.00000
28.00000 83.00000 0.00000
29.00000 83.00000 0.00000
30.00000 83.00000 0.00000
31.00000 83.00000 0.00000
32.00000 83.00000 0.00000
33.00000 83.00000 0.01476
34.00000 83.00000 0.01743
35.00000 83.00000 0.00000
36.00000 83.00000 0.00000
37.00000 83.00000 0.00000
38.00000 83.00000 0.00000
39.00000 83.00000 0.00000
0.00000 84.00000 0.00000
1.00000 84.00000 0.00000
2.00000 84.00000 0.00000
3.00000 84.00000 0.00000
4.00000 84.00000 0.00014
5.00000 84.00000 0.00049
6.00000 84.00000 0.00000
7.00000 84.00000 0.00000
8.00000 84.00000 0.00000
9.00000 84.00000 0.00000
10.00000 84.00000 0.00000
11.00000 84.00000 0.00000
12.00000 84.00000 0.00000
13.00000 84.00000 0.00000
14.00000 84.00000 0.00324
15.00000 84.00000 0.00561
16.00000 84.00000 0.00000
17.00000 84.00000 0.00000
18.00000 84.00000 0.00000
19.00000 84.00000 0.00000
20.00000 84.00000 0.00000
21.00000 84.00000 0.00000
22.00000 84.00000 0.00000
23.00000 84.00000 0.00000
24.00000 84.00000 0.01091
25.00000 84.00000 0.01455
26.00000 84.00000 0.00000
27.00000 84.00000 0.00000
28.00000 84.00000 0.00000
29.00000 84.00000 0.00000
30.00000 84.00000 0.00000
31.00000 84.00000 0.00000
32.00000 84.00000 0.00000
33.00000 84.00000 0.00000
34.00000 84.00000 0.01476
35.00000 84.00000 0.01743
36.00000 84.00000 0.00000
37.00000 84.00000 0.00000
38.00000 84.00000 0.00000
39.00000 84.00000 0.00000
0.00000 85.00000 0.00000
1.00000 85.00000 0.00000
2.00000 85.00000 0.00000
3.00000 85.00000 0.00000
4.00000 85.00000 0.00000
5.00000 85.00000 0.00014
6.00000 85.00000 0.00049
7.00000 85.00000 0.00000
8.00000 85.00000 0.00000
9.00000 85.00000 0.00000
10.00000 85.00000 0.00000
11.00000 85.00000 0.00000
12.00000 85.00000 0.00000
13.00000 85.00000 0.00000
14.00000 85.00000 0.00000
15.00000 85.00000 0.00324
16.00000 85.00000 0.00561
17.00000 85.00000 0.00000
18.00000 85.00000 0.00000
19.00000 85.00000 0.00000
20.00000 85.00000 0.00000
21.00000 85.00000 0.00000
22.00000 85.00000 0.00000
23.00000 85.00000 0.00000
24.00000 85.00000 0.00000
25.00000 85.00000 0.01091
26.00000 85.00000 0.01455
27.00000 85.00000 0.00000
28.00000 85.00000 0.00000
29.00000 85.00000 0.00000
30.00000 85.00000 0.00000
31.00000 85.00000 0.00000
32.00000 85.00000 0.00000
33.00000 85.00000 0.00000
34.00000 85.00000 0.00000
35.00000 85.00000 0.01476
36.00000 85.00000 0.01743
37.00000 85.00000 0.00000
38.00000 85.00000 0.00000
39.00000 85.00000 0.00000
0.00000 86.00000 0.00000
1.00000 86.00000 0.00000
2.00000 86.00000 0.00000
3.00000 86.00000 0.00000
4.00000 86.00000 0.00000
5.00000 86.00000 0.00000
6.00000 86.00000 0.00014
7.00000 86.00000 0.00049
8.00000 86.00000 0.00000
9.00000 86.00000 0.00000
10.00000 86.00000 0.00000
11.00000 86.00000 0.00000
12.00000 86.00000 0.00000
13.00000 86.00000 0.00000
14.00000 86.00000 0.00000
15.00000 86.00000 0.00000
16.00000 86.00000 0.00324
17.00000 86.00000 0.00561
18.00000 86.00000 0.00000
19.00000 86.00000 0.00000
20.00000 86.00000 0.00000
21.00000 86.00000 0.00000
22.00000 86.00000 0.00000
23.00000 86.00000 0.00000
24.00000 86.00000 0.00000
25.00000 86.00000 0.00000
26.00000 86.00000 0.01091
27.00000 86.00000 0.01455
28.00000 86.00000 0.00000
29.00000 86.00000 0.00000
30.00000 86.00000 0.00000
31.00000 86.00000 0.00000
32.00000 86.00000 0.00000
33.00000 86.00000 0.00000
34.00000 86.00000 0.00000
35.00000 86.00000 0.00000
36.00000 86.00000 0.01476
37.00000 86.00000 0.01743
38.00000 86.00000 0.00000
39.00000 86.00000 0.00000
0.00000 87.00000 0.00000
1.00000 87.00000 0.00000
2.00000 87.00000 0.00000
3.00000 87.00000 0.00000
4.00000 87.00000 0.00000
5.00000 87.00000 0.00000
6.00000 87.00000 0.00000
7.00000 87.00000 0.00014
8.00000 87.00000 0.00049
9.00000 87.00000 0.00000
10.00000 87.00000 0.00000
11.00000 87.00000 0.00000
12.00000 87.00000 0.00000
13.00000 87.00000 0.00000
14.00000 87.00000 0.00000
15.00000 87.00000 0.00000
16.00000 87.00000 0.00000
17.00000 87.00000 0.00324
18.00000 87.00000 0.00561
19.00000 87.00000 0.00000
20.00000 87.00000 0.00000
21.00000 87.00000 0.00000
22.00000 87.00000 0.00000
23.00000 87.00000 0.00000
24.00000 87.00000 0.00000
25.00000 87.00000 0.00000
26.00000 87.00000 0.00000
27.00000 87.00000 0.01091
28.00000 87.00000 0.01455
29.00000 87.00000 0.00000
30.00000 87.00000 0.00000
31.00000 87.00000 0.00000
32.00000 87.00000 0.00000
33.00000 87.00000 0.00000
34.00000 87.00000 0.00000
35.00000 87.00000 0.00000
36.00000 87.00000 0.00000
37.00000 87.00000 0.01476
38.00000 87.00000 0.01743
39.00000 87.00000 0.00000
0.00000 88.00000 0.00000
1.00000 88.00000 0.00000
2.00000 88.00000 0.00000
3.00000 88.00000 0.00000
4.00000 88.00000 0.00000
5.00000 88.00000 0.00000
6.00000 88.00000 0.00000
7.00000 88.00000 0.00000
8.00000 88.00000 0.00014
9.00000 88.00000 0.00049
10.00000 88.00000 0.00000
11.00000 88.00000 0.00000
12.00000 88.00000 0.00000
13.00000 88.00000 0.00000
14.00000 88.00000 0.00000
15.00000 88.00000 0.00000
16.00000 88.00000 0.00000
17.00000 88.00000 0.00000
18.00000 88.00000 0.00324
19.00000 88.00000 0.00561
20.00000 88.00000 0.00000
21.00000 88.00000 0.00000
22.00000 88.00000 0.00000
23.00000 88.00000 0.00000
24.00000 88.00000 0.00000
25.00000 88.00000 0.00000
26.00000 88.00000 0.00000
27.00000 88.00000 0.00000
28.00000 88.00000 0.01091
29.00000 88.00000 0.01455
30.00000 88.00000 0.00000
31.00000 88.00000 0.00000
32.00000 88.00000 0.00000
33.00000 88.00000 0.00000
34.00000 88.00000 0.00000
35.00000 88.00000 0.00000
36.00000 88.00000 0.00000
37.00000 88.00000 0.00000
38.00000 88.00000 0.01476
39.00000 88.00000 0.01743
0.00000 89.00000 0.01743
1.00000 89.00000 0.00000
2.00000 89.00000 0.00000
3.00000 89.00000 0.00000
4.00000 89.00000 0.00000
5.00000 89.00000 0.00000
6.00000 89.00000 0.00000
7.00000 89.00000 0.00000
8.00000 89.00000 0.00000
9.00000 89.00000 0.00014
10.00000 89.00000 0.00049
11.00000 89.00000 0.00000
12.00000 89.00000 0.00000
13.00000 89.00000 0.00000
14.00000 89.00000 0.00000
15.00000 89.00000 0.00000
16.00000 89.00000 0.00000
17.00000 89.00000 0.00000
18.00000 89.00000 0.00000
19.00000 89.00000 0.00324
20.00000 89.00000 0.00561
21.00000 89.00000 0.00000
22.00000 89.00000 0.00000
23.00000 89.00000 0.00000
24.00000 89.00000 0.00000
25.00000 89.00000 0.00000
26.00000 89.00000 0.00000
27.00000 89.00000 0.00000
28.00000 89.00000 0.00000
29.00000 89.00000 0.01091
30.00000 89.00000 0.01455
31.00000 89.00000 0.00000
32.00000 89.00000 0.00000
33.00000 89.00000 0.00000
34.00000 89.00000 0.00000
35.00000 89.00000 0.00000
36.00000 89.00000 0.00000
37.00000 89.00000 0.00000
38.00000 89.00000 0.00000
39.00000 89.00000 0.01476
0.00000 90.00000 0.01476
1.00000 90.00000 0.01719
2.00000 90.00000 0.00000
3.00000 90.00000 0.00000
4.00000 90.00000 0.00000
5.00000 90.00000 0.00000
6.00000 90.00000 0.00000
7.00000 90.00000 0.00000
8.00000 90.00000 0.00000
9.00000 90.00000 0.00000
10.00000 90.00000 0.00014
11.00000 90.00000 0.00043
12.00000 90.00000 0.00000
13.00000 90.00000 0.00000
14.00000 90.00000 0.00000
15.00000 90.00000 0.00000
16.00000 90.00000 0.00000
17.00000 90.00000 0.00000
18.00000 90.00000 0.00000
19.00000 90.00000 0.00000
20.00000 90.00000 0.00324
21.00000 90.00000 0.00456
22.00000 90.00000 0.00000
23.00000 90.00000 0.00000
24.00000 90.00000 0.00000
25.00000 90.00000 0.00000
26.00000 90.00000 0.00000
27.00000 90.00000 0.00000
28.00000 90.00000 0.00000
29.00000 90.00000 0.00000
30.00000 90.00000 0.01091
31.00000 90.00000 0.01114
32.00000 90.00000 0.00000
33.00000 90.00000 0.00000
34.00000 90.00000 0.00000
35.00000 90.00000 0.00000
36.00000 90.00000 0.00000
37.00000 90.00000 0.00000
38.00000 90.00000 0.00000
39.00000 90.00000 0.00000
0.00000 91.00000 0.00000
1.00000 91.00000 0.01455
2.00000 91.00000 0.01709
3.00000 91.00000 0.00000
4.00000 91.00000 0.00000
5.00000 91.00000 0.00000
6.00000 91.00000 0.00000
7.00000 91.00000 0.00000
8.00000 91.00000 0.00000
9.00000 91.00000 0.00000
10.00000 91.00000 0.00000
11.00000 91.00000 0.00012
12.00000 91.00000 0.00035
13.00000 91.00000 0.00000
14.00000 91.00000 0.00000
15.00000 91.00000 0.00000
16.00000 91.00000 0.00000
17.00000 91.00000 0.00000
18.00000 91.00000 0.00000
19.00000 91.00000 0.00000
20.00000 91.00000 0.00000
21.00000 91.00000 0.00262
22.00000 91.00000 0.00326
23.00000 91.00000 0.00000
24.00000 91.00000 0.00000
25.00000 91.00000 0.00000
26.00000 91.00000 0.00000
27.00000 91.00000 0.00000
28.00000 91.00000 0.00000
29.00000 91.00000 0.00000
30.00000 91.00000 0.00000
31.00000 91.00000 0.00824
32.00000 91.00000 0.00944
33.00000 91.00000 0.00000
34.00000 91.00000 0.00000
35.00000 91.00000 0.00000
36.00000 91.00000 0.00000
37.00000 91.00000 0.00000
38.00000 91.00000 0.00000
39.00000 91.00000 0.00000
0.00000 92.00000 0.00000
1.00000 92.00000 0.00000
2.00000 92.00000 0.01446
3.00000 92.00000 0.01709
4.00000 92.00000 0.00000
5.00000 92.00000 0.00000
6.00000 92.00000 0.00000
7.00000 92.00000 0.00000
8.00000 92.00000 0.00000
9.00000 92.00000 0.00000
10.00000 92.00000 0.00000
11.00000 92.00000 0.00000
12.00000 92.00000 0.00010
13.00000 92.00000 0.00035
14.00000 92.00000 0.00000
15.00000 92.00000 0.00000
16.00000 92.00000 0.00000
17.00000 92.00000 0.00000
18.00000 92.00000 0.00000
19.00000 92.00000 0.00000
20.00000 92.00000 0.00000
21.00000 92.00000 0.00000
22.00000 92.00000 0.00186
23.00000 92.00000 0.00326
24.00000 92.00000 0.00000
25.00000 92.00000 0.00000
26.00000 92.00000 0.00000
27.00000 92.00000 0.00000
28.00000 92.00000 0.00000
29.00000 92.00000 0.00000
30.00000 92.00000 0.00000
31.00000 92.00000 0.00000
32.00000 92.00000 0.00700
33.00000 92.00000 0.00944
34.00000 92.00000 0.00000
35.00000 92.00000 0.00000
36.00000 92.00000 0.00000
37.00000 92.00000 0.00000
38.00000 92.00000 0.00000
39.00000 92.00000 0.00000
0.00000 93.00000 0.00000
1.00000 93.00000 0.00000
2.00000 93.00000 0.00000
3.00000 93.00000 0.01446
4.00000 93.00000 0.01709
5.00000 93.00000 0.00000
6.00000 93.00000 0.00000
7.00000 93.00000 0.00000
8.00000 93.00000 0.00000
9.00000 93.00000 0.00000
10.00000 93.00000 0.00000
11.00000 93.00000 0.00000
12.00000 93.00000 0.00000
13.00000 93.00000 0.00010
14.00000 93.00000 0.00035
15.00000 93.00000 0.00000
16.00000 93.00000 0.00000
17.00000 93.00000 0.00000
18.00000 93.00000 0.00000
19.00000 93.00000 0.00000
20.00000 93.00000 0.00000
21.00000 93.00000 0.00000
22.00000 93.00000 0.00000
23.00000 93.00000 0.00186
24.00000 93.00000 0.00326
25.00000 93.00000 0.00000
26.00000 93.00000 0.00000
27.00000 93.00000 0.00000
28.00000 93.00000 0.00000
29.00000 93.00000 0.00000
30.00000 93.00000 0.00000
31.00000 93.00000 0.00000
32.00000 93.00000 0.00000
33.00000 93.00000 0.00700
34.00000 93.00000 0.00944
35.00000 93.00000 0.00000
36.00000 93.00000 0.00000
37.00000 93.00000 0.00000
38.00000 93.00000 0.00000
39.00000 93.00000 0.00000
0.00000 94.00000 0.00000
1.00000 94.00000 0.00000
2.00000 94.00000 0.00000
3.00000 94.00000 0.00000
4.00000 94.00000 0.01446
5.00000 94.00000 0.01709
6.00000 94.00000 0.00000
7.00000 94.00000 0.00000
8.00000 94.00000 0.00000
9.00000 94.00000 0.00000
10.00000 94.00000 0.00000
11.00000 94.00000 0.00000
12.00000 94.00000 0.00000
13.00000 94.00000 0.00000
14.00000 94.00000 0.00010
15.00000 94.00000 0.00035
16.00000 94.00000 0.00000
17.00000 94.00000 0.00000
18.00000 94.00000 0.00000
19.00000 94.00000 0.00000
20.00000 94.00000 0.00000
21.00000 94.00000 0.00000
22.00000 94.00000 0.00000
23.00000 94.00000 0.00000
24.00000 94.00000 0.00186
25.00000 94.00000 0.00326
26.00000 94.00000 0.00000
27.00000 94.00000 0.00000
28.00000 94.00000 0.00000
29.00000 94.00000 0.00000
30.00000 94.00000 0.00000
31.00000 94.00000 0.00000
32.00000 94.00000 0.00000
33.00000 94.00000 0.00000
34.00000 94.00000 0.00700
35.00000 94.00000 0.00944
36.00000 94.00000 0.00000
37.00000 94.00000 0.00000
38.00000 94.00000 0.00000
39.00000 94.00000 0.00000
0.00000 95.00000 0.00000
1.00000 95.00000 0.00000
2.00000 95.00000 0.00000
3.00000 95.00000 0.00000
4.00000 95.00000 0.00000
5.00000 95.00000 0.01446
6.00000 95.00000 0.01709
7.00000 95.00000 0.00000
8.00000 95.00000 0.00000
9.00000 95.00000 0.00000
10.00000 95.00000 0.00000
11.00000 95.00000 0.00000
12.00000 95.00000 0.00000
13.00000 95.00000 0.00000
14.00000 95.00000 0.00000
15.00000 95.00000 0.00010
16.00000 95.00000 0.00035
17.00000 95.00000 0.00000
18.00000 95.00000 0.00000
19.00000 95.00000 0.00000
20.00000 95.00000 0.00000
21.00000 95.00000 0.00000
22.00000 95.00000 0.00000
23.00000 95.00000 0.00000
24.00000 95.00000 0.00000
25.00000 95.00000 0.00186
26.00000 95.00000 0.00326
27.00000 95.00000 0.00000
28.00000 95.00000 0.00000
29.00000 95.00000 0.00000
30.00000 95.00000 0.00000
31.00000 95.00000 0.00000
32.00000 95.00000 0.00000
33.00000 95.00000 0.00000
34.00000 95.00000 0.00000
35.00000 95.00000 0.00700
36.00000 95.00000 0.00944
37.00000 95.00000 0.00000
38.00000 95.00000 0.00000
39.00000 95.00000 0.00000
0.00000 96.00000 0.00000
1.00000 96.00000 0.00000
2.00000 96.00000 0.00000
3.00000 96.00000 0.00000
4.00000 96.00000 0.00000
5.00000 96.00000 0.00000
6.00000 96.00000 0.01446
7.00000 96.00000 0.01709
8.00000 96.00000 0.00000
9.00000 96.00000 0.00000
10.00000 96.00000 0.00000
11.00000 96.00000 0.00000
12.00000 96.00000 0.00000
13.00000 96.00000 0.00000
14.00000 96.00000 0.00000
15.00000 96.00000 0.00000
16.00000 96.00000 0.00010
17.00000 96.00000 0.00035
18.00000 96.00000 0.00000
19.00000 96.00000 0.00000
20.00000 96.00000 0.00000
21.00000 96.00000 0.00000
22.00000 96.00000 0.00000
23.00000 96.00000 0.00000
24.00000 96.00000 0.00000
25.00000 96.00000 0.00000
26.00000 96.00000 0.00186
27.00000 96.00000 0.00326
28.00000 96.00000 0.00000
29.00000 96.00000 0.00000
30.00000 96.00000 0.00000
31.00000 96.00000 0.00000
32.00000 96.00000 0.00000
33.00000 96.00000 0.00000
34.00000 96.00000 0.00000
35.00000 96.00000 0.00000
36.00000 96.00000 0.00700
37.00000 96.00000 0.00944
38.00000 96.00000 0.00000
39.00000 96.00000 0.00000
0.00000 97.00000 0.00000
1.00000 97.00000 0.00000
2.00000 97.00000 0.00000
3.00000 97.00000 0.00000
4.00000 97.00000 0.00000
5.00000 97.00000 0.00000
6.00000 97.00000 0.00000
7.00000 97.00000 0.01446
8.00000 97.00000 0.01709
9.00000 97.00000 0.00000
10.00000 97.00000 0.00000
11.00000 97.00000 0.00000
12.00000 97.00000 0.00000
13.00000 97.00000 0.00000
14.00000 97.00000 0.00000
15.00000 97.00000 0.00000
16.00000 97.00000 0.00000
17.00000 97.00000 0.00010
18.00000 97.00000 0.00035
19.00000 97.00000 0.00000
20.00000 97.00000 0.00000
21.00000 97.00000 0.00000
22.00000 97.00000 0.00000
23.00000 97.00000 0.00000
24.00000 97.00000 0.00000
25.00000 97.00000 0.00000
26.00000 97.00000 0.00000
27.00000 97.00000 0.00186
28.00000 97.00000 0.00326
29.00000 97.00000 0.00000
30.00000 97.00000 0.00000
31.00000 97.00000 0.00000
32.00000 97.00000 0.00000
33.00000 97.00000 0.00000
34.00000 97.00000 0.00000
35.00000 97.00000 0.00000
36.00000 97.00000 0.00000
37.00000 97.00000 0.00700
38.00000 97.00000 0.00944
39.00000 97.00000 0.00000
0.00000 98.00000 0.00000
1.00000 98.00000 0.00000
2.00000 98.00000 0.00000
3.00000 98.00000 0.00000
4.00000 98.00000 0.00000
5.00000 98.00000 0.00000
6.00000 98.00000 0.00000
7.00000 98.00000 0.00000
8.00000 98.00000 0.01446
9.00000 98.00000 0.01709
10.00000 98.00000 0.00000
11.00000 98.00000 0.00000
12.00000 98.00000 0.00000
13.00000 98.00000 0.00000
14.00000 98.00000 0.00000
15.00000 98.00000 0.00000
16.00000 98.00000 0.00000
17.00000 98.00000 0.00000
18.00000 98.00000 0.00010
19.00000 98.00000 0.00035
20.00000 98.00000 0.00000
21.00000 98.00000 0.00000
22.00000 98.00000 0.00000
23.00000 98.00000 0.00000
24.00000 98.00000 0.00000
25.00000 98.00000 0.00000
26.00000 98.00000 0.00000
27.00000 98.00000 0.00000
28.00000 98.00000 0.00186
29.00000 98.00000 0.00326
30.00000 98.00000 0.00000
31.00000 98.00000 0.00000
32.00000 98.00000 0.00000
33.00000 98.00000 0.00000
34.00000 98.00000 0.00000
35.00000 98.00000 0.00000
36.00000 98.00000 0.00000
37.00000 98.00000 0.00000
38.00000 98.00000 0.00700
39.00000 98.00000 0.00944
0.00000 99.00000 0.00944
1.00000 99.00000 0.00000
2.00000 99.00000 0.00000
3.00000 99.00000 0.00000
4.00000 99.00000 0.00000
5.00000 99.00000 0.00000
6.00000 99.00000 0.00000
7.00000 99.00000 0.00000
8.00000 99.00000 0.00000
9.00000 99.00000 0.01446
10.00000 99.00000 0.01709
11.00000 99.00000 0.00000
12.00000 99.00000 0.00000
13.00000 99.00000 0.00000
14.00000 99.00000 0.00000
15.00000 99.00000 0.00000
16.00000 99.00000 0.00000
17.00000 99.00000 0.00000
18.00000 99.00000 0.00000
19.00000 99.00000 0.00010
20.00000 99.00000 0.00035
21.00000 99.00000 0.00000
22.00000 99.00000 0.00000
23.00000 99.00000 0.00000
24.00000 99.00000 0.00000
25.00000 99.00000 0.00000
26.00000 99.00000 0.00000
27.00000 99.00000 0.00000
28.00000 99.00000 0.00000
29.00000 99.00000 0.00186
30.00000 99.00000 0.00326
31.00000 99.00000 0.00000
32.00000 99.00000 0.00000
33.00000 99.00000 0.00000
34.00000 99.00000 0.00000
35.00000 99.00000 0.00000
36.00000 99.00000 0.00000
37.00000 99.00000 0.00000
38.00000 99.00000 0.00000
39.00000 99.00000 0.00700
0.00000 100.00000 0.00700
1.00000 100.00000 0.00932
2.00000 100.00000 0.00000
3.00000 100.00000 0.00000
4.00000 100.00000 0.00000
5.00000 100.00000 0.00000
6.00000 100.00000 0.00000
7.00000 100.00000 0.00000
8.00000 100.00000 0.00000
9.00000 100.00000 0.00000
10.00000 100.00000 0.01446
11.00000 100.00000 0.01520
12.00000 100.00000 0.00000
13.00000 100.00000 0.00000
14.00000 100.00000 0.00000
15.00000 100.00000 0.00000
16.00000 100.00000 0.00000
17.00000 100.00000 0.00000
18.00000 100.00000 0.00000
19.00000 100.00000 0.00000
20.00000 100.00000 0.00010
21.00000 100.00000 0.00028
22.00000 100.00000 0.00000
23.00000 100.00000 0.00000
24.00000 100.00000 0.00000
25.00000 100.00000 0.00000
26.00000 100.00000 0.00000
27.00000 100.00000 0.00000
28.00000 100.00000 0.00000
29.00000 100.00000 0.00000
30.00000 100.00000 0.00186
31.00000 100.00000 0.00255
32.00000 100.00000 0.00000
33.00000 100.00000 0.00000
34.00000 100.00000 0.00000
35.00000 100.00000 0.00000
36.00000 100.00000 0.00000
37.00000 100.00000 0.00000
38.00000 100.00000 0.00000
39.00000 100.00000 0.00000
0.00000 101.00000 0.00000
1.00000 101.00000 0.00692
2.00000 101.00000 0.00926
3.00000 101.00000 0.00000
4.00000 101.00000 0.00000
5.00000 101.00000 0.00000
6.00000 101.00000 0.00000
7.00000 101.00000 0.00000
8.00000 101.00000 0.00000
9.00000 101.00000 0.00000
10.00000 101.00000 0.00000
11.00000 101.00000 0.01291
12.00000 101.00000 0.01229
13.00000 101.00000 0.00000
14.00000 101.00000 0.00000
15.00000 101.00000 0.00000
16.00000 101.00000 0.00000
17.00000 101.00000 0.00000
18.00000 101.00000 0.00000
19.00000 101.00000 0.00000
20.00000 101.00000 0.00000
21.00000 101.00000 0.00008
22.00000 101.00000 0.00020
23.00000 101.00000 0.00000
24.00000 101.00000 0.00000
25.00000 101.00000 0.00000
26.00000 101.00000 0.00000
27.00000 101.00000 0.00000
28.00000 101.00000 0.00000
29.00000 101.00000 0.00000
30.00000 101.00000 0.00000
31.00000 101.00000 0.00145
32.00000 101.00000 0.00224
33.00000 101.00000 0.00000
34.00000 101.00000 0.00000
35.00000 101.00000 0.00000
36.00000 101.00000 0.00000
37.00000 101.00000 0.00000
38.00000 101.00000 0.00000
39.00000 101.00000 0.00000
0.00000 102.00000 0.00000
1.00000 102.00000 0.00000
2.00000 102.00000 0.00687
3.00000 102.00000 0.00926
4.00000 102.00000 0.00000
5.00000 102.00000 0.00000
6.00000 102.00000 0.00000
7.00000 102.00000 0.00000
8.00000 102.00000 0.00000
9.00000 102.00000 0.00000
10.00000 102.00000 0.00000
11.00000 102.00000 0.00000
12.00000 102.00000 0.01051
13.00000 102.00000 0.01229
14.00000 102.00000 0.00000
15.00000 102.00000 0.00000
16.00000 102.00000 0.00000
17.00000 102.00000 0.00000
18.00000 102.00000 0.00000
19.00000 102.00000 0.00000
20.00000 102.00000 0.00000
21.00000 102.00000 0.00000
22.00000 102.00000 0.00006
23.00000 102.00000 0.00020
24.00000 102.00000 0.00000
25.00000 102.00000 0.00000
26.00000 102.00000 0.00000
27.00000 102.00000 0.00000
28.00000 102.00000 0.00000
29.00000 102.00000 0.00000
30.00000 102.00000 0.00000
31.00000 102.00000 0.00000
32.00000 102.00000 0.00127
33.00000 102.00000 0.00224
34.00000 102.00000 0.00000
35.00000 102.00000 0.00000
36.00000 102.00000 0.00000
37.00000 102.00000 0.00000
38.00000 102.00000 0.00000
39.00000 102.00000 0.00000
0.00000 103.00000 0.00000
1.00000 103.00000 0.00000
2.00000 103.00000 0.00000
3.00000 103.00000 0.00687
4.00000 103.00000 0.00926
5.00000 103.00000 0.00000
6.00000 103.00000 0.00000
7.00000 103.00000 0.00000
8.00000 103.00000 0.00000
9.00000 103.00000 0.00000
10.00000 103.00000 0.00000
11.00000 103.00000 0.00000
12.00000 103.00000 0.00000
13.00000 103.00000 0.01051
14.00000 103.00000 0.01229
15.00000 103.00000 0.00000
16.00000 103.00000 0.00000
17.00000 103.00000 0.00000
18.00000 103.00000 0.00000
19.00000 103.00000 0.00000
20.00000 103.00000 0.00000
21.00000 103.00000 0.00000
22.00000 103.00000 0.00000
23.00000 103.00000 0.00006
24.00000 103.00000 0.00020
25.00000 103.00000 0.00000
26.00000 103.00000 0.00000
27.00000 103.00000 0.00000
28.00000 103.00000 0.00000
29.00000 103.00000 0.00000
30.00000 103.00000 0.00000
31.00000 103.00000 0.00000
32.00000 103.00000 0.00000
33.00000 103.00000 0.00127
34.00000 103.00000 0.00224
35.00000 103.00000 0.00000
36.00000 103.00000 0.00000
37.00000 103.00000 0.00000
38.00000 103.00000 0.00000
39.00000 103.00000 0.00000
0.00000 104.00000 0.00000
1.00000 104.00000 0.00000
2.00000 104.00000 0.00000
3.00000 104.00000 0.00000
4.00000 104.00000 0.00687
5.00000 104.00000 0.00926
6.00000 104.00000 0.00000
7.00000 104.00000 0.00000
8.00000 104.00000 0.00000
9.00000 104.00000 0.00000
10.00000 104.00000 0.00000
11.00000 104.00000 0.00000
12.00000 104.00000 0.00000
13.00000 104.00000 0.00000
14.00000 104.00000 0.01051
15.00000 104.00000 0.01229
16.00000 104.00000 0.00000
17.00000 104.00000 0.00000
18.00000 104.00000 0.00000
19.00000 104.00000 0.00000
20.00000 104.00000 0.00000
21.00000 104.00000 0.00000
22.00000 104.00000 0.00000
23.00000 104.00000 0.00000
24.00000 104.00000 0.00006
25.00000 104.00000 0.00020
26.00000 104.00000 0.00000
27.00000 104.00000 0.00000
28.00000 104.00000 0.00000
29.00000 104.00000 0.00000
30.00000 104.00000 0.00000
31.00000 104.00000 0.00000
32.00000 104.00000 0.00000
33.00000 104.00000 0.00000
34.00000 104.00000 0.00127
35.00000 104.00000 0.00224
36.00000 104.00000 0.00000
37.00000 104.00000 0.00000
38.00000 104.00000 0.00000
39.00000 104.00000 0.00000
0.00000 105.00000 0.00000
1.00000 105.00000 0.00000
2.00000 105.00000 0.00000
3.00000 105.00000 0.00000
4.00000 105.00000 0.00000
5.00000 105.00000 0.00687
6.00000 105.00000 0.00926
7.00000 105.00000 0.00000
8.00000 105.00000 0.00000
9.00000 105.00000 0.00000
10.00000 105.00000 0.00000
11.00000 105.00000 0.00000
12.00000 105.00000 0.00000
13.00000 105.00000 0.00000
14.00000 105.00000 0.00000
15.00000 105.00000 0.01051
16.00000 105.00000 0.01229
17.00000 105.00000 0.00000
18.00000 105.00000 0.00000
19.00000 105.00000 0.00000
20.00000 105.00000 0.00000
21.00000 105.00000 0.00000
22.00000 105.00000 0.00000
23.00000 105.00000 0.00000
24.00000 105.00000 0.00000
25.00000 105.00000 0.00006
26.00000 105.00000 0.00020
27.00000 105.00000 0.00000
28.00000 105.00000 0.00000
29.00000 105.00000 0.00000
30.00000 105.00000 0.00000
31.00000 105.00000 0.00000
32.00000 105.00000 0.00000
33.00000 105.00000 0.00000
34.00000 105.00000 0.00000
35.00000 105.00000 0.00127
36.00000 105.00000 0.00224
37.00000 105.00000 0.00000
38.00000 105.00000 0.00000
39.00000 105.00000 0.00000
0.00000 106.00000 0.00000
1.00000 106.00000 0.00000
2.00000 106.00000 0.00000
3.00000 106.00000 0.00000
4.00000 106.00000 0.00000
5.00000 106.00000 0.00000
6.00000 106.00000 0.00687
7.00000 106.00000 0.00926
8.00000 106.00000 0.00000
9.00000 106.00000 0.00000
10.00000 106.00000 0.00000
11.00000 106.00000 0.00000
12.00000 106.00000 0.00000
13.00000 106.00000 0.00000
14.00000 106.00000 0.00000
15.00000 106.00000 0.00000
16.00000 106.00000 0.01051
17.00000 106.00000 0.01229
18.00000 106.00000 0.00000
19.00000 106.00000 0.00000
20.00000 106.00000 0.00000
21.00000 106.00000 0.00000
22.00000 106.00000 0.00000
23.00000 106.00000 0.00000
24.00000 106.00000 0.00000
25.00000 106.00000 0.00000
26.00000 106.00000 0.00006
27.00000 106.00000 0.00020
28.00000 106.00000 0.00000
29.00000 106.00000 0.00000
30.00000 106.00000 0.00000
31.00000 106.00000 0.00000
32.00000 106.00000 0.00000
33.00000 106.00000 0.00000
34.00000 106.00000 0.00000
35.00000 106.00000 0.00000
36.00000 106.00000 0.00127
37.00000 106.00000 0.00224
38.00000 106.00000 0.00000
39.00000 106.00000 0.00000
0.00000 107.00000 0.00000
1.00000 107.00000 0.00000
2.00000 107.00000 0.00000
3.00000 107.00000 0.00000
4.00000 107.00000 0.00000
5.00000 107.00000 0.00000
6.00000 107.00000 0.00000
7.00000 107.00000 0.00687
8.00000 107.00000 0.00926
9.00000 107.00000 0.00000
10.00000 107.00000 0.00000
11.00000 107.00000 0.00000
12.00000 107.00000 0.00000
13.00000 107.00000 0.00000
14.00000 107.00000 0.00000
15.00000 107.00000 0.00000
16.00000 107.00000 0.00000
17.00000 107.00000 0.01051
18.00000 107.00000 0.01229
19.00000 107.00000 0.00000
20.00000 107.00000 0.00000
21.00000 107.00000 0.00000
22.00000 107.00000 0.00000
23.00000 107.00000 0.00000
24.00000 107.00000 0.00000
25.00000 107.00000 0.00000
26.00000 107.00000 0.00000
27.00000 107.00000 0.00006
28.00000 107.00000 0.00020
29.00000 107.00000 0.00000
30.00000 107.00000 0.00000
31.00000 107.00000 0.00000
32.00000 107.00000 0.00000
33.00000 107.00000 0.00000
34.00000 107.00000 0.00000
35.00000 107.00000 0.00000
36.00000 107.00000 0.00000
37.00000 107.00000 0.00127
38.00000 107.00000 0.00224
39.00000 107.00000 0.00000
0.00000 108.00000 0.00000
1.00000 108.00000 0.00000
2.00000 108.00000 0.00000
3.00000 108.00000 0.00000
4.00000 108.00000 0.00000
5.00000 108.00000 0.00000
6.00000 108.00000 0.00000
7.00000 108.00000 0.00000
8.00000 108.00000 0.00687
9.00000 108.00000 0.00926
10.00000 108.00000 0.00000
11.00000 108.00000 0.00000
12.00000 108.00000 0.00000
13.00000 108.00000 0.00000
14.00000 108.00000 0.00000
15.00000 108.00000 0.00000
16.00000 108.00000 0.00000
17.00000 108.00000 0.00000
18.00000 108.00000 0.01051
19.00000 108.00000 0.01229
20.00000 108.00000 0.00000
21.00000 108.00000 0.00000
22.00000 108.00000 0.00000
23.00000 108.00000 0.00000
24.00000 108.00000 0.00000
25.00000 108.00000 0.00000
26.00000 108.00000 0.00000
27.00000 108.00000 0.00000
28.00000 108.00000 0.00006
29.00000 108.00000 0.00020
30.00000 108.00000 0.00000
31.00000 108.00000 0.00000
32.00000 108.00000 0.00000
33.00000 108.00000 0.00000
34.00000 108.00000 0.00000
35.00000 108.00000 0.00000
36.00000 108.00000 0.00000
37.00000 108.00000 0.00000
38.00000 108.00000 0.00127
39.00000 108.00000 0.00224
0.00000 109.00000 0.00224
1.00000 109.00000 0.00000
2.00000 109.00000 0.00000
3.00000 109.00000 0.00000
4.00000 109.00000 0.00000
5.00000 109.00000 0.00000
6.00000 109.00000 0.00000
7.00000 109.00000 0.00000
8.00000 109.00000 0.00000
9.00000 109.00000 0.00687
10.00000 109.00000 0.00926
11.00000 109.00000 0.00000
12.00000 109.00000 0.00000
13.00000 109.00000 0.00000
14.00000 109.00000 0.00000
15.00000 109.00000 0.00000
16.00000 109.00000 0.00000
17.00000 109.00000 0.00000
18.00000 109.00000 0.00000
19.00000 109.00000 0.01051
20.00000 109.00000 0.01229
21.00000 109.00000 0.00000
22.00000 109.00000 0.00000
23.00000 109.00000 0.00000
24.00000 109.00000 0.00000
25.00000 109.00000 0.00000
26.00000 109.00000 0.00000
27.00000 109.00000 0.00000
28.00000 109.00000 0.00000
29.00000 109.00000 0.00006
30.00000 109.00000 0.00020
31.00000 109.00000 0.00000
32.00000 109.00000 0.00000
33.00000 109.00000 0.00000
34.00000 109.00000 0.00000
35.00000 109.00000 0.00000
36.00000 109.00000 0.00000
37.00000 109.00000 0.00000
38.00000 109.00000 0.00000
39.00000 109.00000 0.00127
0.00000 110.00000 0.00127
1.00000 110.00000 0.00222
2.00000 110.00000 0.00000
3.00000 110.00000 0.00000
4.00000 110.00000 0.00000
5.00000 110.00000 0.00000
6.00000 110.00000 0.00000
7.00000 110.00000 0.00000
8.00000 110.00000 0.00000
9.00000 110.00000 0.00000
10.00000 110.00000 0.00687
11.00000 110.00000 0.00825
12.00000 110.00000 0.00000
13.00000 110.00000 0.00000
14.00000 110.00000 0.00000
15.00000 110.00000 0.00000
16.00000 110.00000 0.00000
17.00000 110.00000 0.00000
18.00000 110.00000 0.00000
19.00000 110.00000 0.00000
20.00000 110.00000 0.01051
21.00000 110.00000 0.00999
22.00000 110.00000 0.00000
23.00000 110.00000 0.00000
24.00000 110.00000 0.00000
25.00000 110.00000 0.00000
26.00000 110.00000 0.00000
27.00000 110.00000 0.00000
28.00000 110.00000 0.00000
29.00000 110.00000 0.00000
30.00000 110.00000 0.00006
31.00000 110.00000 0.00016
32.00000 110.00000 0.00000
33.00000 110.00000 0.00000
34.00000 110.00000 0.00000
35.00000 110.00000 0.00000
36.00000 110.00000 0.00000
37.00000 110.00000 0.00000
38.00000 110.00000 0.00000
39.00000 110.00000 0.00000
0.00000 111.00000 0.00000
1.00000 111.00000 0.00126
2.00000 111.00000 0.00215
3.00000 111.00000 0.00000
4.00000 111.00000 0.00000
5.00000 111.00000 0.00000
6.00000 111.00000 0.00000
7.00000 111.00000 0.00000
8.00000 111.00000 0.00000
9.00000 111.00000 0.00000
10.00000 111.00000 0.00000
11.00000 111.00000 0.00612
12.00000 111.00000 0.00669
13.00000 111.00000 0.00000
14.00000 111.00000 0.00000
15.00000 111.00000 0.00000
16.00000 111.00000 0.00000
17.00000 111.00000 0.00000
18.00000 111.00000 0.00000
19.00000 111.00000 0.00000
20.00000 111.00000 0.00000
21.00000 111.00000 0.00858
22.00000 111.00000 0.00721
23.00000 111.00000 0.00000
24.00000 111.00000 0.00000
25.00000 111.00000 0.00000
26.00000 111.00000 0.00000
27.00000 111.00000 0.00000
28.00000 111.00000 0.00000
29.00000 111.00000 0.00000
30.00000 111.00000 0.00000
31.00000 111.00000 0.00004
32.00000 111.00000 0.00015
33.00000 111.00000 0.00000
34.00000 111.00000 0.00000
35.00000 111.00000 0.00000
36.00000 111.00000 0.00000
37.00000 111.00000 0.00000
38.00000 111.00000 0.00000
39.00000 111.00000 0.00000
0.00000 112.00000 0.00000
1.00000 112.00000 0.00000
2.00000 112.00000 0.00122
3.00000 112.00000 0.00215
4.00000 112.00000 0.00000
5.00000 112.00000 0.00000
6.00000 112.00000 0.00000
7.00000 112.00000 0.00000
8.00000 112.00000 0.00000
9.00000 112.00000 0.00000
10.00000 112.00000 0.00000
11.00000 112.00000 0.00000
12.00000 112.00000 0.00494
13.00000 112.00000 0.00669
14.00000 112.00000 0.00000
15.00000 112.00000 0.00000
16.00000 112.00000 0.00000
17.00000 112.00000 0.00000
18.00000 112.00000 0.00000
19.00000 112.00000 0.00000
20.00000 112.00000 0.00000
21.00000 112.00000 0.00000
22.00000 112.00000 0.00613
23.00000 112.00000 0.00721
24.00000 112.00000 0.00000
25.00000 112.00000 0.00000
26.00000 112.00000 0.00000
27.00000 112.00000 0.00000
28.00000 112.00000 0.00000
29.00000 112.00000 0.00000
30.00000 112.00000 0.00000
31.00000 112.00000 0.00000
32.00000 112.00000 0.00004
33.00000 112.00000 0.00015
34.00000 112.00000 0.00000
35.00000 112.00000 0.00000
36.00000 112.00000 0.00000
37.00000 112.00000 0.00000
38.00000 112.00000 0.00000
39.00000 112.00000 0.00000
0.00000 113.00000 0.00000
1.00000 113.00000 0.00000
2.00000 113.00000 0.00000
3.00000 113.00000 0.00122
4.00000 113.00000 0.00215
5.00000 113.00000 0.00000
6.00000 113.00000 0.00000
7.00000 113.00000 0.00000
8.00000 113.00000 0.00000
9.00000 113.00000 0.00000
10.00000 113.00000 0.00000
11.00000 113.00000 0.00000
12.00000 113.00000 0.00000
13.00000 113.00000 0.00494
14.00000 113.00000 0.00669
15.00000 113.00000 0.00000
16.00000 113.00000 0.00000
17.00000 113.00000 0.00000
18.00000 113.00000 0.00000
19.00000 113.00000 0.00000
20.00000 113.00000 0.00000
21.00000 113.00000 0.00000
22.00000 113.00000 0.00000
23.00000 113.00000 0.00613
24.00000 113.00000 0.00721
25.00000 113.00000 0.00000
26.00000 113.00000 0.00000
27.00000 113.00000 0.00000
28.00000 113.00000 0.00000
29.00000 113.00000 0.00000
30.00000 113.00000 0.00000
31.00000 113.00000 0.00000
32.00000 113.00000 0.00000
33.00000 113.00000 0.00004
34.00000 113.00000 0.00015
35.00000 113.00000 0.00000
36.00000 113.00000 0.00000
37.00000 113.00000 0.00000
38.00000 113.00000 0.00000
39.00000 113.00000 0.00000
0.00000 114.00000 0.00000
1.00000 114.00000 0.00000
2.00000 114.00000 0.00000
3.00000 114.00000 0.00000
4.00000 114.00000 0.00122
5.00000 114.00000 0.00215
6.00000 114.00000 0.00000
7.00000 114.00000 0.00000
8.00000 114.00000 0.00000
9.00000 114.00000 0.00000
10.00000 114.00000 0.00000
11.00000 114.00000 0.00000
12.00000 114.00000 0.00000
13.00000 114.00000 0.00000
14.00000 114.00000 0.00494
15.00000 114.00000 0.00669
16.00000 114.00000 0.00000
17.00000 114.00000 0.00000
18.00000 114.00000 0.00000
19.00000 114.00000 0.00000
20.00000 114.00000 0.00000
21.00000 114.00000 0.00000
22.00000 114.00000 0.00000
23.00000 114.00000 0.00000
24.00000 114.00000 0.00613
25.00000 114.00000 0.00721
26.00000 114.00000 0.00000
27.00000 114.00000 0.00000
28.00000 114.00000 0.00000
29.00000 114.00000 0.00000
30.00000 114.00000 0.00000
31.00000 114.00000 0.00000
32.00000 114.00000 0.00000
33.00000 114.00000 0.00000
34.00000 114.00000 0.00004
35.00000 114.00000 0.00015
36.00000 114.00000 0.00000
37.00000 114.00000 0.00000
38.00000 114.00000 0.00000
39.00000 114.00000 0.00000
0.00000 115.00000 0.00000
1.00000 115.00000 0.00000
2.00000 115.00000 0.00000
3.00000 115.00000 0.00000
4.00000 115.00000 0.00000
5.00000 115.00000 0.00122
6.00000 115.00000 0.00215
7.00000 115.00000 0.00000
8.00000 115.00000 0.00000
9.00000 115.00000 0.00000
10.00000 115.00000 0.00000
11.00000 115.00000 0.00000
12.00000 115.00000 0.00000
13.00000 115.00000 0.00000
14.00000 115.00000 0.00000
15.00000 115.00000 0.00494
16.00000 115.00000 0.00669
17.00000 115.00000 0.00000
18.00000 115.00000 0.00000
19.00000 115.00000 0.00000
20.00000 115.00000 0.00000
21.00000 115.00000 0.00000
22.00000 115.00000 0.00000
23.00000 115.00000 0.00000
24.00000 115.00000 0.00000
25.00000 115.00000 0.00613
26.00000 115.00000 0.00721
27.00000 115.00000 0.00000
28.00000 115.00000 0.00000
29.00000 115.00000 0.00000
30.00000 115.00000 0.00000
31.00000 115.00000 0.00000
32.00000 115.00000 0.00000
33.00000 115.00000 0.00000
34.00000 115.00000 0.00000
35.00000 115.00000 0.00004
36.00000 115.00000 0.00015
37.00000 115.00000 0.00000
38.00000 115.00000 0.00000
39.00000 115.00000 0.00000
0.00000 116.00000 0.00000
1.00000 116.00000 0.00000
2.00000 116.00000 0.00000
3.00000 116.00000 0.00000
4.00000 116.00000 0.00000
5.00000 116.00000 0.00000
6.00000 116.00000 0.00122
7.00000 116.00000 0.00215
8.00000 116.00000 0.00000
9.00000 116.00000 0.00000
10.00000 116.00000 0.00000
11.00000 116.00000 0.00000
12.00000 116.00000 0.00000
13.00000 116.00000 0.00000
14.00000 116.00000 0.00000
15.00000 116.00000 0.00000
16.00000 116.00000 0.00494
17.00000 116.00000 0.00669
18.00000 116.00000 0.00000
19.00000 116.00000 0.00000
20.00000 116.00000 0.00000
21.00000 116.00000 0.00000
22.00000 116.00000 0.00000
23.00000 116.00000 0.00000
24.00000 116.00000 0.00000
25.00000 116.00000 0.00000
26.00000 116.00000 0.00613
27.00000 116.00000 0.00721
28.00000 116.00000 0.00000
29.00000 116.00000 0.00000
30.00000 116.00000 0.00000
31.00000 116.00000 0.00000
32.00000 116.00000 0.00000
33.00000 116.00000 0.00000
34.00000 116.00000 0.00000
35.00000 116.00000 0.00000
36.00000 116.00000 0.00004
37.00000 116.00000 0.00015
38.00000 116.00000 0.00000
39.00000 116.00000 0.00000
0.00000 117.00000 0.00000
1.00000 117.00000 0.00000
2.00000 117.00000 0.00000
3.00000 117.00000 0.00000
4.00000 117.00000 0.00000
5.00000 117.00000 0.00000
6.00000 117.00000 0.00000
7.00000 117.00000 0.00122
8.00000 117.00000 0.00215
9.00000 117.00000 0.00000
10.00000 117.00000 0.00000
11.00000 117.00000 0.00000
12.00000 117.00000 0.00000
13.00000 117.00000 0.00000
14.00000 117.00000 0.00000
15.00000 117.00000 0.00000
16.00000 117.00000 0.00000
17.00000 117.00000 0.00494
18.00000 117.00000 0.00669
19.00000 117.00000 0.00000
20.00000 117.00000 0.00000
21.00000 117.00000 0.00000
22.00000 117.00000 0.00000
23.00000 117.00000 0.00000
24.00000 117.00000 0.00000
25.00000 117.00000 0.00000
26.00000 117.00000 0.00000
27.00000 117.00000 0.00613
28.00000 117.00000 0.00721
29.00000 117.00000 0.00000
30.00000 117.00000 0.00000
31.00000 117.00000 0.00000
32.00000 117.00000 0.00000
33.00000 117.00000 0.00000
34.00000 117.00000 0.00000
35.00000 117.00000 0.00000
36.00000 117.00000 0.00000
37.00000 117.00000 0.00004
38.00000 117.00000 0.00015
39.00000 117.00000 0.00000
0.00000 118.00000 0.00000
1.00000 118.00000 0.00000
2.00000 118.00000 0.00000
3.00000 118.00000 0.00000
4.00000 118.00000 0.00000
5.00000 118.00000 0.00000
6.00000 118.00000 0.00000
7.00000 118.00000 0.00000
8.00000 118.00000 0.00122
9.00000 118.00000 0.00215
10.00000 118.00000 0.00000
11.00000 118.00000 0.00000
12.00000 118.00000 0.00000
13.00000 118.00000 0.00000
14.00000 118.00000 0.00000
15.00000 118.00000 0.00000
16.00000 118.00000 0.00000
17.00000 118.00000 0.00000
18.00000 118.00000 0.00494
19.00000 118.00000 0.00669
20.00000 118.00000 0.00000
21.00000 118.00000 0.00000
22.00000 118.00000 0.00000
23.00000 118.00000 0.00000
24.00000 118.00000 0.00000
25.00000 118.00000 0.00000
26.00000 118.00000 0.00000
27.00000 118.00000 0.00000
28.00000 118.00000 0.00613
29.00000 118.00000 0.00721
30.00000 118.00000 0.00000
31.00000 118.00000 0.00000
32.00000 118.00000 0.00000
33.00000 118.00000 0.00000
34.00000 118.00000 0.00000
35.00000 118.00000 0.00000
36.00000 118.00000 0.00000
37.00000 118.00000 0.00000
38.00000 118.00000 0.00004
39.00000 118.00000 0.00015
0.00000 119.00000 0.00015
1.00000 119.00000 0.00000
2.00000 119.00000 0.00000
3.00000 119.00000 0.00000
4.00000 119.00000 0.00000
5.00000 119.00000 0.00000
6.00000 119.00000 0.00000
7.00000 119.00000 0.00000
8.00000 119.00000 0.00000
9.00000 119.00000 0.00122
10.00000 119.00000 0.00215
11.00000 119.00000 0.00000
12.00000 119.00000 0.00000
13.00000 119.00000 0.00000
14.00000 119.00000 0.00000
15.00000 119.00000 0.00000
16.00000 119.00000 0.00000
17.00000 119.00000 0.00000
18.00000 119.00000 0.00000
19.00000 119.00000 0.00494
20.00000 119.00000 0.00669
21.00000 119.00000 0.00000
22.00000 119.00000 0.00000
23.00000 119.00000 0.00000
24.00000 119.00000 0.00000
25.00000 119.00000 0.00000
26.00000 119.00000 0.00000
27.00000 119.00000 0.00000
28.00000 119.00000 0.00000
29.00000 119.00000 0.00613
30.00000 119.00000 0.00721
31.00000 119.00000 0.00000
32.00000 119.00000 0.00000
33.00000 119.00000 0.00000
34.00000 119.00000 0.00000
35.00000 119.00000 0.00000
36.00000 119.00000 0.00000
37.00000 119.00000 0.00000
38.00000 119.00000 0.00000
39.00000 119.00000 0.00004
0.00000 120.00000 0.00004
1.00000 120.00000 0.00014
2.00000 120.00000 0.00000
3.00000 120.00000 0.00000
4.00000 120.00000 0.00000
5.00000 120.00000 0.00000
6.00000 120.00000 0.00000
7.00000 120.00000 0.00000
8.00000 120.00000 0.00000
9.00000 120.00000 0.00000
10.00000 120.00000 0.00122
11.00000 120.00000 0.00196
12.00000 120.00000 0.00000
13.00000 120.00000 0.00000
14.00000 120.00000 0.00000
15.00000 120.00000 0.00000
16.00000 120.00000 0.00000
17.00000 120.00000 0.00000
18.00000 120.00000 0.00000
19.00000 120.00000 0.00000
20.00000 120.00000 0.00494
21.00000 120.00000 0.00543
22.00000 120.00000 0.00000
23.00000 120.00000 0.00000
24.00000 120.00000 0.00000
25.00000 120.00000 0.00000
26.00000 120.00000 0.00000
27.00000 120.00000 0.00000
28.00000 120.00000 0.00000
29.00000 120.00000 0.00000
30.00000 120.00000 0.00613
31.00000 120.00000 0.00563
32.00000 120.00000 0.00000
33.00000 120.00000 0.00000
34.00000 120.00000 0.00000
35.00000 120.00000 0.00000
36.00000 120.00000 0.00000
37.00000 120.00000 0.00000
38.00000 120.00000 0.00000
39.00000 120.00000 0.00000
0.00000 121.00000 0.00000
1.00000 121.00000 0.00004
2.00000 121.00000 0.00014
3.00000 121.00000 0.00000
4.00000 121.00000 0.00000
5.00000 121.00000 0.00000
6.00000 121.00000 0.00000
7.00000 121.00000 0.00000
8.00000 121.00000 0.00000
9.00000 121.00000 0.00000
10.00000 121.00000 0.00000
11.00000 121.00000 0.00112
12.00000 121.00000 0.00162
13.00000 121.00000 0.00000
14.00000 121.00000 0.00000
15.00000 121.00000 0.00000
16.00000 121.00000 0.00000
17.00000 121.00000 0.00000
18.00000 121.00000 0.00000
19.00000 121.00000 0.00000
20.00000 121.00000 0.00000
21.00000 121.00000 0.00402
22.00000 121.00000 0.00393
23.00000 121.00000 0.00000
24.00000 121.00000 0.00000
25.00000 121.00000 0.00000
26.00000 121.00000 0.00000
27.00000 121.00000 0.00000
28.00000 121.00000 0.00000
29.00000 121.00000 0.00000
30.00000 121.00000 0.00000
31.00000 121.00000 0.00479
32.00000 121.00000 0.00496
33.00000 121.00000 0.00000
34.00000 121.00000 0.00000
35.00000 121.00000 0.00000
36.00000 121.00000 0.00000
37.00000 121.00000 0.00000
38.00000 121.00000 0.00000
39.00000 121.00000 0.00000
0.00000 122.00000 0.00000
1.00000 122.00000 0.00000
2.00000 122.00000 0.00004
3.00000 122.00000 0.00014
4.00000 122.00000 0.00000
5.00000 122.00000 0.00000
6.00000 122.00000 0.00000
7.00000 122.00000 0.00000
8.00000 122.00000 0.00000
9.00000 122.00000 0.00000
10.00000 122.00000 0.00000
11.00000 122.00000 0.00000
12.00000 122.00000 0.00092
13.00000 122.00000 0.00162
14.00000 122.00000 0.00000
15.00000 122.00000 0.00000
16.00000 122.00000 0.00000
17.00000 122.00000 0.00000
18.00000 122.00000 0.00000
19.00000 122.00000 0.00000
20.00000 122.00000 0.00000
21.00000 122.00000 0.00000
22.00000 122.00000 0.00286
23.00000 122.00000 0.00393
24.00000 122.00000 0.00000
25.00000 122.00000 0.00000
26.00000 122.00000 0.00000
27.00000 122.00000 0.00000
28.00000 122.00000 0.00000
29.00000 122.00000 0.00000
30.00000 122.00000 0.00000
31.00000 122.00000 0.00000
32.00000 122.00000 0.00424
33.00000 122.00000 0.00496
34.00000 122.00000 0.00000
35.00000 122.00000 0.00000
36.00000 122.00000 0.00000
37.00000 122.00000 0.00000
38.00000 122.00000 0.00000
39.00000 122.00000 0.00000
0.00000 123.00000 0.00000
1.00000 123.00000 0.00000
2.00000 123.00000 0.00000
3.00000 123.00000 0.00004
4.00000 123.00000 0.00014
5.00000 123.00000 0.00000
6.00000 123.00000 0.00000
7.00000 123.00000 0.00000
8.00000 123.00000 0.00000
9.00000 123.00000 0.00000
10.00000 123.00000 0.00000
11.00000 123.00000 0.00000
12.00000 123.00000 0.00000
13.00000 123.00000 0.00092
14.00000 123.00000 0.00162
15.00000 123.00000 0.00000
16.00000 123.00000 0.00000
17.00000 123.00000 0.00000
18.00000 123.00000 0.00000
19.00000 123.00000 0.00000
20.00000 123.00000 0.00000
21.00000 123.00000 0.00000
22.00000 123.00000 0.00000
23.00000 123.00000 0.00286
24.00000 123.00000 0.00393
25.00000 123.00000 0.00000
26.00000 123.00000 0.00000
27.00000 123.00000 0.00000
28.00000 123.00000 0.00000
29.00000 123.00000 0.00000
30.00000 123.00000 0.00000
31.00000 123.00000 0.00000
32.00000 123.00000 0.00000
33.00000 123.00000 0.00424
34.00000 123.00000 0.00496
35.00000 123.00000 0.00000
36.00000 123.00000 0.00000
37.00000 123.00000 0.00000
38.00000 123.00000 0.00000
39.00000 123.00000 0.00000
0.00000 124.00000 0.00000
1.00000 124.00000 0.00000
2.00000 124.00000 0.00000
3.00000 124.00000 0.00000
4.00000 124.00000 0.00004
5.00000 124.00000 0.00014
6.00000 124.00000 0.00000
7.00000 124.00000 0.00000
8.00000 124.00000 0.00000
9.00000 124.00000 0.00000
10.00000 124.00000 0.00000
11.00000 124.00000 0.00000
12.00000 124.00000 0.00000
13.00000 124.00000 0.00000
14.00000 124.00000 0.00092
15.00000 124.00000 0.00162
16.00000 124.00000 0.00000
17.00000 124.00000 0.00000
18.00000 124.00000 0.00000
19.00000 124.00000 0.00000
20.00000 124.00000 0.00000
21.00000 124.00000 0.00000
22.00000 124.00000 0.00000
23.00000 124.00000 0.00000
24.00000 124.00000 0.00286
25.00000 124.00000 0.00393
26.00000 124.00000 0.00000
27.00000 124.00000 0.00000
28.00000 124.00000 0.00000
29.00000 124.00000 0.00000
30.00000 124.00000 0.00000
31.00000 124.00000 0.00000
32.00000 124.00000 0.00000
33.00000 124.00000 0.00000
34.00000 124.00000 0.00424
35.00000 124.00000 0.00496
36.00000 124.00000 0.00000
37.00000 124.00000 0.00000
38.00000 124.00000 0.00000
39.00000 124.00000 0.00000
0.00000 125.00000 0.00000
1.00000 125.00000 0.00000
2.00000 125.00000 0.00000
3.00000 125.00000 0.00000
4.00000 125.00000 0.00000
5.00000 125.00000 0.00004
6.00000 125.00000 0.00014
7.00000 125.00000 0.00000
8.00000 125.00000 0.00000
9.00000 125.00000 0.00000
10.00000 125.00000 0.00000
11.00000 125.00000 0.00000
12.00000 125.00000 0.00000
13.00000 125.00000 0.00000
14.00000 125.00000 0.00000
15.00000 125.00000 0.00092
16.00000 125.00000 0.00162
17.00000 125.00000 0.00000
18.00000 125.00000 0.00000
19.00000 125.00000 0.00000
20.00000 125.00000 0.00000
21.00000 125.00000 0.00000
22.00000 125.00000 0.00000
23.00000 125.00000 0.00000
24.00000 125.00000 0.00000
25.00000 125.00000 0.00286
26.00000 125.00000 0.00393
27.00000 125.00000 0.00000
28.00000 125.00000 0.00000
29.00000 125.00000 0.00000
30.00000 125.00000 0.00000
31.00000 125.00000 0.00000
32.00000 125.00000 0.00000
33.00000 125.00000 0.00000
34.00000 125.00000 0.00000
35.00000 125.00000 0.00424
36.00000 125.00000 0.00496
37.00000 125.00000 0.00000
38.00000 125.00000 0.00000
39.00000 125.00000 0.00000
0.00000 126.00000 0.00000
1.00000 126.00000 0.00000
2.00000 126.00000 0.00000
3.00000 126.00000 0.00000
4.00000 126.00000 0.00000
5.00000 126.00000 0.00000
6.00000 126.00000 0.00004
7.00000 126.00000 0.00014
8.00000 126.00000 0.00000
9.00000 126.00000 0.00000
10.00000 126.00000 0.00000
11.00000 126.00000 0.00000
12.00000 126.00000 0.00000
13.00000 126.00000 0.00000
14.00000 126.00000 0.00000
15.00000 126.00000 0.00000
16.00000 126.00000 0.00092
17.00000 126.00000 0.00162
18.00000 126.00000 0.00000
19.00000 126.00000 0.00000
20.00000 126.00000 0.00000
21.00000 126.00000 0.00000
22.00000 126.00000 0.00000
23.00000 126.00000 0.00000
24.00000 126.00000 0.00000
25.00000 126.00000 0.00000
26.00000 126.00000 0.00286
27.00000 126.00000 0.00393
28.00000 126.00000 0.00000
29.00000 126.00000 0.00000
30.00000 126.00000 0.00000
31.00000 126.00000 0.00000
32.00000 126.00000 0.00000
33.00000 126.00000 0.00000
34.00000 126.00000 0.00000
35.00000 126.00000 0.00000
36.00000 126.00000 0.00424
37.00000 126.00000 0.00496
38.00000 126.00000 0.00000
39.00000 126.00000 0.00000
0.00000 127.00000 0.00000
1.00000 127.00000 0.00000
2.00000 127.00000 0.00000
3.00000 127.00000 0.00000
4.00000 127.00000 0.00000
5.00000 127.00000 0.00000
6.00000 127.00000 0.00000
7.00000 127.00000 0.00004
8.00000 127.00000 0.00014
9.00000 127.00000 0.00000
10.00000 127.00000 0.00000
11.00000 127.00000 0.00000
12.00000 127.00000 0.00000
13.00000 127.00000 0.00000
14.00000 127.00000 0.00000
15.00000 127.00000 0.00000
16.00000 127.00000 0.00000
17.00000 127.00000 0.00092
18.00000 127.00000 0.00162
19.00000 127.00000 0.00000
20.00000 127.00000 0.00000
21.00000 127.00000 0.00000
22.00000 127.00000 0.00000
23.00000 127.00000 0.00000
24.00000 127.00000 0.00000
25.00000 127.00000 0.00000
26.00000 127.00000 0.00000
27.00000 127.00000 0.00286
28.00000 127.00000 0.00393
29.00000 127.00000 0.00000
30.00000 127.00000 0.00000
31.00000 127.00000 0.00000
32.00000 127.00000 0.00000
33.00000 127.00000 0.00000
34.00000 127.00000 0.00000
35.00000 127.00000 0.00000
36.00000 127.00000 0.00000
37.00000 127.00000 0.00424
38.00000 127.00000 0.00496
39.00000 127.00000 0.00000
0.00000 128.00000 0.00000
1.00000 128.00000 0.00000
2.00000 128.00000 0.00000
3.00000 128.00000 0.00000
4.00000 128.00000 0.00000
5.00000 128.00000 0.00000
6.00000 128.00000 0.00000
7.00000 128.00000 0.00000
8.00000 128.00000 0.00004
9.00000 128.00000 0.00014
10.00000 128.00000 0.00000
11.00000 128.00000 0.00000
12.00000 128.00000 0.00000
13.00000 128.00000 0.00000
14.00000 128.00000 0.00000
15.00000 128.00000 0.00000
16.00000 128.00000 0.00000
17.00000 128.00000 0.00000
18.00000 128.00000 0.00092
19.00000 128.00000 0.00162
20.00000 128.00000 0.00000
21.00000 128.00000 0.00000
22.00000 128.00000 0.00000
23.00000 128.00000 0.00000
24.00000 128.00000 0.00000
25.00000 128.00000 0.00000
26.00000 128.00000 0.00000
27.00000 128.00000 0.00000
28.00000 128.00000 0.00286
29.00000 128.00000 0.00393
30.00000 128.00000 0.00000
31.00000 128.00000 0.00000
32.00000 128.00000 0.00000
33.00000 128.00000 0.00000
34.00000 128.00000 0.00000
35.00000 128.00000 0.00000
36.00000 128.00000 0.00000
37.00000 128.00000 0.00000
38.00000 128.00000 0.00424
39.00000 128.00000 0.00496
0.00000 129.00000 0.00496
1.00000 129.00000 0.00000
2.00000 129.00000 0.00000
3.00000 129.00000 0.00000
4.00000 129.00000 0.00000
5.00000 129.00000 0.00000
6.00000 129.00000 0.00000
7.00000 129.00000 0.00000
8.00000 129.00000 0.00000
9.00000 129.00000 0.00004
10.00000 129.00000 0.00014
11.00000 129.00000 0.00000
12.00000 129.00000 0.00000
13.00000 129.00000 0.00000
14.00000 129.00000 0.00000
15.00000 129.00000 0.00000
16.00000 129.00000 0.00000
17.00000 129.00000 0.00000
18.00000 129.00000 0.00000
19.00000 129.00000 0.00092
20.00000 129.00000 0.00162
21.00000 129.00000 0.00000
22.00000 129.00000 0.00000
23.00000 129.00000 0.00000
24.00000 129.00000 0.00000
25.00000 129.00000 0.00000
26.00000 129.00000 0.00000
27.00000 129.00000 0.00000
28.00000 129.00000 0.00000
29.00000 129.00000 0.00286
30.00000 129.00000 0.00393
31.00000 129.00000 0.00000
32.00000 129.00000 0.00000
33.00000 129.00000 0.00000
34.00000 129.00000 0.00000
35.00000 129.00000 0.00000
36.00000 129.00000 0.00000
37.00000 129.00000 0.00000
38.00000 129.00000 0.00000
39.00000 129.00000 0.00424
0.00000 130.00000 0.00424
1.00000 130.00000 0.00492
2.00000 130.00000 0.00000
3.00000 130.00000 0.00000
4.00000 130.00000 0.00000
5.00000 130.00000 0.00000
6.00000 130.00000 0.00000
7.00000 130.00000 0.00000
8.00000 130.00000 0.00000
9.00000 130.00000 0.00000
10.00000 130.00000 0.00004
11.00000 130.00000 0.00013
12.00000 130.00000 0.00000
13.00000 130.00000 0.00000
14.00000 130.00000 0.00000
15.00000 130.00000 0.00000
16.00000 130.00000 0.00000
17.00000 130.00000 0.00000
18.00000 130.00000 0.00000
19.00000 130.00000 0.00000
20.00000 130.00000 0.00092
21.00000 130.00000 0.00115
22.00000 130.00000 0.00000
23.00000 130.00000 0.00000
24.00000 130.00000 0.00000
25.00000 130.00000 0.00000
26.00000 130.00000 0.00000
27.00000 130.00000 0.00000
28.00000 130.00000 0.00000
29.00000 130.00000 0.00000
30.00000 130.00000 0.00286
31.00000 130.00000 0.00307
32.00000 130.00000 0.00000
33.00000 130.00000 0.00000
34.00000 130.00000 0.00000
35.00000 130.00000 0.00000
36.00000 130.00000 0.00000
37.00000 130.00000 0.00000
38.00000 130.00000 0.00000
39.00000 130.00000 0.00000
0.00000 131.00000 0.00000
1.00000 131.00000 0.00420
2.00000 131.00000 0.00475
3.00000 131.00000 0.00000
4.00000 131.00000 0.00000
5.00000 131.00000 0.00000
6.00000 131.00000 0.00000
7.00000 131.00000 0.00000
8.00000 131.00000 0.00000
9.00000 131.00000 0.00000
10.00000 131.00000 0.00000
11.00000 131.00000 0.00003
12.00000 131.00000 0.00010
13.00000 131.00000 0.00000
14.00000 131.00000 0.00000
15.00000 131.00000 0.00000
16.00000 131.00000 0.00000
17.00000 131.00000 0.00000
18.00000 131.00000 0.00000
19.00000 131.00000 0.00000
20.00000 131.00000 0.00000
21.00000 131.00000 0.00066
22.00000 131.00000 0.00094
23.00000 131.00000 0.00000
24.00000 131.00000 0.00000
25.00000 131.00000 0.00000
26.00000 131.00000 0.00000
27.00000 131.00000 0.00000
28.00000 131.00000 0.00000
29.00000 131.00000 0.00000
30.00000 131.00000 0.00000
31.00000 131.00000 0.00224
32.00000 131.00000 0.00271
33.00000 131.00000 0.00000
34.00000 131.00000 0.00000
35.00000 131.00000 0.00000
36.00000 131.00000 0.00000
37.00000 131.00000 0.00000
38.00000 131.00000 0.00000
39.00000 131.00000 0.00000
0.00000 132.00000 0.00000
1.00000 132.00000 0.00000
2.00000 132.00000 0.00407
3.00000 132.00000 0.00475
4.00000 132.00000 0.00000
5.00000 132.00000 0.00000
6.00000 132.00000 0.00000
7.00000 132.00000 0.00000
8.00000 132.00000 0.00000
9.00000 132.00000 0.00000
10.00000 132.00000 0.00000
11.00000 132.00000 0.00000
12.00000 132.00000 0.00003
13.00000 132.00000 0.00010
14.00000 132.00000 0.00000
15.00000 132.00000 0.00000
16.00000 132.00000 0.00000
17.00000 132.00000 0.00000
18.00000 132.00000 0.00000
19.00000 132.00000 0.00000
20.00000 132.00000 0.00000
21.00000 132.00000 0.00000
22.00000 132.00000 0.00054
23.00000 132.00000 0.00094
24.00000 132.00000 0.00000
25.00000 132.00000 0.00000
26.00000 132.00000 0.00000
27.00000 132.00000 0.00000
28.00000 132.00000 0.00000
29.00000 132.00000 0.00000
30.00000 132.00000 0.00000
31.00000 132.00000 0.00000
32.00000 132.00000 0.00197
33.00000 132.00000 0.00271
34.00000 132.00000 0.00000
35.00000 132.00000 0.00000
36.00000 132.00000 0.00000
37.00000 132.00000 0.00000
38.00000 132.00000 0.00000
39.00000 132.00000 0.00000
0.00000 133.00000 0.00000
1.00000 133.00000 0.00000
2.00000 133.00000 0.00000
3.00000 133.00000 0.00407
4.00000 133.00000 0.00475
5.00000 133.00000 0.00000
6.00000 133.00000 0.00000
7.00000 133.00000 0.00000
8.00000 133.00000 0.00000
9.00000 133.00000 0.00000
10.00000 133.00000 0.00000
11.00000 133.00000 0.00000
12.00000 133.00000 0.00000
13.00000 133.00000 0.00003
14.00000 133.00000 0.00010
15.00000 133.00000 0.00000
16.00000 133.00000 0.00000
17.00000 133.00000 0.00000
18.00000 133.00000 0.00000
19.00000 133.00000 0.00000
20.00000 133.00000 0.00000
21.00000 133.00000 0.00000
22.00000 133.00000 0.00000
23.00000 133.00000 0.00054
24.00000 133.00000 0.00094
25.00000 133.00000 0.00000
26.00000 133.00000 0.00000
27.00000 133.00000 0.00000
28.00000 133.00000 0.00000
29.00000 133.00000 0.00000
30.00000 133.00000 0.00000
31.00000 133.00000 0.00000
32.00000 133.00000 0.00000
33.00000 133.00000 0.00197
34.00000 133.00000 0.00271
35.00000 133.00000 0.00000
36.00000 133.00000 0.00000
37.00000 133.00000 0.00000
38.00000 133.00000 0.00000
39.00000 133.00000 0.00000
0.00000 134.00000 0.00000
1.00000 134.00000 0.00000
2.00000 134.00000 0.00000
3.00000 134.00000 0.00000
4.00000 134.00000 0.00407
5.00000 134.00000 0.00475
6.00000 134.00000 0.00000
7.00000 134.00000 0.00000
8.00000 134.00000 0.00000
9.00000 134.00000 0.00000
10.00000 134.00000 0.00000
11.00000 134.00000 0.00000
12.00000 134.00000 0.00000
13.00000 134.00000 0.00000
14.00000 134.00000 0.00003
15.00000 134.00000 0.00010
16.00000 134.00000 0.00000
17.00000 134.00000 0.00000
18.00000 134.00000 0.00000
19.00000 134.00000 0.00000
20.00000 134.00000 0.00000
21.00000 134.00000 0.00000
22.00000 134.00000 0.00000
23.00000 134.00000 0.00000
24.00000 134.00000 0.00054
25.00000 134.00000 0.00094
26.00000 134.00000 0.00000
27.00000 134.00000 0.00000
28.00000 134.00000 0.00000
29.00000 134.00000 0.00000
30.00000 134.00000 0.00000
31.00000 134.00000 0.00000
32.00000 134.00000 0.00000
33.00000 134.00000 0.00000
34.00000 134.00000 0.00197
35.00000 134.00000 0.00271
36.00000 134.00000 0.00000
37.00000 134.00000 0.00000
38.00000 134.00000 0.00000
39.00000 134.00000 0.00000
0.00000 135.00000 0.00000
1.00000 135.00000 0.00000
2.00000 135.00000 0.00000
3.00000 135.00000 0.00000
4.00000 135.00000 0.00000
5.00000 135.00000 0.00407
6.00000 135.00000 0.00475
7.00000 135.00000 0.00000
8.00000 135.00000 0.00000
9.00000 135.00000 0.00000
10.00000 135.00000 0.00000
11.00000 135.00000 0.00000
12.00000 135.00000 0.00000
13.00000 135.00000 0.00000
14.00000 135.00000 0.00000
15.00000 135.00000 0.00003
16.00000 135.00000 0.00010
17.00000 135.00000 0.00000
18.00000 135.00000 0.00000
19.00000 135.00000 0.00000
20.00000 135.00000 0.00000
21.00000 135.00000 0.00000
22.00000 135.00000 0.00000
23.00000 135.00000 0.00000
24.00000 135.00000 0.00000
25.00000 135.00000 0.00054
26.00000 135.00000 0.00094
27.00000 135.00000 0.00000
28.00000 135.00000 0.00000
29.00000 135.00000 0.00000
30.00000 135.00000 0.00000
31.00000 135.00000 0.00000
32.00000 135.00000 0.00000
33.00000 135.00000 0.00000
34.00000 135.00000 0.00000
35.00000 135.00000 0.00197
36.00000 135.00000 0.00271
37.00000 135.00000 0.00000
38.00000 135.00000 0.00000
39.00000 135.00000 0.00000
0.00000 136.00000 0.00000
1.00000 136.00000 0.00000
2.00000 136.00000 0.00000
3.00000 136.00000 0.00000
4.00000 136.00000 0.00000
5.00000 136.00000 0.00000
6.00000 136.00000 0.00407
7.00000 136.00000 0.00475
8.00000 136.00000 0.00000
9.00000 136.00000 0.00000
10.00000 136.00000 0.00000
11.00000 136.00000 0.00000
12.00000 136.00000 0.00000
13.00000 136.00000 0.00000
14.00000 136.00000 0.00000
15.00000 136.00000 0.00000
16.00000 136.00000 0.00003
17.00000 136.00000 0.00010
18.00000 136.00000 0.00000
19.00000 136.00000 0.00000
20.00000 136.00000 0.00000
21.00000 136.00000 0.00000
22.00000 136.00000 0.00000
23.00000 136.00000 0.00000
24.00000 136.00000 0.00000
25.00000 136.00000 0.00000
26.00000 136.00000 0.00054
27.00000 136.00000 0.00094
28.00000 136.00000 0.00000
29.00000 136.00000 0.00000
30.00000 136.00000 0.00000
31.00000 136.00000 0.00000
32.00000 136.00000 0.00000
33.00000 136.00000 0.00000
34.00000 136.00000 0.00000
35.00000 136.00000 0.00000
36.00000 136.00000 0.00197
37.00000 136.00000 0.00271
38.00000 136.00000 0.00000
39.00000 136.00000 0.00000
0.00000 137.00000 0.00000
1.00000 137.00000 0.00000
2.00000 137.00000 0.00000
3.00000 137.00000 0.00000
4.00000 137.00000 0.00000
5.00000 137.00000 0.00000
6.00000 137.00000 0.00000
7.00000 137.00000 0.00407
8.00000 137.00000 0.00475
9.00000 137.00000 0.00000
10.00000 137.00000 0.00000
11.00000 137.00000 0.00000
12.00000 137.00000 0.00000
13.00000 137.00000 0.00000
14.00000 137.00000 0.00000
15.00000 137.00000 0.00000
16.00000 137.00000 0.00000
17.00000 137.00000 0.00003
18.00000 137.00000 0.00010
19.00000 137.00000 0.00000
20.00000 137.00000 0.00000
21.00000 137.00000 0.00000
22.00000 137.00000 0.00000
23.00000 137.00000 0.00000
24.00000 137.00000 0.00000
25.00000 137.00000 0.00000
26.00000 137.00000 0.00000
27.00000 137.00000 0.00054
28.00000 137.00000 0.00094
29.00000 137.00000 0.00000
30.00000 137.00000 0.00000
31.00000 137.00000 0.00000
32.00000 137.00000 0.00000
33.00000 137.00000 0.00000
34.00000 137.00000 0.00000
35.00000 137.00000 0.00000
36.00000 137.00000 0.00000
37.00000 137.00000 0.00197
38.00000 137.00000 0.00271
39.00000 137.00000 0.00000
0.00000 138.00000 0.00000
1.00000 138.00000 0.00000
2.00000 138.00000 0.00000
3.00000 138.00000 0.00000
4.00000 138.00000 0.00000
5.00000 138.00000 0.00000
6.00000 138.00000 0.00000
7.00000 138.00000 0.00000
8.00000 138.00000 0.00407
9.00000 138.00000 0.00475
10.00000 138.00000 0.00000
11.00000 138.00000 0.00000
12.00000 138.00000 0.00000
13.00000 138.00000 0.00000
14.00000 138.00000 0.00000
15.00000 138.00000 0.00000
16.00000 138.00000 0.00000
17.00000 138.00000 0.00000
18.00000 138.00000 0.00003
19.00000 138.00000 0.00010
20.00000 138.00000 0.00000
21.00000 138.00000 0.00000
22.00000 138.00000 0.00000
23.00000 138.00000 0.00000
24.00000 138.00000 0.00000
25.00000 138.00000 0.00000
26.00000 138.00000 0.00000
27.00000 138.00000 0.00000
28.00000 138.00000 0.00054
29.00000 138.00000 0.00094
30.00000 138.00000 0.00000
31.00000 138.00000 0.00000
32.00000 138.00000 0.00000
33.00000 138.00000 0.00000
34.00000 138.00000 0.00000
35.00000 138.00000 0.00000
36.00000 138.00000 0.00000
37.00000 138.00000 0.00000
38.00000 138.00000 0.00197
39.00000 138.00000 0.00271
0.00000 139.00000 0.00271
1.00000 139.00000 0.00000
2.00000 139.00000 0.00000
3.00000 139.00000 0.00000
4.00000 139.00000 0.00000
5.00000 139.00000 0.00000
6.00000 139.00000 0.00000
7.00000 139.00000 0.00000
8.00000 139.00000 0.00000
9.00000 139.00000 0.00407
10.00000 139.00000 0.00475
11.00000 139.00000 0.00000
12.00000 139.00000 0.00000
13.00000 139.00000 0.00000
14.00000 139.00000 0.00000
15.00000 139.00000 0.00000
16.00000 139.00000 0.00000
17.00000 139.00000 0.00000
18.00000 139.00000 0.00000
19.00000 139.00000 0.00003
20.00000 139.00000 0.00010
21.00000 139.00000 0.00000
22.00000 139.00000 0.00000
23.00000 139.00000 0.00000
24.00000 139.00000 0.00000
25.00000 139.00000 0.00000
26.00000 139.00000 0.00000
27.00000 139.00000 0.00000
28.00000 139.00000 0.00000
29.00000 139.00000 0.00054
30.00000 139.00000 0.00094
31.00000 139.00000 0.00000
32.00000 139.00000 0.00000
33.00000 139.00000 0.00000
34.00000 139.00000 0.00000
35.00000 139.00000 0.00000
36.00000 139.00000 0.00000
37.00000 139.00000 0.00000
38.00000 139.00000 0.00000
39.00000 139.00000 0.00197
0.00000 140.00000 0.00197
1.00000 140.00000 0.00269
2.00000 140.00000 0.00000
3.00000 140.00000 0.00000
4.00000 140.00000 0.00000
5.00000 140.00000 0.00000
6.00000 140.00000 0.00000
7.00000 140.00000 0.00000
8.00000 140.00000 0.00000
9.00000 140.00000 0.00000
10.00000 140.00000 0.00407
11.00000 140.00000 0.00434
12.00000 140.00000 0.00000
13.00000 140.00000 0.00000
14.00000 140.00000 0.00000
15.00000 140.00000 0.00000
16.00000 140.00000 0.00000
17.00000 140.00000 0.00000
18.00000 140.00000 0.00000
19.00000 140.00000 0.00000
20.00000 140.00000 0.00003
21.00000 140.00000 0.00007
22.00000 140.00000 0.00000
23.00000 140.00000 0.00000
24.00000 140.00000 0.00000
25.00000 140.00000 0.00000
26.00000 140.00000 0.00000
27.00000 140.00000 0.00000
28.00000 140.00000 0.00000
29.00000 140.00000 0.00000
30.00000 140.00000 0.00054
31.00000 140.00000 0.00074
32.00000 140.00000 0.00000
33.00000 140.00000 0.00000
34.00000 140.00000 0.00000
35.00000 140.00000 0.00000
36.00000 140.00000 0.00000
37.00000 140.00000 0.00000
38.00000 140.00000 0.00000
39.00000 140.00000 0.00000
0.00000 141.00000 0.00000
1.00000 141.00000 0.00195
2.00000 141.00000 0.00260
3.00000 141.00000 0.00000
4.00000 141.00000 0.00000
5.00000 141.00000 0.00000
6.00000 141.00000 0.00000
7.00000 141.00000 0.00000
8.00000 141.00000 0.00000
9.00000 141.00000 0.00000
10.00000 141.00000 0.00000
11.00000 141.00000 0.00372
12.00000 141.00000 0.00355
13.00000 141.00000 0.00000
14.00000 141.00000 0.00000
15.00000 141.00000 0.00000
16.00000 141.00000 0.00000
17.00000 141.00000 0.00000
18.00000 141.00000 0.00000
19.00000 141.00000 0.00000
20.00000 141.00000 0.00000
21.00000 141.00000 0.00002
22.00000 141.00000 0.00006
23.00000 141.00000 0.00000
24.00000 141.00000 0.00000
25.00000 141.00000 0.00000
26.00000 141.00000 0.00000
27.00000 141.00000 0.00000
28.00000 141.00000 0.00000
29.00000 141.00000 0.00000
30.00000 141.00000 0.00000
31.00000 141.00000 0.00043
32.00000 141.00000 0.00065
33.00000 141.00000 0.00000
34.00000 141.00000 0.00000
35.00000 141.00000 0.00000
36.00000 141.00000 0.00000
37.00000 141.00000 0.00000
38.00000 141.00000 0.00000
39.00000 141.00000 0.00000
0.00000 142.00000 0.00000
1.00000 142.00000 0.00000
2.00000 142.00000 0.00188
3.00000 142.00000 0.00260
4.00000 142.00000 0.00000
5.00000 142.00000 0.00000
6.00000 142.00000 0.00000
7.00000 142.00000 0.00000
8.00000 142.00000 0.00000
9.00000 142.00000 0.00000
10.00000 142.00000 0.00000
11.00000 142.00000 0.00000
12.00000 142.00000 0.00306
13.00000 142.00000 0.00355
14.00000 142.00000 0.00000
15.00000 142.00000 0.00000
16.00000 142.00000 0.00000
17.00000 142.00000 0.00000
18.00000 142.00000 0.00000
19.00000 142.00000 0.00000
20.00000 142.00000 0.00000
21.00000 142.00000 0.00000
22.00000 142.00000 0.00002
23.00000 142.00000 0.00006
24.00000 142.00000 0.00000
25.00000 142.00000 0.00000
26.00000 142.00000 0.00000
27.00000 142.00000 0.00000
28.00000 142.00000 0.00000
29.00000 142.00000 0.00000
30.00000 142.00000 0.00000
31.00000 142.00000 0.00000
32.00000 142.00000 0.00038
33.00000 142.00000 0.00065
34.00000 142.00000 0.00000
35.00000 142.00000 0.00000
36.00000 142.00000 0.00000
37.00000 142.00000 0.00000
38.00000 142.00000 0.00000
39.00000 142.00000 0.00000
0.00000 143.00000 0.00000
1.00000 143.00000 0.00000
2.00000 143.00000 0.00000
3.00000 143.00000 0.00188
4.00000 143.00000 0.00260
5.00000 143.00000 0.00000
6.00000 143.00000 0.00000
7.00000 143.00000 0.00000
8.00000 143.00000 0.00000
9.00000 143.00000 0.00000
10.00000 143.00000 0.00000
11.00000 143.00000 0.00000
12.00000 143.00000 0.00000
13.00000 143.00000 0.00306
14.00000 143.00000 0.00355
15.00000 143.00000 0.00000
16.00000 143.00000 0.00000
17.00000 143.00000 0.00000
18.00000 143.00000 0.00000
19.00000 143.00000 0.00000
20.00000 143.00000 0.00000
21.00000 143.00000 0.00000
22.00000 143.00000 0.00000
23.00000 143.00000 0.00002
24.00000 143.00000 0.00006
25.00000 143.00000 0.00000
26.00000 143.00000 0.00000
27.00000 143.00000 0.00000
28.00000 143.00000 0.00000
29.00000 143.00000 0.00000
30.00000 143.00000 0.00000
31.00000 143.00000 0.00000
32.00000 143.00000 0.00000
33.00000 143.00000 0.00038
34.00000 143.00000 0.00065
35.00000 143.00000 0.00000
36.00000 143.00000 0.00000
37.00000 143.00000 0.00000
38.00000 143.00000 0.00000
39.00000 143.00000 0.00000
0.00000 144.00000 0.00000
1.00000 144.00000 0.00000
2.00000 144.00000 0.00000
3.00000 144.00000 0.00000
4.00000 144.00000 0.00188
5.00000 144.00000 0.00260
6.00000 144.00000 0.00000
7.00000 144.00000 0.00000
8.00000 144.00000 0.00000
9.00000 144.00000 0.00000
10.00000 144.00000 0.00000
11.00000 144.00000 0.00000
12.00000 144.00000 0.00000
13.00000 144.00000 0.00000
14.00000 144.00000 0.00306
15.00000 144.00000 0.00355
16.00000 144.00000 0.00000
17.00000 144.00000 0.00000
18.00000 144.00000 0.00000
19.00000 144.00000 0.00000
20.00000 144.00000 0.00000
21.00000 144.00000 0.00000
22.00000 144.00000 0.00000
23.00000 144.00000 0.00000
24.00000 144.00000 0.00002
25.00000 144.00000 0.00006
26.00000 144.00000 0.00000
27.00000 144.00000 0.00000
28.00000 144.00000 0.00000
29.00000 144.00000 0.00000
30.00000 144.00000 0.00000
31.00000 144.00000 0.00000
32.00000 144.00000 0.00000
33.00000 144.00000 0.00000
34.00000 144.00000 0.00038
35.00000 144.00000 0.00065
36.00000 144.00000 0.00000
37.00000 144.00000 0.00000
38.00000 144.00000 0.00000
39.00000 144.00000 0.00000
0.00000 145.00000 0.00000
1.00000 145.00000 0.00000
2.00000 145.00000 0.00000
3.00000 145.00000 0.00000
4.00000 145.00000 0.00000
5.00000 145.00000 0.00188
6.00000 145.00000 0.00260
7.00000 145.00000 0.00000
8.00000 145.00000 0.00000
9.00000 145.00000 0.00000
10.00000 145.00000 0.00000
11.00000 145.00000 0.00000
12.00000 145.00000 0.00000
13.00000 145.00000 0.00000
14.00000 145.00000 0.00000
15.00000 145.00000 0.00306
16.00000 145.00000 0.00355
17.00000 145.00000 0.00000
18.00000 145.00000 0.00000
19.00000 145.00000 0.00000
20.00000 145.00000 0.00000
21.00000 145.00000 0.00000
22.00000 145.00000 0.00000
23.00000 145.00000 0.00000
24.00000 145.00000 0.00000
25.00000 145.00000 0.00002
26.00000 145.00000 0.00006
27.00000 145.00000 0.00000
28.00000 145.00000 0.00000
29.00000 145.00000 0.00000
30.00000 145.00000 0.00000
31.00000 145.00000 0.00000
32.00000 145.00000 0.00000
33.00000 145.00000 0.00000
34.00000 145.00000 0.00000
35.00000 145.00000 0.00038
36.00000 145.00000 0.00065
37.00000 145.00000 0.00000
38.00000 145.00000 0.00000
39.00000 145.00000 0.00000
0.00000 146.00000 0.00000
1.00000 146.00000 0.00000
2.00000 146.00000 0.00000
3.00000 146.00000 0.00000
4.00000 146.00000 0.00000
5.00000 146.00000 0.00000
6.00000 146.00000 0.00188
7.00000 146.00000 0.00260
8.00000 146.00000 0.00000
9.00000 146.00000 0.00000
10.00000 146.00000 0.00000
11.00000 146.00000 0.00000
12.00000 146.00000 0.00000
13.00000 146.00000 0.00000
14.00000 146.00000 0.00000
15.00000 146.00000 0.00000
16.00000 146.00000 0.00306
17.00000 146.00000 0.00355
18.00000 146.00000 0.00000
19.00000 146.00000 0.00000
20.00000 146.00000 0.00000
21.00000 146.00000 0.00000
22.00000 146.00000 0.00000
23.00000 146.00000 0.00000
24.00000 146.00000 0.00000
25.00000 146.00000 0.00000
26.00000 146.00000 0.00002
27.00000 146.00000 0.00006
28.00000 146.00000 0.00000
29.00000 146.00000 0.00000
30.00000 146.00000 0.00000
31.00000 146.00000 0.00000
32.00000 146.00000 0.00000
33.00000 146.00000 0.00000
34.00000 146.00000 0.00000
35.00000 146.00000 0.00000
36.00000 146.00000 0.00038
37.00000 146.00000 0.00065
38.00000 146.00000 0.00000
39.00000 146.00000 0.00000
0.00000 147.00000 0.00000
1.00000 147.00000 0.00000
2.00000 147.00000 0.00000
3.00000 147.00000 0.00000
4.00000 147.00000 0.00000
5.00000 147.00000 0.00000
6.00000 147.00000 0.00000
7.00000 147.00000 0.00188
8.00000 147.00000 0.00260
9.00000 147.00000 0.00000
10.00000 147.00000 0.00000
11.00000 147.00000 0.00000
12.00000 147.00000 0.00000
13.00000 147.00000 0.00000
14.00000 147.00000 0.00000
15.00000 147.00000 0.00000
16.00000 147.00000 0.00000
17.00000 147.00000 0.00306
18.00000 147.00000 0.00355
19.00000 147.00000 0.00000
20.00000 147.00000 0.00000
21.00000 147.00000 0.00000
22.00000 147.00000 0.00000
23.00000 147.00000 0.00000
24.00000 147.00000 0.00000
25.00000 147.00000 0.00000
26.00000 147.00000 0.00000
27.00000 147.00000 0.00002
28.00000 147.00000 0.00006
29.00000 147.00000 0.00000
30.00000 147.00000 0.00000
31.00000 147.00000 0.00000
32.00000 147.00000 0.00000
33.00000 147.00000 0.00000
34.00000 147.00000 0.00000
35.00000 147.00000 0.00000
36.00000 147.00000 0.00000
37.00000 147.00000 0.00038
38.00000 147.00000 0.00065
39.00000 147.00000 0.00000
0.00000 148.00000 0.00000
1.00000 148.00000 0.00000
2.00000 148.00000 0.00000
3.00000 148.00000 0.00000
4.00000 148.00000 0.00000
5.00000 148.00000 0.00000
6.00000 148.00000 0.00000
7.00000 148.00000 0.00000
8.00000 148.00000 0.00188
9.00000 148.00000 0.00260
10.00000 148.00000 0.00000
11.00000 148.00000 0.00000
12.00000 148.00000 0.00000
13.00000 148.00000 0.00000
14.00000 148.00000 0.00000
15.00000 148.00000 0.00000
16.00000 148.00000 0.00000
17.00000 148.00000 0.00000
18.00000 148.00000 0.00306
19.00000 148.00000 0.00355
20.00000 148.00000 0.00000
21.00000 148.00000 0.00000
22.00000 148.00000 0.00000
23.00000 148.00000 0.00000
24.00000 148.00000 0.00000
25.00000 148.00000 0.00000
26.00000 148.00000 0.00000
27.00000 148.00000 0.00000
28.00000 148.00000 0.00002
29.00000 148.00000 0.00006
30.00000 148.00000 0.00000
31.00000 148.00000 0.00000
32.00000 148.00000 0.00000
33.00000 148.00000 0.00000
34.00000 148.00000 0.00000
35.00000 148.00000 0.00000
36.00000 148.00000 0.00000
37.00000 148.00000 0.00000
38.00000 148.00000 0.00038
39.00000 148.00000 0.00065
0.00000 149.00000 0.00065
1.00000 149.00000 0.00000
2.00000 149.00000 0.00000
3.00000 149.00000 0.00000
4.00000 149.00000 0.00000
5.00000 149.00000 0.00000
6.00000 149.00000 0.00000
7.00000 149.00000 0.00000
8.00000 149.00000 0.00000
9.00000 149.00000 0.00188
10.00000 149.00000 0.00260
11.00000 149.00000 0.00000
12.00000 149.00000 0.00000
13.00000 149.00000 0.00000
14.00000 149.00000 0.00000
15.00000 149.00000 0.00000
16.00000 149.00000 0.00000
17.00000 149.00000 0.00000
18.00000 149.00000 0.00000
19.00000 149.00000 0.00306
20.00000 149.00000 0.00355
21.00000 149.00000 0.00000
22.00000 149.00000 0.00000
23.00000 149.00000 0.00000
24.00000 149.00000 0.00000
25.00000 149.00000 0.00000
26.00000 149.00000 0.00000
27.00000 149.00000 0.00000
28.00000 149.00000 0.00000
29.00000 149.00000 0.00002
30.00000 149.00000 0.00006
31.00000 149.00000 0.00000
32.00000 149.00000 0.00000
33.00000 149.00000 0.00000
34.00000 149.00000 0.00000
35.00000 149.00000 0.00000
36.00000 149.00000 0.00000
37.00000 149.00000 0.00000
38.00000 149.00000 0.00000
39.00000 149.00000 0.00038
0.00000 150.00000 0.00038
1.00000 150.00000 0.00065
2.00000 150.00000 0.00000
3.00000 150.00000 0.00000
4.00000 150.00000 0.00000
5.00000 150.00000 0.00000
6.00000 150.00000 0.00000
7.00000 150.00000 0.00000
8.00000 150.00000 0.00000
9.00000 150.00000 0.00000
10.00000 150.00000 0.00188
11.00000 150.00000 0.00239
12.00000 150.00000 0.00000
13.00000 150.00000 0.00000
14.00000 150.00000 0.00000
15.00000 150.00000 0.00000
16.00000 150.00000 0.00000
17.00000 150.00000 0.00000
18.00000 150.00000 0.00000
19.00000 150.00000 0.00000
20.00000 150.00000 0.00306
21.00000 150.00000 0.00254
22.00000 150.00000 0.00000
23.00000 150.00000 0.00000
24.00000 150.00000 0.00000
25.00000 150.00000 0.00000
26.00000 150.00000 0.00000
27.00000 150.00000 0.00000
28.00000 150.00000 0.00000
29.00000 150.00000 0.00000
30.00000 150.00000 0.00002
31.00000 150.00000 0.00005
32.00000 150.00000 0.00000
33.00000 150.00000 0.00000
34.00000 150.00000 0.00000
35.00000 150.00000 0.00000
36.00000 150.00000 0.00000
37.00000 150.00000 0.00000
38.00000 150.00000 0.00000
39.00000 150.00000 0.00000
0.00000 151.00000 0.00000
1.00000 151.00000 0.00038
2.00000 151.00000 0.00063
3.00000 151.00000 0.00000
4.00000 151.00000 0.00000
5.00000 151.00000 0.00000
6.00000 151.00000 0.00000
7.00000 151.00000 0.00000
8.00000 151.00000 0.00000
9.00000 151.00000 0.00000
10.00000 151.00000 0.00000
11.00000 151.00000 0.00173
12.00000 151.00000 0.00197
13.00000 151.00000 0.00000
14.00000 151.00000 0.00000
15.00000 151.00000 0.00000
16.00000 151.00000 0.00000
17.00000 151.00000 0.00000
18.00000 151.00000 0.00000
19.00000 151.00000 0.00000
20.00000 151.00000 0.00000
21.00000 151.00000 0.00217
22.00000 151.00000 0.00208
23.00000 151.00000 0.00000
24.00000 151.00000 0.00000
25.00000 151.00000 0.00000
26.00000 151.00000 0.00000
27.00000 151.00000 0.00000
28.00000 151.00000 0.00000
29.00000 151.00000 0.00000
30.00000 151.00000 0.00000
31.00000 151.00000 0.00001
32.00000 151.00000 0.00004
33.00000 151.00000 0.00000
34.00000 151.00000 0.00000
35.00000 151.00000 0.00000
36.00000 151.00000 0.00000
37.00000 151.00000 0.00000
38.00000 151.00000 0.00000
39.00000 151.00000 0.00000
0.00000 152.00000 0.00000
1.00000 152.00000 0.00000
2.00000 152.00000 0.00037
3.00000 152.00000 0.00063
4.00000 152.00000 0.00000
5.00000 152.00000 0.00000
6.00000 152.00000 0.00000
7.00000 152.00000 0.00000
8.00000 152.00000 0.00000
9.00000 152.00000 0.00000
10.00000 152.00000 0.00000
11.00000 152.00000 0.00000
12.00000 152.00000 0.00142
13.00000 152.00000 0.00197
14.00000 152.00000 0.00000
15.00000 152.00000 0.00000
16.00000 152.00000 0.00000
17.00000 152.00000 0.00000
18.00000 152.00000 0.00000
19.00000 152.00000 0.00000
20.00000 152.00000 0.00000
21.00000 152.00000 0.00000
22.00000 152.00000 0.00178
23.00000 152.00000 0.00208
24.00000 152.00000 0.00000
25.00000 152.00000 0.00000
26.00000 152.00000 0.00000
27.00000 152.00000 0.00000
28.00000 152.00000 0.00000
29.00000 152.00000 0.00000
30.00000 152.00000 0.00000
31.00000 152.00000 0.00000
32.00000 152.00000 0.00001
33.00000 152.00000 0.00004
34.00000 152.00000 0.00000
35.00000 152.00000 0.00000
36.00000 152.00000 0.00000
37.00000 152.00000 0.00000
38.00000 152.00000 0.00000
39.00000 152.00000 0.00000
0.00000 153.00000 0.00000
1.00000 153.00000 0.00000
2.00000 153.00000 0.00000
3.00000 153.00000 0.00037
4.00000 153.00000 0.00063
5.00000 153.00000 0.00000
6.00000 153.00000 0.00000
7.00000 153.00000 0.00000
8.00000 153.00000 0.00000
9.00000 153.00000 0.00000
10.00000 153.00000 0.00000
11.00000 153.00000 0.00000
12.00000 153.00000 0.00000
13.00000 153.00000 0.00142
14.00000 153.00000 0.00197
15.00000 153.00000 0.00000
16.00000 153.00000 0.00000
17.00000 153.00000 0.00000
18.00000 153.00000 0.00000
19.00000 153.00000 0.00000
20.00000 153.00000 0.00000
21.00000 153.00000 0.00000
22.00000 153.00000 0.00000
23.00000 153.00000 0.00178
24.00000 153.00000 0.00208
25.00000 153.00000 0.00000
26.00000 153.00000 0.00000
27.00000 153.00000 0.00000
28.00000 153.00000 0.00000
29.00000 153.00000 0.00000
30.00000 153.00000 0.00000
31.00000 153.00000 0.00000
32.00000 153.00000 0.00000
33.00000 153.00000 0.00001
34.00000 153.00000 0.00004
35.00000 153.00000 0.00000
36.00000 153.00000 0.00000
37.00000 153.00000 0.00000
38.00000 153.00000 0.00000
39.00000 153.00000 0.00000
0.00000 154.00000 0.00000
1.00000 154.00000 0.00000
2.00000 154.00000 0.00000
3.00000 154.00000 0.00000
4.00000 154.00000 0.00037
5.00000 154.00000 0.00063
6.00000 154.00000 0.00000
7.00000 154.00000 0.00000
8.00000 154.00000 0.00000
9.00000 154.00000 0.00000
10.00000 154.00000 0.00000
11.00000 154.00000 0.00000
12.00000 154.00000 0.00000
13.00000 154.00000 0.00000
14.00000 154.00000 0.00142
15.00000 154.00000 0.00197
16.00000 154.00000 0.00000
17.00000 154.00000 0.00000
18.00000 154.00000 0.00000
19.00000 154.00000 0.00000
20.00000 154.00000 0.00000
21.00000 154.00000 0.00000
22.00000 154.00000 0.00000
23.00000 154.00000 0.00000
24.00000 154.00000 0.00178
25.00000 154.00000 0.00208
26.00000 154.00000 0.00000
27.00000 154.00000 0.00000
28.00000 154.00000 0.00000
29.00000 154.00000 0.00000
30.00000 154.00000 0.00000
31.00000 154.00000 0.00000
32.00000 154.00000 0.00000
33.00000 154.00000 0.00000
34.00000 154.00000 0.00001
35.00000 154.00000 0.00004
36.00000 154.00000 0.00000
37.00000 154.00000 0.00000
38.00000 154.00000 0.00000
39.00000 154.00000 0.00000
0.00000 155.00000 0.00000
1.00000 155.00000 0.00000
2.00000 155.00000 0.00000
3.00000 155.00000 0.00000
4.00000 155.00000 0.00000
5.00000 155.00000 0.00037
6.00000 155.00000 0.00063
7.00000 155.00000 0.00000
8.00000 155.00000 0.00000
9.00000 155.00000 0.00000
10.00000 155.00000 0.00000
11.00000 155.00000 0.00000
12.00000 155.00000 0.00000
13.00000 155.00000 0.00000
14.00000 155.00000 0.00000
15.00000 155.00000 0.00142
16.00000 155.00000 0.00197
17.00000 155.00000 0.00000
18.00000 155.00000 0.00000
19.00000 155.00000 0.00000
20.00000 155.00000 0.00000
21.00000 155.00000 0.00000
22.00000 155.00000 0.00000
23.00000 155.00000 0.00000
24.00000 155.00000 0.00000
25.00000 155.00000 0.00178
26.00000 155.00000 0.00208
27.00000 155.00000 0.00000
28.00000 155.00000 0.00000
29.00000 155.00000 0.00000
30.00000 155.00000 0.00000
31.00000 155.00000 0.00000
32.00000 155.00000 0.00000
33.00000 155.00000 0.00000
34.00000 155.00000 0.00000
35.00000 155.00000 0.00001
36.00000 155.00000 0.00004
37.00000 155.00000 0.00000
38.00000 155.00000 0.00000
39.00000 155.00000 0.00000
0.00000 156.00000 0.00000
1.00000 156.00000 0.00000
2.00000 156.00000 0.00000
3.00000 156.00000 0.00000
4.00000 156.00000 0.00000
5.00000 156.00000 0.00000
6.00000 156.00000 0.00037
7.00000 156.00000 0.00063
8.00000 156.00000 0.00000
9.00000 156.00000 0.00000
10.00000 156.00000 0.00000
11.00000 156.00000 0.00000
12.00000 156.00000 0.00000
13.00000 156.00000 0.00000
14.00000 156.00000 0.00000
15.00000 156.00000 0.00000
16.00000 156.00000 0.00142
17.00000 156.00000 0.00197
18.00000 156.00000 0.00000
19.00000 156.00000 0.00000
20.00000 156.00000 0.00000
21.00000 156.00000 0.00000
22.00000 156.00000 0.00000
23.00000 156.00000 0.00000
24.00000 156.00000 0.00000
25.00000 156.00000 0.00000
26.00000 156.00000 0.00178
27.00000 156.00000 0.00208
28.00000 156.00000 0.00000
29.00000 156.00000 0.00000
30.00000 156.00000 0.00000
31.00000 156.00000 0.00000
32.00000 156.00000 0.00000
33.00000 156.00000 0.00000
34.00000 156.00000 0.00000
35.00000 156.00000 0.00000
36.00000 156.00000 0.00001
37.00000 156.00000 0.00004
38.00000 156.00000 0.00000
39.00000 156.00000 0.00000
0.00000 157.00000 0.00000
1.00000 157.00000 0.00000
2.00000 157.00000 0.00000
3.00000 157.00000 0.00000
4.00000 157.00000 0.00000
5.00000 157.00000 0.00000
6.00000 157.00000 0.00000
7.00000 157.00000 0.00037
8.00000 157.00000 0.00063
9.00000 157.00000 0.00000
10.00000 157.00000 0.00000
11.00000 157.00000 0.00000
12.00000 157.00000 0.00000
13.00000 157.00000 0.00000
14.00000 157.00000 0.00000
15.00000 157.00000 0.00000
16.00000 157.00000 0.00000
17.00000 157.00000 0.00142
18.00000 157.00000 0.00197
19.00000 157.00000 0.00000
20.00000 157.00000 0.00000
21.00000 157.00000 0.00000
22.00000 157.00000 0.00000
23.00000 157.00000 0.00000
24.00000 157.00000 0.00000
25.00000 157.00000 0.00000
26.00000 157.00000 0.00000
27.00000 157.00000 0.00178
28.00000 157.00000 0.00208
29.00000 157.00000 0.00000
30.00000 157.00000 0.00000
31.00000 157.00000 0.00000
32.00000 157.00000 0.00000
33.00000 157.00000 0.00000
34.00000 157.00000 0.00000
35.00000 157.00000 0.00000
36.00000 157.00000 0.00000
37.00000 157.00000 0.00001
38.00000 157.00000 0.00004
39.00000 157.00000 0.00000
0.00000 158.00000 0.00000
1.00000 158.00000 0.00000
2.00000 158.00000 0.00000
3.00000 158.00000 0.00000
4.00000 158.00000 0.00000
5.00000 158.00000 0.00000
6.00000 158.00000 0.00000
7.00000 158.00000 0.00000
8.00000 158.00000 0.00037
9.00000 158.00000 0.00063
10.00000 158.00000 0.00000
11.00000 158.00000 0.00000
12.00000 158.00000 0.00000
13.00000 158.00000 0.00000
14.00000 158.00000 0.00000
15.00000 158.00000 0.00000
16.00000 158.00000 0.00000
17.00000 158.00000 0.00000
18.00000 158.00000 0.00142
19.00000 158.00000 0.00197
20.00000 158.00000 0.00000
21.00000 158.00000 0.00000
22.00000 158.00000 0.00000
23.00000 158.00000 0.00000
24.00000 158.00000 0.00000
25.00000 158.00000 0.00000
26.00000 158.00000 0.00000
27.00000 158.00000 0.00000
28.00000 158.00000 0.00178
29.00000 158.00000 0.00208
30.00000 158.00000 0.00000
31.00000 158.00000 0.00000
32.00000 158.00000 0.00000
33.00000 158.00000 0.00000
34.00000 158.00000 0.00000
35.00000 158.00000 0.00000
36.00000 158.00000 0.00000
37.00000 158.00000 0.00000
38.00000 158.00000 0.00001
39.00000 158.00000 0.00004
0.00000 159.00000 0.00004
1.00000 159.00000 0.00000
2.00000 159.00000 0.00000
3.00000 159.00000 0.00000
4.00000 159.00000 0.00000
5.00000 159.00000 0.00000
6.00000 159.00000 0.00000
7.00000 159.00000 0.00000
8.00000 159.00000 0.00000
9.00000 159.00000 0.00037
10.00000 159.00000 0.00063
11.00000 159.00000 0.00000
12.00000 159.00000 0.00000
13.00000 159.00000 0.00000
14.00000 159.00000 0.00000
15.00000 159.00000 0.00000
16.00000 159.00000 0.00000
17.00000 159.00000 0.00000
18.00000 159.00000 0.00000
19.00000 159.00000 0.00142
20.00000 159.00000 0.00197
21.00000 159.00000 0.00000
22.00000 159.00000 0.00000
23.00000 159.00000 0.00000
24.00000 159.00000 0.00000
25.00000 159.00000 0.00000
26.00000 159.00000 0.00000
27.00000 159.00000 0.00000
28.00000 159.00000 0.00000
29.00000 159.00000 0.00178
30.00000 159.00000 0.00208
31.00000 159.00000 0.00000
32.00000 159.00000 0.00000
33.00000 159.00000 0.00000
34.00000 159.00000 0.00000
35.00000 159.00000 0.00000
36.00000 159.00000 0.00000
37.00000 159.00000 0.00000
38.00000 159.00000 0.00000
39.00000 159.00000 0.00001
0.00000 160.00000 0.00001
1.00000 160.00000 0.00004
2.00000 160.00000 0.00000
3.00000 160.00000 0.00000
4.00000 160.00000 0.00000
5.00000 160.00000 0.00000
6.00000 160.00000 0.00000
7.00000 160.00000 0.00000
8.00000 160.00000 0.00000
9.00000 160.00000 0.00000
10.00000 160.00000 0.00037
11.00000 160.00000 0.00050
12.00000 160.00000 0.00000
13.00000 160.00000 0.00000
14.00000 160.00000 0.00000
15.00000 160.00000 0.00000
16.00000 160.00000 0.00000
17.00000 160.00000 0.00000
18.00000 160.00000 0.00000
19.00000 160.00000 0.00000
20.00000 160.00000 0.00142
21.00000 160.00000 0.00142
22.00000 160.00000 0.00000
23.00000 160.00000 0.00000
24.00000 160.00000 0.00000
25.00000 160.00000 0.00000
26.00000 160.00000 0.00000
27.00000 160.00000 0.00000
28.00000 160.00000 0.00000
29.00000 160.00000 0.00000
30.00000 160.00000 0.00178
31.00000 160.00000 0.00164
32.00000 160.00000 0.00000
33.00000 160.00000 0.00000
34.00000 160.00000 0.00000
35.00000 160.00000 0.00000
36.00000 160.00000 0.00000
37.00000 160.00000 0.00000
38.00000 160.00000 0.00000
39.00000 160.00000 0.00000
0.00000 161.00000 0.00000
1.00000 161.00000 0.00001
2.00000 161.00000 0.00004
3.00000 161.00000 0.00000
4.00000 161.00000 0.00000
5.00000 161.00000 0.00000
6.00000 161.00000 0.00000
7.00000 161.00000 0.00000
8.00000 161.00000 0.00000
9.00000 161.00000 0.00000
10.00000 161.00000 0.00000
11.00000 161.00000 0.00030
12.00000 161.00000 0.00045
13.00000 161.00000 0.00000
14.00000 161.00000 0.00000
15.00000 161.00000 0.00000
16.00000 161.00000 0.00000
17.00000 161.00000 0.00000
18.00000 161.00000 0.00000
19.00000 161.00000 0.00000
20.00000 161.00000 0.00000
21.00000 161.00000 0.00100
22.00000 161.00000 0.00117
23.00000 161.00000 0.00000
24.00000 161.00000 0.00000
25.00000 161.00000 0.00000
26.00000 161.00000 0.00000
27.00000 161.00000 0.00000
28.00000 161.00000 0.00000
29.00000 161.00000 0.00000
30.00000 161.00000 0.00000
31.00000 161.00000 0.00141
32.00000 161.00000 0.00145
33.00000 161.00000 0.00000
34.00000 161.00000 0.00000
35.00000 161.00000 0.00000
36.00000 161.00000 0.00000
37.00000 161.00000 0.00000
38.00000 161.00000 0.00000
39.00000 161.00000 0.00000
0.00000 162.00000 0.00000
1.00000 162.00000 0.00000
2.00000 162.00000 0.00001
3.00000 162.00000 0.00004
4.00000 162.00000 0.00000
5.00000 162.00000 0.00000
6.00000 162.00000 0.00000
7.00000 162.00000 0.00000
8.00000 162.00000 0.00000
9.00000 162.00000 0.00000
10.00000 162.00000 0.00000
11.00000 162.00000 0.00000
12.00000 162.00000 0.00026
13.00000 162.00000 0.00045
14.00000 162.00000 0.00000
15.00000 162.00000 0.00000
16.00000 162.00000 0.00000
17.00000 162.00000 0.00000
18.00000 162.00000 0.00000
19.00000 162.00000 0.00000
20.00000 162.00000 0.00000
21.00000 162.00000 0.00000
22.00000 162.00000 0.00081
23.00000 162.00000 0.00117
24.00000 162.00000 0.00000
25.00000 162.00000 0.00000
26.00000 162.00000 0.00000
27.00000 162.00000 0.00000
28.00000 162.00000 0.00000
29.00000 162.00000 0.00000
30.00000 162.00000 0.00000
31.00000 162.00000 0.00000
32.00000 162.00000 0.00124
33.00000 162.00000 0.00145
34.00000 162.00000 0.00000
35.00000 162.00000 0.00000
36.00000 162.00000 0.00000
37.00000 162.00000 0.00000
38.00000 162.00000 0.00000
39.00000 162.00000 0.00000
0.00000 163.00000 0.00000
1.00000 163.00000 0.00000
2.00000 163.00000 0.00000
3.00000 163.00000 0.00001
4.00000 163.00000 0.00004
5.00000 163.00000 0.00000
6.00000 163.00000 0.00000
7.00000 163.00000 0.00000
8.00000 163.00000 0.00000
9.00000 163.00000 0.00000
10.00000 163.00000 0.00000
11.00000 163.00000 0.00000
12.00000 163.00000 0.00000
13.00000 163.00000 0.00026
14.00000 163.00000 0.00045
15.00000 163.00000 0.00000
16.00000 163.00000 0.00000
17.00000 163.00000 0.00000
18.00000 163.00000 0.00000
19.00000 163.00000 0.00000
20.00000 163.00000 0.00000
21.00000 163.00000 0.00000
22.00000 163.00000 0.00000
23.00000 163.00000 0.00081
24.00000 163.00000 0.00117
25.00000 163.00000 0.00000
26.00000 163.00000 0.00000
27.00000 163.00000 0.00000
28.00000 163.00000 0.00000
29.00000 163.00000 0.00000
30.00000 163.00000 0.00000
31.00000 163.00000 0.00000
32.00000 163.00000 0.00000
33.00000 163.00000 0.00124
34.00000 163.00000 0.00145
35.00000 163.00000 0.00000
36.00000 163.00000 0.00000
37.00000 163.00000 0.00000
38.00000 163.00000 0.00000
39.00000 163.00000 0.00000
0.00000 164.00000 0.00000
1.00000 164.00000 0.00000
2.00000 164.00000 0.00000
3.00000 164.00000 0.00000
4.00000 164.00000 0.00001
5.00000 164.00000 0.00004
6.00000 164.00000 0.00000
7.00000 164.00000 0.00000
8.00000 164.00000 0.00000
9.00000 164.00000 0.00000
10.00000 164.00000 0.00000
11.00000 164.00000 0.00000
12.00000 164.00000 0.00000
13.00000 164.00000 0.00000
14.00000 164.00000 0.00026
15.00000 164.00000 0.00045
16.00000 164.00000 0.00000
17.00000 164.00000 0.00000
18.00000 164.00000 0.00000
19.00000 164.00000 0.00000
20.00000 164.00000 0.00000
21.00000 164.00000 0.00000
22.00000 164.00000 0.00000
23.00000 164.00000 0.00000
24.00000 164.00000 0.00081
25.00000 164.00000 0.00117
26.00000 164.00000 0.00000
27.00000 164.00000 0.00000
28.00000 164.00000 0.00000
29.00000 164.00000 0.00000
30.00000 164.00000 0.00000
31.00000 164.00000 0.00000
32.00000 164.00000 0.00000
33.00000 164.00000 0.00000
34.00000 164.00000 0.00124
35.00000 164.00000 0.00145
36.00000 164.00000 0.00000
37.00000 164.00000 0.00000
38.00000 164.00000 0.00000
39.00000 164.00000 0.00000
0.00000 165.00000 0.00000
1.00000 165.00000 0.00000
2.00000 165.00000 0.00000
3.00000 165.00000 0.00000
4.00000 165.00000 0.00000
5.00000 165.00000 0.00001
6.00000 165.00000 0.00004
7.00000 165.00000 0.00000
8.00000 165.00000 0.00000
9.00000 165.00000 0.00000
10.00000 165.00000 0.00000
11.00000 165.00000 0.00000
12.00000 165.00000 0.00000
13.00000 165.00000 0.00000
14.00000 165.00000 0.00000
15.00000 165.00000 0.00026
16.00000 165.00000 0.00045
17.00000 165.00000 0.00000
18.00000 165.00000 0.00000
19.00000 165.00000 0.00000
20.00000 165.00000 0.00000
21.00000 165.00000 0.00000
22.00000 165.00000 0.00000
23.00000 165.00000 0.00000
24.00000 165.00000 0.00000
25.00000 165.00000 0.00081
26.00000 165.00000 0.00117
27.00000 165.00000 0.00000
28.00000 165.00000 0.00000
29.00000 165.00000 0.00000
30.00000 165.00000 0.00000
31.00000 165.00000 0.00000
32.00000 165.00000 0.00000
33.00000 165.00000 0.00000
34.00000 165.00000 0.00000
35.00000 165.00000 0.00124
36.00000 165.00000 0.00145
37.00000 165.00000 0.00000
38.00000 165.00000 0.00000
39.00000 165.00000 0.00000
0.00000 166.00000 0.00000
1.00000 166.00000 0.00000
2.00000 166.00000 0.00000
3.00000 166.00000 0.00000
4.00000 166.00000 0.00000
5.00000 166.00000 0.00000
6.00000 166.00000 0.00001
7.00000 166.00000 0.00004
8.00000 166.00000 0.00000
9.00000 166.00000 0.00000
10.00000 166.00000 0.00000
11.00000 166.00000 0.00000
12.00000 166.00000 0.00000
13.00000 166.00000 0.00000
14.00000 166.00000 0.00000
15.00000 166.00000 0.00000
16.00000 166.00000 0.00026
17.00000 166.00000 0.00045
18.00000 166.00000 0.00000
19.00000 166.00000 0.00000
20.00000 166.00000 0.00000
21.00000 166.00000 0.00000
22.00000 166.00000 0.00000
23.00000 166.00000 0.00000
24.00000 166.00000 0.00000
25.00000 166.00000 0.00000
26.00000 166.00000 0.00081
27.00000 166.00000 0.00117
28.00000 166.00000 0.00000
29.00000 166.00000 0.00000
30.00000 166.00000 0.00000
31.00000 166.00000 0.00000
32.00000 166.00000 0.00000
33.00000 166.00000 0.00000
34.00000 166.00000 0.00000
35.00000 166.00000 0.00000
36.00000 166.00000 0.00124
37.00000 166.00000 0.00145
38.00000 166.00000 0.00000
39.00000 166.00000 0.00000
0.00000 167.00000 0.00000
1.00000 167.00000 0.00000
2.00000 167.00000 0.00000
3.00000 167.00000 0.00000
4.00000 167.00000 0.00000
5.00000 167.00000 0.00000
6.00000 167.00000 0.00000
7.00000 167.00000 0.00001
8.00000 167.00000 0.00004
9.00000 167.00000 0.00000
10.00000 167.00000 0.00000
11.00000 167.00000 0.00000
12.00000 167.00000 0.00000
13.00000 167.00000 0.00000
14.00000 167.00000 0.00000
15.00000 167.00000 0.00000
16.00000 167.00000 0.00000
17.00000 167.00000 0.00026
18.00000 167.00000 0.00045
19.00000 167.00000 0.00000
20.00000 167.00000 0.00000
21.00000 167.00000 0.00000
22.00000 167.00000 0.00000
23.00000 167.00000 0.00000
24.00000 167.00000 0.00000
25.00000 167.00000 0.00000
26.00000 167.00000 0.00000
27.00000 167.00000 0.00081
28.00000 167.00000 0.00117
29.00000 167.00000 0.00000
30.00000 167.00000 0.00000
31.00000 167.00000 0.00000
32.00000 167.00000 0.00000
33.00000 167.00000 0.00000
34.00000 167.00000 0.00000
35.00000 167.00000 0.00000
36.00000 167.00000 0.00000
37.00000 167.00000 0.00124
38.00000 167.00000 0.00145
39.00000 167.00000 0.00000
0.00000 168.00000 0.00000
1.00000 168.00000 0.00000
2.00000 168.00000 0.00000
3.00000 168.00000 0.00000
4.00000 168.00000 0.00000
5.00000 168.00000 0.00000
6.00000 168.00000 0.00000
7.00000 168.00000 0.00000
8.00000 168.00000 0.00001
9.00000 168.00000 0.00004
10.00000 168.00000 0.00000
11.00000 168.00000 0.00000
12.00000 168.00000 0.00000
13.00000 168.00000 0.00000
14.00000 168.00000 0.00000
15.00000 168.00000 0.00000
16.00000 168.00000 0.00000
17.00000 168.00000 0.00000
18.00000 168.00000 0.00026
19.00000 168.00000 0.00045
20.00000 168.00000 0.00000
21.00000 168.00000 0.00000
22.00000 168.00000 0.00000
23.00000 168.00000 0.00000
24.00000 168.00000 0.00000
25.00000 168.00000 0.00000
26.00000 168.00000 0.00000
27.00000 168.00000 0.00000
28.00000 168.00000 0.00081
29.00000 168.00000 0.00117
30.00000 168.00000 0.00000
31.00000 168.00000 0.00000
32.00000 168.00000 0.00000
33.00000 168.00000 0.00000
34.00000 168.00000 0.00000
35.00000 168.00000 0.00000
36.00000 168.00000 0.00000
37.00000 168.00000 0.00000
38.00000 168.00000 0.00124
39.00000 168.00000 0.00145
0.00000 169.00000 0.00145
1.00000 169.00000 0.00000
2.00000 169.00000 0.00000
3.00000 169.00000 0.00000
4.00000 169.00000 0.00000
5.00000 169.00000 0.00000
6.00000 169.00000 0.00000
7.00000 169.00000 0.00000
8.00000 169.00000 0.00000
9.00000 169.00000 0.00001
10.00000 169.00000 0.00004
11.00000 169.00000 0.00000
12.00000 169.00000 0.00000
13.00000 169.00000 0.00000
14.00000 169.00000 0.00000
15.00000 169.00000 0.00000
16.00000 169.00000 0.00000
17.00000 169.00000 0.00000
18.00000 169.00000 0.00000
19.00000 169.00000 0.00026
20.00000 169.00000 0.00045
21.00000 169.00000 0.00000
22.00000 169.00000 0.00000
23.00000 169.00000 0.00000
24.00000 169.00000 0.00000
25.00000 169.00000 0.00000
26.00000 169.00000 0.00000
27.00000 169.00000 0.00000
28.00000 169.00000 0.00000
29.00000 169.00000 0.00081
30.00000 169.00000 0.00117
31.00000 169.00000 0.00000
32.00000 169.00000 0.00000
33.00000 169.00000 0.00000
34.00000 169.00000 0.00000
35.00000 169.00000 0.00000
36.00000 169.00000 0.00000
37.00000 169.00000 0.00000
38.00000 169.00000 0.00000
39.00000 169.00000 0.00124
0.00000 170.00000 0.00124
1.00000 170.00000 0.00144
2.00000 170.00000 0.00000
3.00000 170.00000 0.00000
4.00000 170.00000 0.00000
5.00000 170.00000 0.00000
6.00000 170.00000 0.00000
7.00000 170.00000 0.00000
8.00000 170.00000 0.00000
9.00000 170.00000 0.00000
10.00000 170.00000 0.00001
11.00000 170.00000 0.00003
12.00000 170.00000 0.00000
13.00000 170.00000 0.00000
14.00000 170.00000 0.00000
15.00000 170.00000 0.00000
16.00000 170.00000 0.00000
17.00000 170.00000 0.00000
18.00000 170.00000 0.00000
19.00000 170.00000 0.00000
20.00000 170.00000 0.00026
21.00000 170.00000 0.00033
22.00000 170.00000 0.00000
23.00000 170.00000 0.00000
24.00000 170.00000 0.00000
25.00000 170.00000 0.00000
26.00000 170.00000 0.00000
27.00000 170.00000 0.00000
28.00000 170.00000 0.00000
29.00000 170.00000 0.00000
30.00000 170.00000 0.00081
31.00000 170.00000 0.00092
32.00000 170.00000 0.00000
33.00000 170.00000 0.00000
34.00000 170.00000 0.00000
35.00000 170.00000 0.00000
36.00000 170.00000 0.00000
37.00000 170.00000 0.00000
38.00000 170.00000 0.00000
39.00000 170.00000 0.00000
0.00000 171.00000 0.00000
1.00000 171.00000 0.00123
2.00000 171.00000 0.00139
3.00000 171.00000 0.00000
4.00000 171.00000 0.00000
5.00000 171.00000 0.00000
6.00000 171.00000 0.00000
7.00000 171.00000 0.00000
8.00000 171.00000 0.00000
9.00000 171.00000 0.00000
10.00000 171.00000 0.00000
11.00000 171.00000 0.00001
12.00000 171.00000 0.00003
13.00000 171.00000 0.00000
14.00000 171.00000 0.00000
15.00000 171.00000 0.00000
16.00000 171.00000 0.00000
17.00000 171.00000 0.00000
18.00000 171.00000 0.00000
19.00000 171.00000 0.00000
20.00000 171.00000 0.00000
21.00000 171.00000 0.00019
22.00000 171.00000 0.00026
23.00000 171.00000 0.00000
24.00000 171.00000 0.00000
25.00000 171.00000 0.00000
26.00000 171.00000 0.00000
27.00000 171.00000 0.00000
28.00000 171.00000 0.00000
29.00000 171.00000 0.00000
30.00000 171.00000 0.00000
31.00000 171.00000 0.00064
32.00000 171.00000 0.00082
33.00000 171.00000 0.00000
34.00000 171.00000 0.00000
35.00000 171.00000 0.00000
36.00000 171.00000 0.00000
37.00000 171.00000 0.00000
38.00000 171.00000 0.00000
39.00000 171.00000 0.00000
0.00000 172.00000 0.00000
1.00000 172.00000 0.00000
2.00000 172.00000 0.00119
3.00000 172.00000 0.00139
4.00000 172.00000 0.00000
5.00000 172.00000 0.00000
6.00000 172.00000 0.00000
7.00000 172.00000 0.00000
8.00000 172.00000 0.00000
9.00000 172.00000 0.00000
10.00000 172.00000 0.00000
11.00000 172.00000 0.00000
12.00000 172.00000 0.00001
13.00000 172.00000 0.00003
14.00000 172.00000 0.00000
15.00000 172.00000 0.00000
16.00000 172.00000 0.00000
17.00000 172.00000 0.00000
18.00000 172.00000 0.00000
19.00000 172.00000 0.00000
20.00000 172.00000 0.00000
21.00000 172.00000 0.00000
22.00000 172.00000 0.00015
23.00000 172.00000 0.00026
24.00000 172.00000 0.00000
25.00000 172.00000 0.00000
26.00000 172.00000 0.00000
27.00000 172.00000 0.00000
28.00000 172.00000 0.00000
29.00000 172.00000 0.00000
30.00000 172.00000 0.00000
31.00000 172.00000 0.00000
32.00000 172.00000 0.00057
33.00000 172.00000 0.00082
34.00000 172.00000 0.00000
35.00000 172.00000 0.00000
36.00000 172.00000 0.00000
37.00000 172.00000 0.00000
38.00000 172.00000 0.00000
39.00000 172.00000 0.00000
0.00000 173.00000 0.00000
1.00000 173.00000 0.00000
2.00000 173.00000 0.00000
3.00000 173.00000 0.00119
4.00000 173.00000 0.00139
5.00000 173.00000 0.00000
6.00000 173.00000 0.00000
7.00000 173.00000 0.00000
8.00000 173.00000 0.00000
9.00000 173.00000 0.00000
10.00000 173.00000 0.00000
11.00000 173.00000 0.00000
12.00000 173.00000 0.00000
13.00000 173.00000 0.00001
14.00000 173.00000 0.00003
15.00000 173.00000 0.00000
16.00000 173.00000 0.00000
17.00000 173.00000 0.00000
18.00000 173.00000 0.00000
19.00000 173.00000 0.00000
20.00000 173.00000 0.00000
21.00000 173.00000 0.00000
22.00000 173.00000 0.00000
23.00000 173.00000 0.00015
24.00000 173.00000 0.00026
25.00000 173.00000 0.00000
26.00000 173.00000 0.00000
27.00000 173.00000 0.00000
28.00000 173.00000 0.00000
29.00000 173.00000 0.00000
30.00000 173.00000 0.00000
31.00000 173.00000 0.00000
32.00000 173.00000 0.00000
33.00000 173.00000 0.00057
34.00000 173.00000 0.00082
35.00000 173.00000 0.00000
36.00000 173.00000 0.00000
37.00000 173.00000 0.00000
38.00000 173.00000 0.00000
39.00000 173.00000 0.00000
0.00000 174.00000 0.00000
1.00000 174.00000 0.00000
2.00000 174.00000 0.00000
3.00000 174.00000 0.00000
4.00000 174.00000 0.00119
5.00000 174.00000 0.00139
6.00000 174.00000 0.00000
7.00000 174.00000 0.00000
8.00000 174.00000 0.00000
9.00000 174.00000 0.00000
10.00000 174.00000 0.00000
11.00000 174.00000 0.00000
12.00000 174.00000 0.00000
13.00000 174.00000 0.00000
14.00000 174.00000 0.00001
15.00000 174.00000 0.00003
16.00000 174.00000 0.00000
17.00000 174.00000 0.00000
18.00000 174.00000 0.00000
19.00000 174.00000 0.00000
20.00000 174.00000 0.00000
21.00000 174.00000 0.00000
22.00000 174.00000 0.00000
23.00000 174.00000 0.00000
24.00000 174.00000 0.00015
25.00000 174.00000 0.00026
26.00000 174.00000 0.00000
27.00000 174.00000 0.00000
28.00000 174.00000 0.00000
29.00000 174.00000 0.00000
30.00000 174.00000 0.00000
31.00000 174.00000 0.00000
32.00000 174.00000 0.00000
33.00000 174.00000 0.00000
34.00000 174.00000 0.00057
35.00000 174.00000 0.00082
36.00000 174.00000 0.00000
37.00000 174.00000 0.00000
38.00000 174.00000 0.00000
39.00000 174.00000 0.00000
0.00000 175.00000 0.00000
1.00000 175.00000 0.00000
2.00000 175.00000 0.00000
3.00000 175.00000 0.00000
4.00000 175.00000 0.00000
5.00000 175.00000 0.00119
6.00000 175.00000 0.00139
7.00000 175.00000 0.00000
8.00000 175.00000 0.00000
9.00000 175.00000 0.00000
10.00000 175.00000 0.00000
11.00000 175.00000 0.00000
12.00000 175.00000 0.00000
13.00000 175.00000 0.00000
14.00000 175.00000 0.00000
15.00000 175.00000 0.00001
16.00000 175.00000 0.00003
17.00000 175.00000 0.00000
18.00000 175.00000 0.00000
19.00000 175.00000 0.00000
20.00000 175.00000 0.00000
21.00000 175.00000 0.00000
22.00000 175.00000 0.00000
23.00000 175.00000 0.00000
24.00000 175.00000 0.00000
25.00000 175.00000 0.00015
26.00000 175.00000 0.00026
27.00000 175.00000 0.00000
28.00000 175.00000 0.00000
29.00000 175.00000 0.00000
30.00000 175.00000 0.00000
31.00000 175.00000 0.00000
32.00000 175.00000 0.00000
33.00000 175.00000 0.00000
34.00000 175.00000 0.00000
35.00000 175.00000 0.00057
36.00000 175.00000 0.00082
37.00000 175.00000 0.00000
38.00000 175.00000 0.00000
39.00000 175.00000 0.00000
0.00000 176.00000 0.00000
1.00000 176.00000 0.00000
2.00000 176.00000 0.00000
3.00000 176.00000 0.00000
4.00000 176.00000 0.00000
5.00000 176.00000 0.00000
6.00000 176.00000 0.00119
7.00000 176.00000 0.00139
8.00000 176.00000 0.00000
9.00000 176.00000 0.00000
10.00000 176.00000 0.00000
11.00000 176.00000 0.00000
12.00000 176.00000 0.00000
13.00000 176.00000 0.00000
14.00000 176.00000 0.00000
15.00000 176.00000 0.00000
16.00000 176.00000 0.00001
17.00000 176.00000 0.00003
18.00000 176.00000 0.00000
19.00000 176.00000 0.00000
20.00000 176.00000 0.00000
21.00000 176.00000 0.00000
22.00000 176.00000 0.00000
23.00000 176.00000 0.00000
24.00000 176.00000 0.00000
25.00000 176.00000 0.00000
26.00000 176.00000 0.00015
27.00000 176.00000 0.00026
28.00000 176.00000 0.00000
29.00000 176.00000 0.00000
30.00000 176.00000 0.00000
31.00000 176.00000 0.00000
32.00000 176.00000 0.00000
33.00000 176.00000 0.00000
34.00000 176.00000 0.00000
35.00000 176.00000 0.00000
36.00000 176.00000 0.00057
37.00000 176.00000 0.00082
38.00000 176.00000 0.00000
39.00000 176.00000 0.00000
0.00000 177.00000 0.00000
1.00000 177.00000 0.00000
2.00000 177.00000 0.00000
3.00000 177.00000 0.00000
4.00000 177.00000 0.00000
5.00000 177.00000 0.00000
6.00000 177.00000 0.00000
7.00000 177.00000 0.00119
8.00000 177.00000 0.00139
9.00000 177.00000 0.00000
10.00000 177.00000 0.00000
11.00000 177.00000 0.00000
12.00000 177.00000 0.00000
13.00000 177.00000 0.00000
14.00000 177.00000 0.00000
15.00000 177.00000 0.00000
16.00000 177.00000 0.00000
17.00000 177.00000 0.00001
18.00000 177.00000 0.00003
19.00000 177.00000 0.00000
20.00000 177.00000 0.00000
21.00000 177.00000 0.00000
22.00000 177.00000 0.00000
23.00000 177.00000 0.00000
24.00000 177.00000 0.00000
25.00000 177.00000 0.00000
26.00000 177.00000 0.00000
27.00000 177.00000 0.00015
28.00000 177.00000 0.00026
29.00000 177.00000 0.00000
30.00000 177.00000 0.00000
31.00000 177.00000 0.00000
32.00000 177.00000 0.00000
33.00000 177.00000 0.00000
34.00000 177.00000 0.00000
35.00000 177.00000 0.00000
36.00000 177.00000 0.00000
37.00000 177.00000 0.00057
38.00000 177.00000 0.00082
39.00000 177.00000 0.00000
0.00000 178.00000 0.00000
1.00000 178.00000 0.00000
2.00000 178.00000 0.00000
3.00000 178.00000 0.00000
4.00000 178.00000 0.00000
5.00000 178.00000 0.00000
6.00000 178.00000 0.00000
7.00000 178.00000 0.00000
8.00000 178.00000 0.00119
9.00000 178.00000 0.00139
10.00000 178.00000 0.00000
11.00000 178.00000 0.00000
12.00000 178.00000 0.00000
13.00000 178.00000 0.00000
14.00000 178.00000 0.00000
15.00000 178.00000 0.00000
16.00000 178.00000 0.00000
17.00000 178.00000 0.00000
18.00000 178.00000 0.00001
19.00000 178.00000 0.00003
20.00000 178.00000 0.00000
21.00000 178.00000 0.00000
22.00000 178.00000 0.00000
23.00000 178.00000 0.00000
24.00000 178.00000 0.00000
25.00000 178.00000 0.00000
26.00000 178.00000 0.00000
27.00000 178.00000 0.00000
28.00000 178.00000 0.00015
29.00000 178.00000 0.00026
30.00000 178.00000 0.00000
31.00000 178.00000 0.00000
32.00000 178.00000 0.00000
33.00000 178.00000 0.00000
34.00000 178.00000 0.00000
35.00000 178.00000 0.00000
36.00000 178.00000 0.00000
37.00000 178.00000 0.00000
38.00000 178.00000 0.00057
39.00000 178.00000 0.00082
0.00000 179.00000 0.00082
1.00000 179.00000 0.00000
2.00000 179.00000 0.00000
3.00000 179.00000 0.00000
4.00000 179.00000 0.00000
5.00000 179.00000 0.00000
6.00000 179.00000 0.00000
7.00000 179.00000 0.00000
8.00000 179.00000 0.00000
9.00000 179.00000 0.00119
10.00000 179.00000 0.00139
11.00000 179.00000 0.00000
12.00000 179.00000 0.00000
13.00000 179.00000 0.00000
14.00000 179.00000 0.00000
15.00000 179.00000 0.00000
16.00000 179.00000 0.00000
17.00000 179.00000 0.00000
18.00000 179.00000 0.00000
19.00000 179.00000 0.00001
20.00000 179.00000 0.00003
21.00000 179.00000 0.00000
22.00000 179.00000 0.00000
23.00000 179.00000 0.00000
24.00000 179.00000 0.00000
25.00000 179.00000 0.00000
26.00000 179.00000 0.00000
27.00000 179.00000 0.00000
28.00000 179.00000 0.00000
29.00000 179.00000 0.00015
30.00000 179.00000 0.00026
31.00000 179.00000 0.00000
32.00000 179.00000 0.00000
33.00000 179.00000 0.00000
34.00000 179.00000 0.00000
35.00000 179.00000 0.00000
36.00000 179.00000 0.00000
37.00000 179.00000 0.00000
38.00000 179.00000 0.00000
39.00000 179.00000 0.00057
0.00000 180.00000 0.00057
1.00000 180.00000 0.00081
2.00000 180.00000 0.00000
3.00000 180.00000 0.00000
4.00000 180.00000 0.00000
5.00000 180.00000 0.00000
6.00000 180.00000 0.00000
7.00000 180.00000 0.00000
8.00000 180.00000 0.00000
9.00000 180.00000 0.00000
10.00000 180.00000 0.00119
11.00000 180.00000 0.00116
12.00000 180.00000 0.00000
13.00000 180.00000 0.00000
14.00000 180.00000 0.00000
15.00000 180.00000 0.00000
16.00000 180.00000 0.00000
17.00000 180.00000 0.00000
18.00000 180.00000 0.00000
19.00000 180.00000 0.00000
20.00000 180.00000 0.00001
21.00000 180.00000 0.00002
22.00000 180.00000 0.00000
23.00000 180.00000 0.00000
24.00000 180.00000 0.00000
25.00000 180.00000 0.00000
26.00000 180.00000 0.00000
27.00000 180.00000 0.00000
28.00000 180.00000 0.00000
29.00000 180.00000 0.00000
30.00000 180.00000 0.00015
31.00000 180.00000 0.00021
32.00000 180.00000 0.00000
33.00000 180.00000 0.00000
34.00000 180.00000 0.00000
35.00000 180.00000 0.00000
36.00000 180.00000 0.00000
37.00000 180.00000 0.00000
38.00000 180.00000 0.00000
39.00000 180.00000 0.00000
0.00000 181.00000 0.00000
1.00000 181.00000 0.00057
2.00000 181.00000 0.00078
3.00000 181.00000 0.00000
4.00000 181.00000 0.00000
5.00000 181.00000 0.00000
6.00000 181.00000 0.00000
7.00000 181.00000 0.00000
8.00000 181.00000 0.00000
9.00000 181.00000 0.00000
10.00000 181.00000 0.00000
11.00000 181.00000 0.00098
12.00000 181.00000 0.00105
13.00000 181.00000 0.00000
14.00000 181.00000 0.00000
15.00000 181.00000 0.00000
16.00000 181.00000 0.00000
17.00000 181.00000 0.00000
18.00000 181.00000 0.00000
19.00000 181.00000 0.00000
20.00000 181.00000 0.00000
21.00000 181.00000 0.00001
22.00000 181.00000 0.00002
23.00000 181.00000 0.00000
24.00000 181.00000 0.00000
25.00000 181.00000 0.00000
26.00000 181.00000 0.00000
27.00000 181.00000 0.00000
28.00000 181.00000 0.00000
29.00000 181.00000 0.00000
30.00000 181.00000 0.00000
31.00000 181.00000 0.00012
32.00000 181.00000 0.00018
33.00000 181.00000 0.00000
34.00000 181.00000 0.00000
35.00000 181.00000 0.00000
36.00000 181.00000 0.00000
37.00000 181.00000 0.00000
38.00000 181.00000 0.00000
39.00000 181.00000 0.00000
0.00000 182.00000 0.00000
1.00000 182.00000 0.00000
2.00000 182.00000 0.00055
3.00000 182.00000 0.00078
4.00000 182.00000 0.00000
5.00000 182.00000 0.00000
6.00000 182.00000 0.00000
7.00000 182.00000 0.00000
8.00000 182.00000 0.00000
9.00000 182.00000 0.00000
10.00000 182.00000 0.00000
11.00000 182.00000 0.00000
12.00000 182.00000 0.00089
13.00000 182.00000 0.00105
14.00000 182.00000 0.00000
15.00000 182.00000 0.00000
16.00000 182.00000 0.00000
17.00000 182.00000 0.00000
18.00000 182.00000 0.00000
19.00000 182.00000 0.00000
20.00000 182.00000 0.00000
21.00000 182.00000 0.00000
22.00000 182.00000 0.00001
23.00000 182.00000 0.00002
24.00000 182.00000 0.00000
25.00000 182.00000 0.00000
26.00000 182.00000 0.00000
27.00000 182.00000 0.00000
28.00000 182.00000 0.00000
29.00000 182.00000 0.00000
30.00000 182.00000 0.00000
31.00000 182.00000 0.00000
32.00000 182.00000 0.00011
33.00000 182.00000 0.00018
34.00000 182.00000 0.00000
35.00000 182.00000 0.00000
36.00000 182.00000 0.00000
37.00000 182.00000 0.00000
38.00000 182.00000 0.00000
39.00000 182.00000 0.00000
0.00000 183.00000 0.00000
1.00000 183.00000 0.00000
2.00000 183.00000 0.00000
3.00000 183.00000 0.00055
4.00000 183.00000 0.00078
5.00000 183.00000 0.00000
6.00000 183.00000 0.00000
7.00000 183.00000 0.00000
8.00000 183.00000 0.00000
9.00000 183.00000 0.00000
10.00000 183.00000 0.00000
11.00000 183.00000 0.00000
12.00000 183.00000 0.00000
13.00000 183.00000 0.00089
14.00000 183.00000 0.00105
15.00000 183.00000 0.00000
16.00000 183.00000 0.00000
17.00000 183.00000 0.00000
18.00000 183.00000 0.00000
19.00000 183.00000 0.00000
20.00000 183.00000 0.00000
21.00000 183.00000 0.00000
22.00000 183.00000 0.00000
23.00000 183.00000 0.00001
24.00000 183.00000 0.00002
25.00000 183.00000 0.00000
26.00000 183.00000 0.00000
27.00000 183.00000 0.00000
28.00000 183.00000 0.00000
29.00000 183.00000 0.00000
30.00000 183.00000 0.00000
31.00000 183.00000 0.00000
32.00000 183.00000 0.00000
33.00000 183.00000 0.00011
34.00000 183.00000 0.00018
35.00000 183.00000 0.00000
36.00000 183.00000 0.00000
37.00000 183.00000 0.00000
38.00000 183.00000 0.00000
39.00000 183.00000 0.00000
0.00000 184.00000 0.00000
1.00000 184.00000 0.00000
2.00000 184.00000 0.00000
3.00000 184.00000 0.00000
4.00000 184.00000 0.00055
5.00000 184.00000 0.00078
6.00000 184.00000 0.00000
7.00000 184.00000 0.00000
8.00000 184.00000 0.00000
9.00000 184.00000 0.00000
10.00000 184.00000 0.00000
11.00000 184.00000 0.00000
12.00000 184.00000 0.00000
13.00000 184.00000 0.00000
14.00000 184.00000 0.00089
15.00000 184.00000 0.00105
16.00000 184.00000 0.00000
17.00000 184.00000 0.00000
18.00000 184.00000 0.00000
19.00000 184.00000 0.00000
20.00000 184.00000 0.00000
21.00000 184.00000 0.00000
22.00000 184.00000 0.00000
23.00000 184.00000 0.00000
24.00000 184.00000 0.00001
25.00000 184.00000 0.00002
26.00000 184.00000 0.00000
27.00000 184.00000 0.00000
28.00000 184.00000 0.00000
29.00000 184.00000 0.00000
30.00000 184.00000 0.00000
31.00000 184.00000 0.00000
32.00000 184.00000 0.00000
33.00000 184.00000 0.00000
34.00000 184.00000 0.00011
35.00000 184.00000 0.00018
36.00000 184.00000 0.00000
37.00000 184.00000 0.00000
38.00000 184.00000 0.00000
39.00000 184.00000 0.00000
0.00000 185.00000 0.00000
1.00000 185.00000 0.00000
2.00000 185.00000 0.00000
3.00000 185.00000 0.00000
4.00000 185.00000 0.00000
5.00000 185.00000 0.00055
6.00000 185.00000 0.00078
7.00000 185.00000 0.00000
8.00000 185.00000 0.00000
9.00000 185.00000 0.00000
10.00000 185.00000 0.00000
11.00000 185.00000 0.00000
12.00000 185.00000 0.00000
13.00000 185.00000 0.00000
14.00000 185.00000 0.00000
15.00000 185.00000 0.00089
16.00000 185.00000 0.00105
17.00000 185.00000 0.00000
18.00000 185.00000 0.00000
19.00000 185.00000 0.00000
20.00000 185.00000 0.00000
21.00000 185.00000 0.00000
22.00000 185.00000 0.00000
23.00000 185.00000 0.00000
24.00000 185.00000 0.00000
25.00000 185.00000 0.00001
26.00000 185.00000 0.00002
27.00000 185.00000 0.00000
28.00000 185.00000 0.00000
29.00000 185.00000 0.00000
30.00000 185.00000 0.00000
31.00000 185.00000 0.00000
32.00000 185.00000 0.00000
33.00000 185.00000 0.00000
34.00000 185.00000 0.00000
35.00000 185.00000 0.00011
36.00000 185.00000 0.00018
37.00000 185.00000 0.00000
38.00000 185.00000 0.00000
39.00000 185.00000 0.00000
0.00000 186.00000 0.00000
1.00000 186.00000 0.00000
2.00000 186.00000 0.00000
3.00000 186.00000 0.00000
4.00000 186.00000 0.00000
5.00000 186.00000 0.00000
6.00000 186.00000 0.00055
7.00000 186.00000 0.00078
8.00000 186.00000 0.00000
9.00000 186.00000 0.00000
10.00000 186.00000 0.00000
11.00000 186.00000 0.00000
12.00000 186.00000 0.00000
13.00000 186.00000 0.00000
14.00000 186.00000 0.00000
15.00000 186.00000 0.00000
16.00000 186.00000 0.00089
17.00000 186.00000 0.00105
18.00000 186.00000 0.00000
19.00000 186.00000 0.00000
20.00000 186.00000 0.00000
21.00000 186.00000 0.00000
22.00000 186.00000 0.00000
23.00000 186.00000 0.00000
24.00000 186.00000 0.00000
25.00000 186.00000 0.00000
26.00000 186.00000 0.00001
27.00000 186.00000 0.00002
28.00000 186.00000 0.00000
29.00000 186.00000 0.00000
30.00000 186.00000 0.00000
31.00000 186.00000 0.00000
32.00000 186.00000 0.00000
33.00000 186.00000 0.00000
34.00000 186.00000 0.00000
35.00000 186.00000 0.00000
36.00000 186.00000 0.00011
37.00000 186.00000 0.00018
38.00000 186.00000 0.00000
39.00000 186.00000 0.00000
0.00000 187.00000 0.00000
1.00000 187.00000 0.00000
2.00000 187.00000 0.00000
3.00000 187.00000 0.00000
4.00000 187.00000 0.00000
5.00000 187.00000 0.00000
6.00000 187.00000 0.00000
7.00000 187.00000 0.00055
8.00000 187.00000 0.00078
9.00000 187.00000 0.00000
10.00000 187.00000 0.00000
11.00000 187.00000 0.00000
12.00000 187.00000 0.00000
13.00000 187.00000 0.00000
14.00000 187.00000 0.00000
15.00000 187.00000 0.00000
16.00000 187.00000 0.00000
17.00000 187.00000 0.00089
18.00000 187.00000 0.00105
19.00000 187.00000 0.00000
20.00000 187.00000 0.00000
21.00000 187.00000 0.00000
22.00000 187.00000 0.00000
23.00000 187.00000 0.00000
24.00000 187.00000 0.00000
25.00000 187.00000 0.00000
26.00000 187.00000 0.00000
27.00000 187.00000 0.00001
28.00000 187.00000 0.00002
29.00000 187.00000 0.00000
30.00000 187.00000 0.00000
31.00000 187.00000 0.00000
32.00000 187.00000 0.00000
33.00000 187.00000 0.00000
34.00000 187.00000 0.00000
35.00000 187.00000 0.00000
36.00000 187.00000 0.00000
37.00000 187.00000 0.00011
38.00000 187.00000 0.00018
39.00000 187.00000 0.00000
0.00000 188.00000 0.00000
1.00000 188.00000 0.00000
2.00000 188.00000 0.00000
3.00000 188.00000 0.00000
4.00000 188.00000 0.00000
5.00000 188.00000 0.00000
6.00000 188.00000 0.00000
7.00000 188.00000 0.00000
8.00000 188.00000 0.00055
9.00000 188.00000 0.00078
10.00000 188.00000 0.00000
11.00000 188.00000 0.00000
12.00000 188.00000 0.00000
13.00000 188.00000 0.00000
14.00000 188.00000 0.00000
15.00000 188.00000 0.00000
16.00000 188.00000 0.00000
17.00000 188.00000 0.00000
18.00000 188.00000 0.00089
19.00000 188.00000 0.00105
20.00000 188.00000 0.00000
21.00000 188.00000 0.00000
22.00000 188.00000 0.00000
23.00000 188.00000 0.00000
24.00000 188.00000 0.00000
25.00000 188.00000 0.00000
26.00000 188.00000 0.00000
27.00000 188.00000 0.00000
28.00000 188.00000 0.00001
29.00000 188.00000 0.00002
30.00000 188.00000 0.00000
31.00000 188.00000 0.00000
32.00000 188.00000 0.00000
33.00000 188.00000 0.00000
34.00000 188.00000 0.00000
35.00000 188.00000 0.00000
36.00000 188.00000 0.00000
37.00000 188.00000 0.00000
38.00000 188.00000 0.00011
39.00000 188.00000 0.00018
0.00000 189.00000 0.00029
1.00000 189.00000 0.00018
2.00000 189.00000 0.00000
3.00000 189.00000 0.00000
4.00000 189.00000 0.00000
5.00000 189.00000 0.00000
6.00000 189.00000 0.00000
7.00000 189.00000 0.00000
8.00000 189.00000 0.00000
9.00000 189.00000 0.00055
10.00000 189.00000 0.00133
11.00000 189.00000 0.00063
12.00000 189.00000 0.00000
13.00000 189.00000 0.00000
14.00000 189.00000 0.00000
15.00000 189.00000 0.00000
16.00000 189.00000 0.00000
17.00000 189.00000 0.00000
18.00000 189.00000 0.00000
19.00000 189.00000 0.00089
20.00000 189.00000 0.00194
21.00000 189.00000 0.00075
22.00000 189.00000 0.00000
23.00000 189.00000 0.00000
24.00000 189.00000 0.00000
25.00000 189.00000 0.00000
26.00000 189.00000 0.00000
27.00000 189.00000 0.00000
28.00000 189.00000 0.00000
29.00000 189.00000 0.00001
30.00000 189.00000 0.00002
31.00000 189.00000 0.00001
32.00000 189.00000 0.00000
33.00000 189.00000 0.00000
34.00000 189.00000 0.00000
35.00000 189.00000 0.00000
36.00000 189.00000 0.00000
37.00000 189.00000 0.00000
38.00000 189.00000 0.00000
39.00000 189.00000 0.00011


==> RevisionFigures/data/case3_aoi_matrix_02.csv <==
0.00000 1.00000 0.08008
1.00000 1.00000 0.07980
2.00000 1.00000 0.08032
3.00000 1.00000 0.07998
4.00000 1.00000 0.08011
5.00000 1.00000 0.08024
6.00000 1.00000 0.07980
7.00000 1.00000 0.07984
8.00000 1.00000 0.07981
9.00000 1.00000 0.07990
10.00000 1.00000 0.08010
11.00000 1.00000 0.07999
12.00000 1.00000 0.08013
13.00000 1.00000 0.07993
14.00000 1.00000 0.08008
15.00000 1.00000 0.08007
16.00000 1.00000 0.08000
17.00000 1.00000 0.08015
18.00000 1.00000 0.07964
19.00000 1.00000 0.08003
20.00000 1.00000 0.07966
21.00000 1.00000 0.07999
22.00000 1.00000 0.08027
23.00000 1.00000 0.08019
24.00000 1.00000 0.07996
25.00000 1.00000 0.08018
26.00000 1.00000 0.08003
27.00000 1.00000 0.08008
28.00000 1.00000 0.07994
29.00000 1.00000 0.08011
30.00000 1.00000 0.07980
31.00000 1.00000 0.07988
32.00000 1.00000 0.08019
33.00000 1.00000 0.07969
34.00000 1.00000 0.07974
35.00000 1.00000 0.07981
36.00000 1.00000 0.08015
37.00000 1.00000 0.08007
38.00000 1.00000 0.07999
39.00000 1.00000 0.07993
0.00000 2.00000 0.07993
1.00000 2.00000 0.08008
2.00000 2.00000 0.07980
3.00000 2.00000 0.08032
4.00000 2.00000 0.07998
5.00000 2.00000 0.08011
6.00000 2.00000 0.08024
7.00000 2.00000 0.07980
8.00000 2.00000 0.07984
9.00000 2.00000 0.07981
10.00000 2.00000 0.07990
11.00000 2.00000 0.08010
12.00000 2.00000 0.07999
13.00000 2.00000 0.08013
14.00000 2.00000 0.07993
15.00000 2.00000 0.08008
16.00000 2.00000 0.08007
17.00000 2.00000 0.08000
18.00000 2.00000 0.08015
19.00000 2.00000 0.07964
20.00000 2.00000 0.08003
21.00000 2.00000 0.07966
22.00000 2.00000 0.07999
23.00000 2.00000 0.08027
24.00000 2.00000 0.08019
25.00000 2.00000 0.07996
26.00000 2.00000 0.08018
27.00000 2.00000 0.08003
28.00000 2.00000 0.08008
29.00000 2.00000 0.07994
30.00000 2.00000 0.08011
31.00000 2.00000 0.07980
32.00000 2.00000 0.07988
33.00000 2.00000 0.08019
34.00000 2.00000 0.07969
35.00000 2.00000 0.07974
36.00000 2.00000 0.07981
37.00000 2.00000 0.08015
38.00000 2.00000 0.08007
39.00000 2.00000 0.07999
0.00000 3.00000 0.07900
1.00000 3.00000 0.07895
2.00000 3.00000 0.07910
3.00000 3.00000 0.07881
4.00000 3.00000 0.07932
5.00000 3.00000 0.07897
6.00000 3.00000 0.07915
7.00000 3.00000 0.07923
8.00000 3.00000 0.07883
9.00000 3.00000 0.07887
10.00000 3.00000 0.07882
11.00000 3.00000 0.07891
12.00000 3.00000 0.07910
13.00000 3.00000 0.07905
14.00000 3.00000 0.07912
15.00000 3.00000 0.07898
16.00000 3.00000 0.07911
17.00000 3.00000 0.07908
18.00000 3.00000 0.07901
19.00000 3.00000 0.07919
20.00000 3.00000 0.07867
21.00000 3.00000 0.07907
22.00000 3.00000 0.07870
23.00000 3.00000 0.07898
24.00000 3.00000 0.07931
25.00000 3.00000 0.07916
26.00000 3.00000 0.07898
27.00000 3.00000 0.07918
28.00000 3.00000 0.07904
29.00000 3.00000 0.07908
30.00000 3.00000 0.07897
31.00000 3.00000 0.07913
32.00000 3.00000 0.07886
33.00000 3.00000 0.07888
34.00000 3.00000 0.07924
35.00000 3.00000 0.07870
36.00000 3.00000 0.07878
37.00000 3.00000 0.07881
38.00000 3.00000 0.07917
39.00000 3.00000 0.07905
0.00000 4.00000 0.06113
1.00000 4.00000 0.06115
2.00000 4.00000 0.06095
3.00000 4.00000 0.06135
4.00000 4.00000 0.06104
5.00000 4.00000 0.06131
6.00000 4.00000 0.06114
7.00000 4.00000 0.06130
8.00000 4.00000 0.06138
9.00000 4.00000 0.06097
10.00000 4.00000 0.06104
11.00000 4.00000 0.06098
12.00000 4.00000 0.06112
13.00000 4.00000 0.06121
14.00000 4.00000 0.06111
15.00000 4.00000 0.06113
16.00000 4.00000 0.06108
17.00000 4.00000 0.06107
18.00000 4.00000 0.06126
19.00000 4.00000 0.06116
20.00000 4.00000 0.06128
21.00000 4.00000 0.06083
22.00000 4.00000 0.06102
23.00000 4.00000 0.06081
24.00000 4.00000 0.06122
25.00000 4.00000 0.06118
26.00000 4.00000 0.06125
27.00000 4.00000 0.06120
28.00000 4.00000 0.06114
29.00000 4.00000 0.06106
30.00000 4.00000 0.06123
31.00000 4.00000 0.06119
32.00000 4.00000 0.06116
33.00000 4.00000 0.06097
34.00000 4.00000 0.06106
35.00000 4.00000 0.06139
36.00000 4.00000 0.06079
37.00000 4.00000 0.06095
38.00000 4.00000 0.06089
39.00000 4.00000 0.06123
0.00000 5.00000 0.05620
1.00000 5.00000 0.05600
2.00000 5.00000 0.05595
3.00000 5.00000 0.05581
4.00000 5.00000 0.05624
5.00000 5.00000 0.05598
6.00000 5.00000 0.05618
7.00000 5.00000 0.05608
8.00000 5.00000 0.05625
9.00000 5.00000 0.05625
10.00000 5.00000 0.05582
11.00000 5.00000 0.05586
12.00000 5.00000 0.05580
13.00000 5.00000 0.05595
14.00000 5.00000 0.05609
15.00000 5.00000 0.05598
16.00000 5.00000 0.05597
17.00000 5.00000 0.05593
18.00000 5.00000 0.05597
19.00000 5.00000 0.05617
20.00000 5.00000 0.05599
21.00000 5.00000 0.05608
22.00000 5.00000 0.05570
23.00000 5.00000 0.05597
24.00000 5.00000 0.05566
25.00000 5.00000 0.05611
26.00000 5.00000 0.05600
27.00000 5.00000 0.05603
28.00000 5.00000 0.05608
29.00000 5.00000 0.05607
30.00000 5.00000 0.05593
31.00000 5.00000 0.05607
32.00000 5.00000 0.05607
33.00000 5.00000 0.05605
34.00000 5.00000 0.05587
35.00000 5.00000 0.05598
36.00000 5.00000 0.05628
37.00000 5.00000 0.05571
38.00000 5.00000 0.05573
39.00000 5.00000 0.05584
0.00000 6.00000 0.05128
1.00000 6.00000 0.05180
2.00000 6.00000 0.05146
3.00000 6.00000 0.05136
4.00000 6.00000 0.05137
5.00000 6.00000 0.05175
6.00000 6.00000 0.05150
7.00000 6.00000 0.05171
8.00000 6.00000 0.05161
9.00000 6.00000 0.05173
10.00000 6.00000 0.05167
11.00000 6.00000 0.05137
12.00000 6.00000 0.05137
13.00000 6.00000 0.05125
14.00000 6.00000 0.05143
15.00000 6.00000 0.05158
16.00000 6.00000 0.05156
17.00000 6.00000 0.05147
18.00000 6.00000 0.05148
19.00000 6.00000 0.05143
20.00000 6.00000 0.05171
21.00000 6.00000 0.05150
22.00000 6.00000 0.05163
23.00000 6.00000 0.05116
24.00000 6.00000 0.05148
25.00000 6.00000 0.05123
26.00000 6.00000 0.05161
27.00000 6.00000 0.05149
28.00000 6.00000 0.05151
29.00000 6.00000 0.05160
30.00000 6.00000 0.05161
31.00000 6.00000 0.05141
32.00000 6.00000 0.05151
33.00000 6.00000 0.05157
34.00000 6.00000 0.05160
35.00000 6.00000 0.05137
36.00000 6.00000 0.05147
37.00000 6.00000 0.05165
38.00000 6.00000 0.05130
39.00000 6.00000 0.05130
0.00000 7.00000 0.04724
1.00000 7.00000 0.04722
2.00000 7.00000 0.04765
3.00000 7.00000 0.04736
4.00000 7.00000 0.04721
5.00000 7.00000 0.04723
6.00000 7.00000 0.04766
7.00000 7.00000 0.04734
8.00000 7.00000 0.04758
9.00000 7.00000 0.04748
10.00000 7.00000 0.04753
11.00000 7.00000 0.04756
12.00000 7.00000 0.04727
13.00000 7.00000 0.04725
14.00000 7.00000 0.04715
15.00000 7.00000 0.04736
16.00000 7.00000 0.04747
17.00000 7.00000 0.04753
18.00000 7.00000 0.04735
19.00000 7.00000 0.04738
20.00000 7.00000 0.04730
21.00000 7.00000 0.04759
22.00000 7.00000 0.04736
23.00000 7.00000 0.04760
24.00000 7.00000 0.04706
25.00000 7.00000 0.04740
26.00000 7.00000 0.04706
27.00000 7.00000 0.04748
28.00000 7.00000 0.04734
29.00000 7.00000 0.04738
30.00000 7.00000 0.04748
31.00000 7.00000 0.04752
32.00000 7.00000 0.04733
33.00000 7.00000 0.04742
34.00000 7.00000 0.04739
35.00000 7.00000 0.04747
36.00000 7.00000 0.04731
37.00000 7.00000 0.04733
38.00000 7.00000 0.04753
39.00000 7.00000 0.04719
0.00000 8.00000 0.04343
1.00000 8.00000 0.04350
2.00000 8.00000 0.04347
3.00000 8.00000 0.04384
4.00000 8.00000 0.04355
5.00000 8.00000 0.04346
6.00000 8.00000 0.04349
7.00000 8.00000 0.04380
8.00000 8.00000 0.04353
9.00000 8.00000 0.04372
10.00000 8.00000 0.04360
11.00000 8.00000 0.04380
12.00000 8.00000 0.04371
13.00000 8.00000 0.04353
14.00000 8.00000 0.04346
15.00000 8.00000 0.04340
16.00000 8.00000 0.04363
17.00000 8.00000 0.04367
18.00000 8.00000 0.04374
19.00000 8.00000 0.04362
20.00000 8.00000 0.04361
21.00000 8.00000 0.04350
22.00000 8.00000 0.04379
23.00000 8.00000 0.04358
24.00000 8.00000 0.04385
25.00000 8.00000 0.04324
26.00000 8.00000 0.04357
27.00000 8.00000 0.04322
28.00000 8.00000 0.04369
29.00000 8.00000 0.04353
30.00000 8.00000 0.04358
31.00000 8.00000 0.04371
32.00000 8.00000 0.04369
33.00000 8.00000 0.04356
34.00000 8.00000 0.04361
35.00000 8.00000 0.04363
36.00000 8.00000 0.04369
37.00000 8.00000 0.04345
38.00000 8.00000 0.04352
39.00000 8.00000 0.04369
0.00000 9.00000 0.04014
1.00000 9.00000 0.03995
2.00000 9.00000 0.04002
3.00000 9.00000 0.04001
4.00000 9.00000 0.04032
5.00000 9.00000 0.04006
6.00000 9.00000 0.03994
7.00000 9.00000 0.04009
8.00000 9.00000 0.04026
9.00000 9.00000 0.04007
10.00000 9.00000 0.04025
11.00000 9.00000 0.04009
12.00000 9.00000 0.04024
13.00000 9.00000 0.04024
14.00000 9.00000 0.04002
15.00000 9.00000 0.03994
16.00000 9.00000 0.03988
17.00000 9.00000 0.04017
18.00000 9.00000 0.04019
19.00000 9.00000 0.04027
20.00000 9.00000 0.04013
21.00000 9.00000 0.04010
22.00000 9.00000 0.03993
23.00000 9.00000 0.04029
24.00000 9.00000 0.04003
25.00000 9.00000 0.04033
26.00000 9.00000 0.03980
27.00000 9.00000 0.04010
28.00000 9.00000 0.03984
29.00000 9.00000 0.04018
30.00000 9.00000 0.04005
31.00000 9.00000 0.04013
32.00000 9.00000 0.04018
33.00000 9.00000 0.04021
34.00000 9.00000 0.04012
35.00000 9.00000 0.04012
36.00000 9.00000 0.04013
37.00000 9.00000 0.04027
38.00000 9.00000 0.03998
39.00000 9.00000 0.04004
0.00000 10.00000 0.03681
1.00000 10.00000 0.03691
2.00000 10.00000 0.03675
3.00000 10.00000 0.03681
4.00000 10.00000 0.03680
5.00000 10.00000 0.03699
6.00000 10.00000 0.03682
7.00000 10.00000 0.03674
8.00000 10.00000 0.03688
9.00000 10.00000 0.03707
10.00000 10.00000 0.03681
11.00000 10.00000 0.03705
12.00000 10.00000 0.03695
13.00000 10.00000 0.03696
14.00000 10.00000 0.03703
15.00000 10.00000 0.03684
16.00000 10.00000 0.03669
17.00000 10.00000 0.03670
18.00000 10.00000 0.03699
19.00000 10.00000 0.03699
20.00000 10.00000 0.03710
21.00000 10.00000 0.03692
22.00000 10.00000 0.03694
23.00000 10.00000 0.03675
24.00000 10.00000 0.03704
25.00000 10.00000 0.03682
26.00000 10.00000 0.03711
27.00000 10.00000 0.03658
28.00000 10.00000 0.03694
29.00000 10.00000 0.03670
30.00000 10.00000 0.03697
31.00000 10.00000 0.03678
32.00000 10.00000 0.03691
33.00000 10.00000 0.03706
34.00000 10.00000 0.03700
35.00000 10.00000 0.03689
36.00000 10.00000 0.03688
37.00000 10.00000 0.03695
38.00000 10.00000 0.03703
39.00000 10.00000 0.03671
0.00000 11.00000 0.03381
1.00000 11.00000 0.03383
2.00000 11.00000 0.03392
3.00000 11.00000 0.03382
4.00000 11.00000 0.03384
5.00000 11.00000 0.03382
6.00000 11.00000 0.03404
7.00000 11.00000 0.03392
8.00000 11.00000 0.03382
9.00000 11.00000 0.03397
10.00000 11.00000 0.03412
11.00000 11.00000 0.03389
12.00000 11.00000 0.03409
13.00000 11.00000 0.03406
14.00000 11.00000 0.03401
15.00000 11.00000 0.03400
16.00000 11.00000 0.03391
17.00000 11.00000 0.03380
18.00000 11.00000 0.03381
19.00000 11.00000 0.03404
20.00000 11.00000 0.03406
21.00000 11.00000 0.03412
22.00000 11.00000 0.03403
23.00000 11.00000 0.03401
24.00000 11.00000 0.03384
25.00000 11.00000 0.03408
26.00000 11.00000 0.03382
27.00000 11.00000 0.03416
28.00000 11.00000 0.03367
29.00000 11.00000 0.03394
30.00000 11.00000 0.03379
31.00000 11.00000 0.03402
32.00000 11.00000 0.03382
33.00000 11.00000 0.03396
34.00000 11.00000 0.03412
35.00000 11.00000 0.03400
36.00000 11.00000 0.03395
37.00000 11.00000 0.03390
38.00000 11.00000 0.03398
39.00000 11.00000 0.03410
0.00000 12.00000 0.03136
1.00000 12.00000 0.03112
2.00000 12.00000 0.03113
3.00000 12.00000 0.03117
4.00000 12.00000 0.03112
5.00000 12.00000 0.03116
6.00000 12.00000 0.03113
7.00000 12.00000 0.03130
8.00000 12.00000 0.03118
9.00000 12.00000 0.03117
10.00000 12.00000 0.03121
11.00000 12.00000 0.03140
12.00000 12.00000 0.03118
13.00000 12.00000 0.03134
14.00000 12.00000 0.03130
15.00000 12.00000 0.03132
16.00000 12.00000 0.03129
17.00000 12.00000 0.03118
18.00000 12.00000 0.03113
19.00000 12.00000 0.03109
20.00000 12.00000 0.03136
21.00000 12.00000 0.03132
22.00000 12.00000 0.03138
23.00000 12.00000 0.03126
24.00000 12.00000 0.03132
25.00000 12.00000 0.03118
26.00000 12.00000 0.03140
27.00000 12.00000 0.03115
28.00000 12.00000 0.03140
29.00000 12.00000 0.03098
30.00000 12.00000 0.03121
31.00000 12.00000 0.03113
32.00000 12.00000 0.03133
33.00000 12.00000 0.03108
34.00000 12.00000 0.03128
35.00000 12.00000 0.03139
36.00000 12.00000 0.03127
37.00000 12.00000 0.03121
38.00000 12.00000 0.03124
39.00000 12.00000 0.03127
0.00000 13.00000 0.02873
1.00000 13.00000 0.02888
2.00000 13.00000 0.02860
3.00000 13.00000 0.02865
4.00000 13.00000 0.02871
5.00000 13.00000 0.02864
6.00000 13.00000 0.02865
7.00000 13.00000 0.02868
8.00000 13.00000 0.02880
9.00000 13.00000 0.02868
10.00000 13.00000 0.02867
11.00000 13.00000 0.02868
12.00000 13.00000 0.02882
13.00000 13.00000 0.02867
14.00000 13.00000 0.02885
15.00000 13.00000 0.02882
16.00000 13.00000 0.02883
17.00000 13.00000 0.02877
18.00000 13.00000 0.02870
19.00000 13.00000 0.02859
20.00000 13.00000 0.02861
21.00000 13.00000 0.02886
22.00000 13.00000 0.02879
23.00000 13.00000 0.02889
24.00000 13.00000 0.02873
25.00000 13.00000 0.02886
26.00000 13.00000 0.02870
27.00000 13.00000 0.02886
28.00000 13.00000 0.02868
29.00000 13.00000 0.02892
30.00000 13.00000 0.02846
31.00000 13.00000 0.02873
32.00000 13.00000 0.02865
33.00000 13.00000 0.02883
34.00000 13.00000 0.02862
35.00000 13.00000 0.02878
36.00000 13.00000 0.02888
37.00000 13.00000 0.02873
38.00000 13.00000 0.02872
39.00000 13.00000 0.02873
0.00000 14.00000 0.02641
1.00000 14.00000 0.02643
2.00000 14.00000 0.02652
3.00000 14.00000 0.02632
4.00000 14.00000 0.02635
5.00000 14.00000 0.02641
6.00000 14.00000 0.02637
7.00000 14.00000 0.02637
8.00000 14.00000 0.02634
9.00000 14.00000 0.02648
10.00000 14.00000 0.02639
11.00000 14.00000 0.02636
12.00000 14.00000 0.02641
13.00000 14.00000 0.02655
14.00000 14.00000 0.02635
15.00000 14.00000 0.02653
16.00000 14.00000 0.02649
17.00000 14.00000 0.02653
18.00000 14.00000 0.02651
19.00000 14.00000 0.02639
20.00000 14.00000 0.02633
21.00000 14.00000 0.02635
22.00000 14.00000 0.02651
23.00000 14.00000 0.02649
24.00000 14.00000 0.02654
25.00000 14.00000 0.02643
26.00000 14.00000 0.02652
27.00000 14.00000 0.02638
28.00000 14.00000 0.02657
29.00000 14.00000 0.02636
30.00000 14.00000 0.02661
31.00000 14.00000 0.02614
32.00000 14.00000 0.02643
33.00000 14.00000 0.02646
34.00000 14.00000 0.02653
35.00000 14.00000 0.02636
36.00000 14.00000 0.02645
37.00000 14.00000 0.02659
38.00000 14.00000 0.02642
39.00000 14.00000 0.02644
0.00000 15.00000 0.02435
1.00000 15.00000 0.02429
2.00000 15.00000 0.02431
3.00000 15.00000 0.02434
4.00000 15.00000 0.02422
5.00000 15.00000 0.02425
6.00000 15.00000 0.02427
7.00000 15.00000 0.02427
8.00000 15.00000 0.02427
9.00000 15.00000 0.02422
10.00000 15.00000 0.02435
11.00000 15.00000 0.02425
12.00000 15.00000 0.02422
13.00000 15.00000 0.02426
14.00000 15.00000 0.02445
15.00000 15.00000 0.02423
16.00000 15.00000 0.02441
17.00000 15.00000 0.02435
18.00000 15.00000 0.02440
19.00000 15.00000 0.02438
20.00000 15.00000 0.02430
21.00000 15.00000 0.02426
22.00000 15.00000 0.02421
23.00000 15.00000 0.02441
24.00000 15.00000 0.02441
25.00000 15.00000 0.02436
26.00000 15.00000 0.02433
27.00000 15.00000 0.02436
28.00000 15.00000 0.02429
29.00000 15.00000 0.02446
30.00000 15.00000 0.02424
31.00000 15.00000 0.02445
32.00000 15.00000 0.02402
33.00000 15.00000 0.02431
34.00000 15.00000 0.02437
35.00000 15.00000 0.02442
36.00000 15.00000 0.02434
37.00000 15.00000 0.02438
38.00000 15.00000 0.02444
39.00000 15.00000 0.02433
0.00000 16.00000 0.02238
1.00000 16.00000 0.02240
2.00000 16.00000 0.02235
3.00000 16.00000 0.02237
4.00000 16.00000 0.02235
5.00000 16.00000 0.02229
6.00000 16.00000 0.02235
7.00000 16.00000 0.02233
8.00000 16.00000 0.02236
9.00000 16.00000 0.02232
10.00000 16.00000 0.02230
11.00000 16.00000 0.02241
12.00000 16.00000 0.02229
13.00000 16.00000 0.02226
14.00000 16.00000 0.02232
15.00000 16.00000 0.02249
16.00000 16.00000 0.02225
17.00000 16.00000 0.02244
18.00000 16.00000 0.02244
19.00000 16.00000 0.02242
20.00000 16.00000 0.02241
21.00000 16.00000 0.02235
22.00000 16.00000 0.02232
23.00000 16.00000 0.02226
24.00000 16.00000 0.02246
25.00000 16.00000 0.02248
26.00000 16.00000 0.02243
27.00000 16.00000 0.02238
28.00000 16.00000 0.02238
29.00000 16.00000 0.02234
30.00000 16.00000 0.02250
31.00000 16.00000 0.02227
32.00000 16.00000 0.02250
33.00000 16.00000 0.02208
34.00000 16.00000 0.02235
35.00000 16.00000 0.02241
36.00000 16.00000 0.02245
37.00000 16.00000 0.02243
38.00000 16.00000 0.02242
39.00000 16.00000 0.02250
0.00000 17.00000 0.02070
1.00000 17.00000 0.02062
2.00000 17.00000 0.02058
3.00000 17.00000 0.02058
4.00000 17.00000 0.02058
5.00000 17.00000 0.02053
6.00000 17.00000 0.02053
7.00000 17.00000 0.02059
8.00000 17.00000 0.02055
9.00000 17.00000 0.02054
10.00000 17.00000 0.02052
11.00000 17.00000 0.02051
12.00000 17.00000 0.02063
13.00000 17.00000 0.02051
14.00000 17.00000 0.02047
15.00000 17.00000 0.02053
16.00000 17.00000 0.02069
17.00000 17.00000 0.02046
18.00000 17.00000 0.02069
19.00000 17.00000 0.02060
20.00000 17.00000 0.02062
21.00000 17.00000 0.02057
22.00000 17.00000 0.02056
23.00000 17.00000 0.02046
24.00000 17.00000 0.02054
25.00000 17.00000 0.02066
26.00000 17.00000 0.02071
27.00000 17.00000 0.02066
28.00000 17.00000 0.02058
29.00000 17.00000 0.02055
30.00000 17.00000 0.02062
31.00000 17.00000 0.02066
32.00000 17.00000 0.02050
33.00000 17.00000 0.02072
34.00000 17.00000 0.02031
35.00000 17.00000 0.02056
36.00000 17.00000 0.02056
37.00000 17.00000 0.02061
38.00000 17.00000 0.02071
39.00000 17.00000 0.02064
0.00000 18.00000 0.01900
1.00000 18.00000 0.01904
2.00000 18.00000 0.01897
3.00000 18.00000 0.01891
4.00000 18.00000 0.01894
5.00000 18.00000 0.01890
6.00000 18.00000 0.01891
7.00000 18.00000 0.01890
8.00000 18.00000 0.01894
9.00000 18.00000 0.01897
10.00000 18.00000 0.01886
11.00000 18.00000 0.01890
12.00000 18.00000 0.01886
13.00000 18.00000 0.01900
14.00000 18.00000 0.01885
15.00000 18.00000 0.01882
16.00000 18.00000 0.01885
17.00000 18.00000 0.01906
18.00000 18.00000 0.01879
19.00000 18.00000 0.01902
20.00000 18.00000 0.01896
21.00000 18.00000 0.01897
22.00000 18.00000 0.01897
23.00000 18.00000 0.01887
24.00000 18.00000 0.01878
25.00000 18.00000 0.01889
26.00000 18.00000 0.01903
27.00000 18.00000 0.01906
28.00000 18.00000 0.01902
29.00000 18.00000 0.01895
30.00000 18.00000 0.01896
31.00000 18.00000 0.01889
32.00000 18.00000 0.01898
33.00000 18.00000 0.01886
34.00000 18.00000 0.01910
35.00000 18.00000 0.01868
36.00000 18.00000 0.01888
37.00000 18.00000 0.01893
38.00000 18.00000 0.01898
39.00000 18.00000 0.01906
0.00000 19.00000 0.01753
1.00000 19.00000 0.01746
2.00000 19.00000 0.01752
3.00000 19.00000 0.01746
4.00000 19.00000 0.01740
5.00000 19.00000 0.01742
6.00000 19.00000 0.01738
7.00000 19.00000 0.01741
8.00000 19.00000 0.01738
9.00000 19.00000 0.01743
10.00000 19.00000 0.01748
11.00000 19.00000 0.01737
12.00000 19.00000 0.01739
13.00000 19.00000 0.01733
14.00000 19.00000 0.01748
15.00000 19.00000 0.01731
16.00000 19.00000 0.01730
17.00000 19.00000 0.01732
18.00000 19.00000 0.01751
19.00000 19.00000 0.01729
20.00000 19.00000 0.01754
21.00000 19.00000 0.01743
22.00000 19.00000 0.01744
23.00000 19.00000 0.01743
24.00000 19.00000 0.01736
25.00000 19.00000 0.01731
26.00000 19.00000 0.01739
27.00000 19.00000 0.01753
28.00000 19.00000 0.01757
29.00000 19.00000 0.01750
30.00000 19.00000 0.01745
31.00000 19.00000 0.01746
32.00000 19.00000 0.01741
33.00000 19.00000 0.01747
34.00000 19.00000 0.01737
35.00000 19.00000 0.01759
36.00000 19.00000 0.01717
37.00000 19.00000 0.01737
38.00000 19.00000 0.01740
39.00000 19.00000 0.01748
0.00000 20.00000 0.01607
1.00000 20.00000 0.01613
2.00000 20.00000 0.01607
3.00000 20.00000 0.01613
4.00000 20.00000 0.01606
5.00000 20.00000 0.01602
6.00000 20.00000 0.01600
7.00000 20.00000 0.01597
8.00000 20.00000 0.01602
9.00000 20.00000 0.01601
10.00000 20.00000 0.01604
11.00000 20.00000 0.01610
12.00000 20.00000 0.01596
13.00000 20.00000 0.01603
14.00000 20.00000 0.01597
15.00000 20.00000 0.01610
16.00000 20.00000 0.01596
17.00000 20.00000 0.01588
18.00000 20.00000 0.01600
19.00000 20.00000 0.01612
20.00000 20.00000 0.01590
21.00000 20.00000 0.01617
22.00000 20.00000 0.01602
23.00000 20.00000 0.01600
24.00000 20.00000 0.01604
25.00000 20.00000 0.01595
26.00000 20.00000 0.01591
27.00000 20.00000 0.01603
28.00000 20.00000 0.01612
29.00000 20.00000 0.01617
30.00000 20.00000 0.01609
31.00000 20.00000 0.01612
32.00000 20.00000 0.01604
33.00000 20.00000 0.01602
34.00000 20.00000 0.01606
35.00000 20.00000 0.01595
36.00000 20.00000 0.01623
37.00000 20.00000 0.01581
38.00000 20.00000 0.01600
39.00000 20.00000 0.01602
0.00000 21.00000 0.01477
1.00000 21.00000 0.01478
2.00000 21.00000 0.01484
3.00000 21.00000 0.01478
4.00000 21.00000 0.01484
5.00000 21.00000 0.01477
6.00000 21.00000 0.01470
7.00000 21.00000 0.01473
8.00000 21.00000 0.01470
9.00000 21.00000 0.01475
10.00000 21.00000 0.01471
11.00000 21.00000 0.01470
12.00000 21.00000 0.01482
13.00000 21.00000 0.01467
14.00000 21.00000 0.01473
15.00000 21.00000 0.01470
16.00000 21.00000 0.01483
17.00000 21.00000 0.01466
18.00000 21.00000 0.01458
19.00000 21.00000 0.01469
20.00000 21.00000 0.01484
21.00000 21.00000 0.01460
22.00000 21.00000 0.01489
23.00000 21.00000 0.01473
24.00000 21.00000 0.01471
25.00000 21.00000 0.01476
26.00000 21.00000 0.01463
27.00000 21.00000 0.01461
28.00000 21.00000 0.01472
29.00000 21.00000 0.01481
30.00000 21.00000 0.01487
31.00000 21.00000 0.01480
32.00000 21.00000 0.01482
33.00000 21.00000 0.01478
34.00000 21.00000 0.01474
35.00000 21.00000 0.01480
36.00000 21.00000 0.01463
37.00000 21.00000 0.01495
38.00000 21.00000 0.01458
39.00000 21.00000 0.01472
0.00000 22.00000 0.01350
1.00000 22.00000 0.01360
2.00000 22.00000 0.01357
3.00000 22.00000 0.01364
4.00000 22.00000 0.01358
5.00000 22.00000 0.01364
6.00000 22.00000 0.01359
7.00000 22.00000 0.01352
8.00000 22.00000 0.01354
9.00000 22.00000 0.01352
10.00000 22.00000 0.01357
11.00000 22.00000 0.01359
12.00000 22.00000 0.01352
13.00000 22.00000 0.01362
14.00000 22.00000 0.01347
15.00000 22.00000 0.01352
16.00000 22.00000 0.01354
17.00000 22.00000 0.01365
18.00000 22.00000 0.01347
19.00000 22.00000 0.01340
20.00000 22.00000 0.01356
21.00000 22.00000 0.01363
22.00000 22.00000 0.01347
23.00000 22.00000 0.01370
24.00000 22.00000 0.01355
25.00000 22.00000 0.01349
26.00000 22.00000 0.01358
27.00000 22.00000 0.01346
28.00000 22.00000 0.01350
29.00000 22.00000 0.01352
30.00000 22.00000 0.01366
31.00000 22.00000 0.01367
32.00000 22.00000 0.01362
33.00000 22.00000 0.01361
34.00000 22.00000 0.01359
35.00000 22.00000 0.01359
36.00000 22.00000 0.01363
37.00000 22.00000 0.01344
38.00000 22.00000 0.01372
39.00000 22.00000 0.01338
0.00000 23.00000 0.01232
1.00000 23.00000 0.01245
2.00000 23.00000 0.01255
3.00000 23.00000 0.01248
4.00000 23.00000 0.01254
5.00000 23.00000 0.01248
6.00000 23.00000 0.01256
7.00000 23.00000 0.01250
8.00000 23.00000 0.01247
9.00000 23.00000 0.01245
10.00000 23.00000 0.01246
11.00000 23.00000 0.01248
12.00000 23.00000 0.01249
13.00000 23.00000 0.01241
14.00000 23.00000 0.01254
15.00000 23.00000 0.01237
16.00000 23.00000 0.01244
17.00000 23.00000 0.01244
18.00000 23.00000 0.01255
19.00000 23.00000 0.01239
20.00000 23.00000 0.01232
21.00000 23.00000 0.01246
22.00000 23.00000 0.01255
23.00000 23.00000 0.01233
24.00000 23.00000 0.01258
25.00000 23.00000 0.01247
26.00000 23.00000 0.01245
27.00000 23.00000 0.01251
28.00000 23.00000 0.01242
29.00000 23.00000 0.01241
30.00000 23.00000 0.01241
31.00000 23.00000 0.01255
32.00000 23.00000 0.01258
33.00000 23.00000 0.01253
34.00000 23.00000 0.01255
35.00000 23.00000 0.01253
36.00000 23.00000 0.01252
37.00000 23.00000 0.01257
38.00000 23.00000 0.01237
39.00000 23.00000 0.01262
0.00000 24.00000 0.01160
1.00000 24.00000 0.01130
2.00000 24.00000 0.01147
3.00000 24.00000 0.01158
4.00000 24.00000 0.01145
5.00000 24.00000 0.01151
6.00000 24.00000 0.01152
7.00000 24.00000 0.01156
8.00000 24.00000 0.01148
9.00000 24.00000 0.01145
10.00000 24.00000 0.01145
11.00000 24.00000 0.01146
12.00000 24.00000 0.01150
13.00000 24.00000 0.01149
14.00000 24.00000 0.01142
15.00000 24.00000 0.01156
16.00000 24.00000 0.01138
17.00000 24.00000 0.01144
18.00000 24.00000 0.01145
19.00000 24.00000 0.01154
20.00000 24.00000 0.01141
21.00000 24.00000 0.01136
22.00000 24.00000 0.01143
23.00000 24.00000 0.01155
24.00000 24.00000 0.01135
25.00000 24.00000 0.01158
26.00000 24.00000 0.01147
27.00000 24.00000 0.01144
28.00000 24.00000 0.01151
29.00000 24.00000 0.01142
30.00000 24.00000 0.01141
31.00000 24.00000 0.01144
32.00000 24.00000 0.01154
33.00000 24.00000 0.01160
34.00000 24.00000 0.01153
35.00000 24.00000 0.01157
36.00000 24.00000 0.01152
37.00000 24.00000 0.01149
38.00000 24.00000 0.01156
39.00000 24.00000 0.01136
0.00000 25.00000 0.01048
1.00000 25.00000 0.01066
2.00000 25.00000 0.01040
3.00000 25.00000 0.01057
4.00000 25.00000 0.01062
5.00000 25.00000 0.01052
6.00000 25.00000 0.01060
7.00000 25.00000 0.01057
8.00000 25.00000 0.01066
9.00000 25.00000 0.01057
10.00000 25.00000 0.01050
11.00000 25.00000 0.01053
12.00000 25.00000 0.01054
13.00000 25.00000 0.01060
14.00000 25.00000 0.01057
15.00000 25.00000 0.01050
16.00000 25.00000 0.01063
17.00000 25.00000 0.01050
18.00000 25.00000 0.01050
19.00000 25.00000 0.01052
20.00000 25.00000 0.01064
21.00000 25.00000 0.01050
22.00000 25.00000 0.01043
23.00000 25.00000 0.01051
24.00000 25.00000 0.01064
25.00000 25.00000 0.01044
26.00000 25.00000 0.01066
27.00000 25.00000 0.01055
28.00000 25.00000 0.01056
29.00000 25.00000 0.01059
30.00000 25.00000 0.01051
31.00000 25.00000 0.01049
32.00000 25.00000 0.01046
33.00000 25.00000 0.01059
34.00000 25.00000 0.01069
35.00000 25.00000 0.01060
36.00000 25.00000 0.01061
37.00000 25.00000 0.01059
38.00000 25.00000 0.01059
39.00000 25.00000 0.01065
0.00000 26.00000 0.00982
1.00000 26.00000 0.00965
2.00000 26.00000 0.00982
3.00000 26.00000 0.00956
4.00000 26.00000 0.00972
5.00000 26.00000 0.00976
6.00000 26.00000 0.00971
7.00000 26.00000 0.00978
8.00000 26.00000 0.00971
9.00000 26.00000 0.00977
10.00000 26.00000 0.00974
11.00000 26.00000 0.00965
12.00000 26.00000 0.00966
13.00000 26.00000 0.00972
14.00000 26.00000 0.00974
15.00000 26.00000 0.00978
16.00000 26.00000 0.00965
17.00000 26.00000 0.00977
18.00000 26.00000 0.00966
19.00000 26.00000 0.00968
20.00000 26.00000 0.00969
21.00000 26.00000 0.00978
22.00000 26.00000 0.00962
23.00000 26.00000 0.00963
24.00000 26.00000 0.00967
25.00000 26.00000 0.00977
26.00000 26.00000 0.00962
27.00000 26.00000 0.00980
28.00000 26.00000 0.00969
29.00000 26.00000 0.00970
30.00000 26.00000 0.00972
31.00000 26.00000 0.00969
32.00000 26.00000 0.00966
33.00000 26.00000 0.00963
34.00000 26.00000 0.00976
35.00000 26.00000 0.00986
36.00000 26.00000 0.00976
37.00000 26.00000 0.00976
38.00000 26.00000 0.00976
39.00000 26.00000 0.00980
0.00000 27.00000 0.00900
1.00000 27.00000 0.00903
2.00000 27.00000 0.00887
3.00000 27.00000 0.00907
4.00000 27.00000 0.00880
5.00000 27.00000 0.00895
6.00000 27.00000 0.00899
7.00000 27.00000 0.00893
8.00000 27.00000 0.00899
9.00000 27.00000 0.00898
10.00000 27.00000 0.00904
11.00000 27.00000 0.00897
12.00000 27.00000 0.00891
13.00000 27.00000 0.00888
14.00000 27.00000 0.00894
15.00000 27.00000 0.00894
16.00000 27.00000 0.00902
17.00000 27.00000 0.00887
18.00000 27.00000 0.00897
19.00000 27.00000 0.00888
20.00000 27.00000 0.00890
21.00000 27.00000 0.00893
22.00000 27.00000 0.00903
23.00000 27.00000 0.00883
24.00000 27.00000 0.00886
25.00000 27.00000 0.00890
26.00000 27.00000 0.00896
27.00000 27.00000 0.00882
28.00000 27.00000 0.00899
29.00000 27.00000 0.00890
30.00000 27.00000 0.00891
31.00000 27.00000 0.00897
32.00000 27.00000 0.00891
33.00000 27.00000 0.00890
34.00000 27.00000 0.00885
35.00000 27.00000 0.00899
36.00000 27.00000 0.00904
37.00000 27.00000 0.00898
38.00000 27.00000 0.00897
39.00000 27.00000 0.00900
0.00000 28.00000 0.00825
1.00000 28.00000 0.00828
2.00000 28.00000 0.00830
3.00000 28.00000 0.00818
4.00000 28.00000 0.00835
5.00000 28.00000 0.00809
6.00000 28.00000 0.00821
7.00000 28.00000 0.00828
8.00000 28.00000 0.00821
9.00000 28.00000 0.00829
10.00000 28.00000 0.00827
11.00000 28.00000 0.00832
12.00000 28.00000 0.00826
13.00000 28.00000 0.00819
14.00000 28.00000 0.00817
15.00000 28.00000 0.00823
16.00000 28.00000 0.00822
17.00000 28.00000 0.00829
18.00000 28.00000 0.00816
19.00000 28.00000 0.00825
20.00000 28.00000 0.00817
21.00000 28.00000 0.00819
22.00000 28.00000 0.00820
23.00000 28.00000 0.00829
24.00000 28.00000 0.00812
25.00000 28.00000 0.00818
26.00000 28.00000 0.00818
27.00000 28.00000 0.00825
28.00000 28.00000 0.00812
29.00000 28.00000 0.00824
30.00000 28.00000 0.00817
31.00000 28.00000 0.00823
32.00000 28.00000 0.00830
33.00000 28.00000 0.00822
34.00000 28.00000 0.00816
35.00000 28.00000 0.00816
36.00000 28.00000 0.00828
37.00000 28.00000 0.00833
38.00000 28.00000 0.00827
39.00000 28.00000 0.00826
0.00000 29.00000 0.00758
1.00000 29.00000 0.00760
2.00000 29.00000 0.00762
3.00000 29.00000 0.00763
4.00000 29.00000 0.00752
5.00000 29.00000 0.00766
6.00000 29.00000 0.00745
7.00000 29.00000 0.00754
8.00000 29.00000 0.00763
9.00000 29.00000 0.00755
10.00000 29.00000 0.00763
11.00000 29.00000 0.00761
12.00000 29.00000 0.00764
13.00000 29.00000 0.00762
14.00000 29.00000 0.00753
15.00000 29.00000 0.00753
16.00000 29.00000 0.00756
17.00000 29.00000 0.00753
18.00000 29.00000 0.00762
19.00000 29.00000 0.00750
20.00000 29.00000 0.00761
21.00000 29.00000 0.00753
22.00000 29.00000 0.00752
23.00000 29.00000 0.00756
24.00000 29.00000 0.00761
25.00000 29.00000 0.00744
26.00000 29.00000 0.00752
27.00000 29.00000 0.00754
28.00000 29.00000 0.00756
29.00000 29.00000 0.00745
30.00000 29.00000 0.00759
31.00000 29.00000 0.00752
32.00000 29.00000 0.00756
33.00000 29.00000 0.00765
34.00000 29.00000 0.00760
35.00000 29.00000 0.00751
36.00000 29.00000 0.00749
37.00000 29.00000 0.00760
38.00000 29.00000 0.00769
39.00000 29.00000 0.00759
0.00000 30.00000 0.00699
1.00000 30.00000 0.00697
2.00000 30.00000 0.00698
3.00000 30.00000 0.00698
4.00000 30.00000 0.00702
5.00000 30.00000 0.00690
6.00000 30.00000 0.00704
7.00000 30.00000 0.00682
8.00000 30.00000 0.00694
9.00000 30.00000 0.00704
10.00000 30.00000 0.00693
11.00000 30.00000 0.00700
12.00000 30.00000 0.00700
13.00000 30.00000 0.00703
14.00000 30.00000 0.00700
15.00000 30.00000 0.00692
16.00000 30.00000 0.00692
17.00000 30.00000 0.00695
18.00000 30.00000 0.00693
19.00000 30.00000 0.00701
20.00000 30.00000 0.00691
21.00000 30.00000 0.00705
22.00000 30.00000 0.00691
23.00000 30.00000 0.00692
24.00000 30.00000 0.00694
25.00000 30.00000 0.00698
26.00000 30.00000 0.00684
27.00000 30.00000 0.00691
28.00000 30.00000 0.00695
29.00000 30.00000 0.00696
30.00000 30.00000 0.00685
31.00000 30.00000 0.00697
32.00000 30.00000 0.00693
33.00000 30.00000 0.00695
34.00000 30.00000 0.00703
35.00000 30.00000 0.00697
36.00000 30.00000 0.00687
37.00000 30.00000 0.00688
38.00000 30.00000 0.00700
39.00000 30.00000 0.00708
0.00000 31.00000 0.00650
1.00000 31.00000 0.00644
2.00000 31.00000 0.00641
3.00000 31.00000 0.00642
4.00000 31.00000 0.00642
5.00000 31.00000 0.00645
6.00000 31.00000 0.00635
7.00000 31.00000 0.00650
8.00000 31.00000 0.00628
9.00000 31.00000 0.00640
10.00000 31.00000 0.00649
11.00000 31.00000 0.00636
12.00000 31.00000 0.00643
13.00000 31.00000 0.00645
14.00000 31.00000 0.00646
15.00000 31.00000 0.00645
16.00000 31.00000 0.00634
17.00000 31.00000 0.00634
18.00000 31.00000 0.00643
19.00000 31.00000 0.00637
20.00000 31.00000 0.00644
21.00000 31.00000 0.00633
22.00000 31.00000 0.00646
23.00000 31.00000 0.00634
24.00000 31.00000 0.00638
25.00000 31.00000 0.00638
26.00000 31.00000 0.00644
27.00000 31.00000 0.00630
28.00000 31.00000 0.00635
29.00000 31.00000 0.00637
30.00000 31.00000 0.00645
31.00000 31.00000 0.00631
32.00000 31.00000 0.00641
33.00000 31.00000 0.00636
34.00000 31.00000 0.00641
35.00000 31.00000 0.00648
36.00000 31.00000 0.00641
37.00000 31.00000 0.00632
38.00000 31.00000 0.00631
39.00000 31.00000 0.00642
0.00000 32.00000 0.00590
1.00000 32.00000 0.00598
2.00000 32.00000 0.00592
3.00000 32.00000 0.00589
4.00000 32.00000 0.00590
5.00000 32.00000 0.00592
6.00000 32.00000 0.00595
7.00000 32.00000 0.00585
8.00000 32.00000 0.00598
9.00000 32.00000 0.00578
10.00000 32.00000 0.00589
11.00000 32.00000 0.00597
12.00000 32.00000 0.00585
13.00000 32.00000 0.00593
14.00000 32.00000 0.00596
15.00000 32.00000 0.00597
16.00000 32.00000 0.00596
17.00000 32.00000 0.00583
18.00000 32.00000 0.00582
19.00000 32.00000 0.00591
20.00000 32.00000 0.00583
21.00000 32.00000 0.00592
22.00000 32.00000 0.00583
23.00000 32.00000 0.00594
24.00000 32.00000 0.00583
25.00000 32.00000 0.00588
26.00000 32.00000 0.00587
27.00000 32.00000 0.00592
28.00000 32.00000 0.00581
29.00000 32.00000 0.00586
30.00000 32.00000 0.00587
31.00000 32.00000 0.00593
32.00000 32.00000 0.00581
33.00000 32.00000 0.00589
34.00000 32.00000 0.00586
35.00000 32.00000 0.00591
36.00000 32.00000 0.00598
37.00000 32.00000 0.00593
38.00000 32.00000 0.00584
39.00000 32.00000 0.00579
0.00000 33.00000 0.00530
1.00000 33.00000 0.00544
2.00000 33.00000 0.00549
3.00000 33.00000 0.00546
4.00000 33.00000 0.00542
5.00000 33.00000 0.00542
6.00000 33.00000 0.00544
7.00000 33.00000 0.00548
8.00000 33.00000 0.00539
9.00000 33.00000 0.00548
10.00000 33.00000 0.00532
11.00000 33.00000 0.00543
12.00000 33.00000 0.00550
13.00000 33.00000 0.00539
14.00000 33.00000 0.00547
15.00000 33.00000 0.00547
16.00000 33.00000 0.00550
17.00000 33.00000 0.00548
18.00000 33.00000 0.00536
19.00000 33.00000 0.00537
20.00000 33.00000 0.00543
21.00000 33.00000 0.00539
22.00000 33.00000 0.00545
23.00000 33.00000 0.00536
24.00000 33.00000 0.00549
25.00000 33.00000 0.00537
26.00000 33.00000 0.00542
27.00000 33.00000 0.00541
28.00000 33.00000 0.00546
29.00000 33.00000 0.00533
30.00000 33.00000 0.00542
31.00000 33.00000 0.00539
32.00000 33.00000 0.00542
33.00000 33.00000 0.00537
34.00000 33.00000 0.00544
35.00000 33.00000 0.00536
36.00000 33.00000 0.00546
37.00000 33.00000 0.00549
38.00000 33.00000 0.00546
39.00000 33.00000 0.00538
0.00000 34.00000 0.00496
1.00000 34.00000 0.00489
2.00000 34.00000 0.00501
3.00000 34.00000 0.00506
4.00000 34.00000 0.00502
5.00000 34.00000 0.00499
6.00000 34.00000 0.00498
7.00000 34.00000 0.00500
8.00000 34.00000 0.00504
9.00000 34.00000 0.00496
10.00000 34.00000 0.00504
11.00000 34.00000 0.00490
12.00000 34.00000 0.00500
13.00000 34.00000 0.00506
14.00000 34.00000 0.00496
15.00000 34.00000 0.00504
16.00000 34.00000 0.00502
17.00000 34.00000 0.00505
18.00000 34.00000 0.00504
19.00000 34.00000 0.00494
20.00000 34.00000 0.00496
21.00000 34.00000 0.00500
22.00000 34.00000 0.00497
23.00000 34.00000 0.00501
24.00000 34.00000 0.00492
25.00000 34.00000 0.00506
26.00000 34.00000 0.00496
27.00000 34.00000 0.00499
28.00000 34.00000 0.00495
29.00000 34.00000 0.00505
30.00000 34.00000 0.00489
31.00000 34.00000 0.00501
32.00000 34.00000 0.00494
33.00000 34.00000 0.00501
34.00000 34.00000 0.00494
35.00000 34.00000 0.00499
36.00000 34.00000 0.00492
37.00000 34.00000 0.00502
38.00000 34.00000 0.00504
39.00000 34.00000 0.00500
0.00000 35.00000 0.00458
1.00000 35.00000 0.00457
2.00000 35.00000 0.00449
3.00000 35.00000 0.00460
4.00000 35.00000 0.00464
5.00000 35.00000 0.00462
6.00000 35.00000 0.00457
7.00000 35.00000 0.00456
8.00000 35.00000 0.00461
9.00000 35.00000 0.00463
10.00000 35.00000 0.00459
11.00000 35.00000 0.00462
12.00000 35.00000 0.00449
13.00000 35.00000 0.00461
14.00000 35.00000 0.00465
15.00000 35.00000 0.00457
16.00000 35.00000 0.00463
17.00000 35.00000 0.00463
18.00000 35.00000 0.00463
19.00000 35.00000 0.00467
20.00000 35.00000 0.00456
21.00000 35.00000 0.00460
22.00000 35.00000 0.00460
23.00000 35.00000 0.00456
24.00000 35.00000 0.00462
25.00000 35.00000 0.00451
26.00000 35.00000 0.00466
27.00000 35.00000 0.00457
28.00000 35.00000 0.00460
29.00000 35.00000 0.00456
30.00000 35.00000 0.00465
31.00000 35.00000 0.00450
32.00000 35.00000 0.00461
33.00000 35.00000 0.00454
34.00000 35.00000 0.00458
35.00000 35.00000 0.00455
36.00000 35.00000 0.00459
37.00000 35.00000 0.00452
38.00000 35.00000 0.00460
39.00000 35.00000 0.00465
0.00000 36.00000 0.00430
1.00000 36.00000 0.00420
2.00000 36.00000 0.00420
3.00000 36.00000 0.00412
4.00000 36.00000 0.00426
5.00000 36.00000 0.00427
6.00000 36.00000 0.00424
7.00000 36.00000 0.00419
8.00000 36.00000 0.00419
9.00000 36.00000 0.00425
10.00000 36.00000 0.00426
11.00000 36.00000 0.00423
12.00000 36.00000 0.00427
13.00000 36.00000 0.00414
14.00000 36.00000 0.00424
15.00000 36.00000 0.00427
16.00000 36.00000 0.00421
17.00000 36.00000 0.00427
18.00000 36.00000 0.00427
19.00000 36.00000 0.00427
20.00000 36.00000 0.00431
21.00000 36.00000 0.00421
22.00000 36.00000 0.00423
23.00000 36.00000 0.00423
24.00000 36.00000 0.00418
25.00000 36.00000 0.00424
26.00000 36.00000 0.00414
27.00000 36.00000 0.00429
28.00000 36.00000 0.00420
29.00000 36.00000 0.00421
30.00000 36.00000 0.00419
31.00000 36.00000 0.00428
32.00000 36.00000 0.00415
33.00000 36.00000 0.00423
34.00000 36.00000 0.00416
35.00000 36.00000 0.00421
36.00000 36.00000 0.00416
37.00000 36.00000 0.00422
38.00000 36.00000 0.00416
39.00000 36.00000 0.00422
0.00000 37.00000 0.00389
1.00000 37.00000 0.00395
2.00000 37.00000 0.00386
3.00000 37.00000 0.00387
4.00000 37.00000 0.00377
5.00000 37.00000 0.00393
6.00000 37.00000 0.00392
7.00000 37.00000 0.00389
8.00000 37.00000 0.00385
9.00000 37.00000 0.00384
10.00000 37.00000 0.00392
11.00000 37.00000 0.00393
12.00000 37.00000 0.00388
13.00000 37.00000 0.00394
14.00000 37.00000 0.00382
15.00000 37.00000 0.00392
16.00000 37.00000 0.00393
17.00000 37.00000 0.00386
18.00000 37.00000 0.00394
19.00000 37.00000 0.00392
20.00000 37.00000 0.00392
21.00000 37.00000 0.00394
22.00000 37.00000 0.00387
23.00000 37.00000 0.00389
24.00000 37.00000 0.00391
25.00000 37.00000 0.00384
26.00000 37.00000 0.00390
27.00000 37.00000 0.00379
28.00000 37.00000 0.00394
29.00000 37.00000 0.00387
30.00000 37.00000 0.00386
31.00000 37.00000 0.00386
32.00000 37.00000 0.00393
33.00000 37.00000 0.00381
34.00000 37.00000 0.00390
35.00000 37.00000 0.00384
36.00000 37.00000 0.00389
37.00000 37.00000 0.00383
38.00000 37.00000 0.00388
39.00000 37.00000 0.00384
0.00000 38.00000 0.00354
1.00000 38.00000 0.00359
2.00000 38.00000 0.00367
3.00000 38.00000 0.00356
4.00000 38.00000 0.00357
5.00000 38.00000 0.00347
6.00000 38.00000 0.00364
7.00000 38.00000 0.00359
8.00000 38.00000 0.00356
9.00000 38.00000 0.00353
10.00000 38.00000 0.00355
11.00000 38.00000 0.00359
12.00000 38.00000 0.00363
13.00000 38.00000 0.00356
14.00000 38.00000 0.00362
15.00000 38.00000 0.00352
16.00000 38.00000 0.00361
17.00000 38.00000 0.00361
18.00000 38.00000 0.00354
19.00000 38.00000 0.00362
20.00000 38.00000 0.00361
21.00000 38.00000 0.00361
22.00000 38.00000 0.00364
23.00000 38.00000 0.00353
24.00000 38.00000 0.00358
25.00000 38.00000 0.00360
26.00000 38.00000 0.00354
27.00000 38.00000 0.00359
28.00000 38.00000 0.00349
29.00000 38.00000 0.00364
30.00000 38.00000 0.00359
31.00000 38.00000 0.00356
32.00000 38.00000 0.00355
33.00000 38.00000 0.00362
34.00000 38.00000 0.00350
35.00000 38.00000 0.00361
36.00000 38.00000 0.00352
37.00000 38.00000 0.00358
38.00000 38.00000 0.00352
39.00000 38.00000 0.00355
0.00000 39.00000 0.00327
1.00000 39.00000 0.00325
2.00000 39.00000 0.00330
3.00000 39.00000 0.00339
4.00000 39.00000 0.00329
5.00000 39.00000 0.00328
6.00000 39.00000 0.00318
7.00000 39.00000 0.00333
8.00000 39.00000 0.00331
9.00000 39.00000 0.00328
10.00000 39.00000 0.00327
11.00000 39.00000 0.00328
12.00000 39.00000 0.00330
13.00000 39.00000 0.00335
14.00000 39.00000 0.00328
15.00000 39.00000 0.00333
16.00000 39.00000 0.00325
17.00000 39.00000 0.00331
18.00000 39.00000 0.00333
19.00000 39.00000 0.00326
20.00000 39.00000 0.00333
21.00000 39.00000 0.00333
22.00000 39.00000 0.00333
23.00000 39.00000 0.00335
24.00000 39.00000 0.00324
25.00000 39.00000 0.00329
26.00000 39.00000 0.00332
27.00000 39.00000 0.00326
28.00000 39.00000 0.00330
29.00000 39.00000 0.00322
30.00000 39.00000 0.00335
31.00000 39.00000 0.00330
32.00000 39.00000 0.00328
33.00000 39.00000 0.00328
34.00000 39.00000 0.00333
35.00000 39.00000 0.00324
36.00000 39.00000 0.00332
37.00000 39.00000 0.00323
38.00000 39.00000 0.00328
39.00000 39.00000 0.00325
0.00000 40.00000 0.00300
1.00000 40.00000 0.00300
2.00000 40.00000 0.00300
3.00000 40.00000 0.00304
4.00000 40.00000 0.00310
5.00000 40.00000 0.00303
6.00000 40.00000 0.00301
7.00000 40.00000 0.00292
8.00000 40.00000 0.00308
9.00000 40.00000 0.00305
10.00000 40.00000 0.00302
11.00000 40.00000 0.00301
12.00000 40.00000 0.00301
13.00000 40.00000 0.00303
14.00000 40.00000 0.00307
15.00000 40.00000 0.00301
16.00000 40.00000 0.00307
17.00000 40.00000 0.00300
18.00000 40.00000 0.00305
19.00000 40.00000 0.00306
20.00000 40.00000 0.00299
21.00000 40.00000 0.00306
22.00000 40.00000 0.00305
23.00000 40.00000 0.00306
24.00000 40.00000 0.00306
25.00000 40.00000 0.00297
26.00000 40.00000 0.00303
27.00000 40.00000 0.00305
28.00000 40.00000 0.00299
29.00000 40.00000 0.00305
30.00000 40.00000 0.00294
31.00000 40.00000 0.00309
32.00000 40.00000 0.00304
33.00000 40.00000 0.00303
34.00000 40.00000 0.00300
35.00000 40.00000 0.00307
36.00000 40.00000 0.00298
37.00000 40.00000 0.00306
38.00000 40.00000 0.00299
39.00000 40.00000 0.00302
0.00000 41.00000 0.00278
1.00000 41.00000 0.00275
2.00000 41.00000 0.00277
3.00000 41.00000 0.00275
4.00000 41.00000 0.00279
5.00000 41.00000 0.00284
6.00000 41.00000 0.00278
7.00000 41.00000 0.00277
8.00000 41.00000 0.00268
9.00000 41.00000 0.00283
10.00000 41.00000 0.00281
11.00000 41.00000 0.00277
12.00000 41.00000 0.00278
13.00000 41.00000 0.00278
14.00000 41.00000 0.00277
15.00000 41.00000 0.00282
16.00000 41.00000 0.00277
17.00000 41.00000 0.00283
18.00000 41.00000 0.00278
19.00000 41.00000 0.00280
20.00000 41.00000 0.00281
21.00000 41.00000 0.00276
22.00000 41.00000 0.00282
23.00000 41.00000 0.00280
24.00000 41.00000 0.00281
25.00000 41.00000 0.00282
26.00000 41.00000 0.00274
27.00000 41.00000 0.00277
28.00000 41.00000 0.00281
29.00000 41.00000 0.00276
30.00000 41.00000 0.00282
31.00000 41.00000 0.00271
32.00000 41.00000 0.00284
33.00000 41.00000 0.00282
34.00000 41.00000 0.00278
35.00000 41.00000 0.00278
36.00000 41.00000 0.00281
37.00000 41.00000 0.00273
38.00000 41.00000 0.00281
39.00000 41.00000 0.00274
0.00000 42.00000 0.00253
1.00000 42.00000 0.00255
2.00000 42.00000 0.00253
3.00000 42.00000 0.00256
4.00000 42.00000 0.00254
5.00000 42.00000 0.00257
6.00000 42.00000 0.00262
7.00000 42.00000 0.00256
8.00000 42.00000 0.00255
9.00000 42.00000 0.00247
10.00000 42.00000 0.00259
11.00000 42.00000 0.00258
12.00000 42.00000 0.00255
13.00000 42.00000 0.00257
14.00000 42.00000 0.00256
15.00000 42.00000 0.00255
16.00000 42.00000 0.00259
17.00000 42.00000 0.00254
18.00000 42.00000 0.00260
19.00000 42.00000 0.00256
20.00000 42.00000 0.00258
21.00000 42.00000 0.00258
22.00000 42.00000 0.00254
23.00000 42.00000 0.00259
24.00000 42.00000 0.00257
25.00000 42.00000 0.00259
26.00000 42.00000 0.00260
27.00000 42.00000 0.00252
28.00000 42.00000 0.00256
29.00000 42.00000 0.00259
30.00000 42.00000 0.00253
31.00000 42.00000 0.00261
32.00000 42.00000 0.00250
33.00000 42.00000 0.00263
34.00000 42.00000 0.00258
35.00000 42.00000 0.00258
36.00000 42.00000 0.00254
37.00000 42.00000 0.00258
38.00000 42.00000 0.00250
39.00000 42.00000 0.00258
0.00000 43.00000 0.00238
1.00000 43.00000 0.00231
2.00000 43.00000 0.00234
3.00000 43.00000 0.00233
4.00000 43.00000 0.00234
5.00000 43.00000 0.00233
6.00000 43.00000 0.00237
7.00000 43.00000 0.00240
8.00000 43.00000 0.00235
9.00000 43.00000 0.00234
10.00000 43.00000 0.00228
11.00000 43.00000 0.00238
12.00000 43.00000 0.00238
13.00000 43.00000 0.00234
14.00000 43.00000 0.00237
15.00000 43.00000 0.00235
16.00000 43.00000 0.00233
17.00000 43.00000 0.00239
18.00000 43.00000 0.00234
19.00000 43.00000 0.00238
20.00000 43.00000 0.00235
21.00000 43.00000 0.00238
22.00000 43.00000 0.00238
23.00000 43.00000 0.00231
24.00000 43.00000 0.00237
25.00000 43.00000 0.00238
26.00000 43.00000 0.00238
27.00000 43.00000 0.00238
28.00000 43.00000 0.00232
29.00000 43.00000 0.00237
30.00000 43.00000 0.00239
31.00000 43.00000 0.00233
32.00000 43.00000 0.00240
33.00000 43.00000 0.00230
34.00000 43.00000 0.00241
35.00000 43.00000 0.00237
36.00000 43.00000 0.00238
37.00000 43.00000 0.00233
38.00000 43.00000 0.00239
39.00000 43.00000 0.00231
0.00000 44.00000 0.00211
1.00000 44.00000 0.00219
2.00000 44.00000 0.00213
3.00000 44.00000 0.00214
4.00000 44.00000 0.00214
5.00000 44.00000 0.00216
6.00000 44.00000 0.00214
7.00000 44.00000 0.00217
8.00000 44.00000 0.00222
9.00000 44.00000 0.00215
10.00000 44.00000 0.00215
11.00000 44.00000 0.00209
12.00000 44.00000 0.00219
13.00000 44.00000 0.00219
14.00000 44.00000 0.00216
15.00000 44.00000 0.00218
16.00000 44.00000 0.00216
17.00000 44.00000 0.00214
18.00000 44.00000 0.00222
19.00000 44.00000 0.00216
20.00000 44.00000 0.00219
21.00000 44.00000 0.00215
22.00000 44.00000 0.00218
23.00000 44.00000 0.00221
24.00000 44.00000 0.00211
25.00000 44.00000 0.00220
26.00000 44.00000 0.00218
27.00000 44.00000 0.00219
28.00000 44.00000 0.00220
29.00000 44.00000 0.00213
30.00000 44.00000 0.00218
31.00000 44.00000 0.00220
32.00000 44.00000 0.00214
33.00000 44.00000 0.00221
34.00000 44.00000 0.00212
35.00000 44.00000 0.00222
36.00000 44.00000 0.00220
37.00000 44.00000 0.00220
38.00000 44.00000 0.00214
39.00000 44.00000 0.00219
0.00000 45.00000 0.00204
1.00000 45.00000 0.00194
2.00000 45.00000 0.00202
3.00000 45.00000 0.00195
4.00000 45.00000 0.00197
5.00000 45.00000 0.00198
6.00000 45.00000 0.00200
7.00000 45.00000 0.00196
8.00000 45.00000 0.00200
9.00000 45.00000 0.00204
10.00000 45.00000 0.00199
11.00000 45.00000 0.00197
12.00000 45.00000 0.00191
13.00000 45.00000 0.00203
14.00000 45.00000 0.00202
15.00000 45.00000 0.00198
16.00000 45.00000 0.00201
17.00000 45.00000 0.00199
18.00000 45.00000 0.00196
19.00000 45.00000 0.00205
20.00000 45.00000 0.00199
21.00000 45.00000 0.00202
22.00000 45.00000 0.00198
23.00000 45.00000 0.00201
24.00000 45.00000 0.00205
25.00000 45.00000 0.00195
26.00000 45.00000 0.00204
27.00000 45.00000 0.00200
28.00000 45.00000 0.00201
29.00000 45.00000 0.00202
30.00000 45.00000 0.00195
31.00000 45.00000 0.00200
32.00000 45.00000 0.00202
33.00000 45.00000 0.00197
34.00000 45.00000 0.00203
35.00000 45.00000 0.00195
36.00000 45.00000 0.00203
37.00000 45.00000 0.00202
38.00000 45.00000 0.00203
39.00000 45.00000 0.00197
0.00000 46.00000 0.00181
1.00000 46.00000 0.00189
2.00000 46.00000 0.00178
3.00000 46.00000 0.00186
4.00000 46.00000 0.00180
5.00000 46.00000 0.00181
6.00000 46.00000 0.00181
7.00000 46.00000 0.00185
8.00000 46.00000 0.00180
9.00000 46.00000 0.00184
10.00000 46.00000 0.00188
11.00000 46.00000 0.00182
12.00000 46.00000 0.00180
13.00000 46.00000 0.00176
14.00000 46.00000 0.00187
15.00000 46.00000 0.00186
16.00000 46.00000 0.00182
17.00000 46.00000 0.00186
18.00000 46.00000 0.00182
19.00000 46.00000 0.00182
20.00000 46.00000 0.00188
21.00000 46.00000 0.00183
22.00000 46.00000 0.00185
23.00000 46.00000 0.00183
24.00000 46.00000 0.00184
25.00000 46.00000 0.00187
26.00000 46.00000 0.00180
27.00000 46.00000 0.00188
28.00000 46.00000 0.00183
29.00000 46.00000 0.00184
30.00000 46.00000 0.00185
31.00000 46.00000 0.00181
32.00000 46.00000 0.00185
33.00000 46.00000 0.00187
34.00000 46.00000 0.00181
35.00000 46.00000 0.00186
36.00000 46.00000 0.00180
37.00000 46.00000 0.00187
38.00000 46.00000 0.00187
39.00000 46.00000 0.00188
0.00000 47.00000 0.00173
1.00000 47.00000 0.00167
2.00000 47.00000 0.00173
3.00000 47.00000 0.00165
4.00000 47.00000 0.00172
5.00000 47.00000 0.00164
6.00000 47.00000 0.00167
7.00000 47.00000 0.00168
8.00000 47.00000 0.00171
9.00000 47.00000 0.00166
10.00000 47.00000 0.00170
11.00000 47.00000 0.00172
12.00000 47.00000 0.00167
13.00000 47.00000 0.00166
14.00000 47.00000 0.00163
15.00000 47.00000 0.00171
16.00000 47.00000 0.00171
17.00000 47.00000 0.00168
18.00000 47.00000 0.00171
19.00000 47.00000 0.00168
20.00000 47.00000 0.00166
21.00000 47.00000 0.00171
22.00000 47.00000 0.00168
23.00000 47.00000 0.00171
24.00000 47.00000 0.00168
25.00000 47.00000 0.00170
26.00000 47.00000 0.00174
27.00000 47.00000 0.00166
28.00000 47.00000 0.00175
29.00000 47.00000 0.00168
30.00000 47.00000 0.00169
31.00000 47.00000 0.00171
32.00000 47.00000 0.00167
33.00000 47.00000 0.00170
34.00000 47.00000 0.00172
35.00000 47.00000 0.00166
36.00000 47.00000 0.00171
37.00000 47.00000 0.00167
38.00000 47.00000 0.00171
39.00000 47.00000 0.00171
0.00000 48.00000 0.00158
1.00000 48.00000 0.00157
2.00000 48.00000 0.00152
3.00000 48.00000 0.00159
4.00000 48.00000 0.00150
5.00000 48.00000 0.00159
6.00000 48.00000 0.00151
7.00000 48.00000 0.00154
8.00000 48.00000 0.00155
9.00000 48.00000 0.00158
10.00000 48.00000 0.00153
11.00000 48.00000 0.00156
12.00000 48.00000 0.00158
13.00000 48.00000 0.00154
14.00000 48.00000 0.00153
15.00000 48.00000 0.00151
16.00000 48.00000 0.00158
17.00000 48.00000 0.00157
18.00000 48.00000 0.00156
19.00000 48.00000 0.00156
20.00000 48.00000 0.00155
21.00000 48.00000 0.00154
22.00000 48.00000 0.00158
23.00000 48.00000 0.00155
24.00000 48.00000 0.00156
25.00000 48.00000 0.00156
26.00000 48.00000 0.00156
27.00000 48.00000 0.00160
28.00000 48.00000 0.00152
29.00000 48.00000 0.00160
30.00000 48.00000 0.00154
31.00000 48.00000 0.00156
32.00000 48.00000 0.00157
33.00000 48.00000 0.00154
34.00000 48.00000 0.00156
35.00000 48.00000 0.00159
36.00000 48.00000 0.00152
37.00000 48.00000 0.00158
38.00000 48.00000 0.00153
39.00000 48.00000 0.00158
0.00000 49.00000 0.00145
1.00000 49.00000 0.00146
2.00000 49.00000 0.00146
3.00000 49.00000 0.00139
4.00000 49.00000 0.00145
5.00000 49.00000 0.00138
6.00000 49.00000 0.00146
7.00000 49.00000 0.00137
8.00000 49.00000 0.00142
9.00000 49.00000 0.00142
10.00000 49.00000 0.00146
11.00000 49.00000 0.00141
12.00000 49.00000 0.00143
13.00000 49.00000 0.00146
14.00000 49.00000 0.00143
15.00000 49.00000 0.00142
16.00000 49.00000 0.00139
17.00000 49.00000 0.00145
18.00000 49.00000 0.00144
19.00000 49.00000 0.00144
20.00000 49.00000 0.00145
21.00000 49.00000 0.00143
22.00000 49.00000 0.00142
23.00000 49.00000 0.00145
24.00000 49.00000 0.00142
25.00000 49.00000 0.00144
26.00000 49.00000 0.00144
27.00000 49.00000 0.00144
28.00000 49.00000 0.00147
29.00000 49.00000 0.00140
30.00000 49.00000 0.00148
31.00000 49.00000 0.00142
32.00000 49.00000 0.00142
33.00000 49.00000 0.00144
34.00000 49.00000 0.00142
35.00000 49.00000 0.00144
36.00000 49.00000 0.00146
37.00000 49.00000 0.00139
38.00000 49.00000 0.00145
39.00000 49.00000 0.00141
0.00000 50.00000 0.00129
1.00000 50.00000 0.00133
2.00000 50.00000 0.00134
3.00000 50.00000 0.00134
4.00000 50.00000 0.00127
5.00000 50.00000 0.00135
6.00000 50.00000 0.00128
7.00000 50.00000 0.00134
8.00000 50.00000 0.00127
9.00000 50.00000 0.00130
10.00000 50.00000 0.00130
11.00000 50.00000 0.00134
12.00000 50.00000 0.00129
13.00000 50.00000 0.00133
14.00000 50.00000 0.00135
15.00000 50.00000 0.00133
16.00000 50.00000 0.00131
17.00000 50.00000 0.00128
18.00000 50.00000 0.00134
19.00000 50.00000 0.00132
20.00000 50.00000 0.00133
21.00000 50.00000 0.00134
22.00000 50.00000 0.00131
23.00000 50.00000 0.00131
24.00000 50.00000 0.00133
25.00000 50.00000 0.00132
26.00000 50.00000 0.00132
27.00000 50.00000 0.00132
28.00000 50.00000 0.00134
29.00000 50.00000 0.00136
30.00000 50.00000 0.00127
31.00000 50.00000 0.00136
32.00000 50.00000 0.00131
33.00000 50.00000 0.00130
34.00000 50.00000 0.00132
35.00000 50.00000 0.00129
36.00000 50.00000 0.00132
37.00000 50.00000 0.00135
38.00000 50.00000 0.00126
39.00000 50.00000 0.00134
0.00000 51.00000 0.00123
1.00000 51.00000 0.00118
2.00000 51.00000 0.00122
3.00000 51.00000 0.00124
4.00000 51.00000 0.00122
5.00000 51.00000 0.00118
6.00000 51.00000 0.00124
7.00000 51.00000 0.00117
8.00000 51.00000 0.00124
9.00000 51.00000 0.00117
10.00000 51.00000 0.00120
11.00000 51.00000 0.00119
12.00000 51.00000 0.00123
13.00000 51.00000 0.00118
14.00000 51.00000 0.00123
15.00000 51.00000 0.00125
16.00000 51.00000 0.00122
17.00000 51.00000 0.00121
18.00000 51.00000 0.00117
19.00000 51.00000 0.00123
20.00000 51.00000 0.00121
21.00000 51.00000 0.00122
22.00000 51.00000 0.00123
23.00000 51.00000 0.00120
24.00000 51.00000 0.00121
25.00000 51.00000 0.00122
26.00000 51.00000 0.00121
27.00000 51.00000 0.00122
28.00000 51.00000 0.00122
29.00000 51.00000 0.00124
30.00000 51.00000 0.00126
31.00000 51.00000 0.00118
32.00000 51.00000 0.00125
33.00000 51.00000 0.00120
34.00000 51.00000 0.00119
35.00000 51.00000 0.00122
36.00000 51.00000 0.00118
37.00000 51.00000 0.00121
38.00000 51.00000 0.00124
39.00000 51.00000 0.00116
0.00000 52.00000 0.00107
1.00000 52.00000 0.00112
2.00000 52.00000 0.00108
3.00000 52.00000 0.00112
4.00000 52.00000 0.00113
5.00000 52.00000 0.00111
6.00000 52.00000 0.00109
7.00000 52.00000 0.00114
8.00000 52.00000 0.00108
9.00000 52.00000 0.00114
10.00000 52.00000 0.00109
11.00000 52.00000 0.00111
12.00000 52.00000 0.00110
13.00000 52.00000 0.00114
14.00000 52.00000 0.00109
15.00000 52.00000 0.00113
16.00000 52.00000 0.00116
17.00000 52.00000 0.00112
18.00000 52.00000 0.00112
19.00000 52.00000 0.00108
20.00000 52.00000 0.00113
21.00000 52.00000 0.00111
22.00000 52.00000 0.00112
23.00000 52.00000 0.00115
24.00000 52.00000 0.00110
25.00000 52.00000 0.00111
26.00000 52.00000 0.00113
27.00000 52.00000 0.00112
28.00000 52.00000 0.00113
29.00000 52.00000 0.00112
30.00000 52.00000 0.00113
31.00000 52.00000 0.00116
32.00000 52.00000 0.00110
33.00000 52.00000 0.00116
34.00000 52.00000 0.00111
35.00000 52.00000 0.00109
36.00000 52.00000 0.00112
37.00000 52.00000 0.00108
38.00000 52.00000 0.00112
39.00000 52.00000 0.00113
0.00000 53.00000 0.00104
1.00000 53.00000 0.00100
2.00000 53.00000 0.00103
3.00000 53.00000 0.00099
4.00000 53.00000 0.00103
5.00000 53.00000 0.00105
6.00000 53.00000 0.00102
7.00000 53.00000 0.00100
8.00000 53.00000 0.00105
9.00000 53.00000 0.00100
10.00000 53.00000 0.00105
11.00000 53.00000 0.00099
12.00000 53.00000 0.00104
13.00000 53.00000 0.00101
14.00000 53.00000 0.00104
15.00000 53.00000 0.00101
16.00000 53.00000 0.00104
17.00000 53.00000 0.00107
18.00000 53.00000 0.00104
19.00000 53.00000 0.00103
20.00000 53.00000 0.00098
21.00000 53.00000 0.00104
22.00000 53.00000 0.00102
23.00000 53.00000 0.00103
24.00000 53.00000 0.00105
25.00000 53.00000 0.00101
26.00000 53.00000 0.00102
27.00000 53.00000 0.00105
28.00000 53.00000 0.00104
29.00000 53.00000 0.00104
30.00000 53.00000 0.00103
31.00000 53.00000 0.00103
32.00000 53.00000 0.00107
33.00000 53.00000 0.00101
34.00000 53.00000 0.00107
35.00000 53.00000 0.00102
36.00000 53.00000 0.00100
37.00000 53.00000 0.00102
38.00000 53.00000 0.00100
39.00000 53.00000 0.00104
0.00000 54.00000 0.00096
1.00000 54.00000 0.00095
2.00000 54.00000 0.00092
3.00000 54.00000 0.00095
4.00000 54.00000 0.00091
5.00000 54.00000 0.00096
6.00000 54.00000 0.00096
7.00000 54.00000 0.00094
8.00000 54.00000 0.00092
9.00000 54.00000 0.00097
10.00000 54.00000 0.00091
11.00000 54.00000 0.00099
12.00000 54.00000 0.00092
13.00000 54.00000 0.00095
14.00000 54.00000 0.00093
15.00000 54.00000 0.00095
16.00000 54.00000 0.00092
17.00000 54.00000 0.00095
18.00000 54.00000 0.00099
19.00000 54.00000 0.00094
20.00000 54.00000 0.00094
21.00000 54.00000 0.00091
22.00000 54.00000 0.00096
23.00000 54.00000 0.00094
24.00000 54.00000 0.00094
25.00000 54.00000 0.00096
26.00000 54.00000 0.00093
27.00000 54.00000 0.00094
28.00000 54.00000 0.00097
29.00000 54.00000 0.00096
30.00000 54.00000 0.00095
31.00000 54.00000 0.00094
32.00000 54.00000 0.00094
33.00000 54.00000 0.00098
34.00000 54.00000 0.00092
35.00000 54.00000 0.00097
36.00000 54.00000 0.00094
37.00000 54.00000 0.00091
38.00000 54.00000 0.00094
39.00000 54.00000 0.00092
0.00000 55.00000 0.00085
1.00000 55.00000 0.00087
2.00000 55.00000 0.00087
3.00000 55.00000 0.00085
4.00000 55.00000 0.00088
5.00000 55.00000 0.00084
6.00000 55.00000 0.00088
7.00000 55.00000 0.00088
8.00000 55.00000 0.00088
9.00000 55.00000 0.00086
10.00000 55.00000 0.00090
11.00000 55.00000 0.00084
12.00000 55.00000 0.00090
13.00000 55.00000 0.00084
14.00000 55.00000 0.00088
15.00000 55.00000 0.00085
16.00000 55.00000 0.00088
17.00000 55.00000 0.00085
18.00000 55.00000 0.00087
19.00000 55.00000 0.00092
20.00000 55.00000 0.00086
21.00000 55.00000 0.00087
22.00000 55.00000 0.00084
23.00000 55.00000 0.00089
24.00000 55.00000 0.00087
25.00000 55.00000 0.00087
26.00000 55.00000 0.00087
27.00000 55.00000 0.00086
28.00000 55.00000 0.00087
29.00000 55.00000 0.00088
30.00000 55.00000 0.00088
31.00000 55.00000 0.00088
32.00000 55.00000 0.00087
33.00000 55.00000 0.00086
34.00000 55.00000 0.00089
35.00000 55.00000 0.00085
36.00000 55.00000 0.00090
37.00000 55.00000 0.00086
38.00000 55.00000 0.00084
39.00000 55.00000 0.00086
0.00000 56.00000 0.00079
1.00000 56.00000 0.00078
2.00000 56.00000 0.00079
3.00000 56.00000 0.00080
4.00000 56.00000 0.00079
5.00000 56.00000 0.00081
6.00000 56.00000 0.00078
7.00000 56.00000 0.00079
8.00000 56.00000 0.00082
9.00000 56.00000 0.00081
10.00000 56.00000 0.00079
11.00000 56.00000 0.00082
12.00000 56.00000 0.00078
13.00000 56.00000 0.00083
14.00000 56.00000 0.00077
15.00000 56.00000 0.00081
16.00000 56.00000 0.00078
17.00000 56.00000 0.00081
18.00000 56.00000 0.00078
19.00000 56.00000 0.00081
20.00000 56.00000 0.00085
21.00000 56.00000 0.00080
22.00000 56.00000 0.00080
23.00000 56.00000 0.00077
24.00000 56.00000 0.00082
25.00000 56.00000 0.00080
26.00000 56.00000 0.00080
27.00000 56.00000 0.00080
28.00000 56.00000 0.00079
29.00000 56.00000 0.00080
30.00000 56.00000 0.00082
31.00000 56.00000 0.00082
32.00000 56.00000 0.00081
33.00000 56.00000 0.00079
34.00000 56.00000 0.00080
35.00000 56.00000 0.00082
36.00000 56.00000 0.00079
37.00000 56.00000 0.00083
38.00000 56.00000 0.00079
39.00000 56.00000 0.00078
0.00000 57.00000 0.00072
1.00000 57.00000 0.00074
2.00000 57.00000 0.00072
3.00000 57.00000 0.00073
4.00000 57.00000 0.00073
5.00000 57.00000 0.00073
6.00000 57.00000 0.00074
7.00000 57.00000 0.00071
8.00000 57.00000 0.00073
9.00000 57.00000 0.00076
10.00000 57.00000 0.00075
11.00000 57.00000 0.00072
12.00000 57.00000 0.00075
13.00000 57.00000 0.00071
14.00000 57.00000 0.00077
15.00000 57.00000 0.00070
16.00000 57.00000 0.00074
17.00000 57.00000 0.00072
18.00000 57.00000 0.00074
19.00000 57.00000 0.00072
20.00000 57.00000 0.00075
21.00000 57.00000 0.00078
22.00000 57.00000 0.00073
23.00000 57.00000 0.00074
24.00000 57.00000 0.00070
25.00000 57.00000 0.00075
26.00000 57.00000 0.00074
27.00000 57.00000 0.00074
28.00000 57.00000 0.00073
29.00000 57.00000 0.00073
30.00000 57.00000 0.00074
31.00000 57.00000 0.00076
32.00000 57.00000 0.00076
33.00000 57.00000 0.00073
34.00000 57.00000 0.00073
35.00000 57.00000 0.00074
36.00000 57.00000 0.00076
37.00000 57.00000 0.00072
38.00000 57.00000 0.00076
39.00000 57.00000 0.00073
0.00000 58.00000 0.00067
1.00000 58.00000 0.00066
2.00000 58.00000 0.00067
3.00000 58.00000 0.00066
4.00000 58.00000 0.00066
5.00000 58.00000 0.00068
6.00000 58.00000 0.00067
7.00000 58.00000 0.00069
8.00000 58.00000 0.00066
9.00000 58.00000 0.00067
10.00000 58.00000 0.00070
11.00000 58.00000 0.00069
12.00000 58.00000 0.00066
13.00000 58.00000 0.00069
14.00000 58.00000 0.00065
15.00000 58.00000 0.00071
16.00000 58.00000 0.00064
17.00000 58.00000 0.00068
18.00000 58.00000 0.00066
19.00000 58.00000 0.00067
20.00000 58.00000 0.00067
21.00000 58.00000 0.00069
22.00000 58.00000 0.00072
23.00000 58.00000 0.00068
24.00000 58.00000 0.00068
25.00000 58.00000 0.00064
26.00000 58.00000 0.00070
27.00000 58.00000 0.00067
28.00000 58.00000 0.00067
29.00000 58.00000 0.00068
30.00000 58.00000 0.00067
31.00000 58.00000 0.00068
32.00000 58.00000 0.00069
33.00000 58.00000 0.00068
34.00000 58.00000 0.00067
35.00000 58.00000 0.00068
36.00000 58.00000 0.00067
37.00000 58.00000 0.00070
38.00000 58.00000 0.00067
39.00000 58.00000 0.00070
0.00000 59.00000 0.00063
1.00000 59.00000 0.00062
2.00000 59.00000 0.00061
3.00000 59.00000 0.00063
4.00000 59.00000 0.00060
5.00000 59.00000 0.00061
6.00000 59.00000 0.00062
7.00000 59.00000 0.00062
8.00000 59.00000 0.00063
9.00000 59.00000 0.00061
10.00000 59.00000 0.00062
11.00000 59.00000 0.00064
12.00000 59.00000 0.00063
13.00000 59.00000 0.00060
14.00000 59.00000 0.00065
15.00000 59.00000 0.00060
16.00000 59.00000 0.00065
17.00000 59.00000 0.00060
18.00000 59.00000 0.00062
19.00000 59.00000 0.00061
20.00000 59.00000 0.00063
21.00000 59.00000 0.00061
22.00000 59.00000 0.00064
23.00000 59.00000 0.00066
24.00000 59.00000 0.00062
25.00000 59.00000 0.00062
26.00000 59.00000 0.00059
27.00000 59.00000 0.00065
28.00000 59.00000 0.00062
29.00000 59.00000 0.00061
30.00000 59.00000 0.00063
31.00000 59.00000 0.00062
32.00000 59.00000 0.00062
33.00000 59.00000 0.00063
34.00000 59.00000 0.00063
35.00000 59.00000 0.00062
36.00000 59.00000 0.00063
37.00000 59.00000 0.00062
38.00000 59.00000 0.00065
39.00000 59.00000 0.00061
0.00000 60.00000 0.00056
1.00000 60.00000 0.00058
2.00000 60.00000 0.00056
3.00000 60.00000 0.00056
4.00000 60.00000 0.00058
5.00000 60.00000 0.00055
6.00000 60.00000 0.00056
7.00000 60.00000 0.00057
8.00000 60.00000 0.00056
9.00000 60.00000 0.00058
10.00000 60.00000 0.00057
11.00000 60.00000 0.00057
12.00000 60.00000 0.00059
13.00000 60.00000 0.00058
14.00000 60.00000 0.00056
15.00000 60.00000 0.00060
16.00000 60.00000 0.00054
17.00000 60.00000 0.00060
18.00000 60.00000 0.00055
19.00000 60.00000 0.00057
20.00000 60.00000 0.00055
21.00000 60.00000 0.00058
22.00000 60.00000 0.00057
23.00000 60.00000 0.00059
24.00000 60.00000 0.00061
25.00000 60.00000 0.00057
26.00000 60.00000 0.00057
27.00000 60.00000 0.00054
28.00000 60.00000 0.00060
29.00000 60.00000 0.00057
30.00000 60.00000 0.00056
31.00000 60.00000 0.00058
32.00000 60.00000 0.00057
33.00000 60.00000 0.00057
34.00000 60.00000 0.00058
35.00000 60.00000 0.00058
36.00000 60.00000 0.00058
37.00000 60.00000 0.00058
38.00000 60.00000 0.00056
39.00000 60.00000 0.00060
0.00000 61.00000 0.00055
1.00000 61.00000 0.00052
2.00000 61.00000 0.00053
3.00000 61.00000 0.00052
4.00000 61.00000 0.00052
5.00000 61.00000 0.00054
6.00000 61.00000 0.00050
7.00000 61.00000 0.00052
8.00000 61.00000 0.00053
9.00000 61.00000 0.00051
10.00000 61.00000 0.00053
11.00000 61.00000 0.00052
12.00000 61.00000 0.00054
13.00000 61.00000 0.00054
14.00000 61.00000 0.00054
15.00000 61.00000 0.00052
16.00000 61.00000 0.00055
17.00000 61.00000 0.00050
18.00000 61.00000 0.00054
19.00000 61.00000 0.00051
20.00000 61.00000 0.00053
21.00000 61.00000 0.00051
22.00000 61.00000 0.00052
23.00000 61.00000 0.00052
24.00000 61.00000 0.00054
25.00000 61.00000 0.00056
26.00000 61.00000 0.00052
27.00000 61.00000 0.00053
28.00000 61.00000 0.00050
29.00000 61.00000 0.00056
30.00000 61.00000 0.00052
31.00000 61.00000 0.00052
32.00000 61.00000 0.00053
33.00000 61.00000 0.00053
34.00000 61.00000 0.00052
35.00000 61.00000 0.00053
36.00000 61.00000 0.00053
37.00000 61.00000 0.00053
38.00000 61.00000 0.00054
39.00000 61.00000 0.00051
0.00000 62.00000 0.00048
1.00000 62.00000 0.00050
2.00000 62.00000 0.00047
3.00000 62.00000 0.00049
4.00000 62.00000 0.00048
5.00000 62.00000 0.00048
6.00000 62.00000 0.00050
7.00000 62.00000 0.00046
8.00000 62.00000 0.00047
9.00000 62.00000 0.00049
10.00000 62.00000 0.00047
11.00000 62.00000 0.00048
12.00000 62.00000 0.00048
13.00000 62.00000 0.00049
14.00000 62.00000 0.00050
15.00000 62.00000 0.00050
16.00000 62.00000 0.00048
17.00000 62.00000 0.00051
18.00000 62.00000 0.00046
19.00000 62.00000 0.00050
20.00000 62.00000 0.00047
21.00000 62.00000 0.00049
22.00000 62.00000 0.00047
23.00000 62.00000 0.00048
24.00000 62.00000 0.00048
25.00000 62.00000 0.00049
26.00000 62.00000 0.00053
27.00000 62.00000 0.00047
28.00000 62.00000 0.00049
29.00000 62.00000 0.00046
30.00000 62.00000 0.00051
31.00000 62.00000 0.00048
32.00000 62.00000 0.00048
33.00000 62.00000 0.00049
34.00000 62.00000 0.00049
35.00000 62.00000 0.00048
36.00000 62.00000 0.00050
37.00000 62.00000 0.00048
38.00000 62.00000 0.00048
39.00000 62.00000 0.00049
0.00000 63.00000 0.00046
1.00000 63.00000 0.00044
2.00000 63.00000 0.00046
3.00000 63.00000 0.00043
4.00000 63.00000 0.00045
5.00000 63.00000 0.00044
6.00000 63.00000 0.00045
7.00000 63.00000 0.00046
8.00000 63.00000 0.00042
9.00000 63.00000 0.00043
10.00000 63.00000 0.00045
11.00000 63.00000 0.00044
12.00000 63.00000 0.00045
13.00000 63.00000 0.00044
14.00000 63.00000 0.00045
15.00000 63.00000 0.00046
16.00000 63.00000 0.00047
17.00000 63.00000 0.00044
18.00000 63.00000 0.00047
19.00000 63.00000 0.00043
20.00000 63.00000 0.00045
21.00000 63.00000 0.00043
22.00000 63.00000 0.00045
23.00000 63.00000 0.00043
24.00000 63.00000 0.00045
25.00000 63.00000 0.00045
26.00000 63.00000 0.00045
27.00000 63.00000 0.00049
28.00000 63.00000 0.00044
29.00000 63.00000 0.00045
30.00000 63.00000 0.00042
31.00000 63.00000 0.00047
32.00000 63.00000 0.00044
33.00000 63.00000 0.00044
34.00000 63.00000 0.00044
35.00000 63.00000 0.00045
36.00000 63.00000 0.00044
37.00000 63.00000 0.00046
38.00000 63.00000 0.00045
39.00000 63.00000 0.00045
0.00000 64.00000 0.00041
1.00000 64.00000 0.00043
2.00000 64.00000 0.00041
3.00000 64.00000 0.00042
4.00000 64.00000 0.00040
5.00000 64.00000 0.00042
6.00000 64.00000 0.00041
7.00000 64.00000 0.00041
8.00000 64.00000 0.00042
9.00000 64.00000 0.00038
10.00000 64.00000 0.00040
11.00000 64.00000 0.00041
12.00000 64.00000 0.00040
13.00000 64.00000 0.00041
14.00000 64.00000 0.00040
15.00000 64.00000 0.00041
16.00000 64.00000 0.00042
17.00000 64.00000 0.00043
18.00000 64.00000 0.00041
19.00000 64.00000 0.00044
20.00000 64.00000 0.00039
21.00000 64.00000 0.00042
22.00000 64.00000 0.00040
23.00000 64.00000 0.00042
24.00000 64.00000 0.00040
25.00000 64.00000 0.00041
26.00000 64.00000 0.00042
27.00000 64.00000 0.00042
28.00000 64.00000 0.00045
29.00000 64.00000 0.00041
30.00000 64.00000 0.00042
31.00000 64.00000 0.00038
32.00000 64.00000 0.00043
33.00000 64.00000 0.00041
34.00000 64.00000 0.00041
35.00000 64.00000 0.00041
36.00000 64.00000 0.00042
37.00000 64.00000 0.00040
38.00000 64.00000 0.00042
39.00000 64.00000 0.00041
0.00000 65.00000 0.00038
1.00000 65.00000 0.00038
2.00000 65.00000 0.00039
3.00000 65.00000 0.00038
4.00000 65.00000 0.00039
5.00000 65.00000 0.00037
6.00000 65.00000 0.00038
7.00000 65.00000 0.00038
8.00000 65.00000 0.00038
9.00000 65.00000 0.00038
10.00000 65.00000 0.00035
11.00000 65.00000 0.00036
12.00000 65.00000 0.00038
13.00000 65.00000 0.00037
14.00000 65.00000 0.00039
15.00000 65.00000 0.00037
16.00000 65.00000 0.00037
17.00000 65.00000 0.00040
18.00000 65.00000 0.00039
19.00000 65.00000 0.00037
20.00000 65.00000 0.00041
21.00000 65.00000 0.00036
22.00000 65.00000 0.00038
23.00000 65.00000 0.00036
24.00000 65.00000 0.00039
25.00000 65.00000 0.00037
26.00000 65.00000 0.00038
27.00000 65.00000 0.00038
28.00000 65.00000 0.00039
29.00000 65.00000 0.00041
30.00000 65.00000 0.00037
31.00000 65.00000 0.00039
32.00000 65.00000 0.00035
33.00000 65.00000 0.00040
34.00000 65.00000 0.00037
35.00000 65.00000 0.00038
36.00000 65.00000 0.00037
37.00000 65.00000 0.00039
38.00000 65.00000 0.00037
39.00000 65.00000 0.00039
0.00000 66.00000 0.00036
1.00000 66.00000 0.00035
2.00000 66.00000 0.00035
3.00000 66.00000 0.00036
4.00000 66.00000 0.00035
5.00000 66.00000 0.00035
6.00000 66.00000 0.00033
7.00000 66.00000 0.00036
8.00000 66.00000 0.00035
9.00000 66.00000 0.00035
10.00000 66.00000 0.00035
11.00000 66.00000 0.00033
12.00000 66.00000 0.00033
13.00000 66.00000 0.00035
14.00000 66.00000 0.00034
15.00000 66.00000 0.00036
16.00000 66.00000 0.00034
17.00000 66.00000 0.00034
18.00000 66.00000 0.00037
19.00000 66.00000 0.00036
20.00000 66.00000 0.00034
21.00000 66.00000 0.00038
22.00000 66.00000 0.00033
23.00000 66.00000 0.00036
24.00000 66.00000 0.00034
25.00000 66.00000 0.00035
26.00000 66.00000 0.00034
27.00000 66.00000 0.00034
28.00000 66.00000 0.00035
29.00000 66.00000 0.00035
30.00000 66.00000 0.00038
31.00000 66.00000 0.00034
32.00000 66.00000 0.00036
33.00000 66.00000 0.00032
34.00000 66.00000 0.00036
35.00000 66.00000 0.00034
36.00000 66.00000 0.00035
37.00000 66.00000 0.00034
38.00000 66.00000 0.00036
39.00000 66.00000 0.00033
0.00000 67.00000 0.00031
1.00000 67.00000 0.00033
2.00000 67.00000 0.00032
3.00000 67.00000 0.00032
4.00000 67.00000 0.00033
5.00000 67.00000 0.00032
6.00000 67.00000 0.00032
7.00000 67.00000 0.00031
8.00000 67.00000 0.00033
9.00000 67.00000 0.00032
10.00000 67.00000 0.00032
11.00000 67.00000 0.00033
12.00000 67.00000 0.00031
13.00000 67.00000 0.00030
14.00000 67.00000 0.00032
15.00000 67.00000 0.00032
16.00000 67.00000 0.00033
17.00000 67.00000 0.00031
18.00000 67.00000 0.00032
19.00000 67.00000 0.00033
20.00000 67.00000 0.00033
21.00000 67.00000 0.00032
22.00000 67.00000 0.00035
23.00000 67.00000 0.00030
24.00000 67.00000 0.00033
25.00000 67.00000 0.00031
26.00000 67.00000 0.00032
27.00000 67.00000 0.00032
28.00000 67.00000 0.00031
29.00000 67.00000 0.00032
30.00000 67.00000 0.00033
31.00000 67.00000 0.00035
32.00000 67.00000 0.00031
33.00000 67.00000 0.00033
34.00000 67.00000 0.00030
35.00000 67.00000 0.00033
36.00000 67.00000 0.00031
37.00000 67.00000 0.00032
38.00000 67.00000 0.00031
39.00000 67.00000 0.00033
0.00000 68.00000 0.00030
1.00000 68.00000 0.00028
2.00000 68.00000 0.00030
3.00000 68.00000 0.00029
4.00000 68.00000 0.00029
5.00000 68.00000 0.00030
6.00000 68.00000 0.00029
7.00000 68.00000 0.00030
8.00000 68.00000 0.00029
9.00000 68.00000 0.00030
10.00000 68.00000 0.00029
11.00000 68.00000 0.00030
12.00000 68.00000 0.00030
13.00000 68.00000 0.00029
14.00000 68.00000 0.00027
15.00000 68.00000 0.00029
16.00000 68.00000 0.00030
17.00000 68.00000 0.00031
18.00000 68.00000 0.00029
19.00000 68.00000 0.00029
20.00000 68.00000 0.00031
21.00000 68.00000 0.00030
22.00000 68.00000 0.00029
23.00000 68.00000 0.00032
24.00000 68.00000 0.00028
25.00000 68.00000 0.00031
26.00000 68.00000 0.00029
27.00000 68.00000 0.00029
28.00000 68.00000 0.00029
29.00000 68.00000 0.00029
30.00000 68.00000 0.00030
31.00000 68.00000 0.00030
32.00000 68.00000 0.00032
33.00000 68.00000 0.00029
34.00000 68.00000 0.00031
35.00000 68.00000 0.00028
36.00000 68.00000 0.00030
37.00000 68.00000 0.00029
38.00000 68.00000 0.00029
39.00000 68.00000 0.00028
0.00000 69.00000 0.00027
1.00000 69.00000 0.00028
2.00000 69.00000 0.00026
3.00000 69.00000 0.00027
4.00000 69.00000 0.00027
5.00000 69.00000 0.00027
6.00000 69.00000 0.00028
7.00000 69.00000 0.00027
8.00000 69.00000 0.00028
9.00000 69.00000 0.00027
10.00000 69.00000 0.00028
11.00000 69.00000 0.00027
12.00000 69.00000 0.00028
13.00000 69.00000 0.00028
14.00000 69.00000 0.00027
15.00000 69.00000 0.00025
16.00000 69.00000 0.00026
17.00000 69.00000 0.00027
18.00000 69.00000 0.00028
19.00000 69.00000 0.00026
20.00000 69.00000 0.00026
21.00000 69.00000 0.00028
22.00000 69.00000 0.00027
23.00000 69.00000 0.00027
24.00000 69.00000 0.00029
25.00000 69.00000 0.00026
26.00000 69.00000 0.00028
27.00000 69.00000 0.00027
28.00000 69.00000 0.00027
29.00000 69.00000 0.00027
30.00000 69.00000 0.00027
31.00000 69.00000 0.00028
32.00000 69.00000 0.00028
33.00000 69.00000 0.00030
34.00000 69.00000 0.00026
35.00000 69.00000 0.00029
36.00000 69.00000 0.00025
37.00000 69.00000 0.00028
38.00000 69.00000 0.00027
39.00000 69.00000 0.00027
0.00000 70.00000 0.00025
1.00000 70.00000 0.00025
2.00000 70.00000 0.00025
3.00000 70.00000 0.00024
4.00000 70.00000 0.00025
5.00000 70.00000 0.00025
6.00000 70.00000 0.00024
7.00000 70.00000 0.00025
8.00000 70.00000 0.00024
9.00000 70.00000 0.00026
10.00000 70.00000 0.00024
11.00000 70.00000 0.00026
12.00000 70.00000 0.00026
13.00000 70.00000 0.00025
14.00000 70.00000 0.00025
15.00000 70.00000 0.00025
16.00000 70.00000 0.00023
17.00000 70.00000 0.00024
18.00000 70.00000 0.00025
19.00000 70.00000 0.00026
20.00000 70.00000 0.00024
21.00000 70.00000 0.00024
22.00000 70.00000 0.00026
23.00000 70.00000 0.00026
24.00000 70.00000 0.00024
25.00000 70.00000 0.00027
26.00000 70.00000 0.00023
27.00000 70.00000 0.00026
28.00000 70.00000 0.00025
29.00000 70.00000 0.00025
30.00000 70.00000 0.00025
31.00000 70.00000 0.00025
32.00000 70.00000 0.00026
33.00000 70.00000 0.00026
34.00000 70.00000 0.00028
35.00000 70.00000 0.00024
36.00000 70.00000 0.00026
37.00000 70.00000 0.00023
38.00000 70.00000 0.00026
39.00000 70.00000 0.00024
0.00000 71.00000 0.00022
1.00000 71.00000 0.00023
2.00000 71.00000 0.00023
3.00000 71.00000 0.00023
4.00000 71.00000 0.00021
5.00000 71.00000 0.00023
6.00000 71.00000 0.00023
7.00000 71.00000 0.00023
8.00000 71.00000 0.00023
9.00000 71.00000 0.00022
10.00000 71.00000 0.00023
11.00000 71.00000 0.00022
12.00000 71.00000 0.00024
13.00000 71.00000 0.00024
14.00000 71.00000 0.00023
15.00000 71.00000 0.00023
16.00000 71.00000 0.00023
17.00000 71.00000 0.00021
18.00000 71.00000 0.00022
19.00000 71.00000 0.00023
20.00000 71.00000 0.00024
21.00000 71.00000 0.00022
22.00000 71.00000 0.00022
23.00000 71.00000 0.00024
24.00000 71.00000 0.00023
25.00000 71.00000 0.00023
26.00000 71.00000 0.00025
27.00000 71.00000 0.00022
28.00000 71.00000 0.00024
29.00000 71.00000 0.00023
30.00000 71.00000 0.00022
31.00000 71.00000 0.00023
32.00000 71.00000 0.00023
33.00000 71.00000 0.00025
34.00000 71.00000 0.00024
35.00000 71.00000 0.00025
36.00000 71.00000 0.00022
37.00000 71.00000 0.00024
38.00000 71.00000 0.00021
39.00000 71.00000 0.00024
0.00000 72.00000 0.00022
1.00000 72.00000 0.00021
2.00000 72.00000 0.00021
3.00000 72.00000 0.00021
4.00000 72.00000 0.00022
5.00000 72.00000 0.00020
6.00000 72.00000 0.00022
7.00000 72.00000 0.00022
8.00000 72.00000 0.00022
9.00000 72.00000 0.00021
10.00000 72.00000 0.00020
11.00000 72.00000 0.00021
12.00000 72.00000 0.00021
13.00000 72.00000 0.00022
14.00000 72.00000 0.00022
15.00000 72.00000 0.00022
16.00000 72.00000 0.00021
17.00000 72.00000 0.00021
18.00000 72.00000 0.00020
19.00000 72.00000 0.00020
20.00000 72.00000 0.00021
21.00000 72.00000 0.00021
22.00000 72.00000 0.00020
23.00000 72.00000 0.00021
24.00000 72.00000 0.00022
25.00000 72.00000 0.00022
26.00000 72.00000 0.00021
27.00000 72.00000 0.00023
28.00000 72.00000 0.00020
29.00000 72.00000 0.00022
30.00000 72.00000 0.00021
31.00000 72.00000 0.00020
32.00000 72.00000 0.00022
33.00000 72.00000 0.00021
34.00000 72.00000 0.00023
35.00000 72.00000 0.00022
36.00000 72.00000 0.00024
37.00000 72.00000 0.00020
38.00000 72.00000 0.00022
39.00000 72.00000 0.00019
0.00000 73.00000 0.00018
1.00000 73.00000 0.00021
2.00000 73.00000 0.00019
3.00000 73.00000 0.00019
4.00000 73.00000 0.00019
5.00000 73.00000 0.00020
6.00000 73.00000 0.00018
7.00000 73.00000 0.00020
8.00000 73.00000 0.00020
9.00000 73.00000 0.00020
10.00000 73.00000 0.00020
11.00000 73.00000 0.00019
12.00000 73.00000 0.00019
13.00000 73.00000 0.00019
14.00000 73.00000 0.00020
15.00000 73.00000 0.00020
16.00000 73.00000 0.00020
17.00000 73.00000 0.00020
18.00000 73.00000 0.00019
19.00000 73.00000 0.00018
20.00000 73.00000 0.00018
21.00000 73.00000 0.00019
22.00000 73.00000 0.00020
23.00000 73.00000 0.00019
24.00000 73.00000 0.00019
25.00000 73.00000 0.00021
26.00000 73.00000 0.00020
27.00000 73.00000 0.00020
28.00000 73.00000 0.00021
29.00000 73.00000 0.00018
30.00000 73.00000 0.00020
31.00000 73.00000 0.00020
32.00000 73.00000 0.00019
33.00000 73.00000 0.00020
34.00000 73.00000 0.00019
35.00000 73.00000 0.00021
36.00000 73.00000 0.00020
37.00000 73.00000 0.00022
38.00000 73.00000 0.00019
39.00000 73.00000 0.00020
0.00000 74.00000 0.00018
1.00000 74.00000 0.00016
2.00000 74.00000 0.00019
3.00000 74.00000 0.00018
4.00000 74.00000 0.00018
5.00000 74.00000 0.00018
6.00000 74.00000 0.00018
7.00000 74.00000 0.00017
8.00000 74.00000 0.00018
9.00000 74.00000 0.00019
10.00000 74.00000 0.00018
11.00000 74.00000 0.00018
12.00000 74.00000 0.00017
13.00000 74.00000 0.00018
14.00000 74.00000 0.00017
15.00000 74.00000 0.00019
16.00000 74.00000 0.00018
17.00000 74.00000 0.00018
18.00000 74.00000 0.00018
19.00000 74.00000 0.00018
20.00000 74.00000 0.00016
21.00000 74.00000 0.00017
22.00000 74.00000 0.00018
23.00000 74.00000 0.00018
24.00000 74.00000 0.00017
25.00000 74.00000 0.00017
26.00000 74.00000 0.00019
27.00000 74.00000 0.00018
28.00000 74.00000 0.00018
29.00000 74.00000 0.00020
30.00000 74.00000 0.00017
31.00000 74.00000 0.00018
32.00000 74.00000 0.00018
33.00000 74.00000 0.00018
34.00000 74.00000 0.00019
35.00000 74.00000 0.00018
36.00000 74.00000 0.00019
37.00000 74.00000 0.00019
38.00000 74.00000 0.00020
39.00000 74.00000 0.00017
0.00000 75.00000 0.00016
1.00000 75.00000 0.00016
2.00000 75.00000 0.00015
3.00000 75.00000 0.00017
4.00000 75.00000 0.00016
5.00000 75.00000 0.00016
6.00000 75.00000 0.00017
7.00000 75.00000 0.00016
8.00000 75.00000 0.00015
9.00000 75.00000 0.00017
10.00000 75.00000 0.00017
11.00000 75.00000 0.00016
12.00000 75.00000 0.00016
13.00000 75.00000 0.00016
14.00000 75.00000 0.00016
15.00000 75.00000 0.00016
16.00000 75.00000 0.00017
17.00000 75.00000 0.00017
18.00000 75.00000 0.00017
19.00000 75.00000 0.00017
20.00000 75.00000 0.00017
21.00000 75.00000 0.00015
22.00000 75.00000 0.00016
23.00000 75.00000 0.00016
24.00000 75.00000 0.00017
25.00000 75.00000 0.00015
26.00000 75.00000 0.00016
27.00000 75.00000 0.00017
28.00000 75.00000 0.00017
29.00000 75.00000 0.00017
30.00000 75.00000 0.00018
31.00000 75.00000 0.00015
32.00000 75.00000 0.00017
33.00000 75.00000 0.00016
34.00000 75.00000 0.00016
35.00000 75.00000 0.00017
36.00000 75.00000 0.00016
37.00000 75.00000 0.00017
38.00000 75.00000 0.00018
39.00000 75.00000 0.00018
0.00000 76.00000 0.00017
1.00000 76.00000 0.00015
2.00000 76.00000 0.00015
3.00000 76.00000 0.00014
4.00000 76.00000 0.00016
5.00000 76.00000 0.00015
6.00000 76.00000 0.00015
7.00000 76.00000 0.00015
8.00000 76.00000 0.00016
9.00000 76.00000 0.00014
10.00000 76.00000 0.00016
11.00000 76.00000 0.00016
12.00000 76.00000 0.00015
13.00000 76.00000 0.00015
14.00000 76.00000 0.00015
15.00000 76.00000 0.00015
16.00000 76.00000 0.00015
17.00000 76.00000 0.00016
18.00000 76.00000 0.00015
19.00000 76.00000 0.00016
20.00000 76.00000 0.00016
21.00000 76.00000 0.00016
22.00000 76.00000 0.00013
23.00000 76.00000 0.00014
24.00000 76.00000 0.00015
25.00000 76.00000 0.00016
26.00000 76.00000 0.00014
27.00000 76.00000 0.00014
28.00000 76.00000 0.00016
29.00000 76.00000 0.00016
30.00000 76.00000 0.00016
31.00000 76.00000 0.00016
32.00000 76.00000 0.00014
33.00000 76.00000 0.00015
34.00000 76.00000 0.00015
35.00000 76.00000 0.00015
36.00000 76.00000 0.00016
37.00000 76.00000 0.00015
38.00000 76.00000 0.00016
39.00000 76.00000 0.00017
0.00000 77.00000 0.00015
1.00000 77.00000 0.00015
2.00000 77.00000 0.00013
3.00000 77.00000 0.00014
4.00000 77.00000 0.00013
5.00000 77.00000 0.00014
6.00000 77.00000 0.00013
7.00000 77.00000 0.00014
8.00000 77.00000 0.00014
9.00000 77.00000 0.00014
10.00000 77.00000 0.00014
11.00000 77.00000 0.00014
12.00000 77.00000 0.00014
13.00000 77.00000 0.00014
14.00000 77.00000 0.00014
15.00000 77.00000 0.00014
16.00000 77.00000 0.00013
17.00000 77.00000 0.00014
18.00000 77.00000 0.00015
19.00000 77.00000 0.00014
20.00000 77.00000 0.00014
21.00000 77.00000 0.00014
22.00000 77.00000 0.00015
23.00000 77.00000 0.00012
24.00000 77.00000 0.00013
25.00000 77.00000 0.00014
26.00000 77.00000 0.00014
27.00000 77.00000 0.00013
28.00000 77.00000 0.00013
29.00000 77.00000 0.00015
30.00000 77.00000 0.00015
31.00000 77.00000 0.00014
32.00000 77.00000 0.00015
33.00000 77.00000 0.00013
34.00000 77.00000 0.00014
35.00000 77.00000 0.00014
36.00000 77.00000 0.00014
37.00000 77.00000 0.00015
38.00000 77.00000 0.00014
39.00000 77.00000 0.00015
0.00000 78.00000 0.00014
1.00000 78.00000 0.00015
2.00000 78.00000 0.00014
3.00000 78.00000 0.00012
4.00000 78.00000 0.00013
5.00000 78.00000 0.00012
6.00000 78.00000 0.00013
7.00000 78.00000 0.00012
8.00000 78.00000 0.00013
9.00000 78.00000 0.00013
10.00000 78.00000 0.00013
11.00000 78.00000 0.00012
12.00000 78.00000 0.00013
13.00000 78.00000 0.00013
14.00000 78.00000 0.00013
15.00000 78.00000 0.00012
16.00000 78.00000 0.00013
17.00000 78.00000 0.00013
18.00000 78.00000 0.00012
19.00000 78.00000 0.00014
20.00000 78.00000 0.00014
21.00000 78.00000 0.00013
22.00000 78.00000 0.00014
23.00000 78.00000 0.00013
24.00000 78.00000 0.00011
25.00000 78.00000 0.00012
26.00000 78.00000 0.00013
27.00000 78.00000 0.00013
28.00000 78.00000 0.00011
29.00000 78.00000 0.00012
30.00000 78.00000 0.00014
31.00000 78.00000 0.00014
32.00000 78.00000 0.00013
33.00000 78.00000 0.00014
34.00000 78.00000 0.00012
35.00000 78.00000 0.00013
36.00000 78.00000 0.00013
37.00000 78.00000 0.00013
38.00000 78.00000 0.00014
39.00000 78.00000 0.00013
0.00000 79.00000 0.00012
1.00000 79.00000 0.00013
2.00000 79.00000 0.00013
3.00000 79.00000 0.00013
4.00000 79.00000 0.00011
5.00000 79.00000 0.00012
6.00000 79.00000 0.00011
7.00000 79.00000 0.00012
8.00000 79.00000 0.00011
9.00000 79.00000 0.00012
10.00000 79.00000 0.00011
11.00000 79.00000 0.00011
12.00000 79.00000 0.00012
13.00000 79.00000 0.00012
14.00000 79.00000 0.00012
15.00000 79.00000 0.00012
16.00000 79.00000 0.00011
17.00000 79.00000 0.00012
18.00000 79.00000 0.00012
19.00000 79.00000 0.00011
20.00000 79.00000 0.00013
21.00000 79.00000 0.00012
22.00000 79.00000 0.00012
23.00000 79.00000 0.00013
24.00000 79.00000 0.00012
25.00000 79.00000 0.00010
26.00000 79.00000 0.00011
27.00000 79.00000 0.00011
28.00000 79.00000 0.00012
29.00000 79.00000 0.00010
30.00000 79.00000 0.00011
31.00000 79.00000 0.00012
32.00000 79.00000 0.00012
33.00000 79.00000 0.00013
34.00000 79.00000 0.00013
35.00000 79.00000 0.00011
36.00000 79.00000 0.00012
37.00000 79.00000 0.00012
38.00000 79.00000 0.00011
39.00000 79.00000 0.00013
0.00000 80.00000 0.00012
1.00000 80.00000 0.00011
2.00000 80.00000 0.00013
3.00000 80.00000 0.00012
4.00000 80.00000 0.00012
5.00000 80.00000 0.00010
6.00000 80.00000 0.00011
7.00000 80.00000 0.00010
8.00000 80.00000 0.00010
9.00000 80.00000 0.00010
10.00000 80.00000 0.00011
11.00000 80.00000 0.00010
12.00000 80.00000 0.00010
13.00000 80.00000 0.00010
14.00000 80.00000 0.00011
15.00000 80.00000 0.00011
16.00000 80.00000 0.00011
17.00000 80.00000 0.00010
18.00000 80.00000 0.00011
19.00000 80.00000 0.00011
20.00000 80.00000 0.00011
21.00000 80.00000 0.00012
22.00000 80.00000 0.00011
23.00000 80.00000 0.00011
24.00000 80.00000 0.00012
25.00000 80.00000 0.00011
26.00000 80.00000 0.00009
27.00000 80.00000 0.00010
28.00000 80.00000 0.00010
29.00000 80.00000 0.00011
30.00000 80.00000 0.00010
31.00000 80.00000 0.00011
32.00000 80.00000 0.00011
33.00000 80.00000 0.00012
34.00000 80.00000 0.00012
35.00000 80.00000 0.00012
36.00000 80.00000 0.00010
37.00000 80.00000 0.00011
38.00000 80.00000 0.00010
39.00000 80.00000 0.00011
0.00000 81.00000 0.00010
1.00000 81.00000 0.00011
2.00000 81.00000 0.00010
3.00000 81.00000 0.00012
4.00000 81.00000 0.00011
5.00000 81.00000 0.00011
6.00000 81.00000 0.00009
7.00000 81.00000 0.00010
8.00000 81.00000 0.00009
9.00000 81.00000 0.00010
10.00000 81.00000 0.00009
11.00000 81.00000 0.00010
12.00000 81.00000 0.00009
13.00000 81.00000 0.00010
14.00000 81.00000 0.00010
15.00000 81.00000 0.00010
16.00000 81.00000 0.00010
17.00000 81.00000 0.00010
18.00000 81.00000 0.00010
19.00000 81.00000 0.00009
20.00000 81.00000 0.00010
21.00000 81.00000 0.00010
22.00000 81.00000 0.00011
23.00000 81.00000 0.00011
24.00000 81.00000 0.00010
25.00000 81.00000 0.00011
26.00000 81.00000 0.00010
27.00000 81.00000 0.00009
28.00000 81.00000 0.00009
29.00000 81.00000 0.00010
30.00000 81.00000 0.00011
31.00000 81.00000 0.00009
32.00000 81.00000 0.00010
33.00000 81.00000 0.00010
34.00000 81.00000 0.00011
35.00000 81.00000 0.00011
36.00000 81.00000 0.00012
37.00000 81.00000 0.00010
38.00000 81.00000 0.00010
39.00000 81.00000 0.00009
0.00000 82.00000 0.00009
1.00000 82.00000 0.00010
2.00000 82.00000 0.00010
3.00000 82.00000 0.00009
4.00000 82.00000 0.00011
5.00000 82.00000 0.00010
6.00000 82.00000 0.00010
7.00000 82.00000 0.00009
8.00000 82.00000 0.00010
9.00000 82.00000 0.00009
10.00000 82.00000 0.00009
11.00000 82.00000 0.00008
12.00000 82.00000 0.00009
13.00000 82.00000 0.00008
14.00000 82.00000 0.00009
15.00000 82.00000 0.00008
16.00000 82.00000 0.00009
17.00000 82.00000 0.00009
18.00000 82.00000 0.00009
19.00000 82.00000 0.00008
20.00000 82.00000 0.00009
21.00000 82.00000 0.00009
22.00000 82.00000 0.00009
23.00000 82.00000 0.00010
24.00000 82.00000 0.00010
25.00000 82.00000 0.00010
26.00000 82.00000 0.00010
27.00000 82.00000 0.00009
28.00000 82.00000 0.00008
29.00000 82.00000 0.00009
30.00000 82.00000 0.00009
31.00000 82.00000 0.00010
32.00000 82.00000 0.00009
33.00000 82.00000 0.00009
34.00000 82.00000 0.00009
35.00000 82.00000 0.00010
36.00000 82.00000 0.00010
37.00000 82.00000 0.00011
38.00000 82.00000 0.00009
39.00000 82.00000 0.00009
0.00000 83.00000 0.00008
1.00000 83.00000 0.00008
2.00000 83.00000 0.00009
3.00000 83.00000 0.00009
4.00000 83.00000 0.00008
5.00000 83.00000 0.00010
6.00000 83.00000 0.00009
7.00000 83.00000 0.00009
8.00000 83.00000 0.00008
9.00000 83.00000 0.00009
10.00000 83.00000 0.00008
11.00000 83.00000 0.00009
12.00000 83.00000 0.00008
13.00000 83.00000 0.00008
14.00000 83.00000 0.00007
15.00000 83.00000 0.00008
16.00000 83.00000 0.00008
17.00000 83.00000 0.00009
18.00000 83.00000 0.00008
19.00000 83.00000 0.00009
20.00000 83.00000 0.00008
21.00000 83.00000 0.00008
22.00000 83.00000 0.00009
23.00000 83.00000 0.00008
24.00000 83.00000 0.00010
25.00000 83.00000 0.00009
26.00000 83.00000 0.00009
27.00000 83.00000 0.00009
28.00000 83.00000 0.00009
29.00000 83.00000 0.00007
30.00000 83.00000 0.00008
31.00000 83.00000 0.00008
32.00000 83.00000 0.00009
33.00000 83.00000 0.00008
34.00000 83.00000 0.00008
35.00000 83.00000 0.00008
36.00000 83.00000 0.00009
37.00000 83.00000 0.00010
38.00000 83.00000 0.00010
39.00000 83.00000 0.00009
0.00000 84.00000 0.00008
1.00000 84.00000 0.00008
2.00000 84.00000 0.00007
3.00000 84.00000 0.00008
4.00000 84.00000 0.00008
5.00000 84.00000 0.00008
6.00000 84.00000 0.00009
7.00000 84.00000 0.00008
8.00000 84.00000 0.00009
9.00000 84.00000 0.00007
10.00000 84.00000 0.00008
11.00000 84.00000 0.00007
12.00000 84.00000 0.00008
13.00000 84.00000 0.00007
14.00000 84.00000 0.00008
15.00000 84.00000 0.00007
16.00000 84.00000 0.00007
17.00000 84.00000 0.00007
18.00000 84.00000 0.00008
19.00000 84.00000 0.00008
20.00000 84.00000 0.00008
21.00000 84.00000 0.00007
22.00000 84.00000 0.00007
23.00000 84.00000 0.00008
24.00000 84.00000 0.00007
25.00000 84.00000 0.00009
26.00000 84.00000 0.00009
27.00000 84.00000 0.00009
28.00000 84.00000 0.00008
29.00000 84.00000 0.00008
30.00000 84.00000 0.00007
31.00000 84.00000 0.00007
32.00000 84.00000 0.00007
33.00000 84.00000 0.00008
34.00000 84.00000 0.00007
35.00000 84.00000 0.00007
36.00000 84.00000 0.00008
37.00000 84.00000 0.00009
38.00000 84.00000 0.00009
39.00000 84.00000 0.00009
0.00000 85.00000 0.00008
1.00000 85.00000 0.00007
2.00000 85.00000 0.00007
3.00000 85.00000 0.00007
4.00000 85.00000 0.00008
5.00000 85.00000 0.00007
6.00000 85.00000 0.00007
7.00000 85.00000 0.00009
8.00000 85.00000 0.00007
9.00000 85.00000 0.00008
10.00000 85.00000 0.00007
11.00000 85.00000 0.00007
12.00000 85.00000 0.00006
13.00000 85.00000 0.00007
14.00000 85.00000 0.00007
15.00000 85.00000 0.00007
16.00000 85.00000 0.00006
17.00000 85.00000 0.00007
18.00000 85.00000 0.00006
19.00000 85.00000 0.00008
20.00000 85.00000 0.00007
21.00000 85.00000 0.00007
22.00000 85.00000 0.00006
23.00000 85.00000 0.00007
24.00000 85.00000 0.00007
25.00000 85.00000 0.00007
26.00000 85.00000 0.00008
27.00000 85.00000 0.00008
28.00000 85.00000 0.00008
29.00000 85.00000 0.00008
30.00000 85.00000 0.00007
31.00000 85.00000 0.00006
32.00000 85.00000 0.00007
33.00000 85.00000 0.00007
34.00000 85.00000 0.00007
35.00000 85.00000 0.00006
36.00000 85.00000 0.00007
37.00000 85.00000 0.00007
38.00000 85.00000 0.00008
39.00000 85.00000 0.00008
0.00000 86.00000 0.00007
1.00000 86.00000 0.00008
2.00000 86.00000 0.00007
3.00000 86.00000 0.00007
4.00000 86.00000 0.00006
5.00000 86.00000 0.00007
6.00000 86.00000 0.00007
7.00000 86.00000 0.00007
8.00000 86.00000 0.00008
9.00000 86.00000 0.00007
10.00000 86.00000 0.00007
11.00000 86.00000 0.00006
12.00000 86.00000 0.00007
13.00000 86.00000 0.00006
14.00000 86.00000 0.00007
15.00000 86.00000 0.00006
16.00000 86.00000 0.00006
17.00000 86.00000 0.00006
18.00000 86.00000 0.00006
19.00000 86.00000 0.00006
20.00000 86.00000 0.00007
21.00000 86.00000 0.00006
22.00000 86.00000 0.00006
23.00000 86.00000 0.00006
24.00000 86.00000 0.00006
25.00000 86.00000 0.00006
26.00000 86.00000 0.00006
27.00000 86.00000 0.00008
28.00000 86.00000 0.00007
29.00000 86.00000 0.00007
30.00000 86.00000 0.00007
31.00000 86.00000 0.00007
32.00000 86.00000 0.00006
33.00000 86.00000 0.00006
34.00000 86.00000 0.00006
35.00000 86.00000 0.00007
36.00000 86.00000 0.00006
37.00000 86.00000 0.00006
38.00000 86.00000 0.00007
39.00000 86.00000 0.00007
0.00000 87.00000 0.00007
1.00000 87.00000 0.00006
2.00000 87.00000 0.00007
3.00000 87.00000 0.00006
4.00000 87.00000 0.00006
5.00000 87.00000 0.00006
6.00000 87.00000 0.00006
7.00000 87.00000 0.00007
8.00000 87.00000 0.00006
9.00000 87.00000 0.00007
10.00000 87.00000 0.00006
11.00000 87.00000 0.00007
12.00000 87.00000 0.00005
13.00000 87.00000 0.00006
14.00000 87.00000 0.00005
15.00000 87.00000 0.00006
16.00000 87.00000 0.00006
17.00000 87.00000 0.00006
18.00000 87.00000 0.00005
19.00000 87.00000 0.00005
20.00000 87.00000 0.00005
21.00000 87.00000 0.00006
22.00000 87.00000 0.00006
23.00000 87.00000 0.00006
24.00000 87.00000 0.00005
25.00000 87.00000 0.00006
26.00000 87.00000 0.00006
27.00000 87.00000 0.00006
28.00000 87.00000 0.00007
29.00000 87.00000 0.00007
30.00000 87.00000 0.00007
31.00000 87.00000 0.00006
32.00000 87.00000 0.00006
33.00000 87.00000 0.00005
34.00000 87.00000 0.00006
35.00000 87.00000 0.00006
36.00000 87.00000 0.00006
37.00000 87.00000 0.00005
38.00000 87.00000 0.00006
39.00000 87.00000 0.00006
0.00000 88.00000 0.00006
1.00000 88.00000 0.00006
2.00000 88.00000 0.00006
3.00000 88.00000 0.00007
4.00000 88.00000 0.00006
5.00000 88.00000 0.00006
6.00000 88.00000 0.00005
7.00000 88.00000 0.00006
8.00000 88.00000 0.00006
9.00000 88.00000 0.00006
10.00000 88.00000 0.00007
11.00000 88.00000 0.00006
12.00000 88.00000 0.00006
13.00000 88.00000 0.00005
14.00000 88.00000 0.00006
15.00000 88.00000 0.00005
16.00000 88.00000 0.00006
17.00000 88.00000 0.00005
18.00000 88.00000 0.00005
19.00000 88.00000 0.00005
20.00000 88.00000 0.00005
21.00000 88.00000 0.00005
22.00000 88.00000 0.00006
23.00000 88.00000 0.00005
24.00000 88.00000 0.00005
25.00000 88.00000 0.00005
26.00000 88.00000 0.00005
27.00000 88.00000 0.00006
28.00000 88.00000 0.00005
29.00000 88.00000 0.00006
30.00000 88.00000 0.00006
31.00000 88.00000 0.00006
32.00000 88.00000 0.00006
33.00000 88.00000 0.00005
34.00000 88.00000 0.00005
35.00000 88.00000 0.00005
36.00000 88.00000 0.00005
37.00000 88.00000 0.00005
38.00000 88.00000 0.00004
39.00000 88.00000 0.00005
0.00000 89.00000 0.00005
1.00000 89.00000 0.00006
2.00000 89.00000 0.00006
3.00000 89.00000 0.00005
4.00000 89.00000 0.00007
5.00000 89.00000 0.00006
6.00000 89.00000 0.00005
7.00000 89.00000 0.00005
8.00000 89.00000 0.00005
9.00000 89.00000 0.00006
10.00000 89.00000 0.00005
11.00000 89.00000 0.00006
12.00000 89.00000 0.00005
13.00000 89.00000 0.00006
14.00000 89.00000 0.00005
15.00000 89.00000 0.00005
16.00000 89.00000 0.00005
17.00000 89.00000 0.00005
18.00000 89.00000 0.00005
19.00000 89.00000 0.00005
20.00000 89.00000 0.00005
21.00000 89.00000 0.00005
22.00000 89.00000 0.00005
23.00000 89.00000 0.00005
24.00000 89.00000 0.00005
25.00000 89.00000 0.00005
26.00000 89.00000 0.00004
27.00000 89.00000 0.00005
28.00000 89.00000 0.00005
29.00000 89.00000 0.00005
30.00000 89.00000 0.00006
31.00000 89.00000 0.00006
32.00000 89.00000 0.00006
33.00000 89.00000 0.00005
34.00000 89.00000 0.00005
35.00000 89.00000 0.00005
36.00000 89.00000 0.00005
37.00000 89.00000 0.00005
38.00000 89.00000 0.00005
39.00000 89.00000 0.00004
0.00000 90.00000 0.00004
1.00000 90.00000 0.00004
2.00000 90.00000 0.00005
3.00000 90.00000 0.00006
4.00000 90.00000 0.00005
5.00000 90.00000 0.00006
6.00000 90.00000 0.00005
7.00000 90.00000 0.00004
8.00000 90.00000 0.00004
9.00000 90.00000 0.00005
10.00000 90.00000 0.00005
11.00000 90.00000 0.00005
12.00000 90.00000 0.00006
13.00000 90.00000 0.00005
14.00000 90.00000 0.00005
15.00000 90.00000 0.00004
16.00000 90.00000 0.00005
17.00000 90.00000 0.00004
18.00000 90.00000 0.00005
19.00000 90.00000 0.00004
20.00000 90.00000 0.00004
21.00000 90.00000 0.00004
22.00000 90.00000 0.00004
23.00000 90.00000 0.00004
24.00000 90.00000 0.00005
25.00000 90.00000 0.00005
26.00000 90.00000 0.00004
27.00000 90.00000 0.00004
28.00000 90.00000 0.00005
29.00000 90.00000 0.00004
30.00000 90.00000 0.00004
31.00000 90.00000 0.00006
32.00000 90.00000 0.00005
33.00000 90.00000 0.00006
34.00000 90.00000 0.00005
35.00000 90.00000 0.00004
36.00000 90.00000 0.00005
37.00000 90.00000 0.00004
38.00000 90.00000 0.00005
39.00000 90.00000 0.00004
0.00000 91.00000 0.00004
1.00000 91.00000 0.00004
2.00000 91.00000 0.00004
3.00000 91.00000 0.00005
4.00000 91.00000 0.00005
5.00000 91.00000 0.00005
6.00000 91.00000 0.00006
7.00000 91.00000 0.00005
8.00000 91.00000 0.00004
9.00000 91.00000 0.00004
10.00000 91.00000 0.00005
11.00000 91.00000 0.00005
12.00000 91.00000 0.00004
13.00000 91.00000 0.00005
14.00000 91.00000 0.00004
15.00000 91.00000 0.00005
16.00000 91.00000 0.00004
17.00000 91.00000 0.00005
18.00000 91.00000 0.00004
19.00000 91.00000 0.00004
20.00000 91.00000 0.00004
21.00000 91.00000 0.00004
22.00000 91.00000 0.00004
23.00000 91.00000 0.00004
24.00000 91.00000 0.00004
25.00000 91.00000 0.00005
26.00000 91.00000 0.00004
27.00000 91.00000 0.00004
28.00000 91.00000 0.00004
29.00000 91.00000 0.00004
30.00000 91.00000 0.00004
31.00000 91.00000 0.00004
32.00000 91.00000 0.00005
33.00000 91.00000 0.00005
34.00000 91.00000 0.00005
35.00000 91.00000 0.00004
36.00000 91.00000 0.00003
37.00000 91.00000 0.00004
38.00000 91.00000 0.00004
39.00000 91.00000 0.00004
0.00000 92.00000 0.00004
1.00000 92.00000 0.00004
2.00000 92.00000 0.00003
3.00000 92.00000 0.00004
4.00000 92.00000 0.00004
5.00000 92.00000 0.00005
6.00000 92.00000 0.00004
7.00000 92.00000 0.00005
8.00000 92.00000 0.00005
9.00000 92.00000 0.00004
10.00000 92.00000 0.00004
11.00000 92.00000 0.00004
12.00000 92.00000 0.00005
13.00000 92.00000 0.00004
14.00000 92.00000 0.00005
15.00000 92.00000 0.00004
16.00000 92.00000 0.00005
17.00000 92.00000 0.00004
18.00000 92.00000 0.00004
19.00000 92.00000 0.00004
20.00000 92.00000 0.00004
21.00000 92.00000 0.00003
22.00000 92.00000 0.00004
23.00000 92.00000 0.00004
24.00000 92.00000 0.00003
25.00000 92.00000 0.00004
26.00000 92.00000 0.00005
27.00000 92.00000 0.00004
28.00000 92.00000 0.00004
29.00000 92.00000 0.00003
30.00000 92.00000 0.00004
31.00000 92.00000 0.00004
32.00000 92.00000 0.00004
33.00000 92.00000 0.00005
34.00000 92.00000 0.00004
35.00000 92.00000 0.00005
36.00000 92.00000 0.00004
37.00000 92.00000 0.00003
38.00000 92.00000 0.00004
39.00000 92.00000 0.00003
0.00000 93.00000 0.00003
1.00000 93.00000 0.00004
2.00000 93.00000 0.00003
3.00000 93.00000 0.00003
4.00000 93.00000 0.00004
5.00000 93.00000 0.00004
6.00000 93.00000 0.00004
7.00000 93.00000 0.00004
8.00000 93.00000 0.00005
9.00000 93.00000 0.00004
10.00000 93.00000 0.00003
11.00000 93.00000 0.00003
12.00000 93.00000 0.00004
13.00000 93.00000 0.00004
14.00000 93.00000 0.00003
15.00000 93.00000 0.00005
16.00000 93.00000 0.00004
17.00000 93.00000 0.00004
18.00000 93.00000 0.00004
19.00000 93.00000 0.00004
20.00000 93.00000 0.00003
21.00000 93.00000 0.00004
22.00000 93.00000 0.00003
23.00000 93.00000 0.00003
24.00000 93.00000 0.00003
25.00000 93.00000 0.00003
26.00000 93.00000 0.00003
27.00000 93.00000 0.00004
28.00000 93.00000 0.00003
29.00000 93.00000 0.00003
30.00000 93.00000 0.00003
31.00000 93.00000 0.00004
32.00000 93.00000 0.00004
33.00000 93.00000 0.00003
34.00000 93.00000 0.00004
35.00000 93.00000 0.00004
36.00000 93.00000 0.00004
37.00000 93.00000 0.00004
38.00000 93.00000 0.00003
39.00000 93.00000 0.00003
0.00000 94.00000 0.00003
1.00000 94.00000 0.00003
2.00000 94.00000 0.00004
3.00000 94.00000 0.00003
4.00000 94.00000 0.00003
5.00000 94.00000 0.00003
6.00000 94.00000 0.00003
7.00000 94.00000 0.00004
8.00000 94.00000 0.00003
9.00000 94.00000 0.00005
10.00000 94.00000 0.00004
11.00000 94.00000 0.00003
12.00000 94.00000 0.00003
13.00000 94.00000 0.00003
14.00000 94.00000 0.00004
15.00000 94.00000 0.00003
16.00000 94.00000 0.00004
17.00000 94.00000 0.00003
18.00000 94.00000 0.00004
19.00000 94.00000 0.00003
20.00000 94.00000 0.00004
21.00000 94.00000 0.00003
22.00000 94.00000 0.00003
23.00000 94.00000 0.00003
24.00000 94.00000 0.00003
25.00000 94.00000 0.00003
26.00000 94.00000 0.00003
27.00000 94.00000 0.00003
28.00000 94.00000 0.00004
29.00000 94.00000 0.00003
30.00000 94.00000 0.00003
31.00000 94.00000 0.00003
32.00000 94.00000 0.00003
33.00000 94.00000 0.00003
34.00000 94.00000 0.00003
35.00000 94.00000 0.00004
36.00000 94.00000 0.00004
37.00000 94.00000 0.00004
38.00000 94.00000 0.00004
39.00000 94.00000 0.00003
0.00000 95.00000 0.00002
1.00000 95.00000 0.00003
2.00000 95.00000 0.00003
3.00000 95.00000 0.00003
4.00000 95.00000 0.00003
5.00000 95.00000 0.00003
6.00000 95.00000 0.00003
7.00000 95.00000 0.00003
8.00000 95.00000 0.00004
9.00000 95.00000 0.00003
10.00000 95.00000 0.00004
11.00000 95.00000 0.00004
12.00000 95.00000 0.00003
13.00000 95.00000 0.00003
14.00000 95.00000 0.00003
15.00000 95.00000 0.00003
16.00000 95.00000 0.00003
17.00000 95.00000 0.00004
18.00000 95.00000 0.00003
19.00000 95.00000 0.00004
20.00000 95.00000 0.00003
21.00000 95.00000 0.00003
22.00000 95.00000 0.00003
23.00000 95.00000 0.00003
24.00000 95.00000 0.00003
25.00000 95.00000 0.00003
26.00000 95.00000 0.00003
27.00000 95.00000 0.00003
28.00000 95.00000 0.00003
29.00000 95.00000 0.00003
30.00000 95.00000 0.00003
31.00000 95.00000 0.00003
32.00000 95.00000 0.00003
33.00000 95.00000 0.00003
34.00000 95.00000 0.00003
35.00000 95.00000 0.00003
36.00000 95.00000 0.00004
37.00000 95.00000 0.00003
38.00000 95.00000 0.00004
39.00000 95.00000 0.00003
0.00000 96.00000 0.00003
1.00000 96.00000 0.00002
2.00000 96.00000 0.00003
3.00000 96.00000 0.00003
4.00000 96.00000 0.00003
5.00000 96.00000 0.00003
6.00000 96.00000 0.00003
7.00000 96.00000 0.00003
8.00000 96.00000 0.00003
9.00000 96.00000 0.00003
10.00000 96.00000 0.00003
11.00000 96.00000 0.00004
12.00000 96.00000 0.00003
13.00000 96.00000 0.00003
14.00000 96.00000 0.00003
15.00000 96.00000 0.00003
16.00000 96.00000 0.00003
17.00000 96.00000 0.00003
18.00000 96.00000 0.00004
19.00000 96.00000 0.00003
20.00000 96.00000 0.00003
21.00000 96.00000 0.00003
22.00000 96.00000 0.00003
23.00000 96.00000 0.00003
24.00000 96.00000 0.00003
25.00000 96.00000 0.00002
26.00000 96.00000 0.00003
27.00000 96.00000 0.00002
28.00000 96.00000 0.00003
29.00000 96.00000 0.00003
30.00000 96.00000 0.00003
31.00000 96.00000 0.00003
32.00000 96.00000 0.00002
33.00000 96.00000 0.00002
34.00000 96.00000 0.00003
35.00000 96.00000 0.00003
36.00000 96.00000 0.00002
37.00000 96.00000 0.00003
38.00000 96.00000 0.00003
39.00000 96.00000 0.00003
0.00000 97.00000 0.00003
1.00000 97.00000 0.00003
2.00000 97.00000 0.00002
3.00000 97.00000 0.00002
4.00000 97.00000 0.00002
5.00000 97.00000 0.00003
6.00000 97.00000 0.00002
7.00000 97.00000 0.00002
8.00000 97.00000 0.00003
9.00000 97.00000 0.00003
10.00000 97.00000 0.00003
11.00000 97.00000 0.00003
12.00000 97.00000 0.00004
13.00000 97.00000 0.00003
14.00000 97.00000 0.00002
15.00000 97.00000 0.00002
16.00000 97.00000 0.00003
17.00000 97.00000 0.00003
18.00000 97.00000 0.00002
19.00000 97.00000 0.00003
20.00000 97.00000 0.00003
21.00000 97.00000 0.00003
22.00000 97.00000 0.00002
23.00000 97.00000 0.00003
24.00000 97.00000 0.00002
25.00000 97.00000 0.00003
26.00000 97.00000 0.00002
27.00000 97.00000 0.00002
28.00000 97.00000 0.00002
29.00000 97.00000 0.00002
30.00000 97.00000 0.00003
31.00000 97.00000 0.00003
32.00000 97.00000 0.00002
33.00000 97.00000 0.00002
34.00000 97.00000 0.00002
35.00000 97.00000 0.00003
36.00000 97.00000 0.00002
37.00000 97.00000 0.00002
38.00000 97.00000 0.00003
39.00000 97.00000 0.00003
0.00000 98.00000 0.00003
1.00000 98.00000 0.00003
2.00000 98.00000 0.00003
3.00000 98.00000 0.00002
4.00000 98.00000 0.00002
5.00000 98.00000 0.00002
6.00000 98.00000 0.00003
7.00000 98.00000 0.00002
8.00000 98.00000 0.00002
9.00000 98.00000 0.00002
10.00000 98.00000 0.00002
11.00000 98.00000 0.00003
12.00000 98.00000 0.00002
13.00000 98.00000 0.00003
14.00000 98.00000 0.00003
15.00000 98.00000 0.00002
16.00000 98.00000 0.00002
17.00000 98.00000 0.00003
18.00000 98.00000 0.00003
19.00000 98.00000 0.00002
20.00000 98.00000 0.00003
21.00000 98.00000 0.00002
22.00000 98.00000 0.00003
23.00000 98.00000 0.00002
24.00000 98.00000 0.00002
25.00000 98.00000 0.00002
26.00000 98.00000 0.00003
27.00000 98.00000 0.00002
28.00000 98.00000 0.00002
29.00000 98.00000 0.00002
30.00000 98.00000 0.00002
31.00000 98.00000 0.00002
32.00000 98.00000 0.00003
33.00000 98.00000 0.00002
34.00000 98.00000 0.00002
35.00000 98.00000 0.00002
36.00000 98.00000 0.00002
37.00000 98.00000 0.00002
38.00000 98.00000 0.00002
39.00000 98.00000 0.00002
0.00000 99.00000 0.00002
1.00000 99.00000 0.00002
2.00000 99.00000 0.00002
3.00000 99.00000 0.00003
4.00000 99.00000 0.00002
5.00000 99.00000 0.00002
6.00000 99.00000 0.00002
7.00000 99.00000 0.00002
8.00000 99.00000 0.00002
9.00000 99.00000 0.00002
10.00000 99.00000 0.00002
11.00000 99.00000 0.00002
12.00000 99.00000 0.00003
13.00000 99.00000 0.00002
14.00000 99.00000 0.00003
15.00000 99.00000 0.00003
16.00000 99.00000 0.00002
17.00000 99.00000 0.00002
18.00000 99.00000 0.00002
19.00000 99.00000 0.00002
20.00000 99.00000 0.00002
21.00000 99.00000 0.00003
22.00000 99.00000 0.00002
23.00000 99.00000 0.00003
24.00000 99.00000 0.00002
25.00000 99.00000 0.00002
26.00000 99.00000 0.00002
27.00000 99.00000 0.00002
28.00000 99.00000 0.00002
29.00000 99.00000 0.00002
30.00000 99.00000 0.00002
31.00000 99.00000 0.00002
32.00000 99.00000 0.00002
33.00000 99.00000 0.00002
34.00000 99.00000 0.00002
35.00000 99.00000 0.00002
36.00000 99.00000 0.00002
37.00000 99.00000 0.00002
38.00000 99.00000 0.00002
39.00000 99.00000 0.00002
0.00000 100.00000 0.00001
1.00000 100.00000 0.00002
2.00000 100.00000 0.00002
3.00000 100.00000 0.00002
4.00000 100.00000 0.00003
5.00000 100.00000 0.00002
6.00000 100.00000 0.00002
7.00000 100.00000 0.00002
8.00000 100.00000 0.00002
9.00000 100.00000 0.00002
10.00000 100.00000 0.00002
11.00000 100.00000 0.00002
12.00000 100.00000 0.00002
13.00000 100.00000 0.00002
14.00000 100.00000 0.00002
15.00000 100.00000 0.00003
16.00000 100.00000 0.00003
17.00000 100.00000 0.00002
18.00000 100.00000 0.00002
19.00000 100.00000 0.00002
20.00000 100.00000 0.00002
21.00000 100.00000 0.00002
22.00000 100.00000 0.00003
23.00000 100.00000 0.00002
24.00000 100.00000 0.00002
25.00000 100.00000 0.00002
26.00000 100.00000 0.00002
27.00000 100.00000 0.00002
28.00000 100.00000 0.00002
29.00000 100.00000 0.00002
30.00000 100.00000 0.00002
31.00000 100.00000 0.00002
32.00000 100.00000 0.00002
33.00000 100.00000 0.00002
34.00000 100.00000 0.00002
35.00000 100.00000 0.00002
36.00000 100.00000 0.00002
37.00000 100.00000 0.00002
38.00000 100.00000 0.00002
39.00000 100.00000 0.00002


==> RevisionFigures/data/case3_aoi_matrix_07.csv <==
0.00000 1.00000 0.02992
1.00000 1.00000 0.03030
2.00000 1.00000 0.02996
3.00000 1.00000 0.02995
4.00000 1.00000 0.02995
5.00000 1.00000 0.03019
6.00000 1.00000 0.03012
7.00000 1.00000 0.02992
8.00000 1.00000 0.02999
9.00000 1.00000 0.03002
10.00000 1.00000 0.03016
11.00000 1.00000 0.03024
12.00000 1.00000 0.03026
13.00000 1.00000 0.02998
14.00000 1.00000 0.02991
15.00000 1.00000 0.02995
16.00000 1.00000 0.03000
17.00000 1.00000 0.02982
18.00000 1.00000 0.02983
19.00000 1.00000 0.03006
20.00000 1.00000 0.03009
21.00000 1.00000 0.03021
22.00000 1.00000 0.03013
23.00000 1.00000 0.03008
24.00000 1.00000 0.02998
25.00000 1.00000 0.03007
26.00000 1.00000 0.02996
27.00000 1.00000 0.03007
28.00000 1.00000 0.03011
29.00000 1.00000 0.03007
30.00000 1.00000 0.02995
31.00000 1.00000 0.02999
32.00000 1.00000 0.03010
33.00000 1.00000 0.03014
34.00000 1.00000 0.03002
35.00000 1.00000 0.02997
36.00000 1.00000 0.03013
37.00000 1.00000 0.02997
38.00000 1.00000 0.03016
39.00000 1.00000 0.03014
0.00000 2.00000 0.03014
1.00000 2.00000 0.02992
2.00000 2.00000 0.03030
3.00000 2.00000 0.02996
4.00000 2.00000 0.02995
5.00000 2.00000 0.02995
6.00000 2.00000 0.03019
7.00000 2.00000 0.03012
8.00000 2.00000 0.02992
9.00000 2.00000 0.02999
10.00000 2.00000 0.03002
11.00000 2.00000 0.03016
12.00000 2.00000 0.03024
13.00000 2.00000 0.03026
14.00000 2.00000 0.02998
15.00000 2.00000 0.02991
16.00000 2.00000 0.02994
17.00000 2.00000 0.03000
18.00000 2.00000 0.02982
19.00000 2.00000 0.02983
20.00000 2.00000 0.03006
21.00000 2.00000 0.03009
22.00000 2.00000 0.03021
23.00000 2.00000 0.03013
24.00000 2.00000 0.03008
25.00000 2.00000 0.02998
26.00000 2.00000 0.03007
27.00000 2.00000 0.02996
28.00000 2.00000 0.03007
29.00000 2.00000 0.03011
30.00000 2.00000 0.03007
31.00000 2.00000 0.02995
32.00000 2.00000 0.02999
33.00000 2.00000 0.03010
34.00000 2.00000 0.03014
35.00000 2.00000 0.03002
36.00000 2.00000 0.02997
37.00000 2.00000 0.03013
38.00000 2.00000 0.02996
39.00000 2.00000 0.03016
0.00000 3.00000 0.03015
1.00000 3.00000 0.03014
2.00000 3.00000 0.02991
3.00000 3.00000 0.03030
4.00000 3.00000 0.02996
5.00000 3.00000 0.02995
6.00000 3.00000 0.02995
7.00000 3.00000 0.03018
8.00000 3.00000 0.03012
9.00000 3.00000 0.02992
10.00000 3.00000 0.02999
11.00000 3.00000 0.03002
12.00000 3.00000 0.03016
13.00000 3.00000 0.03024
14.00000 3.00000 0.03026
15.00000 3.00000 0.02998
16.00000 3.00000 0.02991
17.00000 3.00000 0.02994
18.00000 3.00000 0.03000
19.00000 3.00000 0.02981
20.00000 3.00000 0.02983
21.00000 3.00000 0.03006
22.00000 3.00000 0.03009
23.00000 3.00000 0.03021
24.00000 3.00000 0.03013
25.00000 3.00000 0.03008
26.00000 3.00000 0.02998
27.00000 3.00000 0.03007
28.00000 3.00000 0.02996
29.00000 3.00000 0.03007
30.00000 3.00000 0.03011
31.00000 3.00000 0.03006
32.00000 3.00000 0.02995
33.00000 3.00000 0.02999
34.00000 3.00000 0.03010
35.00000 3.00000 0.03013
36.00000 3.00000 0.03002
37.00000 3.00000 0.02997
38.00000 3.00000 0.03013
39.00000 3.00000 0.02996
0.00000 4.00000 0.02745
1.00000 4.00000 0.02763
2.00000 4.00000 0.02761
3.00000 4.00000 0.02746
4.00000 4.00000 0.02776
5.00000 4.00000 0.02745
6.00000 4.00000 0.02742
7.00000 4.00000 0.02745
8.00000 4.00000 0.02767
9.00000 4.00000 0.02762
10.00000 4.00000 0.02750
11.00000 4.00000 0.02747
12.00000 4.00000 0.02744
13.00000 4.00000 0.02766
14.00000 4.00000 0.02776
15.00000 4.00000 0.02769
16.00000 4.00000 0.02749
17.00000 4.00000 0.02742
18.00000 4.00000 0.02745
19.00000 4.00000 0.02748
20.00000 4.00000 0.02728
21.00000 4.00000 0.02729
22.00000 4.00000 0.02750
23.00000 4.00000 0.02759
24.00000 4.00000 0.02771
25.00000 4.00000 0.02757
26.00000 4.00000 0.02758
27.00000 4.00000 0.02743
28.00000 4.00000 0.02753
29.00000 4.00000 0.02750
30.00000 4.00000 0.02756
31.00000 4.00000 0.02762
32.00000 4.00000 0.02758
33.00000 4.00000 0.02745
34.00000 4.00000 0.02747
35.00000 4.00000 0.02762
36.00000 4.00000 0.02756
37.00000 4.00000 0.02751
38.00000 4.00000 0.02749
39.00000 4.00000 0.02761
0.00000 5.00000 0.02662
1.00000 5.00000 0.02645
2.00000 5.00000 0.02664
3.00000 5.00000 0.02662
4.00000 5.00000 0.02644
5.00000 5.00000 0.02680
6.00000 5.00000 0.02647
7.00000 5.00000 0.02644
8.00000 5.00000 0.02646
9.00000 5.00000 0.02664
10.00000 5.00000 0.02660
11.00000 5.00000 0.02652
12.00000 5.00000 0.02645
13.00000 5.00000 0.02645
14.00000 5.00000 0.02666
15.00000 5.00000 0.02676
16.00000 5.00000 0.02670
17.00000 5.00000 0.02653
18.00000 5.00000 0.02641
19.00000 5.00000 0.02642
20.00000 5.00000 0.02652
21.00000 5.00000 0.02631
22.00000 5.00000 0.02628
23.00000 5.00000 0.02654
24.00000 5.00000 0.02658
25.00000 5.00000 0.02671
26.00000 5.00000 0.02657
27.00000 5.00000 0.02658
28.00000 5.00000 0.02644
29.00000 5.00000 0.02651
30.00000 5.00000 0.02649
31.00000 5.00000 0.02659
32.00000 5.00000 0.02664
33.00000 5.00000 0.02661
34.00000 5.00000 0.02648
35.00000 5.00000 0.02648
36.00000 5.00000 0.02660
37.00000 5.00000 0.02657
38.00000 5.00000 0.02651
39.00000 5.00000 0.02648
0.00000 6.00000 0.02567
1.00000 6.00000 0.02580
2.00000 6.00000 0.02563
3.00000 6.00000 0.02583
4.00000 6.00000 0.02580
5.00000 6.00000 0.02563
6.00000 6.00000 0.02599
7.00000 6.00000 0.02567
8.00000 6.00000 0.02563
9.00000 6.00000 0.02568
10.00000 6.00000 0.02581
11.00000 6.00000 0.02581
12.00000 6.00000 0.02569
13.00000 6.00000 0.02564
14.00000 6.00000 0.02565
15.00000 6.00000 0.02584
16.00000 6.00000 0.02595
17.00000 6.00000 0.02592
18.00000 6.00000 0.02572
19.00000 6.00000 0.02562
20.00000 6.00000 0.02561
21.00000 6.00000 0.02571
22.00000 6.00000 0.02549
23.00000 6.00000 0.02549
24.00000 6.00000 0.02573
25.00000 6.00000 0.02579
26.00000 6.00000 0.02589
27.00000 6.00000 0.02575
28.00000 6.00000 0.02577
29.00000 6.00000 0.02564
30.00000 6.00000 0.02570
31.00000 6.00000 0.02568
32.00000 6.00000 0.02579
33.00000 6.00000 0.02583
34.00000 6.00000 0.02580
35.00000 6.00000 0.02565
36.00000 6.00000 0.02561
37.00000 6.00000 0.02577
38.00000 6.00000 0.02574
39.00000 6.00000 0.02569
0.00000 7.00000 0.02495
1.00000 7.00000 0.02486
2.00000 7.00000 0.02503
3.00000 7.00000 0.02485
4.00000 7.00000 0.02504
5.00000 7.00000 0.02504
6.00000 7.00000 0.02488
7.00000 7.00000 0.02525
8.00000 7.00000 0.02490
9.00000 7.00000 0.02484
10.00000 7.00000 0.02490
11.00000 7.00000 0.02505
12.00000 7.00000 0.02504
13.00000 7.00000 0.02494
14.00000 7.00000 0.02486
15.00000 7.00000 0.02491
16.00000 7.00000 0.02506
17.00000 7.00000 0.02518
18.00000 7.00000 0.02512
19.00000 7.00000 0.02494
20.00000 7.00000 0.02486
21.00000 7.00000 0.02484
22.00000 7.00000 0.02497
23.00000 7.00000 0.02476
24.00000 7.00000 0.02475
25.00000 7.00000 0.02497
26.00000 7.00000 0.02504
27.00000 7.00000 0.02510
28.00000 7.00000 0.02499
29.00000 7.00000 0.02498
30.00000 7.00000 0.02488
31.00000 7.00000 0.02494
32.00000 7.00000 0.02491
33.00000 7.00000 0.02502
34.00000 7.00000 0.02505
35.00000 7.00000 0.02505
36.00000 7.00000 0.02486
37.00000 7.00000 0.02486
38.00000 7.00000 0.02499
39.00000 7.00000 0.02499
0.00000 8.00000 0.02423
1.00000 8.00000 0.02420
2.00000 8.00000 0.02414
3.00000 8.00000 0.02428
4.00000 8.00000 0.02411
5.00000 8.00000 0.02426
6.00000 8.00000 0.02430
7.00000 8.00000 0.02413
8.00000 8.00000 0.02453
9.00000 8.00000 0.02417
10.00000 8.00000 0.02409
11.00000 8.00000 0.02414
12.00000 8.00000 0.02428
13.00000 8.00000 0.02426
14.00000 8.00000 0.02418
15.00000 8.00000 0.02413
16.00000 8.00000 0.02417
17.00000 8.00000 0.02432
18.00000 8.00000 0.02440
19.00000 8.00000 0.02435
20.00000 8.00000 0.02418
21.00000 8.00000 0.02412
22.00000 8.00000 0.02407
23.00000 8.00000 0.02421
24.00000 8.00000 0.02402
25.00000 8.00000 0.02401
26.00000 8.00000 0.02420
27.00000 8.00000 0.02430
28.00000 8.00000 0.02433
29.00000 8.00000 0.02421
30.00000 8.00000 0.02420
31.00000 8.00000 0.02414
32.00000 8.00000 0.02421
33.00000 8.00000 0.02417
34.00000 8.00000 0.02428
35.00000 8.00000 0.02431
36.00000 8.00000 0.02429
37.00000 8.00000 0.02411
38.00000 8.00000 0.02413
39.00000 8.00000 0.02421
0.00000 9.00000 0.02354
1.00000 9.00000 0.02349
2.00000 9.00000 0.02346
3.00000 9.00000 0.02339
4.00000 9.00000 0.02354
5.00000 9.00000 0.02337
6.00000 9.00000 0.02352
7.00000 9.00000 0.02355
8.00000 9.00000 0.02343
9.00000 9.00000 0.02379
10.00000 9.00000 0.02343
11.00000 9.00000 0.02335
12.00000 9.00000 0.02338
13.00000 9.00000 0.02357
14.00000 9.00000 0.02354
15.00000 9.00000 0.02348
16.00000 9.00000 0.02344
17.00000 9.00000 0.02346
18.00000 9.00000 0.02359
19.00000 9.00000 0.02369
20.00000 9.00000 0.02363
21.00000 9.00000 0.02343
22.00000 9.00000 0.02338
23.00000 9.00000 0.02335
24.00000 9.00000 0.02352
25.00000 9.00000 0.02333
26.00000 9.00000 0.02330
27.00000 9.00000 0.02347
28.00000 9.00000 0.02356
29.00000 9.00000 0.02360
30.00000 9.00000 0.02350
31.00000 9.00000 0.02347
32.00000 9.00000 0.02342
33.00000 9.00000 0.02346
34.00000 9.00000 0.02346
35.00000 9.00000 0.02352
36.00000 9.00000 0.02359
37.00000 9.00000 0.02356
38.00000 9.00000 0.02337
39.00000 9.00000 0.02343
0.00000 10.00000 0.02273
1.00000 10.00000 0.02283
2.00000 10.00000 0.02275
3.00000 10.00000 0.02280
4.00000 10.00000 0.02269
5.00000 10.00000 0.02286
6.00000 10.00000 0.02271
7.00000 10.00000 0.02284
8.00000 10.00000 0.02284
9.00000 10.00000 0.02276
10.00000 10.00000 0.02310
11.00000 10.00000 0.02270
12.00000 10.00000 0.02268
13.00000 10.00000 0.02264
14.00000 10.00000 0.02288
15.00000 10.00000 0.02281
16.00000 10.00000 0.02279
17.00000 10.00000 0.02274
18.00000 10.00000 0.02279
19.00000 10.00000 0.02284
20.00000 10.00000 0.02301
21.00000 10.00000 0.02288
22.00000 10.00000 0.02271
23.00000 10.00000 0.02268
24.00000 10.00000 0.02265
25.00000 10.00000 0.02283
26.00000 10.00000 0.02263
27.00000 10.00000 0.02262
28.00000 10.00000 0.02278
29.00000 10.00000 0.02285
30.00000 10.00000 0.02290
31.00000 10.00000 0.02277
32.00000 10.00000 0.02278
33.00000 10.00000 0.02273
34.00000 10.00000 0.02276
35.00000 10.00000 0.02277
36.00000 10.00000 0.02284
37.00000 10.00000 0.02286
38.00000 10.00000 0.02287
39.00000 10.00000 0.02266
0.00000 11.00000 0.02199
1.00000 11.00000 0.02204
2.00000 11.00000 0.02219
3.00000 11.00000 0.02209
4.00000 11.00000 0.02210
5.00000 11.00000 0.02200
6.00000 11.00000 0.02217
7.00000 11.00000 0.02205
8.00000 11.00000 0.02214
9.00000 11.00000 0.02216
10.00000 11.00000 0.02207
11.00000 11.00000 0.02241
12.00000 11.00000 0.02200
13.00000 11.00000 0.02199
14.00000 11.00000 0.02198
15.00000 11.00000 0.02215
16.00000 11.00000 0.02212
17.00000 11.00000 0.02208
18.00000 11.00000 0.02207
19.00000 11.00000 0.02210
20.00000 11.00000 0.02213
21.00000 11.00000 0.02232
22.00000 11.00000 0.02219
23.00000 11.00000 0.02204
24.00000 11.00000 0.02199
25.00000 11.00000 0.02197
26.00000 11.00000 0.02214
27.00000 11.00000 0.02194
28.00000 11.00000 0.02195
29.00000 11.00000 0.02210
30.00000 11.00000 0.02216
31.00000 11.00000 0.02223
32.00000 11.00000 0.02207
33.00000 11.00000 0.02208
34.00000 11.00000 0.02204
35.00000 11.00000 0.02207
36.00000 11.00000 0.02211
37.00000 11.00000 0.02216
38.00000 11.00000 0.02218
39.00000 11.00000 0.02219
0.00000 12.00000 0.02153
1.00000 12.00000 0.02132
2.00000 12.00000 0.02140
3.00000 12.00000 0.02154
4.00000 12.00000 0.02138
5.00000 12.00000 0.02142
6.00000 12.00000 0.02130
7.00000 12.00000 0.02153
8.00000 12.00000 0.02141
9.00000 12.00000 0.02145
10.00000 12.00000 0.02149
11.00000 12.00000 0.02139
12.00000 12.00000 0.02172
13.00000 12.00000 0.02136
14.00000 12.00000 0.02134
15.00000 12.00000 0.02132
16.00000 12.00000 0.02150
17.00000 12.00000 0.02149
18.00000 12.00000 0.02146
19.00000 12.00000 0.02141
20.00000 12.00000 0.02146
21.00000 12.00000 0.02148
22.00000 12.00000 0.02168
23.00000 12.00000 0.02151
24.00000 12.00000 0.02139
25.00000 12.00000 0.02135
26.00000 12.00000 0.02131
27.00000 12.00000 0.02149
28.00000 12.00000 0.02129
29.00000 12.00000 0.02129
30.00000 12.00000 0.02144
31.00000 12.00000 0.02154
32.00000 12.00000 0.02155
33.00000 12.00000 0.02140
34.00000 12.00000 0.02143
35.00000 12.00000 0.02140
36.00000 12.00000 0.02141
37.00000 12.00000 0.02144
38.00000 12.00000 0.02149
39.00000 12.00000 0.02150
0.00000 13.00000 0.02084
1.00000 13.00000 0.02089
2.00000 13.00000 0.02072
3.00000 13.00000 0.02072
4.00000 13.00000 0.02093
5.00000 13.00000 0.02075
6.00000 13.00000 0.02079
7.00000 13.00000 0.02068
8.00000 13.00000 0.02089
9.00000 13.00000 0.02077
10.00000 13.00000 0.02081
11.00000 13.00000 0.02084
12.00000 13.00000 0.02074
13.00000 13.00000 0.02104
14.00000 13.00000 0.02070
15.00000 13.00000 0.02072
16.00000 13.00000 0.02068
17.00000 13.00000 0.02083
18.00000 13.00000 0.02083
19.00000 13.00000 0.02080
20.00000 13.00000 0.02077
21.00000 13.00000 0.02079
22.00000 13.00000 0.02085
23.00000 13.00000 0.02101
24.00000 13.00000 0.02087
25.00000 13.00000 0.02073
26.00000 13.00000 0.02070
27.00000 13.00000 0.02068
28.00000 13.00000 0.02085
29.00000 13.00000 0.02069
30.00000 13.00000 0.02066
31.00000 13.00000 0.02081
32.00000 13.00000 0.02088
33.00000 13.00000 0.02094
34.00000 13.00000 0.02076
35.00000 13.00000 0.02079
36.00000 13.00000 0.02077
37.00000 13.00000 0.02078
38.00000 13.00000 0.02079
39.00000 13.00000 0.02084
0.00000 14.00000 0.02021
1.00000 14.00000 0.02022
2.00000 14.00000 0.02027
3.00000 14.00000 0.02009
4.00000 14.00000 0.02010
5.00000 14.00000 0.02029
6.00000 14.00000 0.02011
7.00000 14.00000 0.02017
8.00000 14.00000 0.02008
9.00000 14.00000 0.02026
10.00000 14.00000 0.02017
11.00000 14.00000 0.02018
12.00000 14.00000 0.02020
13.00000 14.00000 0.02011
14.00000 14.00000 0.02041
15.00000 14.00000 0.02010
16.00000 14.00000 0.02010
17.00000 14.00000 0.02007
18.00000 14.00000 0.02024
19.00000 14.00000 0.02022
20.00000 14.00000 0.02019
21.00000 14.00000 0.02014
22.00000 14.00000 0.02018
23.00000 14.00000 0.02022
24.00000 14.00000 0.02038
25.00000 14.00000 0.02025
26.00000 14.00000 0.02011
27.00000 14.00000 0.02010
28.00000 14.00000 0.02004
29.00000 14.00000 0.02026
30.00000 14.00000 0.02005
31.00000 14.00000 0.02006
32.00000 14.00000 0.02016
33.00000 14.00000 0.02025
34.00000 14.00000 0.02032
35.00000 14.00000 0.02013
36.00000 14.00000 0.02017
37.00000 14.00000 0.02015
38.00000 14.00000 0.02013
39.00000 14.00000 0.02017
0.00000 15.00000 0.01957
1.00000 15.00000 0.01961
2.00000 15.00000 0.01964
3.00000 15.00000 0.01968
4.00000 15.00000 0.01948
5.00000 15.00000 0.01947
6.00000 15.00000 0.01968
7.00000 15.00000 0.01950
8.00000 15.00000 0.01957
9.00000 15.00000 0.01945
10.00000 15.00000 0.01964
11.00000 15.00000 0.01955
12.00000 15.00000 0.01959
13.00000 15.00000 0.01957
14.00000 15.00000 0.01952
15.00000 15.00000 0.01977
16.00000 15.00000 0.01949
17.00000 15.00000 0.01953
18.00000 15.00000 0.01949
19.00000 15.00000 0.01963
20.00000 15.00000 0.01961
21.00000 15.00000 0.01957
22.00000 15.00000 0.01954
23.00000 15.00000 0.01955
24.00000 15.00000 0.01961
25.00000 15.00000 0.01973
26.00000 15.00000 0.01961
27.00000 15.00000 0.01949
28.00000 15.00000 0.01949
29.00000 15.00000 0.01942
30.00000 15.00000 0.01963
31.00000 15.00000 0.01947
32.00000 15.00000 0.01948
33.00000 15.00000 0.01955
34.00000 15.00000 0.01962
35.00000 15.00000 0.01973
36.00000 15.00000 0.01954
37.00000 15.00000 0.01955
38.00000 15.00000 0.01955
39.00000 15.00000 0.01951
0.00000 16.00000 0.01895
1.00000 16.00000 0.01896
2.00000 16.00000 0.01904
3.00000 16.00000 0.01906
4.00000 16.00000 0.01908
5.00000 16.00000 0.01888
6.00000 16.00000 0.01890
7.00000 16.00000 0.01909
8.00000 16.00000 0.01888
9.00000 16.00000 0.01901
10.00000 16.00000 0.01887
11.00000 16.00000 0.01905
12.00000 16.00000 0.01895
13.00000 16.00000 0.01898
14.00000 16.00000 0.01897
15.00000 16.00000 0.01896
16.00000 16.00000 0.01920
17.00000 16.00000 0.01894
18.00000 16.00000 0.01896
19.00000 16.00000 0.01887
20.00000 16.00000 0.01908
21.00000 16.00000 0.01901
22.00000 16.00000 0.01896
23.00000 16.00000 0.01896
24.00000 16.00000 0.01895
25.00000 16.00000 0.01903
26.00000 16.00000 0.01915
27.00000 16.00000 0.01902
28.00000 16.00000 0.01889
29.00000 16.00000 0.01890
30.00000 16.00000 0.01887
31.00000 16.00000 0.01909
32.00000 16.00000 0.01889
33.00000 16.00000 0.01887
34.00000 16.00000 0.01895
35.00000 16.00000 0.01905
36.00000 16.00000 0.01912
37.00000 16.00000 0.01897
38.00000 16.00000 0.01897
39.00000 16.00000 0.01898
0.00000 17.00000 0.01840
1.00000 17.00000 0.01840
2.00000 17.00000 0.01838
3.00000 17.00000 0.01848
4.00000 17.00000 0.01851
5.00000 17.00000 0.01851
6.00000 17.00000 0.01831
7.00000 17.00000 0.01832
8.00000 17.00000 0.01852
9.00000 17.00000 0.01833
10.00000 17.00000 0.01845
11.00000 17.00000 0.01827
12.00000 17.00000 0.01847
13.00000 17.00000 0.01839
14.00000 17.00000 0.01840
15.00000 17.00000 0.01840
16.00000 17.00000 0.01840
17.00000 17.00000 0.01864
18.00000 17.00000 0.01836
19.00000 17.00000 0.01839
20.00000 17.00000 0.01830
21.00000 17.00000 0.01852
22.00000 17.00000 0.01847
23.00000 17.00000 0.01840
24.00000 17.00000 0.01840
25.00000 17.00000 0.01839
26.00000 17.00000 0.01842
27.00000 17.00000 0.01856
28.00000 17.00000 0.01843
29.00000 17.00000 0.01832
30.00000 17.00000 0.01832
31.00000 17.00000 0.01832
32.00000 17.00000 0.01851
33.00000 17.00000 0.01832
34.00000 17.00000 0.01829
35.00000 17.00000 0.01839
36.00000 17.00000 0.01849
37.00000 17.00000 0.01853
38.00000 17.00000 0.01838
39.00000 17.00000 0.01839
0.00000 18.00000 0.01783
1.00000 18.00000 0.01786
2.00000 18.00000 0.01786
3.00000 18.00000 0.01783
4.00000 18.00000 0.01794
5.00000 18.00000 0.01797
6.00000 18.00000 0.01795
7.00000 18.00000 0.01776
8.00000 18.00000 0.01775
9.00000 18.00000 0.01797
10.00000 18.00000 0.01775
11.00000 18.00000 0.01786
12.00000 18.00000 0.01773
13.00000 18.00000 0.01792
14.00000 18.00000 0.01784
15.00000 18.00000 0.01783
16.00000 18.00000 0.01786
17.00000 18.00000 0.01786
18.00000 18.00000 0.01809
19.00000 18.00000 0.01779
20.00000 18.00000 0.01785
21.00000 18.00000 0.01775
22.00000 18.00000 0.01794
23.00000 18.00000 0.01792
24.00000 18.00000 0.01783
25.00000 18.00000 0.01784
26.00000 18.00000 0.01785
27.00000 18.00000 0.01788
28.00000 18.00000 0.01799
29.00000 18.00000 0.01787
30.00000 18.00000 0.01779
31.00000 18.00000 0.01780
32.00000 18.00000 0.01775
33.00000 18.00000 0.01792
34.00000 18.00000 0.01777
35.00000 18.00000 0.01776
36.00000 18.00000 0.01783
37.00000 18.00000 0.01797
38.00000 18.00000 0.01796
39.00000 18.00000 0.01783
0.00000 19.00000 0.01731
1.00000 19.00000 0.01727
2.00000 19.00000 0.01734
3.00000 19.00000 0.01734
4.00000 19.00000 0.01729
5.00000 19.00000 0.01739
6.00000 19.00000 0.01742
7.00000 19.00000 0.01743
8.00000 19.00000 0.01726
9.00000 19.00000 0.01721
10.00000 19.00000 0.01739
11.00000 19.00000 0.01721
12.00000 19.00000 0.01732
13.00000 19.00000 0.01721
14.00000 19.00000 0.01737
15.00000 19.00000 0.01733
16.00000 19.00000 0.01729
17.00000 19.00000 0.01731
18.00000 19.00000 0.01736
19.00000 19.00000 0.01757
20.00000 19.00000 0.01726
21.00000 19.00000 0.01730
22.00000 19.00000 0.01725
23.00000 19.00000 0.01741
24.00000 19.00000 0.01738
25.00000 19.00000 0.01731
26.00000 19.00000 0.01733
27.00000 19.00000 0.01732
28.00000 19.00000 0.01735
29.00000 19.00000 0.01746
30.00000 19.00000 0.01730
31.00000 19.00000 0.01725
32.00000 19.00000 0.01724
33.00000 19.00000 0.01719
34.00000 19.00000 0.01738
35.00000 19.00000 0.01724
36.00000 19.00000 0.01727
37.00000 19.00000 0.01729
38.00000 19.00000 0.01744
39.00000 19.00000 0.01743
0.00000 20.00000 0.01691
1.00000 20.00000 0.01681
2.00000 20.00000 0.01674
3.00000 20.00000 0.01681
4.00000 20.00000 0.01683
5.00000 20.00000 0.01679
6.00000 20.00000 0.01688
7.00000 20.00000 0.01689
8.00000 20.00000 0.01691
9.00000 20.00000 0.01671
10.00000 20.00000 0.01671
11.00000 20.00000 0.01687
12.00000 20.00000 0.01667
13.00000 20.00000 0.01680
14.00000 20.00000 0.01668
15.00000 20.00000 0.01685
16.00000 20.00000 0.01679
17.00000 20.00000 0.01679
18.00000 20.00000 0.01681
19.00000 20.00000 0.01683
20.00000 20.00000 0.01704
21.00000 20.00000 0.01672
22.00000 20.00000 0.01680
23.00000 20.00000 0.01671
24.00000 20.00000 0.01690
25.00000 20.00000 0.01684
26.00000 20.00000 0.01682
27.00000 20.00000 0.01683
28.00000 20.00000 0.01680
29.00000 20.00000 0.01682
30.00000 20.00000 0.01695
31.00000 20.00000 0.01678
32.00000 20.00000 0.01672
33.00000 20.00000 0.01671
34.00000 20.00000 0.01668
35.00000 20.00000 0.01686
36.00000 20.00000 0.01675
37.00000 20.00000 0.01675
38.00000 20.00000 0.01679
39.00000 20.00000 0.01691
0.00000 21.00000 0.01641
1.00000 21.00000 0.01637
2.00000 21.00000 0.01628
3.00000 21.00000 0.01623
4.00000 21.00000 0.01632
5.00000 21.00000 0.01636
6.00000 21.00000 0.01629
7.00000 21.00000 0.01637
8.00000 21.00000 0.01639
9.00000 21.00000 0.01642
10.00000 21.00000 0.01618
11.00000 21.00000 0.01618
12.00000 21.00000 0.01635
13.00000 21.00000 0.01619
14.00000 21.00000 0.01631
15.00000 21.00000 0.01620
16.00000 21.00000 0.01635
17.00000 21.00000 0.01627
18.00000 21.00000 0.01628
19.00000 21.00000 0.01628
20.00000 21.00000 0.01633
21.00000 21.00000 0.01654
22.00000 21.00000 0.01622
23.00000 21.00000 0.01627
24.00000 21.00000 0.01620
25.00000 21.00000 0.01641
26.00000 21.00000 0.01634
27.00000 21.00000 0.01629
28.00000 21.00000 0.01634
29.00000 21.00000 0.01629
30.00000 21.00000 0.01635
31.00000 21.00000 0.01642
32.00000 21.00000 0.01626
33.00000 21.00000 0.01621
34.00000 21.00000 0.01620
35.00000 21.00000 0.01616
36.00000 21.00000 0.01636
37.00000 21.00000 0.01626
38.00000 21.00000 0.01624
39.00000 21.00000 0.01628
0.00000 22.00000 0.01581
1.00000 22.00000 0.01592
2.00000 22.00000 0.01587
3.00000 22.00000 0.01579
4.00000 22.00000 0.01575
5.00000 22.00000 0.01584
6.00000 22.00000 0.01584
7.00000 22.00000 0.01579
8.00000 22.00000 0.01591
9.00000 22.00000 0.01589
10.00000 22.00000 0.01592
11.00000 22.00000 0.01568
12.00000 22.00000 0.01570
13.00000 22.00000 0.01587
14.00000 22.00000 0.01568
15.00000 22.00000 0.01583
16.00000 22.00000 0.01571
17.00000 22.00000 0.01587
18.00000 22.00000 0.01580
19.00000 22.00000 0.01579
20.00000 22.00000 0.01582
21.00000 22.00000 0.01583
22.00000 22.00000 0.01606
23.00000 22.00000 0.01572
24.00000 22.00000 0.01577
25.00000 22.00000 0.01572
26.00000 22.00000 0.01591
27.00000 22.00000 0.01584
28.00000 22.00000 0.01579
29.00000 22.00000 0.01588
30.00000 22.00000 0.01583
31.00000 22.00000 0.01586
32.00000 22.00000 0.01592
33.00000 22.00000 0.01580
34.00000 22.00000 0.01572
35.00000 22.00000 0.01574
36.00000 22.00000 0.01567
37.00000 22.00000 0.01586
38.00000 22.00000 0.01577
39.00000 22.00000 0.01577
0.00000 23.00000 0.01528
1.00000 23.00000 0.01535
2.00000 23.00000 0.01542
3.00000 23.00000 0.01542
4.00000 23.00000 0.01533
5.00000 23.00000 0.01526
6.00000 23.00000 0.01537
7.00000 23.00000 0.01537
8.00000 23.00000 0.01533
9.00000 23.00000 0.01543
10.00000 23.00000 0.01544
11.00000 23.00000 0.01543
12.00000 23.00000 0.01520
13.00000 23.00000 0.01523
14.00000 23.00000 0.01539
15.00000 23.00000 0.01522
16.00000 23.00000 0.01538
17.00000 23.00000 0.01524
18.00000 23.00000 0.01539
19.00000 23.00000 0.01530
20.00000 23.00000 0.01532
21.00000 23.00000 0.01537
22.00000 23.00000 0.01538
23.00000 23.00000 0.01557
24.00000 23.00000 0.01524
25.00000 23.00000 0.01530
26.00000 23.00000 0.01524
27.00000 23.00000 0.01544
28.00000 23.00000 0.01535
29.00000 23.00000 0.01531
30.00000 23.00000 0.01541
31.00000 23.00000 0.01533
32.00000 23.00000 0.01536
33.00000 23.00000 0.01544
34.00000 23.00000 0.01534
35.00000 23.00000 0.01525
36.00000 23.00000 0.01525
37.00000 23.00000 0.01521
38.00000 23.00000 0.01538
39.00000 23.00000 0.01527
0.00000 24.00000 0.01479
1.00000 24.00000 0.01480
2.00000 24.00000 0.01490
3.00000 24.00000 0.01496
4.00000 24.00000 0.01496
5.00000 24.00000 0.01489
6.00000 24.00000 0.01482
7.00000 24.00000 0.01489
8.00000 24.00000 0.01492
9.00000 24.00000 0.01486
10.00000 24.00000 0.01500
11.00000 24.00000 0.01498
12.00000 24.00000 0.01499
13.00000 24.00000 0.01477
14.00000 24.00000 0.01478
15.00000 24.00000 0.01494
16.00000 24.00000 0.01476
17.00000 24.00000 0.01490
18.00000 24.00000 0.01479
19.00000 24.00000 0.01493
20.00000 24.00000 0.01486
21.00000 24.00000 0.01488
22.00000 24.00000 0.01490
23.00000 24.00000 0.01492
24.00000 24.00000 0.01512
25.00000 24.00000 0.01477
26.00000 24.00000 0.01485
27.00000 24.00000 0.01477
28.00000 24.00000 0.01496
29.00000 24.00000 0.01488
30.00000 24.00000 0.01486
31.00000 24.00000 0.01495
32.00000 24.00000 0.01487
33.00000 24.00000 0.01490
34.00000 24.00000 0.01498
35.00000 24.00000 0.01487
36.00000 24.00000 0.01478
37.00000 24.00000 0.01480
38.00000 24.00000 0.01476
39.00000 24.00000 0.01495
0.00000 25.00000 0.01449
1.00000 25.00000 0.01436
2.00000 25.00000 0.01435
3.00000 25.00000 0.01447
4.00000 25.00000 0.01450
5.00000 25.00000 0.01449
6.00000 25.00000 0.01445
7.00000 25.00000 0.01436
8.00000 25.00000 0.01445
9.00000 25.00000 0.01447
10.00000 25.00000 0.01442
11.00000 25.00000 0.01454
12.00000 25.00000 0.01456
13.00000 25.00000 0.01452
14.00000 25.00000 0.01431
15.00000 25.00000 0.01432
16.00000 25.00000 0.01449
17.00000 25.00000 0.01431
18.00000 25.00000 0.01445
19.00000 25.00000 0.01434
20.00000 25.00000 0.01449
21.00000 25.00000 0.01440
22.00000 25.00000 0.01443
23.00000 25.00000 0.01447
24.00000 25.00000 0.01447
25.00000 25.00000 0.01465
26.00000 25.00000 0.01436
27.00000 25.00000 0.01441
28.00000 25.00000 0.01434
29.00000 25.00000 0.01451
30.00000 25.00000 0.01443
31.00000 25.00000 0.01439
32.00000 25.00000 0.01448
33.00000 25.00000 0.01443
34.00000 25.00000 0.01447
35.00000 25.00000 0.01453
36.00000 25.00000 0.01444
37.00000 25.00000 0.01432
38.00000 25.00000 0.01436
39.00000 25.00000 0.01431
0.00000 26.00000 0.01389
1.00000 26.00000 0.01406
2.00000 26.00000 0.01392
3.00000 26.00000 0.01391
4.00000 26.00000 0.01401
5.00000 26.00000 0.01405
6.00000 26.00000 0.01404
7.00000 26.00000 0.01402
8.00000 26.00000 0.01394
9.00000 26.00000 0.01403
10.00000 26.00000 0.01399
11.00000 26.00000 0.01399
12.00000 26.00000 0.01409
13.00000 26.00000 0.01411
14.00000 26.00000 0.01409
15.00000 26.00000 0.01384
16.00000 26.00000 0.01389
17.00000 26.00000 0.01404
18.00000 26.00000 0.01387
19.00000 26.00000 0.01404
20.00000 26.00000 0.01392
21.00000 26.00000 0.01405
22.00000 26.00000 0.01399
23.00000 26.00000 0.01400
24.00000 26.00000 0.01401
25.00000 26.00000 0.01402
26.00000 26.00000 0.01423
27.00000 26.00000 0.01393
28.00000 26.00000 0.01399
29.00000 26.00000 0.01391
30.00000 26.00000 0.01408
31.00000 26.00000 0.01400
32.00000 26.00000 0.01395
33.00000 26.00000 0.01402
34.00000 26.00000 0.01399
35.00000 26.00000 0.01402
36.00000 26.00000 0.01412
37.00000 26.00000 0.01399
38.00000 26.00000 0.01386
39.00000 26.00000 0.01392
0.00000 27.00000 0.01352
1.00000 27.00000 0.01344
2.00000 27.00000 0.01362
3.00000 27.00000 0.01352
4.00000 27.00000 0.01350
5.00000 27.00000 0.01359
6.00000 27.00000 0.01363
7.00000 27.00000 0.01362
8.00000 27.00000 0.01360
9.00000 27.00000 0.01352
10.00000 27.00000 0.01361
11.00000 27.00000 0.01356
12.00000 27.00000 0.01357
13.00000 27.00000 0.01367
14.00000 27.00000 0.01369
15.00000 27.00000 0.01366
16.00000 27.00000 0.01341
17.00000 27.00000 0.01349
18.00000 27.00000 0.01360
19.00000 27.00000 0.01343
20.00000 27.00000 0.01358
21.00000 27.00000 0.01352
22.00000 27.00000 0.01362
23.00000 27.00000 0.01356
24.00000 27.00000 0.01357
25.00000 27.00000 0.01359
26.00000 27.00000 0.01363
27.00000 27.00000 0.01383
28.00000 27.00000 0.01351
29.00000 27.00000 0.01357
30.00000 27.00000 0.01348
31.00000 27.00000 0.01366
32.00000 27.00000 0.01358
33.00000 27.00000 0.01351
34.00000 27.00000 0.01357
35.00000 27.00000 0.01357
36.00000 27.00000 0.01362
37.00000 27.00000 0.01369
38.00000 27.00000 0.01358
39.00000 27.00000 0.01343
0.00000 28.00000 0.01302
1.00000 28.00000 0.01310
2.00000 28.00000 0.01304
3.00000 28.00000 0.01319
4.00000 28.00000 0.01312
5.00000 28.00000 0.01307
6.00000 28.00000 0.01315
7.00000 28.00000 0.01322
8.00000 28.00000 0.01322
9.00000 28.00000 0.01319
10.00000 28.00000 0.01312
11.00000 28.00000 0.01321
12.00000 28.00000 0.01317
13.00000 28.00000 0.01315
14.00000 28.00000 0.01327
15.00000 28.00000 0.01328
16.00000 28.00000 0.01327
17.00000 28.00000 0.01301
18.00000 28.00000 0.01307
19.00000 28.00000 0.01320
20.00000 28.00000 0.01305
21.00000 28.00000 0.01317
22.00000 28.00000 0.01311
23.00000 28.00000 0.01322
24.00000 28.00000 0.01315
25.00000 28.00000 0.01317
26.00000 28.00000 0.01317
27.00000 28.00000 0.01321
28.00000 28.00000 0.01342
29.00000 28.00000 0.01312
30.00000 28.00000 0.01316
31.00000 28.00000 0.01310
32.00000 28.00000 0.01324
33.00000 28.00000 0.01319
34.00000 28.00000 0.01312
35.00000 28.00000 0.01318
36.00000 28.00000 0.01315
37.00000 28.00000 0.01322
38.00000 28.00000 0.01328
39.00000 28.00000 0.01317
0.00000 29.00000 0.01278
1.00000 29.00000 0.01264
2.00000 29.00000 0.01273
3.00000 29.00000 0.01264
4.00000 29.00000 0.01280
5.00000 29.00000 0.01272
6.00000 29.00000 0.01269
7.00000 29.00000 0.01274
8.00000 29.00000 0.01281
9.00000 29.00000 0.01282
10.00000 29.00000 0.01281
11.00000 29.00000 0.01272
12.00000 29.00000 0.01281
13.00000 29.00000 0.01277
14.00000 29.00000 0.01276
15.00000 29.00000 0.01288
16.00000 29.00000 0.01289
17.00000 29.00000 0.01287
18.00000 29.00000 0.01262
19.00000 29.00000 0.01268
20.00000 29.00000 0.01281
21.00000 29.00000 0.01265
22.00000 29.00000 0.01277
23.00000 29.00000 0.01273
24.00000 29.00000 0.01282
25.00000 29.00000 0.01276
26.00000 29.00000 0.01279
27.00000 29.00000 0.01279
28.00000 29.00000 0.01279
29.00000 29.00000 0.01300
30.00000 29.00000 0.01272
31.00000 29.00000 0.01279
32.00000 29.00000 0.01267
33.00000 29.00000 0.01286
34.00000 29.00000 0.01280
35.00000 29.00000 0.01272
36.00000 29.00000 0.01278
37.00000 29.00000 0.01276
38.00000 29.00000 0.01281
39.00000 29.00000 0.01288
0.00000 30.00000 0.01249
1.00000 30.00000 0.01241
2.00000 30.00000 0.01226
3.00000 30.00000 0.01235
4.00000 30.00000 0.01226
5.00000 30.00000 0.01240
6.00000 30.00000 0.01234
7.00000 30.00000 0.01231
8.00000 30.00000 0.01237
9.00000 30.00000 0.01244
10.00000 30.00000 0.01245
11.00000 30.00000 0.01244
12.00000 30.00000 0.01234
13.00000 30.00000 0.01243
14.00000 30.00000 0.01240
15.00000 30.00000 0.01236
16.00000 30.00000 0.01249
17.00000 30.00000 0.01252
18.00000 30.00000 0.01249
19.00000 30.00000 0.01225
20.00000 30.00000 0.01230
21.00000 30.00000 0.01243
22.00000 30.00000 0.01228
23.00000 30.00000 0.01238
24.00000 30.00000 0.01236
25.00000 30.00000 0.01245
26.00000 30.00000 0.01238
27.00000 30.00000 0.01240
28.00000 30.00000 0.01241
29.00000 30.00000 0.01241
30.00000 30.00000 0.01260
31.00000 30.00000 0.01233
32.00000 30.00000 0.01245
33.00000 30.00000 0.01231
34.00000 30.00000 0.01246
35.00000 30.00000 0.01241
36.00000 30.00000 0.01233
37.00000 30.00000 0.01241
38.00000 30.00000 0.01240
39.00000 30.00000 0.01240
0.00000 31.00000 0.01202
1.00000 31.00000 0.01212
2.00000 31.00000 0.01202
3.00000 31.00000 0.01189
4.00000 31.00000 0.01200
5.00000 31.00000 0.01190
6.00000 31.00000 0.01202
7.00000 31.00000 0.01197
8.00000 31.00000 0.01196
9.00000 31.00000 0.01197
10.00000 31.00000 0.01207
11.00000 31.00000 0.01206
12.00000 31.00000 0.01208
13.00000 31.00000 0.01194
14.00000 31.00000 0.01206
15.00000 31.00000 0.01204
16.00000 31.00000 0.01199
17.00000 31.00000 0.01212
18.00000 31.00000 0.01215
19.00000 31.00000 0.01211
20.00000 31.00000 0.01187
21.00000 31.00000 0.01193
22.00000 31.00000 0.01206
23.00000 31.00000 0.01191
24.00000 31.00000 0.01200
25.00000 31.00000 0.01197
26.00000 31.00000 0.01208
27.00000 31.00000 0.01202
28.00000 31.00000 0.01202
29.00000 31.00000 0.01203
30.00000 31.00000 0.01204
31.00000 31.00000 0.01222
32.00000 31.00000 0.01196
33.00000 31.00000 0.01210
34.00000 31.00000 0.01194
35.00000 31.00000 0.01207
36.00000 31.00000 0.01204
37.00000 31.00000 0.01197
38.00000 31.00000 0.01204
39.00000 31.00000 0.01205
0.00000 32.00000 0.01168
1.00000 32.00000 0.01165
2.00000 32.00000 0.01174
3.00000 32.00000 0.01164
4.00000 32.00000 0.01153
5.00000 32.00000 0.01165
6.00000 32.00000 0.01155
7.00000 32.00000 0.01167
8.00000 32.00000 0.01161
9.00000 32.00000 0.01160
10.00000 32.00000 0.01160
11.00000 32.00000 0.01172
12.00000 32.00000 0.01167
13.00000 32.00000 0.01174
14.00000 32.00000 0.01159
15.00000 32.00000 0.01171
16.00000 32.00000 0.01169
17.00000 32.00000 0.01163
18.00000 32.00000 0.01176
19.00000 32.00000 0.01178
20.00000 32.00000 0.01173
21.00000 32.00000 0.01150
22.00000 32.00000 0.01158
23.00000 32.00000 0.01168
24.00000 32.00000 0.01155
25.00000 32.00000 0.01164
26.00000 32.00000 0.01161
27.00000 32.00000 0.01172
28.00000 32.00000 0.01165
29.00000 32.00000 0.01169
30.00000 32.00000 0.01166
31.00000 32.00000 0.01167
32.00000 32.00000 0.01185
33.00000 32.00000 0.01162
34.00000 32.00000 0.01172
35.00000 32.00000 0.01158
36.00000 32.00000 0.01170
37.00000 32.00000 0.01167
38.00000 32.00000 0.01162
39.00000 32.00000 0.01168
0.00000 33.00000 0.01133
1.00000 33.00000 0.01132
2.00000 33.00000 0.01133
3.00000 33.00000 0.01139
4.00000 33.00000 0.01132
5.00000 33.00000 0.01117
6.00000 33.00000 0.01130
7.00000 33.00000 0.01123
8.00000 33.00000 0.01132
9.00000 33.00000 0.01125
10.00000 33.00000 0.01124
11.00000 33.00000 0.01126
12.00000 33.00000 0.01138
13.00000 33.00000 0.01131
14.00000 33.00000 0.01139
15.00000 33.00000 0.01123
16.00000 33.00000 0.01136
17.00000 33.00000 0.01132
18.00000 33.00000 0.01130
19.00000 33.00000 0.01142
20.00000 33.00000 0.01142
21.00000 33.00000 0.01138
22.00000 33.00000 0.01116
23.00000 33.00000 0.01124
24.00000 33.00000 0.01133
25.00000 33.00000 0.01122
26.00000 33.00000 0.01128
27.00000 33.00000 0.01128
28.00000 33.00000 0.01136
29.00000 33.00000 0.01130
30.00000 33.00000 0.01135
31.00000 33.00000 0.01129
32.00000 33.00000 0.01131
33.00000 33.00000 0.01149
34.00000 33.00000 0.01127
35.00000 33.00000 0.01137
36.00000 33.00000 0.01124
37.00000 33.00000 0.01136
38.00000 33.00000 0.01132
39.00000 33.00000 0.01127
0.00000 34.00000 0.01094
1.00000 34.00000 0.01100
2.00000 34.00000 0.01099
3.00000 34.00000 0.01099
4.00000 34.00000 0.01107
5.00000 34.00000 0.01097
6.00000 34.00000 0.01084
7.00000 34.00000 0.01095
8.00000 34.00000 0.01090
9.00000 34.00000 0.01100
10.00000 34.00000 0.01090
11.00000 34.00000 0.01090
12.00000 34.00000 0.01091
13.00000 34.00000 0.01106
14.00000 34.00000 0.01096
15.00000 34.00000 0.01105
16.00000 34.00000 0.01090
17.00000 34.00000 0.01103
18.00000 34.00000 0.01100
19.00000 34.00000 0.01097
20.00000 34.00000 0.01107
21.00000 34.00000 0.01108
22.00000 34.00000 0.01106
23.00000 34.00000 0.01081
24.00000 34.00000 0.01091
25.00000 34.00000 0.01098
26.00000 34.00000 0.01086
27.00000 34.00000 0.01094
28.00000 34.00000 0.01096
29.00000 34.00000 0.01101
30.00000 34.00000 0.01095
31.00000 34.00000 0.01103
32.00000 34.00000 0.01097
33.00000 34.00000 0.01097
34.00000 34.00000 0.01115
35.00000 34.00000 0.01094
36.00000 34.00000 0.01103
37.00000 34.00000 0.01092
38.00000 34.00000 0.01105
39.00000 34.00000 0.01096
0.00000 35.00000 0.01065
1.00000 35.00000 0.01059
2.00000 35.00000 0.01068
3.00000 35.00000 0.01067
4.00000 35.00000 0.01065
5.00000 35.00000 0.01074
6.00000 35.00000 0.01062
7.00000 35.00000 0.01052
8.00000 35.00000 0.01064
9.00000 35.00000 0.01056
10.00000 35.00000 0.01065
11.00000 35.00000 0.01057
12.00000 35.00000 0.01059
13.00000 35.00000 0.01058
14.00000 35.00000 0.01070
15.00000 35.00000 0.01064
16.00000 35.00000 0.01071
17.00000 35.00000 0.01056
18.00000 35.00000 0.01070
19.00000 35.00000 0.01067
20.00000 35.00000 0.01065
21.00000 35.00000 0.01071
22.00000 35.00000 0.01074
23.00000 35.00000 0.01071
24.00000 35.00000 0.01048
25.00000 35.00000 0.01059
26.00000 35.00000 0.01066
27.00000 35.00000 0.01055
28.00000 35.00000 0.01060
29.00000 35.00000 0.01063
30.00000 35.00000 0.01069
31.00000 35.00000 0.01061
32.00000 35.00000 0.01069
33.00000 35.00000 0.01065
34.00000 35.00000 0.01064
35.00000 35.00000 0.01082
36.00000 35.00000 0.01062
37.00000 35.00000 0.01071
38.00000 35.00000 0.01059
39.00000 35.00000 0.01067
0.00000 36.00000 0.01035
1.00000 36.00000 0.01032
2.00000 36.00000 0.01027
3.00000 36.00000 0.01037
4.00000 36.00000 0.01035
5.00000 36.00000 0.01034
6.00000 36.00000 0.01042
7.00000 36.00000 0.01031
8.00000 36.00000 0.01020
9.00000 36.00000 0.01030
10.00000 36.00000 0.01024
11.00000 36.00000 0.01033
12.00000 36.00000 0.01026
13.00000 36.00000 0.01027
14.00000 36.00000 0.01028
15.00000 36.00000 0.01040
16.00000 36.00000 0.01031
17.00000 36.00000 0.01040
18.00000 36.00000 0.01026
19.00000 36.00000 0.01037
20.00000 36.00000 0.01035
21.00000 36.00000 0.01036
22.00000 36.00000 0.01038
23.00000 36.00000 0.01042
24.00000 36.00000 0.01039
25.00000 36.00000 0.01017
26.00000 36.00000 0.01027
27.00000 36.00000 0.01034
28.00000 36.00000 0.01025
29.00000 36.00000 0.01027
30.00000 36.00000 0.01031
31.00000 36.00000 0.01036
32.00000 36.00000 0.01030
33.00000 36.00000 0.01036
34.00000 36.00000 0.01032
35.00000 36.00000 0.01030
36.00000 36.00000 0.01050
37.00000 36.00000 0.01030
38.00000 36.00000 0.01040
39.00000 36.00000 0.01027
0.00000 37.00000 0.00998
1.00000 37.00000 0.01003
2.00000 37.00000 0.01002
3.00000 37.00000 0.00999
4.00000 37.00000 0.01006
5.00000 37.00000 0.01004
6.00000 37.00000 0.01003
7.00000 37.00000 0.01010
8.00000 37.00000 0.01000
9.00000 37.00000 0.00990
10.00000 37.00000 0.01000
11.00000 37.00000 0.00994
12.00000 37.00000 0.01004
13.00000 37.00000 0.00994
14.00000 37.00000 0.00996
15.00000 37.00000 0.00998
16.00000 37.00000 0.01009
17.00000 37.00000 0.01001
18.00000 37.00000 0.01009
19.00000 37.00000 0.00995
20.00000 37.00000 0.01008
21.00000 37.00000 0.01004
22.00000 37.00000 0.01005
23.00000 37.00000 0.01006
24.00000 37.00000 0.01012
25.00000 37.00000 0.01009
26.00000 37.00000 0.00986
27.00000 37.00000 0.00996
28.00000 37.00000 0.01004
29.00000 37.00000 0.00995
30.00000 37.00000 0.00995
31.00000 37.00000 0.01001
32.00000 37.00000 0.01005
33.00000 37.00000 0.00999
34.00000 37.00000 0.01003
35.00000 37.00000 0.01001
36.00000 37.00000 0.00999
37.00000 37.00000 0.01020
38.00000 37.00000 0.00998
39.00000 37.00000 0.01012
0.00000 38.00000 0.00982
1.00000 38.00000 0.00969
2.00000 38.00000 0.00974
3.00000 38.00000 0.00970
4.00000 38.00000 0.00970
5.00000 38.00000 0.00976
6.00000 38.00000 0.00976
7.00000 38.00000 0.00972
8.00000 38.00000 0.00980
9.00000 38.00000 0.00970
10.00000 38.00000 0.00962
11.00000 38.00000 0.00971
12.00000 38.00000 0.00963
13.00000 38.00000 0.00975
14.00000 38.00000 0.00964
15.00000 38.00000 0.00968
16.00000 38.00000 0.00969
17.00000 38.00000 0.00978
18.00000 38.00000 0.00972
19.00000 38.00000 0.00979
20.00000 38.00000 0.00966
21.00000 38.00000 0.00978
22.00000 38.00000 0.00975
23.00000 38.00000 0.00973
24.00000 38.00000 0.00974
25.00000 38.00000 0.00982
26.00000 38.00000 0.00977
27.00000 38.00000 0.00957
28.00000 38.00000 0.00965
29.00000 38.00000 0.00972
30.00000 38.00000 0.00964
31.00000 38.00000 0.00965
32.00000 38.00000 0.00971
33.00000 38.00000 0.00976
34.00000 38.00000 0.00971
35.00000 38.00000 0.00974
36.00000 38.00000 0.00970
37.00000 38.00000 0.00970
38.00000 38.00000 0.00989
39.00000 38.00000 0.00969
0.00000 39.00000 0.00940
1.00000 39.00000 0.00953
2.00000 39.00000 0.00940
3.00000 39.00000 0.00945
4.00000 39.00000 0.00940
5.00000 39.00000 0.00940
6.00000 39.00000 0.00947
7.00000 39.00000 0.00945
8.00000 39.00000 0.00942
9.00000 39.00000 0.00950
10.00000 39.00000 0.00941
11.00000 39.00000 0.00933
12.00000 39.00000 0.00942
13.00000 39.00000 0.00934
14.00000 39.00000 0.00946
15.00000 39.00000 0.00936
16.00000 39.00000 0.00939
17.00000 39.00000 0.00939
18.00000 39.00000 0.00949
19.00000 39.00000 0.00943
20.00000 39.00000 0.00950
21.00000 39.00000 0.00940
22.00000 39.00000 0.00947
23.00000 39.00000 0.00947
24.00000 39.00000 0.00943
25.00000 39.00000 0.00943
26.00000 39.00000 0.00952
27.00000 39.00000 0.00947
28.00000 39.00000 0.00928
29.00000 39.00000 0.00935
30.00000 39.00000 0.00944
31.00000 39.00000 0.00934
32.00000 39.00000 0.00936
33.00000 39.00000 0.00943
34.00000 39.00000 0.00948
35.00000 39.00000 0.00941
36.00000 39.00000 0.00945
37.00000 39.00000 0.00941
38.00000 39.00000 0.00940
39.00000 39.00000 0.00959
0.00000 40.00000 0.00931
1.00000 40.00000 0.00911
2.00000 40.00000 0.00923
3.00000 40.00000 0.00912
4.00000 40.00000 0.00916
5.00000 40.00000 0.00911
6.00000 40.00000 0.00912
7.00000 40.00000 0.00918
8.00000 40.00000 0.00916
9.00000 40.00000 0.00915
10.00000 40.00000 0.00922
11.00000 40.00000 0.00914
12.00000 40.00000 0.00903
13.00000 40.00000 0.00913
14.00000 40.00000 0.00907
15.00000 40.00000 0.00918
16.00000 40.00000 0.00909
17.00000 40.00000 0.00913
18.00000 40.00000 0.00912
19.00000 40.00000 0.00921
20.00000 40.00000 0.00916
21.00000 40.00000 0.00921
22.00000 40.00000 0.00911
23.00000 40.00000 0.00918
24.00000 40.00000 0.00919
25.00000 40.00000 0.00916
26.00000 40.00000 0.00915
27.00000 40.00000 0.00924
28.00000 40.00000 0.00918
29.00000 40.00000 0.00900
30.00000 40.00000 0.00909
31.00000 40.00000 0.00913
32.00000 40.00000 0.00905
33.00000 40.00000 0.00908
34.00000 40.00000 0.00913
35.00000 40.00000 0.00921
36.00000 40.00000 0.00912
37.00000 40.00000 0.00917
38.00000 40.00000 0.00912
39.00000 40.00000 0.00913
0.00000 41.00000 0.00887
1.00000 41.00000 0.00902
2.00000 41.00000 0.00884
3.00000 41.00000 0.00896
4.00000 41.00000 0.00885
5.00000 41.00000 0.00890
6.00000 41.00000 0.00882
7.00000 41.00000 0.00885
8.00000 41.00000 0.00890
9.00000 41.00000 0.00889
10.00000 41.00000 0.00887
11.00000 41.00000 0.00894
12.00000 41.00000 0.00885
13.00000 41.00000 0.00876
14.00000 41.00000 0.00885
15.00000 41.00000 0.00880
16.00000 41.00000 0.00889
17.00000 41.00000 0.00883
18.00000 41.00000 0.00886
19.00000 41.00000 0.00886
20.00000 41.00000 0.00892
21.00000 41.00000 0.00889
22.00000 41.00000 0.00893
23.00000 41.00000 0.00883
24.00000 41.00000 0.00891
25.00000 41.00000 0.00891
26.00000 41.00000 0.00889
27.00000 41.00000 0.00886
28.00000 41.00000 0.00897
29.00000 41.00000 0.00891
30.00000 41.00000 0.00873
31.00000 41.00000 0.00881
32.00000 41.00000 0.00886
33.00000 41.00000 0.00877
34.00000 41.00000 0.00882
35.00000 41.00000 0.00885
36.00000 41.00000 0.00891
37.00000 41.00000 0.00886
38.00000 41.00000 0.00890
39.00000 41.00000 0.00885
0.00000 42.00000 0.00858
1.00000 42.00000 0.00860
2.00000 42.00000 0.00873
3.00000 42.00000 0.00857
4.00000 42.00000 0.00869
5.00000 42.00000 0.00857
6.00000 42.00000 0.00863
7.00000 42.00000 0.00857
8.00000 42.00000 0.00857
9.00000 42.00000 0.00863
10.00000 42.00000 0.00861
11.00000 42.00000 0.00861
12.00000 42.00000 0.00865
13.00000 42.00000 0.00859
14.00000 42.00000 0.00850
15.00000 42.00000 0.00860
16.00000 42.00000 0.00854
17.00000 42.00000 0.00863
18.00000 42.00000 0.00855
19.00000 42.00000 0.00861
20.00000 42.00000 0.00858
21.00000 42.00000 0.00865
22.00000 42.00000 0.00861
23.00000 42.00000 0.00866
24.00000 42.00000 0.00856
25.00000 42.00000 0.00867
26.00000 42.00000 0.00866
27.00000 42.00000 0.00861
28.00000 42.00000 0.00862
29.00000 42.00000 0.00868
30.00000 42.00000 0.00864
31.00000 42.00000 0.00848
32.00000 42.00000 0.00856
33.00000 42.00000 0.00858
34.00000 42.00000 0.00851
35.00000 42.00000 0.00858
36.00000 42.00000 0.00860
37.00000 42.00000 0.00865
38.00000 42.00000 0.00859
39.00000 42.00000 0.00864
0.00000 43.00000 0.00838
1.00000 43.00000 0.00832
2.00000 43.00000 0.00834
3.00000 43.00000 0.00845
4.00000 43.00000 0.00831
5.00000 43.00000 0.00842
6.00000 43.00000 0.00831
7.00000 43.00000 0.00836
8.00000 43.00000 0.00832
9.00000 43.00000 0.00831
10.00000 43.00000 0.00836
11.00000 43.00000 0.00835
12.00000 43.00000 0.00835
13.00000 43.00000 0.00838
14.00000 43.00000 0.00835
15.00000 43.00000 0.00824
16.00000 43.00000 0.00834
17.00000 43.00000 0.00829
18.00000 43.00000 0.00836
19.00000 43.00000 0.00830
20.00000 43.00000 0.00835
21.00000 43.00000 0.00833
22.00000 43.00000 0.00840
23.00000 43.00000 0.00836
24.00000 43.00000 0.00840
25.00000 43.00000 0.00830
26.00000 43.00000 0.00840
27.00000 43.00000 0.00841
28.00000 43.00000 0.00835
29.00000 43.00000 0.00837
30.00000 43.00000 0.00843
31.00000 43.00000 0.00837
32.00000 43.00000 0.00822
33.00000 43.00000 0.00830
34.00000 43.00000 0.00832
35.00000 43.00000 0.00825
36.00000 43.00000 0.00832
37.00000 43.00000 0.00833
38.00000 43.00000 0.00839
39.00000 43.00000 0.00834
0.00000 44.00000 0.00808
1.00000 44.00000 0.00813
2.00000 44.00000 0.00807
3.00000 44.00000 0.00810
4.00000 44.00000 0.00820
5.00000 44.00000 0.00805
6.00000 44.00000 0.00814
7.00000 44.00000 0.00806
8.00000 44.00000 0.00810
9.00000 44.00000 0.00807
10.00000 44.00000 0.00805
11.00000 44.00000 0.00811
12.00000 44.00000 0.00812
13.00000 44.00000 0.00810
14.00000 44.00000 0.00814
15.00000 44.00000 0.00810
16.00000 44.00000 0.00800
17.00000 44.00000 0.00810
18.00000 44.00000 0.00804
19.00000 44.00000 0.00811
20.00000 44.00000 0.00805
21.00000 44.00000 0.00809
22.00000 44.00000 0.00809
23.00000 44.00000 0.00815
24.00000 44.00000 0.00811
25.00000 44.00000 0.00815
26.00000 44.00000 0.00806
27.00000 44.00000 0.00814
28.00000 44.00000 0.00816
29.00000 44.00000 0.00810
30.00000 44.00000 0.00811
31.00000 44.00000 0.00818
32.00000 44.00000 0.00812
33.00000 44.00000 0.00799
34.00000 44.00000 0.00805
35.00000 44.00000 0.00805
36.00000 44.00000 0.00798
37.00000 44.00000 0.00806
38.00000 44.00000 0.00808
39.00000 44.00000 0.00815
0.00000 45.00000 0.00789
1.00000 45.00000 0.00785
2.00000 45.00000 0.00788
3.00000 45.00000 0.00783
4.00000 45.00000 0.00785
5.00000 45.00000 0.00796
6.00000 45.00000 0.00780
7.00000 45.00000 0.00791
8.00000 45.00000 0.00782
9.00000 45.00000 0.00786
10.00000 45.00000 0.00783
11.00000 45.00000 0.00782
12.00000 45.00000 0.00786
13.00000 45.00000 0.00787
14.00000 45.00000 0.00786
15.00000 45.00000 0.00789
16.00000 45.00000 0.00785
17.00000 45.00000 0.00776
18.00000 45.00000 0.00785
19.00000 45.00000 0.00779
20.00000 45.00000 0.00786
21.00000 45.00000 0.00783
22.00000 45.00000 0.00786
23.00000 45.00000 0.00784
24.00000 45.00000 0.00789
25.00000 45.00000 0.00788
26.00000 45.00000 0.00790
27.00000 45.00000 0.00782
28.00000 45.00000 0.00789
29.00000 45.00000 0.00791
30.00000 45.00000 0.00785
31.00000 45.00000 0.00785
32.00000 45.00000 0.00794
33.00000 45.00000 0.00787
34.00000 45.00000 0.00774
35.00000 45.00000 0.00781
36.00000 45.00000 0.00781
37.00000 45.00000 0.00775
38.00000 45.00000 0.00781
39.00000 45.00000 0.00783
0.00000 46.00000 0.00761
1.00000 46.00000 0.00765
2.00000 46.00000 0.00762
3.00000 46.00000 0.00764
4.00000 46.00000 0.00758
5.00000 46.00000 0.00761
6.00000 46.00000 0.00771
7.00000 46.00000 0.00757
8.00000 46.00000 0.00768
9.00000 46.00000 0.00758
10.00000 46.00000 0.00762
11.00000 46.00000 0.00759
12.00000 46.00000 0.00757
13.00000 46.00000 0.00762
14.00000 46.00000 0.00765
15.00000 46.00000 0.00761
16.00000 46.00000 0.00766
17.00000 46.00000 0.00762
18.00000 46.00000 0.00754
19.00000 46.00000 0.00762
20.00000 46.00000 0.00755
21.00000 46.00000 0.00761
22.00000 46.00000 0.00759
23.00000 46.00000 0.00764
24.00000 46.00000 0.00761
25.00000 46.00000 0.00764
26.00000 46.00000 0.00762
27.00000 46.00000 0.00766
28.00000 46.00000 0.00758
29.00000 46.00000 0.00765
30.00000 46.00000 0.00767
31.00000 46.00000 0.00762
32.00000 46.00000 0.00762
33.00000 46.00000 0.00770
34.00000 46.00000 0.00764
35.00000 46.00000 0.00751
36.00000 46.00000 0.00756
37.00000 46.00000 0.00757
38.00000 46.00000 0.00750
39.00000 46.00000 0.00760
0.00000 47.00000 0.00737
1.00000 47.00000 0.00738
2.00000 47.00000 0.00742
3.00000 47.00000 0.00739
4.00000 47.00000 0.00741
5.00000 47.00000 0.00736
6.00000 47.00000 0.00738
7.00000 47.00000 0.00747
8.00000 47.00000 0.00734
9.00000 47.00000 0.00745
10.00000 47.00000 0.00734
11.00000 47.00000 0.00738
12.00000 47.00000 0.00737
13.00000 47.00000 0.00735
14.00000 47.00000 0.00741
15.00000 47.00000 0.00741
16.00000 47.00000 0.00737
17.00000 47.00000 0.00743
18.00000 47.00000 0.00739
19.00000 47.00000 0.00730
20.00000 47.00000 0.00739
21.00000 47.00000 0.00731
22.00000 47.00000 0.00739
23.00000 47.00000 0.00738
24.00000 47.00000 0.00741
25.00000 47.00000 0.00737
26.00000 47.00000 0.00740
27.00000 47.00000 0.00738
28.00000 47.00000 0.00744
29.00000 47.00000 0.00735
30.00000 47.00000 0.00742
31.00000 47.00000 0.00745
32.00000 47.00000 0.00739
33.00000 47.00000 0.00740
34.00000 47.00000 0.00746
35.00000 47.00000 0.00739
36.00000 47.00000 0.00729
37.00000 47.00000 0.00732
38.00000 47.00000 0.00735
39.00000 47.00000 0.00728
0.00000 48.00000 0.00704
1.00000 48.00000 0.00715
2.00000 48.00000 0.00716
3.00000 48.00000 0.00718
4.00000 48.00000 0.00716
5.00000 48.00000 0.00718
6.00000 48.00000 0.00713
7.00000 48.00000 0.00714
8.00000 48.00000 0.00724
9.00000 48.00000 0.00712
10.00000 48.00000 0.00724
11.00000 48.00000 0.00713
12.00000 48.00000 0.00716
13.00000 48.00000 0.00715
14.00000 48.00000 0.00714
15.00000 48.00000 0.00719
16.00000 48.00000 0.00718
17.00000 48.00000 0.00715
18.00000 48.00000 0.00722
19.00000 48.00000 0.00718
20.00000 48.00000 0.00709
21.00000 48.00000 0.00717
22.00000 48.00000 0.00709
23.00000 48.00000 0.00717
24.00000 48.00000 0.00715
25.00000 48.00000 0.00720
26.00000 48.00000 0.00715
27.00000 48.00000 0.00719
28.00000 48.00000 0.00714
29.00000 48.00000 0.00721
30.00000 48.00000 0.00714
31.00000 48.00000 0.00718
32.00000 48.00000 0.00722
33.00000 48.00000 0.00717
34.00000 48.00000 0.00718
35.00000 48.00000 0.00724
36.00000 48.00000 0.00716
37.00000 48.00000 0.00707
38.00000 48.00000 0.00712
39.00000 48.00000 0.00711
0.00000 49.00000 0.00691
1.00000 49.00000 0.00684
2.00000 49.00000 0.00694
3.00000 49.00000 0.00695
4.00000 49.00000 0.00697
5.00000 49.00000 0.00694
6.00000 49.00000 0.00697
7.00000 49.00000 0.00691
8.00000 49.00000 0.00694
9.00000 49.00000 0.00701
10.00000 49.00000 0.00691
11.00000 49.00000 0.00703
12.00000 49.00000 0.00691
13.00000 49.00000 0.00695
14.00000 49.00000 0.00694
15.00000 49.00000 0.00691
16.00000 49.00000 0.00698
17.00000 49.00000 0.00697
18.00000 49.00000 0.00693
19.00000 49.00000 0.00701
20.00000 49.00000 0.00695
21.00000 49.00000 0.00686
22.00000 49.00000 0.00694
23.00000 49.00000 0.00687
24.00000 49.00000 0.00695
25.00000 49.00000 0.00695
26.00000 49.00000 0.00700
27.00000 49.00000 0.00692
28.00000 49.00000 0.00697
29.00000 49.00000 0.00691
30.00000 49.00000 0.00698
31.00000 49.00000 0.00692
32.00000 49.00000 0.00697
33.00000 49.00000 0.00700
34.00000 49.00000 0.00696
35.00000 49.00000 0.00696
36.00000 49.00000 0.00701
37.00000 49.00000 0.00697
38.00000 49.00000 0.00685
39.00000 49.00000 0.00690
0.00000 50.00000 0.00669
1.00000 50.00000 0.00669
2.00000 50.00000 0.00664
3.00000 50.00000 0.00672
4.00000 50.00000 0.00676
5.00000 50.00000 0.00676
6.00000 50.00000 0.00674
7.00000 50.00000 0.00676
8.00000 50.00000 0.00671
9.00000 50.00000 0.00675
10.00000 50.00000 0.00680
11.00000 50.00000 0.00670
12.00000 50.00000 0.00682
13.00000 50.00000 0.00669
14.00000 50.00000 0.00675
15.00000 50.00000 0.00673
16.00000 50.00000 0.00672
17.00000 50.00000 0.00678
18.00000 50.00000 0.00676
19.00000 50.00000 0.00673
20.00000 50.00000 0.00681
21.00000 50.00000 0.00674
22.00000 50.00000 0.00666
23.00000 50.00000 0.00673
24.00000 50.00000 0.00668
25.00000 50.00000 0.00674
26.00000 50.00000 0.00674
27.00000 50.00000 0.00680
28.00000 50.00000 0.00670
29.00000 50.00000 0.00679
30.00000 50.00000 0.00672
31.00000 50.00000 0.00677
32.00000 50.00000 0.00671
33.00000 50.00000 0.00676
34.00000 50.00000 0.00678
35.00000 50.00000 0.00674
36.00000 50.00000 0.00675
37.00000 50.00000 0.00679
38.00000 50.00000 0.00675
39.00000 50.00000 0.00667
0.00000 51.00000 0.00648
1.00000 51.00000 0.00649
2.00000 51.00000 0.00647
3.00000 51.00000 0.00645
4.00000 51.00000 0.00653
5.00000 51.00000 0.00656
6.00000 51.00000 0.00654
7.00000 51.00000 0.00654
8.00000 51.00000 0.00657
9.00000 51.00000 0.00651
10.00000 51.00000 0.00652
11.00000 51.00000 0.00660
12.00000 51.00000 0.00651
13.00000 51.00000 0.00662
14.00000 51.00000 0.00648
15.00000 51.00000 0.00655
16.00000 51.00000 0.00652
17.00000 51.00000 0.00650
18.00000 51.00000 0.00660
19.00000 51.00000 0.00655
20.00000 51.00000 0.00655
21.00000 51.00000 0.00662
22.00000 51.00000 0.00654
23.00000 51.00000 0.00647
24.00000 51.00000 0.00652
25.00000 51.00000 0.00648
26.00000 51.00000 0.00653
27.00000 51.00000 0.00653
28.00000 51.00000 0.00659
29.00000 51.00000 0.00651
30.00000 51.00000 0.00658
31.00000 51.00000 0.00653
32.00000 51.00000 0.00656
33.00000 51.00000 0.00652
34.00000 51.00000 0.00656
35.00000 51.00000 0.00659
36.00000 51.00000 0.00654
37.00000 51.00000 0.00656
38.00000 51.00000 0.00658
39.00000 51.00000 0.00653
0.00000 52.00000 0.00634
1.00000 52.00000 0.00629
2.00000 52.00000 0.00630
3.00000 52.00000 0.00627
4.00000 52.00000 0.00626
5.00000 52.00000 0.00634
6.00000 52.00000 0.00636
7.00000 52.00000 0.00635
8.00000 52.00000 0.00635
9.00000 52.00000 0.00638
10.00000 52.00000 0.00631
11.00000 52.00000 0.00632
12.00000 52.00000 0.00641
13.00000 52.00000 0.00632
14.00000 52.00000 0.00642
15.00000 52.00000 0.00630
16.00000 52.00000 0.00637
17.00000 52.00000 0.00633
18.00000 52.00000 0.00630
19.00000 52.00000 0.00639
20.00000 52.00000 0.00635
21.00000 52.00000 0.00637
22.00000 52.00000 0.00641
23.00000 52.00000 0.00635
24.00000 52.00000 0.00627
25.00000 52.00000 0.00632
26.00000 52.00000 0.00628
27.00000 52.00000 0.00634
28.00000 52.00000 0.00634
29.00000 52.00000 0.00639
30.00000 52.00000 0.00632
31.00000 52.00000 0.00638
32.00000 52.00000 0.00635
33.00000 52.00000 0.00637
34.00000 52.00000 0.00631
35.00000 52.00000 0.00636
36.00000 52.00000 0.00638
37.00000 52.00000 0.00635
38.00000 52.00000 0.00637
39.00000 52.00000 0.00638
0.00000 53.00000 0.00620
1.00000 53.00000 0.00616
2.00000 53.00000 0.00609
3.00000 53.00000 0.00612
4.00000 53.00000 0.00610
5.00000 53.00000 0.00608
6.00000 53.00000 0.00616
7.00000 53.00000 0.00617
8.00000 53.00000 0.00616
9.00000 53.00000 0.00616
10.00000 53.00000 0.00620
11.00000 53.00000 0.00613
12.00000 53.00000 0.00611
13.00000 53.00000 0.00622
14.00000 53.00000 0.00612
15.00000 53.00000 0.00623
16.00000 53.00000 0.00611
17.00000 53.00000 0.00618
18.00000 53.00000 0.00614
19.00000 53.00000 0.00610
20.00000 53.00000 0.00621
21.00000 53.00000 0.00615
22.00000 53.00000 0.00618
23.00000 53.00000 0.00622
24.00000 53.00000 0.00616
25.00000 53.00000 0.00609
26.00000 53.00000 0.00612
27.00000 53.00000 0.00610
28.00000 53.00000 0.00615
29.00000 53.00000 0.00615
30.00000 53.00000 0.00621
31.00000 53.00000 0.00614
32.00000 53.00000 0.00618
33.00000 53.00000 0.00617
34.00000 53.00000 0.00618
35.00000 53.00000 0.00612
36.00000 53.00000 0.00617
37.00000 53.00000 0.00618
38.00000 53.00000 0.00615
39.00000 53.00000 0.00618
0.00000 54.00000 0.00599
1.00000 54.00000 0.00600
2.00000 54.00000 0.00598
3.00000 54.00000 0.00591
4.00000 54.00000 0.00594
5.00000 54.00000 0.00590
6.00000 54.00000 0.00590
7.00000 54.00000 0.00597
8.00000 54.00000 0.00597
9.00000 54.00000 0.00595
10.00000 54.00000 0.00596
11.00000 54.00000 0.00602
12.00000 54.00000 0.00596
13.00000 54.00000 0.00592
14.00000 54.00000 0.00603
15.00000 54.00000 0.00594
16.00000 54.00000 0.00604
17.00000 54.00000 0.00594
18.00000 54.00000 0.00600
19.00000 54.00000 0.00597
20.00000 54.00000 0.00591
21.00000 54.00000 0.00602
22.00000 54.00000 0.00596
23.00000 54.00000 0.00600
24.00000 54.00000 0.00603
25.00000 54.00000 0.00599
26.00000 54.00000 0.00592
27.00000 54.00000 0.00595
28.00000 54.00000 0.00592
29.00000 54.00000 0.00596
30.00000 54.00000 0.00598
31.00000 54.00000 0.00602
32.00000 54.00000 0.00596
33.00000 54.00000 0.00600
34.00000 54.00000 0.00599
35.00000 54.00000 0.00601
36.00000 54.00000 0.00593
37.00000 54.00000 0.00599
38.00000 54.00000 0.00599
39.00000 54.00000 0.00596
0.00000 55.00000 0.00579
1.00000 55.00000 0.00580
2.00000 55.00000 0.00582
3.00000 55.00000 0.00579
4.00000 55.00000 0.00573
5.00000 55.00000 0.00577
6.00000 55.00000 0.00572
7.00000 55.00000 0.00573
8.00000 55.00000 0.00578
9.00000 55.00000 0.00579
10.00000 55.00000 0.00578
11.00000 55.00000 0.00577
12.00000 55.00000 0.00585
13.00000 55.00000 0.00579
14.00000 55.00000 0.00575
15.00000 55.00000 0.00585
16.00000 55.00000 0.00576
17.00000 55.00000 0.00586
18.00000 55.00000 0.00576
19.00000 55.00000 0.00583
20.00000 55.00000 0.00580
21.00000 55.00000 0.00572
22.00000 55.00000 0.00584
23.00000 55.00000 0.00577
24.00000 55.00000 0.00583
25.00000 55.00000 0.00586
26.00000 55.00000 0.00581
27.00000 55.00000 0.00573
28.00000 55.00000 0.00577
29.00000 55.00000 0.00576
30.00000 55.00000 0.00578
31.00000 55.00000 0.00578
32.00000 55.00000 0.00584
33.00000 55.00000 0.00576
34.00000 55.00000 0.00582
35.00000 55.00000 0.00581
36.00000 55.00000 0.00584
37.00000 55.00000 0.00575
38.00000 55.00000 0.00580
39.00000 55.00000 0.00583
0.00000 56.00000 0.00565
1.00000 56.00000 0.00561
2.00000 56.00000 0.00562
3.00000 56.00000 0.00565
4.00000 56.00000 0.00561
5.00000 56.00000 0.00555
6.00000 56.00000 0.00560
7.00000 56.00000 0.00557
8.00000 56.00000 0.00555
9.00000 56.00000 0.00560
10.00000 56.00000 0.00562
11.00000 56.00000 0.00562
12.00000 56.00000 0.00560
13.00000 56.00000 0.00568
14.00000 56.00000 0.00563
15.00000 56.00000 0.00557
16.00000 56.00000 0.00567
17.00000 56.00000 0.00557
18.00000 56.00000 0.00570
19.00000 56.00000 0.00558
20.00000 56.00000 0.00565
21.00000 56.00000 0.00562
22.00000 56.00000 0.00553
23.00000 56.00000 0.00566
24.00000 56.00000 0.00559
25.00000 56.00000 0.00565
26.00000 56.00000 0.00571
27.00000 56.00000 0.00564
28.00000 56.00000 0.00556
29.00000 56.00000 0.00559
30.00000 56.00000 0.00558
31.00000 56.00000 0.00562
32.00000 56.00000 0.00561
33.00000 56.00000 0.00568
34.00000 56.00000 0.00560
35.00000 56.00000 0.00563
36.00000 56.00000 0.00563
37.00000 56.00000 0.00567
38.00000 56.00000 0.00559
39.00000 56.00000 0.00563
0.00000 57.00000 0.00546
1.00000 57.00000 0.00549
2.00000 57.00000 0.00543
3.00000 57.00000 0.00546
4.00000 57.00000 0.00548
5.00000 57.00000 0.00545
6.00000 57.00000 0.00539
7.00000 57.00000 0.00543
8.00000 57.00000 0.00540
9.00000 57.00000 0.00538
10.00000 57.00000 0.00541
11.00000 57.00000 0.00546
12.00000 57.00000 0.00545
13.00000 57.00000 0.00543
14.00000 57.00000 0.00550
15.00000 57.00000 0.00546
16.00000 57.00000 0.00539
17.00000 57.00000 0.00549
18.00000 57.00000 0.00540
19.00000 57.00000 0.00553
20.00000 57.00000 0.00540
21.00000 57.00000 0.00549
22.00000 57.00000 0.00544
23.00000 57.00000 0.00536
24.00000 57.00000 0.00550
25.00000 57.00000 0.00542
26.00000 57.00000 0.00547
27.00000 57.00000 0.00552
28.00000 57.00000 0.00547
29.00000 57.00000 0.00539
30.00000 57.00000 0.00542
31.00000 57.00000 0.00542
32.00000 57.00000 0.00546
33.00000 57.00000 0.00544
34.00000 57.00000 0.00551
35.00000 57.00000 0.00543
36.00000 57.00000 0.00547
37.00000 57.00000 0.00545
38.00000 57.00000 0.00550
39.00000 57.00000 0.00541
0.00000 58.00000 0.00525
1.00000 58.00000 0.00529
2.00000 58.00000 0.00532
3.00000 58.00000 0.00527
4.00000 58.00000 0.00531
5.00000 58.00000 0.00531
6.00000 58.00000 0.00530
7.00000 58.00000 0.00522
8.00000 58.00000 0.00527
9.00000 58.00000 0.00524
10.00000 58.00000 0.00522
11.00000 58.00000 0.00524
12.00000 58.00000 0.00529
13.00000 58.00000 0.00528
14.00000 58.00000 0.00526
15.00000 58.00000 0.00534
16.00000 58.00000 0.00530
17.00000 58.00000 0.00523
18.00000 58.00000 0.00531
19.00000 58.00000 0.00524
20.00000 58.00000 0.00536
21.00000 58.00000 0.00525
22.00000 58.00000 0.00532
23.00000 58.00000 0.00527
24.00000 58.00000 0.00518
25.00000 58.00000 0.00533
26.00000 58.00000 0.00526
27.00000 58.00000 0.00530
28.00000 58.00000 0.00536
29.00000 58.00000 0.00530
30.00000 58.00000 0.00522
31.00000 58.00000 0.00525
32.00000 58.00000 0.00525
33.00000 58.00000 0.00530
34.00000 58.00000 0.00527
35.00000 58.00000 0.00535
36.00000 58.00000 0.00528
37.00000 58.00000 0.00530
38.00000 58.00000 0.00529
39.00000 58.00000 0.00533
0.00000 59.00000 0.00517
1.00000 59.00000 0.00509
2.00000 59.00000 0.00513
3.00000 59.00000 0.00517
4.00000 59.00000 0.00510
5.00000 59.00000 0.00513
6.00000 59.00000 0.00516
7.00000 59.00000 0.00514
8.00000 59.00000 0.00507
9.00000 59.00000 0.00513
10.00000 59.00000 0.00509
11.00000 59.00000 0.00506
12.00000 59.00000 0.00508
13.00000 59.00000 0.00513
14.00000 59.00000 0.00513
15.00000 59.00000 0.00508
16.00000 59.00000 0.00517
17.00000 59.00000 0.00513
18.00000 59.00000 0.00507
19.00000 59.00000 0.00516
20.00000 59.00000 0.00509
21.00000 59.00000 0.00520
22.00000 59.00000 0.00509
23.00000 59.00000 0.00516
24.00000 59.00000 0.00511
25.00000 59.00000 0.00503
26.00000 59.00000 0.00517
27.00000 59.00000 0.00510
28.00000 59.00000 0.00513
29.00000 59.00000 0.00519
30.00000 59.00000 0.00515
31.00000 59.00000 0.00507
32.00000 59.00000 0.00509
33.00000 59.00000 0.00510
34.00000 59.00000 0.00514
35.00000 59.00000 0.00511
36.00000 59.00000 0.00518
37.00000 59.00000 0.00514
38.00000 59.00000 0.00513
39.00000 59.00000 0.00515
0.00000 60.00000 0.00499
1.00000 60.00000 0.00502
2.00000 60.00000 0.00494
3.00000 60.00000 0.00499
4.00000 60.00000 0.00502
5.00000 60.00000 0.00495
6.00000 60.00000 0.00498
7.00000 60.00000 0.00502
8.00000 60.00000 0.00500
9.00000 60.00000 0.00493
10.00000 60.00000 0.00496
11.00000 60.00000 0.00494
12.00000 60.00000 0.00490
13.00000 60.00000 0.00493
14.00000 60.00000 0.00497
15.00000 60.00000 0.00498
16.00000 60.00000 0.00493
17.00000 60.00000 0.00501
18.00000 60.00000 0.00498
19.00000 60.00000 0.00490
20.00000 60.00000 0.00501
21.00000 60.00000 0.00493
22.00000 60.00000 0.00503
23.00000 60.00000 0.00494
24.00000 60.00000 0.00500
25.00000 60.00000 0.00495
26.00000 60.00000 0.00488
27.00000 60.00000 0.00501
28.00000 60.00000 0.00493
29.00000 60.00000 0.00498
30.00000 60.00000 0.00504
31.00000 60.00000 0.00499
32.00000 60.00000 0.00492
33.00000 60.00000 0.00495
34.00000 60.00000 0.00494
35.00000 60.00000 0.00499
36.00000 60.00000 0.00495
37.00000 60.00000 0.00503
38.00000 60.00000 0.00499
39.00000 60.00000 0.00498
0.00000 61.00000 0.00482
1.00000 61.00000 0.00484
2.00000 61.00000 0.00486
3.00000 61.00000 0.00479
4.00000 61.00000 0.00485
5.00000 61.00000 0.00486
6.00000 61.00000 0.00480
7.00000 61.00000 0.00483
8.00000 61.00000 0.00486
9.00000 61.00000 0.00486
10.00000 61.00000 0.00478
11.00000 61.00000 0.00480
12.00000 61.00000 0.00479
13.00000 61.00000 0.00477
14.00000 61.00000 0.00477
15.00000 61.00000 0.00482
16.00000 61.00000 0.00483
17.00000 61.00000 0.00480
18.00000 61.00000 0.00486
19.00000 61.00000 0.00482
20.00000 61.00000 0.00475
21.00000 61.00000 0.00486
22.00000 61.00000 0.00478
23.00000 61.00000 0.00488
24.00000 61.00000 0.00479
25.00000 61.00000 0.00483
26.00000 61.00000 0.00480
27.00000 61.00000 0.00473
28.00000 61.00000 0.00486
29.00000 61.00000 0.00479
30.00000 61.00000 0.00483
31.00000 61.00000 0.00488
32.00000 61.00000 0.00483
33.00000 61.00000 0.00478
34.00000 61.00000 0.00480
35.00000 61.00000 0.00480
36.00000 61.00000 0.00482
37.00000 61.00000 0.00481
38.00000 61.00000 0.00487
39.00000 61.00000 0.00483
0.00000 62.00000 0.00469
1.00000 62.00000 0.00468
2.00000 62.00000 0.00469
3.00000 62.00000 0.00472
4.00000 62.00000 0.00465
5.00000 62.00000 0.00470
6.00000 62.00000 0.00471
7.00000 62.00000 0.00465
8.00000 62.00000 0.00466
9.00000 62.00000 0.00472
10.00000 62.00000 0.00470
11.00000 62.00000 0.00463
12.00000 62.00000 0.00465
13.00000 62.00000 0.00465
14.00000 62.00000 0.00463
15.00000 62.00000 0.00464
16.00000 62.00000 0.00468
17.00000 62.00000 0.00468
18.00000 62.00000 0.00466
19.00000 62.00000 0.00472
20.00000 62.00000 0.00467
21.00000 62.00000 0.00460
22.00000 62.00000 0.00471
23.00000 62.00000 0.00465
24.00000 62.00000 0.00473
25.00000 62.00000 0.00466
26.00000 62.00000 0.00470
27.00000 62.00000 0.00465
28.00000 62.00000 0.00458
29.00000 62.00000 0.00472
30.00000 62.00000 0.00463
31.00000 62.00000 0.00471
32.00000 62.00000 0.00473
33.00000 62.00000 0.00467
34.00000 62.00000 0.00463
35.00000 62.00000 0.00466
36.00000 62.00000 0.00464
37.00000 62.00000 0.00469
38.00000 62.00000 0.00466
39.00000 62.00000 0.00471
0.00000 63.00000 0.00459
1.00000 63.00000 0.00455
2.00000 63.00000 0.00455
3.00000 63.00000 0.00455
4.00000 63.00000 0.00457
5.00000 63.00000 0.00451
6.00000 63.00000 0.00456
7.00000 63.00000 0.00457
8.00000 63.00000 0.00451
9.00000 63.00000 0.00453
10.00000 63.00000 0.00457
11.00000 63.00000 0.00457
12.00000 63.00000 0.00450
13.00000 63.00000 0.00451
14.00000 63.00000 0.00452
15.00000 63.00000 0.00448
16.00000 63.00000 0.00450
17.00000 63.00000 0.00454
18.00000 63.00000 0.00455
19.00000 63.00000 0.00453
20.00000 63.00000 0.00458
21.00000 63.00000 0.00454
22.00000 63.00000 0.00446
23.00000 63.00000 0.00457
24.00000 63.00000 0.00450
25.00000 63.00000 0.00459
26.00000 63.00000 0.00452
27.00000 63.00000 0.00454
28.00000 63.00000 0.00452
29.00000 63.00000 0.00445
30.00000 63.00000 0.00459
31.00000 63.00000 0.00448
32.00000 63.00000 0.00457
33.00000 63.00000 0.00459
34.00000 63.00000 0.00454
35.00000 63.00000 0.00449
36.00000 63.00000 0.00453
37.00000 63.00000 0.00451
38.00000 63.00000 0.00454
39.00000 63.00000 0.00451
0.00000 64.00000 0.00437
1.00000 64.00000 0.00446
2.00000 64.00000 0.00442
3.00000 64.00000 0.00443
4.00000 64.00000 0.00442
5.00000 64.00000 0.00443
6.00000 64.00000 0.00437
7.00000 64.00000 0.00441
8.00000 64.00000 0.00443
9.00000 64.00000 0.00437
10.00000 64.00000 0.00438
11.00000 64.00000 0.00443
12.00000 64.00000 0.00444
13.00000 64.00000 0.00437
14.00000 64.00000 0.00438
15.00000 64.00000 0.00440
16.00000 64.00000 0.00435
17.00000 64.00000 0.00437
18.00000 64.00000 0.00442
19.00000 64.00000 0.00441
20.00000 64.00000 0.00439
21.00000 64.00000 0.00446
22.00000 64.00000 0.00441
23.00000 64.00000 0.00431
24.00000 64.00000 0.00445
25.00000 64.00000 0.00436
26.00000 64.00000 0.00447
27.00000 64.00000 0.00439
28.00000 64.00000 0.00441
29.00000 64.00000 0.00439
30.00000 64.00000 0.00432
31.00000 64.00000 0.00445
32.00000 64.00000 0.00434
33.00000 64.00000 0.00443
34.00000 64.00000 0.00446
35.00000 64.00000 0.00441
36.00000 64.00000 0.00435
37.00000 64.00000 0.00440
38.00000 64.00000 0.00437
39.00000 64.00000 0.00441
0.00000 65.00000 0.00427
1.00000 65.00000 0.00425
2.00000 65.00000 0.00433
3.00000 65.00000 0.00428
4.00000 65.00000 0.00429
5.00000 65.00000 0.00428
6.00000 65.00000 0.00428
7.00000 65.00000 0.00425
8.00000 65.00000 0.00426
9.00000 65.00000 0.00430
10.00000 65.00000 0.00424
11.00000 65.00000 0.00425
12.00000 65.00000 0.00429
13.00000 65.00000 0.00432
14.00000 65.00000 0.00422
15.00000 65.00000 0.00425
16.00000 65.00000 0.00427
17.00000 65.00000 0.00422
18.00000 65.00000 0.00425
19.00000 65.00000 0.00430
20.00000 65.00000 0.00428
21.00000 65.00000 0.00427
22.00000 65.00000 0.00431
23.00000 65.00000 0.00427
24.00000 65.00000 0.00419
25.00000 65.00000 0.00431
26.00000 65.00000 0.00423
27.00000 65.00000 0.00433
28.00000 65.00000 0.00424
29.00000 65.00000 0.00428
30.00000 65.00000 0.00425
31.00000 65.00000 0.00419
32.00000 65.00000 0.00431
33.00000 65.00000 0.00420
34.00000 65.00000 0.00431
35.00000 65.00000 0.00431
36.00000 65.00000 0.00428
37.00000 65.00000 0.00422
38.00000 65.00000 0.00427
39.00000 65.00000 0.00424
0.00000 66.00000 0.00411
1.00000 66.00000 0.00415
2.00000 66.00000 0.00413
3.00000 66.00000 0.00421
4.00000 66.00000 0.00415
5.00000 66.00000 0.00416
6.00000 66.00000 0.00416
7.00000 66.00000 0.00414
8.00000 66.00000 0.00412
9.00000 66.00000 0.00414
10.00000 66.00000 0.00416
11.00000 66.00000 0.00411
12.00000 66.00000 0.00414
13.00000 66.00000 0.00417
14.00000 66.00000 0.00419
15.00000 66.00000 0.00409
16.00000 66.00000 0.00413
17.00000 66.00000 0.00414
18.00000 66.00000 0.00410
19.00000 66.00000 0.00411
20.00000 66.00000 0.00416
21.00000 66.00000 0.00415
22.00000 66.00000 0.00414
23.00000 66.00000 0.00417
24.00000 66.00000 0.00414
25.00000 66.00000 0.00407
26.00000 66.00000 0.00419
27.00000 66.00000 0.00410
28.00000 66.00000 0.00419
29.00000 66.00000 0.00410
30.00000 66.00000 0.00416
31.00000 66.00000 0.00413
32.00000 66.00000 0.00407
33.00000 66.00000 0.00418
34.00000 66.00000 0.00407
35.00000 66.00000 0.00419
36.00000 66.00000 0.00418
37.00000 66.00000 0.00415
38.00000 66.00000 0.00410
39.00000 66.00000 0.00415
0.00000 67.00000 0.00402
1.00000 67.00000 0.00399
2.00000 67.00000 0.00403
3.00000 67.00000 0.00399
4.00000 67.00000 0.00410
5.00000 67.00000 0.00404
6.00000 67.00000 0.00402
7.00000 67.00000 0.00403
8.00000 67.00000 0.00402
9.00000 67.00000 0.00399
10.00000 67.00000 0.00404
11.00000 67.00000 0.00405
12.00000 67.00000 0.00398
13.00000 67.00000 0.00402
14.00000 67.00000 0.00404
15.00000 67.00000 0.00406
16.00000 67.00000 0.00396
17.00000 67.00000 0.00401
18.00000 67.00000 0.00400
19.00000 67.00000 0.00397
20.00000 67.00000 0.00397
21.00000 67.00000 0.00404
22.00000 67.00000 0.00402
23.00000 67.00000 0.00402
24.00000 67.00000 0.00405
25.00000 67.00000 0.00402
26.00000 67.00000 0.00395
27.00000 67.00000 0.00407
28.00000 67.00000 0.00399
29.00000 67.00000 0.00408
30.00000 67.00000 0.00398
31.00000 67.00000 0.00401
32.00000 67.00000 0.00401
33.00000 67.00000 0.00394
34.00000 67.00000 0.00406
35.00000 67.00000 0.00395
36.00000 67.00000 0.00407
37.00000 67.00000 0.00406
38.00000 67.00000 0.00403
39.00000 67.00000 0.00396
0.00000 68.00000 0.00384
1.00000 68.00000 0.00391
2.00000 68.00000 0.00386
3.00000 68.00000 0.00392
4.00000 68.00000 0.00388
5.00000 68.00000 0.00398
6.00000 68.00000 0.00393
7.00000 68.00000 0.00390
8.00000 68.00000 0.00391
9.00000 68.00000 0.00389
10.00000 68.00000 0.00386
11.00000 68.00000 0.00392
12.00000 68.00000 0.00393
13.00000 68.00000 0.00385
14.00000 68.00000 0.00389
15.00000 68.00000 0.00393
16.00000 68.00000 0.00394
17.00000 68.00000 0.00383
18.00000 68.00000 0.00389
19.00000 68.00000 0.00388
20.00000 68.00000 0.00385
21.00000 68.00000 0.00384
22.00000 68.00000 0.00391
23.00000 68.00000 0.00390
24.00000 68.00000 0.00391
25.00000 68.00000 0.00393
26.00000 68.00000 0.00390
27.00000 68.00000 0.00384
28.00000 68.00000 0.00395
29.00000 68.00000 0.00386
30.00000 68.00000 0.00395
31.00000 68.00000 0.00386
32.00000 68.00000 0.00389
33.00000 68.00000 0.00389
34.00000 68.00000 0.00382
35.00000 68.00000 0.00393
36.00000 68.00000 0.00383
37.00000 68.00000 0.00393
38.00000 68.00000 0.00394
39.00000 68.00000 0.00391
0.00000 69.00000 0.00377
1.00000 69.00000 0.00373
2.00000 69.00000 0.00379
3.00000 69.00000 0.00374
4.00000 69.00000 0.00381
5.00000 69.00000 0.00375
6.00000 69.00000 0.00386
7.00000 69.00000 0.00381
8.00000 69.00000 0.00377
9.00000 69.00000 0.00379
10.00000 69.00000 0.00377
11.00000 69.00000 0.00376
12.00000 69.00000 0.00380
13.00000 69.00000 0.00381
14.00000 69.00000 0.00374
15.00000 69.00000 0.00378
16.00000 69.00000 0.00382
17.00000 69.00000 0.00381
18.00000 69.00000 0.00373
19.00000 69.00000 0.00377
20.00000 69.00000 0.00375
21.00000 69.00000 0.00373
22.00000 69.00000 0.00372
23.00000 69.00000 0.00380
24.00000 69.00000 0.00379
25.00000 69.00000 0.00379
26.00000 69.00000 0.00381
27.00000 69.00000 0.00378
28.00000 69.00000 0.00371
29.00000 69.00000 0.00384
30.00000 69.00000 0.00374
31.00000 69.00000 0.00383
32.00000 69.00000 0.00375
33.00000 69.00000 0.00377
34.00000 69.00000 0.00377
35.00000 69.00000 0.00370
36.00000 69.00000 0.00383
37.00000 69.00000 0.00370
38.00000 69.00000 0.00381
39.00000 69.00000 0.00382
0.00000 70.00000 0.00371
1.00000 70.00000 0.00365
2.00000 70.00000 0.00361
3.00000 70.00000 0.00367
4.00000 70.00000 0.00364
5.00000 70.00000 0.00369
6.00000 70.00000 0.00364
7.00000 70.00000 0.00374
8.00000 70.00000 0.00369
9.00000 70.00000 0.00366
10.00000 70.00000 0.00367
11.00000 70.00000 0.00365
12.00000 70.00000 0.00364
13.00000 70.00000 0.00370
14.00000 70.00000 0.00368
15.00000 70.00000 0.00362
16.00000 70.00000 0.00367
17.00000 70.00000 0.00370
18.00000 70.00000 0.00370
19.00000 70.00000 0.00361
20.00000 70.00000 0.00366
21.00000 70.00000 0.00364
22.00000 70.00000 0.00362
23.00000 70.00000 0.00361
24.00000 70.00000 0.00368
25.00000 70.00000 0.00367
26.00000 70.00000 0.00368
27.00000 70.00000 0.00370
28.00000 70.00000 0.00366
29.00000 70.00000 0.00361
30.00000 70.00000 0.00372
31.00000 70.00000 0.00363
32.00000 70.00000 0.00372
33.00000 70.00000 0.00364
34.00000 70.00000 0.00366
35.00000 70.00000 0.00366
36.00000 70.00000 0.00358
37.00000 70.00000 0.00372
38.00000 70.00000 0.00360
39.00000 70.00000 0.00369
0.00000 71.00000 0.00358
1.00000 71.00000 0.00360
2.00000 71.00000 0.00355
3.00000 71.00000 0.00350
4.00000 71.00000 0.00356
5.00000 71.00000 0.00354
6.00000 71.00000 0.00356
7.00000 71.00000 0.00353
8.00000 71.00000 0.00363
9.00000 71.00000 0.00359
10.00000 71.00000 0.00355
11.00000 71.00000 0.00356
12.00000 71.00000 0.00354
13.00000 71.00000 0.00354
14.00000 71.00000 0.00360
15.00000 71.00000 0.00356
16.00000 71.00000 0.00352
17.00000 71.00000 0.00356
18.00000 71.00000 0.00360
19.00000 71.00000 0.00357
20.00000 71.00000 0.00350
21.00000 71.00000 0.00355
22.00000 71.00000 0.00354
23.00000 71.00000 0.00352
24.00000 71.00000 0.00351
25.00000 71.00000 0.00357
26.00000 71.00000 0.00357
27.00000 71.00000 0.00358
28.00000 71.00000 0.00359
29.00000 71.00000 0.00355
30.00000 71.00000 0.00350
31.00000 71.00000 0.00361
32.00000 71.00000 0.00352
33.00000 71.00000 0.00363
34.00000 71.00000 0.00353
35.00000 71.00000 0.00355
36.00000 71.00000 0.00355
37.00000 71.00000 0.00346
38.00000 71.00000 0.00361
39.00000 71.00000 0.00350
0.00000 72.00000 0.00339
1.00000 72.00000 0.00346
2.00000 72.00000 0.00349
3.00000 72.00000 0.00345
4.00000 72.00000 0.00340
5.00000 72.00000 0.00346
6.00000 72.00000 0.00344
7.00000 72.00000 0.00346
8.00000 72.00000 0.00342
9.00000 72.00000 0.00352
10.00000 72.00000 0.00347
11.00000 72.00000 0.00345
12.00000 72.00000 0.00345
13.00000 72.00000 0.00343
14.00000 72.00000 0.00342
15.00000 72.00000 0.00352
16.00000 72.00000 0.00344
17.00000 72.00000 0.00342
18.00000 72.00000 0.00346
19.00000 72.00000 0.00349
20.00000 72.00000 0.00346
21.00000 72.00000 0.00339
22.00000 72.00000 0.00345
23.00000 72.00000 0.00344
24.00000 72.00000 0.00341
25.00000 72.00000 0.00340
26.00000 72.00000 0.00346
27.00000 72.00000 0.00346
28.00000 72.00000 0.00346
29.00000 72.00000 0.00348
30.00000 72.00000 0.00343
31.00000 72.00000 0.00339
32.00000 72.00000 0.00351
33.00000 72.00000 0.00341
34.00000 72.00000 0.00352
35.00000 72.00000 0.00342
36.00000 72.00000 0.00345
37.00000 72.00000 0.00343
38.00000 72.00000 0.00336
39.00000 72.00000 0.00349
0.00000 73.00000 0.00339
1.00000 73.00000 0.00327
2.00000 73.00000 0.00335
3.00000 73.00000 0.00339
4.00000 73.00000 0.00333
5.00000 73.00000 0.00330
6.00000 73.00000 0.00334
7.00000 73.00000 0.00333
8.00000 73.00000 0.00336
9.00000 73.00000 0.00331
10.00000 73.00000 0.00341
11.00000 73.00000 0.00337
12.00000 73.00000 0.00334
13.00000 73.00000 0.00335
14.00000 73.00000 0.00333
15.00000 73.00000 0.00332
16.00000 73.00000 0.00341
17.00000 73.00000 0.00335
18.00000 73.00000 0.00332
19.00000 73.00000 0.00335
20.00000 73.00000 0.00339
21.00000 73.00000 0.00335
22.00000 73.00000 0.00330
23.00000 73.00000 0.00333
24.00000 73.00000 0.00334
25.00000 73.00000 0.00330
26.00000 73.00000 0.00329
27.00000 73.00000 0.00336
28.00000 73.00000 0.00335
29.00000 73.00000 0.00335
30.00000 73.00000 0.00339
31.00000 73.00000 0.00333
32.00000 73.00000 0.00329
33.00000 73.00000 0.00339
34.00000 73.00000 0.00331
35.00000 73.00000 0.00342
36.00000 73.00000 0.00332
37.00000 73.00000 0.00335
38.00000 73.00000 0.00333
39.00000 73.00000 0.00326
0.00000 74.00000 0.00316
1.00000 74.00000 0.00329
2.00000 74.00000 0.00316
3.00000 74.00000 0.00324
4.00000 74.00000 0.00329
5.00000 74.00000 0.00324
6.00000 74.00000 0.00321
7.00000 74.00000 0.00326
8.00000 74.00000 0.00322
9.00000 74.00000 0.00326
10.00000 74.00000 0.00322
11.00000 74.00000 0.00330
12.00000 74.00000 0.00327
13.00000 74.00000 0.00324
14.00000 74.00000 0.00327
15.00000 74.00000 0.00324
16.00000 74.00000 0.00321
17.00000 74.00000 0.00331
18.00000 74.00000 0.00325
19.00000 74.00000 0.00322
20.00000 74.00000 0.00324
21.00000 74.00000 0.00328
22.00000 74.00000 0.00325
23.00000 74.00000 0.00321
24.00000 74.00000 0.00323
25.00000 74.00000 0.00323
26.00000 74.00000 0.00320
27.00000 74.00000 0.00319
28.00000 74.00000 0.00326
29.00000 74.00000 0.00325
30.00000 74.00000 0.00323
31.00000 74.00000 0.00328
32.00000 74.00000 0.00322
33.00000 74.00000 0.00319
34.00000 74.00000 0.00329
35.00000 74.00000 0.00322
36.00000 74.00000 0.00332
37.00000 74.00000 0.00323
38.00000 74.00000 0.00324
39.00000 74.00000 0.00323
0.00000 75.00000 0.00314
1.00000 75.00000 0.00306
2.00000 75.00000 0.00319
3.00000 75.00000 0.00307
4.00000 75.00000 0.00314
5.00000 75.00000 0.00319
6.00000 75.00000 0.00315
7.00000 75.00000 0.00311
8.00000 75.00000 0.00317
9.00000 75.00000 0.00311
10.00000 75.00000 0.00317
11.00000 75.00000 0.00312
12.00000 75.00000 0.00321
13.00000 75.00000 0.00318
14.00000 75.00000 0.00315
15.00000 75.00000 0.00316
16.00000 75.00000 0.00313
17.00000 75.00000 0.00311
18.00000 75.00000 0.00321
19.00000 75.00000 0.00315
20.00000 75.00000 0.00312
21.00000 75.00000 0.00314
22.00000 75.00000 0.00318
23.00000 75.00000 0.00316
24.00000 75.00000 0.00311
25.00000 75.00000 0.00314
26.00000 75.00000 0.00313
27.00000 75.00000 0.00311
28.00000 75.00000 0.00310
29.00000 75.00000 0.00316
30.00000 75.00000 0.00315
31.00000 75.00000 0.00313
32.00000 75.00000 0.00319
33.00000 75.00000 0.00313
34.00000 75.00000 0.00310
35.00000 75.00000 0.00318
36.00000 75.00000 0.00312
37.00000 75.00000 0.00322
38.00000 75.00000 0.00313
39.00000 75.00000 0.00314
0.00000 76.00000 0.00305
1.00000 76.00000 0.00304
2.00000 76.00000 0.00295
3.00000 76.00000 0.00310
4.00000 76.00000 0.00298
5.00000 76.00000 0.00304
6.00000 76.00000 0.00309
7.00000 76.00000 0.00306
8.00000 76.00000 0.00302
9.00000 76.00000 0.00308
10.00000 76.00000 0.00301
11.00000 76.00000 0.00307
12.00000 76.00000 0.00303
13.00000 76.00000 0.00312
14.00000 76.00000 0.00308
15.00000 76.00000 0.00306
16.00000 76.00000 0.00306
17.00000 76.00000 0.00303
18.00000 76.00000 0.00302
19.00000 76.00000 0.00312
20.00000 76.00000 0.00306
21.00000 76.00000 0.00304
22.00000 76.00000 0.00304
23.00000 76.00000 0.00309
24.00000 76.00000 0.00306
25.00000 76.00000 0.00302
26.00000 76.00000 0.00304
27.00000 76.00000 0.00304
28.00000 76.00000 0.00301
29.00000 76.00000 0.00301
30.00000 76.00000 0.00307
31.00000 76.00000 0.00306
32.00000 76.00000 0.00306
33.00000 76.00000 0.00310
34.00000 76.00000 0.00305
35.00000 76.00000 0.00300
36.00000 76.00000 0.00308
37.00000 76.00000 0.00302
38.00000 76.00000 0.00312
39.00000 76.00000 0.00303
0.00000 77.00000 0.00293
1.00000 77.00000 0.00295
2.00000 77.00000 0.00294
3.00000 77.00000 0.00285
4.00000 77.00000 0.00301
5.00000 77.00000 0.00289
6.00000 77.00000 0.00295
7.00000 77.00000 0.00299
8.00000 77.00000 0.00297
9.00000 77.00000 0.00292
10.00000 77.00000 0.00298
11.00000 77.00000 0.00292
12.00000 77.00000 0.00297
13.00000 77.00000 0.00294
14.00000 77.00000 0.00304
15.00000 77.00000 0.00298
16.00000 77.00000 0.00297
17.00000 77.00000 0.00296
18.00000 77.00000 0.00293
19.00000 77.00000 0.00293
20.00000 77.00000 0.00303
21.00000 77.00000 0.00297
22.00000 77.00000 0.00294
23.00000 77.00000 0.00296
24.00000 77.00000 0.00300
25.00000 77.00000 0.00298
26.00000 77.00000 0.00293
27.00000 77.00000 0.00294
28.00000 77.00000 0.00296
29.00000 77.00000 0.00291
30.00000 77.00000 0.00293
31.00000 77.00000 0.00298
32.00000 77.00000 0.00297
33.00000 77.00000 0.00297
34.00000 77.00000 0.00301
35.00000 77.00000 0.00297
36.00000 77.00000 0.00292
37.00000 77.00000 0.00299
38.00000 77.00000 0.00292
39.00000 77.00000 0.00303
0.00000 78.00000 0.00294
1.00000 78.00000 0.00285
2.00000 78.00000 0.00285
3.00000 78.00000 0.00285
4.00000 78.00000 0.00277
5.00000 78.00000 0.00292
6.00000 78.00000 0.00280
7.00000 78.00000 0.00286
8.00000 78.00000 0.00291
9.00000 78.00000 0.00289
10.00000 78.00000 0.00284
11.00000 78.00000 0.00289
12.00000 78.00000 0.00283
13.00000 78.00000 0.00289
14.00000 78.00000 0.00285
15.00000 78.00000 0.00295
16.00000 78.00000 0.00289
17.00000 78.00000 0.00289
18.00000 78.00000 0.00288
19.00000 78.00000 0.00284
20.00000 78.00000 0.00284
21.00000 78.00000 0.00294
22.00000 78.00000 0.00288
23.00000 78.00000 0.00286
24.00000 78.00000 0.00288
25.00000 78.00000 0.00291
26.00000 78.00000 0.00290
27.00000 78.00000 0.00286
28.00000 78.00000 0.00285
29.00000 78.00000 0.00287
30.00000 78.00000 0.00283
31.00000 78.00000 0.00284
32.00000 78.00000 0.00288
33.00000 78.00000 0.00288
34.00000 78.00000 0.00288
35.00000 78.00000 0.00293
36.00000 78.00000 0.00288
37.00000 78.00000 0.00284
38.00000 78.00000 0.00289
39.00000 78.00000 0.00284
0.00000 79.00000 0.00276
1.00000 79.00000 0.00285
2.00000 79.00000 0.00276
3.00000 79.00000 0.00276
4.00000 79.00000 0.00277
5.00000 79.00000 0.00269
6.00000 79.00000 0.00283
7.00000 79.00000 0.00272
8.00000 79.00000 0.00277
9.00000 79.00000 0.00282
10.00000 79.00000 0.00281
11.00000 79.00000 0.00275
12.00000 79.00000 0.00280
13.00000 79.00000 0.00275
14.00000 79.00000 0.00281
15.00000 79.00000 0.00277
16.00000 79.00000 0.00287
17.00000 79.00000 0.00281
18.00000 79.00000 0.00280
19.00000 79.00000 0.00279
20.00000 79.00000 0.00275
21.00000 79.00000 0.00276
22.00000 79.00000 0.00285
23.00000 79.00000 0.00279
24.00000 79.00000 0.00277
25.00000 79.00000 0.00280
26.00000 79.00000 0.00282
27.00000 79.00000 0.00281
28.00000 79.00000 0.00278
29.00000 79.00000 0.00276
30.00000 79.00000 0.00279
31.00000 79.00000 0.00276
32.00000 79.00000 0.00275
33.00000 79.00000 0.00279
34.00000 79.00000 0.00280
35.00000 79.00000 0.00280
36.00000 79.00000 0.00284
37.00000 79.00000 0.00279
38.00000 79.00000 0.00274
39.00000 79.00000 0.00280
0.00000 80.00000 0.00272
1.00000 80.00000 0.00268
2.00000 80.00000 0.00276
3.00000 80.00000 0.00269
4.00000 80.00000 0.00269
5.00000 80.00000 0.00268
6.00000 80.00000 0.00261
7.00000 80.00000 0.00274
8.00000 80.00000 0.00264
9.00000 80.00000 0.00269
10.00000 80.00000 0.00274
11.00000 80.00000 0.00272
12.00000 80.00000 0.00268
13.00000 80.00000 0.00272
14.00000 80.00000 0.00267
15.00000 80.00000 0.00272
16.00000 80.00000 0.00268
17.00000 80.00000 0.00278
18.00000 80.00000 0.00273
19.00000 80.00000 0.00273
20.00000 80.00000 0.00272
21.00000 80.00000 0.00266
22.00000 80.00000 0.00267
23.00000 80.00000 0.00277
24.00000 80.00000 0.00271
25.00000 80.00000 0.00269
26.00000 80.00000 0.00272
27.00000 80.00000 0.00272
28.00000 80.00000 0.00273
29.00000 80.00000 0.00270
30.00000 80.00000 0.00267
31.00000 80.00000 0.00271
32.00000 80.00000 0.00268
33.00000 80.00000 0.00266
34.00000 80.00000 0.00270
35.00000 80.00000 0.00272
36.00000 80.00000 0.00272
37.00000 80.00000 0.00276
38.00000 80.00000 0.00270
39.00000 80.00000 0.00265
0.00000 81.00000 0.00257
1.00000 81.00000 0.00262
2.00000 81.00000 0.00260
3.00000 81.00000 0.00268
4.00000 81.00000 0.00261
5.00000 81.00000 0.00261
6.00000 81.00000 0.00261
7.00000 81.00000 0.00253
8.00000 81.00000 0.00267
9.00000 81.00000 0.00256
10.00000 81.00000 0.00261
11.00000 81.00000 0.00266
12.00000 81.00000 0.00264
13.00000 81.00000 0.00261
14.00000 81.00000 0.00264
15.00000 81.00000 0.00259
16.00000 81.00000 0.00264
17.00000 81.00000 0.00260
18.00000 81.00000 0.00269
19.00000 81.00000 0.00265
20.00000 81.00000 0.00264
21.00000 81.00000 0.00264
22.00000 81.00000 0.00259
23.00000 81.00000 0.00259
24.00000 81.00000 0.00268
25.00000 81.00000 0.00263
26.00000 81.00000 0.00262
27.00000 81.00000 0.00264
28.00000 81.00000 0.00264
29.00000 81.00000 0.00265
30.00000 81.00000 0.00262
31.00000 81.00000 0.00258
32.00000 81.00000 0.00261
33.00000 81.00000 0.00260
34.00000 81.00000 0.00258
35.00000 81.00000 0.00263
36.00000 81.00000 0.00264
37.00000 81.00000 0.00263
38.00000 81.00000 0.00268
39.00000 81.00000 0.00263
0.00000 82.00000 0.00255
1.00000 82.00000 0.00250
2.00000 82.00000 0.00254
3.00000 82.00000 0.00251
4.00000 82.00000 0.00260
5.00000 82.00000 0.00253
6.00000 82.00000 0.00254
7.00000 82.00000 0.00254
8.00000 82.00000 0.00245
9.00000 82.00000 0.00258
10.00000 82.00000 0.00248
11.00000 82.00000 0.00253
12.00000 82.00000 0.00258
13.00000 82.00000 0.00256
14.00000 82.00000 0.00252
15.00000 82.00000 0.00257
16.00000 82.00000 0.00251
17.00000 82.00000 0.00256
18.00000 82.00000 0.00252
19.00000 82.00000 0.00260
20.00000 82.00000 0.00256
21.00000 82.00000 0.00254
22.00000 82.00000 0.00256
23.00000 82.00000 0.00252
24.00000 82.00000 0.00250
25.00000 82.00000 0.00261
26.00000 82.00000 0.00256
27.00000 82.00000 0.00255
28.00000 82.00000 0.00257
29.00000 82.00000 0.00255
30.00000 82.00000 0.00257
31.00000 82.00000 0.00254
32.00000 82.00000 0.00250
33.00000 82.00000 0.00253
34.00000 82.00000 0.00252
35.00000 82.00000 0.00250
36.00000 82.00000 0.00255
37.00000 82.00000 0.00255
38.00000 82.00000 0.00256
39.00000 82.00000 0.00259
0.00000 83.00000 0.00251
1.00000 83.00000 0.00248
2.00000 83.00000 0.00243
3.00000 83.00000 0.00247
4.00000 83.00000 0.00243
5.00000 83.00000 0.00252
6.00000 83.00000 0.00245
7.00000 83.00000 0.00247
8.00000 83.00000 0.00246
9.00000 83.00000 0.00238
10.00000 83.00000 0.00251
11.00000 83.00000 0.00240
12.00000 83.00000 0.00246
13.00000 83.00000 0.00250
14.00000 83.00000 0.00248
15.00000 83.00000 0.00246
16.00000 83.00000 0.00249
17.00000 83.00000 0.00242
18.00000 83.00000 0.00249
19.00000 83.00000 0.00245
20.00000 83.00000 0.00253
21.00000 83.00000 0.00249
22.00000 83.00000 0.00247
23.00000 83.00000 0.00247
24.00000 83.00000 0.00245
25.00000 83.00000 0.00242
26.00000 83.00000 0.00252
27.00000 83.00000 0.00248
28.00000 83.00000 0.00248
29.00000 83.00000 0.00250
30.00000 83.00000 0.00247
31.00000 83.00000 0.00249
32.00000 83.00000 0.00246
33.00000 83.00000 0.00242
34.00000 83.00000 0.00245
35.00000 83.00000 0.00245
36.00000 83.00000 0.00243
37.00000 83.00000 0.00248
38.00000 83.00000 0.00248
39.00000 83.00000 0.00249
0.00000 84.00000 0.00242
1.00000 84.00000 0.00243
2.00000 84.00000 0.00241
3.00000 84.00000 0.00235
4.00000 84.00000 0.00240
5.00000 84.00000 0.00236
6.00000 84.00000 0.00243
7.00000 84.00000 0.00237
8.00000 84.00000 0.00240
9.00000 84.00000 0.00237
10.00000 84.00000 0.00231
11.00000 84.00000 0.00244
12.00000 84.00000 0.00232
13.00000 84.00000 0.00239
14.00000 84.00000 0.00242
15.00000 84.00000 0.00242
16.00000 84.00000 0.00238
17.00000 84.00000 0.00242
18.00000 84.00000 0.00235
19.00000 84.00000 0.00243
20.00000 84.00000 0.00237
21.00000 84.00000 0.00246
22.00000 84.00000 0.00241
23.00000 84.00000 0.00238
24.00000 84.00000 0.00239
25.00000 84.00000 0.00238
26.00000 84.00000 0.00234
27.00000 84.00000 0.00245
28.00000 84.00000 0.00240
29.00000 84.00000 0.00241
30.00000 84.00000 0.00243
31.00000 84.00000 0.00239
32.00000 84.00000 0.00242
33.00000 84.00000 0.00239
34.00000 84.00000 0.00236
35.00000 84.00000 0.00237
36.00000 84.00000 0.00238
37.00000 84.00000 0.00236
38.00000 84.00000 0.00240
39.00000 84.00000 0.00241
0.00000 85.00000 0.00234
1.00000 85.00000 0.00235
2.00000 85.00000 0.00236
3.00000 85.00000 0.00233
4.00000 85.00000 0.00228
5.00000 85.00000 0.00234
6.00000 85.00000 0.00229
7.00000 85.00000 0.00235
8.00000 85.00000 0.00230
9.00000 85.00000 0.00232
10.00000 85.00000 0.00230
11.00000 85.00000 0.00225
12.00000 85.00000 0.00237
13.00000 85.00000 0.00226
14.00000 85.00000 0.00232
15.00000 85.00000 0.00234
16.00000 85.00000 0.00233
17.00000 85.00000 0.00232
18.00000 85.00000 0.00234
19.00000 85.00000 0.00227
20.00000 85.00000 0.00236
21.00000 85.00000 0.00229
22.00000 85.00000 0.00238
23.00000 85.00000 0.00233
24.00000 85.00000 0.00232
25.00000 85.00000 0.00231
26.00000 85.00000 0.00231
27.00000 85.00000 0.00228
28.00000 85.00000 0.00238
29.00000 85.00000 0.00233
30.00000 85.00000 0.00234
31.00000 85.00000 0.00236
32.00000 85.00000 0.00231
33.00000 85.00000 0.00234
34.00000 85.00000 0.00232
35.00000 85.00000 0.00228
36.00000 85.00000 0.00230
37.00000 85.00000 0.00230
38.00000 85.00000 0.00228
39.00000 85.00000 0.00234
0.00000 86.00000 0.00227
1.00000 86.00000 0.00227
2.00000 86.00000 0.00227
3.00000 86.00000 0.00230
4.00000 86.00000 0.00227
5.00000 86.00000 0.00222
6.00000 86.00000 0.00225
7.00000 86.00000 0.00222
8.00000 86.00000 0.00228
9.00000 86.00000 0.00223
10.00000 86.00000 0.00225
11.00000 86.00000 0.00222
12.00000 86.00000 0.00218
13.00000 86.00000 0.00229
14.00000 86.00000 0.00219
15.00000 86.00000 0.00225
16.00000 86.00000 0.00227
17.00000 86.00000 0.00225
18.00000 86.00000 0.00224
19.00000 86.00000 0.00227
20.00000 86.00000 0.00220
21.00000 86.00000 0.00229
22.00000 86.00000 0.00221
23.00000 86.00000 0.00232
24.00000 86.00000 0.00226
25.00000 86.00000 0.00225
26.00000 86.00000 0.00224
27.00000 86.00000 0.00223
28.00000 86.00000 0.00220
29.00000 86.00000 0.00230
30.00000 86.00000 0.00226
31.00000 86.00000 0.00227
32.00000 86.00000 0.00228
33.00000 86.00000 0.00223
34.00000 86.00000 0.00227
35.00000 86.00000 0.00225
36.00000 86.00000 0.00221
37.00000 86.00000 0.00222
38.00000 86.00000 0.00223
39.00000 86.00000 0.00221
0.00000 87.00000 0.00214
1.00000 87.00000 0.00221
2.00000 87.00000 0.00221
3.00000 87.00000 0.00221
4.00000 87.00000 0.00222
5.00000 87.00000 0.00220
6.00000 87.00000 0.00216
7.00000 87.00000 0.00218
8.00000 87.00000 0.00215
9.00000 87.00000 0.00222
10.00000 87.00000 0.00216
11.00000 87.00000 0.00218
12.00000 87.00000 0.00216
13.00000 87.00000 0.00211
14.00000 87.00000 0.00223
15.00000 87.00000 0.00213
16.00000 87.00000 0.00219
17.00000 87.00000 0.00220
18.00000 87.00000 0.00219
19.00000 87.00000 0.00218
20.00000 87.00000 0.00219
21.00000 87.00000 0.00213
22.00000 87.00000 0.00222
23.00000 87.00000 0.00214
24.00000 87.00000 0.00226
25.00000 87.00000 0.00220
26.00000 87.00000 0.00218
27.00000 87.00000 0.00217
28.00000 87.00000 0.00217
29.00000 87.00000 0.00214
30.00000 87.00000 0.00223
31.00000 87.00000 0.00220
32.00000 87.00000 0.00220
33.00000 87.00000 0.00221
34.00000 87.00000 0.00216
35.00000 87.00000 0.00220
36.00000 87.00000 0.00219
37.00000 87.00000 0.00214
38.00000 87.00000 0.00215
39.00000 87.00000 0.00216
0.00000 88.00000 0.00208
1.00000 88.00000 0.00209
2.00000 88.00000 0.00214
3.00000 88.00000 0.00215
4.00000 88.00000 0.00214
5.00000 88.00000 0.00216
6.00000 88.00000 0.00214
7.00000 88.00000 0.00209
8.00000 88.00000 0.00211
9.00000 88.00000 0.00209
10.00000 88.00000 0.00215
11.00000 88.00000 0.00210
12.00000 88.00000 0.00210
13.00000 88.00000 0.00211
14.00000 88.00000 0.00206
15.00000 88.00000 0.00216
16.00000 88.00000 0.00206
17.00000 88.00000 0.00212
18.00000 88.00000 0.00214
19.00000 88.00000 0.00213
20.00000 88.00000 0.00211
21.00000 88.00000 0.00212
22.00000 88.00000 0.00207
23.00000 88.00000 0.00214
24.00000 88.00000 0.00207
25.00000 88.00000 0.00219
26.00000 88.00000 0.00212
27.00000 88.00000 0.00212
28.00000 88.00000 0.00211
29.00000 88.00000 0.00211
30.00000 88.00000 0.00208
31.00000 88.00000 0.00216
32.00000 88.00000 0.00214
33.00000 88.00000 0.00213
34.00000 88.00000 0.00214
35.00000 88.00000 0.00209
36.00000 88.00000 0.00213
37.00000 88.00000 0.00213
38.00000 88.00000 0.00208
39.00000 88.00000 0.00209
0.00000 89.00000 0.00202
1.00000 89.00000 0.00202
2.00000 89.00000 0.00202
3.00000 89.00000 0.00208
4.00000 89.00000 0.00209
5.00000 89.00000 0.00208
6.00000 89.00000 0.00210
7.00000 89.00000 0.00208
8.00000 89.00000 0.00202
9.00000 89.00000 0.00205
10.00000 89.00000 0.00202
11.00000 89.00000 0.00209
12.00000 89.00000 0.00204
13.00000 89.00000 0.00204
14.00000 89.00000 0.00205
15.00000 89.00000 0.00199
16.00000 89.00000 0.00210
17.00000 89.00000 0.00200
18.00000 89.00000 0.00206
19.00000 89.00000 0.00208
20.00000 89.00000 0.00206
21.00000 89.00000 0.00206
22.00000 89.00000 0.00206
23.00000 89.00000 0.00201
24.00000 89.00000 0.00208
25.00000 89.00000 0.00201
26.00000 89.00000 0.00212
27.00000 89.00000 0.00205
28.00000 89.00000 0.00207
29.00000 89.00000 0.00205
30.00000 89.00000 0.00204
31.00000 89.00000 0.00201
32.00000 89.00000 0.00209
33.00000 89.00000 0.00207
34.00000 89.00000 0.00207
35.00000 89.00000 0.00208
36.00000 89.00000 0.00203
37.00000 89.00000 0.00207
38.00000 89.00000 0.00207
39.00000 89.00000 0.00201
0.00000 90.00000 0.00196
1.00000 90.00000 0.00196
2.00000 90.00000 0.00196
3.00000 90.00000 0.00197
4.00000 90.00000 0.00202
5.00000 90.00000 0.00202
6.00000 90.00000 0.00201
7.00000 90.00000 0.00204
8.00000 90.00000 0.00202
9.00000 90.00000 0.00196
10.00000 90.00000 0.00199
11.00000 90.00000 0.00196
12.00000 90.00000 0.00204
13.00000 90.00000 0.00197
14.00000 90.00000 0.00198
15.00000 90.00000 0.00198
16.00000 90.00000 0.00193
17.00000 90.00000 0.00204
18.00000 90.00000 0.00195
19.00000 90.00000 0.00199
20.00000 90.00000 0.00201
21.00000 90.00000 0.00200
22.00000 90.00000 0.00200
23.00000 90.00000 0.00201
24.00000 90.00000 0.00195
25.00000 90.00000 0.00203
26.00000 90.00000 0.00195
27.00000 90.00000 0.00206
28.00000 90.00000 0.00198
29.00000 90.00000 0.00200
30.00000 90.00000 0.00198
31.00000 90.00000 0.00199
32.00000 90.00000 0.00195
33.00000 90.00000 0.00203
34.00000 90.00000 0.00200
35.00000 90.00000 0.00201
36.00000 90.00000 0.00202
37.00000 90.00000 0.00197
38.00000 90.00000 0.00201
39.00000 90.00000 0.00201
0.00000 91.00000 0.00195
1.00000 91.00000 0.00190
2.00000 91.00000 0.00189
3.00000 91.00000 0.00190
4.00000 91.00000 0.00191
5.00000 91.00000 0.00196
6.00000 91.00000 0.00196
7.00000 91.00000 0.00196
8.00000 91.00000 0.00198
9.00000 91.00000 0.00195
10.00000 91.00000 0.00190
11.00000 91.00000 0.00193
12.00000 91.00000 0.00190
13.00000 91.00000 0.00198
14.00000 91.00000 0.00191
15.00000 91.00000 0.00192
16.00000 91.00000 0.00192
17.00000 91.00000 0.00186
18.00000 91.00000 0.00197
19.00000 91.00000 0.00190
20.00000 91.00000 0.00193
21.00000 91.00000 0.00195
22.00000 91.00000 0.00193
23.00000 91.00000 0.00194
24.00000 91.00000 0.00195
25.00000 91.00000 0.00189
26.00000 91.00000 0.00196
27.00000 91.00000 0.00189
28.00000 91.00000 0.00200
29.00000 91.00000 0.00192
30.00000 91.00000 0.00194
31.00000 91.00000 0.00193
32.00000 91.00000 0.00193
33.00000 91.00000 0.00188
34.00000 91.00000 0.00197
35.00000 91.00000 0.00194
36.00000 91.00000 0.00195
37.00000 91.00000 0.00196
38.00000 91.00000 0.00190
39.00000 91.00000 0.00195
0.00000 92.00000 0.00189
1.00000 92.00000 0.00190
2.00000 92.00000 0.00185
3.00000 92.00000 0.00185
4.00000 92.00000 0.00185
5.00000 92.00000 0.00185
6.00000 92.00000 0.00191
7.00000 92.00000 0.00191
8.00000 92.00000 0.00190
9.00000 92.00000 0.00192
10.00000 92.00000 0.00190
11.00000 92.00000 0.00185
12.00000 92.00000 0.00188
13.00000 92.00000 0.00183
14.00000 92.00000 0.00192
15.00000 92.00000 0.00185
16.00000 92.00000 0.00186
17.00000 92.00000 0.00186
18.00000 92.00000 0.00181
19.00000 92.00000 0.00191
20.00000 92.00000 0.00184
21.00000 92.00000 0.00186
22.00000 92.00000 0.00188
23.00000 92.00000 0.00187
24.00000 92.00000 0.00188
25.00000 92.00000 0.00189
26.00000 92.00000 0.00184
27.00000 92.00000 0.00190
28.00000 92.00000 0.00184
29.00000 92.00000 0.00194
30.00000 92.00000 0.00185
31.00000 92.00000 0.00189
32.00000 92.00000 0.00188
33.00000 92.00000 0.00186
34.00000 92.00000 0.00183
35.00000 92.00000 0.00191
36.00000 92.00000 0.00188
37.00000 92.00000 0.00189
38.00000 92.00000 0.00190
39.00000 92.00000 0.00185
0.00000 93.00000 0.00179
1.00000 93.00000 0.00183
2.00000 93.00000 0.00184
3.00000 93.00000 0.00179
4.00000 93.00000 0.00180
5.00000 93.00000 0.00179
6.00000 93.00000 0.00180
7.00000 93.00000 0.00185
8.00000 93.00000 0.00186
9.00000 93.00000 0.00185
10.00000 93.00000 0.00185
11.00000 93.00000 0.00185
12.00000 93.00000 0.00179
13.00000 93.00000 0.00182
14.00000 93.00000 0.00177
15.00000 93.00000 0.00186
16.00000 93.00000 0.00180
17.00000 93.00000 0.00181
18.00000 93.00000 0.00180
19.00000 93.00000 0.00176
20.00000 93.00000 0.00185
21.00000 93.00000 0.00178
22.00000 93.00000 0.00181
23.00000 93.00000 0.00182
24.00000 93.00000 0.00182
25.00000 93.00000 0.00184
26.00000 93.00000 0.00183
27.00000 93.00000 0.00178
28.00000 93.00000 0.00185
29.00000 93.00000 0.00179
30.00000 93.00000 0.00188
31.00000 93.00000 0.00180
32.00000 93.00000 0.00183
33.00000 93.00000 0.00183
34.00000 93.00000 0.00181
35.00000 93.00000 0.00177
36.00000 93.00000 0.00185
37.00000 93.00000 0.00181
38.00000 93.00000 0.00182
39.00000 93.00000 0.00184
0.00000 94.00000 0.00178
1.00000 94.00000 0.00173
2.00000 94.00000 0.00177
3.00000 94.00000 0.00178
4.00000 94.00000 0.00173
5.00000 94.00000 0.00173
6.00000 94.00000 0.00174
7.00000 94.00000 0.00175
8.00000 94.00000 0.00179
9.00000 94.00000 0.00181
10.00000 94.00000 0.00179
11.00000 94.00000 0.00180
12.00000 94.00000 0.00179
13.00000 94.00000 0.00174
14.00000 94.00000 0.00176
15.00000 94.00000 0.00172
16.00000 94.00000 0.00181
17.00000 94.00000 0.00174
18.00000 94.00000 0.00175
19.00000 94.00000 0.00176
20.00000 94.00000 0.00170
21.00000 94.00000 0.00179
22.00000 94.00000 0.00173
23.00000 94.00000 0.00176
24.00000 94.00000 0.00177
25.00000 94.00000 0.00176
26.00000 94.00000 0.00178
27.00000 94.00000 0.00177
28.00000 94.00000 0.00173
29.00000 94.00000 0.00180
30.00000 94.00000 0.00174
31.00000 94.00000 0.00183
32.00000 94.00000 0.00174
33.00000 94.00000 0.00177
34.00000 94.00000 0.00177
35.00000 94.00000 0.00175
36.00000 94.00000 0.00172
37.00000 94.00000 0.00179
38.00000 94.00000 0.00176
39.00000 94.00000 0.00177
0.00000 95.00000 0.00172
1.00000 95.00000 0.00173
2.00000 95.00000 0.00168
3.00000 95.00000 0.00172
4.00000 95.00000 0.00172
5.00000 95.00000 0.00168
6.00000 95.00000 0.00167
7.00000 95.00000 0.00169
8.00000 95.00000 0.00171
9.00000 95.00000 0.00174
10.00000 95.00000 0.00175
11.00000 95.00000 0.00174
12.00000 95.00000 0.00174
13.00000 95.00000 0.00174
14.00000 95.00000 0.00168
15.00000 95.00000 0.00171
16.00000 95.00000 0.00166
17.00000 95.00000 0.00176
18.00000 95.00000 0.00169
19.00000 95.00000 0.00171
20.00000 95.00000 0.00171
21.00000 95.00000 0.00165
22.00000 95.00000 0.00173
23.00000 95.00000 0.00166
24.00000 95.00000 0.00171
25.00000 95.00000 0.00172
26.00000 95.00000 0.00170
27.00000 95.00000 0.00172
28.00000 95.00000 0.00172
29.00000 95.00000 0.00167
30.00000 95.00000 0.00175
31.00000 95.00000 0.00169
32.00000 95.00000 0.00177
33.00000 95.00000 0.00169
34.00000 95.00000 0.00172
35.00000 95.00000 0.00172
36.00000 95.00000 0.00170
37.00000 95.00000 0.00167
38.00000 95.00000 0.00174
39.00000 95.00000 0.00171
0.00000 96.00000 0.00165
1.00000 96.00000 0.00167
2.00000 96.00000 0.00168
3.00000 96.00000 0.00162
4.00000 96.00000 0.00168
5.00000 96.00000 0.00167
6.00000 96.00000 0.00163
7.00000 96.00000 0.00162
8.00000 96.00000 0.00164
9.00000 96.00000 0.00166
10.00000 96.00000 0.00168
11.00000 96.00000 0.00170
12.00000 96.00000 0.00168
13.00000 96.00000 0.00169
14.00000 96.00000 0.00169
15.00000 96.00000 0.00163
16.00000 96.00000 0.00165
17.00000 96.00000 0.00161
18.00000 96.00000 0.00171
19.00000 96.00000 0.00164
20.00000 96.00000 0.00166
21.00000 96.00000 0.00166
22.00000 96.00000 0.00159
23.00000 96.00000 0.00169
24.00000 96.00000 0.00161
25.00000 96.00000 0.00165
26.00000 96.00000 0.00167
27.00000 96.00000 0.00165
28.00000 96.00000 0.00167
29.00000 96.00000 0.00166
30.00000 96.00000 0.00162
31.00000 96.00000 0.00169
32.00000 96.00000 0.00165
33.00000 96.00000 0.00171
34.00000 96.00000 0.00164
35.00000 96.00000 0.00166
36.00000 96.00000 0.00167
37.00000 96.00000 0.00165
38.00000 96.00000 0.00162
39.00000 96.00000 0.00168
0.00000 97.00000 0.00164
1.00000 97.00000 0.00159
2.00000 97.00000 0.00162
3.00000 97.00000 0.00163
4.00000 97.00000 0.00158
5.00000 97.00000 0.00162
6.00000 97.00000 0.00161
7.00000 97.00000 0.00158
8.00000 97.00000 0.00157
9.00000 97.00000 0.00159
10.00000 97.00000 0.00160
11.00000 97.00000 0.00164
12.00000 97.00000 0.00165
13.00000 97.00000 0.00161
14.00000 97.00000 0.00164
15.00000 97.00000 0.00164
16.00000 97.00000 0.00158
17.00000 97.00000 0.00160
18.00000 97.00000 0.00155
19.00000 97.00000 0.00166
20.00000 97.00000 0.00159
21.00000 97.00000 0.00160
22.00000 97.00000 0.00161
23.00000 97.00000 0.00154
24.00000 97.00000 0.00164
25.00000 97.00000 0.00157
26.00000 97.00000 0.00161
27.00000 97.00000 0.00162
28.00000 97.00000 0.00160
29.00000 97.00000 0.00163
30.00000 97.00000 0.00161
31.00000 97.00000 0.00157
32.00000 97.00000 0.00164
33.00000 97.00000 0.00160
34.00000 97.00000 0.00167
35.00000 97.00000 0.00160
36.00000 97.00000 0.00161
37.00000 97.00000 0.00163
38.00000 97.00000 0.00161
39.00000 97.00000 0.00157
0.00000 98.00000 0.00152
1.00000 98.00000 0.00159
2.00000 98.00000 0.00155
3.00000 98.00000 0.00157
4.00000 98.00000 0.00158
5.00000 98.00000 0.00153
6.00000 98.00000 0.00158
7.00000 98.00000 0.00155
8.00000 98.00000 0.00153
9.00000 98.00000 0.00153
10.00000 98.00000 0.00155
11.00000 98.00000 0.00155
12.00000 98.00000 0.00159
13.00000 98.00000 0.00160
14.00000 98.00000 0.00156
15.00000 98.00000 0.00159
16.00000 98.00000 0.00159
17.00000 98.00000 0.00152
18.00000 98.00000 0.00155
19.00000 98.00000 0.00151
20.00000 98.00000 0.00161
21.00000 98.00000 0.00154
22.00000 98.00000 0.00156
23.00000 98.00000 0.00156
24.00000 98.00000 0.00150
25.00000 98.00000 0.00159
26.00000 98.00000 0.00153
27.00000 98.00000 0.00156
28.00000 98.00000 0.00158
29.00000 98.00000 0.00155
30.00000 98.00000 0.00159
31.00000 98.00000 0.00156
32.00000 98.00000 0.00152
33.00000 98.00000 0.00159
34.00000 98.00000 0.00155
35.00000 98.00000 0.00162
36.00000 98.00000 0.00155
37.00000 98.00000 0.00156
38.00000 98.00000 0.00158
39.00000 98.00000 0.00155
0.00000 99.00000 0.00151
1.00000 99.00000 0.00148
2.00000 99.00000 0.00155
3.00000 99.00000 0.00150
4.00000 99.00000 0.00152
5.00000 99.00000 0.00153
6.00000 99.00000 0.00149
7.00000 99.00000 0.00154
8.00000 99.00000 0.00151
9.00000 99.00000 0.00148
10.00000 99.00000 0.00148
11.00000 99.00000 0.00150
12.00000 99.00000 0.00151
13.00000 99.00000 0.00155
14.00000 99.00000 0.00156
15.00000 99.00000 0.00152
16.00000 99.00000 0.00155
17.00000 99.00000 0.00154
18.00000 99.00000 0.00148
19.00000 99.00000 0.00151
20.00000 99.00000 0.00146
21.00000 99.00000 0.00155
22.00000 99.00000 0.00149
23.00000 99.00000 0.00151
24.00000 99.00000 0.00151
25.00000 99.00000 0.00146
26.00000 99.00000 0.00154
27.00000 99.00000 0.00148
28.00000 99.00000 0.00152
29.00000 99.00000 0.00153
30.00000 99.00000 0.00150
31.00000 99.00000 0.00155
32.00000 99.00000 0.00151
33.00000 99.00000 0.00148
34.00000 99.00000 0.00154
35.00000 99.00000 0.00151
36.00000 99.00000 0.00157
37.00000 99.00000 0.00151
38.00000 99.00000 0.00151
39.00000 99.00000 0.00154
0.00000 100.00000 0.00149
1.00000 100.00000 0.00145
2.00000 100.00000 0.00143
3.00000 100.00000 0.00150
4.00000 100.00000 0.00146
5.00000 100.00000 0.00148
6.00000 100.00000 0.00148
7.00000 100.00000 0.00144
8.00000 100.00000 0.00149
9.00000 100.00000 0.00146
10.00000 100.00000 0.00144
11.00000 100.00000 0.00143
12.00000 100.00000 0.00146
13.00000 100.00000 0.00147
14.00000 100.00000 0.00150
15.00000 100.00000 0.00151
16.00000 100.00000 0.00148
17.00000 100.00000 0.00150
18.00000 100.00000 0.00150
19.00000 100.00000 0.00143
20.00000 100.00000 0.00146
21.00000 100.00000 0.00141
22.00000 100.00000 0.00150
23.00000 100.00000 0.00144
24.00000 100.00000 0.00147
25.00000 100.00000 0.00147
26.00000 100.00000 0.00141
27.00000 100.00000 0.00149
28.00000 100.00000 0.00144
29.00000 100.00000 0.00147
30.00000 100.00000 0.00148
31.00000 100.00000 0.00145
32.00000 100.00000 0.00150
33.00000 100.00000 0.00147
34.00000 100.00000 0.00144
35.00000 100.00000 0.00150
36.00000 100.00000 0.00146
37.00000 100.00000 0.00152
38.00000 100.00000 0.00146
39.00000 100.00000 0.00147


==> RevisionFigures/data/case3_qaoi_matrix_02.csv <==
0.00000 1.00000 0.07963
1.00000 1.00000 0.07920
2.00000 1.00000 0.07964
3.00000 1.00000 0.07909
4.00000 1.00000 0.07940
5.00000 1.00000 0.07950
6.00000 1.00000 0.07945
7.00000 1.00000 0.07955
8.00000 1.00000 0.07948
9.00000 1.00000 0.07956
10.00000 1.00000 0.07931
11.00000 1.00000 0.07932
12.00000 1.00000 0.07912
13.00000 1.00000 0.07926
14.00000 1.00000 0.07942
15.00000 1.00000 0.07912
16.00000 1.00000 0.07919
17.00000 1.00000 0.07943
18.00000 1.00000 0.07935
19.00000 1.00000 0.07930
20.00000 1.00000 0.07954
21.00000 1.00000 0.07937
22.00000 1.00000 0.07943
23.00000 1.00000 0.07911
24.00000 1.00000 0.07931
25.00000 1.00000 0.07898
26.00000 1.00000 0.07924
27.00000 1.00000 0.07942
28.00000 1.00000 0.07919
29.00000 1.00000 0.07912
30.00000 1.00000 0.07920
31.00000 1.00000 0.07936
32.00000 1.00000 0.07942
33.00000 1.00000 0.07925
34.00000 1.00000 0.07912
35.00000 1.00000 0.07968
36.00000 1.00000 0.07951
37.00000 1.00000 0.07949
38.00000 1.00000 0.07938
39.00000 1.00000 0.07961
0.00000 2.00000 0.07911
1.00000 2.00000 0.07912
2.00000 2.00000 0.07869
3.00000 2.00000 0.07912
4.00000 2.00000 0.07858
5.00000 2.00000 0.07890
6.00000 2.00000 0.07897
7.00000 2.00000 0.07896
8.00000 2.00000 0.07903
9.00000 2.00000 0.07895
10.00000 2.00000 0.07905
11.00000 2.00000 0.07878
12.00000 2.00000 0.07882
13.00000 2.00000 0.07860
14.00000 2.00000 0.07873
15.00000 2.00000 0.07889
16.00000 2.00000 0.07861
17.00000 2.00000 0.07870
18.00000 2.00000 0.07893
19.00000 2.00000 0.07885
20.00000 2.00000 0.07876
21.00000 2.00000 0.07902
22.00000 2.00000 0.07886
23.00000 2.00000 0.07894
24.00000 2.00000 0.07859
25.00000 2.00000 0.07881
26.00000 2.00000 0.07848
27.00000 2.00000 0.07875
28.00000 2.00000 0.07893
29.00000 2.00000 0.07869
30.00000 2.00000 0.07859
31.00000 2.00000 0.07869
32.00000 2.00000 0.07885
33.00000 2.00000 0.07891
34.00000 2.00000 0.07873
35.00000 2.00000 0.07862
36.00000 2.00000 0.07914
37.00000 2.00000 0.07898
38.00000 2.00000 0.07895
39.00000 2.00000 0.07888
0.00000 3.00000 0.06112
1.00000 3.00000 0.06137
2.00000 3.00000 0.06126
3.00000 3.00000 0.06098
4.00000 3.00000 0.06129
5.00000 3.00000 0.06088
6.00000 3.00000 0.06118
7.00000 3.00000 0.06122
8.00000 3.00000 0.06119
9.00000 3.00000 0.06134
10.00000 3.00000 0.06129
11.00000 3.00000 0.06139
12.00000 3.00000 0.06119
13.00000 3.00000 0.06116
14.00000 3.00000 0.06097
15.00000 3.00000 0.06106
16.00000 3.00000 0.06137
17.00000 3.00000 0.06101
18.00000 3.00000 0.06108
19.00000 3.00000 0.06116
20.00000 3.00000 0.06113
21.00000 3.00000 0.06112
22.00000 3.00000 0.06123
23.00000 3.00000 0.06118
24.00000 3.00000 0.06114
25.00000 3.00000 0.06121
26.00000 3.00000 0.06125
27.00000 3.00000 0.06094
28.00000 3.00000 0.06113
29.00000 3.00000 0.06120
30.00000 3.00000 0.06096
31.00000 3.00000 0.06091
32.00000 3.00000 0.06102
33.00000 3.00000 0.06105
34.00000 3.00000 0.06131
35.00000 3.00000 0.06082
36.00000 3.00000 0.06095
37.00000 3.00000 0.06140
38.00000 3.00000 0.06133
39.00000 3.00000 0.06111
0.00000 4.00000 0.03977
1.00000 4.00000 0.03991
2.00000 4.00000 0.04001
3.00000 4.00000 0.04009
4.00000 4.00000 0.03979
5.00000 4.00000 0.03998
6.00000 4.00000 0.03976
7.00000 4.00000 0.03983
8.00000 4.00000 0.04012
9.00000 4.00000 0.03984
10.00000 4.00000 0.04003
11.00000 4.00000 0.04001
12.00000 4.00000 0.04010
13.00000 4.00000 0.04007
14.00000 4.00000 0.03983
15.00000 4.00000 0.03984
16.00000 4.00000 0.03978
17.00000 4.00000 0.04010
18.00000 4.00000 0.03975
19.00000 4.00000 0.03990
20.00000 4.00000 0.03987
21.00000 4.00000 0.03975
22.00000 4.00000 0.03984
23.00000 4.00000 0.03998
24.00000 4.00000 0.03994
25.00000 4.00000 0.03985
26.00000 4.00000 0.03985
27.00000 4.00000 0.03984
28.00000 4.00000 0.03976
29.00000 4.00000 0.04001
30.00000 4.00000 0.03990
31.00000 4.00000 0.03987
32.00000 4.00000 0.03960
33.00000 4.00000 0.03985
34.00000 4.00000 0.03993
35.00000 4.00000 0.03997
36.00000 4.00000 0.03961
37.00000 4.00000 0.03974
38.00000 4.00000 0.04000
39.00000 4.00000 0.03995
0.00000 5.00000 0.03745
1.00000 5.00000 0.03735
2.00000 5.00000 0.03742
3.00000 5.00000 0.03758
4.00000 5.00000 0.03768
5.00000 5.00000 0.03734
6.00000 5.00000 0.03751
7.00000 5.00000 0.03734
8.00000 5.00000 0.03740
9.00000 5.00000 0.03763
10.00000 5.00000 0.03731
11.00000 5.00000 0.03752
12.00000 5.00000 0.03756
13.00000 5.00000 0.03765
14.00000 5.00000 0.03764
15.00000 5.00000 0.03740
16.00000 5.00000 0.03744
17.00000 5.00000 0.03734
18.00000 5.00000 0.03767
19.00000 5.00000 0.03728
20.00000 5.00000 0.03740
21.00000 5.00000 0.03738
22.00000 5.00000 0.03735
23.00000 5.00000 0.03744
24.00000 5.00000 0.03750
25.00000 5.00000 0.03748
26.00000 5.00000 0.03739
27.00000 5.00000 0.03736
28.00000 5.00000 0.03740
29.00000 5.00000 0.03734
30.00000 5.00000 0.03754
31.00000 5.00000 0.03742
32.00000 5.00000 0.03742
33.00000 5.00000 0.03712
34.00000 5.00000 0.03739
35.00000 5.00000 0.03751
36.00000 5.00000 0.03751
37.00000 5.00000 0.03716
38.00000 5.00000 0.03730
39.00000 5.00000 0.03754
0.00000 6.00000 0.03596
1.00000 6.00000 0.03591
2.00000 6.00000 0.03579
3.00000 6.00000 0.03586
4.00000 6.00000 0.03602
5.00000 6.00000 0.03610
6.00000 6.00000 0.03574
7.00000 6.00000 0.03593
8.00000 6.00000 0.03577
9.00000 6.00000 0.03586
10.00000 6.00000 0.03602
11.00000 6.00000 0.03574
12.00000 6.00000 0.03596
13.00000 6.00000 0.03599
14.00000 6.00000 0.03609
15.00000 6.00000 0.03608
16.00000 6.00000 0.03589
17.00000 6.00000 0.03589
18.00000 6.00000 0.03582
19.00000 6.00000 0.03610
20.00000 6.00000 0.03572
21.00000 6.00000 0.03584
22.00000 6.00000 0.03583
23.00000 6.00000 0.03578
24.00000 6.00000 0.03593
25.00000 6.00000 0.03598
26.00000 6.00000 0.03596
27.00000 6.00000 0.03578
28.00000 6.00000 0.03582
29.00000 6.00000 0.03582
30.00000 6.00000 0.03581
31.00000 6.00000 0.03596
32.00000 6.00000 0.03584
33.00000 6.00000 0.03588
34.00000 6.00000 0.03556
35.00000 6.00000 0.03585
36.00000 6.00000 0.03596
37.00000 6.00000 0.03594
38.00000 6.00000 0.03565
39.00000 6.00000 0.03577
0.00000 7.00000 0.03449
1.00000 7.00000 0.03475
2.00000 7.00000 0.03465
3.00000 7.00000 0.03458
4.00000 7.00000 0.03460
5.00000 7.00000 0.03471
6.00000 7.00000 0.03481
7.00000 7.00000 0.03447
8.00000 7.00000 0.03466
9.00000 7.00000 0.03452
10.00000 7.00000 0.03462
11.00000 7.00000 0.03480
12.00000 7.00000 0.03449
13.00000 7.00000 0.03464
14.00000 7.00000 0.03472
15.00000 7.00000 0.03483
16.00000 7.00000 0.03482
17.00000 7.00000 0.03467
18.00000 7.00000 0.03463
19.00000 7.00000 0.03457
20.00000 7.00000 0.03485
21.00000 7.00000 0.03451
22.00000 7.00000 0.03462
23.00000 7.00000 0.03459
24.00000 7.00000 0.03456
25.00000 7.00000 0.03466
26.00000 7.00000 0.03474
27.00000 7.00000 0.03471
28.00000 7.00000 0.03452
29.00000 7.00000 0.03453
30.00000 7.00000 0.03454
31.00000 7.00000 0.03460
32.00000 7.00000 0.03471
33.00000 7.00000 0.03460
34.00000 7.00000 0.03463
35.00000 7.00000 0.03435
36.00000 7.00000 0.03460
37.00000 7.00000 0.03469
38.00000 7.00000 0.03469
39.00000 7.00000 0.03440
0.00000 8.00000 0.03340
1.00000 8.00000 0.03347
2.00000 8.00000 0.03372
3.00000 8.00000 0.03363
4.00000 8.00000 0.03356
5.00000 8.00000 0.03358
6.00000 8.00000 0.03371
7.00000 8.00000 0.03376
8.00000 8.00000 0.03343
9.00000 8.00000 0.03364
10.00000 8.00000 0.03350
11.00000 8.00000 0.03360
12.00000 8.00000 0.03374
13.00000 8.00000 0.03348
14.00000 8.00000 0.03359
15.00000 8.00000 0.03370
16.00000 8.00000 0.03380
17.00000 8.00000 0.03382
18.00000 8.00000 0.03365
19.00000 8.00000 0.03362
20.00000 8.00000 0.03353
21.00000 8.00000 0.03379
22.00000 8.00000 0.03351
23.00000 8.00000 0.03361
24.00000 8.00000 0.03359
25.00000 8.00000 0.03352
26.00000 8.00000 0.03364
27.00000 8.00000 0.03376
28.00000 8.00000 0.03369
29.00000 8.00000 0.03353
30.00000 8.00000 0.03349
31.00000 8.00000 0.03355
32.00000 8.00000 0.03360
33.00000 8.00000 0.03371
34.00000 8.00000 0.03356
35.00000 8.00000 0.03364
36.00000 8.00000 0.03336
37.00000 8.00000 0.03358
38.00000 8.00000 0.03369
39.00000 8.00000 0.03364
0.00000 9.00000 0.03281
1.00000 9.00000 0.03258
2.00000 9.00000 0.03265
3.00000 9.00000 0.03289
4.00000 9.00000 0.03277
5.00000 9.00000 0.03277
6.00000 9.00000 0.03280
7.00000 9.00000 0.03289
8.00000 9.00000 0.03297
9.00000 9.00000 0.03260
10.00000 9.00000 0.03283
11.00000 9.00000 0.03272
12.00000 9.00000 0.03277
13.00000 9.00000 0.03291
14.00000 9.00000 0.03261
15.00000 9.00000 0.03279
16.00000 9.00000 0.03285
17.00000 9.00000 0.03296
18.00000 9.00000 0.03303
19.00000 9.00000 0.03282
20.00000 9.00000 0.03280
21.00000 9.00000 0.03271
22.00000 9.00000 0.03297
23.00000 9.00000 0.03269
24.00000 9.00000 0.03278
25.00000 9.00000 0.03278
26.00000 9.00000 0.03267
27.00000 9.00000 0.03282
28.00000 9.00000 0.03295
29.00000 9.00000 0.03285
30.00000 9.00000 0.03271
31.00000 9.00000 0.03266
32.00000 9.00000 0.03275
33.00000 9.00000 0.03277
34.00000 9.00000 0.03289
35.00000 9.00000 0.03275
36.00000 9.00000 0.03283
37.00000 9.00000 0.03255
38.00000 9.00000 0.03275
39.00000 9.00000 0.03287
0.00000 10.00000 0.03220
1.00000 10.00000 0.03217
2.00000 10.00000 0.03195
3.00000 10.00000 0.03199
4.00000 10.00000 0.03222
5.00000 10.00000 0.03209
6.00000 10.00000 0.03211
7.00000 10.00000 0.03211
8.00000 10.00000 0.03223
9.00000 10.00000 0.03229
10.00000 10.00000 0.03197
11.00000 10.00000 0.03218
12.00000 10.00000 0.03207
13.00000 10.00000 0.03210
14.00000 10.00000 0.03225
15.00000 10.00000 0.03194
16.00000 10.00000 0.03212
17.00000 10.00000 0.03217
18.00000 10.00000 0.03228
19.00000 10.00000 0.03235
20.00000 10.00000 0.03218
21.00000 10.00000 0.03213
22.00000 10.00000 0.03203
23.00000 10.00000 0.03234
24.00000 10.00000 0.03203
25.00000 10.00000 0.03214
26.00000 10.00000 0.03213
27.00000 10.00000 0.03204
28.00000 10.00000 0.03215
29.00000 10.00000 0.03229
30.00000 10.00000 0.03220
31.00000 10.00000 0.03204
32.00000 10.00000 0.03197
33.00000 10.00000 0.03210
34.00000 10.00000 0.03210
35.00000 10.00000 0.03221
36.00000 10.00000 0.03206
37.00000 10.00000 0.03217
38.00000 10.00000 0.03188
39.00000 10.00000 0.03207
0.00000 11.00000 0.03155
1.00000 11.00000 0.03169
2.00000 11.00000 0.03166
3.00000 11.00000 0.03147
4.00000 11.00000 0.03146
5.00000 11.00000 0.03171
6.00000 11.00000 0.03158
7.00000 11.00000 0.03158
8.00000 11.00000 0.03161
9.00000 11.00000 0.03171
10.00000 11.00000 0.03178
11.00000 11.00000 0.03145
12.00000 11.00000 0.03167
13.00000 11.00000 0.03155
14.00000 11.00000 0.03160
15.00000 11.00000 0.03174
16.00000 11.00000 0.03142
17.00000 11.00000 0.03160
18.00000 11.00000 0.03165
19.00000 11.00000 0.03174
20.00000 11.00000 0.03183
21.00000 11.00000 0.03164
22.00000 11.00000 0.03163
23.00000 11.00000 0.03151
24.00000 11.00000 0.03182
25.00000 11.00000 0.03152
26.00000 11.00000 0.03165
27.00000 11.00000 0.03160
28.00000 11.00000 0.03151
29.00000 11.00000 0.03164
30.00000 11.00000 0.03178
31.00000 11.00000 0.03167
32.00000 11.00000 0.03152
33.00000 11.00000 0.03147
34.00000 11.00000 0.03163
35.00000 11.00000 0.03160
36.00000 11.00000 0.03170
37.00000 11.00000 0.03155
38.00000 11.00000 0.03165
39.00000 11.00000 0.03139
0.00000 12.00000 0.03099
1.00000 12.00000 0.03116
2.00000 12.00000 0.03128
3.00000 12.00000 0.03126
4.00000 12.00000 0.03105
5.00000 12.00000 0.03106
6.00000 12.00000 0.03132
7.00000 12.00000 0.03118
8.00000 12.00000 0.03116
9.00000 12.00000 0.03121
10.00000 12.00000 0.03129
11.00000 12.00000 0.03139
12.00000 12.00000 0.03106
13.00000 12.00000 0.03128
14.00000 12.00000 0.03116
15.00000 12.00000 0.03119
16.00000 12.00000 0.03134
17.00000 12.00000 0.03101
18.00000 12.00000 0.03119
19.00000 12.00000 0.03125
20.00000 12.00000 0.03131
21.00000 12.00000 0.03141
22.00000 12.00000 0.03120
23.00000 12.00000 0.03120
24.00000 12.00000 0.03112
25.00000 12.00000 0.03143
26.00000 12.00000 0.03116
27.00000 12.00000 0.03125
28.00000 12.00000 0.03121
29.00000 12.00000 0.03111
30.00000 12.00000 0.03124
31.00000 12.00000 0.03138
32.00000 12.00000 0.03127
33.00000 12.00000 0.03112
34.00000 12.00000 0.03106
35.00000 12.00000 0.03120
36.00000 12.00000 0.03120
37.00000 12.00000 0.03130
38.00000 12.00000 0.03117
39.00000 12.00000 0.03125
0.00000 13.00000 0.03094
1.00000 13.00000 0.03068
2.00000 13.00000 0.03085
3.00000 13.00000 0.03098
4.00000 13.00000 0.03094
5.00000 13.00000 0.03076
6.00000 13.00000 0.03077
7.00000 13.00000 0.03101
8.00000 13.00000 0.03086
9.00000 13.00000 0.03087
10.00000 13.00000 0.03090
11.00000 13.00000 0.03097
12.00000 13.00000 0.03108
13.00000 13.00000 0.03075
14.00000 13.00000 0.03097
15.00000 13.00000 0.03086
16.00000 13.00000 0.03090
17.00000 13.00000 0.03102
18.00000 13.00000 0.03071
19.00000 13.00000 0.03090
20.00000 13.00000 0.03093
21.00000 13.00000 0.03103
22.00000 13.00000 0.03110
23.00000 13.00000 0.03087
24.00000 13.00000 0.03090
25.00000 13.00000 0.03081
26.00000 13.00000 0.03113
27.00000 13.00000 0.03085
28.00000 13.00000 0.03095
29.00000 13.00000 0.03092
30.00000 13.00000 0.03080
31.00000 13.00000 0.03092
32.00000 13.00000 0.03107
33.00000 13.00000 0.03097
34.00000 13.00000 0.03083
35.00000 13.00000 0.03075
36.00000 13.00000 0.03091
37.00000 13.00000 0.03090
38.00000 13.00000 0.03100
39.00000 13.00000 0.03086
0.00000 14.00000 0.03065
1.00000 14.00000 0.03071
2.00000 14.00000 0.03047
3.00000 14.00000 0.03064
4.00000 14.00000 0.03076
5.00000 14.00000 0.03069
6.00000 14.00000 0.03052
7.00000 14.00000 0.03054
8.00000 14.00000 0.03078
9.00000 14.00000 0.03062
10.00000 14.00000 0.03065
11.00000 14.00000 0.03068
12.00000 14.00000 0.03074
13.00000 14.00000 0.03087
14.00000 14.00000 0.03055
15.00000 14.00000 0.03074
16.00000 14.00000 0.03063
17.00000 14.00000 0.03068
18.00000 14.00000 0.03079
19.00000 14.00000 0.03049
20.00000 14.00000 0.03070
21.00000 14.00000 0.03070
22.00000 14.00000 0.03080
23.00000 14.00000 0.03087
24.00000 14.00000 0.03064
25.00000 14.00000 0.03067
26.00000 14.00000 0.03058
27.00000 14.00000 0.03092
28.00000 14.00000 0.03063
29.00000 14.00000 0.03071
30.00000 14.00000 0.03071
31.00000 14.00000 0.03058
32.00000 14.00000 0.03069
33.00000 14.00000 0.03085
34.00000 14.00000 0.03076
35.00000 14.00000 0.03060
36.00000 14.00000 0.03055
37.00000 14.00000 0.03068
38.00000 14.00000 0.03066
39.00000 14.00000 0.03076
0.00000 15.00000 0.03059
1.00000 15.00000 0.03050
2.00000 15.00000 0.03055
3.00000 15.00000 0.03032
4.00000 15.00000 0.03048
5.00000 15.00000 0.03060
6.00000 15.00000 0.03054
7.00000 15.00000 0.03036
8.00000 15.00000 0.03037
9.00000 15.00000 0.03063
10.00000 15.00000 0.03046
11.00000 15.00000 0.03048
12.00000 15.00000 0.03051
13.00000 15.00000 0.03058
14.00000 15.00000 0.03072
15.00000 15.00000 0.03037
16.00000 15.00000 0.03058
17.00000 15.00000 0.03047
18.00000 15.00000 0.03051
19.00000 15.00000 0.03064
20.00000 15.00000 0.03035
21.00000 15.00000 0.03055
22.00000 15.00000 0.03055
23.00000 15.00000 0.03066
24.00000 15.00000 0.03070
25.00000 15.00000 0.03049
26.00000 15.00000 0.03051
27.00000 15.00000 0.03040
28.00000 15.00000 0.03077
29.00000 15.00000 0.03049
30.00000 15.00000 0.03056
31.00000 15.00000 0.03054
32.00000 15.00000 0.03042
33.00000 15.00000 0.03053
34.00000 15.00000 0.03070
35.00000 15.00000 0.03059
36.00000 15.00000 0.03044
37.00000 15.00000 0.03040
38.00000 15.00000 0.03052
39.00000 15.00000 0.03051
0.00000 16.00000 0.03040
1.00000 16.00000 0.03048
2.00000 16.00000 0.03040
3.00000 16.00000 0.03043
4.00000 16.00000 0.03021
5.00000 16.00000 0.03037
6.00000 16.00000 0.03049
7.00000 16.00000 0.03041
8.00000 16.00000 0.03026
9.00000 16.00000 0.03027
10.00000 16.00000 0.03052
11.00000 16.00000 0.03035
12.00000 16.00000 0.03036
13.00000 16.00000 0.03041
14.00000 16.00000 0.03047
15.00000 16.00000 0.03060
16.00000 16.00000 0.03027
17.00000 16.00000 0.03048
18.00000 16.00000 0.03036
19.00000 16.00000 0.03040
20.00000 16.00000 0.03053
21.00000 16.00000 0.03024
22.00000 16.00000 0.03044
23.00000 16.00000 0.03045
24.00000 16.00000 0.03054
25.00000 16.00000 0.03059
26.00000 16.00000 0.03038
27.00000 16.00000 0.03039
28.00000 16.00000 0.03028
29.00000 16.00000 0.03066
30.00000 16.00000 0.03038
31.00000 16.00000 0.03045
32.00000 16.00000 0.03043
33.00000 16.00000 0.03031
34.00000 16.00000 0.03042
35.00000 16.00000 0.03059
36.00000 16.00000 0.03047
37.00000 16.00000 0.03034
38.00000 16.00000 0.03029
39.00000 16.00000 0.03042
0.00000 17.00000 0.03035
1.00000 17.00000 0.03033
2.00000 17.00000 0.03040
3.00000 17.00000 0.03033
4.00000 17.00000 0.03035
5.00000 17.00000 0.03014
6.00000 17.00000 0.03029
7.00000 17.00000 0.03041
8.00000 17.00000 0.03034
9.00000 17.00000 0.03019
10.00000 17.00000 0.03020
11.00000 17.00000 0.03044
12.00000 17.00000 0.03028
13.00000 17.00000 0.03030
14.00000 17.00000 0.03034
15.00000 17.00000 0.03040
16.00000 17.00000 0.03053
17.00000 17.00000 0.03020
18.00000 17.00000 0.03041
19.00000 17.00000 0.03029
20.00000 17.00000 0.03034
21.00000 17.00000 0.03046
22.00000 17.00000 0.03017
23.00000 17.00000 0.03036
24.00000 17.00000 0.03038
25.00000 17.00000 0.03047
26.00000 17.00000 0.03053
27.00000 17.00000 0.03030
28.00000 17.00000 0.03032
29.00000 17.00000 0.03021
30.00000 17.00000 0.03059
31.00000 17.00000 0.03030
32.00000 17.00000 0.03039
33.00000 17.00000 0.03036
34.00000 17.00000 0.03025
35.00000 17.00000 0.03035
36.00000 17.00000 0.03052
37.00000 17.00000 0.03040
38.00000 17.00000 0.03027
39.00000 17.00000 0.03023
0.00000 18.00000 0.03019
1.00000 18.00000 0.03032
2.00000 18.00000 0.03028
3.00000 18.00000 0.03036
4.00000 18.00000 0.03029
5.00000 18.00000 0.03030
6.00000 18.00000 0.03010
7.00000 18.00000 0.03026
8.00000 18.00000 0.03036
9.00000 18.00000 0.03030
10.00000 18.00000 0.03015
11.00000 18.00000 0.03016
12.00000 18.00000 0.03040
13.00000 18.00000 0.03024
14.00000 18.00000 0.03025
15.00000 18.00000 0.03029
16.00000 18.00000 0.03035
17.00000 18.00000 0.03048
18.00000 18.00000 0.03016
19.00000 18.00000 0.03037
20.00000 18.00000 0.03024
21.00000 18.00000 0.03028
22.00000 18.00000 0.03042
23.00000 18.00000 0.03013
24.00000 18.00000 0.03032
25.00000 18.00000 0.03034
26.00000 18.00000 0.03044
27.00000 18.00000 0.03048
28.00000 18.00000 0.03026
29.00000 18.00000 0.03028
30.00000 18.00000 0.03017
31.00000 18.00000 0.03054
32.00000 18.00000 0.03026
33.00000 18.00000 0.03034
34.00000 18.00000 0.03032
35.00000 18.00000 0.03020
36.00000 18.00000 0.03030
37.00000 18.00000 0.03047
38.00000 18.00000 0.03037
39.00000 18.00000 0.03022
0.00000 19.00000 0.03020
1.00000 19.00000 0.03017
2.00000 19.00000 0.03029
3.00000 19.00000 0.03026
4.00000 19.00000 0.03034
5.00000 19.00000 0.03027
6.00000 19.00000 0.03028
7.00000 19.00000 0.03007
8.00000 19.00000 0.03024
9.00000 19.00000 0.03034
10.00000 19.00000 0.03028
11.00000 19.00000 0.03013
12.00000 19.00000 0.03014
13.00000 19.00000 0.03038
14.00000 19.00000 0.03021
15.00000 19.00000 0.03023
16.00000 19.00000 0.03027
17.00000 19.00000 0.03033
18.00000 19.00000 0.03046
19.00000 19.00000 0.03015
20.00000 19.00000 0.03035
21.00000 19.00000 0.03022
22.00000 19.00000 0.03026
23.00000 19.00000 0.03040
24.00000 19.00000 0.03010
25.00000 19.00000 0.03030
26.00000 19.00000 0.03031
27.00000 19.00000 0.03042
28.00000 19.00000 0.03045
29.00000 19.00000 0.03023
30.00000 19.00000 0.03026
31.00000 19.00000 0.03015
32.00000 19.00000 0.03052
33.00000 19.00000 0.03024
34.00000 19.00000 0.03032
35.00000 19.00000 0.03030
36.00000 19.00000 0.03018
37.00000 19.00000 0.03027
38.00000 19.00000 0.03045
39.00000 19.00000 0.03035
0.00000 20.00000 0.02960
1.00000 20.00000 0.02946
2.00000 20.00000 0.02942
3.00000 20.00000 0.02953
4.00000 20.00000 0.02951
5.00000 20.00000 0.02957
6.00000 20.00000 0.02954
7.00000 20.00000 0.02954
8.00000 20.00000 0.02930
9.00000 20.00000 0.02952
10.00000 20.00000 0.02961
11.00000 20.00000 0.02953
12.00000 20.00000 0.02940
13.00000 20.00000 0.02939
14.00000 20.00000 0.02962
15.00000 20.00000 0.02946
16.00000 20.00000 0.02948
17.00000 20.00000 0.02952
18.00000 20.00000 0.02957
19.00000 20.00000 0.02969
20.00000 20.00000 0.02938
21.00000 20.00000 0.02959
22.00000 20.00000 0.02947
23.00000 20.00000 0.02956
24.00000 20.00000 0.02964
25.00000 20.00000 0.02935
26.00000 20.00000 0.02958
27.00000 20.00000 0.02955
28.00000 20.00000 0.02967
29.00000 20.00000 0.02969
30.00000 20.00000 0.02947
31.00000 20.00000 0.02949
32.00000 20.00000 0.02942
33.00000 20.00000 0.02976
34.00000 20.00000 0.02950
35.00000 20.00000 0.02953
36.00000 20.00000 0.02954
37.00000 20.00000 0.02939
38.00000 20.00000 0.02951
39.00000 20.00000 0.02966
0.00000 21.00000 0.02660
1.00000 21.00000 0.02659
2.00000 21.00000 0.02647
3.00000 21.00000 0.02646
4.00000 21.00000 0.02660
5.00000 21.00000 0.02652
6.00000 21.00000 0.02659
7.00000 21.00000 0.02655
8.00000 21.00000 0.02660
9.00000 21.00000 0.02634
10.00000 21.00000 0.02655
11.00000 21.00000 0.02663
12.00000 21.00000 0.02657
13.00000 21.00000 0.02640
14.00000 21.00000 0.02644
15.00000 21.00000 0.02660
16.00000 21.00000 0.02650
17.00000 21.00000 0.02645
18.00000 21.00000 0.02654
19.00000 21.00000 0.02661
20.00000 21.00000 0.02664
21.00000 21.00000 0.02644
22.00000 21.00000 0.02661
23.00000 21.00000 0.02651
24.00000 21.00000 0.02659
25.00000 21.00000 0.02668
26.00000 21.00000 0.02642
27.00000 21.00000 0.02663
28.00000 21.00000 0.02655
29.00000 21.00000 0.02673
30.00000 21.00000 0.02679
31.00000 21.00000 0.02649
32.00000 21.00000 0.02651
33.00000 21.00000 0.02642
34.00000 21.00000 0.02676
35.00000 21.00000 0.02652
36.00000 21.00000 0.02651
37.00000 21.00000 0.02658
38.00000 21.00000 0.02645
39.00000 21.00000 0.02652
0.00000 22.00000 0.02245
1.00000 22.00000 0.02255
2.00000 22.00000 0.02248
3.00000 22.00000 0.02238
4.00000 22.00000 0.02238
5.00000 22.00000 0.02252
6.00000 22.00000 0.02246
7.00000 22.00000 0.02253
8.00000 22.00000 0.02250
9.00000 22.00000 0.02252
10.00000 22.00000 0.02235
11.00000 22.00000 0.02251
12.00000 22.00000 0.02260
13.00000 22.00000 0.02252
14.00000 22.00000 0.02236
15.00000 22.00000 0.02245
16.00000 22.00000 0.02248
17.00000 22.00000 0.02250
18.00000 22.00000 0.02234
19.00000 22.00000 0.02244
20.00000 22.00000 0.02249
21.00000 22.00000 0.02260
22.00000 22.00000 0.02237
23.00000 22.00000 0.02255
24.00000 22.00000 0.02257
25.00000 22.00000 0.02251
26.00000 22.00000 0.02260
27.00000 22.00000 0.02244
28.00000 22.00000 0.02256
29.00000 22.00000 0.02254
30.00000 22.00000 0.02266
31.00000 22.00000 0.02276
32.00000 22.00000 0.02251
33.00000 22.00000 0.02250
34.00000 22.00000 0.02235
35.00000 22.00000 0.02263
36.00000 22.00000 0.02245
37.00000 22.00000 0.02247
38.00000 22.00000 0.02255
39.00000 22.00000 0.02248
0.00000 23.00000 0.01907
1.00000 23.00000 0.01907
2.00000 23.00000 0.01919
3.00000 23.00000 0.01910
4.00000 23.00000 0.01904
5.00000 23.00000 0.01903
6.00000 23.00000 0.01914
7.00000 23.00000 0.01911
8.00000 23.00000 0.01914
9.00000 23.00000 0.01909
10.00000 23.00000 0.01915
11.00000 23.00000 0.01906
12.00000 23.00000 0.01912
13.00000 23.00000 0.01915
14.00000 23.00000 0.01915
15.00000 23.00000 0.01898
16.00000 23.00000 0.01913
17.00000 23.00000 0.01908
18.00000 23.00000 0.01905
19.00000 23.00000 0.01903
20.00000 23.00000 0.01903
21.00000 23.00000 0.01910
22.00000 23.00000 0.01915
23.00000 23.00000 0.01908
24.00000 23.00000 0.01924
25.00000 23.00000 0.01921
26.00000 23.00000 0.01916
27.00000 23.00000 0.01916
28.00000 23.00000 0.01904
29.00000 23.00000 0.01907
30.00000 23.00000 0.01921
31.00000 23.00000 0.01922
32.00000 23.00000 0.01931
33.00000 23.00000 0.01916
34.00000 23.00000 0.01910
35.00000 23.00000 0.01897
36.00000 23.00000 0.01929
37.00000 23.00000 0.01908
38.00000 23.00000 0.01906
39.00000 23.00000 0.01914
0.00000 24.00000 0.01677
1.00000 24.00000 0.01663
2.00000 24.00000 0.01666
3.00000 24.00000 0.01668
4.00000 24.00000 0.01668
5.00000 24.00000 0.01663
6.00000 24.00000 0.01659
7.00000 24.00000 0.01671
8.00000 24.00000 0.01666
9.00000 24.00000 0.01667
10.00000 24.00000 0.01663
11.00000 24.00000 0.01669
12.00000 24.00000 0.01662
13.00000 24.00000 0.01671
14.00000 24.00000 0.01672
15.00000 24.00000 0.01669
16.00000 24.00000 0.01654
17.00000 24.00000 0.01671
18.00000 24.00000 0.01664
19.00000 24.00000 0.01662
20.00000 24.00000 0.01665
21.00000 24.00000 0.01660
22.00000 24.00000 0.01665
23.00000 24.00000 0.01671
24.00000 24.00000 0.01658
25.00000 24.00000 0.01681
26.00000 24.00000 0.01678
27.00000 24.00000 0.01671
28.00000 24.00000 0.01677
29.00000 24.00000 0.01666
30.00000 24.00000 0.01664
31.00000 24.00000 0.01676
32.00000 24.00000 0.01671
33.00000 24.00000 0.01685
34.00000 24.00000 0.01675
35.00000 24.00000 0.01665
36.00000 24.00000 0.01652
37.00000 24.00000 0.01684
38.00000 24.00000 0.01665
39.00000 24.00000 0.01663
0.00000 25.00000 0.01467
1.00000 25.00000 0.01476
2.00000 25.00000 0.01466
3.00000 25.00000 0.01468
4.00000 25.00000 0.01472
5.00000 25.00000 0.01465
6.00000 25.00000 0.01460
7.00000 25.00000 0.01458
8.00000 25.00000 0.01468
9.00000 25.00000 0.01474
10.00000 25.00000 0.01469
11.00000 25.00000 0.01463
12.00000 25.00000 0.01473
13.00000 25.00000 0.01461
14.00000 25.00000 0.01472
15.00000 25.00000 0.01466
16.00000 25.00000 0.01471
17.00000 25.00000 0.01458
18.00000 25.00000 0.01470
19.00000 25.00000 0.01465
20.00000 25.00000 0.01466
21.00000 25.00000 0.01470
22.00000 25.00000 0.01465
23.00000 25.00000 0.01470
24.00000 25.00000 0.01475
25.00000 25.00000 0.01463
26.00000 25.00000 0.01478
27.00000 25.00000 0.01481
28.00000 25.00000 0.01469
29.00000 25.00000 0.01475
30.00000 25.00000 0.01469
31.00000 25.00000 0.01466
32.00000 25.00000 0.01472
33.00000 25.00000 0.01474
34.00000 25.00000 0.01487
35.00000 25.00000 0.01472
36.00000 25.00000 0.01470
37.00000 25.00000 0.01457
38.00000 25.00000 0.01486
39.00000 25.00000 0.01468
0.00000 26.00000 0.01294
1.00000 26.00000 0.01290
2.00000 26.00000 0.01298
3.00000 26.00000 0.01294
4.00000 26.00000 0.01297
5.00000 26.00000 0.01296
6.00000 26.00000 0.01288
7.00000 26.00000 0.01287
8.00000 26.00000 0.01276
9.00000 26.00000 0.01288
10.00000 26.00000 0.01298
11.00000 26.00000 0.01289
12.00000 26.00000 0.01289
13.00000 26.00000 0.01296
14.00000 26.00000 0.01288
15.00000 26.00000 0.01300
16.00000 26.00000 0.01287
17.00000 26.00000 0.01294
18.00000 26.00000 0.01289
19.00000 26.00000 0.01298
20.00000 26.00000 0.01291
21.00000 26.00000 0.01291
22.00000 26.00000 0.01297
23.00000 26.00000 0.01288
24.00000 26.00000 0.01291
25.00000 26.00000 0.01296
26.00000 26.00000 0.01286
27.00000 26.00000 0.01302
28.00000 26.00000 0.01303
29.00000 26.00000 0.01296
30.00000 26.00000 0.01298
31.00000 26.00000 0.01294
32.00000 26.00000 0.01288
33.00000 26.00000 0.01293
34.00000 26.00000 0.01298
35.00000 26.00000 0.01311
36.00000 26.00000 0.01293
37.00000 26.00000 0.01294
38.00000 26.00000 0.01280
39.00000 26.00000 0.01309
0.00000 27.00000 0.01151
1.00000 27.00000 0.01139
2.00000 27.00000 0.01135
3.00000 27.00000 0.01140
4.00000 27.00000 0.01138
5.00000 27.00000 0.01143
6.00000 27.00000 0.01142
7.00000 27.00000 0.01136
8.00000 27.00000 0.01128
9.00000 27.00000 0.01121
10.00000 27.00000 0.01129
11.00000 27.00000 0.01140
12.00000 27.00000 0.01133
13.00000 27.00000 0.01135
14.00000 27.00000 0.01141
15.00000 27.00000 0.01138
16.00000 27.00000 0.01146
17.00000 27.00000 0.01131
18.00000 27.00000 0.01136
19.00000 27.00000 0.01131
20.00000 27.00000 0.01138
21.00000 27.00000 0.01135
22.00000 27.00000 0.01134
23.00000 27.00000 0.01139
24.00000 27.00000 0.01134
25.00000 27.00000 0.01136
26.00000 27.00000 0.01134
27.00000 27.00000 0.01128
28.00000 27.00000 0.01145
29.00000 27.00000 0.01146
30.00000 27.00000 0.01143
31.00000 27.00000 0.01138
32.00000 27.00000 0.01138
33.00000 27.00000 0.01136
34.00000 27.00000 0.01137
35.00000 27.00000 0.01143
36.00000 27.00000 0.01149
37.00000 27.00000 0.01138
38.00000 27.00000 0.01139
39.00000 27.00000 0.01126
0.00000 28.00000 0.00991
1.00000 28.00000 0.01010
2.00000 28.00000 0.01001
3.00000 28.00000 0.00997
4.00000 28.00000 0.01001
5.00000 28.00000 0.01000
6.00000 28.00000 0.01001
7.00000 28.00000 0.01003
8.00000 28.00000 0.00997
9.00000 28.00000 0.00988
10.00000 28.00000 0.00985
11.00000 28.00000 0.00988
12.00000 28.00000 0.01002
13.00000 28.00000 0.00998
14.00000 28.00000 0.00998
15.00000 28.00000 0.01003
16.00000 28.00000 0.01003
17.00000 28.00000 0.01004
18.00000 28.00000 0.00993
19.00000 28.00000 0.01001
20.00000 28.00000 0.00993
21.00000 28.00000 0.01002
22.00000 28.00000 0.00993
23.00000 28.00000 0.00992
24.00000 28.00000 0.01002
25.00000 28.00000 0.00990
26.00000 28.00000 0.00995
27.00000 28.00000 0.00994
28.00000 28.00000 0.00992
29.00000 28.00000 0.01007
30.00000 28.00000 0.01008
31.00000 28.00000 0.01002
32.00000 28.00000 0.01003
33.00000 28.00000 0.01003
34.00000 28.00000 0.01000
35.00000 28.00000 0.01001
36.00000 28.00000 0.01002
37.00000 28.00000 0.01006
38.00000 28.00000 0.00999
39.00000 28.00000 0.01000
0.00000 29.00000 0.00859
1.00000 29.00000 0.00852
2.00000 29.00000 0.00869
3.00000 29.00000 0.00863
4.00000 29.00000 0.00860
5.00000 29.00000 0.00866
6.00000 29.00000 0.00861
7.00000 29.00000 0.00864
8.00000 29.00000 0.00864
9.00000 29.00000 0.00861
10.00000 29.00000 0.00851
11.00000 29.00000 0.00849
12.00000 29.00000 0.00849
13.00000 29.00000 0.00865
14.00000 29.00000 0.00857
15.00000 29.00000 0.00858
16.00000 29.00000 0.00865
17.00000 29.00000 0.00861
18.00000 29.00000 0.00866
19.00000 29.00000 0.00854
20.00000 29.00000 0.00865
21.00000 29.00000 0.00851
22.00000 29.00000 0.00864
23.00000 29.00000 0.00854
24.00000 29.00000 0.00850
25.00000 29.00000 0.00861
26.00000 29.00000 0.00852
27.00000 29.00000 0.00856
28.00000 29.00000 0.00856
29.00000 29.00000 0.00857
30.00000 29.00000 0.00869
31.00000 29.00000 0.00864
32.00000 29.00000 0.00863
33.00000 29.00000 0.00864
34.00000 29.00000 0.00862
35.00000 29.00000 0.00863
36.00000 29.00000 0.00862
37.00000 29.00000 0.00864
38.00000 29.00000 0.00872
39.00000 29.00000 0.00855
0.00000 30.00000 0.00744
1.00000 30.00000 0.00750
2.00000 30.00000 0.00740
3.00000 30.00000 0.00759
4.00000 30.00000 0.00750
5.00000 30.00000 0.00747
6.00000 30.00000 0.00751
7.00000 30.00000 0.00748
8.00000 30.00000 0.00749
9.00000 30.00000 0.00749
10.00000 30.00000 0.00752
11.00000 30.00000 0.00739
12.00000 30.00000 0.00742
13.00000 30.00000 0.00741
14.00000 30.00000 0.00750
15.00000 30.00000 0.00746
16.00000 30.00000 0.00744
17.00000 30.00000 0.00751
18.00000 30.00000 0.00747
19.00000 30.00000 0.00754
20.00000 30.00000 0.00743
21.00000 30.00000 0.00755
22.00000 30.00000 0.00741
23.00000 30.00000 0.00754
24.00000 30.00000 0.00745
25.00000 30.00000 0.00742
26.00000 30.00000 0.00748
27.00000 30.00000 0.00744
28.00000 30.00000 0.00746
29.00000 30.00000 0.00747
30.00000 30.00000 0.00747
31.00000 30.00000 0.00757
32.00000 30.00000 0.00754
33.00000 30.00000 0.00750
34.00000 30.00000 0.00757
35.00000 30.00000 0.00750
36.00000 30.00000 0.00748
37.00000 30.00000 0.00748
38.00000 30.00000 0.00754
39.00000 30.00000 0.00762
0.00000 31.00000 0.00668
1.00000 31.00000 0.00655
2.00000 31.00000 0.00657
3.00000 31.00000 0.00648
4.00000 31.00000 0.00666
5.00000 31.00000 0.00658
6.00000 31.00000 0.00652
7.00000 31.00000 0.00654
8.00000 31.00000 0.00654
9.00000 31.00000 0.00658
10.00000 31.00000 0.00657
11.00000 31.00000 0.00656
12.00000 31.00000 0.00645
13.00000 31.00000 0.00648
14.00000 31.00000 0.00645
15.00000 31.00000 0.00657
16.00000 31.00000 0.00651
17.00000 31.00000 0.00647
18.00000 31.00000 0.00657
19.00000 31.00000 0.00652
20.00000 31.00000 0.00660
21.00000 31.00000 0.00650
22.00000 31.00000 0.00660
23.00000 31.00000 0.00646
24.00000 31.00000 0.00658
25.00000 31.00000 0.00653
26.00000 31.00000 0.00649
27.00000 31.00000 0.00655
28.00000 31.00000 0.00649
29.00000 31.00000 0.00652
30.00000 31.00000 0.00658
31.00000 31.00000 0.00654
32.00000 31.00000 0.00663
33.00000 31.00000 0.00659
34.00000 31.00000 0.00655
35.00000 31.00000 0.00661
36.00000 31.00000 0.00654
37.00000 31.00000 0.00654
38.00000 31.00000 0.00654
39.00000 31.00000 0.00660
0.00000 32.00000 0.00578
1.00000 32.00000 0.00583
2.00000 32.00000 0.00574
3.00000 32.00000 0.00573
4.00000 32.00000 0.00564
5.00000 32.00000 0.00583
6.00000 32.00000 0.00576
7.00000 32.00000 0.00573
8.00000 32.00000 0.00573
9.00000 32.00000 0.00573
10.00000 32.00000 0.00575
11.00000 32.00000 0.00576
12.00000 32.00000 0.00576
13.00000 32.00000 0.00561
14.00000 32.00000 0.00568
15.00000 32.00000 0.00564
16.00000 32.00000 0.00574
17.00000 32.00000 0.00566
18.00000 32.00000 0.00563
19.00000 32.00000 0.00576
20.00000 32.00000 0.00571
21.00000 32.00000 0.00577
22.00000 32.00000 0.00568
23.00000 32.00000 0.00578
24.00000 32.00000 0.00564
25.00000 32.00000 0.00575
26.00000 32.00000 0.00573
27.00000 32.00000 0.00569
28.00000 32.00000 0.00573
29.00000 32.00000 0.00568
30.00000 32.00000 0.00571
31.00000 32.00000 0.00575
32.00000 32.00000 0.00576
33.00000 32.00000 0.00580
34.00000 32.00000 0.00577
35.00000 32.00000 0.00573
36.00000 32.00000 0.00578
37.00000 32.00000 0.00570
38.00000 32.00000 0.00573
39.00000 32.00000 0.00575
0.00000 33.00000 0.00505
1.00000 33.00000 0.00507
2.00000 33.00000 0.00512
3.00000 33.00000 0.00504
4.00000 33.00000 0.00500
5.00000 33.00000 0.00493
6.00000 33.00000 0.00512
7.00000 33.00000 0.00506
8.00000 33.00000 0.00502
9.00000 33.00000 0.00502
10.00000 33.00000 0.00502
11.00000 33.00000 0.00505
12.00000 33.00000 0.00506
13.00000 33.00000 0.00505
14.00000 33.00000 0.00497
15.00000 33.00000 0.00499
16.00000 33.00000 0.00493
17.00000 33.00000 0.00503
18.00000 33.00000 0.00499
19.00000 33.00000 0.00492
20.00000 33.00000 0.00508
21.00000 33.00000 0.00502
22.00000 33.00000 0.00509
23.00000 33.00000 0.00499
24.00000 33.00000 0.00507
25.00000 33.00000 0.00497
26.00000 33.00000 0.00505
27.00000 33.00000 0.00502
28.00000 33.00000 0.00500
29.00000 33.00000 0.00502
30.00000 33.00000 0.00498
31.00000 33.00000 0.00501
32.00000 33.00000 0.00506
33.00000 33.00000 0.00506
34.00000 33.00000 0.00511
35.00000 33.00000 0.00507
36.00000 33.00000 0.00505
37.00000 33.00000 0.00506
38.00000 33.00000 0.00499
39.00000 33.00000 0.00503
0.00000 34.00000 0.00442
1.00000 34.00000 0.00445
2.00000 34.00000 0.00447
3.00000 34.00000 0.00450
4.00000 34.00000 0.00444
5.00000 34.00000 0.00441
6.00000 34.00000 0.00434
7.00000 34.00000 0.00449
8.00000 34.00000 0.00445
9.00000 34.00000 0.00443
10.00000 34.00000 0.00445
11.00000 34.00000 0.00441
12.00000 34.00000 0.00443
13.00000 34.00000 0.00445
14.00000 34.00000 0.00443
15.00000 34.00000 0.00440
16.00000 34.00000 0.00436
17.00000 34.00000 0.00435
18.00000 34.00000 0.00444
19.00000 34.00000 0.00439
20.00000 34.00000 0.00432
21.00000 34.00000 0.00447
22.00000 34.00000 0.00440
23.00000 34.00000 0.00448
24.00000 34.00000 0.00438
25.00000 34.00000 0.00445
26.00000 34.00000 0.00437
27.00000 34.00000 0.00442
28.00000 34.00000 0.00440
29.00000 34.00000 0.00442
30.00000 34.00000 0.00442
31.00000 34.00000 0.00439
32.00000 34.00000 0.00442
33.00000 34.00000 0.00448
34.00000 34.00000 0.00443
35.00000 34.00000 0.00451
36.00000 34.00000 0.00446
37.00000 34.00000 0.00444
38.00000 34.00000 0.00446
39.00000 34.00000 0.00441
0.00000 35.00000 0.00390
1.00000 35.00000 0.00392
2.00000 35.00000 0.00394
3.00000 35.00000 0.00395
4.00000 35.00000 0.00397
5.00000 35.00000 0.00391
6.00000 35.00000 0.00389
7.00000 35.00000 0.00383
8.00000 35.00000 0.00397
9.00000 35.00000 0.00395
10.00000 35.00000 0.00394
11.00000 35.00000 0.00394
12.00000 35.00000 0.00389
13.00000 35.00000 0.00393
14.00000 35.00000 0.00392
15.00000 35.00000 0.00392
16.00000 35.00000 0.00388
17.00000 35.00000 0.00389
18.00000 35.00000 0.00385
19.00000 35.00000 0.00395
20.00000 35.00000 0.00389
21.00000 35.00000 0.00385
22.00000 35.00000 0.00396
23.00000 35.00000 0.00388
24.00000 35.00000 0.00397
25.00000 35.00000 0.00387
26.00000 35.00000 0.00396
27.00000 35.00000 0.00388
28.00000 35.00000 0.00391
29.00000 35.00000 0.00388
30.00000 35.00000 0.00392
31.00000 35.00000 0.00391
32.00000 35.00000 0.00390
33.00000 35.00000 0.00389
34.00000 35.00000 0.00395
35.00000 35.00000 0.00391
36.00000 35.00000 0.00399
37.00000 35.00000 0.00394
38.00000 35.00000 0.00392
39.00000 35.00000 0.00393
0.00000 36.00000 0.00352
1.00000 36.00000 0.00349
2.00000 36.00000 0.00352
3.00000 36.00000 0.00356
4.00000 36.00000 0.00353
5.00000 36.00000 0.00354
6.00000 36.00000 0.00348
7.00000 36.00000 0.00348
8.00000 36.00000 0.00342
9.00000 36.00000 0.00355
10.00000 36.00000 0.00353
11.00000 36.00000 0.00353
12.00000 36.00000 0.00353
13.00000 36.00000 0.00347
14.00000 36.00000 0.00352
15.00000 36.00000 0.00350
16.00000 36.00000 0.00350
17.00000 36.00000 0.00346
18.00000 36.00000 0.00348
19.00000 36.00000 0.00344
20.00000 36.00000 0.00350
21.00000 36.00000 0.00349
22.00000 36.00000 0.00342
23.00000 36.00000 0.00356
24.00000 36.00000 0.00348
25.00000 36.00000 0.00354
26.00000 36.00000 0.00348
27.00000 36.00000 0.00353
28.00000 36.00000 0.00347
29.00000 36.00000 0.00349
30.00000 36.00000 0.00345
31.00000 36.00000 0.00348
32.00000 36.00000 0.00349
33.00000 36.00000 0.00349
34.00000 36.00000 0.00347
35.00000 36.00000 0.00353
36.00000 36.00000 0.00349
37.00000 36.00000 0.00357
38.00000 36.00000 0.00349
39.00000 36.00000 0.00350
0.00000 37.00000 0.00316
1.00000 37.00000 0.00318
2.00000 37.00000 0.00316
3.00000 37.00000 0.00318
4.00000 37.00000 0.00321
5.00000 37.00000 0.00319
6.00000 37.00000 0.00319
7.00000 37.00000 0.00314
8.00000 37.00000 0.00314
9.00000 37.00000 0.00308
10.00000 37.00000 0.00320
11.00000 37.00000 0.00319
12.00000 37.00000 0.00320
13.00000 37.00000 0.00320
14.00000 37.00000 0.00312
15.00000 37.00000 0.00318
16.00000 37.00000 0.00316
17.00000 37.00000 0.00317
18.00000 37.00000 0.00314
19.00000 37.00000 0.00314
20.00000 37.00000 0.00312
21.00000 37.00000 0.00316
22.00000 37.00000 0.00317
23.00000 37.00000 0.00308
24.00000 37.00000 0.00321
25.00000 37.00000 0.00317
26.00000 37.00000 0.00318
27.00000 37.00000 0.00314
28.00000 37.00000 0.00320
29.00000 37.00000 0.00314
30.00000 37.00000 0.00315
31.00000 37.00000 0.00313
32.00000 37.00000 0.00316
33.00000 37.00000 0.00314
34.00000 37.00000 0.00316
35.00000 37.00000 0.00315
36.00000 37.00000 0.00318
37.00000 37.00000 0.00318
38.00000 37.00000 0.00324
39.00000 37.00000 0.00314
0.00000 38.00000 0.00290
1.00000 38.00000 0.00292
2.00000 38.00000 0.00293
3.00000 38.00000 0.00290
4.00000 38.00000 0.00294
5.00000 38.00000 0.00294
6.00000 38.00000 0.00293
7.00000 38.00000 0.00291
8.00000 38.00000 0.00289
9.00000 38.00000 0.00290
10.00000 38.00000 0.00284
11.00000 38.00000 0.00294
12.00000 38.00000 0.00294
13.00000 38.00000 0.00294
14.00000 38.00000 0.00294
15.00000 38.00000 0.00287
16.00000 38.00000 0.00293
17.00000 38.00000 0.00291
18.00000 38.00000 0.00291
19.00000 38.00000 0.00289
20.00000 38.00000 0.00289
21.00000 38.00000 0.00286
22.00000 38.00000 0.00292
23.00000 38.00000 0.00292
24.00000 38.00000 0.00284
25.00000 38.00000 0.00295
26.00000 38.00000 0.00291
27.00000 38.00000 0.00290
28.00000 38.00000 0.00289
29.00000 38.00000 0.00294
30.00000 38.00000 0.00289
31.00000 38.00000 0.00289
32.00000 38.00000 0.00288
33.00000 38.00000 0.00291
34.00000 38.00000 0.00289
35.00000 38.00000 0.00291
36.00000 38.00000 0.00289
37.00000 38.00000 0.00293
38.00000 38.00000 0.00292
39.00000 38.00000 0.00295
0.00000 39.00000 0.00275
1.00000 39.00000 0.00270
2.00000 39.00000 0.00272
3.00000 39.00000 0.00273
4.00000 39.00000 0.00271
5.00000 39.00000 0.00275
6.00000 39.00000 0.00274
7.00000 39.00000 0.00273
8.00000 39.00000 0.00273
9.00000 39.00000 0.00268
10.00000 39.00000 0.00269
11.00000 39.00000 0.00265
12.00000 39.00000 0.00276
13.00000 39.00000 0.00276
14.00000 39.00000 0.00273
15.00000 39.00000 0.00275
16.00000 39.00000 0.00267
17.00000 39.00000 0.00272
18.00000 39.00000 0.00271
19.00000 39.00000 0.00271
20.00000 39.00000 0.00269
21.00000 39.00000 0.00269
22.00000 39.00000 0.00266
23.00000 39.00000 0.00273
24.00000 39.00000 0.00273
25.00000 39.00000 0.00264
26.00000 39.00000 0.00276
27.00000 39.00000 0.00273
28.00000 39.00000 0.00272
29.00000 39.00000 0.00269
30.00000 39.00000 0.00273
31.00000 39.00000 0.00271
32.00000 39.00000 0.00269
33.00000 39.00000 0.00269
34.00000 39.00000 0.00271
35.00000 39.00000 0.00270
36.00000 39.00000 0.00272
37.00000 39.00000 0.00269
38.00000 39.00000 0.00273
39.00000 39.00000 0.00272
0.00000 40.00000 0.00258
1.00000 40.00000 0.00261
2.00000 40.00000 0.00257
3.00000 40.00000 0.00258
4.00000 40.00000 0.00260
5.00000 40.00000 0.00257
6.00000 40.00000 0.00263
7.00000 40.00000 0.00260
8.00000 40.00000 0.00261
9.00000 40.00000 0.00259
10.00000 40.00000 0.00255
11.00000 40.00000 0.00257
12.00000 40.00000 0.00252
13.00000 40.00000 0.00263
14.00000 40.00000 0.00263
15.00000 40.00000 0.00260
16.00000 40.00000 0.00261
17.00000 40.00000 0.00253
18.00000 40.00000 0.00259
19.00000 40.00000 0.00259
20.00000 40.00000 0.00256
21.00000 40.00000 0.00256
22.00000 40.00000 0.00256
23.00000 40.00000 0.00254
24.00000 40.00000 0.00260
25.00000 40.00000 0.00260
26.00000 40.00000 0.00251
27.00000 40.00000 0.00263
28.00000 40.00000 0.00259
29.00000 40.00000 0.00261
30.00000 40.00000 0.00257
31.00000 40.00000 0.00259
32.00000 40.00000 0.00258
33.00000 40.00000 0.00256
34.00000 40.00000 0.00255
35.00000 40.00000 0.00258
36.00000 40.00000 0.00255
37.00000 40.00000 0.00258
38.00000 40.00000 0.00256
39.00000 40.00000 0.00261
0.00000 41.00000 0.00251
1.00000 41.00000 0.00249
2.00000 41.00000 0.00251
3.00000 41.00000 0.00248
4.00000 41.00000 0.00248
5.00000 41.00000 0.00250
6.00000 41.00000 0.00246
7.00000 41.00000 0.00254
8.00000 41.00000 0.00251
9.00000 41.00000 0.00251
10.00000 41.00000 0.00250
11.00000 41.00000 0.00246
12.00000 41.00000 0.00248
13.00000 41.00000 0.00243
14.00000 41.00000 0.00252
15.00000 41.00000 0.00254
16.00000 41.00000 0.00251
17.00000 41.00000 0.00250
18.00000 41.00000 0.00245
19.00000 41.00000 0.00250
20.00000 41.00000 0.00249
21.00000 41.00000 0.00247
22.00000 41.00000 0.00248
23.00000 41.00000 0.00246
24.00000 41.00000 0.00244
25.00000 41.00000 0.00250
26.00000 41.00000 0.00252
27.00000 41.00000 0.00242
28.00000 41.00000 0.00253
29.00000 41.00000 0.00248
30.00000 41.00000 0.00251
31.00000 41.00000 0.00246
32.00000 41.00000 0.00249
33.00000 41.00000 0.00249
34.00000 41.00000 0.00246
35.00000 41.00000 0.00246
36.00000 41.00000 0.00249
37.00000 41.00000 0.00245
38.00000 41.00000 0.00248
39.00000 41.00000 0.00246
0.00000 42.00000 0.00238
1.00000 42.00000 0.00244
2.00000 42.00000 0.00243
3.00000 42.00000 0.00245
4.00000 42.00000 0.00241
5.00000 42.00000 0.00241
6.00000 42.00000 0.00242
7.00000 42.00000 0.00239
8.00000 42.00000 0.00246
9.00000 42.00000 0.00243
10.00000 42.00000 0.00244
11.00000 42.00000 0.00243
12.00000 42.00000 0.00240
13.00000 42.00000 0.00242
14.00000 42.00000 0.00235
15.00000 42.00000 0.00244
16.00000 42.00000 0.00246
17.00000 42.00000 0.00244
18.00000 42.00000 0.00243
19.00000 42.00000 0.00237
20.00000 42.00000 0.00243
21.00000 42.00000 0.00242
22.00000 42.00000 0.00240
23.00000 42.00000 0.00242
24.00000 42.00000 0.00238
25.00000 42.00000 0.00235
26.00000 42.00000 0.00242
27.00000 42.00000 0.00244
28.00000 42.00000 0.00234
29.00000 42.00000 0.00246
30.00000 42.00000 0.00240
31.00000 42.00000 0.00244
32.00000 42.00000 0.00239
33.00000 42.00000 0.00241
34.00000 42.00000 0.00240
35.00000 42.00000 0.00238
36.00000 42.00000 0.00239
37.00000 42.00000 0.00242
38.00000 42.00000 0.00239
39.00000 42.00000 0.00240
0.00000 43.00000 0.00231
1.00000 43.00000 0.00230
2.00000 43.00000 0.00236
3.00000 43.00000 0.00235
4.00000 43.00000 0.00237
5.00000 43.00000 0.00234
6.00000 43.00000 0.00232
7.00000 43.00000 0.00235
8.00000 43.00000 0.00231
9.00000 43.00000 0.00237
10.00000 43.00000 0.00235
11.00000 43.00000 0.00235
12.00000 43.00000 0.00234
13.00000 43.00000 0.00232
14.00000 43.00000 0.00235
15.00000 43.00000 0.00227
16.00000 43.00000 0.00236
17.00000 43.00000 0.00237
18.00000 43.00000 0.00234
19.00000 43.00000 0.00234
20.00000 43.00000 0.00230
21.00000 43.00000 0.00236
22.00000 43.00000 0.00234
23.00000 43.00000 0.00232
24.00000 43.00000 0.00234
25.00000 43.00000 0.00230
26.00000 43.00000 0.00226
27.00000 43.00000 0.00234
28.00000 43.00000 0.00235
29.00000 43.00000 0.00226
30.00000 43.00000 0.00237
31.00000 43.00000 0.00232
32.00000 43.00000 0.00236
33.00000 43.00000 0.00231
34.00000 43.00000 0.00233
35.00000 43.00000 0.00233
36.00000 43.00000 0.00230
37.00000 43.00000 0.00231
38.00000 43.00000 0.00234
39.00000 43.00000 0.00231
0.00000 44.00000 0.00222
1.00000 44.00000 0.00222
2.00000 44.00000 0.00222
3.00000 44.00000 0.00227
4.00000 44.00000 0.00225
5.00000 44.00000 0.00229
6.00000 44.00000 0.00225
7.00000 44.00000 0.00224
8.00000 44.00000 0.00226
9.00000 44.00000 0.00223
10.00000 44.00000 0.00228
11.00000 44.00000 0.00225
12.00000 44.00000 0.00226
13.00000 44.00000 0.00225
14.00000 44.00000 0.00223
15.00000 44.00000 0.00226
16.00000 44.00000 0.00219
17.00000 44.00000 0.00228
18.00000 44.00000 0.00228
19.00000 44.00000 0.00223
20.00000 44.00000 0.00224
21.00000 44.00000 0.00221
22.00000 44.00000 0.00226
23.00000 44.00000 0.00225
24.00000 44.00000 0.00223
25.00000 44.00000 0.00224
26.00000 44.00000 0.00221
27.00000 44.00000 0.00218
28.00000 44.00000 0.00224
29.00000 44.00000 0.00226
30.00000 44.00000 0.00218
31.00000 44.00000 0.00230
32.00000 44.00000 0.00223
33.00000 44.00000 0.00226
34.00000 44.00000 0.00222
35.00000 44.00000 0.00225
36.00000 44.00000 0.00223
37.00000 44.00000 0.00222
38.00000 44.00000 0.00221
39.00000 44.00000 0.00225
0.00000 45.00000 0.00214
1.00000 45.00000 0.00212
2.00000 45.00000 0.00213
3.00000 45.00000 0.00212
4.00000 45.00000 0.00218
5.00000 45.00000 0.00215
6.00000 45.00000 0.00220
7.00000 45.00000 0.00215
8.00000 45.00000 0.00214
9.00000 45.00000 0.00216
10.00000 45.00000 0.00214
11.00000 45.00000 0.00218
12.00000 45.00000 0.00216
13.00000 45.00000 0.00217
14.00000 45.00000 0.00215
15.00000 45.00000 0.00213
16.00000 45.00000 0.00216
17.00000 45.00000 0.00210
18.00000 45.00000 0.00218
19.00000 45.00000 0.00217
20.00000 45.00000 0.00214
21.00000 45.00000 0.00215
22.00000 45.00000 0.00212
23.00000 45.00000 0.00216
24.00000 45.00000 0.00216
25.00000 45.00000 0.00213
26.00000 45.00000 0.00215
27.00000 45.00000 0.00212
28.00000 45.00000 0.00209
29.00000 45.00000 0.00214
30.00000 45.00000 0.00217
31.00000 45.00000 0.00210
32.00000 45.00000 0.00219
33.00000 45.00000 0.00213
34.00000 45.00000 0.00216
35.00000 45.00000 0.00212
36.00000 45.00000 0.00216
37.00000 45.00000 0.00214
38.00000 45.00000 0.00214
39.00000 45.00000 0.00212
0.00000 46.00000 0.00202
1.00000 46.00000 0.00204
2.00000 46.00000 0.00202
3.00000 46.00000 0.00203
4.00000 46.00000 0.00202
5.00000 46.00000 0.00207
6.00000 46.00000 0.00204
7.00000 46.00000 0.00209
8.00000 46.00000 0.00204
9.00000 46.00000 0.00202
10.00000 46.00000 0.00206
11.00000 46.00000 0.00203
12.00000 46.00000 0.00207
13.00000 46.00000 0.00206
14.00000 46.00000 0.00206
15.00000 46.00000 0.00206
16.00000 46.00000 0.00205
17.00000 46.00000 0.00206
18.00000 46.00000 0.00198
19.00000 46.00000 0.00208
20.00000 46.00000 0.00206
21.00000 46.00000 0.00203
22.00000 46.00000 0.00205
23.00000 46.00000 0.00203
24.00000 46.00000 0.00206
25.00000 46.00000 0.00206
26.00000 46.00000 0.00203
27.00000 46.00000 0.00205
28.00000 46.00000 0.00201
29.00000 46.00000 0.00199
30.00000 46.00000 0.00202
31.00000 46.00000 0.00208
32.00000 46.00000 0.00200
33.00000 46.00000 0.00208
34.00000 46.00000 0.00202
35.00000 46.00000 0.00205
36.00000 46.00000 0.00201
37.00000 46.00000 0.00204
38.00000 46.00000 0.00203
39.00000 46.00000 0.00204
0.00000 47.00000 0.00193
1.00000 47.00000 0.00192
2.00000 47.00000 0.00193
3.00000 47.00000 0.00193
4.00000 47.00000 0.00193
5.00000 47.00000 0.00192
6.00000 47.00000 0.00198
7.00000 47.00000 0.00194
8.00000 47.00000 0.00198
9.00000 47.00000 0.00194
10.00000 47.00000 0.00193
11.00000 47.00000 0.00194
12.00000 47.00000 0.00193
13.00000 47.00000 0.00196
14.00000 47.00000 0.00195
15.00000 47.00000 0.00196
16.00000 47.00000 0.00194
17.00000 47.00000 0.00194
18.00000 47.00000 0.00194
19.00000 47.00000 0.00188
20.00000 47.00000 0.00198
21.00000 47.00000 0.00195
22.00000 47.00000 0.00194
23.00000 47.00000 0.00195
24.00000 47.00000 0.00192
25.00000 47.00000 0.00196
26.00000 47.00000 0.00194
27.00000 47.00000 0.00193
28.00000 47.00000 0.00194
29.00000 47.00000 0.00191
30.00000 47.00000 0.00188
31.00000 47.00000 0.00192
32.00000 47.00000 0.00197
33.00000 47.00000 0.00190
34.00000 47.00000 0.00198
35.00000 47.00000 0.00190
36.00000 47.00000 0.00194
37.00000 47.00000 0.00190
38.00000 47.00000 0.00193
39.00000 47.00000 0.00192
0.00000 48.00000 0.00182
1.00000 48.00000 0.00183
2.00000 48.00000 0.00181
3.00000 48.00000 0.00182
4.00000 48.00000 0.00181
5.00000 48.00000 0.00183
6.00000 48.00000 0.00180
7.00000 48.00000 0.00187
8.00000 48.00000 0.00182
9.00000 48.00000 0.00187
10.00000 48.00000 0.00183
11.00000 48.00000 0.00182
12.00000 48.00000 0.00183
13.00000 48.00000 0.00183
14.00000 48.00000 0.00185
15.00000 48.00000 0.00184
16.00000 48.00000 0.00185
17.00000 48.00000 0.00183
18.00000 48.00000 0.00184
19.00000 48.00000 0.00182
20.00000 48.00000 0.00178
21.00000 48.00000 0.00186
22.00000 48.00000 0.00185
23.00000 48.00000 0.00183
24.00000 48.00000 0.00183
25.00000 48.00000 0.00182
26.00000 48.00000 0.00185
27.00000 48.00000 0.00184
28.00000 48.00000 0.00182
29.00000 48.00000 0.00184
30.00000 48.00000 0.00181
31.00000 48.00000 0.00178
32.00000 48.00000 0.00181
33.00000 48.00000 0.00186
34.00000 48.00000 0.00181
35.00000 48.00000 0.00187
36.00000 48.00000 0.00178
37.00000 48.00000 0.00183
38.00000 48.00000 0.00179
39.00000 48.00000 0.00182
0.00000 49.00000 0.00171
1.00000 49.00000 0.00173
2.00000 49.00000 0.00172
3.00000 49.00000 0.00171
4.00000 49.00000 0.00171
5.00000 49.00000 0.00171
6.00000 49.00000 0.00171
7.00000 49.00000 0.00169
8.00000 49.00000 0.00175
9.00000 49.00000 0.00171
10.00000 49.00000 0.00177
11.00000 49.00000 0.00172
12.00000 49.00000 0.00171
13.00000 49.00000 0.00172
14.00000 49.00000 0.00171
15.00000 49.00000 0.00174
16.00000 49.00000 0.00171
17.00000 49.00000 0.00173
18.00000 49.00000 0.00172
19.00000 49.00000 0.00173
20.00000 49.00000 0.00171
21.00000 49.00000 0.00168
22.00000 49.00000 0.00175
23.00000 49.00000 0.00173
24.00000 49.00000 0.00172
25.00000 49.00000 0.00173
26.00000 49.00000 0.00171
27.00000 49.00000 0.00173
28.00000 49.00000 0.00173
29.00000 49.00000 0.00171
30.00000 49.00000 0.00172
31.00000 49.00000 0.00170
32.00000 49.00000 0.00168
33.00000 49.00000 0.00172
34.00000 49.00000 0.00175
35.00000 49.00000 0.00171
36.00000 49.00000 0.00175
37.00000 49.00000 0.00167
38.00000 49.00000 0.00172
39.00000 49.00000 0.00168
0.00000 50.00000 0.00158
1.00000 50.00000 0.00160
2.00000 50.00000 0.00163
3.00000 50.00000 0.00161
4.00000 50.00000 0.00159
5.00000 50.00000 0.00160
6.00000 50.00000 0.00160
7.00000 50.00000 0.00161
8.00000 50.00000 0.00158
9.00000 50.00000 0.00165
10.00000 50.00000 0.00160
11.00000 50.00000 0.00166
12.00000 50.00000 0.00161
13.00000 50.00000 0.00160
14.00000 50.00000 0.00161
15.00000 50.00000 0.00160
16.00000 50.00000 0.00163
17.00000 50.00000 0.00159
18.00000 50.00000 0.00162
19.00000 50.00000 0.00162
20.00000 50.00000 0.00161
21.00000 50.00000 0.00160
22.00000 50.00000 0.00157
23.00000 50.00000 0.00164
24.00000 50.00000 0.00162
25.00000 50.00000 0.00161
26.00000 50.00000 0.00162
27.00000 50.00000 0.00160
28.00000 50.00000 0.00163
29.00000 50.00000 0.00162
30.00000 50.00000 0.00160
31.00000 50.00000 0.00160
32.00000 50.00000 0.00160
33.00000 50.00000 0.00156
34.00000 50.00000 0.00161
35.00000 50.00000 0.00162
36.00000 50.00000 0.00160
37.00000 50.00000 0.00165
38.00000 50.00000 0.00156
39.00000 50.00000 0.00160
0.00000 51.00000 0.00150
1.00000 51.00000 0.00148
2.00000 51.00000 0.00148
3.00000 51.00000 0.00152
4.00000 51.00000 0.00151
5.00000 51.00000 0.00148
6.00000 51.00000 0.00149
7.00000 51.00000 0.00148
8.00000 51.00000 0.00150
9.00000 51.00000 0.00147
10.00000 51.00000 0.00153
11.00000 51.00000 0.00149
12.00000 51.00000 0.00155
13.00000 51.00000 0.00149
14.00000 51.00000 0.00148
15.00000 51.00000 0.00149
16.00000 51.00000 0.00149
17.00000 51.00000 0.00153
18.00000 51.00000 0.00148
19.00000 51.00000 0.00152
20.00000 51.00000 0.00150
21.00000 51.00000 0.00150
22.00000 51.00000 0.00149
23.00000 51.00000 0.00146
24.00000 51.00000 0.00154
25.00000 51.00000 0.00151
26.00000 51.00000 0.00151
27.00000 51.00000 0.00151
28.00000 51.00000 0.00149
29.00000 51.00000 0.00152
30.00000 51.00000 0.00152
31.00000 51.00000 0.00148
32.00000 51.00000 0.00150
33.00000 51.00000 0.00149
34.00000 51.00000 0.00146
35.00000 51.00000 0.00149
36.00000 51.00000 0.00151
37.00000 51.00000 0.00148
38.00000 51.00000 0.00154
39.00000 51.00000 0.00145
0.00000 52.00000 0.00135
1.00000 52.00000 0.00139
2.00000 52.00000 0.00137
3.00000 52.00000 0.00138
4.00000 52.00000 0.00141
5.00000 52.00000 0.00140
6.00000 52.00000 0.00137
7.00000 52.00000 0.00139
8.00000 52.00000 0.00138
9.00000 52.00000 0.00138
10.00000 52.00000 0.00137
11.00000 52.00000 0.00142
12.00000 52.00000 0.00138
13.00000 52.00000 0.00145
14.00000 52.00000 0.00138
15.00000 52.00000 0.00138
16.00000 52.00000 0.00139
17.00000 52.00000 0.00138
18.00000 52.00000 0.00141
19.00000 52.00000 0.00137
20.00000 52.00000 0.00140
21.00000 52.00000 0.00138
22.00000 52.00000 0.00139
23.00000 52.00000 0.00138
24.00000 52.00000 0.00135
25.00000 52.00000 0.00142
26.00000 52.00000 0.00140
27.00000 52.00000 0.00139
28.00000 52.00000 0.00140
29.00000 52.00000 0.00138
30.00000 52.00000 0.00139
31.00000 52.00000 0.00141
32.00000 52.00000 0.00137
33.00000 52.00000 0.00140
34.00000 52.00000 0.00138
35.00000 52.00000 0.00137
36.00000 52.00000 0.00139
37.00000 52.00000 0.00140
38.00000 52.00000 0.00139
39.00000 52.00000 0.00142
0.00000 53.00000 0.00130
1.00000 53.00000 0.00125
2.00000 53.00000 0.00128
3.00000 53.00000 0.00126
4.00000 53.00000 0.00129
5.00000 53.00000 0.00131
6.00000 53.00000 0.00129
7.00000 53.00000 0.00127
8.00000 53.00000 0.00129
9.00000 53.00000 0.00127
10.00000 53.00000 0.00128
11.00000 53.00000 0.00126
12.00000 53.00000 0.00131
13.00000 53.00000 0.00128
14.00000 53.00000 0.00134
15.00000 53.00000 0.00129
16.00000 53.00000 0.00128
17.00000 53.00000 0.00129
18.00000 53.00000 0.00127
19.00000 53.00000 0.00129
20.00000 53.00000 0.00127
21.00000 53.00000 0.00129
22.00000 53.00000 0.00128
23.00000 53.00000 0.00129
24.00000 53.00000 0.00127
25.00000 53.00000 0.00125
26.00000 53.00000 0.00132
27.00000 53.00000 0.00130
28.00000 53.00000 0.00128
29.00000 53.00000 0.00130
30.00000 53.00000 0.00128
31.00000 53.00000 0.00129
32.00000 53.00000 0.00130
33.00000 53.00000 0.00126
34.00000 53.00000 0.00130
35.00000 53.00000 0.00127
36.00000 53.00000 0.00126
37.00000 53.00000 0.00129
38.00000 53.00000 0.00128
39.00000 53.00000 0.00128
0.00000 54.00000 0.00118
1.00000 54.00000 0.00120
2.00000 54.00000 0.00115
3.00000 54.00000 0.00119
4.00000 54.00000 0.00116
5.00000 54.00000 0.00119
6.00000 54.00000 0.00120
7.00000 54.00000 0.00119
8.00000 54.00000 0.00117
9.00000 54.00000 0.00118
10.00000 54.00000 0.00116
11.00000 54.00000 0.00117
12.00000 54.00000 0.00116
13.00000 54.00000 0.00121
14.00000 54.00000 0.00117
15.00000 54.00000 0.00124
16.00000 54.00000 0.00119
17.00000 54.00000 0.00118
18.00000 54.00000 0.00119
19.00000 54.00000 0.00118
20.00000 54.00000 0.00119
21.00000 54.00000 0.00116
22.00000 54.00000 0.00119
23.00000 54.00000 0.00118
24.00000 54.00000 0.00118
25.00000 54.00000 0.00116
26.00000 54.00000 0.00115
27.00000 54.00000 0.00122
28.00000 54.00000 0.00119
29.00000 54.00000 0.00118
30.00000 54.00000 0.00120
31.00000 54.00000 0.00118
32.00000 54.00000 0.00118
33.00000 54.00000 0.00119
34.00000 54.00000 0.00116
35.00000 54.00000 0.00119
36.00000 54.00000 0.00117
37.00000 54.00000 0.00116
38.00000 54.00000 0.00120
39.00000 54.00000 0.00118
0.00000 55.00000 0.00106
1.00000 55.00000 0.00107
2.00000 55.00000 0.00109
3.00000 55.00000 0.00105
4.00000 55.00000 0.00109
5.00000 55.00000 0.00105
6.00000 55.00000 0.00108
7.00000 55.00000 0.00110
8.00000 55.00000 0.00109
9.00000 55.00000 0.00108
10.00000 55.00000 0.00108
11.00000 55.00000 0.00105
12.00000 55.00000 0.00107
13.00000 55.00000 0.00106
14.00000 55.00000 0.00109
15.00000 55.00000 0.00105
16.00000 55.00000 0.00112
17.00000 55.00000 0.00107
18.00000 55.00000 0.00107
19.00000 55.00000 0.00106
20.00000 55.00000 0.00106
21.00000 55.00000 0.00109
22.00000 55.00000 0.00104
23.00000 55.00000 0.00109
24.00000 55.00000 0.00108
25.00000 55.00000 0.00108
26.00000 55.00000 0.00105
27.00000 55.00000 0.00104
28.00000 55.00000 0.00112
29.00000 55.00000 0.00108
30.00000 55.00000 0.00108
31.00000 55.00000 0.00109
32.00000 55.00000 0.00107
33.00000 55.00000 0.00107
34.00000 55.00000 0.00108
35.00000 55.00000 0.00106
36.00000 55.00000 0.00109
37.00000 55.00000 0.00106
38.00000 55.00000 0.00106
39.00000 55.00000 0.00109
0.00000 56.00000 0.00099
1.00000 56.00000 0.00097
2.00000 56.00000 0.00097
3.00000 56.00000 0.00100
4.00000 56.00000 0.00096
5.00000 56.00000 0.00098
6.00000 56.00000 0.00096
7.00000 56.00000 0.00099
8.00000 56.00000 0.00101
9.00000 56.00000 0.00099
10.00000 56.00000 0.00097
11.00000 56.00000 0.00099
12.00000 56.00000 0.00097
13.00000 56.00000 0.00098
14.00000 56.00000 0.00096
15.00000 56.00000 0.00099
16.00000 56.00000 0.00096
17.00000 56.00000 0.00101
18.00000 56.00000 0.00096
19.00000 56.00000 0.00098
20.00000 56.00000 0.00098
21.00000 56.00000 0.00097
22.00000 56.00000 0.00100
23.00000 56.00000 0.00095
24.00000 56.00000 0.00099
25.00000 56.00000 0.00099
26.00000 56.00000 0.00098
27.00000 56.00000 0.00096
28.00000 56.00000 0.00094
29.00000 56.00000 0.00101
30.00000 56.00000 0.00098
31.00000 56.00000 0.00097
32.00000 56.00000 0.00100
33.00000 56.00000 0.00098
34.00000 56.00000 0.00097
35.00000 56.00000 0.00099
36.00000 56.00000 0.00096
37.00000 56.00000 0.00100
38.00000 56.00000 0.00096
39.00000 56.00000 0.00096
0.00000 57.00000 0.00087
1.00000 57.00000 0.00090
2.00000 57.00000 0.00088
3.00000 57.00000 0.00089
4.00000 57.00000 0.00091
5.00000 57.00000 0.00086
6.00000 57.00000 0.00090
7.00000 57.00000 0.00087
8.00000 57.00000 0.00090
9.00000 57.00000 0.00091
10.00000 57.00000 0.00090
11.00000 57.00000 0.00087
12.00000 57.00000 0.00089
13.00000 57.00000 0.00087
14.00000 57.00000 0.00090
15.00000 57.00000 0.00088
16.00000 57.00000 0.00089
17.00000 57.00000 0.00089
18.00000 57.00000 0.00093
19.00000 57.00000 0.00087
20.00000 57.00000 0.00089
21.00000 57.00000 0.00089
22.00000 57.00000 0.00089
23.00000 57.00000 0.00091
24.00000 57.00000 0.00086
25.00000 57.00000 0.00090
26.00000 57.00000 0.00090
27.00000 57.00000 0.00089
28.00000 57.00000 0.00087
29.00000 57.00000 0.00086
30.00000 57.00000 0.00092
31.00000 57.00000 0.00088
32.00000 57.00000 0.00088
33.00000 57.00000 0.00091
34.00000 57.00000 0.00088
35.00000 57.00000 0.00088
36.00000 57.00000 0.00090
37.00000 57.00000 0.00088
38.00000 57.00000 0.00090
39.00000 57.00000 0.00087
0.00000 58.00000 0.00079
1.00000 58.00000 0.00079
2.00000 58.00000 0.00082
3.00000 58.00000 0.00080
4.00000 58.00000 0.00080
5.00000 58.00000 0.00083
6.00000 58.00000 0.00078
7.00000 58.00000 0.00081
8.00000 58.00000 0.00079
9.00000 58.00000 0.00081
10.00000 58.00000 0.00082
11.00000 58.00000 0.00082
12.00000 58.00000 0.00079
13.00000 58.00000 0.00081
14.00000 58.00000 0.00078
15.00000 58.00000 0.00081
16.00000 58.00000 0.00079
17.00000 58.00000 0.00081
18.00000 58.00000 0.00080
19.00000 58.00000 0.00084
20.00000 58.00000 0.00080
21.00000 58.00000 0.00080
22.00000 58.00000 0.00080
23.00000 58.00000 0.00079
24.00000 58.00000 0.00082
25.00000 58.00000 0.00078
26.00000 58.00000 0.00080
27.00000 58.00000 0.00081
28.00000 58.00000 0.00079
29.00000 58.00000 0.00078
30.00000 58.00000 0.00078
31.00000 58.00000 0.00083
32.00000 58.00000 0.00080
33.00000 58.00000 0.00079
34.00000 58.00000 0.00083
35.00000 58.00000 0.00080
36.00000 58.00000 0.00080
37.00000 58.00000 0.00081
38.00000 58.00000 0.00079
39.00000 58.00000 0.00081
0.00000 59.00000 0.00073
1.00000 59.00000 0.00072
2.00000 59.00000 0.00071
3.00000 59.00000 0.00075
4.00000 59.00000 0.00072
5.00000 59.00000 0.00072
6.00000 59.00000 0.00074
7.00000 59.00000 0.00070
8.00000 59.00000 0.00072
9.00000 59.00000 0.00070
10.00000 59.00000 0.00072
11.00000 59.00000 0.00074
12.00000 59.00000 0.00073
13.00000 59.00000 0.00071
14.00000 59.00000 0.00073
15.00000 59.00000 0.00071
16.00000 59.00000 0.00073
17.00000 59.00000 0.00070
18.00000 59.00000 0.00074
19.00000 59.00000 0.00072
20.00000 59.00000 0.00076
21.00000 59.00000 0.00072
22.00000 59.00000 0.00073
23.00000 59.00000 0.00073
24.00000 59.00000 0.00070
25.00000 59.00000 0.00074
26.00000 59.00000 0.00070
27.00000 59.00000 0.00072
28.00000 59.00000 0.00074
29.00000 59.00000 0.00071
30.00000 59.00000 0.00071
31.00000 59.00000 0.00070
32.00000 59.00000 0.00073
33.00000 59.00000 0.00073
34.00000 59.00000 0.00071
35.00000 59.00000 0.00075
36.00000 59.00000 0.00071
37.00000 59.00000 0.00071
38.00000 59.00000 0.00073
39.00000 59.00000 0.00070
0.00000 60.00000 0.00063
1.00000 60.00000 0.00064
2.00000 60.00000 0.00065
3.00000 60.00000 0.00064
4.00000 60.00000 0.00066
5.00000 60.00000 0.00064
6.00000 60.00000 0.00064
7.00000 60.00000 0.00067
8.00000 60.00000 0.00062
9.00000 60.00000 0.00064
10.00000 60.00000 0.00063
11.00000 60.00000 0.00065
12.00000 60.00000 0.00067
13.00000 60.00000 0.00065
14.00000 60.00000 0.00063
15.00000 60.00000 0.00066
16.00000 60.00000 0.00064
17.00000 60.00000 0.00066
18.00000 60.00000 0.00063
19.00000 60.00000 0.00067
20.00000 60.00000 0.00065
21.00000 60.00000 0.00068
22.00000 60.00000 0.00064
23.00000 60.00000 0.00064
24.00000 60.00000 0.00065
25.00000 60.00000 0.00063
26.00000 60.00000 0.00066
27.00000 60.00000 0.00062
28.00000 60.00000 0.00065
29.00000 60.00000 0.00066
30.00000 60.00000 0.00063
31.00000 60.00000 0.00063
32.00000 60.00000 0.00063
33.00000 60.00000 0.00066
34.00000 60.00000 0.00066
35.00000 60.00000 0.00063
36.00000 60.00000 0.00067
37.00000 60.00000 0.00063
38.00000 60.00000 0.00063
39.00000 60.00000 0.00066
0.00000 61.00000 0.00060
1.00000 61.00000 0.00056
2.00000 61.00000 0.00057
3.00000 61.00000 0.00059
4.00000 61.00000 0.00057
5.00000 61.00000 0.00060
6.00000 61.00000 0.00057
7.00000 61.00000 0.00058
8.00000 61.00000 0.00060
9.00000 61.00000 0.00055
10.00000 61.00000 0.00057
11.00000 61.00000 0.00056
12.00000 61.00000 0.00058
13.00000 61.00000 0.00059
14.00000 61.00000 0.00058
15.00000 61.00000 0.00056
16.00000 61.00000 0.00058
17.00000 61.00000 0.00056
18.00000 61.00000 0.00058
19.00000 61.00000 0.00055
20.00000 61.00000 0.00060
21.00000 61.00000 0.00058
22.00000 61.00000 0.00060
23.00000 61.00000 0.00056
24.00000 61.00000 0.00058
25.00000 61.00000 0.00058
26.00000 61.00000 0.00056
27.00000 61.00000 0.00058
28.00000 61.00000 0.00055
29.00000 61.00000 0.00059
30.00000 61.00000 0.00058
31.00000 61.00000 0.00057
32.00000 61.00000 0.00056
33.00000 61.00000 0.00057
34.00000 61.00000 0.00059
35.00000 61.00000 0.00058
36.00000 61.00000 0.00056
37.00000 61.00000 0.00060
38.00000 61.00000 0.00055
39.00000 61.00000 0.00056
0.00000 62.00000 0.00050
1.00000 62.00000 0.00053
2.00000 62.00000 0.00050
3.00000 62.00000 0.00051
4.00000 62.00000 0.00053
5.00000 62.00000 0.00051
6.00000 62.00000 0.00054
7.00000 62.00000 0.00050
8.00000 62.00000 0.00052
9.00000 62.00000 0.00053
10.00000 62.00000 0.00049
11.00000 62.00000 0.00051
12.00000 62.00000 0.00050
13.00000 62.00000 0.00051
14.00000 62.00000 0.00053
15.00000 62.00000 0.00051
16.00000 62.00000 0.00049
17.00000 62.00000 0.00052
18.00000 62.00000 0.00050
19.00000 62.00000 0.00052
20.00000 62.00000 0.00050
21.00000 62.00000 0.00053
22.00000 62.00000 0.00052
23.00000 62.00000 0.00054
24.00000 62.00000 0.00050
25.00000 62.00000 0.00052
26.00000 62.00000 0.00052
27.00000 62.00000 0.00050
28.00000 62.00000 0.00052
29.00000 62.00000 0.00049
30.00000 62.00000 0.00053
31.00000 62.00000 0.00052
32.00000 62.00000 0.00050
33.00000 62.00000 0.00050
34.00000 62.00000 0.00051
35.00000 62.00000 0.00053
36.00000 62.00000 0.00052
37.00000 62.00000 0.00050
38.00000 62.00000 0.00054
39.00000 62.00000 0.00050
0.00000 63.00000 0.00044
1.00000 63.00000 0.00045
2.00000 63.00000 0.00048
3.00000 63.00000 0.00045
4.00000 63.00000 0.00047
5.00000 63.00000 0.00048
6.00000 63.00000 0.00045
7.00000 63.00000 0.00049
8.00000 63.00000 0.00045
9.00000 63.00000 0.00046
10.00000 63.00000 0.00048
11.00000 63.00000 0.00043
12.00000 63.00000 0.00046
13.00000 63.00000 0.00045
14.00000 63.00000 0.00047
15.00000 63.00000 0.00048
16.00000 63.00000 0.00047
17.00000 63.00000 0.00044
18.00000 63.00000 0.00046
19.00000 63.00000 0.00044
20.00000 63.00000 0.00046
21.00000 63.00000 0.00045
22.00000 63.00000 0.00046
23.00000 63.00000 0.00047
24.00000 63.00000 0.00048
25.00000 63.00000 0.00046
26.00000 63.00000 0.00047
27.00000 63.00000 0.00047
28.00000 63.00000 0.00045
29.00000 63.00000 0.00046
30.00000 63.00000 0.00044
31.00000 63.00000 0.00048
32.00000 63.00000 0.00047
33.00000 63.00000 0.00045
34.00000 63.00000 0.00045
35.00000 63.00000 0.00046
36.00000 63.00000 0.00048
37.00000 63.00000 0.00047
38.00000 63.00000 0.00046
39.00000 63.00000 0.00048
0.00000 64.00000 0.00043
1.00000 64.00000 0.00040
2.00000 64.00000 0.00040
3.00000 64.00000 0.00044
4.00000 64.00000 0.00040
5.00000 64.00000 0.00041
6.00000 64.00000 0.00042
7.00000 64.00000 0.00041
8.00000 64.00000 0.00043
9.00000 64.00000 0.00040
10.00000 64.00000 0.00041
11.00000 64.00000 0.00044
12.00000 64.00000 0.00038
13.00000 64.00000 0.00041
14.00000 64.00000 0.00040
15.00000 64.00000 0.00042
16.00000 64.00000 0.00043
17.00000 64.00000 0.00041
18.00000 64.00000 0.00039
19.00000 64.00000 0.00042
20.00000 64.00000 0.00041
21.00000 64.00000 0.00041
22.00000 64.00000 0.00040
23.00000 64.00000 0.00042
24.00000 64.00000 0.00043
25.00000 64.00000 0.00043
26.00000 64.00000 0.00041
27.00000 64.00000 0.00042
28.00000 64.00000 0.00042
29.00000 64.00000 0.00041
30.00000 64.00000 0.00041
31.00000 64.00000 0.00041
32.00000 64.00000 0.00044
33.00000 64.00000 0.00043
34.00000 64.00000 0.00041
35.00000 64.00000 0.00041
36.00000 64.00000 0.00042
37.00000 64.00000 0.00043
38.00000 64.00000 0.00042
39.00000 64.00000 0.00041
0.00000 65.00000 0.00037
1.00000 65.00000 0.00039
2.00000 65.00000 0.00036
3.00000 65.00000 0.00037
4.00000 65.00000 0.00039
5.00000 65.00000 0.00037
6.00000 65.00000 0.00036
7.00000 65.00000 0.00038
8.00000 65.00000 0.00036
9.00000 65.00000 0.00039
10.00000 65.00000 0.00037
11.00000 65.00000 0.00037
12.00000 65.00000 0.00040
13.00000 65.00000 0.00034
14.00000 65.00000 0.00037
15.00000 65.00000 0.00037
16.00000 65.00000 0.00038
17.00000 65.00000 0.00039
18.00000 65.00000 0.00037
19.00000 65.00000 0.00036
20.00000 65.00000 0.00038
21.00000 65.00000 0.00037
22.00000 65.00000 0.00037
23.00000 65.00000 0.00036
24.00000 65.00000 0.00039
25.00000 65.00000 0.00039
26.00000 65.00000 0.00038
27.00000 65.00000 0.00037
28.00000 65.00000 0.00038
29.00000 65.00000 0.00039
30.00000 65.00000 0.00037
31.00000 65.00000 0.00037
32.00000 65.00000 0.00037
33.00000 65.00000 0.00040
34.00000 65.00000 0.00039
35.00000 65.00000 0.00037
36.00000 65.00000 0.00037
37.00000 65.00000 0.00038
38.00000 65.00000 0.00039
39.00000 65.00000 0.00038
0.00000 66.00000 0.00034
1.00000 66.00000 0.00033
2.00000 66.00000 0.00035
3.00000 66.00000 0.00033
4.00000 66.00000 0.00033
5.00000 66.00000 0.00036
6.00000 66.00000 0.00034
7.00000 66.00000 0.00033
8.00000 66.00000 0.00035
9.00000 66.00000 0.00033
10.00000 66.00000 0.00036
11.00000 66.00000 0.00033
12.00000 66.00000 0.00034
13.00000 66.00000 0.00036
14.00000 66.00000 0.00031
15.00000 66.00000 0.00033
16.00000 66.00000 0.00034
17.00000 66.00000 0.00034
18.00000 66.00000 0.00035
19.00000 66.00000 0.00033
20.00000 66.00000 0.00032
21.00000 66.00000 0.00035
22.00000 66.00000 0.00034
23.00000 66.00000 0.00033
24.00000 66.00000 0.00032
25.00000 66.00000 0.00036
26.00000 66.00000 0.00035
27.00000 66.00000 0.00034
28.00000 66.00000 0.00034
29.00000 66.00000 0.00034
30.00000 66.00000 0.00035
31.00000 66.00000 0.00034
32.00000 66.00000 0.00034
33.00000 66.00000 0.00033
34.00000 66.00000 0.00036
35.00000 66.00000 0.00034
36.00000 66.00000 0.00033
37.00000 66.00000 0.00034
38.00000 66.00000 0.00034
39.00000 66.00000 0.00035
0.00000 67.00000 0.00032
1.00000 67.00000 0.00031
2.00000 67.00000 0.00030
3.00000 67.00000 0.00032
4.00000 67.00000 0.00030
5.00000 67.00000 0.00030
6.00000 67.00000 0.00032
7.00000 67.00000 0.00030
8.00000 67.00000 0.00030
9.00000 67.00000 0.00032
10.00000 67.00000 0.00031
11.00000 67.00000 0.00032
12.00000 67.00000 0.00030
13.00000 67.00000 0.00031
14.00000 67.00000 0.00033
15.00000 67.00000 0.00028
16.00000 67.00000 0.00030
17.00000 67.00000 0.00031
18.00000 67.00000 0.00032
19.00000 67.00000 0.00032
20.00000 67.00000 0.00031
21.00000 67.00000 0.00029
22.00000 67.00000 0.00032
23.00000 67.00000 0.00031
24.00000 67.00000 0.00030
25.00000 67.00000 0.00029
26.00000 67.00000 0.00032
27.00000 67.00000 0.00032
28.00000 67.00000 0.00032
29.00000 67.00000 0.00031
30.00000 67.00000 0.00032
31.00000 67.00000 0.00032
32.00000 67.00000 0.00031
33.00000 67.00000 0.00031
34.00000 67.00000 0.00030
35.00000 67.00000 0.00033
36.00000 67.00000 0.00031
37.00000 67.00000 0.00030
38.00000 67.00000 0.00031
39.00000 67.00000 0.00032
0.00000 68.00000 0.00029
1.00000 68.00000 0.00029
2.00000 68.00000 0.00029
3.00000 68.00000 0.00028
4.00000 68.00000 0.00029
5.00000 68.00000 0.00027
6.00000 68.00000 0.00027
7.00000 68.00000 0.00029
8.00000 68.00000 0.00027
9.00000 68.00000 0.00027
10.00000 68.00000 0.00029
11.00000 68.00000 0.00028
12.00000 68.00000 0.00029
13.00000 68.00000 0.00028
14.00000 68.00000 0.00029
15.00000 68.00000 0.00030
16.00000 68.00000 0.00026
17.00000 68.00000 0.00028
18.00000 68.00000 0.00028
19.00000 68.00000 0.00029
20.00000 68.00000 0.00029
21.00000 68.00000 0.00029
22.00000 68.00000 0.00027
23.00000 68.00000 0.00030
24.00000 68.00000 0.00028
25.00000 68.00000 0.00028
26.00000 68.00000 0.00026
27.00000 68.00000 0.00030
28.00000 68.00000 0.00030
29.00000 68.00000 0.00029
30.00000 68.00000 0.00029
31.00000 68.00000 0.00028
32.00000 68.00000 0.00029
33.00000 68.00000 0.00028
34.00000 68.00000 0.00028
35.00000 68.00000 0.00028
36.00000 68.00000 0.00030
37.00000 68.00000 0.00029
38.00000 68.00000 0.00028
39.00000 68.00000 0.00028
0.00000 69.00000 0.00026
1.00000 69.00000 0.00026
2.00000 69.00000 0.00027
3.00000 69.00000 0.00026
4.00000 69.00000 0.00026
5.00000 69.00000 0.00027
6.00000 69.00000 0.00026
7.00000 69.00000 0.00025
8.00000 69.00000 0.00026
9.00000 69.00000 0.00025
10.00000 69.00000 0.00026
11.00000 69.00000 0.00026
12.00000 69.00000 0.00026
13.00000 69.00000 0.00027
14.00000 69.00000 0.00025
15.00000 69.00000 0.00026
16.00000 69.00000 0.00028
17.00000 69.00000 0.00024
18.00000 69.00000 0.00025
19.00000 69.00000 0.00026
20.00000 69.00000 0.00026
21.00000 69.00000 0.00027
22.00000 69.00000 0.00026
23.00000 69.00000 0.00025
24.00000 69.00000 0.00027
25.00000 69.00000 0.00026
26.00000 69.00000 0.00025
27.00000 69.00000 0.00024
28.00000 69.00000 0.00028
29.00000 69.00000 0.00027
30.00000 69.00000 0.00026
31.00000 69.00000 0.00027
32.00000 69.00000 0.00026
33.00000 69.00000 0.00026
34.00000 69.00000 0.00026
35.00000 69.00000 0.00026
36.00000 69.00000 0.00026
37.00000 69.00000 0.00028
38.00000 69.00000 0.00026
39.00000 69.00000 0.00025
0.00000 70.00000 0.00024
1.00000 70.00000 0.00024
2.00000 70.00000 0.00025
3.00000 70.00000 0.00025
4.00000 70.00000 0.00024
5.00000 70.00000 0.00024
6.00000 70.00000 0.00026
7.00000 70.00000 0.00024
8.00000 70.00000 0.00023
9.00000 70.00000 0.00024
10.00000 70.00000 0.00023
11.00000 70.00000 0.00023
12.00000 70.00000 0.00025
13.00000 70.00000 0.00024
14.00000 70.00000 0.00025
15.00000 70.00000 0.00023
16.00000 70.00000 0.00024
17.00000 70.00000 0.00026
18.00000 70.00000 0.00022
19.00000 70.00000 0.00024
20.00000 70.00000 0.00024
21.00000 70.00000 0.00024
22.00000 70.00000 0.00025
23.00000 70.00000 0.00024
24.00000 70.00000 0.00023
25.00000 70.00000 0.00025
26.00000 70.00000 0.00024
27.00000 70.00000 0.00023
28.00000 70.00000 0.00023
29.00000 70.00000 0.00025
30.00000 70.00000 0.00025
31.00000 70.00000 0.00025
32.00000 70.00000 0.00025
33.00000 70.00000 0.00024
34.00000 70.00000 0.00024
35.00000 70.00000 0.00024
36.00000 70.00000 0.00024
37.00000 70.00000 0.00024
38.00000 70.00000 0.00026
39.00000 70.00000 0.00024
0.00000 71.00000 0.00023
1.00000 71.00000 0.00022
2.00000 71.00000 0.00023
3.00000 71.00000 0.00023
4.00000 71.00000 0.00023
5.00000 71.00000 0.00023
6.00000 71.00000 0.00022
7.00000 71.00000 0.00024
8.00000 71.00000 0.00022
9.00000 71.00000 0.00022
10.00000 71.00000 0.00022
11.00000 71.00000 0.00022
12.00000 71.00000 0.00022
13.00000 71.00000 0.00023
14.00000 71.00000 0.00023
15.00000 71.00000 0.00023
16.00000 71.00000 0.00021
17.00000 71.00000 0.00023
18.00000 71.00000 0.00024
19.00000 71.00000 0.00021
20.00000 71.00000 0.00022
21.00000 71.00000 0.00022
22.00000 71.00000 0.00023
23.00000 71.00000 0.00023
24.00000 71.00000 0.00023
25.00000 71.00000 0.00021
26.00000 71.00000 0.00023
27.00000 71.00000 0.00022
28.00000 71.00000 0.00022
29.00000 71.00000 0.00021
30.00000 71.00000 0.00023
31.00000 71.00000 0.00024
32.00000 71.00000 0.00023
33.00000 71.00000 0.00023
34.00000 71.00000 0.00022
35.00000 71.00000 0.00022
36.00000 71.00000 0.00022
37.00000 71.00000 0.00022
38.00000 71.00000 0.00023
39.00000 71.00000 0.00023
0.00000 72.00000 0.00022
1.00000 72.00000 0.00021
2.00000 72.00000 0.00020
3.00000 72.00000 0.00021
4.00000 72.00000 0.00021
5.00000 72.00000 0.00022
6.00000 72.00000 0.00021
7.00000 72.00000 0.00020
8.00000 72.00000 0.00022
9.00000 72.00000 0.00020
10.00000 72.00000 0.00020
11.00000 72.00000 0.00021
12.00000 72.00000 0.00020
13.00000 72.00000 0.00020
14.00000 72.00000 0.00022
15.00000 72.00000 0.00021
16.00000 72.00000 0.00022
17.00000 72.00000 0.00020
18.00000 72.00000 0.00022
19.00000 72.00000 0.00022
20.00000 72.00000 0.00019
21.00000 72.00000 0.00021
22.00000 72.00000 0.00021
23.00000 72.00000 0.00021
24.00000 72.00000 0.00021
25.00000 72.00000 0.00021
26.00000 72.00000 0.00020
27.00000 72.00000 0.00022
28.00000 72.00000 0.00021
29.00000 72.00000 0.00021
30.00000 72.00000 0.00020
31.00000 72.00000 0.00022
32.00000 72.00000 0.00022
33.00000 72.00000 0.00021
34.00000 72.00000 0.00021
35.00000 72.00000 0.00021
36.00000 72.00000 0.00020
37.00000 72.00000 0.00020
38.00000 72.00000 0.00020
39.00000 72.00000 0.00021
0.00000 73.00000 0.00019
1.00000 73.00000 0.00021
2.00000 73.00000 0.00020
3.00000 73.00000 0.00019
4.00000 73.00000 0.00020
5.00000 73.00000 0.00020
6.00000 73.00000 0.00021
7.00000 73.00000 0.00019
8.00000 73.00000 0.00020
9.00000 73.00000 0.00020
10.00000 73.00000 0.00019
11.00000 73.00000 0.00019
12.00000 73.00000 0.00020
13.00000 73.00000 0.00019
14.00000 73.00000 0.00019
15.00000 73.00000 0.00021
16.00000 73.00000 0.00020
17.00000 73.00000 0.00020
18.00000 73.00000 0.00018
19.00000 73.00000 0.00020
20.00000 73.00000 0.00021
21.00000 73.00000 0.00017
22.00000 73.00000 0.00019
23.00000 73.00000 0.00020
24.00000 73.00000 0.00020
25.00000 73.00000 0.00020
26.00000 73.00000 0.00019
27.00000 73.00000 0.00018
28.00000 73.00000 0.00021
29.00000 73.00000 0.00019
30.00000 73.00000 0.00020
31.00000 73.00000 0.00019
32.00000 73.00000 0.00020
33.00000 73.00000 0.00020
34.00000 73.00000 0.00020
35.00000 73.00000 0.00019
36.00000 73.00000 0.00020
37.00000 73.00000 0.00019
38.00000 73.00000 0.00018
39.00000 73.00000 0.00019
0.00000 74.00000 0.00018
1.00000 74.00000 0.00018
2.00000 74.00000 0.00019
3.00000 74.00000 0.00019
4.00000 74.00000 0.00018
5.00000 74.00000 0.00019
6.00000 74.00000 0.00019
7.00000 74.00000 0.00020
8.00000 74.00000 0.00018
9.00000 74.00000 0.00018
10.00000 74.00000 0.00019
11.00000 74.00000 0.00017
12.00000 74.00000 0.00018
13.00000 74.00000 0.00018
14.00000 74.00000 0.00018
15.00000 74.00000 0.00017
16.00000 74.00000 0.00019
17.00000 74.00000 0.00018
18.00000 74.00000 0.00019
19.00000 74.00000 0.00017
20.00000 74.00000 0.00019
21.00000 74.00000 0.00019
22.00000 74.00000 0.00016
23.00000 74.00000 0.00018
24.00000 74.00000 0.00018
25.00000 74.00000 0.00018
26.00000 74.00000 0.00018
27.00000 74.00000 0.00018
28.00000 74.00000 0.00016
29.00000 74.00000 0.00020
30.00000 74.00000 0.00018
31.00000 74.00000 0.00018
32.00000 74.00000 0.00017
33.00000 74.00000 0.00019
34.00000 74.00000 0.00019
35.00000 74.00000 0.00019
36.00000 74.00000 0.00018
37.00000 74.00000 0.00019
38.00000 74.00000 0.00017
39.00000 74.00000 0.00017
0.00000 75.00000 0.00016
1.00000 75.00000 0.00017
2.00000 75.00000 0.00017
3.00000 75.00000 0.00018
4.00000 75.00000 0.00017
5.00000 75.00000 0.00016
6.00000 75.00000 0.00018
7.00000 75.00000 0.00018
8.00000 75.00000 0.00018
9.00000 75.00000 0.00016
10.00000 75.00000 0.00017
11.00000 75.00000 0.00018
12.00000 75.00000 0.00016
13.00000 75.00000 0.00017
14.00000 75.00000 0.00017
15.00000 75.00000 0.00016
16.00000 75.00000 0.00016
17.00000 75.00000 0.00018
18.00000 75.00000 0.00017
19.00000 75.00000 0.00017
20.00000 75.00000 0.00016
21.00000 75.00000 0.00018
22.00000 75.00000 0.00018
23.00000 75.00000 0.00015
24.00000 75.00000 0.00017
25.00000 75.00000 0.00017
26.00000 75.00000 0.00017
27.00000 75.00000 0.00017
28.00000 75.00000 0.00017
29.00000 75.00000 0.00015
30.00000 75.00000 0.00019
31.00000 75.00000 0.00018
32.00000 75.00000 0.00017
33.00000 75.00000 0.00016
34.00000 75.00000 0.00018
35.00000 75.00000 0.00018
36.00000 75.00000 0.00018
37.00000 75.00000 0.00016
38.00000 75.00000 0.00017
39.00000 75.00000 0.00016
0.00000 76.00000 0.00015
1.00000 76.00000 0.00015
2.00000 76.00000 0.00016
3.00000 76.00000 0.00016
4.00000 76.00000 0.00017
5.00000 76.00000 0.00016
6.00000 76.00000 0.00015
7.00000 76.00000 0.00016
8.00000 76.00000 0.00017
9.00000 76.00000 0.00017
10.00000 76.00000 0.00015
11.00000 76.00000 0.00017
12.00000 76.00000 0.00017
13.00000 76.00000 0.00015
14.00000 76.00000 0.00016
15.00000 76.00000 0.00016
16.00000 76.00000 0.00015
17.00000 76.00000 0.00016
18.00000 76.00000 0.00016
19.00000 76.00000 0.00016
20.00000 76.00000 0.00016
21.00000 76.00000 0.00015
22.00000 76.00000 0.00017
23.00000 76.00000 0.00017
24.00000 76.00000 0.00014
25.00000 76.00000 0.00016
26.00000 76.00000 0.00016
27.00000 76.00000 0.00016
28.00000 76.00000 0.00016
29.00000 76.00000 0.00016
30.00000 76.00000 0.00014
31.00000 76.00000 0.00018
32.00000 76.00000 0.00016
33.00000 76.00000 0.00016
34.00000 76.00000 0.00015
35.00000 76.00000 0.00016
36.00000 76.00000 0.00017
37.00000 76.00000 0.00016
38.00000 76.00000 0.00016
39.00000 76.00000 0.00016
0.00000 77.00000 0.00015
1.00000 77.00000 0.00015
2.00000 77.00000 0.00014
3.00000 77.00000 0.00015
4.00000 77.00000 0.00015
5.00000 77.00000 0.00016
6.00000 77.00000 0.00015
7.00000 77.00000 0.00015
8.00000 77.00000 0.00015
9.00000 77.00000 0.00016
10.00000 77.00000 0.00016
11.00000 77.00000 0.00015
12.00000 77.00000 0.00016
13.00000 77.00000 0.00016
14.00000 77.00000 0.00014
15.00000 77.00000 0.00015
16.00000 77.00000 0.00016
17.00000 77.00000 0.00014
18.00000 77.00000 0.00014
19.00000 77.00000 0.00016
20.00000 77.00000 0.00015
21.00000 77.00000 0.00016
22.00000 77.00000 0.00014
23.00000 77.00000 0.00016
24.00000 77.00000 0.00016
25.00000 77.00000 0.00013
26.00000 77.00000 0.00015
27.00000 77.00000 0.00015
28.00000 77.00000 0.00015
29.00000 77.00000 0.00015
30.00000 77.00000 0.00015
31.00000 77.00000 0.00014
32.00000 77.00000 0.00016
33.00000 77.00000 0.00015
34.00000 77.00000 0.00015
35.00000 77.00000 0.00014
36.00000 77.00000 0.00015
37.00000 77.00000 0.00016
38.00000 77.00000 0.00015
39.00000 77.00000 0.00015
0.00000 78.00000 0.00014
1.00000 78.00000 0.00014
2.00000 78.00000 0.00014
3.00000 78.00000 0.00013
4.00000 78.00000 0.00014
5.00000 78.00000 0.00014
6.00000 78.00000 0.00015
7.00000 78.00000 0.00014
8.00000 78.00000 0.00014
9.00000 78.00000 0.00015
10.00000 78.00000 0.00015
11.00000 78.00000 0.00015
12.00000 78.00000 0.00014
13.00000 78.00000 0.00015
14.00000 78.00000 0.00015
15.00000 78.00000 0.00014
16.00000 78.00000 0.00014
17.00000 78.00000 0.00015
18.00000 78.00000 0.00014
19.00000 78.00000 0.00014
20.00000 78.00000 0.00015
21.00000 78.00000 0.00014
22.00000 78.00000 0.00015
23.00000 78.00000 0.00013
24.00000 78.00000 0.00015
25.00000 78.00000 0.00015
26.00000 78.00000 0.00012
27.00000 78.00000 0.00014
28.00000 78.00000 0.00014
29.00000 78.00000 0.00014
30.00000 78.00000 0.00014
31.00000 78.00000 0.00014
32.00000 78.00000 0.00013
33.00000 78.00000 0.00015
34.00000 78.00000 0.00014
35.00000 78.00000 0.00014
36.00000 78.00000 0.00013
37.00000 78.00000 0.00014
38.00000 78.00000 0.00016
39.00000 78.00000 0.00014
0.00000 79.00000 0.00013
1.00000 79.00000 0.00012
2.00000 79.00000 0.00013
3.00000 79.00000 0.00013
4.00000 79.00000 0.00012
5.00000 79.00000 0.00013
6.00000 79.00000 0.00013
7.00000 79.00000 0.00014
8.00000 79.00000 0.00013
9.00000 79.00000 0.00013
10.00000 79.00000 0.00014
11.00000 79.00000 0.00014
12.00000 79.00000 0.00014
13.00000 79.00000 0.00013
14.00000 79.00000 0.00014
15.00000 79.00000 0.00014
16.00000 79.00000 0.00013
17.00000 79.00000 0.00013
18.00000 79.00000 0.00014
19.00000 79.00000 0.00013
20.00000 79.00000 0.00013
21.00000 79.00000 0.00014
22.00000 79.00000 0.00013
23.00000 79.00000 0.00014
24.00000 79.00000 0.00012
25.00000 79.00000 0.00014
26.00000 79.00000 0.00014
27.00000 79.00000 0.00012
28.00000 79.00000 0.00013
29.00000 79.00000 0.00013
30.00000 79.00000 0.00013
31.00000 79.00000 0.00013
32.00000 79.00000 0.00013
33.00000 79.00000 0.00012
34.00000 79.00000 0.00014
35.00000 79.00000 0.00013
36.00000 79.00000 0.00013
37.00000 79.00000 0.00013
38.00000 79.00000 0.00013
39.00000 79.00000 0.00014
0.00000 80.00000 0.00013
1.00000 80.00000 0.00013
2.00000 80.00000 0.00012
3.00000 80.00000 0.00012
4.00000 80.00000 0.00012
5.00000 80.00000 0.00012
6.00000 80.00000 0.00013
7.00000 80.00000 0.00012
8.00000 80.00000 0.00013
9.00000 80.00000 0.00012
10.00000 80.00000 0.00012
11.00000 80.00000 0.00013
12.00000 80.00000 0.00013
13.00000 80.00000 0.00013
14.00000 80.00000 0.00012
15.00000 80.00000 0.00013
16.00000 80.00000 0.00013
17.00000 80.00000 0.00012
18.00000 80.00000 0.00012
19.00000 80.00000 0.00013
20.00000 80.00000 0.00012
21.00000 80.00000 0.00012
22.00000 80.00000 0.00013
23.00000 80.00000 0.00012
24.00000 80.00000 0.00013
25.00000 80.00000 0.00011
26.00000 80.00000 0.00013
27.00000 80.00000 0.00013
28.00000 80.00000 0.00011
29.00000 80.00000 0.00012
30.00000 80.00000 0.00013
31.00000 80.00000 0.00012
32.00000 80.00000 0.00012
33.00000 80.00000 0.00012
34.00000 80.00000 0.00011
35.00000 80.00000 0.00013
36.00000 80.00000 0.00012
37.00000 80.00000 0.00012
38.00000 80.00000 0.00012
39.00000 80.00000 0.00012
0.00000 81.00000 0.00011
1.00000 81.00000 0.00012
2.00000 81.00000 0.00012
3.00000 81.00000 0.00011
4.00000 81.00000 0.00011
5.00000 81.00000 0.00011
6.00000 81.00000 0.00011
7.00000 81.00000 0.00012
8.00000 81.00000 0.00011
9.00000 81.00000 0.00012
10.00000 81.00000 0.00011
11.00000 81.00000 0.00011
12.00000 81.00000 0.00012
13.00000 81.00000 0.00012
14.00000 81.00000 0.00012
15.00000 81.00000 0.00011
16.00000 81.00000 0.00012
17.00000 81.00000 0.00012
18.00000 81.00000 0.00011
19.00000 81.00000 0.00011
20.00000 81.00000 0.00012
21.00000 81.00000 0.00011
22.00000 81.00000 0.00011
23.00000 81.00000 0.00012
24.00000 81.00000 0.00011
25.00000 81.00000 0.00012
26.00000 81.00000 0.00010
27.00000 81.00000 0.00013
28.00000 81.00000 0.00012
29.00000 81.00000 0.00010
30.00000 81.00000 0.00011
31.00000 81.00000 0.00012
32.00000 81.00000 0.00012
33.00000 81.00000 0.00011
34.00000 81.00000 0.00011
35.00000 81.00000 0.00011
36.00000 81.00000 0.00012
37.00000 81.00000 0.00011
38.00000 81.00000 0.00011
39.00000 81.00000 0.00011
0.00000 82.00000 0.00010
1.00000 82.00000 0.00010
2.00000 82.00000 0.00011
3.00000 82.00000 0.00011
4.00000 82.00000 0.00010
5.00000 82.00000 0.00011
6.00000 82.00000 0.00010
7.00000 82.00000 0.00010
8.00000 82.00000 0.00011
9.00000 82.00000 0.00011
10.00000 82.00000 0.00011
11.00000 82.00000 0.00010
12.00000 82.00000 0.00010
13.00000 82.00000 0.00011
14.00000 82.00000 0.00011
15.00000 82.00000 0.00012
16.00000 82.00000 0.00010
17.00000 82.00000 0.00012
18.00000 82.00000 0.00011
19.00000 82.00000 0.00010
20.00000 82.00000 0.00010
21.00000 82.00000 0.00012
22.00000 82.00000 0.00010
23.00000 82.00000 0.00010
24.00000 82.00000 0.00011
25.00000 82.00000 0.00010
26.00000 82.00000 0.00011
27.00000 82.00000 0.00010
28.00000 82.00000 0.00012
29.00000 82.00000 0.00011
30.00000 82.00000 0.00009
31.00000 82.00000 0.00010
32.00000 82.00000 0.00011
33.00000 82.00000 0.00011
34.00000 82.00000 0.00010
35.00000 82.00000 0.00010
36.00000 82.00000 0.00010
37.00000 82.00000 0.00011
38.00000 82.00000 0.00010
39.00000 82.00000 0.00011
0.00000 83.00000 0.00010
1.00000 83.00000 0.00010
2.00000 83.00000 0.00010
3.00000 83.00000 0.00010
4.00000 83.00000 0.00010
5.00000 83.00000 0.00010
6.00000 83.00000 0.00010
7.00000 83.00000 0.00010
8.00000 83.00000 0.00009
9.00000 83.00000 0.00010
10.00000 83.00000 0.00010
11.00000 83.00000 0.00010
12.00000 83.00000 0.00010
13.00000 83.00000 0.00010
14.00000 83.00000 0.00010
15.00000 83.00000 0.00010
16.00000 83.00000 0.00011
17.00000 83.00000 0.00009
18.00000 83.00000 0.00011
19.00000 83.00000 0.00010
20.00000 83.00000 0.00009
21.00000 83.00000 0.00010
22.00000 83.00000 0.00011
23.00000 83.00000 0.00010
24.00000 83.00000 0.00010
25.00000 83.00000 0.00011
26.00000 83.00000 0.00009
27.00000 83.00000 0.00010
28.00000 83.00000 0.00009
29.00000 83.00000 0.00011
30.00000 83.00000 0.00010
31.00000 83.00000 0.00009
32.00000 83.00000 0.00010
33.00000 83.00000 0.00010
34.00000 83.00000 0.00010
35.00000 83.00000 0.00010
36.00000 83.00000 0.00010
37.00000 83.00000 0.00009
38.00000 83.00000 0.00010
39.00000 83.00000 0.00009
0.00000 84.00000 0.00009
1.00000 84.00000 0.00009
2.00000 84.00000 0.00009
3.00000 84.00000 0.00009
4.00000 84.00000 0.00009
5.00000 84.00000 0.00010
6.00000 84.00000 0.00009
7.00000 84.00000 0.00010
8.00000 84.00000 0.00009
9.00000 84.00000 0.00009
10.00000 84.00000 0.00010
11.00000 84.00000 0.00009
12.00000 84.00000 0.00009
13.00000 84.00000 0.00009
14.00000 84.00000 0.00009
15.00000 84.00000 0.00009
16.00000 84.00000 0.00009
17.00000 84.00000 0.00010
18.00000 84.00000 0.00009
19.00000 84.00000 0.00010
20.00000 84.00000 0.00009
21.00000 84.00000 0.00009
22.00000 84.00000 0.00009
23.00000 84.00000 0.00010
24.00000 84.00000 0.00009
25.00000 84.00000 0.00009
26.00000 84.00000 0.00010
27.00000 84.00000 0.00008
28.00000 84.00000 0.00009
29.00000 84.00000 0.00009
30.00000 84.00000 0.00010
31.00000 84.00000 0.00009
32.00000 84.00000 0.00008
33.00000 84.00000 0.00009
34.00000 84.00000 0.00009
35.00000 84.00000 0.00009
36.00000 84.00000 0.00009
37.00000 84.00000 0.00009
38.00000 84.00000 0.00008
39.00000 84.00000 0.00010
0.00000 85.00000 0.00009
1.00000 85.00000 0.00008
2.00000 85.00000 0.00009
3.00000 85.00000 0.00008
4.00000 85.00000 0.00008
5.00000 85.00000 0.00008
6.00000 85.00000 0.00009
7.00000 85.00000 0.00008
8.00000 85.00000 0.00009
9.00000 85.00000 0.00008
10.00000 85.00000 0.00009
11.00000 85.00000 0.00009
12.00000 85.00000 0.00008
13.00000 85.00000 0.00009
14.00000 85.00000 0.00009
15.00000 85.00000 0.00009
16.00000 85.00000 0.00008
17.00000 85.00000 0.00008
18.00000 85.00000 0.00009
19.00000 85.00000 0.00008
20.00000 85.00000 0.00009
21.00000 85.00000 0.00009
22.00000 85.00000 0.00008
23.00000 85.00000 0.00008
24.00000 85.00000 0.00009
25.00000 85.00000 0.00008
26.00000 85.00000 0.00009
27.00000 85.00000 0.00009
28.00000 85.00000 0.00008
29.00000 85.00000 0.00008
30.00000 85.00000 0.00008
31.00000 85.00000 0.00010
32.00000 85.00000 0.00009
33.00000 85.00000 0.00007
34.00000 85.00000 0.00008
35.00000 85.00000 0.00008
36.00000 85.00000 0.00008
37.00000 85.00000 0.00009
38.00000 85.00000 0.00008
39.00000 85.00000 0.00007
0.00000 86.00000 0.00007
1.00000 86.00000 0.00008
2.00000 86.00000 0.00007
3.00000 86.00000 0.00008
4.00000 86.00000 0.00008
5.00000 86.00000 0.00007
6.00000 86.00000 0.00008
7.00000 86.00000 0.00008
8.00000 86.00000 0.00008
9.00000 86.00000 0.00008
10.00000 86.00000 0.00008
11.00000 86.00000 0.00008
12.00000 86.00000 0.00008
13.00000 86.00000 0.00008
14.00000 86.00000 0.00008
15.00000 86.00000 0.00008
16.00000 86.00000 0.00008
17.00000 86.00000 0.00008
18.00000 86.00000 0.00008
19.00000 86.00000 0.00008
20.00000 86.00000 0.00007
21.00000 86.00000 0.00009
22.00000 86.00000 0.00008
23.00000 86.00000 0.00007
24.00000 86.00000 0.00008
25.00000 86.00000 0.00009
26.00000 86.00000 0.00007
27.00000 86.00000 0.00008
28.00000 86.00000 0.00008
29.00000 86.00000 0.00007
30.00000 86.00000 0.00007
31.00000 86.00000 0.00008
32.00000 86.00000 0.00009
33.00000 86.00000 0.00008
34.00000 86.00000 0.00007
35.00000 86.00000 0.00007
36.00000 86.00000 0.00008
37.00000 86.00000 0.00008
38.00000 86.00000 0.00008
39.00000 86.00000 0.00008
0.00000 87.00000 0.00007
1.00000 87.00000 0.00006
2.00000 87.00000 0.00007
3.00000 87.00000 0.00007
4.00000 87.00000 0.00008
5.00000 87.00000 0.00007
6.00000 87.00000 0.00007
7.00000 87.00000 0.00007
8.00000 87.00000 0.00007
9.00000 87.00000 0.00007
10.00000 87.00000 0.00007
11.00000 87.00000 0.00007
12.00000 87.00000 0.00007
13.00000 87.00000 0.00007
14.00000 87.00000 0.00007
15.00000 87.00000 0.00008
16.00000 87.00000 0.00007
17.00000 87.00000 0.00007
18.00000 87.00000 0.00007
19.00000 87.00000 0.00007
20.00000 87.00000 0.00007
21.00000 87.00000 0.00007
22.00000 87.00000 0.00008
23.00000 87.00000 0.00007
24.00000 87.00000 0.00007
25.00000 87.00000 0.00007
26.00000 87.00000 0.00008
27.00000 87.00000 0.00007
28.00000 87.00000 0.00007
29.00000 87.00000 0.00008
30.00000 87.00000 0.00006
31.00000 87.00000 0.00007
32.00000 87.00000 0.00007
33.00000 87.00000 0.00008
34.00000 87.00000 0.00007
35.00000 87.00000 0.00006
36.00000 87.00000 0.00007
37.00000 87.00000 0.00007
38.00000 87.00000 0.00006
39.00000 87.00000 0.00008
0.00000 88.00000 0.00007
1.00000 88.00000 0.00006
2.00000 88.00000 0.00006
3.00000 88.00000 0.00006
4.00000 88.00000 0.00006
5.00000 88.00000 0.00007
6.00000 88.00000 0.00006
7.00000 88.00000 0.00007
8.00000 88.00000 0.00007
9.00000 88.00000 0.00006
10.00000 88.00000 0.00006
11.00000 88.00000 0.00006
12.00000 88.00000 0.00007
13.00000 88.00000 0.00007
14.00000 88.00000 0.00007
15.00000 88.00000 0.00006
16.00000 88.00000 0.00007
17.00000 88.00000 0.00007
18.00000 88.00000 0.00007
19.00000 88.00000 0.00006
20.00000 88.00000 0.00006
21.00000 88.00000 0.00007
22.00000 88.00000 0.00006
23.00000 88.00000 0.00008
24.00000 88.00000 0.00007
25.00000 88.00000 0.00006
26.00000 88.00000 0.00006
27.00000 88.00000 0.00007
28.00000 88.00000 0.00006
29.00000 88.00000 0.00006
30.00000 88.00000 0.00007
31.00000 88.00000 0.00006
32.00000 88.00000 0.00006
33.00000 88.00000 0.00006
34.00000 88.00000 0.00008
35.00000 88.00000 0.00007
36.00000 88.00000 0.00006
37.00000 88.00000 0.00006
38.00000 88.00000 0.00006
39.00000 88.00000 0.00006
0.00000 89.00000 0.00005
1.00000 89.00000 0.00006
2.00000 89.00000 0.00006
3.00000 89.00000 0.00005
4.00000 89.00000 0.00006
5.00000 89.00000 0.00006
6.00000 89.00000 0.00006
7.00000 89.00000 0.00006
8.00000 89.00000 0.00006
9.00000 89.00000 0.00007
10.00000 89.00000 0.00005
11.00000 89.00000 0.00006
12.00000 89.00000 0.00006
13.00000 89.00000 0.00006
14.00000 89.00000 0.00006
15.00000 89.00000 0.00006
16.00000 89.00000 0.00006
17.00000 89.00000 0.00006
18.00000 89.00000 0.00006
19.00000 89.00000 0.00006
20.00000 89.00000 0.00006
21.00000 89.00000 0.00006
22.00000 89.00000 0.00006
23.00000 89.00000 0.00005
24.00000 89.00000 0.00007
25.00000 89.00000 0.00006
26.00000 89.00000 0.00006
27.00000 89.00000 0.00006
28.00000 89.00000 0.00006
29.00000 89.00000 0.00006
30.00000 89.00000 0.00006
31.00000 89.00000 0.00006
32.00000 89.00000 0.00005
33.00000 89.00000 0.00006
34.00000 89.00000 0.00006
35.00000 89.00000 0.00007
36.00000 89.00000 0.00006
37.00000 89.00000 0.00005
38.00000 89.00000 0.00006
39.00000 89.00000 0.00006
0.00000 90.00000 0.00005
1.00000 90.00000 0.00005
2.00000 90.00000 0.00006
3.00000 90.00000 0.00005
4.00000 90.00000 0.00005
5.00000 90.00000 0.00005
6.00000 90.00000 0.00005
7.00000 90.00000 0.00006
8.00000 90.00000 0.00005
9.00000 90.00000 0.00006
10.00000 90.00000 0.00006
11.00000 90.00000 0.00005
12.00000 90.00000 0.00005
13.00000 90.00000 0.00005
14.00000 90.00000 0.00005
15.00000 90.00000 0.00005
16.00000 90.00000 0.00005
17.00000 90.00000 0.00006
18.00000 90.00000 0.00005
19.00000 90.00000 0.00005
20.00000 90.00000 0.00006
21.00000 90.00000 0.00005
22.00000 90.00000 0.00005
23.00000 90.00000 0.00005
24.00000 90.00000 0.00005
25.00000 90.00000 0.00006
26.00000 90.00000 0.00005
27.00000 90.00000 0.00005
28.00000 90.00000 0.00005
29.00000 90.00000 0.00006
30.00000 90.00000 0.00005
31.00000 90.00000 0.00005
32.00000 90.00000 0.00006
33.00000 90.00000 0.00005
34.00000 90.00000 0.00005
35.00000 90.00000 0.00005
36.00000 90.00000 0.00006
37.00000 90.00000 0.00005
38.00000 90.00000 0.00004
39.00000 90.00000 0.00005
0.00000 91.00000 0.00004
1.00000 91.00000 0.00005
2.00000 91.00000 0.00004
3.00000 91.00000 0.00005
4.00000 91.00000 0.00005
5.00000 91.00000 0.00004
6.00000 91.00000 0.00005
7.00000 91.00000 0.00005
8.00000 91.00000 0.00005
9.00000 91.00000 0.00005
10.00000 91.00000 0.00005
11.00000 91.00000 0.00006
12.00000 91.00000 0.00005
13.00000 91.00000 0.00005
14.00000 91.00000 0.00005
15.00000 91.00000 0.00005
16.00000 91.00000 0.00005
17.00000 91.00000 0.00005
18.00000 91.00000 0.00005
19.00000 91.00000 0.00005
20.00000 91.00000 0.00005
21.00000 91.00000 0.00005
22.00000 91.00000 0.00004
23.00000 91.00000 0.00005
24.00000 91.00000 0.00005
25.00000 91.00000 0.00005
26.00000 91.00000 0.00006
27.00000 91.00000 0.00005
28.00000 91.00000 0.00004
29.00000 91.00000 0.00005
30.00000 91.00000 0.00005
31.00000 91.00000 0.00004
32.00000 91.00000 0.00005
33.00000 91.00000 0.00005
34.00000 91.00000 0.00005
35.00000 91.00000 0.00005
36.00000 91.00000 0.00004
37.00000 91.00000 0.00006
38.00000 91.00000 0.00005
39.00000 91.00000 0.00004
0.00000 92.00000 0.00004
1.00000 92.00000 0.00004
2.00000 92.00000 0.00004
3.00000 92.00000 0.00004
4.00000 92.00000 0.00005
5.00000 92.00000 0.00004
6.00000 92.00000 0.00004
7.00000 92.00000 0.00004
8.00000 92.00000 0.00004
9.00000 92.00000 0.00005
10.00000 92.00000 0.00004
11.00000 92.00000 0.00005
12.00000 92.00000 0.00005
13.00000 92.00000 0.00004
14.00000 92.00000 0.00004
15.00000 92.00000 0.00005
16.00000 92.00000 0.00004
17.00000 92.00000 0.00004
18.00000 92.00000 0.00005
19.00000 92.00000 0.00004
20.00000 92.00000 0.00004
21.00000 92.00000 0.00004
22.00000 92.00000 0.00004
23.00000 92.00000 0.00004
24.00000 92.00000 0.00004
25.00000 92.00000 0.00004
26.00000 92.00000 0.00004
27.00000 92.00000 0.00005
28.00000 92.00000 0.00004
29.00000 92.00000 0.00004
30.00000 92.00000 0.00004
31.00000 92.00000 0.00005
32.00000 92.00000 0.00004
33.00000 92.00000 0.00004
34.00000 92.00000 0.00005
35.00000 92.00000 0.00004
36.00000 92.00000 0.00004
37.00000 92.00000 0.00004
38.00000 92.00000 0.00005
39.00000 92.00000 0.00004
0.00000 93.00000 0.00004
1.00000 93.00000 0.00004
2.00000 93.00000 0.00004
3.00000 93.00000 0.00004
4.00000 93.00000 0.00004
5.00000 93.00000 0.00004
6.00000 93.00000 0.00004
7.00000 93.00000 0.00003
8.00000 93.00000 0.00004
9.00000 93.00000 0.00004
10.00000 93.00000 0.00004
11.00000 93.00000 0.00004
12.00000 93.00000 0.00004
13.00000 93.00000 0.00005
14.00000 93.00000 0.00004
15.00000 93.00000 0.00004
16.00000 93.00000 0.00004
17.00000 93.00000 0.00004
18.00000 93.00000 0.00004
19.00000 93.00000 0.00004
20.00000 93.00000 0.00004
21.00000 93.00000 0.00004
22.00000 93.00000 0.00004
23.00000 93.00000 0.00004
24.00000 93.00000 0.00003
25.00000 93.00000 0.00004
26.00000 93.00000 0.00004
27.00000 93.00000 0.00004
28.00000 93.00000 0.00005
29.00000 93.00000 0.00004
30.00000 93.00000 0.00004
31.00000 93.00000 0.00004
32.00000 93.00000 0.00004
33.00000 93.00000 0.00004
34.00000 93.00000 0.00004
35.00000 93.00000 0.00004
36.00000 93.00000 0.00004
37.00000 93.00000 0.00004
38.00000 93.00000 0.00004
39.00000 93.00000 0.00005
0.00000 94.00000 0.00004
1.00000 94.00000 0.00003
2.00000 94.00000 0.00003
3.00000 94.00000 0.00004
4.00000 94.00000 0.00003
5.00000 94.00000 0.00003
6.00000 94.00000 0.00004
7.00000 94.00000 0.00004
8.00000 94.00000 0.00003
9.00000 94.00000 0.00004
10.00000 94.00000 0.00004
11.00000 94.00000 0.00004
12.00000 94.00000 0.00004
13.00000 94.00000 0.00004
14.00000 94.00000 0.00005
15.00000 94.00000 0.00003
16.00000 94.00000 0.00004
17.00000 94.00000 0.00004
18.00000 94.00000 0.00003
19.00000 94.00000 0.00004
20.00000 94.00000 0.00004
21.00000 94.00000 0.00004
22.00000 94.00000 0.00004
23.00000 94.00000 0.00004
24.00000 94.00000 0.00003
25.00000 94.00000 0.00003
26.00000 94.00000 0.00003
27.00000 94.00000 0.00004
28.00000 94.00000 0.00004
29.00000 94.00000 0.00005
30.00000 94.00000 0.00004
31.00000 94.00000 0.00003
32.00000 94.00000 0.00004
33.00000 94.00000 0.00004
34.00000 94.00000 0.00003
35.00000 94.00000 0.00004
36.00000 94.00000 0.00004
37.00000 94.00000 0.00004
38.00000 94.00000 0.00003
39.00000 94.00000 0.00004
0.00000 95.00000 0.00003
1.00000 95.00000 0.00004
2.00000 95.00000 0.00003
3.00000 95.00000 0.00003
4.00000 95.00000 0.00003
5.00000 95.00000 0.00003
6.00000 95.00000 0.00003
7.00000 95.00000 0.00004
8.00000 95.00000 0.00003
9.00000 95.00000 0.00003
10.00000 95.00000 0.00003
11.00000 95.00000 0.00003
12.00000 95.00000 0.00004
13.00000 95.00000 0.00003
14.00000 95.00000 0.00004
15.00000 95.00000 0.00004
16.00000 95.00000 0.00003
17.00000 95.00000 0.00004
18.00000 95.00000 0.00004
19.00000 95.00000 0.00003
20.00000 95.00000 0.00003
21.00000 95.00000 0.00003
22.00000 95.00000 0.00003
23.00000 95.00000 0.00003
24.00000 95.00000 0.00003
25.00000 95.00000 0.00003
26.00000 95.00000 0.00003
27.00000 95.00000 0.00003
28.00000 95.00000 0.00003
29.00000 95.00000 0.00003
30.00000 95.00000 0.00004
31.00000 95.00000 0.00003
32.00000 95.00000 0.00003
33.00000 95.00000 0.00003
34.00000 95.00000 0.00004
35.00000 95.00000 0.00003
36.00000 95.00000 0.00003
37.00000 95.00000 0.00003
38.00000 95.00000 0.00004
39.00000 95.00000 0.00003
0.00000 96.00000 0.00003
1.00000 96.00000 0.00003
2.00000 96.00000 0.00003
3.00000 96.00000 0.00003
4.00000 96.00000 0.00003
5.00000 96.00000 0.00003
6.00000 96.00000 0.00003
7.00000 96.00000 0.00003
8.00000 96.00000 0.00003
9.00000 96.00000 0.00003
10.00000 96.00000 0.00003
11.00000 96.00000 0.00003
12.00000 96.00000 0.00003
13.00000 96.00000 0.00003
14.00000 96.00000 0.00003
15.00000 96.00000 0.00004
16.00000 96.00000 0.00004
17.00000 96.00000 0.00003
18.00000 96.00000 0.00003
19.00000 96.00000 0.00003
20.00000 96.00000 0.00003
21.00000 96.00000 0.00003
22.00000 96.00000 0.00003
23.00000 96.00000 0.00003
24.00000 96.00000 0.00003
25.00000 96.00000 0.00003
26.00000 96.00000 0.00003
27.00000 96.00000 0.00002
28.00000 96.00000 0.00003
29.00000 96.00000 0.00003
30.00000 96.00000 0.00003
31.00000 96.00000 0.00004
32.00000 96.00000 0.00003
33.00000 96.00000 0.00003
34.00000 96.00000 0.00003
35.00000 96.00000 0.00003
36.00000 96.00000 0.00003
37.00000 96.00000 0.00003
38.00000 96.00000 0.00003
39.00000 96.00000 0.00003
0.00000 97.00000 0.00003
1.00000 97.00000 0.00003
2.00000 97.00000 0.00003
3.00000 97.00000 0.00003
4.00000 97.00000 0.00002
5.00000 97.00000 0.00003
6.00000 97.00000 0.00003
7.00000 97.00000 0.00003
8.00000 97.00000 0.00003
9.00000 97.00000 0.00003
10.00000 97.00000 0.00003
11.00000 97.00000 0.00003
12.00000 97.00000 0.00003
13.00000 97.00000 0.00003
14.00000 97.00000 0.00003
15.00000 97.00000 0.00003
16.00000 97.00000 0.00003
17.00000 97.00000 0.00003
18.00000 97.00000 0.00002
19.00000 97.00000 0.00003
20.00000 97.00000 0.00003
21.00000 97.00000 0.00003
22.00000 97.00000 0.00003
23.00000 97.00000 0.00003
24.00000 97.00000 0.00003
25.00000 97.00000 0.00003
26.00000 97.00000 0.00003
27.00000 97.00000 0.00003
28.00000 97.00000 0.00002
29.00000 97.00000 0.00003
30.00000 97.00000 0.00003
31.00000 97.00000 0.00003
32.00000 97.00000 0.00004
33.00000 97.00000 0.00003
34.00000 97.00000 0.00002
35.00000 97.00000 0.00003
36.00000 97.00000 0.00003
37.00000 97.00000 0.00003
38.00000 97.00000 0.00003
39.00000 97.00000 0.00003
0.00000 98.00000 0.00003
1.00000 98.00000 0.00002
2.00000 98.00000 0.00003
3.00000 98.00000 0.00003
4.00000 98.00000 0.00002
5.00000 98.00000 0.00002
6.00000 98.00000 0.00002
7.00000 98.00000 0.00003
8.00000 98.00000 0.00002
9.00000 98.00000 0.00002
10.00000 98.00000 0.00003
11.00000 98.00000 0.00002
12.00000 98.00000 0.00002
13.00000 98.00000 0.00003
14.00000 98.00000 0.00002
15.00000 98.00000 0.00003
16.00000 98.00000 0.00002
17.00000 98.00000 0.00003
18.00000 98.00000 0.00003
19.00000 98.00000 0.00002
20.00000 98.00000 0.00002
21.00000 98.00000 0.00003
22.00000 98.00000 0.00003
23.00000 98.00000 0.00002
24.00000 98.00000 0.00002
25.00000 98.00000 0.00003
26.00000 98.00000 0.00003
27.00000 98.00000 0.00002
28.00000 98.00000 0.00002
29.00000 98.00000 0.00002
30.00000 98.00000 0.00002
31.00000 98.00000 0.00002
32.00000 98.00000 0.00002
33.00000 98.00000 0.00003
34.00000 98.00000 0.00003
35.00000 98.00000 0.00002
36.00000 98.00000 0.00002
37.00000 98.00000 0.00003
38.00000 98.00000 0.00002
39.00000 98.00000 0.00002
0.00000 99.00000 0.00002
1.00000 99.00000 0.00002
2.00000 99.00000 0.00002
3.00000 99.00000 0.00003
4.00000 99.00000 0.00003
5.00000 99.00000 0.00002
6.00000 99.00000 0.00002
7.00000 99.00000 0.00002
8.00000 99.00000 0.00002
9.00000 99.00000 0.00002
10.00000 99.00000 0.00002
11.00000 99.00000 0.00003
12.00000 99.00000 0.00002
13.00000 99.00000 0.00002
14.00000 99.00000 0.00002
15.00000 99.00000 0.00002
16.00000 99.00000 0.00002
17.00000 99.00000 0.00002
18.00000 99.00000 0.00003
19.00000 99.00000 0.00003
20.00000 99.00000 0.00002
21.00000 99.00000 0.00002
22.00000 99.00000 0.00003
23.00000 99.00000 0.00002
24.00000 99.00000 0.00002
25.00000 99.00000 0.00002
26.00000 99.00000 0.00002
27.00000 99.00000 0.00003
28.00000 99.00000 0.00002
29.00000 99.00000 0.00002
30.00000 99.00000 0.00002
31.00000 99.00000 0.00002
32.00000 99.00000 0.00002
33.00000 99.00000 0.00002
34.00000 99.00000 0.00003
35.00000 99.00000 0.00002
36.00000 99.00000 0.00002
37.00000 99.00000 0.00002
38.00000 99.00000 0.00002
39.00000 99.00000 0.00002
0.00000 100.00000 0.00002
1.00000 100.00000 0.00002
2.00000 100.00000 0.00002
3.00000 100.00000 0.00002
4.00000 100.00000 0.00003
5.00000 100.00000 0.00002
6.00000 100.00000 0.00002
7.00000 100.00000 0.00002
8.00000 100.00000 0.00002
9.00000 100.00000 0.00002
10.00000 100.00000 0.00002
11.00000 100.00000 0.00002
12.00000 100.00000 0.00002
13.00000 100.00000 0.00002
14.00000 100.00000 0.00002
15.00000 100.00000 0.00002
16.00000 100.00000 0.00002
17.00000 100.00000 0.00002
18.00000 100.00000 0.00002
19.00000 100.00000 0.00002
20.00000 100.00000 0.00003
21.00000 100.00000 0.00002
22.00000 100.00000 0.00002
23.00000 100.00000 0.00002
24.00000 100.00000 0.00002
25.00000 100.00000 0.00002
26.00000 100.00000 0.00002
27.00000 100.00000 0.00002
28.00000 100.00000 0.00002
29.00000 100.00000 0.00002
30.00000 100.00000 0.00002
31.00000 100.00000 0.00002
32.00000 100.00000 0.00002
33.00000 100.00000 0.00002
34.00000 100.00000 0.00002
35.00000 100.00000 0.00003
36.00000 100.00000 0.00002
37.00000 100.00000 0.00002
38.00000 100.00000 0.00002
39.00000 100.00000 0.00002


==> RevisionFigures/data/case3_qaoi_matrix_07.csv <==
0.00000 1.00000 0.02993
1.00000 1.00000 0.03021
2.00000 1.00000 0.03003
3.00000 1.00000 0.02995
4.00000 1.00000 0.02997
5.00000 1.00000 0.03025
6.00000 1.00000 0.03013
7.00000 1.00000 0.03006
8.00000 1.00000 0.02997
9.00000 1.00000 0.03013
10.00000 1.00000 0.03009
11.00000 1.00000 0.03035
12.00000 1.00000 0.03014
13.00000 1.00000 0.02999
14.00000 1.00000 0.02990
15.00000 1.00000 0.02985
16.00000 1.00000 0.03017
17.00000 1.00000 0.02991
18.00000 1.00000 0.02962
19.00000 1.00000 0.02999
20.00000 1.00000 0.03003
21.00000 1.00000 0.03004
22.00000 1.00000 0.03013
23.00000 1.00000 0.03004
24.00000 1.00000 0.02995
25.00000 1.00000 0.03006
26.00000 1.00000 0.03018
27.00000 1.00000 0.03026
28.00000 1.00000 0.02999
29.00000 1.00000 0.03006
30.00000 1.00000 0.02988
31.00000 1.00000 0.03013
32.00000 1.00000 0.03019
33.00000 1.00000 0.03012
34.00000 1.00000 0.02973
35.00000 1.00000 0.03005
36.00000 1.00000 0.02999
37.00000 1.00000 0.02996
38.00000 1.00000 0.03003
39.00000 1.00000 0.03007
0.00000 2.00000 0.03006
1.00000 2.00000 0.02993
2.00000 2.00000 0.03020
3.00000 2.00000 0.03003
4.00000 2.00000 0.02994
5.00000 2.00000 0.02996
6.00000 2.00000 0.03024
7.00000 2.00000 0.03013
8.00000 2.00000 0.03005
9.00000 2.00000 0.02996
10.00000 2.00000 0.03013
11.00000 2.00000 0.03008
12.00000 2.00000 0.03035
13.00000 2.00000 0.03013
14.00000 2.00000 0.02999
15.00000 2.00000 0.02989
16.00000 2.00000 0.02984
17.00000 2.00000 0.03016
18.00000 2.00000 0.02991
19.00000 2.00000 0.02961
20.00000 2.00000 0.02998
21.00000 2.00000 0.03002
22.00000 2.00000 0.03003
23.00000 2.00000 0.03013
24.00000 2.00000 0.03003
25.00000 2.00000 0.02995
26.00000 2.00000 0.03006
27.00000 2.00000 0.03017
28.00000 2.00000 0.03026
29.00000 2.00000 0.02998
30.00000 2.00000 0.03005
31.00000 2.00000 0.02987
32.00000 2.00000 0.03013
33.00000 2.00000 0.03019
34.00000 2.00000 0.03011
35.00000 2.00000 0.02972
36.00000 2.00000 0.03004
37.00000 2.00000 0.02999
38.00000 2.00000 0.02995
39.00000 2.00000 0.03003
0.00000 3.00000 0.02960
1.00000 3.00000 0.02965
2.00000 3.00000 0.02949
3.00000 3.00000 0.02976
4.00000 3.00000 0.02959
5.00000 3.00000 0.02952
6.00000 3.00000 0.02951
7.00000 3.00000 0.02978
8.00000 3.00000 0.02971
9.00000 3.00000 0.02964
10.00000 3.00000 0.02954
11.00000 3.00000 0.02970
12.00000 3.00000 0.02965
13.00000 3.00000 0.02992
14.00000 3.00000 0.02967
15.00000 3.00000 0.02956
16.00000 3.00000 0.02945
17.00000 3.00000 0.02942
18.00000 3.00000 0.02975
19.00000 3.00000 0.02948
20.00000 3.00000 0.02916
21.00000 3.00000 0.02955
22.00000 3.00000 0.02956
23.00000 3.00000 0.02960
24.00000 3.00000 0.02969
25.00000 3.00000 0.02961
26.00000 3.00000 0.02951
27.00000 3.00000 0.02962
28.00000 3.00000 0.02973
29.00000 3.00000 0.02983
30.00000 3.00000 0.02957
31.00000 3.00000 0.02963
32.00000 3.00000 0.02946
33.00000 3.00000 0.02969
34.00000 3.00000 0.02974
35.00000 3.00000 0.02970
36.00000 3.00000 0.02928
37.00000 3.00000 0.02964
38.00000 3.00000 0.02956
39.00000 3.00000 0.02956
0.00000 4.00000 0.02518
1.00000 4.00000 0.02513
2.00000 4.00000 0.02521
3.00000 4.00000 0.02507
4.00000 4.00000 0.02531
5.00000 4.00000 0.02511
6.00000 4.00000 0.02516
7.00000 4.00000 0.02510
8.00000 4.00000 0.02540
9.00000 4.00000 0.02525
10.00000 4.00000 0.02522
11.00000 4.00000 0.02509
12.00000 4.00000 0.02518
13.00000 4.00000 0.02515
14.00000 4.00000 0.02550
15.00000 4.00000 0.02530
16.00000 4.00000 0.02516
17.00000 4.00000 0.02502
18.00000 4.00000 0.02506
19.00000 4.00000 0.02531
20.00000 4.00000 0.02506
21.00000 4.00000 0.02476
22.00000 4.00000 0.02507
23.00000 4.00000 0.02520
24.00000 4.00000 0.02522
25.00000 4.00000 0.02522
26.00000 4.00000 0.02523
27.00000 4.00000 0.02511
28.00000 4.00000 0.02522
29.00000 4.00000 0.02528
30.00000 4.00000 0.02540
31.00000 4.00000 0.02512
32.00000 4.00000 0.02509
33.00000 4.00000 0.02504
34.00000 4.00000 0.02524
35.00000 4.00000 0.02527
36.00000 4.00000 0.02531
37.00000 4.00000 0.02488
38.00000 4.00000 0.02521
39.00000 4.00000 0.02514
0.00000 5.00000 0.02331
1.00000 5.00000 0.02337
2.00000 5.00000 0.02330
3.00000 5.00000 0.02343
4.00000 5.00000 0.02324
5.00000 5.00000 0.02351
6.00000 5.00000 0.02327
7.00000 5.00000 0.02336
8.00000 5.00000 0.02329
9.00000 5.00000 0.02359
10.00000 5.00000 0.02334
11.00000 5.00000 0.02333
12.00000 5.00000 0.02320
13.00000 5.00000 0.02341
14.00000 5.00000 0.02329
15.00000 5.00000 0.02369
16.00000 5.00000 0.02342
17.00000 5.00000 0.02335
18.00000 5.00000 0.02324
19.00000 5.00000 0.02326
20.00000 5.00000 0.02345
21.00000 5.00000 0.02331
22.00000 5.00000 0.02295
23.00000 5.00000 0.02319
24.00000 5.00000 0.02330
25.00000 5.00000 0.02332
26.00000 5.00000 0.02334
27.00000 5.00000 0.02338
28.00000 5.00000 0.02326
29.00000 5.00000 0.02339
30.00000 5.00000 0.02346
31.00000 5.00000 0.02360
32.00000 5.00000 0.02328
33.00000 5.00000 0.02328
34.00000 5.00000 0.02326
35.00000 5.00000 0.02337
36.00000 5.00000 0.02345
37.00000 5.00000 0.02348
38.00000 5.00000 0.02308
39.00000 5.00000 0.02331
0.00000 6.00000 0.02255
1.00000 6.00000 0.02256
2.00000 6.00000 0.02256
3.00000 6.00000 0.02254
4.00000 6.00000 0.02266
5.00000 6.00000 0.02246
6.00000 6.00000 0.02271
7.00000 6.00000 0.02251
8.00000 6.00000 0.02260
9.00000 6.00000 0.02251
10.00000 6.00000 0.02280
11.00000 6.00000 0.02258
12.00000 6.00000 0.02258
13.00000 6.00000 0.02244
14.00000 6.00000 0.02263
15.00000 6.00000 0.02256
16.00000 6.00000 0.02287
17.00000 6.00000 0.02263
18.00000 6.00000 0.02259
19.00000 6.00000 0.02249
20.00000 6.00000 0.02250
21.00000 6.00000 0.02267
22.00000 6.00000 0.02255
23.00000 6.00000 0.02222
24.00000 6.00000 0.02242
25.00000 6.00000 0.02253
26.00000 6.00000 0.02254
27.00000 6.00000 0.02256
28.00000 6.00000 0.02264
29.00000 6.00000 0.02250
30.00000 6.00000 0.02264
31.00000 6.00000 0.02272
32.00000 6.00000 0.02284
33.00000 6.00000 0.02249
34.00000 6.00000 0.02251
35.00000 6.00000 0.02245
36.00000 6.00000 0.02261
37.00000 6.00000 0.02267
38.00000 6.00000 0.02271
39.00000 6.00000 0.02230
0.00000 7.00000 0.02179
1.00000 7.00000 0.02204
2.00000 7.00000 0.02203
3.00000 7.00000 0.02202
4.00000 7.00000 0.02201
5.00000 7.00000 0.02215
6.00000 7.00000 0.02194
7.00000 7.00000 0.02220
8.00000 7.00000 0.02202
9.00000 7.00000 0.02209
10.00000 7.00000 0.02200
11.00000 7.00000 0.02226
12.00000 7.00000 0.02208
13.00000 7.00000 0.02206
14.00000 7.00000 0.02194
15.00000 7.00000 0.02210
16.00000 7.00000 0.02205
17.00000 7.00000 0.02237
18.00000 7.00000 0.02212
19.00000 7.00000 0.02206
20.00000 7.00000 0.02199
21.00000 7.00000 0.02199
22.00000 7.00000 0.02217
23.00000 7.00000 0.02203
24.00000 7.00000 0.02175
25.00000 7.00000 0.02192
26.00000 7.00000 0.02201
27.00000 7.00000 0.02202
28.00000 7.00000 0.02205
29.00000 7.00000 0.02213
30.00000 7.00000 0.02200
31.00000 7.00000 0.02213
32.00000 7.00000 0.02222
33.00000 7.00000 0.02233
34.00000 7.00000 0.02198
35.00000 7.00000 0.02198
36.00000 7.00000 0.02196
37.00000 7.00000 0.02211
38.00000 7.00000 0.02212
39.00000 7.00000 0.02221
0.00000 8.00000 0.02182
1.00000 8.00000 0.02141
2.00000 8.00000 0.02167
3.00000 8.00000 0.02160
4.00000 8.00000 0.02162
5.00000 8.00000 0.02159
6.00000 8.00000 0.02175
7.00000 8.00000 0.02152
8.00000 8.00000 0.02179
9.00000 8.00000 0.02161
10.00000 8.00000 0.02169
11.00000 8.00000 0.02157
12.00000 8.00000 0.02187
13.00000 8.00000 0.02166
14.00000 8.00000 0.02169
15.00000 8.00000 0.02155
16.00000 8.00000 0.02170
17.00000 8.00000 0.02166
18.00000 8.00000 0.02192
19.00000 8.00000 0.02172
20.00000 8.00000 0.02166
21.00000 8.00000 0.02160
22.00000 8.00000 0.02158
23.00000 8.00000 0.02178
24.00000 8.00000 0.02164
25.00000 8.00000 0.02138
26.00000 8.00000 0.02152
27.00000 8.00000 0.02162
28.00000 8.00000 0.02165
29.00000 8.00000 0.02165
30.00000 8.00000 0.02173
31.00000 8.00000 0.02162
32.00000 8.00000 0.02173
33.00000 8.00000 0.02184
34.00000 8.00000 0.02195
35.00000 8.00000 0.02159
36.00000 8.00000 0.02159
37.00000 8.00000 0.02157
38.00000 8.00000 0.02173
39.00000 8.00000 0.02172
0.00000 9.00000 0.02141
1.00000 9.00000 0.02151
2.00000 9.00000 0.02107
3.00000 9.00000 0.02133
4.00000 9.00000 0.02129
5.00000 9.00000 0.02127
6.00000 9.00000 0.02126
7.00000 9.00000 0.02142
8.00000 9.00000 0.02122
9.00000 9.00000 0.02146
10.00000 9.00000 0.02127
11.00000 9.00000 0.02134
12.00000 9.00000 0.02125
13.00000 9.00000 0.02153
14.00000 9.00000 0.02132
15.00000 9.00000 0.02137
16.00000 9.00000 0.02124
17.00000 9.00000 0.02136
18.00000 9.00000 0.02134
19.00000 9.00000 0.02160
20.00000 9.00000 0.02138
21.00000 9.00000 0.02131
22.00000 9.00000 0.02126
23.00000 9.00000 0.02124
24.00000 9.00000 0.02145
25.00000 9.00000 0.02130
26.00000 9.00000 0.02102
27.00000 9.00000 0.02118
28.00000 9.00000 0.02127
29.00000 9.00000 0.02132
30.00000 9.00000 0.02133
31.00000 9.00000 0.02140
32.00000 9.00000 0.02128
33.00000 9.00000 0.02137
34.00000 9.00000 0.02151
35.00000 9.00000 0.02160
36.00000 9.00000 0.02124
37.00000 9.00000 0.02127
38.00000 9.00000 0.02123
39.00000 9.00000 0.02140
0.00000 10.00000 0.02112
1.00000 10.00000 0.02112
2.00000 10.00000 0.02122
3.00000 10.00000 0.02078
4.00000 10.00000 0.02105
5.00000 10.00000 0.02100
6.00000 10.00000 0.02100
7.00000 10.00000 0.02096
8.00000 10.00000 0.02114
9.00000 10.00000 0.02094
10.00000 10.00000 0.02117
11.00000 10.00000 0.02097
12.00000 10.00000 0.02109
13.00000 10.00000 0.02097
14.00000 10.00000 0.02125
15.00000 10.00000 0.02103
16.00000 10.00000 0.02109
17.00000 10.00000 0.02097
18.00000 10.00000 0.02107
19.00000 10.00000 0.02104
20.00000 10.00000 0.02131
21.00000 10.00000 0.02109
22.00000 10.00000 0.02101
23.00000 10.00000 0.02098
24.00000 10.00000 0.02095
25.00000 10.00000 0.02118
26.00000 10.00000 0.02101
27.00000 10.00000 0.02075
28.00000 10.00000 0.02088
29.00000 10.00000 0.02097
30.00000 10.00000 0.02104
31.00000 10.00000 0.02103
32.00000 10.00000 0.02110
33.00000 10.00000 0.02098
34.00000 10.00000 0.02109
35.00000 10.00000 0.02123
36.00000 10.00000 0.02133
37.00000 10.00000 0.02098
38.00000 10.00000 0.02097
39.00000 10.00000 0.02096
0.00000 11.00000 0.02072
1.00000 11.00000 0.02087
2.00000 11.00000 0.02089
3.00000 11.00000 0.02099
4.00000 11.00000 0.02055
5.00000 11.00000 0.02081
6.00000 11.00000 0.02076
7.00000 11.00000 0.02075
8.00000 11.00000 0.02074
9.00000 11.00000 0.02091
10.00000 11.00000 0.02070
11.00000 11.00000 0.02092
12.00000 11.00000 0.02074
13.00000 11.00000 0.02085
14.00000 11.00000 0.02074
15.00000 11.00000 0.02100
16.00000 11.00000 0.02080
17.00000 11.00000 0.02085
18.00000 11.00000 0.02074
19.00000 11.00000 0.02084
20.00000 11.00000 0.02079
21.00000 11.00000 0.02105
22.00000 11.00000 0.02085
23.00000 11.00000 0.02077
24.00000 11.00000 0.02074
25.00000 11.00000 0.02071
26.00000 11.00000 0.02093
27.00000 11.00000 0.02078
28.00000 11.00000 0.02052
29.00000 11.00000 0.02065
30.00000 11.00000 0.02073
31.00000 11.00000 0.02081
32.00000 11.00000 0.02079
33.00000 11.00000 0.02085
34.00000 11.00000 0.02075
35.00000 11.00000 0.02085
36.00000 11.00000 0.02100
37.00000 11.00000 0.02108
38.00000 11.00000 0.02076
39.00000 11.00000 0.02075
0.00000 12.00000 0.02057
1.00000 12.00000 0.02050
2.00000 12.00000 0.02067
3.00000 12.00000 0.02071
4.00000 12.00000 0.02080
5.00000 12.00000 0.02035
6.00000 12.00000 0.02062
7.00000 12.00000 0.02056
8.00000 12.00000 0.02057
9.00000 12.00000 0.02053
10.00000 12.00000 0.02069
11.00000 12.00000 0.02050
12.00000 12.00000 0.02071
13.00000 12.00000 0.02054
14.00000 12.00000 0.02064
15.00000 12.00000 0.02055
16.00000 12.00000 0.02077
17.00000 12.00000 0.02061
18.00000 12.00000 0.02065
19.00000 12.00000 0.02054
20.00000 12.00000 0.02064
21.00000 12.00000 0.02059
22.00000 12.00000 0.02086
23.00000 12.00000 0.02066
24.00000 12.00000 0.02056
25.00000 12.00000 0.02053
26.00000 12.00000 0.02052
27.00000 12.00000 0.02072
28.00000 12.00000 0.02058
29.00000 12.00000 0.02033
30.00000 12.00000 0.02047
31.00000 12.00000 0.02054
32.00000 12.00000 0.02061
33.00000 12.00000 0.02058
34.00000 12.00000 0.02065
35.00000 12.00000 0.02054
36.00000 12.00000 0.02064
37.00000 12.00000 0.02080
38.00000 12.00000 0.02087
39.00000 12.00000 0.02056
0.00000 13.00000 0.02040
1.00000 13.00000 0.02039
2.00000 13.00000 0.02033
3.00000 13.00000 0.02048
4.00000 13.00000 0.02053
5.00000 13.00000 0.02061
6.00000 13.00000 0.02018
7.00000 13.00000 0.02045
8.00000 13.00000 0.02039
9.00000 13.00000 0.02039
10.00000 13.00000 0.02035
11.00000 13.00000 0.02052
12.00000 13.00000 0.02032
13.00000 13.00000 0.02055
14.00000 13.00000 0.02036
15.00000 13.00000 0.02047
16.00000 13.00000 0.02037
17.00000 13.00000 0.02060
18.00000 13.00000 0.02044
19.00000 13.00000 0.02048
20.00000 13.00000 0.02036
21.00000 13.00000 0.02047
22.00000 13.00000 0.02041
23.00000 13.00000 0.02067
24.00000 13.00000 0.02047
25.00000 13.00000 0.02038
26.00000 13.00000 0.02035
27.00000 13.00000 0.02034
28.00000 13.00000 0.02055
29.00000 13.00000 0.02039
30.00000 13.00000 0.02017
31.00000 13.00000 0.02028
32.00000 13.00000 0.02036
33.00000 13.00000 0.02044
34.00000 13.00000 0.02040
35.00000 13.00000 0.02047
36.00000 13.00000 0.02036
37.00000 13.00000 0.02045
38.00000 13.00000 0.02062
39.00000 13.00000 0.02069
0.00000 14.00000 0.02054
1.00000 14.00000 0.02026
2.00000 14.00000 0.02025
3.00000 14.00000 0.02018
4.00000 14.00000 0.02034
5.00000 14.00000 0.02038
6.00000 14.00000 0.02047
7.00000 14.00000 0.02004
8.00000 14.00000 0.02031
9.00000 14.00000 0.02025
10.00000 14.00000 0.02025
11.00000 14.00000 0.02021
12.00000 14.00000 0.02038
13.00000 14.00000 0.02019
14.00000 14.00000 0.02040
15.00000 14.00000 0.02023
16.00000 14.00000 0.02033
17.00000 14.00000 0.02023
18.00000 14.00000 0.02047
19.00000 14.00000 0.02031
20.00000 14.00000 0.02034
21.00000 14.00000 0.02023
22.00000 14.00000 0.02034
23.00000 14.00000 0.02027
24.00000 14.00000 0.02052
25.00000 14.00000 0.02033
26.00000 14.00000 0.02025
27.00000 14.00000 0.02019
28.00000 14.00000 0.02019
29.00000 14.00000 0.02041
30.00000 14.00000 0.02026
31.00000 14.00000 0.02004
32.00000 14.00000 0.02013
33.00000 14.00000 0.02021
34.00000 14.00000 0.02030
35.00000 14.00000 0.02025
36.00000 14.00000 0.02034
37.00000 14.00000 0.02022
38.00000 14.00000 0.02031
39.00000 14.00000 0.02048
0.00000 15.00000 0.02035
1.00000 15.00000 0.02041
2.00000 15.00000 0.02014
3.00000 15.00000 0.02012
4.00000 15.00000 0.02006
5.00000 15.00000 0.02019
6.00000 15.00000 0.02024
7.00000 15.00000 0.02034
8.00000 15.00000 0.01991
9.00000 15.00000 0.02018
10.00000 15.00000 0.02012
11.00000 15.00000 0.02012
12.00000 15.00000 0.02008
13.00000 15.00000 0.02024
14.00000 15.00000 0.02007
15.00000 15.00000 0.02028
16.00000 15.00000 0.02011
17.00000 15.00000 0.02020
18.00000 15.00000 0.02010
19.00000 15.00000 0.02033
20.00000 15.00000 0.02018
21.00000 15.00000 0.02020
22.00000 15.00000 0.02009
23.00000 15.00000 0.02020
24.00000 15.00000 0.02013
25.00000 15.00000 0.02039
26.00000 15.00000 0.02019
27.00000 15.00000 0.02012
28.00000 15.00000 0.02006
29.00000 15.00000 0.02007
30.00000 15.00000 0.02029
31.00000 15.00000 0.02012
32.00000 15.00000 0.01989
33.00000 15.00000 0.02000
34.00000 15.00000 0.02009
35.00000 15.00000 0.02016
36.00000 15.00000 0.02011
37.00000 15.00000 0.02021
38.00000 15.00000 0.02010
39.00000 15.00000 0.02018
0.00000 16.00000 0.02008
1.00000 16.00000 0.02025
2.00000 16.00000 0.02033
3.00000 16.00000 0.02005
4.00000 16.00000 0.02004
5.00000 16.00000 0.01997
6.00000 16.00000 0.02010
7.00000 16.00000 0.02013
8.00000 16.00000 0.02025
9.00000 16.00000 0.01982
10.00000 16.00000 0.02009
11.00000 16.00000 0.02002
12.00000 16.00000 0.02002
13.00000 16.00000 0.01998
14.00000 16.00000 0.02015
15.00000 16.00000 0.01997
16.00000 16.00000 0.02019
17.00000 16.00000 0.02002
18.00000 16.00000 0.02010
19.00000 16.00000 0.02000
20.00000 16.00000 0.02024
21.00000 16.00000 0.02009
22.00000 16.00000 0.02009
23.00000 16.00000 0.02000
24.00000 16.00000 0.02010
25.00000 16.00000 0.02001
26.00000 16.00000 0.02028
27.00000 16.00000 0.02010
28.00000 16.00000 0.02001
29.00000 16.00000 0.01996
30.00000 16.00000 0.01997
31.00000 16.00000 0.02020
32.00000 16.00000 0.02003
33.00000 16.00000 0.01981
34.00000 16.00000 0.01991
35.00000 16.00000 0.02000
36.00000 16.00000 0.02006
37.00000 16.00000 0.02001
38.00000 16.00000 0.02011
39.00000 16.00000 0.02000
0.00000 17.00000 0.01992
1.00000 17.00000 0.02000
2.00000 17.00000 0.02017
3.00000 17.00000 0.02024
4.00000 17.00000 0.01997
5.00000 17.00000 0.01996
6.00000 17.00000 0.01989
7.00000 17.00000 0.02002
8.00000 17.00000 0.02005
9.00000 17.00000 0.02016
10.00000 17.00000 0.01974
11.00000 17.00000 0.02000
12.00000 17.00000 0.01993
13.00000 17.00000 0.01994
14.00000 17.00000 0.01990
15.00000 17.00000 0.02007
16.00000 17.00000 0.01990
17.00000 17.00000 0.02011
18.00000 17.00000 0.01994
19.00000 17.00000 0.02002
20.00000 17.00000 0.01991
21.00000 17.00000 0.02015
22.00000 17.00000 0.02000
23.00000 17.00000 0.02001
24.00000 17.00000 0.01993
25.00000 17.00000 0.02001
26.00000 17.00000 0.01993
27.00000 17.00000 0.02020
28.00000 17.00000 0.02002
29.00000 17.00000 0.01992
30.00000 17.00000 0.01988
31.00000 17.00000 0.01990
32.00000 17.00000 0.02012
33.00000 17.00000 0.01993
34.00000 17.00000 0.01974
35.00000 17.00000 0.01983
36.00000 17.00000 0.01992
37.00000 17.00000 0.01998
38.00000 17.00000 0.01993
39.00000 17.00000 0.02003
0.00000 18.00000 0.01995
1.00000 18.00000 0.01983
2.00000 18.00000 0.01991
3.00000 18.00000 0.02008
4.00000 18.00000 0.02016
5.00000 18.00000 0.01990
6.00000 18.00000 0.01987
7.00000 18.00000 0.01981
8.00000 18.00000 0.01993
9.00000 18.00000 0.01997
10.00000 18.00000 0.02009
11.00000 18.00000 0.01966
12.00000 18.00000 0.01992
13.00000 18.00000 0.01985
14.00000 18.00000 0.01985
15.00000 18.00000 0.01982
16.00000 18.00000 0.01999
17.00000 18.00000 0.01982
18.00000 18.00000 0.02003
19.00000 18.00000 0.01986
20.00000 18.00000 0.01993
21.00000 18.00000 0.01983
22.00000 18.00000 0.02007
23.00000 18.00000 0.01992
24.00000 18.00000 0.01993
25.00000 18.00000 0.01984
26.00000 18.00000 0.01993
27.00000 18.00000 0.01986
28.00000 18.00000 0.02012
29.00000 18.00000 0.01994
30.00000 18.00000 0.01986
31.00000 18.00000 0.01981
32.00000 18.00000 0.01981
33.00000 18.00000 0.02004
34.00000 18.00000 0.01985
35.00000 18.00000 0.01965
36.00000 18.00000 0.01975
37.00000 18.00000 0.01984
38.00000 18.00000 0.01990
39.00000 18.00000 0.01985
0.00000 19.00000 0.01975
1.00000 19.00000 0.01985
2.00000 19.00000 0.01972
3.00000 19.00000 0.01982
4.00000 19.00000 0.01998
5.00000 19.00000 0.02005
6.00000 19.00000 0.01980
7.00000 19.00000 0.01977
8.00000 19.00000 0.01970
9.00000 19.00000 0.01982
10.00000 19.00000 0.01987
11.00000 19.00000 0.01999
12.00000 19.00000 0.01956
13.00000 19.00000 0.01982
14.00000 19.00000 0.01974
15.00000 19.00000 0.01974
16.00000 19.00000 0.01972
17.00000 19.00000 0.01988
18.00000 19.00000 0.01972
19.00000 19.00000 0.01993
20.00000 19.00000 0.01975
21.00000 19.00000 0.01981
22.00000 19.00000 0.01973
23.00000 19.00000 0.01997
24.00000 19.00000 0.01981
25.00000 19.00000 0.01983
26.00000 19.00000 0.01973
27.00000 19.00000 0.01982
28.00000 19.00000 0.01975
29.00000 19.00000 0.02000
30.00000 19.00000 0.01983
31.00000 19.00000 0.01975
32.00000 19.00000 0.01971
33.00000 19.00000 0.01972
34.00000 19.00000 0.01993
35.00000 19.00000 0.01974
36.00000 19.00000 0.01956
37.00000 19.00000 0.01963
38.00000 19.00000 0.01973
39.00000 19.00000 0.01979
0.00000 20.00000 0.01954
1.00000 20.00000 0.01950
2.00000 20.00000 0.01959
3.00000 20.00000 0.01947
4.00000 20.00000 0.01956
5.00000 20.00000 0.01973
6.00000 20.00000 0.01980
7.00000 20.00000 0.01954
8.00000 20.00000 0.01953
9.00000 20.00000 0.01946
10.00000 20.00000 0.01958
11.00000 20.00000 0.01961
12.00000 20.00000 0.01974
13.00000 20.00000 0.01930
14.00000 20.00000 0.01958
15.00000 20.00000 0.01950
16.00000 20.00000 0.01950
17.00000 20.00000 0.01947
18.00000 20.00000 0.01963
19.00000 20.00000 0.01949
20.00000 20.00000 0.01967
21.00000 20.00000 0.01952
22.00000 20.00000 0.01956
23.00000 20.00000 0.01949
24.00000 20.00000 0.01974
25.00000 20.00000 0.01956
26.00000 20.00000 0.01957
27.00000 20.00000 0.01948
28.00000 20.00000 0.01956
29.00000 20.00000 0.01951
30.00000 20.00000 0.01977
31.00000 20.00000 0.01959
32.00000 20.00000 0.01953
33.00000 20.00000 0.01947
34.00000 20.00000 0.01948
35.00000 20.00000 0.01969
36.00000 20.00000 0.01951
37.00000 20.00000 0.01932
38.00000 20.00000 0.01941
39.00000 20.00000 0.01949
0.00000 21.00000 0.01897
1.00000 21.00000 0.01906
2.00000 21.00000 0.01899
3.00000 21.00000 0.01910
4.00000 21.00000 0.01897
5.00000 21.00000 0.01904
6.00000 21.00000 0.01920
7.00000 21.00000 0.01930
8.00000 21.00000 0.01902
9.00000 21.00000 0.01902
10.00000 21.00000 0.01894
11.00000 21.00000 0.01906
12.00000 21.00000 0.01909
13.00000 21.00000 0.01922
14.00000 21.00000 0.01878
15.00000 21.00000 0.01905
16.00000 21.00000 0.01900
17.00000 21.00000 0.01898
18.00000 21.00000 0.01896
19.00000 21.00000 0.01911
20.00000 21.00000 0.01897
21.00000 21.00000 0.01915
22.00000 21.00000 0.01900
23.00000 21.00000 0.01904
24.00000 21.00000 0.01898
25.00000 21.00000 0.01924
26.00000 21.00000 0.01906
27.00000 21.00000 0.01904
28.00000 21.00000 0.01895
29.00000 21.00000 0.01905
30.00000 21.00000 0.01899
31.00000 21.00000 0.01924
32.00000 21.00000 0.01903
33.00000 21.00000 0.01903
34.00000 21.00000 0.01895
35.00000 21.00000 0.01896
36.00000 21.00000 0.01917
37.00000 21.00000 0.01899
38.00000 21.00000 0.01880
39.00000 21.00000 0.01889
0.00000 22.00000 0.01809
1.00000 22.00000 0.01812
2.00000 22.00000 0.01826
3.00000 22.00000 0.01821
4.00000 22.00000 0.01833
5.00000 22.00000 0.01817
6.00000 22.00000 0.01821
7.00000 22.00000 0.01840
8.00000 22.00000 0.01847
9.00000 22.00000 0.01821
10.00000 22.00000 0.01820
11.00000 22.00000 0.01816
12.00000 22.00000 0.01825
13.00000 22.00000 0.01827
14.00000 22.00000 0.01841
15.00000 22.00000 0.01798
16.00000 22.00000 0.01822
17.00000 22.00000 0.01821
18.00000 22.00000 0.01819
19.00000 22.00000 0.01817
20.00000 22.00000 0.01827
21.00000 22.00000 0.01816
22.00000 22.00000 0.01834
23.00000 22.00000 0.01820
24.00000 22.00000 0.01823
25.00000 22.00000 0.01815
26.00000 22.00000 0.01842
27.00000 22.00000 0.01827
28.00000 22.00000 0.01823
29.00000 22.00000 0.01817
30.00000 22.00000 0.01823
31.00000 22.00000 0.01817
32.00000 22.00000 0.01841
33.00000 22.00000 0.01825
34.00000 22.00000 0.01826
35.00000 22.00000 0.01816
36.00000 22.00000 0.01817
37.00000 22.00000 0.01836
38.00000 22.00000 0.01819
39.00000 22.00000 0.01799
0.00000 23.00000 0.01714
1.00000 23.00000 0.01722
2.00000 23.00000 0.01730
3.00000 23.00000 0.01742
4.00000 23.00000 0.01739
5.00000 23.00000 0.01747
6.00000 23.00000 0.01735
7.00000 23.00000 0.01738
8.00000 23.00000 0.01755
9.00000 23.00000 0.01759
10.00000 23.00000 0.01739
11.00000 23.00000 0.01735
12.00000 23.00000 0.01731
13.00000 23.00000 0.01740
14.00000 23.00000 0.01745
15.00000 23.00000 0.01757
16.00000 23.00000 0.01714
17.00000 23.00000 0.01736
18.00000 23.00000 0.01736
19.00000 23.00000 0.01735
20.00000 23.00000 0.01737
21.00000 23.00000 0.01746
22.00000 23.00000 0.01734
23.00000 23.00000 0.01754
24.00000 23.00000 0.01734
25.00000 23.00000 0.01744
26.00000 23.00000 0.01729
27.00000 23.00000 0.01760
28.00000 23.00000 0.01741
29.00000 23.00000 0.01737
30.00000 23.00000 0.01734
31.00000 23.00000 0.01740
32.00000 23.00000 0.01735
33.00000 23.00000 0.01757
34.00000 23.00000 0.01739
35.00000 23.00000 0.01742
36.00000 23.00000 0.01732
37.00000 23.00000 0.01733
38.00000 23.00000 0.01753
39.00000 23.00000 0.01734
0.00000 24.00000 0.01657
1.00000 24.00000 0.01640
2.00000 24.00000 0.01642
3.00000 24.00000 0.01654
4.00000 24.00000 0.01664
5.00000 24.00000 0.01663
6.00000 24.00000 0.01668
7.00000 24.00000 0.01657
8.00000 24.00000 0.01662
9.00000 24.00000 0.01676
10.00000 24.00000 0.01681
11.00000 24.00000 0.01661
12.00000 24.00000 0.01657
13.00000 24.00000 0.01652
14.00000 24.00000 0.01663
15.00000 24.00000 0.01664
16.00000 24.00000 0.01675
17.00000 24.00000 0.01636
18.00000 24.00000 0.01659
19.00000 24.00000 0.01660
20.00000 24.00000 0.01657
21.00000 24.00000 0.01658
22.00000 24.00000 0.01668
23.00000 24.00000 0.01653
24.00000 24.00000 0.01678
25.00000 24.00000 0.01655
26.00000 24.00000 0.01666
27.00000 24.00000 0.01655
28.00000 24.00000 0.01681
29.00000 24.00000 0.01662
30.00000 24.00000 0.01656
31.00000 24.00000 0.01658
32.00000 24.00000 0.01663
33.00000 24.00000 0.01658
34.00000 24.00000 0.01682
35.00000 24.00000 0.01664
36.00000 24.00000 0.01665
37.00000 24.00000 0.01655
38.00000 24.00000 0.01656
39.00000 24.00000 0.01673
0.00000 25.00000 0.01600
1.00000 25.00000 0.01583
2.00000 25.00000 0.01565
3.00000 25.00000 0.01574
4.00000 25.00000 0.01582
5.00000 25.00000 0.01593
6.00000 25.00000 0.01591
7.00000 25.00000 0.01594
8.00000 25.00000 0.01585
9.00000 25.00000 0.01592
10.00000 25.00000 0.01601
11.00000 25.00000 0.01606
12.00000 25.00000 0.01586
13.00000 25.00000 0.01582
14.00000 25.00000 0.01579
15.00000 25.00000 0.01592
16.00000 25.00000 0.01589
17.00000 25.00000 0.01600
18.00000 25.00000 0.01567
19.00000 25.00000 0.01586
20.00000 25.00000 0.01589
21.00000 25.00000 0.01587
22.00000 25.00000 0.01583
23.00000 25.00000 0.01596
24.00000 25.00000 0.01581
25.00000 25.00000 0.01606
26.00000 25.00000 0.01582
27.00000 25.00000 0.01592
28.00000 25.00000 0.01587
29.00000 25.00000 0.01610
30.00000 25.00000 0.01591
31.00000 25.00000 0.01582
32.00000 25.00000 0.01588
33.00000 25.00000 0.01590
34.00000 25.00000 0.01586
35.00000 25.00000 0.01610
36.00000 25.00000 0.01591
37.00000 25.00000 0.01593
38.00000 25.00000 0.01584
39.00000 25.00000 0.01583
0.00000 26.00000 0.01515
1.00000 26.00000 0.01531
2.00000 26.00000 0.01512
3.00000 26.00000 0.01496
4.00000 26.00000 0.01507
5.00000 26.00000 0.01512
6.00000 26.00000 0.01525
7.00000 26.00000 0.01521
8.00000 26.00000 0.01523
9.00000 26.00000 0.01514
10.00000 26.00000 0.01527
11.00000 26.00000 0.01531
12.00000 26.00000 0.01535
13.00000 26.00000 0.01517
14.00000 26.00000 0.01514
15.00000 26.00000 0.01513
16.00000 26.00000 0.01523
17.00000 26.00000 0.01521
18.00000 26.00000 0.01534
19.00000 26.00000 0.01501
20.00000 26.00000 0.01517
21.00000 26.00000 0.01524
22.00000 26.00000 0.01519
23.00000 26.00000 0.01514
24.00000 26.00000 0.01527
25.00000 26.00000 0.01512
26.00000 26.00000 0.01539
27.00000 26.00000 0.01513
28.00000 26.00000 0.01521
29.00000 26.00000 0.01517
30.00000 26.00000 0.01542
31.00000 26.00000 0.01520
32.00000 26.00000 0.01515
33.00000 26.00000 0.01519
34.00000 26.00000 0.01520
35.00000 26.00000 0.01519
36.00000 26.00000 0.01541
37.00000 26.00000 0.01522
38.00000 26.00000 0.01522
39.00000 26.00000 0.01516
0.00000 27.00000 0.01453
1.00000 27.00000 0.01448
2.00000 27.00000 0.01463
3.00000 27.00000 0.01447
4.00000 27.00000 0.01430
5.00000 27.00000 0.01439
6.00000 27.00000 0.01447
7.00000 27.00000 0.01458
8.00000 27.00000 0.01456
9.00000 27.00000 0.01454
10.00000 27.00000 0.01450
11.00000 27.00000 0.01460
12.00000 27.00000 0.01463
13.00000 27.00000 0.01470
14.00000 27.00000 0.01450
15.00000 27.00000 0.01450
16.00000 27.00000 0.01452
17.00000 27.00000 0.01455
18.00000 27.00000 0.01455
19.00000 27.00000 0.01464
20.00000 27.00000 0.01434
21.00000 27.00000 0.01451
22.00000 27.00000 0.01458
23.00000 27.00000 0.01453
24.00000 27.00000 0.01446
25.00000 27.00000 0.01461
26.00000 27.00000 0.01449
27.00000 27.00000 0.01467
28.00000 27.00000 0.01449
29.00000 27.00000 0.01453
30.00000 27.00000 0.01448
31.00000 27.00000 0.01474
32.00000 27.00000 0.01454
33.00000 27.00000 0.01447
34.00000 27.00000 0.01456
35.00000 27.00000 0.01454
36.00000 27.00000 0.01455
37.00000 27.00000 0.01474
38.00000 27.00000 0.01458
39.00000 27.00000 0.01455
0.00000 28.00000 0.01391
1.00000 28.00000 0.01390
2.00000 28.00000 0.01383
3.00000 28.00000 0.01399
4.00000 28.00000 0.01385
5.00000 28.00000 0.01368
6.00000 28.00000 0.01377
7.00000 28.00000 0.01383
8.00000 28.00000 0.01395
9.00000 28.00000 0.01396
10.00000 28.00000 0.01390
11.00000 28.00000 0.01386
12.00000 28.00000 0.01395
13.00000 28.00000 0.01401
14.00000 28.00000 0.01407
15.00000 28.00000 0.01387
16.00000 28.00000 0.01387
17.00000 28.00000 0.01389
18.00000 28.00000 0.01391
19.00000 28.00000 0.01392
20.00000 28.00000 0.01399
21.00000 28.00000 0.01374
22.00000 28.00000 0.01388
23.00000 28.00000 0.01397
24.00000 28.00000 0.01393
25.00000 28.00000 0.01384
26.00000 28.00000 0.01398
27.00000 28.00000 0.01382
28.00000 28.00000 0.01404
29.00000 28.00000 0.01385
30.00000 28.00000 0.01392
31.00000 28.00000 0.01382
32.00000 28.00000 0.01409
33.00000 28.00000 0.01393
34.00000 28.00000 0.01383
35.00000 28.00000 0.01392
36.00000 28.00000 0.01389
37.00000 28.00000 0.01390
38.00000 28.00000 0.01410
39.00000 28.00000 0.01396
0.00000 29.00000 0.01335
1.00000 29.00000 0.01328
2.00000 29.00000 0.01329
3.00000 29.00000 0.01321
4.00000 29.00000 0.01338
5.00000 29.00000 0.01325
6.00000 29.00000 0.01309
7.00000 29.00000 0.01317
8.00000 29.00000 0.01322
9.00000 29.00000 0.01336
10.00000 29.00000 0.01336
11.00000 29.00000 0.01327
12.00000 29.00000 0.01328
13.00000 29.00000 0.01336
14.00000 29.00000 0.01340
15.00000 29.00000 0.01347
16.00000 29.00000 0.01328
17.00000 29.00000 0.01327
18.00000 29.00000 0.01331
19.00000 29.00000 0.01331
20.00000 29.00000 0.01332
21.00000 29.00000 0.01336
22.00000 29.00000 0.01314
23.00000 29.00000 0.01328
24.00000 29.00000 0.01336
25.00000 29.00000 0.01331
26.00000 29.00000 0.01323
27.00000 29.00000 0.01337
28.00000 29.00000 0.01323
29.00000 29.00000 0.01342
30.00000 29.00000 0.01325
31.00000 29.00000 0.01332
32.00000 29.00000 0.01325
33.00000 29.00000 0.01344
34.00000 29.00000 0.01332
35.00000 29.00000 0.01322
36.00000 29.00000 0.01329
37.00000 29.00000 0.01327
38.00000 29.00000 0.01327
39.00000 29.00000 0.01348
0.00000 30.00000 0.01289
1.00000 30.00000 0.01277
2.00000 30.00000 0.01270
3.00000 30.00000 0.01270
4.00000 30.00000 0.01261
5.00000 30.00000 0.01279
6.00000 30.00000 0.01265
7.00000 30.00000 0.01252
8.00000 30.00000 0.01257
9.00000 30.00000 0.01264
10.00000 30.00000 0.01277
11.00000 30.00000 0.01277
12.00000 30.00000 0.01268
13.00000 30.00000 0.01270
14.00000 30.00000 0.01278
15.00000 30.00000 0.01281
16.00000 30.00000 0.01288
17.00000 30.00000 0.01270
18.00000 30.00000 0.01269
19.00000 30.00000 0.01274
20.00000 30.00000 0.01272
21.00000 30.00000 0.01274
22.00000 30.00000 0.01277
23.00000 30.00000 0.01255
24.00000 30.00000 0.01272
25.00000 30.00000 0.01279
26.00000 30.00000 0.01274
27.00000 30.00000 0.01265
28.00000 30.00000 0.01278
29.00000 30.00000 0.01265
30.00000 30.00000 0.01284
31.00000 30.00000 0.01268
32.00000 30.00000 0.01274
33.00000 30.00000 0.01266
34.00000 30.00000 0.01287
35.00000 30.00000 0.01274
36.00000 30.00000 0.01264
37.00000 30.00000 0.01271
38.00000 30.00000 0.01269
39.00000 30.00000 0.01267
0.00000 31.00000 0.01209
1.00000 31.00000 0.01234
2.00000 31.00000 0.01220
3.00000 31.00000 0.01214
4.00000 31.00000 0.01213
5.00000 31.00000 0.01206
6.00000 31.00000 0.01222
7.00000 31.00000 0.01210
8.00000 31.00000 0.01197
9.00000 31.00000 0.01198
10.00000 31.00000 0.01212
11.00000 31.00000 0.01221
12.00000 31.00000 0.01224
13.00000 31.00000 0.01211
14.00000 31.00000 0.01214
15.00000 31.00000 0.01224
16.00000 31.00000 0.01225
17.00000 31.00000 0.01232
18.00000 31.00000 0.01215
19.00000 31.00000 0.01217
20.00000 31.00000 0.01218
21.00000 31.00000 0.01216
22.00000 31.00000 0.01220
23.00000 31.00000 0.01224
24.00000 31.00000 0.01198
25.00000 31.00000 0.01216
26.00000 31.00000 0.01223
27.00000 31.00000 0.01216
28.00000 31.00000 0.01210
29.00000 31.00000 0.01222
30.00000 31.00000 0.01212
31.00000 31.00000 0.01229
32.00000 31.00000 0.01214
33.00000 31.00000 0.01217
34.00000 31.00000 0.01210
35.00000 31.00000 0.01233
36.00000 31.00000 0.01219
37.00000 31.00000 0.01209
38.00000 31.00000 0.01218
39.00000 31.00000 0.01215
0.00000 32.00000 0.01162
1.00000 32.00000 0.01155
2.00000 32.00000 0.01182
3.00000 32.00000 0.01166
4.00000 32.00000 0.01164
5.00000 32.00000 0.01159
6.00000 32.00000 0.01152
7.00000 32.00000 0.01168
8.00000 32.00000 0.01158
9.00000 32.00000 0.01145
10.00000 32.00000 0.01145
11.00000 32.00000 0.01160
12.00000 32.00000 0.01170
13.00000 32.00000 0.01172
14.00000 32.00000 0.01158
15.00000 32.00000 0.01161
16.00000 32.00000 0.01170
17.00000 32.00000 0.01174
18.00000 32.00000 0.01178
19.00000 32.00000 0.01160
20.00000 32.00000 0.01163
21.00000 32.00000 0.01167
22.00000 32.00000 0.01161
23.00000 32.00000 0.01165
24.00000 32.00000 0.01171
25.00000 32.00000 0.01148
26.00000 32.00000 0.01165
27.00000 32.00000 0.01168
28.00000 32.00000 0.01163
29.00000 32.00000 0.01158
30.00000 32.00000 0.01170
31.00000 32.00000 0.01158
32.00000 32.00000 0.01175
33.00000 32.00000 0.01161
34.00000 32.00000 0.01165
35.00000 32.00000 0.01160
36.00000 32.00000 0.01179
37.00000 32.00000 0.01169
38.00000 32.00000 0.01157
39.00000 32.00000 0.01162
0.00000 33.00000 0.01113
1.00000 33.00000 0.01111
2.00000 33.00000 0.01107
3.00000 33.00000 0.01130
4.00000 33.00000 0.01114
5.00000 33.00000 0.01112
6.00000 33.00000 0.01110
7.00000 33.00000 0.01105
8.00000 33.00000 0.01117
9.00000 33.00000 0.01107
10.00000 33.00000 0.01096
11.00000 33.00000 0.01094
12.00000 33.00000 0.01112
13.00000 33.00000 0.01120
14.00000 33.00000 0.01122
15.00000 33.00000 0.01107
16.00000 33.00000 0.01110
17.00000 33.00000 0.01119
18.00000 33.00000 0.01126
19.00000 33.00000 0.01130
20.00000 33.00000 0.01113
21.00000 33.00000 0.01113
22.00000 33.00000 0.01115
23.00000 33.00000 0.01109
24.00000 33.00000 0.01117
25.00000 33.00000 0.01121
26.00000 33.00000 0.01099
27.00000 33.00000 0.01113
28.00000 33.00000 0.01120
29.00000 33.00000 0.01113
30.00000 33.00000 0.01106
31.00000 33.00000 0.01119
32.00000 33.00000 0.01107
33.00000 33.00000 0.01125
34.00000 33.00000 0.01113
35.00000 33.00000 0.01116
36.00000 33.00000 0.01111
37.00000 33.00000 0.01129
38.00000 33.00000 0.01117
39.00000 33.00000 0.01110
0.00000 34.00000 0.01061
1.00000 34.00000 0.01065
2.00000 34.00000 0.01067
3.00000 34.00000 0.01060
4.00000 34.00000 0.01086
5.00000 34.00000 0.01066
6.00000 34.00000 0.01062
7.00000 34.00000 0.01064
8.00000 34.00000 0.01061
9.00000 34.00000 0.01070
10.00000 34.00000 0.01060
11.00000 34.00000 0.01051
12.00000 34.00000 0.01049
13.00000 34.00000 0.01065
14.00000 34.00000 0.01072
15.00000 34.00000 0.01075
16.00000 34.00000 0.01060
17.00000 34.00000 0.01063
18.00000 34.00000 0.01072
19.00000 34.00000 0.01078
20.00000 34.00000 0.01082
21.00000 34.00000 0.01065
22.00000 34.00000 0.01066
23.00000 34.00000 0.01069
24.00000 34.00000 0.01062
25.00000 34.00000 0.01070
26.00000 34.00000 0.01073
27.00000 34.00000 0.01053
28.00000 34.00000 0.01065
29.00000 34.00000 0.01072
30.00000 34.00000 0.01068
31.00000 34.00000 0.01060
32.00000 34.00000 0.01073
33.00000 34.00000 0.01059
34.00000 34.00000 0.01080
35.00000 34.00000 0.01067
36.00000 34.00000 0.01069
37.00000 34.00000 0.01063
38.00000 34.00000 0.01080
39.00000 34.00000 0.01073
0.00000 35.00000 0.01030
1.00000 35.00000 0.01017
2.00000 35.00000 0.01022
3.00000 35.00000 0.01023
4.00000 35.00000 0.01015
5.00000 35.00000 0.01041
6.00000 35.00000 0.01022
7.00000 35.00000 0.01017
8.00000 35.00000 0.01020
9.00000 35.00000 0.01017
10.00000 35.00000 0.01025
11.00000 35.00000 0.01019
12.00000 35.00000 0.01008
13.00000 35.00000 0.01007
14.00000 35.00000 0.01021
15.00000 35.00000 0.01029
16.00000 35.00000 0.01031
17.00000 35.00000 0.01019
18.00000 35.00000 0.01019
19.00000 35.00000 0.01029
20.00000 35.00000 0.01034
21.00000 35.00000 0.01036
22.00000 35.00000 0.01022
23.00000 35.00000 0.01021
24.00000 35.00000 0.01026
25.00000 35.00000 0.01016
26.00000 35.00000 0.01023
27.00000 35.00000 0.01027
28.00000 35.00000 0.01011
29.00000 35.00000 0.01022
30.00000 35.00000 0.01029
31.00000 35.00000 0.01023
32.00000 35.00000 0.01017
33.00000 35.00000 0.01031
34.00000 35.00000 0.01014
35.00000 35.00000 0.01033
36.00000 35.00000 0.01022
37.00000 35.00000 0.01025
38.00000 35.00000 0.01018
39.00000 35.00000 0.01037
0.00000 36.00000 0.00994
1.00000 36.00000 0.00987
2.00000 36.00000 0.00975
3.00000 36.00000 0.00982
4.00000 36.00000 0.00983
5.00000 36.00000 0.00973
6.00000 36.00000 0.00999
7.00000 36.00000 0.00981
8.00000 36.00000 0.00978
9.00000 36.00000 0.00979
10.00000 36.00000 0.00976
11.00000 36.00000 0.00984
12.00000 36.00000 0.00976
13.00000 36.00000 0.00966
14.00000 36.00000 0.00966
15.00000 36.00000 0.00978
16.00000 36.00000 0.00986
17.00000 36.00000 0.00992
18.00000 36.00000 0.00980
19.00000 36.00000 0.00980
20.00000 36.00000 0.00988
21.00000 36.00000 0.00993
22.00000 36.00000 0.00993
23.00000 36.00000 0.00981
24.00000 36.00000 0.00980
25.00000 36.00000 0.00986
26.00000 36.00000 0.00976
27.00000 36.00000 0.00981
28.00000 36.00000 0.00986
29.00000 36.00000 0.00971
30.00000 36.00000 0.00981
31.00000 36.00000 0.00988
32.00000 36.00000 0.00981
33.00000 36.00000 0.00977
34.00000 36.00000 0.00993
35.00000 36.00000 0.00975
36.00000 36.00000 0.00992
37.00000 36.00000 0.00980
38.00000 36.00000 0.00984
39.00000 36.00000 0.00978
0.00000 37.00000 0.00940
1.00000 37.00000 0.00956
2.00000 37.00000 0.00948
3.00000 37.00000 0.00939
4.00000 37.00000 0.00944
5.00000 37.00000 0.00945
6.00000 37.00000 0.00936
7.00000 37.00000 0.00961
8.00000 37.00000 0.00941
9.00000 37.00000 0.00939
10.00000 37.00000 0.00941
11.00000 37.00000 0.00936
12.00000 37.00000 0.00945
13.00000 37.00000 0.00940
14.00000 37.00000 0.00931
15.00000 37.00000 0.00930
16.00000 37.00000 0.00939
17.00000 37.00000 0.00950
18.00000 37.00000 0.00954
19.00000 37.00000 0.00943
20.00000 37.00000 0.00943
21.00000 37.00000 0.00951
22.00000 37.00000 0.00953
23.00000 37.00000 0.00956
24.00000 37.00000 0.00943
25.00000 37.00000 0.00942
26.00000 37.00000 0.00947
27.00000 37.00000 0.00937
28.00000 37.00000 0.00946
29.00000 37.00000 0.00947
30.00000 37.00000 0.00932
31.00000 37.00000 0.00942
32.00000 37.00000 0.00951
33.00000 37.00000 0.00944
34.00000 37.00000 0.00941
35.00000 37.00000 0.00956
36.00000 37.00000 0.00935
37.00000 37.00000 0.00956
38.00000 37.00000 0.00943
39.00000 37.00000 0.00947
0.00000 38.00000 0.00913
1.00000 38.00000 0.00907
2.00000 38.00000 0.00923
3.00000 38.00000 0.00915
4.00000 38.00000 0.00906
5.00000 38.00000 0.00911
6.00000 38.00000 0.00910
7.00000 38.00000 0.00903
8.00000 38.00000 0.00925
9.00000 38.00000 0.00907
10.00000 38.00000 0.00905
11.00000 38.00000 0.00908
12.00000 38.00000 0.00901
13.00000 38.00000 0.00912
14.00000 38.00000 0.00906
15.00000 38.00000 0.00897
16.00000 38.00000 0.00896
17.00000 38.00000 0.00908
18.00000 38.00000 0.00917
19.00000 38.00000 0.00920
20.00000 38.00000 0.00909
21.00000 38.00000 0.00908
22.00000 38.00000 0.00917
23.00000 38.00000 0.00918
24.00000 38.00000 0.00920
25.00000 38.00000 0.00910
26.00000 38.00000 0.00907
27.00000 38.00000 0.00913
28.00000 38.00000 0.00904
29.00000 38.00000 0.00911
30.00000 38.00000 0.00913
31.00000 38.00000 0.00898
32.00000 38.00000 0.00908
33.00000 38.00000 0.00916
34.00000 38.00000 0.00910
35.00000 38.00000 0.00908
36.00000 38.00000 0.00919
37.00000 38.00000 0.00902
38.00000 38.00000 0.00919
39.00000 38.00000 0.00912
0.00000 39.00000 0.00882
1.00000 39.00000 0.00883
2.00000 39.00000 0.00879
3.00000 39.00000 0.00895
4.00000 39.00000 0.00884
5.00000 39.00000 0.00877
6.00000 39.00000 0.00881
7.00000 39.00000 0.00881
8.00000 39.00000 0.00873
9.00000 39.00000 0.00896
10.00000 39.00000 0.00877
11.00000 39.00000 0.00875
12.00000 39.00000 0.00877
13.00000 39.00000 0.00873
14.00000 39.00000 0.00881
15.00000 39.00000 0.00876
16.00000 39.00000 0.00868
17.00000 39.00000 0.00866
18.00000 39.00000 0.00876
19.00000 39.00000 0.00886
20.00000 39.00000 0.00889
21.00000 39.00000 0.00878
22.00000 39.00000 0.00878
23.00000 39.00000 0.00886
24.00000 39.00000 0.00886
25.00000 39.00000 0.00891
26.00000 39.00000 0.00879
27.00000 39.00000 0.00877
28.00000 39.00000 0.00883
29.00000 39.00000 0.00877
30.00000 39.00000 0.00881
31.00000 39.00000 0.00883
32.00000 39.00000 0.00867
33.00000 39.00000 0.00878
34.00000 39.00000 0.00885
35.00000 39.00000 0.00879
36.00000 39.00000 0.00878
37.00000 39.00000 0.00889
38.00000 39.00000 0.00872
39.00000 39.00000 0.00887
0.00000 40.00000 0.00861
1.00000 40.00000 0.00857
2.00000 40.00000 0.00856
3.00000 40.00000 0.00856
4.00000 40.00000 0.00868
5.00000 40.00000 0.00859
6.00000 40.00000 0.00853
7.00000 40.00000 0.00853
8.00000 40.00000 0.00853
9.00000 40.00000 0.00848
10.00000 40.00000 0.00870
11.00000 40.00000 0.00852
12.00000 40.00000 0.00850
13.00000 40.00000 0.00853
14.00000 40.00000 0.00846
15.00000 40.00000 0.00856
16.00000 40.00000 0.00851
17.00000 40.00000 0.00843
18.00000 40.00000 0.00843
19.00000 40.00000 0.00849
20.00000 40.00000 0.00862
21.00000 40.00000 0.00863
22.00000 40.00000 0.00852
23.00000 40.00000 0.00854
24.00000 40.00000 0.00862
25.00000 40.00000 0.00861
26.00000 40.00000 0.00866
27.00000 40.00000 0.00853
28.00000 40.00000 0.00852
29.00000 40.00000 0.00858
30.00000 40.00000 0.00850
31.00000 40.00000 0.00853
32.00000 40.00000 0.00859
33.00000 40.00000 0.00842
34.00000 40.00000 0.00853
35.00000 40.00000 0.00861
36.00000 40.00000 0.00854
37.00000 40.00000 0.00854
38.00000 40.00000 0.00863
39.00000 40.00000 0.00843
0.00000 41.00000 0.00824
1.00000 41.00000 0.00839
2.00000 41.00000 0.00835
3.00000 41.00000 0.00835
4.00000 41.00000 0.00834
5.00000 41.00000 0.00847
6.00000 41.00000 0.00837
7.00000 41.00000 0.00831
8.00000 41.00000 0.00833
9.00000 41.00000 0.00834
10.00000 41.00000 0.00827
11.00000 41.00000 0.00850
12.00000 41.00000 0.00831
13.00000 41.00000 0.00832
14.00000 41.00000 0.00832
15.00000 41.00000 0.00828
16.00000 41.00000 0.00835
17.00000 41.00000 0.00832
18.00000 41.00000 0.00822
19.00000 41.00000 0.00823
20.00000 41.00000 0.00829
21.00000 41.00000 0.00841
22.00000 41.00000 0.00843
23.00000 41.00000 0.00831
24.00000 41.00000 0.00832
25.00000 41.00000 0.00841
26.00000 41.00000 0.00840
27.00000 41.00000 0.00844
28.00000 41.00000 0.00834
29.00000 41.00000 0.00830
30.00000 41.00000 0.00836
31.00000 41.00000 0.00829
32.00000 41.00000 0.00833
33.00000 41.00000 0.00839
34.00000 41.00000 0.00821
35.00000 41.00000 0.00833
36.00000 41.00000 0.00841
37.00000 41.00000 0.00833
38.00000 41.00000 0.00833
39.00000 41.00000 0.00842
0.00000 42.00000 0.00826
1.00000 42.00000 0.00808
2.00000 42.00000 0.00824
3.00000 42.00000 0.00820
4.00000 42.00000 0.00822
5.00000 42.00000 0.00819
6.00000 42.00000 0.00832
7.00000 42.00000 0.00823
8.00000 42.00000 0.00816
9.00000 42.00000 0.00818
10.00000 42.00000 0.00818
11.00000 42.00000 0.00811
12.00000 42.00000 0.00834
13.00000 42.00000 0.00815
14.00000 42.00000 0.00817
15.00000 42.00000 0.00818
16.00000 42.00000 0.00811
17.00000 42.00000 0.00819
18.00000 42.00000 0.00817
19.00000 42.00000 0.00806
20.00000 42.00000 0.00807
21.00000 42.00000 0.00814
22.00000 42.00000 0.00823
23.00000 42.00000 0.00827
24.00000 42.00000 0.00815
25.00000 42.00000 0.00816
26.00000 42.00000 0.00824
27.00000 42.00000 0.00825
28.00000 42.00000 0.00829
29.00000 42.00000 0.00818
30.00000 42.00000 0.00815
31.00000 42.00000 0.00820
32.00000 42.00000 0.00815
33.00000 42.00000 0.00817
34.00000 42.00000 0.00823
35.00000 42.00000 0.00805
36.00000 42.00000 0.00817
37.00000 42.00000 0.00825
38.00000 42.00000 0.00816
39.00000 42.00000 0.00817
0.00000 43.00000 0.00805
1.00000 43.00000 0.00813
2.00000 43.00000 0.00794
3.00000 43.00000 0.00812
4.00000 43.00000 0.00806
5.00000 43.00000 0.00809
6.00000 43.00000 0.00805
7.00000 43.00000 0.00819
8.00000 43.00000 0.00810
9.00000 43.00000 0.00803
10.00000 43.00000 0.00805
11.00000 43.00000 0.00805
12.00000 43.00000 0.00798
13.00000 43.00000 0.00821
14.00000 43.00000 0.00803
15.00000 43.00000 0.00802
16.00000 43.00000 0.00805
17.00000 43.00000 0.00797
18.00000 43.00000 0.00806
19.00000 43.00000 0.00802
20.00000 43.00000 0.00792
21.00000 43.00000 0.00794
22.00000 43.00000 0.00801
23.00000 43.00000 0.00809
24.00000 43.00000 0.00814
25.00000 43.00000 0.00801
26.00000 43.00000 0.00802
27.00000 43.00000 0.00810
28.00000 43.00000 0.00813
29.00000 43.00000 0.00815
30.00000 43.00000 0.00806
31.00000 43.00000 0.00800
32.00000 43.00000 0.00807
33.00000 43.00000 0.00802
34.00000 43.00000 0.00804
35.00000 43.00000 0.00810
36.00000 43.00000 0.00792
37.00000 43.00000 0.00805
38.00000 43.00000 0.00812
39.00000 43.00000 0.00804
0.00000 44.00000 0.00791
1.00000 44.00000 0.00792
2.00000 44.00000 0.00801
3.00000 44.00000 0.00782
4.00000 44.00000 0.00800
5.00000 44.00000 0.00792
6.00000 44.00000 0.00796
7.00000 44.00000 0.00791
8.00000 44.00000 0.00805
9.00000 44.00000 0.00796
10.00000 44.00000 0.00789
11.00000 44.00000 0.00792
12.00000 44.00000 0.00792
13.00000 44.00000 0.00785
14.00000 44.00000 0.00809
15.00000 44.00000 0.00792
16.00000 44.00000 0.00790
17.00000 44.00000 0.00792
18.00000 44.00000 0.00787
19.00000 44.00000 0.00793
20.00000 44.00000 0.00790
21.00000 44.00000 0.00780
22.00000 44.00000 0.00783
23.00000 44.00000 0.00789
24.00000 44.00000 0.00795
25.00000 44.00000 0.00802
26.00000 44.00000 0.00789
27.00000 44.00000 0.00789
28.00000 44.00000 0.00796
29.00000 44.00000 0.00800
30.00000 44.00000 0.00802
31.00000 44.00000 0.00794
32.00000 44.00000 0.00787
33.00000 44.00000 0.00793
34.00000 44.00000 0.00790
35.00000 44.00000 0.00792
36.00000 44.00000 0.00798
37.00000 44.00000 0.00780
38.00000 44.00000 0.00791
39.00000 44.00000 0.00799
0.00000 45.00000 0.00785
1.00000 45.00000 0.00779
2.00000 45.00000 0.00780
3.00000 45.00000 0.00788
4.00000 45.00000 0.00771
5.00000 45.00000 0.00787
6.00000 45.00000 0.00779
7.00000 45.00000 0.00784
8.00000 45.00000 0.00779
9.00000 45.00000 0.00792
10.00000 45.00000 0.00783
11.00000 45.00000 0.00777
12.00000 45.00000 0.00778
13.00000 45.00000 0.00779
14.00000 45.00000 0.00773
15.00000 45.00000 0.00796
16.00000 45.00000 0.00778
17.00000 45.00000 0.00777
18.00000 45.00000 0.00780
19.00000 45.00000 0.00775
20.00000 45.00000 0.00781
21.00000 45.00000 0.00778
22.00000 45.00000 0.00767
23.00000 45.00000 0.00771
24.00000 45.00000 0.00775
25.00000 45.00000 0.00784
26.00000 45.00000 0.00788
27.00000 45.00000 0.00777
28.00000 45.00000 0.00776
29.00000 45.00000 0.00782
30.00000 45.00000 0.00787
31.00000 45.00000 0.00789
32.00000 45.00000 0.00780
33.00000 45.00000 0.00773
34.00000 45.00000 0.00780
35.00000 45.00000 0.00777
36.00000 45.00000 0.00778
37.00000 45.00000 0.00787
38.00000 45.00000 0.00768
39.00000 45.00000 0.00779
0.00000 46.00000 0.00764
1.00000 46.00000 0.00772
2.00000 46.00000 0.00765
3.00000 46.00000 0.00765
4.00000 46.00000 0.00775
5.00000 46.00000 0.00759
6.00000 46.00000 0.00772
7.00000 46.00000 0.00764
8.00000 46.00000 0.00772
9.00000 46.00000 0.00765
10.00000 46.00000 0.00778
11.00000 46.00000 0.00769
12.00000 46.00000 0.00765
13.00000 46.00000 0.00764
14.00000 46.00000 0.00765
15.00000 46.00000 0.00759
16.00000 46.00000 0.00783
17.00000 46.00000 0.00764
18.00000 46.00000 0.00764
19.00000 46.00000 0.00765
20.00000 46.00000 0.00761
21.00000 46.00000 0.00768
22.00000 46.00000 0.00765
23.00000 46.00000 0.00754
24.00000 46.00000 0.00758
25.00000 46.00000 0.00762
26.00000 46.00000 0.00770
27.00000 46.00000 0.00774
28.00000 46.00000 0.00763
29.00000 46.00000 0.00764
30.00000 46.00000 0.00768
31.00000 46.00000 0.00774
32.00000 46.00000 0.00775
33.00000 46.00000 0.00767
34.00000 46.00000 0.00762
35.00000 46.00000 0.00765
36.00000 46.00000 0.00763
37.00000 46.00000 0.00764
38.00000 46.00000 0.00773
39.00000 46.00000 0.00756
0.00000 47.00000 0.00742
1.00000 47.00000 0.00750
2.00000 47.00000 0.00759
3.00000 47.00000 0.00752
4.00000 47.00000 0.00752
5.00000 47.00000 0.00760
6.00000 47.00000 0.00744
7.00000 47.00000 0.00758
8.00000 47.00000 0.00750
9.00000 47.00000 0.00757
10.00000 47.00000 0.00751
11.00000 47.00000 0.00763
12.00000 47.00000 0.00755
13.00000 47.00000 0.00752
14.00000 47.00000 0.00751
15.00000 47.00000 0.00751
16.00000 47.00000 0.00744
17.00000 47.00000 0.00768
18.00000 47.00000 0.00749
19.00000 47.00000 0.00749
20.00000 47.00000 0.00752
21.00000 47.00000 0.00746
22.00000 47.00000 0.00754
23.00000 47.00000 0.00751
24.00000 47.00000 0.00742
25.00000 47.00000 0.00744
26.00000 47.00000 0.00749
27.00000 47.00000 0.00756
28.00000 47.00000 0.00759
29.00000 47.00000 0.00749
30.00000 47.00000 0.00750
31.00000 47.00000 0.00753
32.00000 47.00000 0.00760
33.00000 47.00000 0.00759
34.00000 47.00000 0.00752
35.00000 47.00000 0.00747
36.00000 47.00000 0.00752
37.00000 47.00000 0.00748
38.00000 47.00000 0.00750
39.00000 47.00000 0.00759
0.00000 48.00000 0.00745
1.00000 48.00000 0.00728
2.00000 48.00000 0.00733
3.00000 48.00000 0.00743
4.00000 48.00000 0.00736
5.00000 48.00000 0.00736
6.00000 48.00000 0.00744
7.00000 48.00000 0.00728
8.00000 48.00000 0.00742
9.00000 48.00000 0.00735
10.00000 48.00000 0.00741
11.00000 48.00000 0.00735
12.00000 48.00000 0.00748
13.00000 48.00000 0.00742
14.00000 48.00000 0.00736
15.00000 48.00000 0.00735
16.00000 48.00000 0.00736
17.00000 48.00000 0.00729
18.00000 48.00000 0.00756
19.00000 48.00000 0.00735
20.00000 48.00000 0.00734
21.00000 48.00000 0.00737
22.00000 48.00000 0.00733
23.00000 48.00000 0.00739
24.00000 48.00000 0.00735
25.00000 48.00000 0.00727
26.00000 48.00000 0.00729
27.00000 48.00000 0.00735
28.00000 48.00000 0.00740
29.00000 48.00000 0.00743
30.00000 48.00000 0.00735
31.00000 48.00000 0.00737
32.00000 48.00000 0.00738
33.00000 48.00000 0.00747
34.00000 48.00000 0.00745
35.00000 48.00000 0.00737
36.00000 48.00000 0.00734
37.00000 48.00000 0.00738
38.00000 48.00000 0.00732
39.00000 48.00000 0.00733
0.00000 49.00000 0.00717
1.00000 49.00000 0.00730
2.00000 49.00000 0.00713
3.00000 49.00000 0.00718
4.00000 49.00000 0.00727
5.00000 49.00000 0.00720
6.00000 49.00000 0.00720
7.00000 49.00000 0.00728
8.00000 49.00000 0.00713
9.00000 49.00000 0.00726
10.00000 49.00000 0.00720
11.00000 49.00000 0.00726
12.00000 49.00000 0.00721
13.00000 49.00000 0.00732
14.00000 49.00000 0.00728
15.00000 49.00000 0.00720
16.00000 49.00000 0.00721
17.00000 49.00000 0.00721
18.00000 49.00000 0.00712
19.00000 49.00000 0.00741
20.00000 49.00000 0.00718
21.00000 49.00000 0.00718
22.00000 49.00000 0.00722
23.00000 49.00000 0.00718
24.00000 49.00000 0.00724
25.00000 49.00000 0.00719
26.00000 49.00000 0.00713
27.00000 49.00000 0.00714
28.00000 49.00000 0.00719
29.00000 49.00000 0.00724
30.00000 49.00000 0.00727
31.00000 49.00000 0.00719
32.00000 49.00000 0.00721
33.00000 49.00000 0.00723
34.00000 49.00000 0.00731
35.00000 49.00000 0.00729
36.00000 49.00000 0.00722
37.00000 49.00000 0.00717
38.00000 49.00000 0.00722
39.00000 49.00000 0.00717
0.00000 50.00000 0.00699
1.00000 50.00000 0.00700
2.00000 50.00000 0.00711
3.00000 50.00000 0.00699
4.00000 50.00000 0.00701
5.00000 50.00000 0.00710
6.00000 50.00000 0.00704
7.00000 50.00000 0.00704
8.00000 50.00000 0.00711
9.00000 50.00000 0.00697
10.00000 50.00000 0.00711
11.00000 50.00000 0.00702
12.00000 50.00000 0.00709
13.00000 50.00000 0.00703
14.00000 50.00000 0.00715
15.00000 50.00000 0.00711
16.00000 50.00000 0.00705
17.00000 50.00000 0.00704
18.00000 50.00000 0.00706
19.00000 50.00000 0.00695
20.00000 50.00000 0.00725
21.00000 50.00000 0.00702
22.00000 50.00000 0.00702
23.00000 50.00000 0.00704
24.00000 50.00000 0.00702
25.00000 50.00000 0.00707
26.00000 50.00000 0.00701
27.00000 50.00000 0.00696
28.00000 50.00000 0.00699
29.00000 50.00000 0.00704
30.00000 50.00000 0.00708
31.00000 50.00000 0.00712
32.00000 50.00000 0.00703
33.00000 50.00000 0.00702
34.00000 50.00000 0.00706
35.00000 50.00000 0.00714
36.00000 50.00000 0.00715
37.00000 50.00000 0.00707
38.00000 50.00000 0.00700
39.00000 50.00000 0.00706
0.00000 51.00000 0.00691
1.00000 51.00000 0.00682
2.00000 51.00000 0.00682
3.00000 51.00000 0.00693
4.00000 51.00000 0.00683
5.00000 51.00000 0.00684
6.00000 51.00000 0.00692
7.00000 51.00000 0.00690
8.00000 51.00000 0.00687
9.00000 51.00000 0.00694
10.00000 51.00000 0.00681
11.00000 51.00000 0.00693
12.00000 51.00000 0.00686
13.00000 51.00000 0.00692
14.00000 51.00000 0.00686
15.00000 51.00000 0.00699
16.00000 51.00000 0.00693
17.00000 51.00000 0.00689
18.00000 51.00000 0.00688
19.00000 51.00000 0.00689
20.00000 51.00000 0.00678
21.00000 51.00000 0.00707
22.00000 51.00000 0.00686
23.00000 51.00000 0.00685
24.00000 51.00000 0.00688
25.00000 51.00000 0.00687
26.00000 51.00000 0.00690
27.00000 51.00000 0.00683
28.00000 51.00000 0.00680
29.00000 51.00000 0.00684
30.00000 51.00000 0.00687
31.00000 51.00000 0.00690
32.00000 51.00000 0.00694
33.00000 51.00000 0.00687
34.00000 51.00000 0.00687
35.00000 51.00000 0.00690
36.00000 51.00000 0.00698
37.00000 51.00000 0.00697
38.00000 51.00000 0.00691
39.00000 51.00000 0.00683
0.00000 52.00000 0.00667
1.00000 52.00000 0.00674
2.00000 52.00000 0.00666
3.00000 52.00000 0.00665
4.00000 52.00000 0.00674
5.00000 52.00000 0.00664
6.00000 52.00000 0.00666
7.00000 52.00000 0.00674
8.00000 52.00000 0.00671
9.00000 52.00000 0.00670
10.00000 52.00000 0.00678
11.00000 52.00000 0.00664
12.00000 52.00000 0.00675
13.00000 52.00000 0.00668
14.00000 52.00000 0.00676
15.00000 52.00000 0.00668
16.00000 52.00000 0.00682
17.00000 52.00000 0.00676
18.00000 52.00000 0.00673
19.00000 52.00000 0.00671
20.00000 52.00000 0.00670
21.00000 52.00000 0.00661
22.00000 52.00000 0.00688
23.00000 52.00000 0.00669
24.00000 52.00000 0.00667
25.00000 52.00000 0.00670
26.00000 52.00000 0.00670
27.00000 52.00000 0.00674
28.00000 52.00000 0.00665
29.00000 52.00000 0.00663
30.00000 52.00000 0.00667
31.00000 52.00000 0.00671
32.00000 52.00000 0.00673
33.00000 52.00000 0.00676
34.00000 52.00000 0.00669
35.00000 52.00000 0.00671
36.00000 52.00000 0.00673
37.00000 52.00000 0.00681
38.00000 52.00000 0.00679
39.00000 52.00000 0.00674
0.00000 53.00000 0.00652
1.00000 53.00000 0.00644
2.00000 53.00000 0.00655
3.00000 53.00000 0.00645
4.00000 53.00000 0.00646
5.00000 53.00000 0.00653
6.00000 53.00000 0.00644
7.00000 53.00000 0.00646
8.00000 53.00000 0.00654
9.00000 53.00000 0.00649
10.00000 53.00000 0.00652
11.00000 53.00000 0.00655
12.00000 53.00000 0.00644
13.00000 53.00000 0.00653
14.00000 53.00000 0.00648
15.00000 53.00000 0.00655
16.00000 53.00000 0.00646
17.00000 53.00000 0.00661
18.00000 53.00000 0.00654
19.00000 53.00000 0.00653
20.00000 53.00000 0.00649
21.00000 53.00000 0.00648
22.00000 53.00000 0.00641
23.00000 53.00000 0.00667
24.00000 53.00000 0.00648
25.00000 53.00000 0.00645
26.00000 53.00000 0.00651
27.00000 53.00000 0.00650
28.00000 53.00000 0.00653
29.00000 53.00000 0.00645
30.00000 53.00000 0.00644
31.00000 53.00000 0.00647
32.00000 53.00000 0.00648
33.00000 53.00000 0.00652
34.00000 53.00000 0.00656
35.00000 53.00000 0.00649
36.00000 53.00000 0.00650
37.00000 53.00000 0.00652
38.00000 53.00000 0.00661
39.00000 53.00000 0.00659
0.00000 54.00000 0.00639
1.00000 54.00000 0.00633
2.00000 54.00000 0.00626
3.00000 54.00000 0.00636
4.00000 54.00000 0.00626
5.00000 54.00000 0.00628
6.00000 54.00000 0.00636
7.00000 54.00000 0.00626
8.00000 54.00000 0.00628
9.00000 54.00000 0.00635
10.00000 54.00000 0.00630
11.00000 54.00000 0.00633
12.00000 54.00000 0.00636
13.00000 54.00000 0.00625
14.00000 54.00000 0.00633
15.00000 54.00000 0.00629
16.00000 54.00000 0.00636
17.00000 54.00000 0.00627
18.00000 54.00000 0.00642
19.00000 54.00000 0.00636
20.00000 54.00000 0.00635
21.00000 54.00000 0.00630
22.00000 54.00000 0.00630
23.00000 54.00000 0.00623
24.00000 54.00000 0.00647
25.00000 54.00000 0.00629
26.00000 54.00000 0.00627
27.00000 54.00000 0.00633
28.00000 54.00000 0.00631
29.00000 54.00000 0.00634
30.00000 54.00000 0.00625
31.00000 54.00000 0.00626
32.00000 54.00000 0.00629
33.00000 54.00000 0.00629
34.00000 54.00000 0.00633
35.00000 54.00000 0.00637
36.00000 54.00000 0.00632
37.00000 54.00000 0.00630
38.00000 54.00000 0.00632
39.00000 54.00000 0.00642
0.00000 55.00000 0.00622
1.00000 55.00000 0.00618
2.00000 55.00000 0.00614
3.00000 55.00000 0.00606
4.00000 55.00000 0.00617
5.00000 55.00000 0.00606
6.00000 55.00000 0.00609
7.00000 55.00000 0.00615
8.00000 55.00000 0.00607
9.00000 55.00000 0.00609
10.00000 55.00000 0.00616
11.00000 55.00000 0.00609
12.00000 55.00000 0.00613
13.00000 55.00000 0.00616
14.00000 55.00000 0.00605
15.00000 55.00000 0.00614
16.00000 55.00000 0.00611
17.00000 55.00000 0.00615
18.00000 55.00000 0.00608
19.00000 55.00000 0.00622
20.00000 55.00000 0.00616
21.00000 55.00000 0.00615
22.00000 55.00000 0.00612
23.00000 55.00000 0.00611
24.00000 55.00000 0.00604
25.00000 55.00000 0.00627
26.00000 55.00000 0.00610
27.00000 55.00000 0.00608
28.00000 55.00000 0.00614
29.00000 55.00000 0.00611
30.00000 55.00000 0.00616
31.00000 55.00000 0.00605
32.00000 55.00000 0.00606
33.00000 55.00000 0.00610
34.00000 55.00000 0.00611
35.00000 55.00000 0.00617
36.00000 55.00000 0.00618
37.00000 55.00000 0.00612
38.00000 55.00000 0.00613
39.00000 55.00000 0.00613
0.00000 56.00000 0.00591
1.00000 56.00000 0.00599
2.00000 56.00000 0.00596
3.00000 56.00000 0.00591
4.00000 56.00000 0.00582
5.00000 56.00000 0.00594
6.00000 56.00000 0.00583
7.00000 56.00000 0.00587
8.00000 56.00000 0.00592
9.00000 56.00000 0.00584
10.00000 56.00000 0.00586
11.00000 56.00000 0.00593
12.00000 56.00000 0.00585
13.00000 56.00000 0.00590
14.00000 56.00000 0.00595
15.00000 56.00000 0.00582
16.00000 56.00000 0.00592
17.00000 56.00000 0.00588
18.00000 56.00000 0.00593
19.00000 56.00000 0.00585
20.00000 56.00000 0.00599
21.00000 56.00000 0.00593
22.00000 56.00000 0.00592
23.00000 56.00000 0.00590
24.00000 56.00000 0.00589
25.00000 56.00000 0.00582
26.00000 56.00000 0.00604
27.00000 56.00000 0.00588
28.00000 56.00000 0.00586
29.00000 56.00000 0.00592
30.00000 56.00000 0.00589
31.00000 56.00000 0.00592
32.00000 56.00000 0.00582
33.00000 56.00000 0.00583
34.00000 56.00000 0.00587
35.00000 56.00000 0.00589
36.00000 56.00000 0.00593
37.00000 56.00000 0.00595
38.00000 56.00000 0.00590
39.00000 56.00000 0.00590
0.00000 57.00000 0.00566
1.00000 57.00000 0.00567
2.00000 57.00000 0.00575
3.00000 57.00000 0.00574
4.00000 57.00000 0.00567
5.00000 57.00000 0.00557
6.00000 57.00000 0.00570
7.00000 57.00000 0.00561
8.00000 57.00000 0.00566
9.00000 57.00000 0.00567
10.00000 57.00000 0.00561
11.00000 57.00000 0.00561
12.00000 57.00000 0.00570
13.00000 57.00000 0.00559
14.00000 57.00000 0.00567
15.00000 57.00000 0.00571
16.00000 57.00000 0.00558
17.00000 57.00000 0.00568
18.00000 57.00000 0.00565
19.00000 57.00000 0.00571
20.00000 57.00000 0.00562
21.00000 57.00000 0.00576
22.00000 57.00000 0.00568
23.00000 57.00000 0.00567
24.00000 57.00000 0.00566
25.00000 57.00000 0.00565
26.00000 57.00000 0.00559
27.00000 57.00000 0.00581
28.00000 57.00000 0.00566
29.00000 57.00000 0.00562
30.00000 57.00000 0.00565
31.00000 57.00000 0.00565
32.00000 57.00000 0.00568
33.00000 57.00000 0.00559
34.00000 57.00000 0.00561
35.00000 57.00000 0.00563
36.00000 57.00000 0.00565
37.00000 57.00000 0.00570
38.00000 57.00000 0.00573
39.00000 57.00000 0.00565
0.00000 58.00000 0.00544
1.00000 58.00000 0.00544
2.00000 58.00000 0.00546
3.00000 58.00000 0.00553
4.00000 58.00000 0.00551
5.00000 58.00000 0.00546
6.00000 58.00000 0.00535
7.00000 58.00000 0.00548
8.00000 58.00000 0.00540
9.00000 58.00000 0.00545
10.00000 58.00000 0.00544
11.00000 58.00000 0.00538
12.00000 58.00000 0.00540
13.00000 58.00000 0.00547
14.00000 58.00000 0.00540
15.00000 58.00000 0.00544
16.00000 58.00000 0.00550
17.00000 58.00000 0.00536
18.00000 58.00000 0.00547
19.00000 58.00000 0.00544
20.00000 58.00000 0.00549
21.00000 58.00000 0.00539
22.00000 58.00000 0.00554
23.00000 58.00000 0.00546
24.00000 58.00000 0.00544
25.00000 58.00000 0.00544
26.00000 58.00000 0.00544
27.00000 58.00000 0.00536
28.00000 58.00000 0.00559
29.00000 58.00000 0.00542
30.00000 58.00000 0.00541
31.00000 58.00000 0.00542
32.00000 58.00000 0.00541
33.00000 58.00000 0.00546
34.00000 58.00000 0.00537
35.00000 58.00000 0.00542
36.00000 58.00000 0.00542
37.00000 58.00000 0.00544
38.00000 58.00000 0.00550
39.00000 58.00000 0.00551
0.00000 59.00000 0.00529
1.00000 59.00000 0.00519
2.00000 59.00000 0.00523
3.00000 59.00000 0.00525
4.00000 59.00000 0.00532
5.00000 59.00000 0.00530
6.00000 59.00000 0.00524
7.00000 59.00000 0.00516
8.00000 59.00000 0.00525
9.00000 59.00000 0.00519
10.00000 59.00000 0.00524
11.00000 59.00000 0.00522
12.00000 59.00000 0.00518
13.00000 59.00000 0.00519
14.00000 59.00000 0.00525
15.00000 59.00000 0.00520
16.00000 59.00000 0.00524
17.00000 59.00000 0.00528
18.00000 59.00000 0.00517
19.00000 59.00000 0.00527
20.00000 59.00000 0.00523
21.00000 59.00000 0.00528
22.00000 59.00000 0.00518
23.00000 59.00000 0.00533
24.00000 59.00000 0.00527
25.00000 59.00000 0.00522
26.00000 59.00000 0.00524
27.00000 59.00000 0.00522
28.00000 59.00000 0.00513
29.00000 59.00000 0.00536
30.00000 59.00000 0.00521
31.00000 59.00000 0.00518
32.00000 59.00000 0.00521
33.00000 59.00000 0.00520
34.00000 59.00000 0.00525
35.00000 59.00000 0.00515
36.00000 59.00000 0.00519
37.00000 59.00000 0.00520
38.00000 59.00000 0.00522
39.00000 59.00000 0.00529
0.00000 60.00000 0.00508
1.00000 60.00000 0.00507
2.00000 60.00000 0.00499
3.00000 60.00000 0.00501
4.00000 60.00000 0.00504
5.00000 60.00000 0.00511
6.00000 60.00000 0.00509
7.00000 60.00000 0.00502
8.00000 60.00000 0.00495
9.00000 60.00000 0.00503
10.00000 60.00000 0.00499
11.00000 60.00000 0.00504
12.00000 60.00000 0.00502
13.00000 60.00000 0.00498
14.00000 60.00000 0.00499
15.00000 60.00000 0.00503
16.00000 60.00000 0.00500
17.00000 60.00000 0.00503
18.00000 60.00000 0.00508
19.00000 60.00000 0.00496
20.00000 60.00000 0.00506
21.00000 60.00000 0.00501
22.00000 60.00000 0.00508
23.00000 60.00000 0.00496
24.00000 60.00000 0.00512
25.00000 60.00000 0.00506
26.00000 60.00000 0.00500
27.00000 60.00000 0.00502
28.00000 60.00000 0.00499
29.00000 60.00000 0.00493
30.00000 60.00000 0.00514
31.00000 60.00000 0.00500
32.00000 60.00000 0.00497
33.00000 60.00000 0.00499
34.00000 60.00000 0.00498
35.00000 60.00000 0.00504
36.00000 60.00000 0.00495
37.00000 60.00000 0.00497
38.00000 60.00000 0.00500
39.00000 60.00000 0.00502
0.00000 61.00000 0.00481
1.00000 61.00000 0.00488
2.00000 61.00000 0.00488
3.00000 61.00000 0.00478
4.00000 61.00000 0.00482
5.00000 61.00000 0.00482
6.00000 61.00000 0.00490
7.00000 61.00000 0.00489
8.00000 61.00000 0.00483
9.00000 61.00000 0.00474
10.00000 61.00000 0.00485
11.00000 61.00000 0.00478
12.00000 61.00000 0.00484
13.00000 61.00000 0.00482
14.00000 61.00000 0.00477
15.00000 61.00000 0.00478
16.00000 61.00000 0.00483
17.00000 61.00000 0.00480
18.00000 61.00000 0.00484
19.00000 61.00000 0.00487
20.00000 61.00000 0.00478
21.00000 61.00000 0.00485
22.00000 61.00000 0.00482
23.00000 61.00000 0.00488
24.00000 61.00000 0.00474
25.00000 61.00000 0.00491
26.00000 61.00000 0.00484
27.00000 61.00000 0.00480
28.00000 61.00000 0.00481
29.00000 61.00000 0.00479
30.00000 61.00000 0.00473
31.00000 61.00000 0.00495
32.00000 61.00000 0.00481
33.00000 61.00000 0.00477
34.00000 61.00000 0.00478
35.00000 61.00000 0.00478
36.00000 61.00000 0.00482
37.00000 61.00000 0.00475
38.00000 61.00000 0.00478
39.00000 61.00000 0.00480
0.00000 62.00000 0.00461
1.00000 62.00000 0.00462
2.00000 62.00000 0.00468
3.00000 62.00000 0.00469
4.00000 62.00000 0.00460
5.00000 62.00000 0.00462
6.00000 62.00000 0.00464
7.00000 62.00000 0.00469
8.00000 62.00000 0.00469
9.00000 62.00000 0.00466
10.00000 62.00000 0.00456
11.00000 62.00000 0.00466
12.00000 62.00000 0.00459
13.00000 62.00000 0.00464
14.00000 62.00000 0.00462
15.00000 62.00000 0.00458
16.00000 62.00000 0.00460
17.00000 62.00000 0.00465
18.00000 62.00000 0.00460
19.00000 62.00000 0.00465
20.00000 62.00000 0.00468
21.00000 62.00000 0.00459
22.00000 62.00000 0.00464
23.00000 62.00000 0.00464
24.00000 62.00000 0.00469
25.00000 62.00000 0.00456
26.00000 62.00000 0.00470
27.00000 62.00000 0.00464
28.00000 62.00000 0.00461
29.00000 62.00000 0.00463
30.00000 62.00000 0.00462
31.00000 62.00000 0.00456
32.00000 62.00000 0.00474
33.00000 62.00000 0.00463
34.00000 62.00000 0.00458
35.00000 62.00000 0.00457
36.00000 62.00000 0.00459
37.00000 62.00000 0.00463
38.00000 62.00000 0.00457
39.00000 62.00000 0.00460
0.00000 63.00000 0.00443
1.00000 63.00000 0.00442
2.00000 63.00000 0.00445
3.00000 63.00000 0.00448
4.00000 63.00000 0.00451
5.00000 63.00000 0.00443
6.00000 63.00000 0.00445
7.00000 63.00000 0.00445
8.00000 63.00000 0.00451
9.00000 63.00000 0.00451
10.00000 63.00000 0.00448
11.00000 63.00000 0.00438
12.00000 63.00000 0.00447
13.00000 63.00000 0.00441
14.00000 63.00000 0.00447
15.00000 63.00000 0.00444
16.00000 63.00000 0.00441
17.00000 63.00000 0.00443
18.00000 63.00000 0.00446
19.00000 63.00000 0.00443
20.00000 63.00000 0.00447
21.00000 63.00000 0.00452
22.00000 63.00000 0.00441
23.00000 63.00000 0.00446
24.00000 63.00000 0.00445
25.00000 63.00000 0.00451
26.00000 63.00000 0.00439
27.00000 63.00000 0.00451
28.00000 63.00000 0.00446
29.00000 63.00000 0.00444
30.00000 63.00000 0.00446
31.00000 63.00000 0.00445
32.00000 63.00000 0.00439
33.00000 63.00000 0.00456
34.00000 63.00000 0.00446
35.00000 63.00000 0.00439
36.00000 63.00000 0.00440
37.00000 63.00000 0.00441
38.00000 63.00000 0.00446
39.00000 63.00000 0.00440
0.00000 64.00000 0.00424
1.00000 64.00000 0.00426
2.00000 64.00000 0.00427
3.00000 64.00000 0.00429
4.00000 64.00000 0.00432
5.00000 64.00000 0.00435
6.00000 64.00000 0.00426
7.00000 64.00000 0.00427
8.00000 64.00000 0.00428
9.00000 64.00000 0.00435
10.00000 64.00000 0.00435
11.00000 64.00000 0.00431
12.00000 64.00000 0.00423
13.00000 64.00000 0.00432
14.00000 64.00000 0.00426
15.00000 64.00000 0.00430
16.00000 64.00000 0.00426
17.00000 64.00000 0.00424
18.00000 64.00000 0.00428
19.00000 64.00000 0.00429
20.00000 64.00000 0.00427
21.00000 64.00000 0.00429
22.00000 64.00000 0.00437
23.00000 64.00000 0.00424
24.00000 64.00000 0.00429
25.00000 64.00000 0.00429
26.00000 64.00000 0.00434
27.00000 64.00000 0.00422
28.00000 64.00000 0.00434
29.00000 64.00000 0.00429
30.00000 64.00000 0.00427
31.00000 64.00000 0.00428
32.00000 64.00000 0.00427
33.00000 64.00000 0.00423
34.00000 64.00000 0.00439
35.00000 64.00000 0.00429
36.00000 64.00000 0.00422
37.00000 64.00000 0.00424
38.00000 64.00000 0.00424
39.00000 64.00000 0.00429
0.00000 65.00000 0.00415
1.00000 65.00000 0.00409
2.00000 65.00000 0.00412
3.00000 65.00000 0.00411
4.00000 65.00000 0.00415
5.00000 65.00000 0.00417
6.00000 65.00000 0.00418
7.00000 65.00000 0.00411
8.00000 65.00000 0.00411
9.00000 65.00000 0.00413
10.00000 65.00000 0.00420
11.00000 65.00000 0.00419
12.00000 65.00000 0.00416
13.00000 65.00000 0.00407
14.00000 65.00000 0.00416
15.00000 65.00000 0.00411
16.00000 65.00000 0.00414
17.00000 65.00000 0.00411
18.00000 65.00000 0.00409
19.00000 65.00000 0.00411
20.00000 65.00000 0.00412
21.00000 65.00000 0.00411
22.00000 65.00000 0.00414
23.00000 65.00000 0.00421
24.00000 65.00000 0.00410
25.00000 65.00000 0.00415
26.00000 65.00000 0.00414
27.00000 65.00000 0.00420
28.00000 65.00000 0.00408
29.00000 65.00000 0.00418
30.00000 65.00000 0.00413
31.00000 65.00000 0.00410
32.00000 65.00000 0.00414
33.00000 65.00000 0.00411
34.00000 65.00000 0.00408
35.00000 65.00000 0.00424
36.00000 65.00000 0.00413
37.00000 65.00000 0.00408
38.00000 65.00000 0.00409
39.00000 65.00000 0.00409
0.00000 66.00000 0.00397
1.00000 66.00000 0.00402
2.00000 66.00000 0.00394
3.00000 66.00000 0.00399
4.00000 66.00000 0.00398
5.00000 66.00000 0.00401
6.00000 66.00000 0.00402
7.00000 66.00000 0.00405
8.00000 66.00000 0.00396
9.00000 66.00000 0.00398
10.00000 66.00000 0.00400
11.00000 66.00000 0.00405
12.00000 66.00000 0.00405
13.00000 66.00000 0.00403
14.00000 66.00000 0.00393
15.00000 66.00000 0.00402
16.00000 66.00000 0.00397
17.00000 66.00000 0.00400
18.00000 66.00000 0.00399
19.00000 66.00000 0.00396
20.00000 66.00000 0.00398
21.00000 66.00000 0.00398
22.00000 66.00000 0.00397
23.00000 66.00000 0.00401
24.00000 66.00000 0.00408
25.00000 66.00000 0.00394
26.00000 66.00000 0.00401
27.00000 66.00000 0.00399
28.00000 66.00000 0.00405
29.00000 66.00000 0.00396
30.00000 66.00000 0.00404
31.00000 66.00000 0.00400
32.00000 66.00000 0.00397
33.00000 66.00000 0.00399
34.00000 66.00000 0.00397
35.00000 66.00000 0.00395
36.00000 66.00000 0.00409
37.00000 66.00000 0.00399
38.00000 66.00000 0.00394
39.00000 66.00000 0.00395
0.00000 67.00000 0.00380
1.00000 67.00000 0.00382
2.00000 67.00000 0.00388
3.00000 67.00000 0.00380
4.00000 67.00000 0.00385
5.00000 67.00000 0.00383
6.00000 67.00000 0.00389
7.00000 67.00000 0.00388
8.00000 67.00000 0.00391
9.00000 67.00000 0.00383
10.00000 67.00000 0.00383
11.00000 67.00000 0.00388
12.00000 67.00000 0.00392
13.00000 67.00000 0.00392
14.00000 67.00000 0.00389
15.00000 67.00000 0.00380
16.00000 67.00000 0.00388
17.00000 67.00000 0.00384
18.00000 67.00000 0.00387
19.00000 67.00000 0.00384
20.00000 67.00000 0.00382
21.00000 67.00000 0.00384
22.00000 67.00000 0.00384
23.00000 67.00000 0.00385
24.00000 67.00000 0.00388
25.00000 67.00000 0.00395
26.00000 67.00000 0.00383
27.00000 67.00000 0.00388
28.00000 67.00000 0.00386
29.00000 67.00000 0.00392
30.00000 67.00000 0.00384
31.00000 67.00000 0.00390
32.00000 67.00000 0.00389
33.00000 67.00000 0.00384
34.00000 67.00000 0.00386
35.00000 67.00000 0.00384
36.00000 67.00000 0.00382
37.00000 67.00000 0.00396
38.00000 67.00000 0.00387
39.00000 67.00000 0.00381
0.00000 68.00000 0.00369
1.00000 68.00000 0.00370
2.00000 68.00000 0.00371
3.00000 68.00000 0.00378
4.00000 68.00000 0.00369
5.00000 68.00000 0.00373
6.00000 68.00000 0.00371
7.00000 68.00000 0.00377
8.00000 68.00000 0.00375
9.00000 68.00000 0.00379
10.00000 68.00000 0.00371
11.00000 68.00000 0.00371
12.00000 68.00000 0.00376
13.00000 68.00000 0.00380
14.00000 68.00000 0.00380
15.00000 68.00000 0.00376
16.00000 68.00000 0.00368
17.00000 68.00000 0.00377
18.00000 68.00000 0.00372
19.00000 68.00000 0.00374
20.00000 68.00000 0.00372
21.00000 68.00000 0.00370
22.00000 68.00000 0.00373
23.00000 68.00000 0.00371
24.00000 68.00000 0.00373
25.00000 68.00000 0.00376
26.00000 68.00000 0.00383
27.00000 68.00000 0.00371
28.00000 68.00000 0.00377
29.00000 68.00000 0.00373
30.00000 68.00000 0.00380
31.00000 68.00000 0.00372
32.00000 68.00000 0.00377
33.00000 68.00000 0.00377
34.00000 68.00000 0.00373
35.00000 68.00000 0.00373
36.00000 68.00000 0.00371
37.00000 68.00000 0.00369
38.00000 68.00000 0.00383
39.00000 68.00000 0.00373
0.00000 69.00000 0.00362
1.00000 69.00000 0.00358
2.00000 69.00000 0.00358
3.00000 69.00000 0.00359
4.00000 69.00000 0.00366
5.00000 69.00000 0.00358
6.00000 69.00000 0.00362
7.00000 69.00000 0.00359
8.00000 69.00000 0.00365
9.00000 69.00000 0.00363
10.00000 69.00000 0.00366
11.00000 69.00000 0.00360
12.00000 69.00000 0.00361
13.00000 69.00000 0.00365
14.00000 69.00000 0.00368
15.00000 69.00000 0.00368
16.00000 69.00000 0.00366
17.00000 69.00000 0.00358
18.00000 69.00000 0.00364
19.00000 69.00000 0.00360
20.00000 69.00000 0.00365
21.00000 69.00000 0.00360
22.00000 69.00000 0.00358
23.00000 69.00000 0.00361
24.00000 69.00000 0.00360
25.00000 69.00000 0.00362
26.00000 69.00000 0.00363
27.00000 69.00000 0.00370
28.00000 69.00000 0.00360
29.00000 69.00000 0.00365
30.00000 69.00000 0.00360
31.00000 69.00000 0.00368
32.00000 69.00000 0.00360
33.00000 69.00000 0.00365
34.00000 69.00000 0.00366
35.00000 69.00000 0.00362
36.00000 69.00000 0.00362
37.00000 69.00000 0.00359
38.00000 69.00000 0.00357
39.00000 69.00000 0.00371
0.00000 70.00000 0.00362
1.00000 70.00000 0.00350
2.00000 70.00000 0.00347
3.00000 70.00000 0.00348
4.00000 70.00000 0.00350
5.00000 70.00000 0.00354
6.00000 70.00000 0.00346
7.00000 70.00000 0.00351
8.00000 70.00000 0.00348
9.00000 70.00000 0.00354
10.00000 70.00000 0.00352
11.00000 70.00000 0.00355
12.00000 70.00000 0.00349
13.00000 70.00000 0.00350
14.00000 70.00000 0.00355
15.00000 70.00000 0.00358
16.00000 70.00000 0.00357
17.00000 70.00000 0.00355
18.00000 70.00000 0.00348
19.00000 70.00000 0.00354
20.00000 70.00000 0.00350
21.00000 70.00000 0.00353
22.00000 70.00000 0.00350
23.00000 70.00000 0.00348
24.00000 70.00000 0.00350
25.00000 70.00000 0.00349
26.00000 70.00000 0.00350
27.00000 70.00000 0.00353
28.00000 70.00000 0.00359
29.00000 70.00000 0.00350
30.00000 70.00000 0.00353
31.00000 70.00000 0.00348
32.00000 70.00000 0.00357
33.00000 70.00000 0.00351
34.00000 70.00000 0.00353
35.00000 70.00000 0.00354
36.00000 70.00000 0.00352
37.00000 70.00000 0.00350
38.00000 70.00000 0.00349
39.00000 70.00000 0.00347
0.00000 71.00000 0.00337
1.00000 71.00000 0.00351
2.00000 71.00000 0.00339
3.00000 71.00000 0.00338
4.00000 71.00000 0.00338
5.00000 71.00000 0.00340
6.00000 71.00000 0.00344
7.00000 71.00000 0.00336
8.00000 71.00000 0.00341
9.00000 71.00000 0.00339
10.00000 71.00000 0.00344
11.00000 71.00000 0.00343
12.00000 71.00000 0.00344
13.00000 71.00000 0.00340
14.00000 71.00000 0.00342
15.00000 71.00000 0.00345
16.00000 71.00000 0.00348
17.00000 71.00000 0.00347
18.00000 71.00000 0.00345
19.00000 71.00000 0.00338
20.00000 71.00000 0.00344
21.00000 71.00000 0.00341
22.00000 71.00000 0.00344
23.00000 71.00000 0.00341
24.00000 71.00000 0.00338
25.00000 71.00000 0.00340
26.00000 71.00000 0.00338
27.00000 71.00000 0.00341
28.00000 71.00000 0.00343
29.00000 71.00000 0.00347
30.00000 71.00000 0.00340
31.00000 71.00000 0.00343
32.00000 71.00000 0.00339
33.00000 71.00000 0.00346
34.00000 71.00000 0.00342
35.00000 71.00000 0.00342
36.00000 71.00000 0.00344
37.00000 71.00000 0.00342
38.00000 71.00000 0.00339
39.00000 71.00000 0.00340
0.00000 72.00000 0.00330
1.00000 72.00000 0.00329
2.00000 72.00000 0.00342
3.00000 72.00000 0.00331
4.00000 72.00000 0.00329
5.00000 72.00000 0.00329
6.00000 72.00000 0.00331
7.00000 72.00000 0.00334
8.00000 72.00000 0.00327
9.00000 72.00000 0.00331
10.00000 72.00000 0.00330
11.00000 72.00000 0.00334
12.00000 72.00000 0.00333
13.00000 72.00000 0.00334
14.00000 72.00000 0.00331
15.00000 72.00000 0.00333
16.00000 72.00000 0.00334
17.00000 72.00000 0.00339
18.00000 72.00000 0.00337
19.00000 72.00000 0.00334
20.00000 72.00000 0.00328
21.00000 72.00000 0.00334
22.00000 72.00000 0.00331
23.00000 72.00000 0.00335
24.00000 72.00000 0.00331
25.00000 72.00000 0.00329
26.00000 72.00000 0.00331
27.00000 72.00000 0.00329
28.00000 72.00000 0.00331
29.00000 72.00000 0.00332
30.00000 72.00000 0.00338
31.00000 72.00000 0.00332
32.00000 72.00000 0.00334
33.00000 72.00000 0.00329
34.00000 72.00000 0.00337
35.00000 72.00000 0.00332
36.00000 72.00000 0.00333
37.00000 72.00000 0.00336
38.00000 72.00000 0.00334
39.00000 72.00000 0.00330
0.00000 73.00000 0.00322
1.00000 73.00000 0.00321
2.00000 73.00000 0.00320
3.00000 73.00000 0.00333
4.00000 73.00000 0.00321
5.00000 73.00000 0.00320
6.00000 73.00000 0.00320
7.00000 73.00000 0.00322
8.00000 73.00000 0.00325
9.00000 73.00000 0.00319
10.00000 73.00000 0.00322
11.00000 73.00000 0.00320
12.00000 73.00000 0.00325
13.00000 73.00000 0.00323
14.00000 73.00000 0.00326
15.00000 73.00000 0.00322
16.00000 73.00000 0.00324
17.00000 73.00000 0.00326
18.00000 73.00000 0.00331
19.00000 73.00000 0.00328
20.00000 73.00000 0.00325
21.00000 73.00000 0.00320
22.00000 73.00000 0.00326
23.00000 73.00000 0.00323
24.00000 73.00000 0.00326
25.00000 73.00000 0.00323
26.00000 73.00000 0.00321
27.00000 73.00000 0.00322
28.00000 73.00000 0.00319
29.00000 73.00000 0.00322
30.00000 73.00000 0.00325
31.00000 73.00000 0.00329
32.00000 73.00000 0.00323
33.00000 73.00000 0.00326
34.00000 73.00000 0.00321
35.00000 73.00000 0.00328
36.00000 73.00000 0.00324
37.00000 73.00000 0.00325
38.00000 73.00000 0.00327
39.00000 73.00000 0.00326
0.00000 74.00000 0.00318
1.00000 74.00000 0.00314
2.00000 74.00000 0.00312
3.00000 74.00000 0.00311
4.00000 74.00000 0.00323
5.00000 74.00000 0.00314
6.00000 74.00000 0.00312
7.00000 74.00000 0.00312
8.00000 74.00000 0.00313
9.00000 74.00000 0.00316
10.00000 74.00000 0.00310
11.00000 74.00000 0.00313
12.00000 74.00000 0.00312
13.00000 74.00000 0.00316
14.00000 74.00000 0.00315
15.00000 74.00000 0.00317
16.00000 74.00000 0.00314
17.00000 74.00000 0.00316
18.00000 74.00000 0.00317
19.00000 74.00000 0.00322
20.00000 74.00000 0.00318
21.00000 74.00000 0.00316
22.00000 74.00000 0.00311
23.00000 74.00000 0.00317
24.00000 74.00000 0.00315
25.00000 74.00000 0.00317
26.00000 74.00000 0.00316
27.00000 74.00000 0.00313
28.00000 74.00000 0.00314
29.00000 74.00000 0.00311
30.00000 74.00000 0.00315
31.00000 74.00000 0.00316
32.00000 74.00000 0.00321
33.00000 74.00000 0.00314
34.00000 74.00000 0.00317
35.00000 74.00000 0.00313
36.00000 74.00000 0.00319
37.00000 74.00000 0.00314
38.00000 74.00000 0.00317
39.00000 74.00000 0.00318
0.00000 75.00000 0.00309
1.00000 75.00000 0.00310
2.00000 75.00000 0.00306
3.00000 75.00000 0.00304
4.00000 75.00000 0.00303
5.00000 75.00000 0.00316
6.00000 75.00000 0.00305
7.00000 75.00000 0.00304
8.00000 75.00000 0.00304
9.00000 75.00000 0.00305
10.00000 75.00000 0.00308
11.00000 75.00000 0.00303
12.00000 75.00000 0.00305
13.00000 75.00000 0.00303
14.00000 75.00000 0.00309
15.00000 75.00000 0.00307
16.00000 75.00000 0.00308
17.00000 75.00000 0.00306
18.00000 75.00000 0.00307
19.00000 75.00000 0.00309
20.00000 75.00000 0.00314
21.00000 75.00000 0.00310
22.00000 75.00000 0.00308
23.00000 75.00000 0.00302
24.00000 75.00000 0.00309
25.00000 75.00000 0.00307
26.00000 75.00000 0.00309
27.00000 75.00000 0.00307
28.00000 75.00000 0.00306
29.00000 75.00000 0.00306
30.00000 75.00000 0.00304
31.00000 75.00000 0.00307
32.00000 75.00000 0.00308
33.00000 75.00000 0.00312
34.00000 75.00000 0.00307
35.00000 75.00000 0.00309
36.00000 75.00000 0.00305
37.00000 75.00000 0.00311
38.00000 75.00000 0.00307
39.00000 75.00000 0.00308
0.00000 76.00000 0.00300
1.00000 76.00000 0.00302
2.00000 76.00000 0.00302
3.00000 76.00000 0.00297
4.00000 76.00000 0.00296
5.00000 76.00000 0.00294
6.00000 76.00000 0.00307
7.00000 76.00000 0.00297
8.00000 76.00000 0.00297
9.00000 76.00000 0.00297
10.00000 76.00000 0.00298
11.00000 76.00000 0.00299
12.00000 76.00000 0.00295
13.00000 76.00000 0.00297
14.00000 76.00000 0.00296
15.00000 76.00000 0.00301
16.00000 76.00000 0.00300
17.00000 76.00000 0.00301
18.00000 76.00000 0.00298
19.00000 76.00000 0.00300
20.00000 76.00000 0.00301
21.00000 76.00000 0.00307
22.00000 76.00000 0.00301
23.00000 76.00000 0.00301
24.00000 76.00000 0.00295
25.00000 76.00000 0.00302
26.00000 76.00000 0.00298
27.00000 76.00000 0.00302
28.00000 76.00000 0.00299
29.00000 76.00000 0.00298
30.00000 76.00000 0.00298
31.00000 76.00000 0.00296
32.00000 76.00000 0.00300
33.00000 76.00000 0.00300
34.00000 76.00000 0.00303
35.00000 76.00000 0.00300
36.00000 76.00000 0.00303
37.00000 76.00000 0.00297
38.00000 76.00000 0.00304
39.00000 76.00000 0.00299
0.00000 77.00000 0.00292
1.00000 77.00000 0.00292
2.00000 77.00000 0.00294
3.00000 77.00000 0.00294
4.00000 77.00000 0.00290
5.00000 77.00000 0.00290
6.00000 77.00000 0.00287
7.00000 77.00000 0.00299
8.00000 77.00000 0.00290
9.00000 77.00000 0.00290
10.00000 77.00000 0.00289
11.00000 77.00000 0.00290
12.00000 77.00000 0.00291
13.00000 77.00000 0.00289
14.00000 77.00000 0.00289
15.00000 77.00000 0.00288
16.00000 77.00000 0.00292
17.00000 77.00000 0.00294
18.00000 77.00000 0.00293
19.00000 77.00000 0.00291
20.00000 77.00000 0.00291
21.00000 77.00000 0.00293
22.00000 77.00000 0.00300
23.00000 77.00000 0.00293
24.00000 77.00000 0.00294
25.00000 77.00000 0.00288
26.00000 77.00000 0.00295
27.00000 77.00000 0.00292
28.00000 77.00000 0.00295
29.00000 77.00000 0.00292
30.00000 77.00000 0.00290
31.00000 77.00000 0.00291
32.00000 77.00000 0.00288
33.00000 77.00000 0.00293
34.00000 77.00000 0.00293
35.00000 77.00000 0.00296
36.00000 77.00000 0.00293
37.00000 77.00000 0.00295
38.00000 77.00000 0.00290
39.00000 77.00000 0.00296
0.00000 78.00000 0.00287
1.00000 78.00000 0.00285
2.00000 78.00000 0.00285
3.00000 78.00000 0.00287
4.00000 78.00000 0.00287
5.00000 78.00000 0.00282
6.00000 78.00000 0.00282
7.00000 78.00000 0.00280
8.00000 78.00000 0.00292
9.00000 78.00000 0.00283
10.00000 78.00000 0.00283
11.00000 78.00000 0.00283
12.00000 78.00000 0.00283
13.00000 78.00000 0.00285
14.00000 78.00000 0.00283
15.00000 78.00000 0.00282
16.00000 78.00000 0.00281
17.00000 78.00000 0.00285
18.00000 78.00000 0.00286
19.00000 78.00000 0.00287
20.00000 78.00000 0.00283
21.00000 78.00000 0.00283
22.00000 78.00000 0.00287
23.00000 78.00000 0.00293
24.00000 78.00000 0.00286
25.00000 78.00000 0.00287
26.00000 78.00000 0.00280
27.00000 78.00000 0.00287
28.00000 78.00000 0.00284
29.00000 78.00000 0.00288
30.00000 78.00000 0.00285
31.00000 78.00000 0.00283
32.00000 78.00000 0.00284
33.00000 78.00000 0.00281
34.00000 78.00000 0.00285
35.00000 78.00000 0.00287
36.00000 78.00000 0.00288
37.00000 78.00000 0.00286
38.00000 78.00000 0.00288
39.00000 78.00000 0.00284
0.00000 79.00000 0.00276
1.00000 79.00000 0.00280
2.00000 79.00000 0.00277
3.00000 79.00000 0.00279
4.00000 79.00000 0.00280
5.00000 79.00000 0.00280
6.00000 79.00000 0.00274
7.00000 79.00000 0.00275
8.00000 79.00000 0.00272
9.00000 79.00000 0.00285
10.00000 79.00000 0.00276
11.00000 79.00000 0.00276
12.00000 79.00000 0.00275
13.00000 79.00000 0.00277
14.00000 79.00000 0.00278
15.00000 79.00000 0.00275
16.00000 79.00000 0.00275
17.00000 79.00000 0.00275
18.00000 79.00000 0.00278
19.00000 79.00000 0.00279
20.00000 79.00000 0.00280
21.00000 79.00000 0.00276
22.00000 79.00000 0.00276
23.00000 79.00000 0.00279
24.00000 79.00000 0.00287
25.00000 79.00000 0.00277
26.00000 79.00000 0.00281
27.00000 79.00000 0.00273
28.00000 79.00000 0.00280
29.00000 79.00000 0.00277
30.00000 79.00000 0.00280
31.00000 79.00000 0.00277
32.00000 79.00000 0.00275
33.00000 79.00000 0.00276
34.00000 79.00000 0.00274
35.00000 79.00000 0.00278
36.00000 79.00000 0.00279
37.00000 79.00000 0.00282
38.00000 79.00000 0.00278
39.00000 79.00000 0.00282
0.00000 80.00000 0.00275
1.00000 80.00000 0.00269
2.00000 80.00000 0.00273
3.00000 80.00000 0.00270
4.00000 80.00000 0.00272
5.00000 80.00000 0.00273
6.00000 80.00000 0.00273
7.00000 80.00000 0.00267
8.00000 80.00000 0.00267
9.00000 80.00000 0.00266
10.00000 80.00000 0.00277
11.00000 80.00000 0.00269
12.00000 80.00000 0.00270
13.00000 80.00000 0.00269
14.00000 80.00000 0.00270
15.00000 80.00000 0.00271
16.00000 80.00000 0.00269
17.00000 80.00000 0.00269
18.00000 80.00000 0.00267
19.00000 80.00000 0.00271
20.00000 80.00000 0.00273
21.00000 80.00000 0.00273
22.00000 80.00000 0.00269
23.00000 80.00000 0.00269
24.00000 80.00000 0.00272
25.00000 80.00000 0.00280
26.00000 80.00000 0.00270
27.00000 80.00000 0.00274
28.00000 80.00000 0.00266
29.00000 80.00000 0.00272
30.00000 80.00000 0.00270
31.00000 80.00000 0.00274
32.00000 80.00000 0.00270
33.00000 80.00000 0.00268
34.00000 80.00000 0.00268
35.00000 80.00000 0.00266
36.00000 80.00000 0.00271
37.00000 80.00000 0.00273
38.00000 80.00000 0.00274
39.00000 80.00000 0.00272
0.00000 81.00000 0.00265
1.00000 81.00000 0.00268
2.00000 81.00000 0.00262
3.00000 81.00000 0.00266
4.00000 81.00000 0.00263
5.00000 81.00000 0.00265
6.00000 81.00000 0.00266
7.00000 81.00000 0.00266
8.00000 81.00000 0.00260
9.00000 81.00000 0.00260
10.00000 81.00000 0.00259
11.00000 81.00000 0.00269
12.00000 81.00000 0.00263
13.00000 81.00000 0.00262
14.00000 81.00000 0.00261
15.00000 81.00000 0.00263
16.00000 81.00000 0.00263
17.00000 81.00000 0.00261
18.00000 81.00000 0.00262
19.00000 81.00000 0.00260
20.00000 81.00000 0.00265
21.00000 81.00000 0.00265
22.00000 81.00000 0.00266
23.00000 81.00000 0.00261
24.00000 81.00000 0.00262
25.00000 81.00000 0.00265
26.00000 81.00000 0.00273
27.00000 81.00000 0.00264
28.00000 81.00000 0.00267
29.00000 81.00000 0.00259
30.00000 81.00000 0.00265
31.00000 81.00000 0.00263
32.00000 81.00000 0.00268
33.00000 81.00000 0.00262
34.00000 81.00000 0.00261
35.00000 81.00000 0.00261
36.00000 81.00000 0.00259
37.00000 81.00000 0.00264
38.00000 81.00000 0.00266
39.00000 81.00000 0.00268
0.00000 82.00000 0.00262
1.00000 82.00000 0.00258
2.00000 82.00000 0.00260
3.00000 82.00000 0.00255
4.00000 82.00000 0.00259
5.00000 82.00000 0.00255
6.00000 82.00000 0.00257
7.00000 82.00000 0.00260
8.00000 82.00000 0.00260
9.00000 82.00000 0.00253
10.00000 82.00000 0.00253
11.00000 82.00000 0.00253
12.00000 82.00000 0.00262
13.00000 82.00000 0.00257
14.00000 82.00000 0.00255
15.00000 82.00000 0.00255
16.00000 82.00000 0.00256
17.00000 82.00000 0.00256
18.00000 82.00000 0.00254
19.00000 82.00000 0.00254
20.00000 82.00000 0.00253
21.00000 82.00000 0.00257
22.00000 82.00000 0.00258
23.00000 82.00000 0.00259
24.00000 82.00000 0.00254
25.00000 82.00000 0.00255
26.00000 82.00000 0.00258
27.00000 82.00000 0.00266
28.00000 82.00000 0.00257
29.00000 82.00000 0.00261
30.00000 82.00000 0.00252
31.00000 82.00000 0.00259
32.00000 82.00000 0.00254
33.00000 82.00000 0.00261
34.00000 82.00000 0.00253
35.00000 82.00000 0.00252
36.00000 82.00000 0.00254
37.00000 82.00000 0.00252
38.00000 82.00000 0.00257
39.00000 82.00000 0.00258
0.00000 83.00000 0.00250
1.00000 83.00000 0.00255
2.00000 83.00000 0.00251
3.00000 83.00000 0.00253
4.00000 83.00000 0.00247
5.00000 83.00000 0.00251
6.00000 83.00000 0.00248
7.00000 83.00000 0.00250
8.00000 83.00000 0.00253
9.00000 83.00000 0.00252
10.00000 83.00000 0.00246
11.00000 83.00000 0.00246
12.00000 83.00000 0.00245
13.00000 83.00000 0.00255
14.00000 83.00000 0.00249
15.00000 83.00000 0.00248
16.00000 83.00000 0.00247
17.00000 83.00000 0.00248
18.00000 83.00000 0.00250
19.00000 83.00000 0.00246
20.00000 83.00000 0.00246
21.00000 83.00000 0.00246
22.00000 83.00000 0.00250
23.00000 83.00000 0.00251
24.00000 83.00000 0.00250
25.00000 83.00000 0.00247
26.00000 83.00000 0.00248
27.00000 83.00000 0.00251
28.00000 83.00000 0.00258
29.00000 83.00000 0.00249
30.00000 83.00000 0.00254
31.00000 83.00000 0.00245
32.00000 83.00000 0.00252
33.00000 83.00000 0.00247
34.00000 83.00000 0.00254
35.00000 83.00000 0.00246
36.00000 83.00000 0.00245
37.00000 83.00000 0.00247
38.00000 83.00000 0.00245
39.00000 83.00000 0.00251
0.00000 84.00000 0.00244
1.00000 84.00000 0.00243
2.00000 84.00000 0.00248
3.00000 84.00000 0.00243
4.00000 84.00000 0.00245
5.00000 84.00000 0.00240
6.00000 84.00000 0.00244
7.00000 84.00000 0.00240
8.00000 84.00000 0.00243
9.00000 84.00000 0.00245
10.00000 84.00000 0.00244
11.00000 84.00000 0.00239
12.00000 84.00000 0.00240
13.00000 84.00000 0.00238
14.00000 84.00000 0.00247
15.00000 84.00000 0.00241
16.00000 84.00000 0.00242
17.00000 84.00000 0.00240
18.00000 84.00000 0.00240
19.00000 84.00000 0.00243
20.00000 84.00000 0.00239
21.00000 84.00000 0.00239
22.00000 84.00000 0.00239
23.00000 84.00000 0.00244
24.00000 84.00000 0.00243
25.00000 84.00000 0.00244
26.00000 84.00000 0.00241
27.00000 84.00000 0.00241
28.00000 84.00000 0.00244
29.00000 84.00000 0.00251
30.00000 84.00000 0.00243
31.00000 84.00000 0.00246
32.00000 84.00000 0.00238
33.00000 84.00000 0.00244
34.00000 84.00000 0.00240
35.00000 84.00000 0.00246
36.00000 84.00000 0.00238
37.00000 84.00000 0.00238
38.00000 84.00000 0.00240
39.00000 84.00000 0.00238
0.00000 85.00000 0.00232
1.00000 85.00000 0.00236
2.00000 85.00000 0.00236
3.00000 85.00000 0.00240
4.00000 85.00000 0.00235
5.00000 85.00000 0.00237
6.00000 85.00000 0.00233
7.00000 85.00000 0.00236
8.00000 85.00000 0.00232
9.00000 85.00000 0.00235
10.00000 85.00000 0.00238
11.00000 85.00000 0.00238
12.00000 85.00000 0.00233
13.00000 85.00000 0.00233
14.00000 85.00000 0.00231
15.00000 85.00000 0.00240
16.00000 85.00000 0.00235
17.00000 85.00000 0.00234
18.00000 85.00000 0.00233
19.00000 85.00000 0.00233
20.00000 85.00000 0.00236
21.00000 85.00000 0.00233
22.00000 85.00000 0.00232
23.00000 85.00000 0.00231
24.00000 85.00000 0.00237
25.00000 85.00000 0.00236
26.00000 85.00000 0.00235
27.00000 85.00000 0.00233
28.00000 85.00000 0.00234
29.00000 85.00000 0.00237
30.00000 85.00000 0.00242
31.00000 85.00000 0.00235
32.00000 85.00000 0.00238
33.00000 85.00000 0.00231
34.00000 85.00000 0.00237
35.00000 85.00000 0.00233
36.00000 85.00000 0.00238
37.00000 85.00000 0.00230
38.00000 85.00000 0.00230
39.00000 85.00000 0.00232
0.00000 86.00000 0.00226
1.00000 86.00000 0.00226
2.00000 86.00000 0.00229
3.00000 86.00000 0.00229
4.00000 86.00000 0.00232
5.00000 86.00000 0.00227
6.00000 86.00000 0.00231
7.00000 86.00000 0.00225
8.00000 86.00000 0.00228
9.00000 86.00000 0.00225
10.00000 86.00000 0.00228
11.00000 86.00000 0.00231
12.00000 86.00000 0.00230
13.00000 86.00000 0.00227
14.00000 86.00000 0.00225
15.00000 86.00000 0.00224
16.00000 86.00000 0.00232
17.00000 86.00000 0.00228
18.00000 86.00000 0.00227
19.00000 86.00000 0.00226
20.00000 86.00000 0.00225
21.00000 86.00000 0.00229
22.00000 86.00000 0.00225
23.00000 86.00000 0.00225
24.00000 86.00000 0.00224
25.00000 86.00000 0.00230
26.00000 86.00000 0.00229
27.00000 86.00000 0.00228
28.00000 86.00000 0.00225
29.00000 86.00000 0.00227
30.00000 86.00000 0.00230
31.00000 86.00000 0.00235
32.00000 86.00000 0.00229
33.00000 86.00000 0.00230
34.00000 86.00000 0.00224
35.00000 86.00000 0.00229
36.00000 86.00000 0.00225
37.00000 86.00000 0.00230
38.00000 86.00000 0.00224
39.00000 86.00000 0.00224
0.00000 87.00000 0.00217
1.00000 87.00000 0.00219
2.00000 87.00000 0.00220
3.00000 87.00000 0.00220
4.00000 87.00000 0.00221
5.00000 87.00000 0.00225
6.00000 87.00000 0.00220
7.00000 87.00000 0.00224
8.00000 87.00000 0.00218
9.00000 87.00000 0.00222
10.00000 87.00000 0.00218
11.00000 87.00000 0.00221
12.00000 87.00000 0.00224
13.00000 87.00000 0.00225
14.00000 87.00000 0.00220
15.00000 87.00000 0.00217
16.00000 87.00000 0.00217
17.00000 87.00000 0.00226
18.00000 87.00000 0.00221
19.00000 87.00000 0.00220
20.00000 87.00000 0.00219
21.00000 87.00000 0.00218
22.00000 87.00000 0.00222
23.00000 87.00000 0.00218
24.00000 87.00000 0.00218
25.00000 87.00000 0.00216
26.00000 87.00000 0.00223
27.00000 87.00000 0.00221
28.00000 87.00000 0.00221
29.00000 87.00000 0.00217
30.00000 87.00000 0.00220
31.00000 87.00000 0.00222
32.00000 87.00000 0.00227
33.00000 87.00000 0.00221
34.00000 87.00000 0.00223
35.00000 87.00000 0.00216
36.00000 87.00000 0.00222
37.00000 87.00000 0.00218
38.00000 87.00000 0.00222
39.00000 87.00000 0.00217
0.00000 88.00000 0.00210
1.00000 88.00000 0.00210
2.00000 88.00000 0.00212
3.00000 88.00000 0.00213
4.00000 88.00000 0.00213
5.00000 88.00000 0.00213
6.00000 88.00000 0.00218
7.00000 88.00000 0.00214
8.00000 88.00000 0.00217
9.00000 88.00000 0.00210
10.00000 88.00000 0.00216
11.00000 88.00000 0.00211
12.00000 88.00000 0.00213
13.00000 88.00000 0.00217
14.00000 88.00000 0.00217
15.00000 88.00000 0.00213
16.00000 88.00000 0.00210
17.00000 88.00000 0.00209
18.00000 88.00000 0.00219
19.00000 88.00000 0.00213
20.00000 88.00000 0.00214
21.00000 88.00000 0.00212
22.00000 88.00000 0.00211
23.00000 88.00000 0.00216
24.00000 88.00000 0.00211
25.00000 88.00000 0.00210
26.00000 88.00000 0.00210
27.00000 88.00000 0.00215
28.00000 88.00000 0.00214
29.00000 88.00000 0.00214
30.00000 88.00000 0.00211
31.00000 88.00000 0.00213
32.00000 88.00000 0.00214
33.00000 88.00000 0.00220
34.00000 88.00000 0.00214
35.00000 88.00000 0.00216
36.00000 88.00000 0.00209
37.00000 88.00000 0.00215
38.00000 88.00000 0.00211
39.00000 88.00000 0.00214
0.00000 89.00000 0.00207
1.00000 89.00000 0.00203
2.00000 89.00000 0.00204
3.00000 89.00000 0.00206
4.00000 89.00000 0.00206
5.00000 89.00000 0.00205
6.00000 89.00000 0.00207
7.00000 89.00000 0.00211
8.00000 89.00000 0.00207
9.00000 89.00000 0.00209
10.00000 89.00000 0.00203
11.00000 89.00000 0.00209
12.00000 89.00000 0.00203
13.00000 89.00000 0.00205
14.00000 89.00000 0.00210
15.00000 89.00000 0.00209
16.00000 89.00000 0.00206
17.00000 89.00000 0.00202
18.00000 89.00000 0.00203
19.00000 89.00000 0.00211
20.00000 89.00000 0.00207
21.00000 89.00000 0.00207
22.00000 89.00000 0.00205
23.00000 89.00000 0.00204
24.00000 89.00000 0.00208
25.00000 89.00000 0.00204
26.00000 89.00000 0.00203
27.00000 89.00000 0.00204
28.00000 89.00000 0.00208
29.00000 89.00000 0.00207
30.00000 89.00000 0.00207
31.00000 89.00000 0.00204
32.00000 89.00000 0.00206
33.00000 89.00000 0.00207
34.00000 89.00000 0.00213
35.00000 89.00000 0.00205
36.00000 89.00000 0.00210
37.00000 89.00000 0.00203
38.00000 89.00000 0.00207
39.00000 89.00000 0.00204
0.00000 90.00000 0.00197
1.00000 90.00000 0.00200
2.00000 90.00000 0.00197
3.00000 90.00000 0.00197
4.00000 90.00000 0.00199
5.00000 90.00000 0.00199
6.00000 90.00000 0.00199
7.00000 90.00000 0.00200
8.00000 90.00000 0.00204
9.00000 90.00000 0.00200
10.00000 90.00000 0.00201
11.00000 90.00000 0.00195
12.00000 90.00000 0.00202
13.00000 90.00000 0.00196
14.00000 90.00000 0.00200
15.00000 90.00000 0.00202
16.00000 90.00000 0.00202
17.00000 90.00000 0.00200
18.00000 90.00000 0.00196
19.00000 90.00000 0.00197
20.00000 90.00000 0.00204
21.00000 90.00000 0.00200
22.00000 90.00000 0.00201
23.00000 90.00000 0.00199
24.00000 90.00000 0.00197
25.00000 90.00000 0.00201
26.00000 90.00000 0.00197
27.00000 90.00000 0.00197
28.00000 90.00000 0.00197
29.00000 90.00000 0.00201
30.00000 90.00000 0.00201
31.00000 90.00000 0.00200
32.00000 90.00000 0.00197
33.00000 90.00000 0.00199
34.00000 90.00000 0.00201
35.00000 90.00000 0.00206
36.00000 90.00000 0.00199
37.00000 90.00000 0.00204
38.00000 90.00000 0.00197
39.00000 90.00000 0.00199
0.00000 91.00000 0.00193
1.00000 91.00000 0.00191
2.00000 91.00000 0.00193
3.00000 91.00000 0.00190
4.00000 91.00000 0.00190
5.00000 91.00000 0.00193
6.00000 91.00000 0.00192
7.00000 91.00000 0.00193
8.00000 91.00000 0.00194
9.00000 91.00000 0.00198
10.00000 91.00000 0.00194
11.00000 91.00000 0.00194
12.00000 91.00000 0.00188
13.00000 91.00000 0.00196
14.00000 91.00000 0.00190
15.00000 91.00000 0.00193
16.00000 91.00000 0.00195
17.00000 91.00000 0.00196
18.00000 91.00000 0.00193
19.00000 91.00000 0.00190
20.00000 91.00000 0.00191
21.00000 91.00000 0.00197
22.00000 91.00000 0.00193
23.00000 91.00000 0.00193
24.00000 91.00000 0.00193
25.00000 91.00000 0.00191
26.00000 91.00000 0.00195
27.00000 91.00000 0.00190
28.00000 91.00000 0.00191
29.00000 91.00000 0.00190
30.00000 91.00000 0.00195
31.00000 91.00000 0.00194
32.00000 91.00000 0.00193
33.00000 91.00000 0.00191
34.00000 91.00000 0.00193
35.00000 91.00000 0.00195
36.00000 91.00000 0.00200
37.00000 91.00000 0.00192
38.00000 91.00000 0.00196
39.00000 91.00000 0.00191
0.00000 92.00000 0.00184
1.00000 92.00000 0.00187
2.00000 92.00000 0.00184
3.00000 92.00000 0.00187
4.00000 92.00000 0.00183
5.00000 92.00000 0.00184
6.00000 92.00000 0.00187
7.00000 92.00000 0.00185
8.00000 92.00000 0.00187
9.00000 92.00000 0.00187
10.00000 92.00000 0.00190
11.00000 92.00000 0.00187
12.00000 92.00000 0.00188
13.00000 92.00000 0.00183
14.00000 92.00000 0.00190
15.00000 92.00000 0.00184
16.00000 92.00000 0.00186
17.00000 92.00000 0.00189
18.00000 92.00000 0.00189
19.00000 92.00000 0.00186
20.00000 92.00000 0.00183
21.00000 92.00000 0.00185
22.00000 92.00000 0.00190
23.00000 92.00000 0.00187
24.00000 92.00000 0.00187
25.00000 92.00000 0.00187
26.00000 92.00000 0.00186
27.00000 92.00000 0.00188
28.00000 92.00000 0.00184
29.00000 92.00000 0.00184
30.00000 92.00000 0.00184
31.00000 92.00000 0.00188
32.00000 92.00000 0.00188
33.00000 92.00000 0.00187
34.00000 92.00000 0.00185
35.00000 92.00000 0.00187
36.00000 92.00000 0.00189
37.00000 92.00000 0.00194
38.00000 92.00000 0.00186
39.00000 92.00000 0.00189
0.00000 93.00000 0.00182
1.00000 93.00000 0.00178
2.00000 93.00000 0.00181
3.00000 93.00000 0.00177
4.00000 93.00000 0.00180
5.00000 93.00000 0.00177
6.00000 93.00000 0.00178
7.00000 93.00000 0.00181
8.00000 93.00000 0.00179
9.00000 93.00000 0.00181
10.00000 93.00000 0.00181
11.00000 93.00000 0.00183
12.00000 93.00000 0.00181
13.00000 93.00000 0.00183
14.00000 93.00000 0.00176
15.00000 93.00000 0.00184
16.00000 93.00000 0.00177
17.00000 93.00000 0.00181
18.00000 93.00000 0.00182
19.00000 93.00000 0.00184
20.00000 93.00000 0.00180
21.00000 93.00000 0.00176
22.00000 93.00000 0.00179
23.00000 93.00000 0.00183
24.00000 93.00000 0.00180
25.00000 93.00000 0.00180
26.00000 93.00000 0.00181
27.00000 93.00000 0.00180
28.00000 93.00000 0.00183
29.00000 93.00000 0.00178
30.00000 93.00000 0.00179
31.00000 93.00000 0.00179
32.00000 93.00000 0.00182
33.00000 93.00000 0.00182
34.00000 93.00000 0.00181
35.00000 93.00000 0.00180
36.00000 93.00000 0.00181
37.00000 93.00000 0.00183
38.00000 93.00000 0.00187
39.00000 93.00000 0.00180
0.00000 94.00000 0.00174
1.00000 94.00000 0.00175
2.00000 94.00000 0.00173
3.00000 94.00000 0.00175
4.00000 94.00000 0.00171
5.00000 94.00000 0.00174
6.00000 94.00000 0.00171
7.00000 94.00000 0.00172
8.00000 94.00000 0.00176
9.00000 94.00000 0.00173
10.00000 94.00000 0.00174
11.00000 94.00000 0.00175
12.00000 94.00000 0.00177
13.00000 94.00000 0.00174
14.00000 94.00000 0.00177
15.00000 94.00000 0.00171
16.00000 94.00000 0.00178
17.00000 94.00000 0.00171
18.00000 94.00000 0.00174
19.00000 94.00000 0.00175
20.00000 94.00000 0.00177
21.00000 94.00000 0.00174
22.00000 94.00000 0.00169
23.00000 94.00000 0.00172
24.00000 94.00000 0.00177
25.00000 94.00000 0.00175
26.00000 94.00000 0.00174
27.00000 94.00000 0.00175
28.00000 94.00000 0.00173
29.00000 94.00000 0.00177
30.00000 94.00000 0.00172
31.00000 94.00000 0.00174
32.00000 94.00000 0.00173
33.00000 94.00000 0.00177
34.00000 94.00000 0.00176
35.00000 94.00000 0.00176
36.00000 94.00000 0.00174
37.00000 94.00000 0.00173
38.00000 94.00000 0.00177
39.00000 94.00000 0.00181
0.00000 95.00000 0.00174
1.00000 95.00000 0.00169
2.00000 95.00000 0.00169
3.00000 95.00000 0.00167
4.00000 95.00000 0.00168
5.00000 95.00000 0.00165
6.00000 95.00000 0.00167
7.00000 95.00000 0.00166
8.00000 95.00000 0.00167
9.00000 95.00000 0.00170
10.00000 95.00000 0.00168
11.00000 95.00000 0.00169
12.00000 95.00000 0.00170
13.00000 95.00000 0.00172
14.00000 95.00000 0.00168
15.00000 95.00000 0.00171
16.00000 95.00000 0.00165
17.00000 95.00000 0.00173
18.00000 95.00000 0.00166
19.00000 95.00000 0.00168
20.00000 95.00000 0.00170
21.00000 95.00000 0.00171
22.00000 95.00000 0.00168
23.00000 95.00000 0.00164
24.00000 95.00000 0.00166
25.00000 95.00000 0.00171
26.00000 95.00000 0.00169
27.00000 95.00000 0.00168
28.00000 95.00000 0.00169
29.00000 95.00000 0.00168
30.00000 95.00000 0.00172
31.00000 95.00000 0.00166
32.00000 95.00000 0.00167
33.00000 95.00000 0.00166
34.00000 95.00000 0.00172
35.00000 95.00000 0.00170
36.00000 95.00000 0.00170
37.00000 95.00000 0.00170
38.00000 95.00000 0.00168
39.00000 95.00000 0.00170
0.00000 96.00000 0.00165
1.00000 96.00000 0.00167
2.00000 96.00000 0.00164
3.00000 96.00000 0.00164
4.00000 96.00000 0.00162
5.00000 96.00000 0.00163
6.00000 96.00000 0.00160
7.00000 96.00000 0.00163
8.00000 96.00000 0.00160
9.00000 96.00000 0.00161
10.00000 96.00000 0.00163
11.00000 96.00000 0.00163
12.00000 96.00000 0.00164
13.00000 96.00000 0.00164
14.00000 96.00000 0.00165
15.00000 96.00000 0.00163
16.00000 96.00000 0.00166
17.00000 96.00000 0.00160
18.00000 96.00000 0.00166
19.00000 96.00000 0.00160
20.00000 96.00000 0.00163
21.00000 96.00000 0.00164
22.00000 96.00000 0.00166
23.00000 96.00000 0.00162
24.00000 96.00000 0.00159
25.00000 96.00000 0.00161
26.00000 96.00000 0.00165
27.00000 96.00000 0.00164
28.00000 96.00000 0.00162
29.00000 96.00000 0.00163
30.00000 96.00000 0.00161
31.00000 96.00000 0.00166
32.00000 96.00000 0.00162
33.00000 96.00000 0.00162
34.00000 96.00000 0.00161
35.00000 96.00000 0.00166
36.00000 96.00000 0.00165
37.00000 96.00000 0.00164
38.00000 96.00000 0.00164
39.00000 96.00000 0.00162
0.00000 97.00000 0.00157
1.00000 97.00000 0.00160
2.00000 97.00000 0.00162
3.00000 97.00000 0.00159
4.00000 97.00000 0.00158
5.00000 97.00000 0.00156
6.00000 97.00000 0.00157
7.00000 97.00000 0.00154
8.00000 97.00000 0.00158
9.00000 97.00000 0.00155
10.00000 97.00000 0.00155
11.00000 97.00000 0.00159
12.00000 97.00000 0.00158
13.00000 97.00000 0.00158
14.00000 97.00000 0.00158
15.00000 97.00000 0.00160
16.00000 97.00000 0.00157
17.00000 97.00000 0.00161
18.00000 97.00000 0.00154
19.00000 97.00000 0.00161
20.00000 97.00000 0.00155
21.00000 97.00000 0.00157
22.00000 97.00000 0.00158
23.00000 97.00000 0.00160
24.00000 97.00000 0.00157
25.00000 97.00000 0.00154
26.00000 97.00000 0.00155
27.00000 97.00000 0.00160
28.00000 97.00000 0.00159
29.00000 97.00000 0.00157
30.00000 97.00000 0.00157
31.00000 97.00000 0.00156
32.00000 97.00000 0.00161
33.00000 97.00000 0.00156
34.00000 97.00000 0.00158
35.00000 97.00000 0.00156
36.00000 97.00000 0.00161
37.00000 97.00000 0.00160
38.00000 97.00000 0.00159
39.00000 97.00000 0.00159
0.00000 98.00000 0.00154
1.00000 98.00000 0.00152
2.00000 98.00000 0.00155
3.00000 98.00000 0.00158
4.00000 98.00000 0.00153
5.00000 98.00000 0.00153
6.00000 98.00000 0.00152
7.00000 98.00000 0.00151
8.00000 98.00000 0.00149
9.00000 98.00000 0.00153
10.00000 98.00000 0.00150
11.00000 98.00000 0.00149
12.00000 98.00000 0.00153
13.00000 98.00000 0.00153
14.00000 98.00000 0.00154
15.00000 98.00000 0.00153
16.00000 98.00000 0.00155
17.00000 98.00000 0.00152
18.00000 98.00000 0.00155
19.00000 98.00000 0.00149
20.00000 98.00000 0.00155
21.00000 98.00000 0.00151
22.00000 98.00000 0.00152
23.00000 98.00000 0.00152
24.00000 98.00000 0.00156
25.00000 98.00000 0.00152
26.00000 98.00000 0.00149
27.00000 98.00000 0.00150
28.00000 98.00000 0.00155
29.00000 98.00000 0.00154
30.00000 98.00000 0.00152
31.00000 98.00000 0.00151
32.00000 98.00000 0.00151
33.00000 98.00000 0.00156
34.00000 98.00000 0.00151
35.00000 98.00000 0.00153
36.00000 98.00000 0.00150
37.00000 98.00000 0.00156
38.00000 98.00000 0.00155
39.00000 98.00000 0.00154
0.00000 99.00000 0.00150
1.00000 99.00000 0.00149
2.00000 99.00000 0.00147
3.00000 99.00000 0.00150
4.00000 99.00000 0.00153
5.00000 99.00000 0.00148
6.00000 99.00000 0.00148
7.00000 99.00000 0.00148
8.00000 99.00000 0.00146
9.00000 99.00000 0.00144
10.00000 99.00000 0.00149
11.00000 99.00000 0.00146
12.00000 99.00000 0.00145
13.00000 99.00000 0.00149
14.00000 99.00000 0.00148
15.00000 99.00000 0.00150
16.00000 99.00000 0.00148
17.00000 99.00000 0.00151
18.00000 99.00000 0.00148
19.00000 99.00000 0.00150
20.00000 99.00000 0.00145
21.00000 99.00000 0.00150
22.00000 99.00000 0.00146
23.00000 99.00000 0.00147
24.00000 99.00000 0.00147
25.00000 99.00000 0.00151
26.00000 99.00000 0.00147
27.00000 99.00000 0.00144
28.00000 99.00000 0.00145
29.00000 99.00000 0.00150
30.00000 99.00000 0.00149
31.00000 99.00000 0.00147
32.00000 99.00000 0.00147
33.00000 99.00000 0.00146
34.00000 99.00000 0.00151
35.00000 99.00000 0.00147
36.00000 99.00000 0.00147
37.00000 99.00000 0.00146
38.00000 99.00000 0.00152
39.00000 99.00000 0.00150
0.00000 100.00000 0.00146
1.00000 100.00000 0.00145
2.00000 100.00000 0.00145
3.00000 100.00000 0.00143
4.00000 100.00000 0.00146
5.00000 100.00000 0.00149
6.00000 100.00000 0.00144
7.00000 100.00000 0.00144
8.00000 100.00000 0.00143
9.00000 100.00000 0.00142
10.00000 100.00000 0.00140
11.00000 100.00000 0.00144
12.00000 100.00000 0.00142
13.00000 100.00000 0.00141
14.00000 100.00000 0.00144
15.00000 100.00000 0.00144
16.00000 100.00000 0.00145
17.00000 100.00000 0.00143
18.00000 100.00000 0.00146
19.00000 100.00000 0.00144
20.00000 100.00000 0.00146
21.00000 100.00000 0.00140
22.00000 100.00000 0.00146
23.00000 100.00000 0.00142
24.00000 100.00000 0.00142
25.00000 100.00000 0.00144
26.00000 100.00000 0.00146
27.00000 100.00000 0.00143
28.00000 100.00000 0.00139
29.00000 100.00000 0.00141
30.00000 100.00000 0.00145
31.00000 100.00000 0.00144
32.00000 100.00000 0.00142
33.00000 100.00000 0.00143
34.00000 100.00000 0.00142
35.00000 100.00000 0.00145
36.00000 100.00000 0.00142
37.00000 100.00000 0.00142
38.00000 100.00000 0.00141
39.00000 100.00000 0.00147


==> RevisionFigures/data/qapa_b=1.csv <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0
0 28 0
0 29 0
0 30 0
0 31 0
0 32 0
0 33 0
0 34 0
0 35 0
0 36 0
0 37 0
0 38 0
0 39 0
0 40 0
0 41 0
0 42 0
0 43 0
0 44 0
0 45 0
0 46 0
0 47 0
0 48 0
0 49 0
0 50 0
0 51 0
0 52 0
0 53 0
0 54 0
0 55 0
0 56 0
0 57 0
0 58 0
0 59 0
0 60 0
0 61 0
0 62 0
0 63 0
0 64 0
0 65 0
0 66 0
0 67 0
0 68 0
0 69 0
0 70 0
0 71 0
0 72 0
0 73 0
0 74 0
0 75 0
0 76 0
0 77 0
0 78 0
0 79 0
0 80 0
0 81 0
0 82 0
0 83 0
0 84 0
0 85 0
0 86 0
0 87 0
0 88 0
0 89 0
0 90 0
0 91 0
0 92 0
0 93 0
0 94 0
0 95 0
0 96 0
0 97 0
0 98 0
0 99 0
0 100 0
0 101 0
0 102 0
0 103 0
0 104 0
0 105 0
0 106 0
0 107 0
0 108 0
0 109 0
0 110 0
0 111 0
0 112 0
0 113 0
0 114 0
0 115 0
0 116 0
0 117 0
0 118 0
0 119 0
0 120 0
0 121 0
0 122 0
0 123 0
0 124 0
0 125 0
0 126 0
0 127 0
0 128 0
0 129 0
0 130 0
0 131 0
0 132 0
0 133 0
0 134 0
0 135 0
0 136 0
0 137 0
0 138 0
0 139 0
0 140 0
0 141 0
0 142 0
0 143 0
0 144 0
0 145 0
0 146 0
0 147 0
0 148 0
0 149 0
0 150 0
0 151 0
0 152 0
0 153 0
0 154 0
0 155 0
0 156 0
0 157 0
0 158 0
0 159 0
0 160 0
0 161 0
0 162 0
0 163 0
0 164 0
0 165 0
0 166 0
0 167 0
0 168 0
0 169 0
0 170 0
0 171 0
0 172 0
0 173 0
0 174 0
0 175 0
0 176 0
0 177 0
0 178 0
0 179 0
0 180 0
0 181 0
0 182 0
0 183 0
0 184 0
0 185 0
0 186 0
0 187 0
0 188 0
0 189 0
0 190 0
0 191 0
0 192 0
0 193 0
0 194 0
0 195 0
0 196 0
0 197 0
0 198 0
0 199 0
0 200 0
0 201 0
0 202 0
0 203 0
0 204 0
0 205 0
0 206 0
0 207 0
0 208 0
0 209 0
0 210 0
0 211 0
0 212 0
0 213 0
0 214 0
0 215 0
0 216 0
0 217 0
0 218 0
0 219 0
0 220 0
0 221 0
0 222 0
0 223 0
0 224 0
0 225 0
0 226 0
0 227 0
0 228 0
0 229 0
0 230 0
0 231 0
0 232 0
0 233 0
0 234 0
0 235 0
0 236 0
0 237 0
0 238 0
0 239 0
0 240 0
0 241 0
0 242 0
0 243 0
0 244 0
0 245 0
0 246 0
0 247 0
0 248 0
0 249 0
0 250 0
0 251 0
0 252 0
0 253 0
0 254 0
0 255 0
0 256 0
0 257 0
0 258 0
0 259 0
0 260 0
0 261 0
0 262 0
0 263 0
0 264 0
0 265 0
0 266 0
0 267 0
0 268 0
0 269 0
0 270 0
0 271 0
0 272 0
0 273 0
0 274 0
0 275 0
0 276 0
0 277 0
0 278 0
0 279 0
0 280 0
0 281 0
0 282 0
0 283 0
0 284 0
0 285 0
0 286 0
0 287 0
0 288 0
0 289 0
0 290 0
0 291 0
0 292 0
0 293 0
0 294 0
0 295 0
0 296 0
0 297 0
0 298 0
0 299 0
0 300 0
0 301 0
0 302 0
0 303 0
0 304 0
0 305 0
0 306 0
0 307 0
0 308 0
0 309 0
0 310 0
0 311 0
0 312 0
0 313 0
0 314 0
0 315 0
0 316 0
0 317 0
0 318 0
0 319 0
0 320 0
0 321 0
0 322 0
0 323 0
0 324 0
0 325 0
0 326 0
0 327 0
0 328 0
0 329 0
0 330 0
0 331 0
0 332 0
0 333 0
0 334 0
0 335 0
0 336 0
0 337 0
0 338 0
0 339 0
0 340 0
0 341 0
0 342 0
0 343 0
0 344 0
0 345 0
0 346 0
0 347 0
0 348 0
0 349 0
0 350 0
0 351 0
0 352 0
0 353 0
0 354 0
0 355 0
0 356 0
0 357 0
0 358 0
0 359 0
0 360 0
0 361 0
0 362 0
0 363 0
0 364 0
0 365 0
0 366 0
0 367 0
0 368 0
0 369 0
0 370 0
0 371 0
0 372 0
0 373 0
0 374 0
0 375 0
0 376 0
0 377 0
0 378 0
0 379 0
0 380 0
0 381 0
0 382 0
0 383 0
0 384 0
0 385 0
0 386 0
0 387 0
0 388 0
0 389 0
0 390 0
0 391 0
0 392 0
0 393 0
0 394 0
0 395 0
0 396 0
0 397 0
0 398 0
0 399 0
1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0
1 28 0
1 29 0
1 30 0
1 31 0
1 32 0
1 33 0
1 34 0
1 35 0
1 36 0
1 37 0
1 38 0
1 39 0
1 40 0
1 41 0
1 42 0
1 43 0
1 44 0
1 45 0
1 46 0
1 47 0
1 48 0
1 49 0
1 50 0
1 51 0
1 52 0
1 53 0
1 54 0
1 55 0
1 56 0
1 57 0
1 58 0
1 59 0
1 60 0
1 61 0
1 62 0
1 63 0
1 64 0
1 65 0
1 66 0
1 67 0
1 68 0
1 69 0
1 70 0
1 71 0
1 72 0
1 73 0
1 74 0
1 75 0
1 76 0
1 77 0
1 78 0
1 79 0
1 80 0
1 81 0
1 82 0
1 83 0
1 84 0
1 85 0
1 86 0
1 87 0
1 88 0
1 89 0
1 90 0
1 91 0
1 92 0
1 93 0
1 94 0
1 95 0
1 96 0
1 97 0
1 98 0
1 99 0
1 100 0
1 101 0
1 102 0
1 103 0
1 104 0
1 105 0
1 106 0
1 107 0
1 108 0
1 109 0
1 110 0
1 111 0
1 112 0
1 113 0
1 114 0
1 115 0
1 116 0
1 117 0
1 118 0
1 119 0
1 120 0
1 121 0
1 122 0
1 123 0
1 124 0
1 125 0
1 126 0
1 127 0
1 128 0
1 129 0
1 130 0
1 131 0
1 132 0
1 133 0
1 134 0
1 135 0
1 136 0
1 137 0
1 138 0
1 139 0
1 140 0
1 141 0
1 142 0
1 143 0
1 144 0
1 145 0
1 146 0
1 147 0
1 148 0
1 149 0
1 150 0
1 151 0
1 152 0
1 153 0
1 154 0
1 155 0
1 156 0
1 157 0
1 158 0
1 159 0
1 160 0
1 161 0
1 162 0
1 163 0
1 164 0
1 165 0
1 166 0
1 167 0
1 168 0
1 169 0
1 170 0
1 171 0
1 172 0
1 173 0
1 174 0
1 175 0
1 176 0
1 177 0
1 178 0
1 179 0
1 180 0
1 181 0
1 182 0
1 183 0
1 184 0
1 185 0
1 186 0
1 187 0
1 188 0
1 189 0
1 190 0
1 191 0
1 192 0
1 193 0
1 194 0
1 195 0
1 196 0
1 197 0
1 198 0
1 199 0
1 200 0
1 201 0
1 202 0
1 203 0
1 204 0
1 205 0
1 206 0
1 207 0
1 208 0
1 209 0
1 210 0
1 211 0
1 212 0
1 213 0
1 214 0
1 215 0
1 216 0
1 217 0
1 218 0
1 219 0
1 220 0
1 221 0
1 222 0
1 223 0
1 224 0
1 225 0
1 226 0
1 227 0
1 228 0
1 229 0
1 230 0
1 231 0
1 232 0
1 233 0
1 234 0
1 235 0
1 236 0
1 237 0
1 238 0
1 239 0
1 240 0
1 241 0
1 242 0
1 243 0
1 244 0
1 245 0
1 246 0
1 247 0
1 248 0
1 249 0
1 250 0
1 251 0
1 252 0
1 253 0
1 254 0
1 255 0
1 256 0
1 257 0
1 258 0
1 259 0
1 260 0
1 261 0
1 262 0
1 263 0
1 264 0
1 265 0
1 266 0
1 267 0
1 268 0
1 269 0
1 270 0
1 271 0
1 272 0
1 273 0
1 274 0
1 275 0
1 276 0
1 277 0
1 278 0
1 279 0
1 280 0
1 281 0
1 282 0
1 283 0
1 284 0
1 285 0
1 286 0
1 287 0
1 288 0
1 289 0
1 290 0
1 291 0
1 292 0
1 293 0
1 294 0
1 295 0
1 296 0
1 297 0
1 298 0
1 299 0
1 300 0
1 301 0
1 302 0
1 303 0
1 304 0
1 305 0
1 306 0
1 307 0
1 308 0
1 309 0
1 310 0
1 311 0
1 312 0
1 313 0
1 314 0
1 315 0
1 316 0
1 317 0
1 318 0
1 319 0
1 320 0
1 321 0
1 322 0
1 323 0
1 324 0
1 325 0
1 326 0
1 327 0
1 328 0
1 329 0
1 330 0
1 331 0
1 332 0
1 333 0
1 334 0
1 335 0
1 336 0
1 337 0
1 338 0
1 339 0
1 340 0
1 341 0
1 342 0
1 343 0
1 344 0
1 345 0
1 346 0
1 347 0
1 348 0
1 349 0
1 350 0
1 351 0
1 352 0
1 353 0
1 354 0
1 355 0
1 356 0
1 357 0
1 358 0
1 359 0
1 360 0
1 361 0
1 362 0
1 363 0
1 364 0
1 365 0
1 366 0
1 367 0
1 368 0
1 369 0
1 370 0
1 371 0
1 372 0
1 373 0
1 374 0
1 375 0
1 376 0
1 377 0
1 378 0
1 379 0
1 380 0
1 381 0
1 382 0
1 383 0
1 384 0
1 385 0
1 386 0
1 387 0
1 388 0
1 389 0
1 390 0
1 391 0
1 392 0
1 393 0
1 394 0
1 395 0
1 396 0
1 397 0
1 398 0
1 399 0
2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0
2 28 0
2 29 0
2 30 0
2 31 0
2 32 0
2 33 0
2 34 0
2 35 0
2 36 0
2 37 0
2 38 0
2 39 0
2 40 0
2 41 0
2 42 0
2 43 0
2 44 0
2 45 0
2 46 0
2 47 0
2 48 0
2 49 0
2 50 0
2 51 0
2 52 0
2 53 0
2 54 0
2 55 0
2 56 0
2 57 0
2 58 0
2 59 0
2 60 0
2 61 0
2 62 0
2 63 0
2 64 0
2 65 0
2 66 0
2 67 0
2 68 0
2 69 0
2 70 0
2 71 0
2 72 0
2 73 0
2 74 0
2 75 0
2 76 0
2 77 0
2 78 0
2 79 0
2 80 0
2 81 0
2 82 0
2 83 0
2 84 0
2 85 0
2 86 0
2 87 0
2 88 0
2 89 0
2 90 0
2 91 0
2 92 0
2 93 0
2 94 0
2 95 0
2 96 0
2 97 0
2 98 0
2 99 0
2 100 0
2 101 0
2 102 0
2 103 0
2 104 0
2 105 0
2 106 0
2 107 0
2 108 0
2 109 0
2 110 0
2 111 0
2 112 0
2 113 0
2 114 0
2 115 0
2 116 0
2 117 0
2 118 0
2 119 0
2 120 0
2 121 0
2 122 0
2 123 0
2 124 0
2 125 0
2 126 0
2 127 0
2 128 0
2 129 0
2 130 0
2 131 0
2 132 0
2 133 0
2 134 0
2 135 0
2 136 0
2 137 0
2 138 0
2 139 0
2 140 0
2 141 0
2 142 0
2 143 0
2 144 0
2 145 0
2 146 0
2 147 0
2 148 0
2 149 0
2 150 0
2 151 0
2 152 0
2 153 0
2 154 0
2 155 0
2 156 0
2 157 0
2 158 0
2 159 0
2 160 0
2 161 0
2 162 0
2 163 0
2 164 0
2 165 0
2 166 0
2 167 0
2 168 0
2 169 0
2 170 0
2 171 0
2 172 0
2 173 0
2 174 0
2 175 0
2 176 0
2 177 0
2 178 0
2 179 0
2 180 0
2 181 0
2 182 0
2 183 0
2 184 0
2 185 0
2 186 0
2 187 0
2 188 0
2 189 0
2 190 0
2 191 0
2 192 0
2 193 0
2 194 0
2 195 0
2 196 0
2 197 0
2 198 0
2 199 0
2 200 0
2 201 0
2 202 0
2 203 0
2 204 0
2 205 0
2 206 0
2 207 0
2 208 0
2 209 0
2 210 0
2 211 0
2 212 0
2 213 0
2 214 0
2 215 0
2 216 0
2 217 0
2 218 0
2 219 0
2 220 0
2 221 0
2 222 0
2 223 0
2 224 0
2 225 0
2 226 0
2 227 0
2 228 0
2 229 0
2 230 0
2 231 0
2 232 0
2 233 0
2 234 0
2 235 0
2 236 0
2 237 0
2 238 0
2 239 0
2 240 0
2 241 0
2 242 0
2 243 0
2 244 0
2 245 0
2 246 0
2 247 0
2 248 0
2 249 0
2 250 0
2 251 0
2 252 0
2 253 0
2 254 0
2 255 0
2 256 0
2 257 0
2 258 0
2 259 0
2 260 0
2 261 0
2 262 0
2 263 0
2 264 0
2 265 0
2 266 0
2 267 0
2 268 0
2 269 0
2 270 0
2 271 0
2 272 0
2 273 0
2 274 0
2 275 0
2 276 0
2 277 0
2 278 0
2 279 0
2 280 0
2 281 0
2 282 0
2 283 0
2 284 0
2 285 0
2 286 0
2 287 0
2 288 0
2 289 0
2 290 0
2 291 0
2 292 0
2 293 0
2 294 0
2 295 0
2 296 0
2 297 0
2 298 0
2 299 0
2 300 0
2 301 0
2 302 0
2 303 0
2 304 0
2 305 0
2 306 0
2 307 0
2 308 0
2 309 0
2 310 0
2 311 0
2 312 0
2 313 0
2 314 0
2 315 0
2 316 0
2 317 0
2 318 0
2 319 0
2 320 0
2 321 0
2 322 0
2 323 0
2 324 0
2 325 0
2 326 0
2 327 0
2 328 0
2 329 0
2 330 0
2 331 0
2 332 0
2 333 0
2 334 0
2 335 0
2 336 0
2 337 0
2 338 0
2 339 0
2 340 0
2 341 0
2 342 0
2 343 0
2 344 0
2 345 0
2 346 0
2 347 0
2 348 0
2 349 0
2 350 0
2 351 0
2 352 0
2 353 0
2 354 0
2 355 0
2 356 0
2 357 0
2 358 0
2 359 0
2 360 0
2 361 0
2 362 0
2 363 0
2 364 0
2 365 0
2 366 0
2 367 0
2 368 0
2 369 0
2 370 0
2 371 0
2 372 0
2 373 0
2 374 0
2 375 0
2 376 0
2 377 0
2 378 0
2 379 0
2 380 0
2 381 0
2 382 0
2 383 0
2 384 0
2 385 0
2 386 0
2 387 0
2 388 0
2 389 0
2 390 0
2 391 0
2 392 0
2 393 0
2 394 0
2 395 0
2 396 0
2 397 0
2 398 0
2 399 0
3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0
3 28 0
3 29 0
3 30 0
3 31 0
3 32 0
3 33 0
3 34 0
3 35 0
3 36 0
3 37 0
3 38 0
3 39 0
3 40 0
3 41 0
3 42 0
3 43 0
3 44 0
3 45 0
3 46 0
3 47 0
3 48 0
3 49 0
3 50 0
3 51 0
3 52 0
3 53 0
3 54 0
3 55 0
3 56 0
3 57 0
3 58 0
3 59 0
3 60 0
3 61 0
3 62 0
3 63 0
3 64 0
3 65 0
3 66 0
3 67 0
3 68 0
3 69 0
3 70 0
3 71 0
3 72 0
3 73 0
3 74 0
3 75 0
3 76 0
3 77 0
3 78 0
3 79 0
3 80 0
3 81 0
3 82 0
3 83 0
3 84 0
3 85 0
3 86 0
3 87 0
3 88 0
3 89 0
3 90 0
3 91 0
3 92 0
3 93 0
3 94 0
3 95 0
3 96 0
3 97 0
3 98 0
3 99 0
3 100 0
3 101 0
3 102 0
3 103 0
3 104 0
3 105 0
3 106 0
3 107 0
3 108 0
3 109 0
3 110 0
3 111 0
3 112 0
3 113 0
3 114 0
3 115 0
3 116 0
3 117 0
3 118 0
3 119 0
3 120 0
3 121 0
3 122 0
3 123 0
3 124 0
3 125 0
3 126 0
3 127 0
3 128 0
3 129 0
3 130 0
3 131 0
3 132 0
3 133 0
3 134 0
3 135 0
3 136 0
3 137 0
3 138 0
3 139 0
3 140 0
3 141 0
3 142 0
3 143 0
3 144 0
3 145 0
3 146 0
3 147 0
3 148 0
3 149 0
3 150 0
3 151 0
3 152 0
3 153 0
3 154 0
3 155 0
3 156 0
3 157 0
3 158 0
3 159 0
3 160 0
3 161 0
3 162 0
3 163 0
3 164 0
3 165 0
3 166 0
3 167 0
3 168 0
3 169 0
3 170 0
3 171 0
3 172 0
3 173 0
3 174 0
3 175 0
3 176 0
3 177 0
3 178 0
3 179 0
3 180 0
3 181 0
3 182 0
3 183 0
3 184 0
3 185 0
3 186 0
3 187 0
3 188 0
3 189 0
3 190 0
3 191 0
3 192 0
3 193 0
3 194 0
3 195 0
3 196 0
3 197 0
3 198 0
3 199 0
3 200 0
3 201 0
3 202 0
3 203 0
3 204 0
3 205 0
3 206 0
3 207 0
3 208 0
3 209 0
3 210 0
3 211 0
3 212 0
3 213 0
3 214 0
3 215 0
3 216 0
3 217 0
3 218 0
3 219 0
3 220 0
3 221 0
3 222 0
3 223 0
3 224 0
3 225 0
3 226 0
3 227 0
3 228 0
3 229 0
3 230 0
3 231 0
3 232 0
3 233 0
3 234 0
3 235 0
3 236 0
3 237 0
3 238 0
3 239 0
3 240 0
3 241 0
3 242 0
3 243 0
3 244 0
3 245 0
3 246 0
3 247 0
3 248 0
3 249 0
3 250 0
3 251 0
3 252 0
3 253 0
3 254 0
3 255 0
3 256 0
3 257 0
3 258 0
3 259 0
3 260 0
3 261 0
3 262 0
3 263 0
3 264 0
3 265 0
3 266 0
3 267 0
3 268 0
3 269 0
3 270 0
3 271 0
3 272 0
3 273 0
3 274 0
3 275 0
3 276 0
3 277 0
3 278 0
3 279 0
3 280 0
3 281 0
3 282 0
3 283 0
3 284 0
3 285 0
3 286 0
3 287 0
3 288 0
3 289 0
3 290 0
3 291 0
3 292 0
3 293 0
3 294 0
3 295 0
3 296 0
3 297 0
3 298 0
3 299 0
3 300 0
3 301 0
3 302 0
3 303 0
3 304 0
3 305 0
3 306 0
3 307 0
3 308 0
3 309 0
3 310 0
3 311 0
3 312 0
3 313 0
3 314 0
3 315 0
3 316 0
3 317 0
3 318 0
3 319 0
3 320 0
3 321 0
3 322 0
3 323 0
3 324 0
3 325 0
3 326 0
3 327 0
3 328 0
3 329 0
3 330 0
3 331 0
3 332 0
3 333 0
3 334 0
3 335 0
3 336 0
3 337 0
3 338 0
3 339 0
3 340 0
3 341 0
3 342 0
3 343 0
3 344 0
3 345 0
3 346 0
3 347 0
3 348 0
3 349 0
3 350 0
3 351 0
3 352 0
3 353 0
3 354 0
3 355 0
3 356 0
3 357 0
3 358 0
3 359 0
3 360 0
3 361 0
3 362 0
3 363 0
3 364 0
3 365 0
3 366 0
3 367 0
3 368 0
3 369 0
3 370 0
3 371 0
3 372 0
3 373 0
3 374 0
3 375 0
3 376 0
3 377 0
3 378 0
3 379 0
3 380 0
3 381 0
3 382 0
3 383 0
3 384 0
3 385 0
3 386 0
3 387 0
3 388 0
3 389 0
3 390 0
3 391 0
3 392 0
3 393 0
3 394 0
3 395 0
3 396 0
3 397 0
3 398 0
3 399 0
4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0
4 28 0
4 29 0
4 30 0
4 31 0
4 32 0
4 33 0
4 34 0
4 35 0
4 36 0
4 37 0
4 38 0
4 39 0
4 40 0
4 41 0
4 42 0
4 43 0
4 44 0
4 45 0
4 46 0
4 47 0
4 48 0
4 49 0
4 50 0
4 51 0
4 52 0
4 53 0
4 54 0
4 55 0
4 56 0
4 57 0
4 58 0
4 59 0
4 60 0
4 61 0
4 62 0
4 63 0
4 64 0
4 65 0
4 66 0
4 67 0
4 68 0
4 69 0
4 70 0
4 71 0
4 72 0
4 73 0
4 74 0
4 75 0
4 76 0
4 77 0
4 78 0
4 79 0
4 80 0
4 81 0
4 82 0
4 83 0
4 84 0
4 85 0
4 86 0
4 87 0
4 88 0
4 89 0
4 90 0
4 91 0
4 92 0
4 93 0
4 94 0
4 95 0
4 96 0
4 97 0
4 98 0
4 99 0
4 100 0
4 101 0
4 102 0
4 103 0
4 104 0
4 105 0
4 106 0
4 107 0
4 108 0
4 109 0
4 110 0
4 111 0
4 112 0
4 113 0
4 114 0
4 115 0
4 116 0
4 117 0
4 118 0
4 119 0
4 120 0
4 121 0
4 122 0
4 123 0
4 124 0
4 125 0
4 126 0
4 127 0
4 128 0
4 129 0
4 130 0
4 131 0
4 132 0
4 133 0
4 134 0
4 135 0
4 136 0
4 137 0
4 138 0
4 139 0
4 140 0
4 141 0
4 142 0
4 143 0
4 144 0
4 145 0
4 146 0
4 147 0
4 148 0
4 149 0
4 150 0
4 151 0
4 152 0
4 153 0
4 154 0
4 155 0
4 156 0
4 157 0
4 158 0
4 159 0
4 160 0
4 161 0
4 162 0
4 163 0
4 164 0
4 165 0
4 166 0
4 167 0
4 168 0
4 169 0
4 170 0
4 171 0
4 172 0
4 173 0
4 174 0
4 175 0
4 176 0
4 177 0
4 178 0
4 179 0
4 180 0
4 181 0
4 182 0
4 183 0
4 184 0
4 185 0
4 186 0
4 187 0
4 188 0
4 189 0
4 190 0
4 191 0
4 192 0
4 193 0
4 194 0
4 195 0
4 196 0
4 197 0
4 198 0
4 199 0
4 200 0
4 201 0
4 202 0
4 203 0
4 204 0
4 205 0
4 206 0
4 207 0
4 208 0
4 209 0
4 210 0
4 211 0
4 212 0
4 213 0
4 214 0
4 215 0
4 216 0
4 217 0
4 218 0
4 219 0
4 220 0
4 221 0
4 222 0
4 223 0
4 224 0
4 225 0
4 226 0
4 227 0
4 228 0
4 229 0
4 230 0
4 231 0
4 232 0
4 233 0
4 234 0
4 235 0
4 236 0
4 237 0
4 238 0
4 239 0
4 240 0
4 241 0
4 242 0
4 243 0
4 244 0
4 245 0
4 246 0
4 247 0
4 248 0
4 249 0
4 250 0
4 251 0
4 252 0
4 253 0
4 254 0
4 255 0
4 256 0
4 257 0
4 258 0
4 259 0
4 260 0
4 261 0
4 262 0
4 263 0
4 264 0
4 265 0
4 266 0
4 267 0
4 268 0
4 269 0
4 270 0
4 271 0
4 272 0
4 273 0
4 274 0
4 275 0
4 276 0
4 277 0
4 278 0
4 279 0
4 280 0
4 281 0
4 282 0
4 283 0
4 284 0
4 285 0
4 286 0
4 287 0
4 288 0
4 289 0
4 290 0
4 291 0
4 292 0
4 293 0
4 294 0
4 295 0
4 296 0
4 297 0
4 298 0
4 299 0
4 300 0
4 301 0
4 302 0
4 303 0
4 304 0
4 305 0
4 306 0
4 307 0
4 308 0
4 309 0
4 310 0
4 311 0
4 312 0
4 313 0
4 314 0
4 315 0
4 316 0
4 317 0
4 318 0
4 319 0
4 320 0
4 321 0
4 322 0
4 323 0
4 324 0
4 325 0
4 326 0
4 327 0
4 328 0
4 329 0
4 330 0
4 331 0
4 332 0
4 333 0
4 334 0
4 335 0
4 336 0
4 337 0
4 338 0
4 339 0
4 340 0
4 341 0
4 342 0
4 343 0
4 344 0
4 345 0
4 346 0
4 347 0
4 348 0
4 349 0
4 350 0
4 351 0
4 352 0
4 353 0
4 354 0
4 355 0
4 356 0
4 357 0
4 358 0
4 359 0
4 360 0
4 361 0
4 362 0
4 363 0
4 364 0
4 365 0
4 366 0
4 367 0
4 368 0
4 369 0
4 370 0
4 371 0
4 372 0
4 373 0
4 374 0
4 375 0
4 376 0
4 377 0
4 378 0
4 379 0
4 380 0
4 381 0
4 382 0
4 383 0
4 384 0
4 385 0
4 386 0
4 387 0
4 388 0
4 389 0
4 390 0
4 391 0
4 392 0
4 393 0
4 394 0
4 395 0
4 396 0
4 397 0
4 398 0
4 399 0
5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0
5 28 0
5 29 0
5 30 0
5 31 0
5 32 0
5 33 0
5 34 0
5 35 0
5 36 0
5 37 0
5 38 0
5 39 0
5 40 0
5 41 0
5 42 0
5 43 0
5 44 0
5 45 0
5 46 0
5 47 0
5 48 0
5 49 0
5 50 0
5 51 0
5 52 0
5 53 0
5 54 0
5 55 0
5 56 0
5 57 0
5 58 0
5 59 0
5 60 0
5 61 0
5 62 0
5 63 0
5 64 0
5 65 0
5 66 0
5 67 0
5 68 0
5 69 0
5 70 0
5 71 0
5 72 0
5 73 0
5 74 0
5 75 0
5 76 0
5 77 0
5 78 0
5 79 0
5 80 0
5 81 0
5 82 0
5 83 0
5 84 0
5 85 0
5 86 0
5 87 0
5 88 0
5 89 0
5 90 0
5 91 0
5 92 0
5 93 0
5 94 0
5 95 0
5 96 0
5 97 0
5 98 0
5 99 0
5 100 0
5 101 0
5 102 0
5 103 0
5 104 0
5 105 0
5 106 0
5 107 0
5 108 0
5 109 0
5 110 0
5 111 0
5 112 0
5 113 0
5 114 0
5 115 0
5 116 0
5 117 0
5 118 0
5 119 0
5 120 0
5 121 0
5 122 0
5 123 0
5 124 0
5 125 0
5 126 0
5 127 0
5 128 0
5 129 0
5 130 0
5 131 0
5 132 0
5 133 0
5 134 0
5 135 0
5 136 0
5 137 0
5 138 0
5 139 0
5 140 0
5 141 0
5 142 0
5 143 0
5 144 0
5 145 0
5 146 0
5 147 0
5 148 0
5 149 0
5 150 0
5 151 0
5 152 0
5 153 0
5 154 0
5 155 0
5 156 0
5 157 0
5 158 0
5 159 0
5 160 0
5 161 0
5 162 0
5 163 0
5 164 0
5 165 0
5 166 0
5 167 0
5 168 0
5 169 0
5 170 0
5 171 0
5 172 0
5 173 0
5 174 0
5 175 0
5 176 0
5 177 0
5 178 0
5 179 0
5 180 0
5 181 0
5 182 0
5 183 0
5 184 0
5 185 0
5 186 0
5 187 0
5 188 0
5 189 0
5 190 0
5 191 0
5 192 0
5 193 0
5 194 0
5 195 0
5 196 0
5 197 0
5 198 0
5 199 0
5 200 0
5 201 0
5 202 0
5 203 0
5 204 0
5 205 0
5 206 0
5 207 0
5 208 0
5 209 0
5 210 0
5 211 0
5 212 0
5 213 0
5 214 0
5 215 0
5 216 0
5 217 0
5 218 0
5 219 0
5 220 0
5 221 0
5 222 0
5 223 0
5 224 0
5 225 0
5 226 0
5 227 0
5 228 0
5 229 0
5 230 0
5 231 0
5 232 0
5 233 0
5 234 0
5 235 0
5 236 0
5 237 0
5 238 0
5 239 0
5 240 0
5 241 0
5 242 0
5 243 0
5 244 0
5 245 0
5 246 0
5 247 0
5 248 0
5 249 0
5 250 0
5 251 0
5 252 0
5 253 0
5 254 0
5 255 0
5 256 0
5 257 0
5 258 0
5 259 0
5 260 0
5 261 0
5 262 0
5 263 0
5 264 0
5 265 0
5 266 0
5 267 0
5 268 0
5 269 0
5 270 0
5 271 0
5 272 0
5 273 0
5 274 0
5 275 0
5 276 0
5 277 0
5 278 0
5 279 0
5 280 0
5 281 0
5 282 0
5 283 0
5 284 0
5 285 0
5 286 0
5 287 0
5 288 0
5 289 0
5 290 0
5 291 0
5 292 0
5 293 0
5 294 0
5 295 0
5 296 0
5 297 0
5 298 0
5 299 0
5 300 0
5 301 0
5 302 0
5 303 0
5 304 0
5 305 0
5 306 0
5 307 0
5 308 0
5 309 0
5 310 0
5 311 0
5 312 0
5 313 0
5 314 0
5 315 0
5 316 0
5 317 0
5 318 0
5 319 0
5 320 0
5 321 0
5 322 0
5 323 0
5 324 0
5 325 0
5 326 0
5 327 0
5 328 0
5 329 0
5 330 0
5 331 0
5 332 0
5 333 0
5 334 0
5 335 0
5 336 0
5 337 0
5 338 0
5 339 0
5 340 0
5 341 0
5 342 0
5 343 0
5 344 0
5 345 0
5 346 0
5 347 0
5 348 0
5 349 0
5 350 0
5 351 0
5 352 0
5 353 0
5 354 0
5 355 0
5 356 0
5 357 0
5 358 0
5 359 0
5 360 0
5 361 0
5 362 0
5 363 0
5 364 0
5 365 0
5 366 0
5 367 0
5 368 0
5 369 0
5 370 0
5 371 0
5 372 0
5 373 0
5 374 0
5 375 0
5 376 0
5 377 0
5 378 0
5 379 0
5 380 0
5 381 0
5 382 0
5 383 0
5 384 0
5 385 0
5 386 0
5 387 0
5 388 0
5 389 0
5 390 0
5 391 0
5 392 0
5 393 0
5 394 0
5 395 0
5 396 0
5 397 0
5 398 0
5 399 0
6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 0
6 13 0
6 14 0
6 15 0
6 16 0
6 17 0
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0
6 28 0
6 29 0
6 30 0
6 31 0
6 32 0
6 33 0
6 34 0
6 35 0
6 36 0
6 37 0
6 38 0
6 39 0
6 40 0
6 41 0
6 42 0
6 43 0
6 44 0
6 45 0
6 46 0
6 47 0
6 48 0
6 49 0
6 50 0
6 51 0
6 52 0
6 53 0
6 54 0
6 55 0
6 56 0
6 57 0
6 58 0
6 59 0
6 60 0
6 61 0
6 62 0
6 63 0
6 64 0
6 65 0
6 66 0
6 67 0
6 68 0
6 69 0
6 70 0
6 71 0
6 72 0
6 73 0
6 74 0
6 75 0
6 76 0
6 77 0
6 78 0
6 79 0
6 80 0
6 81 0
6 82 0
6 83 0
6 84 0
6 85 0
6 86 0
6 87 0
6 88 0
6 89 0
6 90 0
6 91 0
6 92 0
6 93 0
6 94 0
6 95 0
6 96 0
6 97 0
6 98 0
6 99 0
6 100 0
6 101 0
6 102 0
6 103 0
6 104 0
6 105 0
6 106 0
6 107 0
6 108 0
6 109 0
6 110 0
6 111 0
6 112 0
6 113 0
6 114 0
6 115 0
6 116 0
6 117 0
6 118 0
6 119 0
6 120 0
6 121 0
6 122 0
6 123 0
6 124 0
6 125 0
6 126 0
6 127 0
6 128 0
6 129 0
6 130 0
6 131 0
6 132 0
6 133 0
6 134 0
6 135 0
6 136 0
6 137 0
6 138 0
6 139 0
6 140 0
6 141 0
6 142 0
6 143 0
6 144 0
6 145 0
6 146 0
6 147 0
6 148 0
6 149 0
6 150 0
6 151 0
6 152 0
6 153 0
6 154 0
6 155 0
6 156 0
6 157 0
6 158 0
6 159 0
6 160 0
6 161 0
6 162 0
6 163 0
6 164 0
6 165 0
6 166 0
6 167 0
6 168 0
6 169 0
6 170 0
6 171 0
6 172 0
6 173 0
6 174 0
6 175 0
6 176 0
6 177 0
6 178 0
6 179 0
6 180 0
6 181 0
6 182 0
6 183 0
6 184 0
6 185 0
6 186 0
6 187 0
6 188 0
6 189 0
6 190 0
6 191 0
6 192 0
6 193 0
6 194 0
6 195 0
6 196 0
6 197 0
6 198 0
6 199 0
6 200 0
6 201 0
6 202 0
6 203 0
6 204 0
6 205 0
6 206 0
6 207 0
6 208 0
6 209 0
6 210 0
6 211 0
6 212 0
6 213 0
6 214 0
6 215 0
6 216 0
6 217 0
6 218 0
6 219 0
6 220 0
6 221 0
6 222 0
6 223 0
6 224 0
6 225 0
6 226 0
6 227 0
6 228 0
6 229 0
6 230 0
6 231 0
6 232 0
6 233 0
6 234 0
6 235 0
6 236 0
6 237 0
6 238 0
6 239 0
6 240 0
6 241 0
6 242 0
6 243 0
6 244 0
6 245 0
6 246 0
6 247 0
6 248 0
6 249 0
6 250 0
6 251 0
6 252 0
6 253 0
6 254 0
6 255 0
6 256 0
6 257 0
6 258 0
6 259 0
6 260 0
6 261 0
6 262 0
6 263 0
6 264 0
6 265 0
6 266 0
6 267 0
6 268 0
6 269 0
6 270 0
6 271 0
6 272 0
6 273 0
6 274 0
6 275 0
6 276 0
6 277 0
6 278 0
6 279 0
6 280 0
6 281 0
6 282 0
6 283 0
6 284 0
6 285 0
6 286 0
6 287 0
6 288 0
6 289 0
6 290 0
6 291 0
6 292 0
6 293 0
6 294 0
6 295 0
6 296 0
6 297 0
6 298 0
6 299 0
6 300 0
6 301 0
6 302 0
6 303 0
6 304 0
6 305 0
6 306 0
6 307 0
6 308 0
6 309 0
6 310 0
6 311 0
6 312 0
6 313 0
6 314 0
6 315 0
6 316 0
6 317 0
6 318 0
6 319 0
6 320 0
6 321 0
6 322 0
6 323 0
6 324 0
6 325 0
6 326 0
6 327 0
6 328 0
6 329 0
6 330 0
6 331 0
6 332 0
6 333 0
6 334 0
6 335 0
6 336 0
6 337 0
6 338 0
6 339 0
6 340 0
6 341 0
6 342 0
6 343 0
6 344 0
6 345 0
6 346 0
6 347 0
6 348 0
6 349 0
6 350 0
6 351 0
6 352 0
6 353 0
6 354 0
6 355 0
6 356 0
6 357 0
6 358 0
6 359 0
6 360 0
6 361 0
6 362 0
6 363 0
6 364 0
6 365 0
6 366 0
6 367 0
6 368 0
6 369 0
6 370 0
6 371 0
6 372 0
6 373 0
6 374 0
6 375 0
6 376 0
6 377 0
6 378 0
6 379 0
6 380 0
6 381 0
6 382 0
6 383 0
6 384 0
6 385 0
6 386 0
6 387 0
6 388 0
6 389 0
6 390 0
6 391 0
6 392 0
6 393 0
6 394 0
6 395 0
6 396 0
6 397 0
6 398 0
6 399 0
7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 0
7 11 0
7 12 0
7 13 0
7 14 0
7 15 0
7 16 0
7 17 0
7 18 0
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0
7 28 0
7 29 0
7 30 0
7 31 0
7 32 0
7 33 0
7 34 0
7 35 0
7 36 0
7 37 0
7 38 0
7 39 0
7 40 0
7 41 0
7 42 0
7 43 0
7 44 0
7 45 0
7 46 0
7 47 0
7 48 0
7 49 0
7 50 0
7 51 0
7 52 0
7 53 0
7 54 0
7 55 0
7 56 0
7 57 0
7 58 0
7 59 0
7 60 0
7 61 0
7 62 0
7 63 0
7 64 0
7 65 0
7 66 0
7 67 0
7 68 0
7 69 0
7 70 0
7 71 0
7 72 0
7 73 0
7 74 0
7 75 0
7 76 0
7 77 0
7 78 0
7 79 0
7 80 0
7 81 0
7 82 0
7 83 0
7 84 0
7 85 0
7 86 0
7 87 0
7 88 0
7 89 0
7 90 0
7 91 0
7 92 0
7 93 0
7 94 0
7 95 0
7 96 0
7 97 0
7 98 0
7 99 0
7 100 0
7 101 0
7 102 0
7 103 0
7 104 0
7 105 0
7 106 0
7 107 0
7 108 0
7 109 0
7 110 0
7 111 0
7 112 0
7 113 0
7 114 0
7 115 0
7 116 0
7 117 0
7 118 0
7 119 0
7 120 0
7 121 0
7 122 0
7 123 0
7 124 0
7 125 0
7 126 0
7 127 0
7 128 0
7 129 0
7 130 0
7 131 0
7 132 0
7 133 0
7 134 0
7 135 0
7 136 0
7 137 0
7 138 0
7 139 0
7 140 0
7 141 0
7 142 0
7 143 0
7 144 0
7 145 0
7 146 0
7 147 0
7 148 0
7 149 0
7 150 0
7 151 0
7 152 0
7 153 0
7 154 0
7 155 0
7 156 0
7 157 0
7 158 0
7 159 0
7 160 0
7 161 0
7 162 0
7 163 0
7 164 0
7 165 0
7 166 0
7 167 0
7 168 0
7 169 0
7 170 0
7 171 0
7 172 0
7 173 0
7 174 0
7 175 0
7 176 0
7 177 0
7 178 0
7 179 0
7 180 0
7 181 0
7 182 0
7 183 0
7 184 0
7 185 0
7 186 0
7 187 0
7 188 0
7 189 0
7 190 0
7 191 0
7 192 0
7 193 0
7 194 0
7 195 0
7 196 0
7 197 0
7 198 0
7 199 0
7 200 0
7 201 0
7 202 0
7 203 0
7 204 0
7 205 0
7 206 0
7 207 0
7 208 0
7 209 0
7 210 0
7 211 0
7 212 0
7 213 0
7 214 0
7 215 0
7 216 0
7 217 0
7 218 0
7 219 0
7 220 0
7 221 0
7 222 0
7 223 0
7 224 0
7 225 0
7 226 0
7 227 0
7 228 0
7 229 0
7 230 0
7 231 0
7 232 0
7 233 0
7 234 0
7 235 0
7 236 0
7 237 0
7 238 0
7 239 0
7 240 0
7 241 0
7 242 0
7 243 0
7 244 0
7 245 0
7 246 0
7 247 0
7 248 0
7 249 0
7 250 0
7 251 0
7 252 0
7 253 0
7 254 0
7 255 0
7 256 0
7 257 0
7 258 0
7 259 0
7 260 0
7 261 0
7 262 0
7 263 0
7 264 0
7 265 0
7 266 0
7 267 0
7 268 0
7 269 0
7 270 0
7 271 0
7 272 0
7 273 0
7 274 0
7 275 0
7 276 0
7 277 0
7 278 0
7 279 0
7 280 0
7 281 0
7 282 0
7 283 0
7 284 0
7 285 0
7 286 0
7 287 0
7 288 0
7 289 0
7 290 0
7 291 0
7 292 0
7 293 0
7 294 0
7 295 0
7 296 0
7 297 0
7 298 0
7 299 0
7 300 0
7 301 0
7 302 0
7 303 0
7 304 0
7 305 0
7 306 0
7 307 0
7 308 0
7 309 0
7 310 0
7 311 0
7 312 0
7 313 0
7 314 0
7 315 0
7 316 0
7 317 0
7 318 0
7 319 0
7 320 0
7 321 0
7 322 0
7 323 0
7 324 0
7 325 0
7 326 0
7 327 0
7 328 0
7 329 0
7 330 0
7 331 0
7 332 0
7 333 0
7 334 0
7 335 0
7 336 0
7 337 0
7 338 0
7 339 0
7 340 0
7 341 0
7 342 0
7 343 0
7 344 0
7 345 0
7 346 0
7 347 0
7 348 0
7 349 0
7 350 0
7 351 0
7 352 0
7 353 0
7 354 0
7 355 0
7 356 0
7 357 0
7 358 0
7 359 0
7 360 0
7 361 0
7 362 0
7 363 0
7 364 0
7 365 0
7 366 0
7 367 0
7 368 0
7 369 0
7 370 0
7 371 0
7 372 0
7 373 0
7 374 0
7 375 0
7 376 0
7 377 0
7 378 0
7 379 0
7 380 0
7 381 0
7 382 0
7 383 0
7 384 0
7 385 0
7 386 0
7 387 0
7 388 0
7 389 0
7 390 0
7 391 0
7 392 0
7 393 0
7 394 0
7 395 0
7 396 0
7 397 0
7 398 0
7 399 0
8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 0
8 10 0
8 11 0
8 12 0
8 13 0
8 14 0
8 15 0
8 16 0
8 17 0
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0
8 28 0
8 29 0
8 30 0
8 31 0
8 32 0
8 33 0
8 34 0
8 35 0
8 36 0
8 37 0
8 38 0
8 39 0
8 40 0
8 41 0
8 42 0
8 43 0
8 44 0
8 45 0
8 46 0
8 47 0
8 48 0
8 49 0
8 50 0
8 51 0
8 52 0
8 53 0
8 54 0
8 55 0
8 56 0
8 57 0
8 58 0
8 59 0
8 60 0
8 61 0
8 62 0
8 63 0
8 64 0
8 65 0
8 66 0
8 67 0
8 68 0
8 69 0
8 70 0
8 71 0
8 72 0
8 73 0
8 74 0
8 75 0
8 76 0
8 77 0
8 78 0
8 79 0
8 80 0
8 81 0
8 82 0
8 83 0
8 84 0
8 85 0
8 86 0
8 87 0
8 88 0
8 89 0
8 90 0
8 91 0
8 92 0
8 93 0
8 94 0
8 95 0
8 96 0
8 97 0
8 98 0
8 99 0
8 100 0
8 101 0
8 102 0
8 103 0
8 104 0
8 105 0
8 106 0
8 107 0
8 108 0
8 109 0
8 110 0
8 111 0
8 112 0
8 113 0
8 114 0
8 115 0
8 116 0
8 117 0
8 118 0
8 119 0
8 120 0
8 121 0
8 122 0
8 123 0
8 124 0
8 125 0
8 126 0
8 127 0
8 128 0
8 129 0
8 130 0
8 131 0
8 132 0
8 133 0
8 134 0
8 135 0
8 136 0
8 137 0
8 138 0
8 139 0
8 140 0
8 141 0
8 142 0
8 143 0
8 144 0
8 145 0
8 146 0
8 147 0
8 148 0
8 149 0
8 150 0
8 151 0
8 152 0
8 153 0
8 154 0
8 155 0
8 156 0
8 157 0
8 158 0
8 159 0
8 160 0
8 161 0
8 162 0
8 163 0
8 164 0
8 165 0
8 166 0
8 167 0
8 168 0
8 169 0
8 170 0
8 171 0
8 172 0
8 173 0
8 174 0
8 175 0
8 176 0
8 177 0
8 178 0
8 179 0
8 180 0
8 181 0
8 182 0
8 183 0
8 184 0
8 185 0
8 186 0
8 187 0
8 188 0
8 189 0
8 190 0
8 191 0
8 192 0
8 193 0
8 194 0
8 195 0
8 196 0
8 197 0
8 198 0
8 199 0
8 200 0
8 201 0
8 202 0
8 203 0
8 204 0
8 205 0
8 206 0
8 207 0
8 208 0
8 209 0
8 210 0
8 211 0
8 212 0
8 213 0
8 214 0
8 215 0
8 216 0
8 217 0
8 218 0
8 219 0
8 220 0
8 221 0
8 222 0
8 223 0
8 224 0
8 225 0
8 226 0
8 227 0
8 228 0
8 229 0
8 230 0
8 231 0
8 232 0
8 233 0
8 234 0
8 235 0
8 236 0
8 237 0
8 238 0
8 239 0
8 240 0
8 241 0
8 242 0
8 243 0
8 244 0
8 245 0
8 246 0
8 247 0
8 248 0
8 249 0
8 250 0
8 251 0
8 252 0
8 253 0
8 254 0
8 255 0
8 256 0
8 257 0
8 258 0
8 259 0
8 260 0
8 261 0
8 262 0
8 263 0
8 264 0
8 265 0
8 266 0
8 267 0
8 268 0
8 269 0
8 270 0
8 271 0
8 272 0
8 273 0
8 274 0
8 275 0
8 276 0
8 277 0
8 278 0
8 279 0
8 280 0
8 281 0
8 282 0
8 283 0
8 284 0
8 285 0
8 286 0
8 287 0
8 288 0
8 289 0
8 290 0
8 291 0
8 292 0
8 293 0
8 294 0
8 295 0
8 296 0
8 297 0
8 298 0
8 299 0
8 300 0
8 301 0
8 302 0
8 303 0
8 304 0
8 305 0
8 306 0
8 307 0
8 308 0
8 309 0
8 310 0
8 311 0
8 312 0
8 313 0
8 314 0
8 315 0
8 316 0
8 317 0
8 318 0
8 319 0
8 320 0
8 321 0
8 322 0
8 323 0
8 324 0
8 325 0
8 326 0
8 327 0
8 328 0
8 329 0
8 330 0
8 331 0
8 332 0
8 333 0
8 334 0
8 335 0
8 336 0
8 337 0
8 338 0
8 339 0
8 340 0
8 341 0
8 342 0
8 343 0
8 344 0
8 345 0
8 346 0
8 347 0
8 348 0
8 349 0
8 350 0
8 351 0
8 352 0
8 353 0
8 354 0
8 355 0
8 356 0
8 357 0
8 358 0
8 359 0
8 360 0
8 361 0
8 362 0
8 363 0
8 364 0
8 365 0
8 366 0
8 367 0
8 368 0
8 369 0
8 370 0
8 371 0
8 372 0
8 373 0
8 374 0
8 375 0
8 376 0
8 377 0
8 378 0
8 379 0
8 380 0
8 381 0
8 382 0
8 383 0
8 384 0
8 385 0
8 386 0
8 387 0
8 388 0
8 389 0
8 390 0
8 391 0
8 392 0
8 393 0
8 394 0
8 395 0
8 396 0
8 397 0
8 398 0
8 399 0
9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 0
9 10 0
9 11 0
9 12 0
9 13 0
9 14 0
9 15 0
9 16 0
9 17 0
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0
9 28 0
9 29 0
9 30 0
9 31 0
9 32 0
9 33 0
9 34 0
9 35 0
9 36 0
9 37 0
9 38 0
9 39 0
9 40 0
9 41 0
9 42 0
9 43 0
9 44 0
9 45 0
9 46 0
9 47 0
9 48 0
9 49 0
9 50 0
9 51 0
9 52 0
9 53 0
9 54 0
9 55 0
9 56 0
9 57 0
9 58 0
9 59 0
9 60 0
9 61 0
9 62 0
9 63 0
9 64 0
9 65 0
9 66 0
9 67 0
9 68 0
9 69 0
9 70 0
9 71 0
9 72 0
9 73 0
9 74 0
9 75 0
9 76 0
9 77 0
9 78 0
9 79 0
9 80 0
9 81 0
9 82 0
9 83 0
9 84 0
9 85 0
9 86 0
9 87 0
9 88 0
9 89 0
9 90 0
9 91 0
9 92 0
9 93 0
9 94 0
9 95 0
9 96 0
9 97 0
9 98 0
9 99 0
9 100 0
9 101 0
9 102 0
9 103 0
9 104 0
9 105 0
9 106 0
9 107 0
9 108 0
9 109 0
9 110 0
9 111 0
9 112 0
9 113 0
9 114 0
9 115 0
9 116 0
9 117 0
9 118 0
9 119 0
9 120 0
9 121 0
9 122 0
9 123 0
9 124 0
9 125 0
9 126 0
9 127 0
9 128 0
9 129 0
9 130 0
9 131 0
9 132 0
9 133 0
9 134 0
9 135 0
9 136 0
9 137 0
9 138 0
9 139 0
9 140 0
9 141 0
9 142 0
9 143 0
9 144 0
9 145 0
9 146 0
9 147 0
9 148 0
9 149 0
9 150 0
9 151 0
9 152 0
9 153 0
9 154 0
9 155 0
9 156 0
9 157 0
9 158 0
9 159 0
9 160 0
9 161 0
9 162 0
9 163 0
9 164 0
9 165 0
9 166 0
9 167 0
9 168 0
9 169 0
9 170 0
9 171 0
9 172 0
9 173 0
9 174 0
9 175 0
9 176 0
9 177 0
9 178 0
9 179 0
9 180 0
9 181 0
9 182 0
9 183 0
9 184 0
9 185 0
9 186 0
9 187 0
9 188 0
9 189 0
9 190 0
9 191 0
9 192 0
9 193 0
9 194 0
9 195 0
9 196 0
9 197 0
9 198 0
9 199 0
9 200 0
9 201 0
9 202 0
9 203 0
9 204 0
9 205 0
9 206 0
9 207 0
9 208 0
9 209 0
9 210 0
9 211 0
9 212 0
9 213 0
9 214 0
9 215 0
9 216 0
9 217 0
9 218 0
9 219 0
9 220 0
9 221 0
9 222 0
9 223 0
9 224 0
9 225 0
9 226 0
9 227 0
9 228 0
9 229 0
9 230 0
9 231 0
9 232 0
9 233 0
9 234 0
9 235 0
9 236 0
9 237 0
9 238 0
9 239 0
9 240 0
9 241 0
9 242 0
9 243 0
9 244 0
9 245 0
9 246 0
9 247 0
9 248 0
9 249 0
9 250 0
9 251 0
9 252 0
9 253 0
9 254 0
9 255 0
9 256 0
9 257 0
9 258 0
9 259 0
9 260 0
9 261 0
9 262 0
9 263 0
9 264 0
9 265 0
9 266 0
9 267 0
9 268 0
9 269 0
9 270 0
9 271 0
9 272 0
9 273 0
9 274 0
9 275 0
9 276 0
9 277 0
9 278 0
9 279 0
9 280 0
9 281 0
9 282 0
9 283 0
9 284 0
9 285 0
9 286 0
9 287 0
9 288 0
9 289 0
9 290 0
9 291 0
9 292 0
9 293 0
9 294 0
9 295 0
9 296 0
9 297 0
9 298 0
9 299 0
9 300 0
9 301 0
9 302 0
9 303 0
9 304 0
9 305 0
9 306 0
9 307 0
9 308 0
9 309 0
9 310 0
9 311 0
9 312 0
9 313 0
9 314 0
9 315 0
9 316 0
9 317 0
9 318 0
9 319 0
9 320 0
9 321 0
9 322 0
9 323 0
9 324 0
9 325 0
9 326 0
9 327 0
9 328 0
9 329 0
9 330 0
9 331 0
9 332 0
9 333 0
9 334 0
9 335 0
9 336 0
9 337 0
9 338 0
9 339 0
9 340 0
9 341 0
9 342 0
9 343 0
9 344 0
9 345 0
9 346 0
9 347 0
9 348 0
9 349 0
9 350 0
9 351 0
9 352 0
9 353 0
9 354 0
9 355 0
9 356 0
9 357 0
9 358 0
9 359 0
9 360 0
9 361 0
9 362 0
9 363 0
9 364 0
9 365 0
9 366 0
9 367 0
9 368 0
9 369 0
9 370 0
9 371 0
9 372 0
9 373 0
9 374 0
9 375 0
9 376 0
9 377 0
9 378 0
9 379 0
9 380 0
9 381 0
9 382 0
9 383 0
9 384 0
9 385 0
9 386 0
9 387 0
9 388 0
9 389 0
9 390 0
9 391 0
9 392 0
9 393 0
9 394 0
9 395 0
9 396 0
9 397 0
9 398 0
9 399 0
10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 0
10 10 0
10 11 0
10 12 0
10 13 0
10 14 0
10 15 0
10 16 0
10 17 0
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0
10 28 0
10 29 0
10 30 0
10 31 0
10 32 0
10 33 0
10 34 0
10 35 0
10 36 0
10 37 0
10 38 0
10 39 0
10 40 0
10 41 0
10 42 0
10 43 0
10 44 0
10 45 0
10 46 0
10 47 0
10 48 0
10 49 0
10 50 0
10 51 0
10 52 0
10 53 0
10 54 0
10 55 0
10 56 0
10 57 0
10 58 0
10 59 0
10 60 0
10 61 0
10 62 0
10 63 0
10 64 0
10 65 0
10 66 0
10 67 0
10 68 0
10 69 0
10 70 0
10 71 0
10 72 0
10 73 0
10 74 0
10 75 0
10 76 0
10 77 0
10 78 0
10 79 0
10 80 0
10 81 0
10 82 0
10 83 0
10 84 0
10 85 0
10 86 0
10 87 0
10 88 0
10 89 0
10 90 0
10 91 0
10 92 0
10 93 0
10 94 0
10 95 0
10 96 0
10 97 0
10 98 0
10 99 0
10 100 0
10 101 0
10 102 0
10 103 0
10 104 0
10 105 0
10 106 0
10 107 0
10 108 0
10 109 0
10 110 0
10 111 0
10 112 0
10 113 0
10 114 0
10 115 0
10 116 0
10 117 0
10 118 0
10 119 0
10 120 0
10 121 0
10 122 0
10 123 0
10 124 0
10 125 0
10 126 0
10 127 0
10 128 0
10 129 0
10 130 0
10 131 0
10 132 0
10 133 0
10 134 0
10 135 0
10 136 0
10 137 0
10 138 0
10 139 0
10 140 0
10 141 0
10 142 0
10 143 0
10 144 0
10 145 0
10 146 0
10 147 0
10 148 0
10 149 0
10 150 0
10 151 0
10 152 0
10 153 0
10 154 0
10 155 0
10 156 0
10 157 0
10 158 0
10 159 0
10 160 0
10 161 0
10 162 0
10 163 0
10 164 0
10 165 0
10 166 0
10 167 0
10 168 0
10 169 0
10 170 0
10 171 0
10 172 0
10 173 0
10 174 0
10 175 0
10 176 0
10 177 0
10 178 0
10 179 0
10 180 0
10 181 0
10 182 0
10 183 0
10 184 0
10 185 0
10 186 0
10 187 0
10 188 0
10 189 0
10 190 0
10 191 0
10 192 0
10 193 0
10 194 0
10 195 0
10 196 0
10 197 0
10 198 0
10 199 0
10 200 0
10 201 0
10 202 0
10 203 0
10 204 0
10 205 0
10 206 0
10 207 0
10 208 0
10 209 0
10 210 0
10 211 0
10 212 0
10 213 0
10 214 0
10 215 0
10 216 0
10 217 0
10 218 0
10 219 0
10 220 0
10 221 0
10 222 0
10 223 0
10 224 0
10 225 0
10 226 0
10 227 0
10 228 0
10 229 0
10 230 0
10 231 0
10 232 0
10 233 0
10 234 0
10 235 0
10 236 0
10 237 0
10 238 0
10 239 0
10 240 0
10 241 0
10 242 0
10 243 0
10 244 0
10 245 0
10 246 0
10 247 0
10 248 0
10 249 0
10 250 0
10 251 0
10 252 0
10 253 0
10 254 0
10 255 0
10 256 0
10 257 0
10 258 0
10 259 0
10 260 0
10 261 0
10 262 0
10 263 0
10 264 0
10 265 0
10 266 0
10 267 0
10 268 0
10 269 0
10 270 0
10 271 0
10 272 0
10 273 0
10 274 0
10 275 0
10 276 0
10 277 0
10 278 0
10 279 0
10 280 0
10 281 0
10 282 0
10 283 0
10 284 0
10 285 0
10 286 0
10 287 0
10 288 0
10 289 0
10 290 0
10 291 0
10 292 0
10 293 0
10 294 0
10 295 0
10 296 0
10 297 0
10 298 0
10 299 0
10 300 0
10 301 0
10 302 0
10 303 0
10 304 0
10 305 0
10 306 0
10 307 0
10 308 0
10 309 0
10 310 0
10 311 0
10 312 0
10 313 0
10 314 0
10 315 0
10 316 0
10 317 0
10 318 0
10 319 0
10 320 0
10 321 0
10 322 0
10 323 0
10 324 0
10 325 0
10 326 0
10 327 0
10 328 0
10 329 0
10 330 0
10 331 0
10 332 0
10 333 0
10 334 0
10 335 0
10 336 0
10 337 0
10 338 0
10 339 0
10 340 0
10 341 0
10 342 0
10 343 0
10 344 0
10 345 0
10 346 0
10 347 0
10 348 0
10 349 0
10 350 0
10 351 0
10 352 0
10 353 0
10 354 0
10 355 0
10 356 0
10 357 0
10 358 0
10 359 0
10 360 0
10 361 0
10 362 0
10 363 0
10 364 0
10 365 0
10 366 0
10 367 0
10 368 0
10 369 0
10 370 0
10 371 0
10 372 0
10 373 0
10 374 0
10 375 0
10 376 0
10 377 0
10 378 0
10 379 0
10 380 0
10 381 0
10 382 0
10 383 0
10 384 0
10 385 0
10 386 0
10 387 0
10 388 0
10 389 0
10 390 0
10 391 0
10 392 0
10 393 0
10 394 0
10 395 0
10 396 0
10 397 0
10 398 0
10 399 0
11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 0
11 12 0
11 13 0
11 14 0
11 15 0
11 16 0
11 17 0
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0
11 28 0
11 29 0
11 30 0
11 31 0
11 32 0
11 33 0
11 34 0
11 35 0
11 36 0
11 37 0
11 38 0
11 39 0
11 40 0
11 41 0
11 42 0
11 43 0
11 44 0
11 45 0
11 46 0
11 47 0
11 48 0
11 49 0
11 50 0
11 51 0
11 52 0
11 53 0
11 54 0
11 55 0
11 56 0
11 57 0
11 58 0
11 59 0
11 60 0
11 61 0
11 62 0
11 63 0
11 64 0
11 65 0
11 66 0
11 67 0
11 68 0
11 69 0
11 70 0
11 71 0
11 72 0
11 73 0
11 74 0
11 75 0
11 76 0
11 77 0
11 78 0
11 79 0
11 80 0
11 81 0
11 82 0
11 83 0
11 84 0
11 85 0
11 86 0
11 87 0
11 88 0
11 89 0
11 90 0
11 91 0
11 92 0
11 93 0
11 94 0
11 95 0
11 96 0
11 97 0
11 98 0
11 99 0
11 100 0
11 101 0
11 102 0
11 103 0
11 104 0
11 105 0
11 106 0
11 107 0
11 108 0
11 109 0
11 110 0
11 111 0
11 112 0
11 113 0
11 114 0
11 115 0
11 116 0
11 117 0
11 118 0
11 119 0
11 120 0
11 121 0
11 122 0
11 123 0
11 124 0
11 125 0
11 126 0
11 127 0
11 128 0
11 129 0
11 130 0
11 131 0
11 132 0
11 133 0
11 134 0
11 135 0
11 136 0
11 137 0
11 138 0
11 139 0
11 140 0
11 141 0
11 142 0
11 143 0
11 144 0
11 145 0
11 146 0
11 147 0
11 148 0
11 149 0
11 150 0
11 151 0
11 152 0
11 153 0
11 154 0
11 155 0
11 156 0
11 157 0
11 158 0
11 159 0
11 160 0
11 161 0
11 162 0
11 163 0
11 164 0
11 165 0
11 166 0
11 167 0
11 168 0
11 169 0
11 170 0
11 171 0
11 172 0
11 173 0
11 174 0
11 175 0
11 176 0
11 177 0
11 178 0
11 179 0
11 180 0
11 181 0
11 182 0
11 183 0
11 184 0
11 185 0
11 186 0
11 187 0
11 188 0
11 189 0
11 190 0
11 191 0
11 192 0
11 193 0
11 194 0
11 195 0
11 196 0
11 197 0
11 198 0
11 199 0
11 200 0
11 201 0
11 202 0
11 203 0
11 204 0
11 205 0
11 206 0
11 207 0
11 208 0
11 209 0
11 210 0
11 211 0
11 212 0
11 213 0
11 214 0
11 215 0
11 216 0
11 217 0
11 218 0
11 219 0
11 220 0
11 221 0
11 222 0
11 223 0
11 224 0
11 225 0
11 226 0
11 227 0
11 228 0
11 229 0
11 230 0
11 231 0
11 232 0
11 233 0
11 234 0
11 235 0
11 236 0
11 237 0
11 238 0
11 239 0
11 240 0
11 241 0
11 242 0
11 243 0
11 244 0
11 245 0
11 246 0
11 247 0
11 248 0
11 249 0
11 250 0
11 251 0
11 252 0
11 253 0
11 254 0
11 255 0
11 256 0
11 257 0
11 258 0
11 259 0
11 260 0
11 261 0
11 262 0
11 263 0
11 264 0
11 265 0
11 266 0
11 267 0
11 268 0
11 269 0
11 270 0
11 271 0
11 272 0
11 273 0
11 274 0
11 275 0
11 276 0
11 277 0
11 278 0
11 279 0
11 280 0
11 281 0
11 282 0
11 283 0
11 284 0
11 285 0
11 286 0
11 287 0
11 288 0
11 289 0
11 290 0
11 291 0
11 292 0
11 293 0
11 294 0
11 295 0
11 296 0
11 297 0
11 298 0
11 299 0
11 300 0
11 301 0
11 302 0
11 303 0
11 304 0
11 305 0
11 306 0
11 307 0
11 308 0
11 309 0
11 310 0
11 311 0
11 312 0
11 313 0
11 314 0
11 315 0
11 316 0
11 317 0
11 318 0
11 319 0
11 320 0
11 321 0
11 322 0
11 323 0
11 324 0
11 325 0
11 326 0
11 327 0
11 328 0
11 329 0
11 330 0
11 331 0
11 332 0
11 333 0
11 334 0
11 335 0
11 336 0
11 337 0
11 338 0
11 339 0
11 340 0
11 341 0
11 342 0
11 343 0
11 344 0
11 345 0
11 346 0
11 347 0
11 348 0
11 349 0
11 350 0
11 351 0
11 352 0
11 353 0
11 354 0
11 355 0
11 356 0
11 357 0
11 358 0
11 359 0
11 360 0
11 361 0
11 362 0
11 363 0
11 364 0
11 365 0
11 366 0
11 367 0
11 368 0
11 369 0
11 370 0
11 371 0
11 372 0
11 373 0
11 374 0
11 375 0
11 376 0
11 377 0
11 378 0
11 379 0
11 380 0
11 381 0
11 382 0
11 383 0
11 384 0
11 385 0
11 386 0
11 387 0
11 388 0
11 389 0
11 390 0
11 391 0
11 392 0
11 393 0
11 394 0
11 395 0
11 396 0
11 397 0
11 398 0
11 399 0
12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 0
12 11 0
12 12 0
12 13 0
12 14 0
12 15 0
12 16 0
12 17 0
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0
12 28 0
12 29 0
12 30 0
12 31 0
12 32 0
12 33 0
12 34 0
12 35 0
12 36 0
12 37 0
12 38 0
12 39 0
12 40 0
12 41 0
12 42 0
12 43 0
12 44 0
12 45 0
12 46 0
12 47 0
12 48 0
12 49 0
12 50 0
12 51 0
12 52 0
12 53 0
12 54 0
12 55 0
12 56 0
12 57 0
12 58 0
12 59 0
12 60 0
12 61 0
12 62 0
12 63 0
12 64 0
12 65 0
12 66 0
12 67 0
12 68 0
12 69 0
12 70 0
12 71 0
12 72 0
12 73 0
12 74 0
12 75 0
12 76 0
12 77 0
12 78 0
12 79 0
12 80 0
12 81 0
12 82 0
12 83 0
12 84 0
12 85 0
12 86 0
12 87 0
12 88 0
12 89 0
12 90 0
12 91 0
12 92 0
12 93 0
12 94 0
12 95 0
12 96 0
12 97 0
12 98 0
12 99 0
12 100 0
12 101 0
12 102 0
12 103 0
12 104 0
12 105 0
12 106 0
12 107 0
12 108 0
12 109 0
12 110 0
12 111 0
12 112 0
12 113 0
12 114 0
12 115 0
12 116 0
12 117 0
12 118 0
12 119 0
12 120 0
12 121 0
12 122 0
12 123 0
12 124 0
12 125 0
12 126 0
12 127 0
12 128 0
12 129 0
12 130 0
12 131 0
12 132 0
12 133 0
12 134 0
12 135 0
12 136 0
12 137 0
12 138 0
12 139 0
12 140 0
12 141 0
12 142 0
12 143 0
12 144 0
12 145 0
12 146 0
12 147 0
12 148 0
12 149 0
12 150 0
12 151 0
12 152 0
12 153 0
12 154 0
12 155 0
12 156 0
12 157 0
12 158 0
12 159 0
12 160 0
12 161 0
12 162 0
12 163 0
12 164 0
12 165 0
12 166 0
12 167 0
12 168 0
12 169 0
12 170 0
12 171 0
12 172 0
12 173 0
12 174 0
12 175 0
12 176 0
12 177 0
12 178 0
12 179 0
12 180 0
12 181 0
12 182 0
12 183 0
12 184 0
12 185 0
12 186 0
12 187 0
12 188 0
12 189 0
12 190 0
12 191 0
12 192 0
12 193 0
12 194 0
12 195 0
12 196 0
12 197 0
12 198 0
12 199 0
12 200 0
12 201 0
12 202 0
12 203 0
12 204 0
12 205 0
12 206 0
12 207 0
12 208 0
12 209 0
12 210 0
12 211 0
12 212 0
12 213 0
12 214 0
12 215 0
12 216 0
12 217 0
12 218 0
12 219 0
12 220 0
12 221 0
12 222 0
12 223 0
12 224 0
12 225 0
12 226 0
12 227 0
12 228 0
12 229 0
12 230 0
12 231 0
12 232 0
12 233 0
12 234 0
12 235 0
12 236 0
12 237 0
12 238 0
12 239 0
12 240 0
12 241 0
12 242 0
12 243 0
12 244 0
12 245 0
12 246 0
12 247 0
12 248 0
12 249 0
12 250 0
12 251 0
12 252 0
12 253 0
12 254 0
12 255 0
12 256 0
12 257 0
12 258 0
12 259 0
12 260 0
12 261 0
12 262 0
12 263 0
12 264 0
12 265 0
12 266 0
12 267 0
12 268 0
12 269 0
12 270 0
12 271 0
12 272 0
12 273 0
12 274 0
12 275 0
12 276 0
12 277 0
12 278 0
12 279 0
12 280 0
12 281 0
12 282 0
12 283 0
12 284 0
12 285 0
12 286 0
12 287 0
12 288 0
12 289 0
12 290 0
12 291 0
12 292 0
12 293 0
12 294 0
12 295 0
12 296 0
12 297 0
12 298 0
12 299 0
12 300 0
12 301 0
12 302 0
12 303 0
12 304 0
12 305 0
12 306 0
12 307 0
12 308 0
12 309 0
12 310 0
12 311 0
12 312 0
12 313 0
12 314 0
12 315 0
12 316 0
12 317 0
12 318 0
12 319 0
12 320 0
12 321 0
12 322 0
12 323 0
12 324 0
12 325 0
12 326 0
12 327 0
12 328 0
12 329 0
12 330 0
12 331 0
12 332 0
12 333 0
12 334 0
12 335 0
12 336 0
12 337 0
12 338 0
12 339 0
12 340 0
12 341 0
12 342 0
12 343 0
12 344 0
12 345 0
12 346 0
12 347 0
12 348 0
12 349 0
12 350 0
12 351 0
12 352 0
12 353 0
12 354 0
12 355 0
12 356 0
12 357 0
12 358 0
12 359 0
12 360 0
12 361 0
12 362 0
12 363 0
12 364 0
12 365 0
12 366 0
12 367 0
12 368 0
12 369 0
12 370 0
12 371 0
12 372 0
12 373 0
12 374 0
12 375 0
12 376 0
12 377 0
12 378 0
12 379 0
12 380 0
12 381 0
12 382 0
12 383 0
12 384 0
12 385 0
12 386 0
12 387 0
12 388 0
12 389 0
12 390 0
12 391 0
12 392 0
12 393 0
12 394 0
12 395 0
12 396 0
12 397 0
12 398 0
12 399 0
13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 0
13 13 0
13 14 0
13 15 0
13 16 0
13 17 0
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0
13 28 0
13 29 0
13 30 0
13 31 0
13 32 0
13 33 0
13 34 0
13 35 0
13 36 0
13 37 0
13 38 0
13 39 0
13 40 0
13 41 0
13 42 0
13 43 0
13 44 0
13 45 0
13 46 0
13 47 0
13 48 0
13 49 0
13 50 0
13 51 0
13 52 0
13 53 0
13 54 0
13 55 0
13 56 0
13 57 0
13 58 0
13 59 0
13 60 0
13 61 0
13 62 0
13 63 0
13 64 0
13 65 0
13 66 0
13 67 0
13 68 0
13 69 0
13 70 0
13 71 0
13 72 0
13 73 0
13 74 0
13 75 0
13 76 0
13 77 0
13 78 0
13 79 0
13 80 0
13 81 0
13 82 0
13 83 0
13 84 0
13 85 0
13 86 0
13 87 0
13 88 0
13 89 0
13 90 0
13 91 0
13 92 0
13 93 0
13 94 0
13 95 0
13 96 0
13 97 0
13 98 0
13 99 0
13 100 0
13 101 0
13 102 0
13 103 0
13 104 0
13 105 0
13 106 0
13 107 0
13 108 0
13 109 0
13 110 0
13 111 0
13 112 0
13 113 0
13 114 0
13 115 0
13 116 0
13 117 0
13 118 0
13 119 0
13 120 0
13 121 0
13 122 0
13 123 0
13 124 0
13 125 0
13 126 0
13 127 0
13 128 0
13 129 0
13 130 0
13 131 0
13 132 0
13 133 0
13 134 0
13 135 0
13 136 0
13 137 0
13 138 0
13 139 0
13 140 0
13 141 0
13 142 0
13 143 0
13 144 0
13 145 0
13 146 0
13 147 0
13 148 0
13 149 0
13 150 0
13 151 0
13 152 0
13 153 0
13 154 0
13 155 0
13 156 0
13 157 0
13 158 0
13 159 0
13 160 0
13 161 0
13 162 0
13 163 0
13 164 0
13 165 0
13 166 0
13 167 0
13 168 0
13 169 0
13 170 0
13 171 0
13 172 0
13 173 0
13 174 0
13 175 0
13 176 0
13 177 0
13 178 0
13 179 0
13 180 0
13 181 0
13 182 0
13 183 0
13 184 0
13 185 0
13 186 0
13 187 0
13 188 0
13 189 0
13 190 0
13 191 0
13 192 0
13 193 0
13 194 0
13 195 0
13 196 0
13 197 0
13 198 0
13 199 0
13 200 0
13 201 0
13 202 0
13 203 0
13 204 0
13 205 0
13 206 0
13 207 0
13 208 0
13 209 0
13 210 0
13 211 0
13 212 0
13 213 0
13 214 0
13 215 0
13 216 0
13 217 0
13 218 0
13 219 0
13 220 0
13 221 0
13 222 0
13 223 0
13 224 0
13 225 0
13 226 0
13 227 0
13 228 0
13 229 0
13 230 0
13 231 0
13 232 0
13 233 0
13 234 0
13 235 0
13 236 0
13 237 0
13 238 0
13 239 0
13 240 0
13 241 0
13 242 0
13 243 0
13 244 0
13 245 0
13 246 0
13 247 0
13 248 0
13 249 0
13 250 0
13 251 0
13 252 0
13 253 0
13 254 0
13 255 0
13 256 0
13 257 0
13 258 0
13 259 0
13 260 0
13 261 0
13 262 0
13 263 0
13 264 0
13 265 0
13 266 0
13 267 0
13 268 0
13 269 0
13 270 0
13 271 0
13 272 0
13 273 0
13 274 0
13 275 0
13 276 0
13 277 0
13 278 0
13 279 0
13 280 0
13 281 0
13 282 0
13 283 0
13 284 0
13 285 0
13 286 0
13 287 0
13 288 0
13 289 0
13 290 0
13 291 0
13 292 0
13 293 0
13 294 0
13 295 0
13 296 0
13 297 0
13 298 0
13 299 0
13 300 0
13 301 0
13 302 0
13 303 0
13 304 0
13 305 0
13 306 0
13 307 0
13 308 0
13 309 0
13 310 0
13 311 0
13 312 0
13 313 0
13 314 0
13 315 0
13 316 0
13 317 0
13 318 0
13 319 0
13 320 0
13 321 0
13 322 0
13 323 0
13 324 0
13 325 0
13 326 0
13 327 0
13 328 0
13 329 0
13 330 0
13 331 0
13 332 0
13 333 0
13 334 0
13 335 0
13 336 0
13 337 0
13 338 0
13 339 0
13 340 0
13 341 0
13 342 0
13 343 0
13 344 0
13 345 0
13 346 0
13 347 0
13 348 0
13 349 0
13 350 0
13 351 0
13 352 0
13 353 0
13 354 0
13 355 0
13 356 0
13 357 0
13 358 0
13 359 0
13 360 0
13 361 0
13 362 0
13 363 0
13 364 0
13 365 0
13 366 0
13 367 0
13 368 0
13 369 0
13 370 0
13 371 0
13 372 0
13 373 0
13 374 0
13 375 0
13 376 0
13 377 0
13 378 0
13 379 0
13 380 0
13 381 0
13 382 0
13 383 0
13 384 0
13 385 0
13 386 0
13 387 0
13 388 0
13 389 0
13 390 0
13 391 0
13 392 0
13 393 0
13 394 0
13 395 0
13 396 0
13 397 0
13 398 0
13 399 0
14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 0
14 13 0
14 14 0
14 15 0
14 16 0
14 17 0
14 18 0
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0
14 28 0
14 29 0
14 30 0
14 31 0
14 32 0
14 33 0
14 34 0
14 35 0
14 36 0
14 37 0
14 38 0
14 39 0
14 40 0
14 41 0
14 42 0
14 43 0
14 44 0
14 45 0
14 46 0
14 47 0
14 48 0
14 49 0
14 50 0
14 51 0
14 52 0
14 53 0
14 54 0
14 55 0
14 56 0
14 57 0
14 58 0
14 59 0
14 60 0
14 61 0
14 62 0
14 63 0
14 64 0
14 65 0
14 66 0
14 67 0
14 68 0
14 69 0
14 70 0
14 71 0
14 72 0
14 73 0
14 74 0
14 75 0
14 76 0
14 77 0
14 78 0
14 79 0
14 80 0
14 81 0
14 82 0
14 83 0
14 84 0
14 85 0
14 86 0
14 87 0
14 88 0
14 89 0
14 90 0
14 91 0
14 92 0
14 93 0
14 94 0
14 95 0
14 96 0
14 97 0
14 98 0
14 99 0
14 100 0
14 101 0
14 102 0
14 103 0
14 104 0
14 105 0
14 106 0
14 107 0
14 108 0
14 109 0
14 110 0
14 111 0
14 112 0
14 113 0
14 114 0
14 115 0
14 116 0
14 117 0
14 118 0
14 119 0
14 120 0
14 121 0
14 122 0
14 123 0
14 124 0
14 125 0
14 126 0
14 127 0
14 128 0
14 129 0
14 130 0
14 131 0
14 132 0
14 133 0
14 134 0
14 135 0
14 136 0
14 137 0
14 138 0
14 139 0
14 140 0
14 141 0
14 142 0
14 143 0
14 144 0
14 145 0
14 146 0
14 147 0
14 148 0
14 149 0
14 150 0
14 151 0
14 152 0
14 153 0
14 154 0
14 155 0
14 156 0
14 157 0
14 158 0
14 159 0
14 160 0
14 161 0
14 162 0
14 163 0
14 164 0
14 165 0
14 166 0
14 167 0
14 168 0
14 169 0
14 170 0
14 171 0
14 172 0
14 173 0
14 174 0
14 175 0
14 176 0
14 177 0
14 178 0
14 179 0
14 180 0
14 181 0
14 182 0
14 183 0
14 184 0
14 185 0
14 186 0
14 187 0
14 188 0
14 189 0
14 190 0
14 191 0
14 192 0
14 193 0
14 194 0
14 195 0
14 196 0
14 197 0
14 198 0
14 199 0
14 200 0
14 201 0
14 202 0
14 203 0
14 204 0
14 205 0
14 206 0
14 207 0
14 208 0
14 209 0
14 210 0
14 211 0
14 212 0
14 213 0
14 214 0
14 215 0
14 216 0
14 217 0
14 218 0
14 219 0
14 220 0
14 221 0
14 222 0
14 223 0
14 224 0
14 225 0
14 226 0
14 227 0
14 228 0
14 229 0
14 230 0
14 231 0
14 232 0
14 233 0
14 234 0
14 235 0
14 236 0
14 237 0
14 238 0
14 239 0
14 240 0
14 241 0
14 242 0
14 243 0
14 244 0
14 245 0
14 246 0
14 247 0
14 248 0
14 249 0
14 250 0
14 251 0
14 252 0
14 253 0
14 254 0
14 255 0
14 256 0
14 257 0
14 258 0
14 259 0
14 260 0
14 261 0
14 262 0
14 263 0
14 264 0
14 265 0
14 266 0
14 267 0
14 268 0
14 269 0
14 270 0
14 271 0
14 272 0
14 273 0
14 274 0
14 275 0
14 276 0
14 277 0
14 278 0
14 279 0
14 280 0
14 281 0
14 282 0
14 283 0
14 284 0
14 285 0
14 286 0
14 287 0
14 288 0
14 289 0
14 290 0
14 291 0
14 292 0
14 293 0
14 294 0
14 295 0
14 296 0
14 297 0
14 298 0
14 299 0
14 300 0
14 301 0
14 302 0
14 303 0
14 304 0
14 305 0
14 306 0
14 307 0
14 308 0
14 309 0
14 310 0
14 311 0
14 312 0
14 313 0
14 314 0
14 315 0
14 316 0
14 317 0
14 318 0
14 319 0
14 320 0
14 321 0
14 322 0
14 323 0
14 324 0
14 325 0
14 326 0
14 327 0
14 328 0
14 329 0
14 330 0
14 331 0
14 332 0
14 333 0
14 334 0
14 335 0
14 336 0
14 337 0
14 338 0
14 339 0
14 340 0
14 341 0
14 342 0
14 343 0
14 344 0
14 345 0
14 346 0
14 347 0
14 348 0
14 349 0
14 350 0
14 351 0
14 352 0
14 353 0
14 354 0
14 355 0
14 356 0
14 357 0
14 358 0
14 359 0
14 360 0
14 361 0
14 362 0
14 363 0
14 364 0
14 365 0
14 366 0
14 367 0
14 368 0
14 369 0
14 370 0
14 371 0
14 372 0
14 373 0
14 374 0
14 375 0
14 376 0
14 377 0
14 378 0
14 379 0
14 380 0
14 381 0
14 382 0
14 383 0
14 384 0
14 385 0
14 386 0
14 387 0
14 388 0
14 389 0
14 390 0
14 391 0
14 392 0
14 393 0
14 394 0
14 395 0
14 396 0
14 397 0
14 398 0
14 399 0
15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 0
15 16 0
15 17 0
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0
15 28 0
15 29 0
15 30 0
15 31 0
15 32 0
15 33 0
15 34 0
15 35 0
15 36 0
15 37 0
15 38 0
15 39 0
15 40 0
15 41 0
15 42 0
15 43 0
15 44 0
15 45 0
15 46 0
15 47 0
15 48 0
15 49 0
15 50 0
15 51 0
15 52 0
15 53 0
15 54 0
15 55 0
15 56 0
15 57 0
15 58 0
15 59 0
15 60 0
15 61 0
15 62 0
15 63 0
15 64 0
15 65 0
15 66 0
15 67 0
15 68 0
15 69 0
15 70 0
15 71 0
15 72 0
15 73 0
15 74 0
15 75 0
15 76 0
15 77 0
15 78 0
15 79 0
15 80 0
15 81 0
15 82 0
15 83 0
15 84 0
15 85 0
15 86 0
15 87 0
15 88 0
15 89 0
15 90 0
15 91 0
15 92 0
15 93 0
15 94 0
15 95 0
15 96 0
15 97 0
15 98 0
15 99 0
15 100 0
15 101 0
15 102 0
15 103 0
15 104 0
15 105 0
15 106 0
15 107 0
15 108 0
15 109 0
15 110 0
15 111 0
15 112 0
15 113 0
15 114 0
15 115 0
15 116 0
15 117 0
15 118 0
15 119 0
15 120 0
15 121 0
15 122 0
15 123 0
15 124 0
15 125 0
15 126 0
15 127 0
15 128 0
15 129 0
15 130 0
15 131 0
15 132 0
15 133 0
15 134 0
15 135 0
15 136 0
15 137 0
15 138 0
15 139 0
15 140 0
15 141 0
15 142 0
15 143 0
15 144 0
15 145 0
15 146 0
15 147 0
15 148 0
15 149 0
15 150 0
15 151 0
15 152 0
15 153 0
15 154 0
15 155 0
15 156 0
15 157 0
15 158 0
15 159 0
15 160 0
15 161 0
15 162 0
15 163 0
15 164 0
15 165 0
15 166 0
15 167 0
15 168 0
15 169 0
15 170 0
15 171 0
15 172 0
15 173 0
15 174 0
15 175 0
15 176 0
15 177 0
15 178 0
15 179 0
15 180 0
15 181 0
15 182 0
15 183 0
15 184 0
15 185 0
15 186 0
15 187 0
15 188 0
15 189 0
15 190 0
15 191 0
15 192 0
15 193 0
15 194 0
15 195 0
15 196 0
15 197 0
15 198 0
15 199 0
15 200 0
15 201 0
15 202 0
15 203 0
15 204 0
15 205 0
15 206 0
15 207 0
15 208 0
15 209 0
15 210 0
15 211 0
15 212 0
15 213 0
15 214 0
15 215 0
15 216 0
15 217 0
15 218 0
15 219 0
15 220 0
15 221 0
15 222 0
15 223 0
15 224 0
15 225 0
15 226 0
15 227 0
15 228 0
15 229 0
15 230 0
15 231 0
15 232 0
15 233 0
15 234 0
15 235 0
15 236 0
15 237 0
15 238 0
15 239 0
15 240 0
15 241 0
15 242 0
15 243 0
15 244 0
15 245 0
15 246 0
15 247 0
15 248 0
15 249 0
15 250 0
15 251 0
15 252 0
15 253 0
15 254 0
15 255 0
15 256 0
15 257 0
15 258 0
15 259 0
15 260 0
15 261 0
15 262 0
15 263 0
15 264 0
15 265 0
15 266 0
15 267 0
15 268 0
15 269 0
15 270 0
15 271 0
15 272 0
15 273 0
15 274 0
15 275 0
15 276 0
15 277 0
15 278 0
15 279 0
15 280 0
15 281 0
15 282 0
15 283 0
15 284 0
15 285 0
15 286 0
15 287 0
15 288 0
15 289 0
15 290 0
15 291 0
15 292 0
15 293 0
15 294 0
15 295 0
15 296 0
15 297 0
15 298 0
15 299 0
15 300 0
15 301 0
15 302 0
15 303 0
15 304 0
15 305 0
15 306 0
15 307 0
15 308 0
15 309 0
15 310 0
15 311 0
15 312 0
15 313 0
15 314 0
15 315 0
15 316 0
15 317 0
15 318 0
15 319 0
15 320 0
15 321 0
15 322 0
15 323 0
15 324 0
15 325 0
15 326 0
15 327 0
15 328 0
15 329 0
15 330 0
15 331 0
15 332 0
15 333 0
15 334 0
15 335 0
15 336 0
15 337 0
15 338 0
15 339 0
15 340 0
15 341 0
15 342 0
15 343 0
15 344 0
15 345 0
15 346 0
15 347 0
15 348 0
15 349 0
15 350 0
15 351 0
15 352 0
15 353 0
15 354 0
15 355 0
15 356 0
15 357 0
15 358 0
15 359 0
15 360 0
15 361 0
15 362 0
15 363 0
15 364 0
15 365 0
15 366 0
15 367 0
15 368 0
15 369 0
15 370 0
15 371 0
15 372 0
15 373 0
15 374 0
15 375 0
15 376 0
15 377 0
15 378 0
15 379 0
15 380 0
15 381 0
15 382 0
15 383 0
15 384 0
15 385 0
15 386 0
15 387 0
15 388 0
15 389 0
15 390 0
15 391 0
15 392 0
15 393 0
15 394 0
15 395 0
15 396 0
15 397 0
15 398 0
15 399 0
16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 0
16 15 0
16 16 0
16 17 0
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0
16 28 0
16 29 0
16 30 0
16 31 0
16 32 0
16 33 0
16 34 0
16 35 0
16 36 0
16 37 0
16 38 0
16 39 0
16 40 0
16 41 0
16 42 0
16 43 0
16 44 0
16 45 0
16 46 0
16 47 0
16 48 0
16 49 0
16 50 0
16 51 0
16 52 0
16 53 0
16 54 0
16 55 0
16 56 0
16 57 0
16 58 0
16 59 0
16 60 0
16 61 0
16 62 0
16 63 0
16 64 0
16 65 0
16 66 0
16 67 0
16 68 0
16 69 0
16 70 0
16 71 0
16 72 0
16 73 0
16 74 0
16 75 0
16 76 0
16 77 0
16 78 0
16 79 0
16 80 0
16 81 0
16 82 0
16 83 0
16 84 0
16 85 0
16 86 0
16 87 0
16 88 0
16 89 0
16 90 0
16 91 0
16 92 0
16 93 0
16 94 0
16 95 0
16 96 0
16 97 0
16 98 0
16 99 0
16 100 0
16 101 0
16 102 0
16 103 0
16 104 0
16 105 0
16 106 0
16 107 0
16 108 0
16 109 0
16 110 0
16 111 0
16 112 0
16 113 0
16 114 0
16 115 0
16 116 0
16 117 0
16 118 0
16 119 0
16 120 0
16 121 0
16 122 0
16 123 0
16 124 0
16 125 0
16 126 0
16 127 0
16 128 0
16 129 0
16 130 0
16 131 0
16 132 0
16 133 0
16 134 0
16 135 0
16 136 0
16 137 0
16 138 0
16 139 0
16 140 0
16 141 0
16 142 0
16 143 0
16 144 0
16 145 0
16 146 0
16 147 0
16 148 0
16 149 0
16 150 0
16 151 0
16 152 0
16 153 0
16 154 0
16 155 0
16 156 0
16 157 0
16 158 0
16 159 0
16 160 0
16 161 0
16 162 0
16 163 0
16 164 0
16 165 0
16 166 0
16 167 0
16 168 0
16 169 0
16 170 0
16 171 0
16 172 0
16 173 0
16 174 0
16 175 0
16 176 0
16 177 0
16 178 0
16 179 0
16 180 0
16 181 0
16 182 0
16 183 0
16 184 0
16 185 0
16 186 0
16 187 0
16 188 0
16 189 0
16 190 0
16 191 0
16 192 0
16 193 0
16 194 0
16 195 0
16 196 0
16 197 0
16 198 0
16 199 0
16 200 0
16 201 0
16 202 0
16 203 0
16 204 0
16 205 0
16 206 0
16 207 0
16 208 0
16 209 0
16 210 0
16 211 0
16 212 0
16 213 0
16 214 0
16 215 0
16 216 0
16 217 0
16 218 0
16 219 0
16 220 0
16 221 0
16 222 0
16 223 0
16 224 0
16 225 0
16 226 0
16 227 0
16 228 0
16 229 0
16 230 0
16 231 0
16 232 0
16 233 0
16 234 0
16 235 0
16 236 0
16 237 0
16 238 0
16 239 0
16 240 0
16 241 0
16 242 0
16 243 0
16 244 0
16 245 0
16 246 0
16 247 0
16 248 0
16 249 0
16 250 0
16 251 0
16 252 0
16 253 0
16 254 0
16 255 0
16 256 0
16 257 0
16 258 0
16 259 0
16 260 0
16 261 0
16 262 0
16 263 0
16 264 0
16 265 0
16 266 0
16 267 0
16 268 0
16 269 0
16 270 0
16 271 0
16 272 0
16 273 0
16 274 0
16 275 0
16 276 0
16 277 0
16 278 0
16 279 0
16 280 0
16 281 0
16 282 0
16 283 0
16 284 0
16 285 0
16 286 0
16 287 0
16 288 0
16 289 0
16 290 0
16 291 0
16 292 0
16 293 0
16 294 0
16 295 0
16 296 0
16 297 0
16 298 0
16 299 0
16 300 0
16 301 0
16 302 0
16 303 0
16 304 0
16 305 0
16 306 0
16 307 0
16 308 0
16 309 0
16 310 0
16 311 0
16 312 0
16 313 0
16 314 0
16 315 0
16 316 0
16 317 0
16 318 0
16 319 0
16 320 0
16 321 0
16 322 0
16 323 0
16 324 0
16 325 0
16 326 0
16 327 0
16 328 0
16 329 0
16 330 0
16 331 0
16 332 0
16 333 0
16 334 0
16 335 0
16 336 0
16 337 0
16 338 0
16 339 0
16 340 0
16 341 0
16 342 0
16 343 0
16 344 0
16 345 0
16 346 0
16 347 0
16 348 0
16 349 0
16 350 0
16 351 0
16 352 0
16 353 0
16 354 0
16 355 0
16 356 0
16 357 0
16 358 0
16 359 0
16 360 0
16 361 0
16 362 0
16 363 0
16 364 0
16 365 0
16 366 0
16 367 0
16 368 0
16 369 0
16 370 0
16 371 0
16 372 0
16 373 0
16 374 0
16 375 0
16 376 0
16 377 0
16 378 0
16 379 0
16 380 0
16 381 0
16 382 0
16 383 0
16 384 0
16 385 0
16 386 0
16 387 0
16 388 0
16 389 0
16 390 0
16 391 0
16 392 0
16 393 0
16 394 0
16 395 0
16 396 0
16 397 0
16 398 0
16 399 0
17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 0
17 15 0
17 16 0
17 17 0
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0
17 28 0
17 29 0
17 30 0
17 31 0
17 32 0
17 33 0
17 34 0
17 35 0
17 36 0
17 37 0
17 38 0
17 39 0
17 40 0
17 41 0
17 42 0
17 43 0
17 44 0
17 45 0
17 46 0
17 47 0
17 48 0
17 49 0
17 50 0
17 51 0
17 52 0
17 53 0
17 54 0
17 55 0
17 56 0
17 57 0
17 58 0
17 59 0
17 60 0
17 61 0
17 62 0
17 63 0
17 64 0
17 65 0
17 66 0
17 67 0
17 68 0
17 69 0
17 70 0
17 71 0
17 72 0
17 73 0
17 74 0
17 75 0
17 76 0
17 77 0
17 78 0
17 79 0
17 80 0
17 81 0
17 82 0
17 83 0
17 84 0
17 85 0
17 86 0
17 87 0
17 88 0
17 89 0
17 90 0
17 91 0
17 92 0
17 93 0
17 94 0
17 95 0
17 96 0
17 97 0
17 98 0
17 99 0
17 100 0
17 101 0
17 102 0
17 103 0
17 104 0
17 105 0
17 106 0
17 107 0
17 108 0
17 109 0
17 110 0
17 111 0
17 112 0
17 113 0
17 114 0
17 115 0
17 116 0
17 117 0
17 118 0
17 119 0
17 120 0
17 121 0
17 122 0
17 123 0
17 124 0
17 125 0
17 126 0
17 127 0
17 128 0
17 129 0
17 130 0
17 131 0
17 132 0
17 133 0
17 134 0
17 135 0
17 136 0
17 137 0
17 138 0
17 139 0
17 140 0
17 141 0
17 142 0
17 143 0
17 144 0
17 145 0
17 146 0
17 147 0
17 148 0
17 149 0
17 150 0
17 151 0
17 152 0
17 153 0
17 154 0
17 155 0
17 156 0
17 157 0
17 158 0
17 159 0
17 160 0
17 161 0
17 162 0
17 163 0
17 164 0
17 165 0
17 166 0
17 167 0
17 168 0
17 169 0
17 170 0
17 171 0
17 172 0
17 173 0
17 174 0
17 175 0
17 176 0
17 177 0
17 178 0
17 179 0
17 180 0
17 181 0
17 182 0
17 183 0
17 184 0
17 185 0
17 186 0
17 187 0
17 188 0
17 189 0
17 190 0
17 191 0
17 192 0
17 193 0
17 194 0
17 195 0
17 196 0
17 197 0
17 198 0
17 199 0
17 200 0
17 201 0
17 202 0
17 203 0
17 204 0
17 205 0
17 206 0
17 207 0
17 208 0
17 209 0
17 210 0
17 211 0
17 212 0
17 213 0
17 214 0
17 215 0
17 216 0
17 217 0
17 218 0
17 219 0
17 220 0
17 221 0
17 222 0
17 223 0
17 224 0
17 225 0
17 226 0
17 227 0
17 228 0
17 229 0
17 230 0
17 231 0
17 232 0
17 233 0
17 234 0
17 235 0
17 236 0
17 237 0
17 238 0
17 239 0
17 240 0
17 241 0
17 242 0
17 243 0
17 244 0
17 245 0
17 246 0
17 247 0
17 248 0
17 249 0
17 250 0
17 251 0
17 252 0
17 253 0
17 254 0
17 255 0
17 256 0
17 257 0
17 258 0
17 259 0
17 260 0
17 261 0
17 262 0
17 263 0
17 264 0
17 265 0
17 266 0
17 267 0
17 268 0
17 269 0
17 270 0
17 271 0
17 272 0
17 273 0
17 274 0
17 275 0
17 276 0
17 277 0
17 278 0
17 279 0
17 280 0
17 281 0
17 282 0
17 283 0
17 284 0
17 285 0
17 286 0
17 287 0
17 288 0
17 289 0
17 290 0
17 291 0
17 292 0
17 293 0
17 294 0
17 295 0
17 296 0
17 297 0
17 298 0
17 299 0
17 300 0
17 301 0
17 302 0
17 303 0
17 304 0
17 305 0
17 306 0
17 307 0
17 308 0
17 309 0
17 310 0
17 311 0
17 312 0
17 313 0
17 314 0
17 315 0
17 316 0
17 317 0
17 318 0
17 319 0
17 320 0
17 321 0
17 322 0
17 323 0
17 324 0
17 325 0
17 326 0
17 327 0
17 328 0
17 329 0
17 330 0
17 331 0
17 332 0
17 333 0
17 334 0
17 335 0
17 336 0
17 337 0
17 338 0
17 339 0
17 340 0
17 341 0
17 342 0
17 343 0
17 344 0
17 345 0
17 346 0
17 347 0
17 348 0
17 349 0
17 350 0
17 351 0
17 352 0
17 353 0
17 354 0
17 355 0
17 356 0
17 357 0
17 358 0
17 359 0
17 360 0
17 361 0
17 362 0
17 363 0
17 364 0
17 365 0
17 366 0
17 367 0
17 368 0
17 369 0
17 370 0
17 371 0
17 372 0
17 373 0
17 374 0
17 375 0
17 376 0
17 377 0
17 378 0
17 379 0
17 380 0
17 381 0
17 382 0
17 383 0
17 384 0
17 385 0
17 386 0
17 387 0
17 388 0
17 389 0
17 390 0
17 391 0
17 392 0
17 393 0
17 394 0
17 395 0
17 396 0
17 397 0
17 398 0
17 399 0
18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 0
18 13 0
18 14 0
18 15 0
18 16 0
18 17 0
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0
18 28 0
18 29 0
18 30 0
18 31 0
18 32 0
18 33 0
18 34 0
18 35 0
18 36 0
18 37 0
18 38 0
18 39 0
18 40 0
18 41 0
18 42 0
18 43 0
18 44 0
18 45 0
18 46 0
18 47 0
18 48 0
18 49 0
18 50 0
18 51 0
18 52 0
18 53 0
18 54 0
18 55 0
18 56 0
18 57 0
18 58 0
18 59 0
18 60 0
18 61 0
18 62 0
18 63 0
18 64 0
18 65 0
18 66 0
18 67 0
18 68 0
18 69 0
18 70 0
18 71 0
18 72 0
18 73 0
18 74 0
18 75 0
18 76 0
18 77 0
18 78 0
18 79 0
18 80 0
18 81 0
18 82 0
18 83 0
18 84 0
18 85 0
18 86 0
18 87 0
18 88 0
18 89 0
18 90 0
18 91 0
18 92 0
18 93 0
18 94 0
18 95 0
18 96 0
18 97 0
18 98 0
18 99 0
18 100 0
18 101 0
18 102 0
18 103 0
18 104 0
18 105 0
18 106 0
18 107 0
18 108 0
18 109 0
18 110 0
18 111 0
18 112 0
18 113 0
18 114 0
18 115 0
18 116 0
18 117 0
18 118 0
18 119 0
18 120 0
18 121 0
18 122 0
18 123 0
18 124 0
18 125 0
18 126 0
18 127 0
18 128 0
18 129 0
18 130 0
18 131 0
18 132 0
18 133 0
18 134 0
18 135 0
18 136 0
18 137 0
18 138 0
18 139 0
18 140 0
18 141 0
18 142 0
18 143 0
18 144 0
18 145 0
18 146 0
18 147 0
18 148 0
18 149 0
18 150 0
18 151 0
18 152 0
18 153 0
18 154 0
18 155 0
18 156 0
18 157 0
18 158 0
18 159 0
18 160 0
18 161 0
18 162 0
18 163 0
18 164 0
18 165 0
18 166 0
18 167 0
18 168 0
18 169 0
18 170 0
18 171 0
18 172 0
18 173 0
18 174 0
18 175 0
18 176 0
18 177 0
18 178 0
18 179 0
18 180 0
18 181 0
18 182 0
18 183 0
18 184 0
18 185 0
18 186 0
18 187 0
18 188 0
18 189 0
18 190 0
18 191 0
18 192 0
18 193 0
18 194 0
18 195 0
18 196 0
18 197 0
18 198 0
18 199 0
18 200 0
18 201 0
18 202 0
18 203 0
18 204 0
18 205 0
18 206 0
18 207 0
18 208 0
18 209 0
18 210 0
18 211 0
18 212 0
18 213 0
18 214 0
18 215 0
18 216 0
18 217 0
18 218 0
18 219 0
18 220 0
18 221 0
18 222 0
18 223 0
18 224 0
18 225 0
18 226 0
18 227 0
18 228 0
18 229 0
18 230 0
18 231 0
18 232 0
18 233 0
18 234 0
18 235 0
18 236 0
18 237 0
18 238 0
18 239 0
18 240 0
18 241 0
18 242 0
18 243 0
18 244 0
18 245 0
18 246 0
18 247 0
18 248 0
18 249 0
18 250 0
18 251 0
18 252 0
18 253 0
18 254 0
18 255 0
18 256 0
18 257 0
18 258 0
18 259 0
18 260 0
18 261 0
18 262 0
18 263 0
18 264 0
18 265 0
18 266 0
18 267 0
18 268 0
18 269 0
18 270 0
18 271 0
18 272 0
18 273 0
18 274 0
18 275 0
18 276 0
18 277 0
18 278 0
18 279 0
18 280 0
18 281 0
18 282 0
18 283 0
18 284 0
18 285 0
18 286 0
18 287 0
18 288 0
18 289 0
18 290 0
18 291 0
18 292 0
18 293 0
18 294 0
18 295 0
18 296 0
18 297 0
18 298 0
18 299 0
18 300 0
18 301 0
18 302 0
18 303 0
18 304 0
18 305 0
18 306 0
18 307 0
18 308 0
18 309 0
18 310 0
18 311 0
18 312 0
18 313 0
18 314 0
18 315 0
18 316 0
18 317 0
18 318 0
18 319 0
18 320 0
18 321 0
18 322 0
18 323 0
18 324 0
18 325 0
18 326 0
18 327 0
18 328 0
18 329 0
18 330 0
18 331 0
18 332 0
18 333 0
18 334 0
18 335 0
18 336 0
18 337 0
18 338 0
18 339 0
18 340 0
18 341 0
18 342 0
18 343 0
18 344 0
18 345 0
18 346 0
18 347 0
18 348 0
18 349 0
18 350 0
18 351 0
18 352 0
18 353 0
18 354 0
18 355 0
18 356 0
18 357 0
18 358 0
18 359 0
18 360 0
18 361 0
18 362 0
18 363 0
18 364 0
18 365 0
18 366 0
18 367 0
18 368 0
18 369 0
18 370 0
18 371 0
18 372 0
18 373 0
18 374 0
18 375 0
18 376 0
18 377 0
18 378 0
18 379 0
18 380 0
18 381 0
18 382 0
18 383 0
18 384 0
18 385 0
18 386 0
18 387 0
18 388 0
18 389 0
18 390 0
18 391 0
18 392 0
18 393 0
18 394 0
18 395 0
18 396 0
18 397 0
18 398 0
18 399 0
19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 0
19 13 0
19 14 0
19 15 0
19 16 0
19 17 0
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0
19 28 0
19 29 0
19 30 0
19 31 0
19 32 0
19 33 0
19 34 0
19 35 0
19 36 0
19 37 0
19 38 0
19 39 0
19 40 0
19 41 0
19 42 0
19 43 0
19 44 0
19 45 0
19 46 0
19 47 0
19 48 0
19 49 0
19 50 0
19 51 0
19 52 0
19 53 0
19 54 0
19 55 0
19 56 0
19 57 0
19 58 0
19 59 0
19 60 0
19 61 0
19 62 0
19 63 0
19 64 0
19 65 0
19 66 0
19 67 0
19 68 0
19 69 0
19 70 0
19 71 0
19 72 0
19 73 0
19 74 0
19 75 0
19 76 0
19 77 0
19 78 0
19 79 0
19 80 0
19 81 0
19 82 0
19 83 0
19 84 0
19 85 0
19 86 0
19 87 0
19 88 0
19 89 0
19 90 0
19 91 0
19 92 0
19 93 0
19 94 0
19 95 0
19 96 0
19 97 0
19 98 0
19 99 0
19 100 0
19 101 0
19 102 0
19 103 0
19 104 0
19 105 0
19 106 0
19 107 0
19 108 0
19 109 0
19 110 0
19 111 0
19 112 0
19 113 0
19 114 0
19 115 0
19 116 0
19 117 0
19 118 0
19 119 0
19 120 0
19 121 0
19 122 0
19 123 0
19 124 0
19 125 0
19 126 0
19 127 0
19 128 0
19 129 0
19 130 0
19 131 0
19 132 0
19 133 0
19 134 0
19 135 0
19 136 0
19 137 0
19 138 0
19 139 0
19 140 0
19 141 0
19 142 0
19 143 0
19 144 0
19 145 0
19 146 0
19 147 0
19 148 0
19 149 0
19 150 0
19 151 0
19 152 0
19 153 0
19 154 0
19 155 0
19 156 0
19 157 0
19 158 0
19 159 0
19 160 0
19 161 0
19 162 0
19 163 0
19 164 0
19 165 0
19 166 0
19 167 0
19 168 0
19 169 0
19 170 0
19 171 0
19 172 0
19 173 0
19 174 0
19 175 0
19 176 0
19 177 0
19 178 0
19 179 0
19 180 0
19 181 0
19 182 0
19 183 0
19 184 0
19 185 0
19 186 0
19 187 0
19 188 0
19 189 0
19 190 0
19 191 0
19 192 0
19 193 0
19 194 0
19 195 0
19 196 0
19 197 0
19 198 0
19 199 0
19 200 0
19 201 0
19 202 0
19 203 0
19 204 0
19 205 0
19 206 0
19 207 0
19 208 0
19 209 0
19 210 0
19 211 0
19 212 0
19 213 0
19 214 0
19 215 0
19 216 0
19 217 0
19 218 0
19 219 0
19 220 0
19 221 0
19 222 0
19 223 0
19 224 0
19 225 0
19 226 0
19 227 0
19 228 0
19 229 0
19 230 0
19 231 0
19 232 0
19 233 0
19 234 0
19 235 0
19 236 0
19 237 0
19 238 0
19 239 0
19 240 0
19 241 0
19 242 0
19 243 0
19 244 0
19 245 0
19 246 0
19 247 0
19 248 0
19 249 0
19 250 0
19 251 0
19 252 0
19 253 0
19 254 0
19 255 0
19 256 0
19 257 0
19 258 0
19 259 0
19 260 0
19 261 0
19 262 0
19 263 0
19 264 0
19 265 0
19 266 0
19 267 0
19 268 0
19 269 0
19 270 0
19 271 0
19 272 0
19 273 0
19 274 0
19 275 0
19 276 0
19 277 0
19 278 0
19 279 0
19 280 0
19 281 0
19 282 0
19 283 0
19 284 0
19 285 0
19 286 0
19 287 0
19 288 0
19 289 0
19 290 0
19 291 0
19 292 0
19 293 0
19 294 0
19 295 0
19 296 0
19 297 0
19 298 0
19 299 0
19 300 0
19 301 0
19 302 0
19 303 0
19 304 0
19 305 0
19 306 0
19 307 0
19 308 0
19 309 0
19 310 0
19 311 0
19 312 0
19 313 0
19 314 0
19 315 0
19 316 0
19 317 0
19 318 0
19 319 0
19 320 0
19 321 0
19 322 0
19 323 0
19 324 0
19 325 0
19 326 0
19 327 0
19 328 0
19 329 0
19 330 0
19 331 0
19 332 0
19 333 0
19 334 0
19 335 0
19 336 0
19 337 0
19 338 0
19 339 0
19 340 0
19 341 0
19 342 0
19 343 0
19 344 0
19 345 0
19 346 0
19 347 0
19 348 0
19 349 0
19 350 0
19 351 0
19 352 0
19 353 0
19 354 0
19 355 0
19 356 0
19 357 0
19 358 0
19 359 0
19 360 0
19 361 0
19 362 0
19 363 0
19 364 0
19 365 0
19 366 0
19 367 0
19 368 0
19 369 0
19 370 0
19 371 0
19 372 0
19 373 0
19 374 0
19 375 0
19 376 0
19 377 0
19 378 0
19 379 0
19 380 0
19 381 0
19 382 0
19 383 0
19 384 0
19 385 0
19 386 0
19 387 0
19 388 0
19 389 0
19 390 0
19 391 0
19 392 0
19 393 0
19 394 0
19 395 0
19 396 0
19 397 0
19 398 0
19 399 0
20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 0
20 13 0
20 14 0
20 15 0
20 16 0
20 17 0
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0
20 28 0
20 29 0
20 30 0
20 31 0
20 32 0
20 33 0
20 34 0
20 35 0
20 36 0
20 37 0
20 38 0
20 39 0
20 40 0
20 41 0
20 42 0
20 43 0
20 44 0
20 45 0
20 46 0
20 47 0
20 48 0
20 49 0
20 50 0
20 51 0
20 52 0
20 53 0
20 54 0
20 55 0
20 56 0
20 57 0
20 58 0
20 59 0
20 60 0
20 61 0
20 62 0
20 63 0
20 64 0
20 65 0
20 66 0
20 67 0
20 68 0
20 69 0
20 70 0
20 71 0
20 72 0
20 73 0
20 74 0
20 75 0
20 76 0
20 77 0
20 78 0
20 79 0
20 80 0
20 81 0
20 82 0
20 83 0
20 84 0
20 85 0
20 86 0
20 87 0
20 88 0
20 89 0
20 90 0
20 91 0
20 92 0
20 93 0
20 94 0
20 95 0
20 96 0
20 97 0
20 98 0
20 99 0
20 100 0
20 101 0
20 102 0
20 103 0
20 104 0
20 105 0
20 106 0
20 107 0
20 108 0
20 109 0
20 110 0
20 111 0
20 112 0
20 113 0
20 114 0
20 115 0
20 116 0
20 117 0
20 118 0
20 119 0
20 120 0
20 121 0
20 122 0
20 123 0
20 124 0
20 125 0
20 126 0
20 127 0
20 128 0
20 129 0
20 130 0
20 131 0
20 132 0
20 133 0
20 134 0
20 135 0
20 136 0
20 137 0
20 138 0
20 139 0
20 140 0
20 141 0
20 142 0
20 143 0
20 144 0
20 145 0
20 146 0
20 147 0
20 148 0
20 149 0
20 150 0
20 151 0
20 152 0
20 153 0
20 154 0
20 155 0
20 156 0
20 157 0
20 158 0
20 159 0
20 160 0
20 161 0
20 162 0
20 163 0
20 164 0
20 165 0
20 166 0
20 167 0
20 168 0
20 169 0
20 170 0
20 171 0
20 172 0
20 173 0
20 174 0
20 175 0
20 176 0
20 177 0
20 178 0
20 179 0
20 180 0
20 181 0
20 182 0
20 183 0
20 184 0
20 185 0
20 186 0
20 187 0
20 188 0
20 189 0
20 190 0
20 191 0
20 192 0
20 193 0
20 194 0
20 195 0
20 196 0
20 197 0
20 198 0
20 199 0
20 200 0
20 201 0
20 202 0
20 203 0
20 204 0
20 205 0
20 206 0
20 207 0
20 208 0
20 209 0
20 210 0
20 211 0
20 212 0
20 213 0
20 214 0
20 215 0
20 216 0
20 217 0
20 218 0
20 219 0
20 220 0
20 221 0
20 222 0
20 223 0
20 224 0
20 225 0
20 226 0
20 227 0
20 228 0
20 229 0
20 230 0
20 231 0
20 232 0
20 233 0
20 234 0
20 235 0
20 236 0
20 237 0
20 238 0
20 239 0
20 240 0
20 241 0
20 242 0
20 243 0
20 244 0
20 245 0
20 246 0
20 247 0
20 248 0
20 249 0
20 250 0
20 251 0
20 252 0
20 253 0
20 254 0
20 255 0
20 256 0
20 257 0
20 258 0
20 259 0
20 260 0
20 261 0
20 262 0
20 263 0
20 264 0
20 265 0
20 266 0
20 267 0
20 268 0
20 269 0
20 270 0
20 271 0
20 272 0
20 273 0
20 274 0
20 275 0
20 276 0
20 277 0
20 278 0
20 279 0
20 280 0
20 281 0
20 282 0
20 283 0
20 284 0
20 285 0
20 286 0
20 287 0
20 288 0
20 289 0
20 290 0
20 291 0
20 292 0
20 293 0
20 294 0
20 295 0
20 296 0
20 297 0
20 298 0
20 299 0
20 300 0
20 301 0
20 302 0
20 303 0
20 304 0
20 305 0
20 306 0
20 307 0
20 308 0
20 309 0
20 310 0
20 311 0
20 312 0
20 313 0
20 314 0
20 315 0
20 316 0
20 317 0
20 318 0
20 319 0
20 320 0
20 321 0
20 322 0
20 323 0
20 324 0
20 325 0
20 326 0
20 327 0
20 328 0
20 329 0
20 330 0
20 331 0
20 332 0
20 333 0
20 334 0
20 335 0
20 336 0
20 337 0
20 338 0
20 339 0
20 340 0
20 341 0
20 342 0
20 343 0
20 344 0
20 345 0
20 346 0
20 347 0
20 348 0
20 349 0
20 350 0
20 351 0
20 352 0
20 353 0
20 354 0
20 355 0
20 356 0
20 357 0
20 358 0
20 359 0
20 360 0
20 361 0
20 362 0
20 363 0
20 364 0
20 365 0
20 366 0
20 367 0
20 368 0
20 369 0
20 370 0
20 371 0
20 372 0
20 373 0
20 374 0
20 375 0
20 376 0
20 377 0
20 378 0
20 379 0
20 380 0
20 381 0
20 382 0
20 383 0
20 384 0
20 385 0
20 386 0
20 387 0
20 388 0
20 389 0
20 390 0
20 391 0
20 392 0
20 393 0
20 394 0
20 395 0
20 396 0
20 397 0
20 398 0
20 399 0
21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 0
21 13 0
21 14 0
21 15 0
21 16 0
21 17 0
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0
21 28 0
21 29 0
21 30 0
21 31 0
21 32 0
21 33 0
21 34 0
21 35 0
21 36 0
21 37 0
21 38 0
21 39 0
21 40 0
21 41 0
21 42 0
21 43 0
21 44 0
21 45 0
21 46 0
21 47 0
21 48 0
21 49 0
21 50 0
21 51 0
21 52 0
21 53 0
21 54 0
21 55 0
21 56 0
21 57 0
21 58 0
21 59 0
21 60 0
21 61 0
21 62 0
21 63 0
21 64 0
21 65 0
21 66 0
21 67 0
21 68 0
21 69 0
21 70 0
21 71 0
21 72 0
21 73 0
21 74 0
21 75 0
21 76 0
21 77 0
21 78 0
21 79 0
21 80 0
21 81 0
21 82 0
21 83 0
21 84 0
21 85 0
21 86 0
21 87 0
21 88 0
21 89 0
21 90 0
21 91 0
21 92 0
21 93 0
21 94 0
21 95 0
21 96 0
21 97 0
21 98 0
21 99 0
21 100 0
21 101 0
21 102 0
21 103 0
21 104 0
21 105 0
21 106 0
21 107 0
21 108 0
21 109 0
21 110 0
21 111 0
21 112 0
21 113 0
21 114 0
21 115 0
21 116 0
21 117 0
21 118 0
21 119 0
21 120 0
21 121 0
21 122 0
21 123 0
21 124 0
21 125 0
21 126 0
21 127 0
21 128 0
21 129 0
21 130 0
21 131 0
21 132 0
21 133 0
21 134 0
21 135 0
21 136 0
21 137 0
21 138 0
21 139 0
21 140 0
21 141 0
21 142 0
21 143 0
21 144 0
21 145 0
21 146 0
21 147 0
21 148 0
21 149 0
21 150 0
21 151 0
21 152 0
21 153 0
21 154 0
21 155 0
21 156 0
21 157 0
21 158 0
21 159 0
21 160 0
21 161 0
21 162 0
21 163 0
21 164 0
21 165 0
21 166 0
21 167 0
21 168 0
21 169 0
21 170 0
21 171 0
21 172 0
21 173 0
21 174 0
21 175 0
21 176 0
21 177 0
21 178 0
21 179 0
21 180 0
21 181 0
21 182 0
21 183 0
21 184 0
21 185 0
21 186 0
21 187 0
21 188 0
21 189 0
21 190 0
21 191 0
21 192 0
21 193 0
21 194 0
21 195 0
21 196 0
21 197 0
21 198 0
21 199 0
21 200 0
21 201 0
21 202 0
21 203 0
21 204 0
21 205 0
21 206 0
21 207 0
21 208 0
21 209 0
21 210 0
21 211 0
21 212 0
21 213 0
21 214 0
21 215 0
21 216 0
21 217 0
21 218 0
21 219 0
21 220 0
21 221 0
21 222 0
21 223 0
21 224 0
21 225 0
21 226 0
21 227 0
21 228 0
21 229 0
21 230 0
21 231 0
21 232 0
21 233 0
21 234 0
21 235 0
21 236 0
21 237 0
21 238 0
21 239 0
21 240 0
21 241 0
21 242 0
21 243 0
21 244 0
21 245 0
21 246 0
21 247 0
21 248 0
21 249 0
21 250 0
21 251 0
21 252 0
21 253 0
21 254 0
21 255 0
21 256 0
21 257 0
21 258 0
21 259 0
21 260 0
21 261 0
21 262 0
21 263 0
21 264 0
21 265 0
21 266 0
21 267 0
21 268 0
21 269 0
21 270 0
21 271 0
21 272 0
21 273 0
21 274 0
21 275 0
21 276 0
21 277 0
21 278 0
21 279 0
21 280 0
21 281 0
21 282 0
21 283 0
21 284 0
21 285 0
21 286 0
21 287 0
21 288 0
21 289 0
21 290 0
21 291 0
21 292 0
21 293 0
21 294 0
21 295 0
21 296 0
21 297 0
21 298 0
21 299 0
21 300 0
21 301 0
21 302 0
21 303 0
21 304 0
21 305 0
21 306 0
21 307 0
21 308 0
21 309 0
21 310 0
21 311 0
21 312 0
21 313 0
21 314 0
21 315 0
21 316 0
21 317 0
21 318 0
21 319 0
21 320 0
21 321 0
21 322 0
21 323 0
21 324 0
21 325 0
21 326 0
21 327 0
21 328 0
21 329 0
21 330 0
21 331 0
21 332 0
21 333 0
21 334 0
21 335 0
21 336 0
21 337 0
21 338 0
21 339 0
21 340 0
21 341 0
21 342 0
21 343 0
21 344 0
21 345 0
21 346 0
21 347 0
21 348 0
21 349 0
21 350 0
21 351 0
21 352 0
21 353 0
21 354 0
21 355 0
21 356 0
21 357 0
21 358 0
21 359 0
21 360 0
21 361 0
21 362 0
21 363 0
21 364 0
21 365 0
21 366 0
21 367 0
21 368 0
21 369 0
21 370 0
21 371 0
21 372 0
21 373 0
21 374 0
21 375 0
21 376 0
21 377 0
21 378 0
21 379 0
21 380 0
21 381 0
21 382 0
21 383 0
21 384 0
21 385 0
21 386 0
21 387 0
21 388 0
21 389 0
21 390 0
21 391 0
21 392 0
21 393 0
21 394 0
21 395 0
21 396 0
21 397 0
21 398 0
21 399 0
22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 0
22 13 0
22 14 0
22 15 0
22 16 0
22 17 0
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0
22 28 0
22 29 0
22 30 0
22 31 0
22 32 0
22 33 0
22 34 0
22 35 0
22 36 0
22 37 0
22 38 0
22 39 0
22 40 0
22 41 0
22 42 0
22 43 0
22 44 0
22 45 0
22 46 0
22 47 0
22 48 0
22 49 0
22 50 0
22 51 0
22 52 0
22 53 0
22 54 0
22 55 0
22 56 0
22 57 0
22 58 0
22 59 0
22 60 0
22 61 0
22 62 0
22 63 0
22 64 0
22 65 0
22 66 0
22 67 0
22 68 0
22 69 0
22 70 0
22 71 0
22 72 0
22 73 0
22 74 0
22 75 0
22 76 0
22 77 0
22 78 0
22 79 0
22 80 0
22 81 0
22 82 0
22 83 0
22 84 0
22 85 0
22 86 0
22 87 0
22 88 0
22 89 0
22 90 0
22 91 0
22 92 0
22 93 0
22 94 0
22 95 0
22 96 0
22 97 0
22 98 0
22 99 0
22 100 0
22 101 0
22 102 0
22 103 0
22 104 0
22 105 0
22 106 0
22 107 0
22 108 0
22 109 0
22 110 0
22 111 0
22 112 0
22 113 0
22 114 0
22 115 0
22 116 0
22 117 0
22 118 0
22 119 0
22 120 0
22 121 0
22 122 0
22 123 0
22 124 0
22 125 0
22 126 0
22 127 0
22 128 0
22 129 0
22 130 0
22 131 0
22 132 0
22 133 0
22 134 0
22 135 0
22 136 0
22 137 0
22 138 0
22 139 0
22 140 0
22 141 0
22 142 0
22 143 0
22 144 0
22 145 0
22 146 0
22 147 0
22 148 0
22 149 0
22 150 0
22 151 0
22 152 0
22 153 0
22 154 0
22 155 0
22 156 0
22 157 0
22 158 0
22 159 0
22 160 0
22 161 0
22 162 0
22 163 0
22 164 0
22 165 0
22 166 0
22 167 0
22 168 0
22 169 0
22 170 0
22 171 0
22 172 0
22 173 0
22 174 0
22 175 0
22 176 0
22 177 0
22 178 0
22 179 0
22 180 0
22 181 0
22 182 0
22 183 0
22 184 0
22 185 0
22 186 0
22 187 0
22 188 0
22 189 0
22 190 0
22 191 0
22 192 0
22 193 0
22 194 0
22 195 0
22 196 0
22 197 0
22 198 0
22 199 0
22 200 0
22 201 0
22 202 0
22 203 0
22 204 0
22 205 0
22 206 0
22 207 0
22 208 0
22 209 0
22 210 0
22 211 0
22 212 0
22 213 0
22 214 0
22 215 0
22 216 0
22 217 0
22 218 0
22 219 0
22 220 0
22 221 0
22 222 0
22 223 0
22 224 0
22 225 0
22 226 0
22 227 0
22 228 0
22 229 0
22 230 0
22 231 0
22 232 0
22 233 0
22 234 0
22 235 0
22 236 0
22 237 0
22 238 0
22 239 0
22 240 0
22 241 0
22 242 0
22 243 0
22 244 0
22 245 0
22 246 0
22 247 0
22 248 0
22 249 0
22 250 0
22 251 0
22 252 0
22 253 0
22 254 0
22 255 0
22 256 0
22 257 0
22 258 0
22 259 0
22 260 0
22 261 0
22 262 0
22 263 0
22 264 0
22 265 0
22 266 0
22 267 0
22 268 0
22 269 0
22 270 0
22 271 0
22 272 0
22 273 0
22 274 0
22 275 0
22 276 0
22 277 0
22 278 0
22 279 0
22 280 0
22 281 0
22 282 0
22 283 0
22 284 0
22 285 0
22 286 0
22 287 0
22 288 0
22 289 0
22 290 0
22 291 0
22 292 0
22 293 0
22 294 0
22 295 0
22 296 0
22 297 0
22 298 0
22 299 0
22 300 0
22 301 0
22 302 0
22 303 0
22 304 0
22 305 0
22 306 0
22 307 0
22 308 0
22 309 0
22 310 0
22 311 0
22 312 0
22 313 0
22 314 0
22 315 0
22 316 0
22 317 0
22 318 0
22 319 0
22 320 0
22 321 0
22 322 0
22 323 0
22 324 0
22 325 0
22 326 0
22 327 0
22 328 0
22 329 0
22 330 0
22 331 0
22 332 0
22 333 0
22 334 0
22 335 0
22 336 0
22 337 0
22 338 0
22 339 0
22 340 0
22 341 0
22 342 0
22 343 0
22 344 0
22 345 0
22 346 0
22 347 0
22 348 0
22 349 0
22 350 0
22 351 0
22 352 0
22 353 0
22 354 0
22 355 0
22 356 0
22 357 0
22 358 0
22 359 0
22 360 0
22 361 0
22 362 0
22 363 0
22 364 0
22 365 0
22 366 0
22 367 0
22 368 0
22 369 0
22 370 0
22 371 0
22 372 0
22 373 0
22 374 0
22 375 0
22 376 0
22 377 0
22 378 0
22 379 0
22 380 0
22 381 0
22 382 0
22 383 0
22 384 0
22 385 0
22 386 0
22 387 0
22 388 0
22 389 0
22 390 0
22 391 0
22 392 0
22 393 0
22 394 0
22 395 0
22 396 0
22 397 0
22 398 0
22 399 0
23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 0
23 13 0
23 14 0
23 15 0
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0
23 28 0
23 29 0
23 30 0
23 31 0
23 32 0
23 33 0
23 34 0
23 35 0
23 36 0
23 37 0
23 38 0
23 39 0
23 40 0
23 41 0
23 42 0
23 43 0
23 44 0
23 45 0
23 46 0
23 47 0
23 48 0
23 49 0
23 50 0
23 51 0
23 52 0
23 53 0
23 54 0
23 55 0
23 56 0
23 57 0
23 58 0
23 59 0
23 60 0
23 61 0
23 62 0
23 63 0
23 64 0
23 65 0
23 66 0
23 67 0
23 68 0
23 69 0
23 70 0
23 71 0
23 72 0
23 73 0
23 74 0
23 75 0
23 76 0
23 77 0
23 78 0
23 79 0
23 80 0
23 81 0
23 82 0
23 83 0
23 84 0
23 85 0
23 86 0
23 87 0
23 88 0
23 89 0
23 90 0
23 91 0
23 92 0
23 93 0
23 94 0
23 95 0
23 96 0
23 97 0
23 98 0
23 99 0
23 100 0
23 101 0
23 102 0
23 103 0
23 104 0
23 105 0
23 106 0
23 107 0
23 108 0
23 109 0
23 110 0
23 111 0
23 112 0
23 113 0
23 114 0
23 115 0
23 116 0
23 117 0
23 118 0
23 119 0
23 120 0
23 121 0
23 122 0
23 123 0
23 124 0
23 125 0
23 126 0
23 127 0
23 128 0
23 129 0
23 130 0
23 131 0
23 132 0
23 133 0
23 134 0
23 135 0
23 136 0
23 137 0
23 138 0
23 139 0
23 140 0
23 141 0
23 142 0
23 143 0
23 144 0
23 145 0
23 146 0
23 147 0
23 148 0
23 149 0
23 150 0
23 151 0
23 152 0
23 153 0
23 154 0
23 155 0
23 156 0
23 157 0
23 158 0
23 159 0
23 160 0
23 161 0
23 162 0
23 163 0
23 164 0
23 165 0
23 166 0
23 167 0
23 168 0
23 169 0
23 170 0
23 171 0
23 172 0
23 173 0
23 174 0
23 175 0
23 176 0
23 177 0
23 178 0
23 179 0
23 180 0
23 181 0
23 182 0
23 183 0
23 184 0
23 185 0
23 186 0
23 187 0
23 188 0
23 189 0
23 190 0
23 191 0
23 192 0
23 193 0
23 194 0
23 195 0
23 196 0
23 197 0
23 198 0
23 199 0
23 200 0
23 201 0
23 202 0
23 203 0
23 204 0
23 205 0
23 206 0
23 207 0
23 208 0
23 209 0
23 210 0
23 211 0
23 212 0
23 213 0
23 214 0
23 215 0
23 216 0
23 217 0
23 218 0
23 219 0
23 220 0
23 221 0
23 222 0
23 223 0
23 224 0
23 225 0
23 226 0
23 227 0
23 228 0
23 229 0
23 230 0
23 231 0
23 232 0
23 233 0
23 234 0
23 235 0
23 236 0
23 237 0
23 238 0
23 239 0
23 240 0
23 241 0
23 242 0
23 243 0
23 244 0
23 245 0
23 246 0
23 247 0
23 248 0
23 249 0
23 250 0
23 251 0
23 252 0
23 253 0
23 254 0
23 255 0
23 256 0
23 257 0
23 258 0
23 259 0
23 260 0
23 261 0
23 262 0
23 263 0
23 264 0
23 265 0
23 266 0
23 267 0
23 268 0
23 269 0
23 270 0
23 271 0
23 272 0
23 273 0
23 274 0
23 275 0
23 276 0
23 277 0
23 278 0
23 279 0
23 280 0
23 281 0
23 282 0
23 283 0
23 284 0
23 285 0
23 286 0
23 287 0
23 288 0
23 289 0
23 290 0
23 291 0
23 292 0
23 293 0
23 294 0
23 295 0
23 296 0
23 297 0
23 298 0
23 299 0
23 300 0
23 301 0
23 302 0
23 303 0
23 304 0
23 305 0
23 306 0
23 307 0
23 308 0
23 309 0
23 310 0
23 311 0
23 312 0
23 313 0
23 314 0
23 315 0
23 316 0
23 317 0
23 318 0
23 319 0
23 320 0
23 321 0
23 322 0
23 323 0
23 324 0
23 325 0
23 326 0
23 327 0
23 328 0
23 329 0
23 330 0
23 331 0
23 332 0
23 333 0
23 334 0
23 335 0
23 336 0
23 337 0
23 338 0
23 339 0
23 340 0
23 341 0
23 342 0
23 343 0
23 344 0
23 345 0
23 346 0
23 347 0
23 348 0
23 349 0
23 350 0
23 351 0
23 352 0
23 353 0
23 354 0
23 355 0
23 356 0
23 357 0
23 358 0
23 359 0
23 360 0
23 361 0
23 362 0
23 363 0
23 364 0
23 365 0
23 366 0
23 367 0
23 368 0
23 369 0
23 370 0
23 371 0
23 372 0
23 373 0
23 374 0
23 375 0
23 376 0
23 377 0
23 378 0
23 379 0
23 380 0
23 381 0
23 382 0
23 383 0
23 384 0
23 385 0
23 386 0
23 387 0
23 388 0
23 389 0
23 390 0
23 391 0
23 392 0
23 393 0
23 394 0
23 395 0
23 396 0
23 397 0
23 398 0
23 399 0
24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0
24 28 0
24 29 0
24 30 0
24 31 0
24 32 0
24 33 0
24 34 0
24 35 0
24 36 0
24 37 0
24 38 0
24 39 0
24 40 0
24 41 0
24 42 0
24 43 0
24 44 0
24 45 0
24 46 0
24 47 0
24 48 0
24 49 0
24 50 0
24 51 0
24 52 0
24 53 0
24 54 0
24 55 0
24 56 0
24 57 0
24 58 0
24 59 0
24 60 0
24 61 0
24 62 0
24 63 0
24 64 0
24 65 0
24 66 0
24 67 0
24 68 0
24 69 0
24 70 0
24 71 0
24 72 0
24 73 0
24 74 0
24 75 0
24 76 0
24 77 0
24 78 0
24 79 0
24 80 0
24 81 0
24 82 0
24 83 0
24 84 0
24 85 0
24 86 0
24 87 0
24 88 0
24 89 0
24 90 0
24 91 0
24 92 0
24 93 0
24 94 0
24 95 0
24 96 0
24 97 0
24 98 0
24 99 0
24 100 0
24 101 0
24 102 0
24 103 0
24 104 0
24 105 0
24 106 0
24 107 0
24 108 0
24 109 0
24 110 0
24 111 0
24 112 0
24 113 0
24 114 0
24 115 0
24 116 0
24 117 0
24 118 0
24 119 0
24 120 0
24 121 0
24 122 0
24 123 0
24 124 0
24 125 0
24 126 0
24 127 0
24 128 0
24 129 0
24 130 0
24 131 0
24 132 0
24 133 0
24 134 0
24 135 0
24 136 0
24 137 0
24 138 0
24 139 0
24 140 0
24 141 0
24 142 0
24 143 0
24 144 0
24 145 0
24 146 0
24 147 0
24 148 0
24 149 0
24 150 0
24 151 0
24 152 0
24 153 0
24 154 0
24 155 0
24 156 0
24 157 0
24 158 0
24 159 0
24 160 0
24 161 0
24 162 0
24 163 0
24 164 0
24 165 0
24 166 0
24 167 0
24 168 0
24 169 0
24 170 0
24 171 0
24 172 0
24 173 0
24 174 0
24 175 0
24 176 0
24 177 0
24 178 0
24 179 0
24 180 0
24 181 0
24 182 0
24 183 0
24 184 0
24 185 0
24 186 0
24 187 0
24 188 0
24 189 0
24 190 0
24 191 0
24 192 0
24 193 0
24 194 0
24 195 0
24 196 0
24 197 0
24 198 0
24 199 0
24 200 0
24 201 0
24 202 0
24 203 0
24 204 0
24 205 0
24 206 0
24 207 0
24 208 0
24 209 0
24 210 0
24 211 0
24 212 0
24 213 0
24 214 0
24 215 0
24 216 0
24 217 0
24 218 0
24 219 0
24 220 0
24 221 0
24 222 0
24 223 0
24 224 0
24 225 0
24 226 0
24 227 0
24 228 0
24 229 0
24 230 0
24 231 0
24 232 0
24 233 0
24 234 0
24 235 0
24 236 0
24 237 0
24 238 0
24 239 0
24 240 0
24 241 0
24 242 0
24 243 0
24 244 0
24 245 0
24 246 0
24 247 0
24 248 0
24 249 0
24 250 0
24 251 0
24 252 0
24 253 0
24 254 0
24 255 0
24 256 0
24 257 0
24 258 0
24 259 0
24 260 0
24 261 0
24 262 0
24 263 0
24 264 0
24 265 0
24 266 0
24 267 0
24 268 0
24 269 0
24 270 0
24 271 0
24 272 0
24 273 0
24 274 0
24 275 0
24 276 0
24 277 0
24 278 0
24 279 0
24 280 0
24 281 0
24 282 0
24 283 0
24 284 0
24 285 0
24 286 0
24 287 0
24 288 0
24 289 0
24 290 0
24 291 0
24 292 0
24 293 0
24 294 0
24 295 0
24 296 0
24 297 0
24 298 0
24 299 0
24 300 0
24 301 0
24 302 0
24 303 0
24 304 0
24 305 0
24 306 0
24 307 0
24 308 0
24 309 0
24 310 0
24 311 0
24 312 0
24 313 0
24 314 0
24 315 0
24 316 0
24 317 0
24 318 0
24 319 0
24 320 0
24 321 0
24 322 0
24 323 0
24 324 0
24 325 0
24 326 0
24 327 0
24 328 0
24 329 0
24 330 0
24 331 0
24 332 0
24 333 0
24 334 0
24 335 0
24 336 0
24 337 0
24 338 0
24 339 0
24 340 0
24 341 0
24 342 0
24 343 0
24 344 0
24 345 0
24 346 0
24 347 0
24 348 0
24 349 0
24 350 0
24 351 0
24 352 0
24 353 0
24 354 0
24 355 0
24 356 0
24 357 0
24 358 0
24 359 0
24 360 0
24 361 0
24 362 0
24 363 0
24 364 0
24 365 0
24 366 0
24 367 0
24 368 0
24 369 0
24 370 0
24 371 0
24 372 0
24 373 0
24 374 0
24 375 0
24 376 0
24 377 0
24 378 0
24 379 0
24 380 0
24 381 0
24 382 0
24 383 0
24 384 0
24 385 0
24 386 0
24 387 0
24 388 0
24 389 0
24 390 0
24 391 0
24 392 0
24 393 0
24 394 0
24 395 0
24 396 0
24 397 0
24 398 0
24 399 0
25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0
25 28 0
25 29 0
25 30 0
25 31 0
25 32 0
25 33 0
25 34 0
25 35 0
25 36 0
25 37 0
25 38 0
25 39 0
25 40 0
25 41 0
25 42 0
25 43 0
25 44 0
25 45 0
25 46 0
25 47 0
25 48 0
25 49 0
25 50 0
25 51 0
25 52 0
25 53 0
25 54 0
25 55 0
25 56 0
25 57 0
25 58 0
25 59 0
25 60 0
25 61 0
25 62 0
25 63 0
25 64 0
25 65 0
25 66 0
25 67 0
25 68 0
25 69 0
25 70 0
25 71 0
25 72 0
25 73 0
25 74 0
25 75 0
25 76 0
25 77 0
25 78 0
25 79 0
25 80 0
25 81 0
25 82 0
25 83 0
25 84 0
25 85 0
25 86 0
25 87 0
25 88 0
25 89 0
25 90 0
25 91 0
25 92 0
25 93 0
25 94 0
25 95 0
25 96 0
25 97 0
25 98 0
25 99 0
25 100 0
25 101 0
25 102 0
25 103 0
25 104 0
25 105 0
25 106 0
25 107 0
25 108 0
25 109 0
25 110 0
25 111 0
25 112 0
25 113 0
25 114 0
25 115 0
25 116 0
25 117 0
25 118 0
25 119 0
25 120 0
25 121 0
25 122 0
25 123 0
25 124 0
25 125 0
25 126 0
25 127 0
25 128 0
25 129 0
25 130 0
25 131 0
25 132 0
25 133 0
25 134 0
25 135 0
25 136 0
25 137 0
25 138 0
25 139 0
25 140 0
25 141 0
25 142 0
25 143 0
25 144 0
25 145 0
25 146 0
25 147 0
25 148 0
25 149 0
25 150 0
25 151 0
25 152 0
25 153 0
25 154 0
25 155 0
25 156 0
25 157 0
25 158 0
25 159 0
25 160 0
25 161 0
25 162 0
25 163 0
25 164 0
25 165 0
25 166 0
25 167 0
25 168 0
25 169 0
25 170 0
25 171 0
25 172 0
25 173 0
25 174 0
25 175 0
25 176 0
25 177 0
25 178 0
25 179 0
25 180 0
25 181 0
25 182 0
25 183 0
25 184 0
25 185 0
25 186 0
25 187 0
25 188 0
25 189 0
25 190 0
25 191 0
25 192 0
25 193 0
25 194 0
25 195 0
25 196 0
25 197 0
25 198 0
25 199 0
25 200 0
25 201 0
25 202 0
25 203 0
25 204 0
25 205 0
25 206 0
25 207 0
25 208 0
25 209 0
25 210 0
25 211 0
25 212 0
25 213 0
25 214 0
25 215 0
25 216 0
25 217 0
25 218 0
25 219 0
25 220 0
25 221 0
25 222 0
25 223 0
25 224 0
25 225 0
25 226 0
25 227 0
25 228 0
25 229 0
25 230 0
25 231 0
25 232 0
25 233 0
25 234 0
25 235 0
25 236 0
25 237 0
25 238 0
25 239 0
25 240 0
25 241 0
25 242 0
25 243 0
25 244 0
25 245 0
25 246 0
25 247 0
25 248 0
25 249 0
25 250 0
25 251 0
25 252 0
25 253 0
25 254 0
25 255 0
25 256 0
25 257 0
25 258 0
25 259 0
25 260 0
25 261 0
25 262 0
25 263 0
25 264 0
25 265 0
25 266 0
25 267 0
25 268 0
25 269 0
25 270 0
25 271 0
25 272 0
25 273 0
25 274 0
25 275 0
25 276 0
25 277 0
25 278 0
25 279 0
25 280 0
25 281 0
25 282 0
25 283 0
25 284 0
25 285 0
25 286 0
25 287 0
25 288 0
25 289 0
25 290 0
25 291 0
25 292 0
25 293 0
25 294 0
25 295 0
25 296 0
25 297 0
25 298 0
25 299 0
25 300 0
25 301 0
25 302 0
25 303 0
25 304 0
25 305 0
25 306 0
25 307 0
25 308 0
25 309 0
25 310 0
25 311 0
25 312 0
25 313 0
25 314 0
25 315 0
25 316 0
25 317 0
25 318 0
25 319 0
25 320 0
25 321 0
25 322 0
25 323 0
25 324 0
25 325 0
25 326 0
25 327 0
25 328 0
25 329 0
25 330 0
25 331 0
25 332 0
25 333 0
25 334 0
25 335 0
25 336 0
25 337 0
25 338 0
25 339 0
25 340 0
25 341 0
25 342 0
25 343 0
25 344 0
25 345 0
25 346 0
25 347 0
25 348 0
25 349 0
25 350 0
25 351 0
25 352 0
25 353 0
25 354 0
25 355 0
25 356 0
25 357 0
25 358 0
25 359 0
25 360 0
25 361 0
25 362 0
25 363 0
25 364 0
25 365 0
25 366 0
25 367 0
25 368 0
25 369 0
25 370 0
25 371 0
25 372 0
25 373 0
25 374 0
25 375 0
25 376 0
25 377 0
25 378 0
25 379 0
25 380 0
25 381 0
25 382 0
25 383 0
25 384 0
25 385 0
25 386 0
25 387 0
25 388 0
25 389 0
25 390 0
25 391 0
25 392 0
25 393 0
25 394 0
25 395 0
25 396 0
25 397 0
25 398 0
25 399 0
26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0
26 28 0
26 29 0
26 30 0
26 31 0
26 32 0
26 33 0
26 34 0
26 35 0
26 36 0
26 37 0
26 38 0
26 39 0
26 40 0
26 41 0
26 42 0
26 43 0
26 44 0
26 45 0
26 46 0
26 47 0
26 48 0
26 49 0
26 50 0
26 51 0
26 52 0
26 53 0
26 54 0
26 55 0
26 56 0
26 57 0
26 58 0
26 59 0
26 60 0
26 61 0
26 62 0
26 63 0
26 64 0
26 65 0
26 66 0
26 67 0
26 68 0
26 69 0
26 70 0
26 71 0
26 72 0
26 73 0
26 74 0
26 75 0
26 76 0
26 77 0
26 78 0
26 79 0
26 80 0
26 81 0
26 82 0
26 83 0
26 84 0
26 85 0
26 86 0
26 87 0
26 88 0
26 89 0
26 90 0
26 91 0
26 92 0
26 93 0
26 94 0
26 95 0
26 96 0
26 97 0
26 98 0
26 99 0
26 100 0
26 101 0
26 102 0
26 103 0
26 104 0
26 105 0
26 106 0
26 107 0
26 108 0
26 109 0
26 110 0
26 111 0
26 112 0
26 113 0
26 114 0
26 115 0
26 116 0
26 117 0
26 118 0
26 119 0
26 120 0
26 121 0
26 122 0
26 123 0
26 124 0
26 125 0
26 126 0
26 127 0
26 128 0
26 129 0
26 130 0
26 131 0
26 132 0
26 133 0
26 134 0
26 135 0
26 136 0
26 137 0
26 138 0
26 139 0
26 140 0
26 141 0
26 142 0
26 143 0
26 144 0
26 145 0
26 146 0
26 147 0
26 148 0
26 149 0
26 150 0
26 151 0
26 152 0
26 153 0
26 154 0
26 155 0
26 156 0
26 157 0
26 158 0
26 159 0
26 160 0
26 161 0
26 162 0
26 163 0
26 164 0
26 165 0
26 166 0
26 167 0
26 168 0
26 169 0
26 170 0
26 171 0
26 172 0
26 173 0
26 174 0
26 175 0
26 176 0
26 177 0
26 178 0
26 179 0
26 180 0
26 181 0
26 182 0
26 183 0
26 184 0
26 185 0
26 186 0
26 187 0
26 188 0
26 189 0
26 190 0
26 191 0
26 192 0
26 193 0
26 194 0
26 195 0
26 196 0
26 197 0
26 198 0
26 199 0
26 200 0
26 201 0
26 202 0
26 203 0
26 204 0
26 205 0
26 206 0
26 207 0
26 208 0
26 209 0
26 210 0
26 211 0
26 212 0
26 213 0
26 214 0
26 215 0
26 216 0
26 217 0
26 218 0
26 219 0
26 220 0
26 221 0
26 222 0
26 223 0
26 224 0
26 225 0
26 226 0
26 227 0
26 228 0
26 229 0
26 230 0
26 231 0
26 232 0
26 233 0
26 234 0
26 235 0
26 236 0
26 237 0
26 238 0
26 239 0
26 240 0
26 241 0
26 242 0
26 243 0
26 244 0
26 245 0
26 246 0
26 247 0
26 248 0
26 249 0
26 250 0
26 251 0
26 252 0
26 253 0
26 254 0
26 255 0
26 256 0
26 257 0
26 258 0
26 259 0
26 260 0
26 261 0
26 262 0
26 263 0
26 264 0
26 265 0
26 266 0
26 267 0
26 268 0
26 269 0
26 270 0
26 271 0
26 272 0
26 273 0
26 274 0
26 275 0
26 276 0
26 277 0
26 278 0
26 279 0
26 280 0
26 281 0
26 282 0
26 283 0
26 284 0
26 285 0
26 286 0
26 287 0
26 288 0
26 289 0
26 290 0
26 291 0
26 292 0
26 293 0
26 294 0
26 295 0
26 296 0
26 297 0
26 298 0
26 299 0
26 300 0
26 301 0
26 302 0
26 303 0
26 304 0
26 305 0
26 306 0
26 307 0
26 308 0
26 309 0
26 310 0
26 311 0
26 312 0
26 313 0
26 314 0
26 315 0
26 316 0
26 317 0
26 318 0
26 319 0
26 320 0
26 321 0
26 322 0
26 323 0
26 324 0
26 325 0
26 326 0
26 327 0
26 328 0
26 329 0
26 330 0
26 331 0
26 332 0
26 333 0
26 334 0
26 335 0
26 336 0
26 337 0
26 338 0
26 339 0
26 340 0
26 341 0
26 342 0
26 343 0
26 344 0
26 345 0
26 346 0
26 347 0
26 348 0
26 349 0
26 350 0
26 351 0
26 352 0
26 353 0
26 354 0
26 355 0
26 356 0
26 357 0
26 358 0
26 359 0
26 360 0
26 361 0
26 362 0
26 363 0
26 364 0
26 365 0
26 366 0
26 367 0
26 368 0
26 369 0
26 370 0
26 371 0
26 372 0
26 373 0
26 374 0
26 375 0
26 376 0
26 377 0
26 378 0
26 379 0
26 380 0
26 381 0
26 382 0
26 383 0
26 384 0
26 385 0
26 386 0
26 387 0
26 388 0
26 389 0
26 390 0
26 391 0
26 392 0
26 393 0
26 394 0
26 395 0
26 396 0
26 397 0
26 398 0
26 399 0
27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0
27 28 0
27 29 0
27 30 0
27 31 0
27 32 0
27 33 0
27 34 0
27 35 0
27 36 0
27 37 0
27 38 0
27 39 0
27 40 0
27 41 0
27 42 0
27 43 0
27 44 0
27 45 0
27 46 0
27 47 0
27 48 0
27 49 0
27 50 0
27 51 0
27 52 0
27 53 0
27 54 0
27 55 0
27 56 0
27 57 0
27 58 0
27 59 0
27 60 0
27 61 0
27 62 0
27 63 0
27 64 0
27 65 0
27 66 0
27 67 0
27 68 0
27 69 0
27 70 0
27 71 0
27 72 0
27 73 0
27 74 0
27 75 0
27 76 0
27 77 0
27 78 0
27 79 0
27 80 0
27 81 0
27 82 0
27 83 0
27 84 0
27 85 0
27 86 0
27 87 0
27 88 0
27 89 0
27 90 0
27 91 0
27 92 0
27 93 0
27 94 0
27 95 0
27 96 0
27 97 0
27 98 0
27 99 0
27 100 0
27 101 0
27 102 0
27 103 0
27 104 0
27 105 0
27 106 0
27 107 0
27 108 0
27 109 0
27 110 0
27 111 0
27 112 0
27 113 0
27 114 0
27 115 0
27 116 0
27 117 0
27 118 0
27 119 0
27 120 0
27 121 0
27 122 0
27 123 0
27 124 0
27 125 0
27 126 0
27 127 0
27 128 0
27 129 0
27 130 0
27 131 0
27 132 0
27 133 0
27 134 0
27 135 0
27 136 0
27 137 0
27 138 0
27 139 0
27 140 0
27 141 0
27 142 0
27 143 0
27 144 0
27 145 0
27 146 0
27 147 0
27 148 0
27 149 0
27 150 0
27 151 0
27 152 0
27 153 0
27 154 0
27 155 0
27 156 0
27 157 0
27 158 0
27 159 0
27 160 0
27 161 0
27 162 0
27 163 0
27 164 0
27 165 0
27 166 0
27 167 0
27 168 0
27 169 0
27 170 0
27 171 0
27 172 0
27 173 0
27 174 0
27 175 0
27 176 0
27 177 0
27 178 0
27 179 0
27 180 0
27 181 0
27 182 0
27 183 0
27 184 0
27 185 0
27 186 0
27 187 0
27 188 0
27 189 0
27 190 0
27 191 0
27 192 0
27 193 0
27 194 0
27 195 0
27 196 0
27 197 0
27 198 0
27 199 0
27 200 0
27 201 0
27 202 0
27 203 0
27 204 0
27 205 0
27 206 0
27 207 0
27 208 0
27 209 0
27 210 0
27 211 0
27 212 0
27 213 0
27 214 0
27 215 0
27 216 0
27 217 0
27 218 0
27 219 0
27 220 0
27 221 0
27 222 0
27 223 0
27 224 0
27 225 0
27 226 0
27 227 0
27 228 0
27 229 0
27 230 0
27 231 0
27 232 0
27 233 0
27 234 0
27 235 0
27 236 0
27 237 0
27 238 0
27 239 0
27 240 0
27 241 0
27 242 0
27 243 0
27 244 0
27 245 0
27 246 0
27 247 0
27 248 0
27 249 0
27 250 0
27 251 0
27 252 0
27 253 0
27 254 0
27 255 0
27 256 0
27 257 0
27 258 0
27 259 0
27 260 0
27 261 0
27 262 0
27 263 0
27 264 0
27 265 0
27 266 0
27 267 0
27 268 0
27 269 0
27 270 0
27 271 0
27 272 0
27 273 0
27 274 0
27 275 0
27 276 0
27 277 0
27 278 0
27 279 0
27 280 0
27 281 0
27 282 0
27 283 0
27 284 0
27 285 0
27 286 0
27 287 0
27 288 0
27 289 0
27 290 0
27 291 0
27 292 0
27 293 0
27 294 0
27 295 0
27 296 0
27 297 0
27 298 0
27 299 0
27 300 0
27 301 0
27 302 0
27 303 0
27 304 0
27 305 0
27 306 0
27 307 0
27 308 0
27 309 0
27 310 0
27 311 0
27 312 0
27 313 0
27 314 0
27 315 0
27 316 0
27 317 0
27 318 0
27 319 0
27 320 0
27 321 0
27 322 0
27 323 0
27 324 0
27 325 0
27 326 0
27 327 0
27 328 0
27 329 0
27 330 0
27 331 0
27 332 0
27 333 0
27 334 0
27 335 0
27 336 0
27 337 0
27 338 0
27 339 0
27 340 0
27 341 0
27 342 0
27 343 0
27 344 0
27 345 0
27 346 0
27 347 0
27 348 0
27 349 0
27 350 0
27 351 0
27 352 0
27 353 0
27 354 0
27 355 0
27 356 0
27 357 0
27 358 0
27 359 0
27 360 0
27 361 0
27 362 0
27 363 0
27 364 0
27 365 0
27 366 0
27 367 0
27 368 0
27 369 0
27 370 0
27 371 0
27 372 0
27 373 0
27 374 0
27 375 0
27 376 0
27 377 0
27 378 0
27 379 0
27 380 0
27 381 0
27 382 0
27 383 0
27 384 0
27 385 0
27 386 0
27 387 0
27 388 0
27 389 0
27 390 0
27 391 0
27 392 0
27 393 0
27 394 0
27 395 0
27 396 0
27 397 0
27 398 0
27 399 0
28 0 0
28 1 0
28 2 0
28 3 0
28 4 0
28 5 0
28 6 0
28 7 0
28 8 0
28 9 0
28 10 0
28 11 0
28 12 0
28 13 0
28 14 0
28 15 0
28 16 0
28 17 0
28 18 0
28 19 0
28 20 0
28 21 0
28 22 0
28 23 0
28 24 0
28 25 0
28 26 0
28 27 0
28 28 0
28 29 0
28 30 0
28 31 0
28 32 0
28 33 0
28 34 0
28 35 0
28 36 0
28 37 0
28 38 0
28 39 0
28 40 0
28 41 0
28 42 0
28 43 0
28 44 0
28 45 0
28 46 0
28 47 0
28 48 0
28 49 0
28 50 0
28 51 0
28 52 0
28 53 0
28 54 0
28 55 0
28 56 0
28 57 0
28 58 0
28 59 0
28 60 0
28 61 0
28 62 0
28 63 0
28 64 0
28 65 0
28 66 0
28 67 0
28 68 0
28 69 0
28 70 0
28 71 0
28 72 0
28 73 0
28 74 0
28 75 0
28 76 0
28 77 0
28 78 0
28 79 0
28 80 0
28 81 0
28 82 0
28 83 0
28 84 0
28 85 0
28 86 0
28 87 0
28 88 0
28 89 0
28 90 0
28 91 0
28 92 0
28 93 0
28 94 0
28 95 0
28 96 0
28 97 0
28 98 0
28 99 0
28 100 0
28 101 0
28 102 0
28 103 0
28 104 0
28 105 0
28 106 0
28 107 0
28 108 0
28 109 0
28 110 0
28 111 0
28 112 0
28 113 0
28 114 0
28 115 0
28 116 0
28 117 0
28 118 0
28 119 0
28 120 0
28 121 0
28 122 0
28 123 0
28 124 0
28 125 0
28 126 0
28 127 0
28 128 0
28 129 0
28 130 0
28 131 0
28 132 0
28 133 0
28 134 0
28 135 0
28 136 0
28 137 0
28 138 0
28 139 0
28 140 0
28 141 0
28 142 0
28 143 0
28 144 0
28 145 0
28 146 0
28 147 0
28 148 0
28 149 0
28 150 0
28 151 0
28 152 0
28 153 0
28 154 0
28 155 0
28 156 0
28 157 0
28 158 0
28 159 0
28 160 0
28 161 0
28 162 0
28 163 0
28 164 0
28 165 0
28 166 0
28 167 0
28 168 0
28 169 0
28 170 0
28 171 0
28 172 0
28 173 0
28 174 0
28 175 0
28 176 0
28 177 0
28 178 0
28 179 0
28 180 0
28 181 0
28 182 0
28 183 0
28 184 0
28 185 0
28 186 0
28 187 0
28 188 0
28 189 0
28 190 0
28 191 0
28 192 0
28 193 0
28 194 0
28 195 0
28 196 0
28 197 0
28 198 0
28 199 0
28 200 0
28 201 0
28 202 0
28 203 0
28 204 0
28 205 0
28 206 0
28 207 0
28 208 0
28 209 0
28 210 0
28 211 0
28 212 0
28 213 0
28 214 0
28 215 0
28 216 0
28 217 0
28 218 0
28 219 0
28 220 0
28 221 0
28 222 0
28 223 0
28 224 0
28 225 0
28 226 0
28 227 0
28 228 0
28 229 0
28 230 0
28 231 0
28 232 0
28 233 0
28 234 0
28 235 0
28 236 0
28 237 0
28 238 0
28 239 0
28 240 0
28 241 0
28 242 0
28 243 0
28 244 0
28 245 0
28 246 0
28 247 0
28 248 0
28 249 0
28 250 0
28 251 0
28 252 0
28 253 0
28 254 0
28 255 0
28 256 0
28 257 0
28 258 0
28 259 0
28 260 0
28 261 0
28 262 0
28 263 0
28 264 0
28 265 0
28 266 0
28 267 0
28 268 0
28 269 0
28 270 0
28 271 0
28 272 0
28 273 0
28 274 0
28 275 0
28 276 0
28 277 0
28 278 0
28 279 0
28 280 0
28 281 0
28 282 0
28 283 0
28 284 0
28 285 0
28 286 0
28 287 0
28 288 0
28 289 0
28 290 0
28 291 0
28 292 0
28 293 0
28 294 0
28 295 0
28 296 0
28 297 0
28 298 0
28 299 0
28 300 0
28 301 0
28 302 0
28 303 0
28 304 0
28 305 0
28 306 0
28 307 0
28 308 0
28 309 0
28 310 0
28 311 0
28 312 0
28 313 0
28 314 0
28 315 0
28 316 0
28 317 0
28 318 0
28 319 0
28 320 0
28 321 0
28 322 0
28 323 0
28 324 0
28 325 0
28 326 0
28 327 0
28 328 0
28 329 0
28 330 0
28 331 0
28 332 0
28 333 0
28 334 0
28 335 0
28 336 0
28 337 0
28 338 0
28 339 0
28 340 0
28 341 0
28 342 0
28 343 0
28 344 0
28 345 0
28 346 0
28 347 0
28 348 0
28 349 0
28 350 0
28 351 0
28 352 0
28 353 0
28 354 0
28 355 0
28 356 0
28 357 0
28 358 0
28 359 0
28 360 0
28 361 0
28 362 0
28 363 0
28 364 0
28 365 0
28 366 0
28 367 0
28 368 0
28 369 0
28 370 0
28 371 0
28 372 0
28 373 0
28 374 0
28 375 0
28 376 0
28 377 0
28 378 0
28 379 0
28 380 0
28 381 0
28 382 0
28 383 0
28 384 0
28 385 0
28 386 0
28 387 0
28 388 0
28 389 0
28 390 0
28 391 0
28 392 0
28 393 0
28 394 0
28 395 0
28 396 0
28 397 0
28 398 0
28 399 0
29 0 0
29 1 0
29 2 0
29 3 0
29 4 0
29 5 0
29 6 0
29 7 0
29 8 0
29 9 0
29 10 0
29 11 0
29 12 0
29 13 0
29 14 0
29 15 0
29 16 0
29 17 0
29 18 0
29 19 0
29 20 0
29 21 0
29 22 0
29 23 0
29 24 0
29 25 0
29 26 0
29 27 0
29 28 0
29 29 0
29 30 0
29 31 0
29 32 0
29 33 0
29 34 0
29 35 0
29 36 0
29 37 0
29 38 0
29 39 0
29 40 0
29 41 0
29 42 0
29 43 0
29 44 0
29 45 0
29 46 0
29 47 0
29 48 0
29 49 0
29 50 0
29 51 0
29 52 0
29 53 0
29 54 0
29 55 0
29 56 0
29 57 0
29 58 0
29 59 0
29 60 0
29 61 0
29 62 0
29 63 0
29 64 0
29 65 0
29 66 0
29 67 0
29 68 0
29 69 0
29 70 0
29 71 0
29 72 0
29 73 0
29 74 0
29 75 0
29 76 0
29 77 0
29 78 0
29 79 0
29 80 0
29 81 0
29 82 0
29 83 0
29 84 0
29 85 0
29 86 0
29 87 0
29 88 0
29 89 0
29 90 0
29 91 0
29 92 0
29 93 0
29 94 0
29 95 0
29 96 0
29 97 0
29 98 0
29 99 0
29 100 0
29 101 0
29 102 0
29 103 0
29 104 0
29 105 0
29 106 0
29 107 0
29 108 0
29 109 0
29 110 0
29 111 0
29 112 0
29 113 0
29 114 0
29 115 0
29 116 0
29 117 0
29 118 0
29 119 0
29 120 0
29 121 0
29 122 0
29 123 0
29 124 0
29 125 0
29 126 0
29 127 0
29 128 0
29 129 0
29 130 0
29 131 0
29 132 0
29 133 0
29 134 0
29 135 0
29 136 0
29 137 0
29 138 0
29 139 0
29 140 0
29 141 0
29 142 0
29 143 0
29 144 0
29 145 0
29 146 0
29 147 0
29 148 0
29 149 0
29 150 0
29 151 0
29 152 0
29 153 0
29 154 0
29 155 0
29 156 0
29 157 0
29 158 0
29 159 0
29 160 0
29 161 0
29 162 0
29 163 0
29 164 0
29 165 0
29 166 0
29 167 0
29 168 0
29 169 0
29 170 0
29 171 0
29 172 0
29 173 0
29 174 0
29 175 0
29 176 0
29 177 0
29 178 0
29 179 0
29 180 0
29 181 0
29 182 0
29 183 0
29 184 0
29 185 0
29 186 0
29 187 0
29 188 0
29 189 0
29 190 0
29 191 0
29 192 0
29 193 0
29 194 0
29 195 0
29 196 0
29 197 0
29 198 0
29 199 0
29 200 0
29 201 0
29 202 0
29 203 0
29 204 0
29 205 0
29 206 0
29 207 0
29 208 0
29 209 0
29 210 0
29 211 0
29 212 0
29 213 0
29 214 0
29 215 0
29 216 0
29 217 0
29 218 0
29 219 0
29 220 0
29 221 0
29 222 0
29 223 0
29 224 0
29 225 0
29 226 0
29 227 0
29 228 0
29 229 0
29 230 0
29 231 0
29 232 0
29 233 0
29 234 0
29 235 0
29 236 0
29 237 0
29 238 0
29 239 0
29 240 0
29 241 0
29 242 0
29 243 0
29 244 0
29 245 0
29 246 0
29 247 0
29 248 0
29 249 0
29 250 0
29 251 0
29 252 0
29 253 0
29 254 0
29 255 0
29 256 0
29 257 0
29 258 0
29 259 0
29 260 0
29 261 0
29 262 0
29 263 0
29 264 0
29 265 0
29 266 0
29 267 0
29 268 0
29 269 0
29 270 0
29 271 0
29 272 0
29 273 0
29 274 0
29 275 0
29 276 0
29 277 0
29 278 0
29 279 0
29 280 0
29 281 0
29 282 0
29 283 0
29 284 0
29 285 0
29 286 0
29 287 0
29 288 0
29 289 0
29 290 0
29 291 0
29 292 0
29 293 0
29 294 0
29 295 0
29 296 0
29 297 0
29 298 0
29 299 0
29 300 0
29 301 0
29 302 0
29 303 0
29 304 0
29 305 0
29 306 0
29 307 0
29 308 0
29 309 0
29 310 0
29 311 0
29 312 0
29 313 0
29 314 0
29 315 0
29 316 0
29 317 0
29 318 0
29 319 0
29 320 0
29 321 0
29 322 0
29 323 0
29 324 0
29 325 0
29 326 0
29 327 0
29 328 0
29 329 0
29 330 0
29 331 0
29 332 0
29 333 0
29 334 0
29 335 0
29 336 0
29 337 0
29 338 0
29 339 0
29 340 0
29 341 0
29 342 0
29 343 0
29 344 0
29 345 0
29 346 0
29 347 0
29 348 0
29 349 0
29 350 0
29 351 0
29 352 0
29 353 0
29 354 0
29 355 0
29 356 0
29 357 0
29 358 0
29 359 0
29 360 0
29 361 0
29 362 0
29 363 0
29 364 0
29 365 0
29 366 0
29 367 0
29 368 0
29 369 0
29 370 0
29 371 0
29 372 0
29 373 0
29 374 0
29 375 0
29 376 0
29 377 0
29 378 0
29 379 0
29 380 0
29 381 0
29 382 0
29 383 0
29 384 0
29 385 0
29 386 0
29 387 0
29 388 0
29 389 0
29 390 0
29 391 0
29 392 0
29 393 0
29 394 0
29 395 0
29 396 0
29 397 0
29 398 0
29 399 0
30 0 0
30 1 0
30 2 0
30 3 0
30 4 0
30 5 0
30 6 0
30 7 0
30 8 0
30 9 0
30 10 0
30 11 0
30 12 0
30 13 0
30 14 0
30 15 0
30 16 0
30 17 0
30 18 0
30 19 0
30 20 0
30 21 0
30 22 0
30 23 0
30 24 0
30 25 0
30 26 0
30 27 0
30 28 0
30 29 0
30 30 0
30 31 0
30 32 0
30 33 0
30 34 0
30 35 0
30 36 0
30 37 0
30 38 0
30 39 0
30 40 0
30 41 0
30 42 0
30 43 0
30 44 0
30 45 0
30 46 0
30 47 0
30 48 0
30 49 0
30 50 0
30 51 0
30 52 0
30 53 0
30 54 0
30 55 0
30 56 0
30 57 0
30 58 0
30 59 0
30 60 0
30 61 0
30 62 0
30 63 0
30 64 0
30 65 0
30 66 0
30 67 0
30 68 0
30 69 0
30 70 0
30 71 0
30 72 0
30 73 0
30 74 0
30 75 0
30 76 0
30 77 0
30 78 0
30 79 0
30 80 0
30 81 0
30 82 0
30 83 0
30 84 0
30 85 0
30 86 0
30 87 0
30 88 0
30 89 0
30 90 0
30 91 0
30 92 0
30 93 0
30 94 0
30 95 0
30 96 0
30 97 0
30 98 0
30 99 0
30 100 0
30 101 0
30 102 0
30 103 0
30 104 0
30 105 0
30 106 0
30 107 0
30 108 0
30 109 0
30 110 0
30 111 0
30 112 0
30 113 0
30 114 0
30 115 0
30 116 0
30 117 0
30 118 0
30 119 0
30 120 0
30 121 0
30 122 0
30 123 0
30 124 0
30 125 0
30 126 0
30 127 0
30 128 0
30 129 0
30 130 0
30 131 0
30 132 0
30 133 0
30 134 0
30 135 0
30 136 0
30 137 0
30 138 0
30 139 0
30 140 0
30 141 0
30 142 0
30 143 0
30 144 0
30 145 0
30 146 0
30 147 0
30 148 0
30 149 0
30 150 0
30 151 0
30 152 0
30 153 0
30 154 0
30 155 0
30 156 0
30 157 0
30 158 0
30 159 0
30 160 0
30 161 0
30 162 0
30 163 0
30 164 0
30 165 0
30 166 0
30 167 0
30 168 0
30 169 0
30 170 0
30 171 0
30 172 0
30 173 0
30 174 0
30 175 0
30 176 0
30 177 0
30 178 0
30 179 0
30 180 0
30 181 0
30 182 0
30 183 0
30 184 0
30 185 0
30 186 0
30 187 0
30 188 0
30 189 0
30 190 0
30 191 0
30 192 0
30 193 0
30 194 0
30 195 0
30 196 0
30 197 0
30 198 0
30 199 0
30 200 0
30 201 0
30 202 0
30 203 0
30 204 0
30 205 0
30 206 0
30 207 0
30 208 0
30 209 0
30 210 0
30 211 0
30 212 0
30 213 0
30 214 0
30 215 0
30 216 0
30 217 0
30 218 0
30 219 0
30 220 0
30 221 0
30 222 0
30 223 0
30 224 0
30 225 0
30 226 0
30 227 0
30 228 0
30 229 0
30 230 0
30 231 0
30 232 0
30 233 0
30 234 0
30 235 0
30 236 0
30 237 0
30 238 0
30 239 0
30 240 0
30 241 0
30 242 0
30 243 0
30 244 0
30 245 0
30 246 0
30 247 0
30 248 0
30 249 0
30 250 0
30 251 0
30 252 0
30 253 0
30 254 0
30 255 0
30 256 0
30 257 0
30 258 0
30 259 0
30 260 0
30 261 0
30 262 0
30 263 0
30 264 0
30 265 0
30 266 0
30 267 0
30 268 0
30 269 0
30 270 0
30 271 0
30 272 0
30 273 0
30 274 0
30 275 0
30 276 0
30 277 0
30 278 0
30 279 0
30 280 0
30 281 0
30 282 0
30 283 0
30 284 0
30 285 0
30 286 0
30 287 0
30 288 0
30 289 0
30 290 0
30 291 0
30 292 0
30 293 0
30 294 0
30 295 0
30 296 0
30 297 0
30 298 0
30 299 0
30 300 0
30 301 0
30 302 0
30 303 0
30 304 0
30 305 0
30 306 0
30 307 0
30 308 0
30 309 0
30 310 0
30 311 0
30 312 0
30 313 0
30 314 0
30 315 0
30 316 0
30 317 0
30 318 0
30 319 0
30 320 0
30 321 0
30 322 0
30 323 0
30 324 0
30 325 0
30 326 0
30 327 0
30 328 0
30 329 0
30 330 0
30 331 0
30 332 0
30 333 0
30 334 0
30 335 0
30 336 0
30 337 0
30 338 0
30 339 0
30 340 0
30 341 0
30 342 0
30 343 0
30 344 0
30 345 0
30 346 0
30 347 0
30 348 0
30 349 0
30 350 0
30 351 0
30 352 0
30 353 0
30 354 0
30 355 0
30 356 0
30 357 0
30 358 0
30 359 0
30 360 0
30 361 0
30 362 0
30 363 0
30 364 0
30 365 0
30 366 0
30 367 0
30 368 0
30 369 0
30 370 0
30 371 0
30 372 0
30 373 0
30 374 0
30 375 0
30 376 0
30 377 0
30 378 0
30 379 0
30 380 0
30 381 0
30 382 0
30 383 0
30 384 0
30 385 0
30 386 0
30 387 0
30 388 0
30 389 0
30 390 0
30 391 0
30 392 0
30 393 0
30 394 0
30 395 0
30 396 0
30 397 0
30 398 0
30 399 0
31 0 0
31 1 0
31 2 0
31 3 0
31 4 0
31 5 0
31 6 0
31 7 0
31 8 0
31 9 0
31 10 0
31 11 0
31 12 0
31 13 0
31 14 0
31 15 0
31 16 0
31 17 0
31 18 0
31 19 0
31 20 0
31 21 0
31 22 0
31 23 0
31 24 0
31 25 0
31 26 0
31 27 0
31 28 0
31 29 0
31 30 0
31 31 0
31 32 0
31 33 0
31 34 0
31 35 0
31 36 0
31 37 0
31 38 0
31 39 0
31 40 0
31 41 0
31 42 0
31 43 0
31 44 0
31 45 0
31 46 0
31 47 0
31 48 0
31 49 0
31 50 0
31 51 0
31 52 0
31 53 0
31 54 0
31 55 0
31 56 0
31 57 0
31 58 0
31 59 0
31 60 0
31 61 0
31 62 0
31 63 0
31 64 0
31 65 0
31 66 0
31 67 0
31 68 0
31 69 0
31 70 0
31 71 0
31 72 0
31 73 0
31 74 0
31 75 0
31 76 0
31 77 0
31 78 0
31 79 0
31 80 0
31 81 0
31 82 0
31 83 0
31 84 0
31 85 0
31 86 0
31 87 0
31 88 0
31 89 0
31 90 0
31 91 0
31 92 0
31 93 0
31 94 0
31 95 0
31 96 0
31 97 0
31 98 0
31 99 0
31 100 0
31 101 0
31 102 0
31 103 0
31 104 0
31 105 0
31 106 0
31 107 0
31 108 0
31 109 0
31 110 0
31 111 0
31 112 0
31 113 0
31 114 0
31 115 0
31 116 0
31 117 0
31 118 0
31 119 0
31 120 0
31 121 0
31 122 0
31 123 0
31 124 0
31 125 0
31 126 0
31 127 0
31 128 0
31 129 0
31 130 0
31 131 0
31 132 0
31 133 0
31 134 0
31 135 0
31 136 0
31 137 0
31 138 0
31 139 0
31 140 0
31 141 0
31 142 0
31 143 0
31 144 0
31 145 0
31 146 0
31 147 0
31 148 0
31 149 0
31 150 0
31 151 0
31 152 0
31 153 0
31 154 0
31 155 0
31 156 0
31 157 0
31 158 0
31 159 0
31 160 0
31 161 0
31 162 0
31 163 0
31 164 0
31 165 0
31 166 0
31 167 0
31 168 0
31 169 0
31 170 0
31 171 0
31 172 0
31 173 0
31 174 0
31 175 0
31 176 0
31 177 0
31 178 0
31 179 0
31 180 0
31 181 0
31 182 0
31 183 0
31 184 0
31 185 0
31 186 0
31 187 0
31 188 0
31 189 0
31 190 0
31 191 0
31 192 0
31 193 0
31 194 0
31 195 0
31 196 0
31 197 0
31 198 0
31 199 0
31 200 0
31 201 0
31 202 0
31 203 0
31 204 0
31 205 0
31 206 0
31 207 0
31 208 0
31 209 0
31 210 0
31 211 0
31 212 0
31 213 0
31 214 0
31 215 0
31 216 0
31 217 0
31 218 0
31 219 0
31 220 0
31 221 0
31 222 0
31 223 0
31 224 0
31 225 0
31 226 0
31 227 0
31 228 0
31 229 0
31 230 0
31 231 0
31 232 0
31 233 0
31 234 0
31 235 0
31 236 0
31 237 0
31 238 0
31 239 0
31 240 0
31 241 0
31 242 0
31 243 0
31 244 0
31 245 0
31 246 0
31 247 0
31 248 0
31 249 0
31 250 0
31 251 0
31 252 0
31 253 0
31 254 0
31 255 0
31 256 0
31 257 0
31 258 0
31 259 0
31 260 0
31 261 0
31 262 0
31 263 0
31 264 0
31 265 0
31 266 0
31 267 0
31 268 0
31 269 0
31 270 0
31 271 0
31 272 0
31 273 0
31 274 0
31 275 0
31 276 0
31 277 0
31 278 0
31 279 0
31 280 0
31 281 0
31 282 0
31 283 0
31 284 0
31 285 0
31 286 0
31 287 0
31 288 0
31 289 0
31 290 0
31 291 0
31 292 0
31 293 0
31 294 0
31 295 0
31 296 0
31 297 0
31 298 0
31 299 0
31 300 0
31 301 0
31 302 0
31 303 0
31 304 0
31 305 0
31 306 0
31 307 0
31 308 0
31 309 0
31 310 0
31 311 0
31 312 0
31 313 0
31 314 0
31 315 0
31 316 0
31 317 0
31 318 0
31 319 0
31 320 0
31 321 0
31 322 0
31 323 0
31 324 0
31 325 0
31 326 0
31 327 0
31 328 0
31 329 0
31 330 0
31 331 0
31 332 0
31 333 0
31 334 0
31 335 0
31 336 0
31 337 0
31 338 0
31 339 0
31 340 0
31 341 0
31 342 0
31 343 0
31 344 0
31 345 0
31 346 0
31 347 0
31 348 0
31 349 0
31 350 0
31 351 0
31 352 0
31 353 0
31 354 0
31 355 0
31 356 0
31 357 0
31 358 0
31 359 0
31 360 0
31 361 0
31 362 0
31 363 0
31 364 0
31 365 0
31 366 0
31 367 0
31 368 0
31 369 0
31 370 0
31 371 0
31 372 0
31 373 0
31 374 0
31 375 0
31 376 0
31 377 0
31 378 0
31 379 0
31 380 0
31 381 0
31 382 0
31 383 0
31 384 0
31 385 0
31 386 0
31 387 0
31 388 0
31 389 0
31 390 0
31 391 0
31 392 0
31 393 0
31 394 0
31 395 0
31 396 0
31 397 0
31 398 0
31 399 0
32 0 0
32 1 0
32 2 0
32 3 0
32 4 0
32 5 0
32 6 0
32 7 0
32 8 0
32 9 0
32 10 0
32 11 0
32 12 0
32 13 0
32 14 0
32 15 0
32 16 0
32 17 0
32 18 0
32 19 0
32 20 0
32 21 0
32 22 0
32 23 0
32 24 0
32 25 0
32 26 0
32 27 0
32 28 0
32 29 0
32 30 0
32 31 0
32 32 0
32 33 0
32 34 0
32 35 0
32 36 0
32 37 0
32 38 0
32 39 0
32 40 0
32 41 0
32 42 0
32 43 0
32 44 0
32 45 0
32 46 0
32 47 0
32 48 0
32 49 0
32 50 0
32 51 0
32 52 0
32 53 0
32 54 0
32 55 0
32 56 0
32 57 0
32 58 0
32 59 0
32 60 0
32 61 0
32 62 0
32 63 0
32 64 0
32 65 0
32 66 0
32 67 0
32 68 0
32 69 0
32 70 0
32 71 0
32 72 0
32 73 0
32 74 0
32 75 0
32 76 0
32 77 0
32 78 0
32 79 0
32 80 0
32 81 0
32 82 0
32 83 0
32 84 0
32 85 0
32 86 0
32 87 0
32 88 0
32 89 0
32 90 0
32 91 0
32 92 0
32 93 0
32 94 0
32 95 0
32 96 0
32 97 0
32 98 0
32 99 0
32 100 0
32 101 0
32 102 0
32 103 0
32 104 0
32 105 0
32 106 0
32 107 0
32 108 0
32 109 0
32 110 0
32 111 0
32 112 0
32 113 0
32 114 0
32 115 0
32 116 0
32 117 0
32 118 0
32 119 0
32 120 0
32 121 0
32 122 0
32 123 0
32 124 0
32 125 0
32 126 0
32 127 0
32 128 0
32 129 0
32 130 0
32 131 0
32 132 0
32 133 0
32 134 0
32 135 0
32 136 0
32 137 0
32 138 0
32 139 0
32 140 0
32 141 0
32 142 0
32 143 0
32 144 0
32 145 0
32 146 0
32 147 0
32 148 0
32 149 0
32 150 0
32 151 0
32 152 0
32 153 0
32 154 0
32 155 0
32 156 0
32 157 0
32 158 0
32 159 0
32 160 0
32 161 0
32 162 0
32 163 0
32 164 0
32 165 0
32 166 0
32 167 0
32 168 0
32 169 0
32 170 0
32 171 0
32 172 0
32 173 0
32 174 0
32 175 0
32 176 0
32 177 0
32 178 0
32 179 0
32 180 0
32 181 0
32 182 0
32 183 0
32 184 0
32 185 0
32 186 0
32 187 0
32 188 0
32 189 0
32 190 0
32 191 0
32 192 0
32 193 0
32 194 0
32 195 0
32 196 0
32 197 0
32 198 0
32 199 0
32 200 0
32 201 0
32 202 0
32 203 0
32 204 0
32 205 0
32 206 0
32 207 0
32 208 0
32 209 0
32 210 0
32 211 0
32 212 0
32 213 0
32 214 0
32 215 0
32 216 0
32 217 0
32 218 0
32 219 0
32 220 0
32 221 0
32 222 0
32 223 0
32 224 0
32 225 0
32 226 0
32 227 0
32 228 0
32 229 0
32 230 0
32 231 0
32 232 0
32 233 0
32 234 0
32 235 0
32 236 0
32 237 0
32 238 0
32 239 0
32 240 0
32 241 0
32 242 0
32 243 0
32 244 0
32 245 0
32 246 0
32 247 0
32 248 0
32 249 0
32 250 0
32 251 0
32 252 0
32 253 0
32 254 0
32 255 0
32 256 0
32 257 0
32 258 0
32 259 0
32 260 0
32 261 0
32 262 0
32 263 0
32 264 0
32 265 0
32 266 0
32 267 0
32 268 0
32 269 0
32 270 0
32 271 0
32 272 0
32 273 0
32 274 0
32 275 0
32 276 0
32 277 0
32 278 0
32 279 0
32 280 0
32 281 0
32 282 0
32 283 0
32 284 0
32 285 0
32 286 0
32 287 0
32 288 0
32 289 0
32 290 0
32 291 0
32 292 0
32 293 0
32 294 0
32 295 0
32 296 0
32 297 0
32 298 0
32 299 0
32 300 0
32 301 0
32 302 0
32 303 0
32 304 0
32 305 0
32 306 0
32 307 0
32 308 0
32 309 0
32 310 0
32 311 0
32 312 0
32 313 0
32 314 0
32 315 0
32 316 0
32 317 0
32 318 0
32 319 0
32 320 0
32 321 0
32 322 0
32 323 0
32 324 0
32 325 0
32 326 0
32 327 0
32 328 0
32 329 0
32 330 0
32 331 0
32 332 0
32 333 0
32 334 0
32 335 0
32 336 0
32 337 0
32 338 0
32 339 0
32 340 0
32 341 0
32 342 0
32 343 0
32 344 0
32 345 0
32 346 0
32 347 0
32 348 0
32 349 0
32 350 0
32 351 0
32 352 0
32 353 0
32 354 0
32 355 0
32 356 0
32 357 0
32 358 0
32 359 0
32 360 0
32 361 0
32 362 0
32 363 0
32 364 0
32 365 0
32 366 0
32 367 0
32 368 0
32 369 0
32 370 0
32 371 0
32 372 0
32 373 0
32 374 0
32 375 0
32 376 0
32 377 0
32 378 0
32 379 0
32 380 0
32 381 0
32 382 0
32 383 0
32 384 0
32 385 0
32 386 0
32 387 0
32 388 0
32 389 0
32 390 0
32 391 0
32 392 0
32 393 0
32 394 0
32 395 0
32 396 0
32 397 0
32 398 0
32 399 0
33 0 0
33 1 0
33 2 0
33 3 0
33 4 0
33 5 0
33 6 0
33 7 0
33 8 0
33 9 0
33 10 0
33 11 0
33 12 0
33 13 0
33 14 0
33 15 0
33 16 0
33 17 0
33 18 0
33 19 0
33 20 0
33 21 0
33 22 0
33 23 0
33 24 0
33 25 0
33 26 0
33 27 0
33 28 0
33 29 0
33 30 0
33 31 0
33 32 0
33 33 0
33 34 0
33 35 0
33 36 0
33 37 0
33 38 0
33 39 0
33 40 0
33 41 0
33 42 0
33 43 0
33 44 0
33 45 0
33 46 0
33 47 0
33 48 0
33 49 0
33 50 0
33 51 0
33 52 0
33 53 0
33 54 0
33 55 0
33 56 0
33 57 0
33 58 0
33 59 0
33 60 0
33 61 0
33 62 0
33 63 0
33 64 0
33 65 0
33 66 0
33 67 0
33 68 0
33 69 0
33 70 0
33 71 0
33 72 0
33 73 0
33 74 0
33 75 0
33 76 0
33 77 0
33 78 0
33 79 0
33 80 0
33 81 0
33 82 0
33 83 0
33 84 0
33 85 0
33 86 0
33 87 0
33 88 0
33 89 0
33 90 0
33 91 0
33 92 0
33 93 0
33 94 0
33 95 0
33 96 0
33 97 0
33 98 0
33 99 0
33 100 0
33 101 0
33 102 0
33 103 0
33 104 0
33 105 0
33 106 0
33 107 0
33 108 0
33 109 0
33 110 0
33 111 0
33 112 0
33 113 0
33 114 0
33 115 0
33 116 0
33 117 0
33 118 0
33 119 0
33 120 0
33 121 0
33 122 0
33 123 0
33 124 0
33 125 0
33 126 0
33 127 0
33 128 0
33 129 0
33 130 0
33 131 0
33 132 0
33 133 0
33 134 0
33 135 0
33 136 0
33 137 0
33 138 0
33 139 0
33 140 0
33 141 0
33 142 0
33 143 0
33 144 0
33 145 0
33 146 0
33 147 0
33 148 0
33 149 0
33 150 0
33 151 0
33 152 0
33 153 0
33 154 0
33 155 0
33 156 0
33 157 0
33 158 0
33 159 0
33 160 0
33 161 0
33 162 0
33 163 0
33 164 0
33 165 0
33 166 0
33 167 0
33 168 0
33 169 0
33 170 0
33 171 0
33 172 0
33 173 0
33 174 0
33 175 0
33 176 0
33 177 0
33 178 0
33 179 0
33 180 0
33 181 0
33 182 0
33 183 0
33 184 0
33 185 0
33 186 0
33 187 0
33 188 0
33 189 0
33 190 0
33 191 0
33 192 0
33 193 0
33 194 0
33 195 0
33 196 0
33 197 0
33 198 0
33 199 0
33 200 0
33 201 0
33 202 0
33 203 0
33 204 0
33 205 0
33 206 0
33 207 0
33 208 0
33 209 0
33 210 0
33 211 0
33 212 0
33 213 0
33 214 0
33 215 0
33 216 0
33 217 0
33 218 0
33 219 0
33 220 0
33 221 0
33 222 0
33 223 0
33 224 0
33 225 0
33 226 0
33 227 0
33 228 0
33 229 0
33 230 0
33 231 0
33 232 0
33 233 0
33 234 0
33 235 0
33 236 0
33 237 0
33 238 0
33 239 0
33 240 0
33 241 0
33 242 0
33 243 0
33 244 0
33 245 0
33 246 0
33 247 0
33 248 0
33 249 0
33 250 0
33 251 0
33 252 0
33 253 0
33 254 0
33 255 0
33 256 0
33 257 0
33 258 0
33 259 0
33 260 0
33 261 0
33 262 0
33 263 0
33 264 0
33 265 0
33 266 0
33 267 0
33 268 0
33 269 0
33 270 0
33 271 0
33 272 0
33 273 0
33 274 0
33 275 0
33 276 0
33 277 0
33 278 0
33 279 0
33 280 0
33 281 0
33 282 0
33 283 0
33 284 0
33 285 0
33 286 0
33 287 0
33 288 0
33 289 0
33 290 0
33 291 0
33 292 0
33 293 0
33 294 0
33 295 0
33 296 0
33 297 0
33 298 0
33 299 0
33 300 0
33 301 0
33 302 0
33 303 0
33 304 0
33 305 0
33 306 0
33 307 0
33 308 0
33 309 0
33 310 0
33 311 0
33 312 0
33 313 0
33 314 0
33 315 0
33 316 0
33 317 0
33 318 0
33 319 0
33 320 0
33 321 0
33 322 0
33 323 0
33 324 0
33 325 0
33 326 0
33 327 0
33 328 0
33 329 0
33 330 0
33 331 0
33 332 0
33 333 0
33 334 0
33 335 0
33 336 0
33 337 0
33 338 0
33 339 0
33 340 0
33 341 0
33 342 0
33 343 0
33 344 0
33 345 0
33 346 0
33 347 0
33 348 0
33 349 0
33 350 0
33 351 0
33 352 0
33 353 0
33 354 0
33 355 0
33 356 0
33 357 0
33 358 0
33 359 0
33 360 0
33 361 0
33 362 0
33 363 0
33 364 0
33 365 0
33 366 0
33 367 0
33 368 0
33 369 0
33 370 0
33 371 0
33 372 0
33 373 0
33 374 0
33 375 0
33 376 0
33 377 0
33 378 0
33 379 0
33 380 0
33 381 0
33 382 0
33 383 0
33 384 0
33 385 0
33 386 0
33 387 0
33 388 0
33 389 0
33 390 0
33 391 0
33 392 0
33 393 0
33 394 0
33 395 0
33 396 0
33 397 0
33 398 0
33 399 0
34 0 0
34 1 0
34 2 0
34 3 0
34 4 0
34 5 0
34 6 0
34 7 0
34 8 0
34 9 0
34 10 0
34 11 0
34 12 0
34 13 0
34 14 0
34 15 0
34 16 0
34 17 0
34 18 0
34 19 0
34 20 0
34 21 0
34 22 0
34 23 0
34 24 0
34 25 0
34 26 0
34 27 0
34 28 0
34 29 0
34 30 0
34 31 0
34 32 0
34 33 0
34 34 0
34 35 0
34 36 0
34 37 0
34 38 0
34 39 0
34 40 0
34 41 0
34 42 0
34 43 0
34 44 0
34 45 0
34 46 0
34 47 0
34 48 0
34 49 0
34 50 0
34 51 0
34 52 0
34 53 0
34 54 0
34 55 0
34 56 0
34 57 0
34 58 0
34 59 0
34 60 0
34 61 0
34 62 0
34 63 0
34 64 0
34 65 0
34 66 0
34 67 0
34 68 0
34 69 0
34 70 0
34 71 0
34 72 0
34 73 0
34 74 0
34 75 0
34 76 0
34 77 0
34 78 0
34 79 0
34 80 0
34 81 0
34 82 0
34 83 0
34 84 0
34 85 0
34 86 0
34 87 0
34 88 0
34 89 0
34 90 0
34 91 0
34 92 0
34 93 0
34 94 0
34 95 0
34 96 0
34 97 0
34 98 0
34 99 0
34 100 0
34 101 0
34 102 0
34 103 0
34 104 0
34 105 0
34 106 0
34 107 0
34 108 0
34 109 0
34 110 0
34 111 0
34 112 0
34 113 0
34 114 0
34 115 0
34 116 0
34 117 0
34 118 0
34 119 0
34 120 0
34 121 0
34 122 0
34 123 0
34 124 0
34 125 0
34 126 0
34 127 0
34 128 0
34 129 0
34 130 0
34 131 0
34 132 0
34 133 0
34 134 0
34 135 0
34 136 0
34 137 0
34 138 0
34 139 0
34 140 0
34 141 0
34 142 0
34 143 0
34 144 0
34 145 0
34 146 0
34 147 0
34 148 0
34 149 0
34 150 0
34 151 0
34 152 0
34 153 0
34 154 0
34 155 0
34 156 0
34 157 0
34 158 0
34 159 0
34 160 0
34 161 0
34 162 0
34 163 0
34 164 0
34 165 0
34 166 0
34 167 0
34 168 0
34 169 0
34 170 0
34 171 0
34 172 0
34 173 0
34 174 0
34 175 0
34 176 0
34 177 0
34 178 0
34 179 0
34 180 0
34 181 0
34 182 0
34 183 0
34 184 0
34 185 0
34 186 0
34 187 0
34 188 0
34 189 0
34 190 0
34 191 0
34 192 0
34 193 0
34 194 0
34 195 0
34 196 0
34 197 0
34 198 0
34 199 0
34 200 0
34 201 0
34 202 0
34 203 0
34 204 0
34 205 0
34 206 0
34 207 0
34 208 0
34 209 0
34 210 0
34 211 0
34 212 0
34 213 0
34 214 0
34 215 0
34 216 0
34 217 0
34 218 0
34 219 0
34 220 0
34 221 0
34 222 0
34 223 0
34 224 0
34 225 0
34 226 0
34 227 0
34 228 0
34 229 0
34 230 0
34 231 0
34 232 0
34 233 0
34 234 0
34 235 0
34 236 0
34 237 0
34 238 0
34 239 0
34 240 0
34 241 0
34 242 0
34 243 0
34 244 0
34 245 0
34 246 0
34 247 0
34 248 0
34 249 0
34 250 0
34 251 0
34 252 0
34 253 0
34 254 0
34 255 0
34 256 0
34 257 0
34 258 0
34 259 0
34 260 0
34 261 0
34 262 0
34 263 0
34 264 0
34 265 0
34 266 0
34 267 0
34 268 0
34 269 0
34 270 0
34 271 0
34 272 0
34 273 0
34 274 0
34 275 0
34 276 0
34 277 0
34 278 0
34 279 0
34 280 0
34 281 0
34 282 0
34 283 0
34 284 0
34 285 0
34 286 0
34 287 0
34 288 0
34 289 0
34 290 0
34 291 0
34 292 0
34 293 0
34 294 0
34 295 0
34 296 0
34 297 0
34 298 0
34 299 0
34 300 0
34 301 0
34 302 0
34 303 0
34 304 0
34 305 0
34 306 0
34 307 0
34 308 0
34 309 0
34 310 0
34 311 0
34 312 0
34 313 0
34 314 0
34 315 0
34 316 0
34 317 0
34 318 0
34 319 0
34 320 0
34 321 0
34 322 0
34 323 0
34 324 0
34 325 0
34 326 0
34 327 0
34 328 0
34 329 0
34 330 0
34 331 0
34 332 0
34 333 0
34 334 0
34 335 0
34 336 0
34 337 0
34 338 0
34 339 0
34 340 0
34 341 0
34 342 0
34 343 0
34 344 0
34 345 0
34 346 0
34 347 0
34 348 0
34 349 0
34 350 0
34 351 0
34 352 0
34 353 0
34 354 0
34 355 0
34 356 0
34 357 0
34 358 0
34 359 0
34 360 0
34 361 0
34 362 0
34 363 0
34 364 0
34 365 0
34 366 0
34 367 0
34 368 0
34 369 0
34 370 0
34 371 0
34 372 0
34 373 0
34 374 0
34 375 0
34 376 0
34 377 0
34 378 0
34 379 0
34 380 0
34 381 0
34 382 0
34 383 0
34 384 0
34 385 0
34 386 0
34 387 0
34 388 0
34 389 0
34 390 0
34 391 0
34 392 0
34 393 0
34 394 0
34 395 0
34 396 0
34 397 0
34 398 0
34 399 0
35 0 0
35 1 0
35 2 0
35 3 0
35 4 0
35 5 0
35 6 0
35 7 0
35 8 0
35 9 0
35 10 0
35 11 0
35 12 0
35 13 0
35 14 0
35 15 0
35 16 0
35 17 0
35 18 0
35 19 0
35 20 0
35 21 0
35 22 0
35 23 0
35 24 0
35 25 0
35 26 0
35 27 0
35 28 0
35 29 0
35 30 0
35 31 0
35 32 0
35 33 0
35 34 0
35 35 0
35 36 0
35 37 0
35 38 0
35 39 0
35 40 0
35 41 0
35 42 0
35 43 0
35 44 0
35 45 0
35 46 0
35 47 0
35 48 0
35 49 0
35 50 0
35 51 0
35 52 0
35 53 0
35 54 0
35 55 0
35 56 0
35 57 0
35 58 0
35 59 0
35 60 0
35 61 0
35 62 0
35 63 0
35 64 0
35 65 0
35 66 0
35 67 0
35 68 0
35 69 0
35 70 0
35 71 0
35 72 0
35 73 0
35 74 0
35 75 0
35 76 0
35 77 0
35 78 0
35 79 0
35 80 0
35 81 0
35 82 0
35 83 0
35 84 0
35 85 0
35 86 0
35 87 0
35 88 0
35 89 0
35 90 0
35 91 0
35 92 0
35 93 0
35 94 0
35 95 0
35 96 0
35 97 0
35 98 0
35 99 0
35 100 0
35 101 0
35 102 0
35 103 0
35 104 0
35 105 0
35 106 0
35 107 0
35 108 0
35 109 0
35 110 0
35 111 0
35 112 0
35 113 0
35 114 0
35 115 0
35 116 0
35 117 0
35 118 0
35 119 0
35 120 0
35 121 0
35 122 0
35 123 0
35 124 0
35 125 0
35 126 0
35 127 0
35 128 0
35 129 0
35 130 0
35 131 0
35 132 0
35 133 0
35 134 0
35 135 0
35 136 0
35 137 0
35 138 0
35 139 0
35 140 0
35 141 0
35 142 0
35 143 0
35 144 0
35 145 0
35 146 0
35 147 0
35 148 0
35 149 0
35 150 0
35 151 0
35 152 0
35 153 0
35 154 0
35 155 0
35 156 0
35 157 0
35 158 0
35 159 0
35 160 0
35 161 0
35 162 0
35 163 0
35 164 0
35 165 0
35 166 0
35 167 0
35 168 0
35 169 0
35 170 0
35 171 0
35 172 0
35 173 0
35 174 0
35 175 0
35 176 0
35 177 0
35 178 0
35 179 0
35 180 0
35 181 0
35 182 0
35 183 0
35 184 0
35 185 0
35 186 0
35 187 0
35 188 0
35 189 0
35 190 0
35 191 0
35 192 0
35 193 0
35 194 0
35 195 0
35 196 0
35 197 0
35 198 0
35 199 0
35 200 0
35 201 0
35 202 0
35 203 0
35 204 0
35 205 0
35 206 0
35 207 0
35 208 0
35 209 0
35 210 0
35 211 0
35 212 0
35 213 0
35 214 0
35 215 0
35 216 0
35 217 0
35 218 0
35 219 0
35 220 0
35 221 0
35 222 0
35 223 0
35 224 0
35 225 0
35 226 0
35 227 0
35 228 0
35 229 0
35 230 0
35 231 0
35 232 0
35 233 0
35 234 0
35 235 0
35 236 0
35 237 0
35 238 0
35 239 0
35 240 0
35 241 0
35 242 0
35 243 0
35 244 0
35 245 0
35 246 0
35 247 0
35 248 0
35 249 0
35 250 0
35 251 0
35 252 0
35 253 0
35 254 0
35 255 0
35 256 0
35 257 0
35 258 0
35 259 0
35 260 0
35 261 0
35 262 0
35 263 0
35 264 0
35 265 0
35 266 0
35 267 0
35 268 0
35 269 0
35 270 0
35 271 0
35 272 0
35 273 0
35 274 0
35 275 0
35 276 0
35 277 0
35 278 0
35 279 0
35 280 0
35 281 0
35 282 0
35 283 0
35 284 0
35 285 0
35 286 0
35 287 0
35 288 0
35 289 0
35 290 0
35 291 0
35 292 0
35 293 0
35 294 0
35 295 0
35 296 0
35 297 0
35 298 0
35 299 0
35 300 0
35 301 0
35 302 0
35 303 0
35 304 0
35 305 0
35 306 0
35 307 0
35 308 0
35 309 0
35 310 0
35 311 0
35 312 0
35 313 0
35 314 0
35 315 0
35 316 0
35 317 0
35 318 0
35 319 0
35 320 0
35 321 0
35 322 0
35 323 0
35 324 0
35 325 0
35 326 0
35 327 0
35 328 0
35 329 0
35 330 0
35 331 0
35 332 0
35 333 0
35 334 0
35 335 0
35 336 0
35 337 0
35 338 0
35 339 0
35 340 0
35 341 0
35 342 0
35 343 0
35 344 0
35 345 0
35 346 0
35 347 0
35 348 0
35 349 0
35 350 0
35 351 0
35 352 0
35 353 0
35 354 0
35 355 0
35 356 0
35 357 0
35 358 0
35 359 0
35 360 0
35 361 0
35 362 0
35 363 0
35 364 0
35 365 0
35 366 0
35 367 0
35 368 0
35 369 0
35 370 0
35 371 0
35 372 0
35 373 0
35 374 0
35 375 0
35 376 0
35 377 0
35 378 0
35 379 0
35 380 0
35 381 0
35 382 0
35 383 0
35 384 0
35 385 0
35 386 0
35 387 0
35 388 0
35 389 0
35 390 0
35 391 0
35 392 0
35 393 0
35 394 0
35 395 0
35 396 0
35 397 0
35 398 0
35 399 0
36 0 0
36 1 0
36 2 0
36 3 0
36 4 0
36 5 0
36 6 0
36 7 0
36 8 0
36 9 0
36 10 0
36 11 0
36 12 0
36 13 0
36 14 0
36 15 0
36 16 0
36 17 0
36 18 0
36 19 0
36 20 0
36 21 0
36 22 0
36 23 0
36 24 0
36 25 0
36 26 0
36 27 0
36 28 0
36 29 0
36 30 0
36 31 0
36 32 0
36 33 0
36 34 0
36 35 0
36 36 0
36 37 0
36 38 0
36 39 0
36 40 0
36 41 0
36 42 0
36 43 0
36 44 0
36 45 0
36 46 0
36 47 0
36 48 0
36 49 0
36 50 0
36 51 0
36 52 0
36 53 0
36 54 0
36 55 0
36 56 0
36 57 0
36 58 0
36 59 0
36 60 0
36 61 0
36 62 0
36 63 0
36 64 0
36 65 0
36 66 0
36 67 0
36 68 0
36 69 0
36 70 0
36 71 0
36 72 0
36 73 0
36 74 0
36 75 0
36 76 0
36 77 0
36 78 0
36 79 0
36 80 0
36 81 0
36 82 0
36 83 0
36 84 0
36 85 0
36 86 0
36 87 0
36 88 0
36 89 0
36 90 0
36 91 0
36 92 0
36 93 0
36 94 0
36 95 0
36 96 0
36 97 0
36 98 0
36 99 0
36 100 0
36 101 0
36 102 0
36 103 0
36 104 0
36 105 0
36 106 0
36 107 0
36 108 0
36 109 0
36 110 0
36 111 0
36 112 0
36 113 0
36 114 0
36 115 0
36 116 0
36 117 0
36 118 0
36 119 0
36 120 0
36 121 0
36 122 0
36 123 0
36 124 0
36 125 0
36 126 0
36 127 0
36 128 0
36 129 0
36 130 0
36 131 0
36 132 0
36 133 0
36 134 0
36 135 0
36 136 0
36 137 0
36 138 0
36 139 0
36 140 0
36 141 0
36 142 0
36 143 0
36 144 0
36 145 0
36 146 0
36 147 0
36 148 0
36 149 0
36 150 0
36 151 0
36 152 0
36 153 0
36 154 0
36 155 0
36 156 0
36 157 0
36 158 0
36 159 0
36 160 0
36 161 0
36 162 0
36 163 0
36 164 0
36 165 0
36 166 0
36 167 0
36 168 0
36 169 0
36 170 0
36 171 0
36 172 0
36 173 0
36 174 0
36 175 0
36 176 0
36 177 0
36 178 0
36 179 0
36 180 0
36 181 0
36 182 0
36 183 0
36 184 0
36 185 0
36 186 0
36 187 0
36 188 0
36 189 0
36 190 0
36 191 0
36 192 0
36 193 0
36 194 0
36 195 0
36 196 0
36 197 0
36 198 0
36 199 0
36 200 0
36 201 0
36 202 0
36 203 0
36 204 0
36 205 0
36 206 0
36 207 0
36 208 0
36 209 0
36 210 0
36 211 0
36 212 0
36 213 0
36 214 0
36 215 0
36 216 0
36 217 0
36 218 0
36 219 0
36 220 0
36 221 0
36 222 0
36 223 0
36 224 0
36 225 0
36 226 0
36 227 0
36 228 0
36 229 0
36 230 0
36 231 0
36 232 0
36 233 0
36 234 0
36 235 0
36 236 0
36 237 0
36 238 0
36 239 0
36 240 0
36 241 0
36 242 0
36 243 0
36 244 0
36 245 0
36 246 0
36 247 0
36 248 0
36 249 0
36 250 0
36 251 0
36 252 0
36 253 0
36 254 0
36 255 0
36 256 0
36 257 0
36 258 0
36 259 0
36 260 0
36 261 0
36 262 0
36 263 0
36 264 0
36 265 0
36 266 0
36 267 0
36 268 0
36 269 0
36 270 0
36 271 0
36 272 0
36 273 0
36 274 0
36 275 0
36 276 0
36 277 0
36 278 0
36 279 0
36 280 0
36 281 0
36 282 0
36 283 0
36 284 0
36 285 0
36 286 0
36 287 0
36 288 0
36 289 0
36 290 0
36 291 0
36 292 0
36 293 0
36 294 0
36 295 0
36 296 0
36 297 0
36 298 0
36 299 0
36 300 0
36 301 0
36 302 0
36 303 0
36 304 0
36 305 0
36 306 0
36 307 0
36 308 0
36 309 0
36 310 0
36 311 0
36 312 0
36 313 0
36 314 0
36 315 0
36 316 0
36 317 0
36 318 0
36 319 0
36 320 0
36 321 0
36 322 0
36 323 0
36 324 0
36 325 0
36 326 0
36 327 0
36 328 0
36 329 0
36 330 0
36 331 0
36 332 0
36 333 0
36 334 0
36 335 0
36 336 0
36 337 0
36 338 0
36 339 0
36 340 0
36 341 0
36 342 0
36 343 0
36 344 0
36 345 0
36 346 0
36 347 0
36 348 0
36 349 0
36 350 0
36 351 0
36 352 0
36 353 0
36 354 0
36 355 0
36 356 0
36 357 0
36 358 0
36 359 0
36 360 0
36 361 0
36 362 0
36 363 0
36 364 0
36 365 0
36 366 0
36 367 0
36 368 0
36 369 0
36 370 0
36 371 0
36 372 0
36 373 0
36 374 0
36 375 0
36 376 0
36 377 0
36 378 0
36 379 0
36 380 0
36 381 0
36 382 0
36 383 0
36 384 0
36 385 0
36 386 0
36 387 0
36 388 0
36 389 0
36 390 0
36 391 0
36 392 0
36 393 0
36 394 0
36 395 0
36 396 0
36 397 0
36 398 0
36 399 0
37 0 0
37 1 0
37 2 0
37 3 0
37 4 0
37 5 0
37 6 0
37 7 0
37 8 0
37 9 0
37 10 0
37 11 0
37 12 0
37 13 0
37 14 0
37 15 0
37 16 0
37 17 0
37 18 0
37 19 0
37 20 0
37 21 0
37 22 0
37 23 0
37 24 0
37 25 0
37 26 0
37 27 0
37 28 0
37 29 0
37 30 0
37 31 0
37 32 0
37 33 0
37 34 0
37 35 0
37 36 0
37 37 0
37 38 0
37 39 0
37 40 0
37 41 0
37 42 0
37 43 0
37 44 0
37 45 0
37 46 0
37 47 0
37 48 0
37 49 0
37 50 0
37 51 0
37 52 0
37 53 0
37 54 0
37 55 0
37 56 0
37 57 0
37 58 0
37 59 0
37 60 0
37 61 0
37 62 0
37 63 0
37 64 0
37 65 0
37 66 0
37 67 0
37 68 0
37 69 0
37 70 0
37 71 0
37 72 0
37 73 0
37 74 0
37 75 0
37 76 0
37 77 0
37 78 0
37 79 0
37 80 0
37 81 0
37 82 0
37 83 0
37 84 0
37 85 0
37 86 0
37 87 0
37 88 0
37 89 0
37 90 0
37 91 0
37 92 0
37 93 0
37 94 0
37 95 0
37 96 0
37 97 0
37 98 0
37 99 0
37 100 0
37 101 0
37 102 0
37 103 0
37 104 0
37 105 0
37 106 0
37 107 0
37 108 0
37 109 0
37 110 0
37 111 0
37 112 0
37 113 0
37 114 0
37 115 0
37 116 0
37 117 0
37 118 0
37 119 0
37 120 0
37 121 0
37 122 0
37 123 0
37 124 0
37 125 0
37 126 0
37 127 0
37 128 0
37 129 0
37 130 0
37 131 0
37 132 0
37 133 0
37 134 0
37 135 0
37 136 0
37 137 0
37 138 0
37 139 0
37 140 0
37 141 0
37 142 0
37 143 0
37 144 0
37 145 0
37 146 0
37 147 0
37 148 0
37 149 0
37 150 0
37 151 0
37 152 0
37 153 0
37 154 0
37 155 0
37 156 0
37 157 0
37 158 0
37 159 0
37 160 0
37 161 0
37 162 0
37 163 0
37 164 0
37 165 0
37 166 0
37 167 0
37 168 0
37 169 0
37 170 0
37 171 0
37 172 0
37 173 0
37 174 0
37 175 0
37 176 0
37 177 0
37 178 0
37 179 0
37 180 0
37 181 0
37 182 0
37 183 0
37 184 0
37 185 0
37 186 0
37 187 0
37 188 0
37 189 0
37 190 0
37 191 0
37 192 0
37 193 0
37 194 0
37 195 0
37 196 0
37 197 0
37 198 0
37 199 0
37 200 0
37 201 0
37 202 0
37 203 0
37 204 0
37 205 0
37 206 0
37 207 0
37 208 0
37 209 0
37 210 0
37 211 0
37 212 0
37 213 0
37 214 0
37 215 0
37 216 0
37 217 0
37 218 0
37 219 0
37 220 0
37 221 0
37 222 0
37 223 0
37 224 0
37 225 0
37 226 0
37 227 0
37 228 0
37 229 0
37 230 0
37 231 0
37 232 0
37 233 0
37 234 0
37 235 0
37 236 0
37 237 0
37 238 0
37 239 0
37 240 0
37 241 0
37 242 0
37 243 0
37 244 0
37 245 0
37 246 0
37 247 0
37 248 0
37 249 0
37 250 0
37 251 0
37 252 0
37 253 0
37 254 0
37 255 0
37 256 0
37 257 0
37 258 0
37 259 0
37 260 0
37 261 0
37 262 0
37 263 0
37 264 0
37 265 0
37 266 0
37 267 0
37 268 0
37 269 0
37 270 0
37 271 0
37 272 0
37 273 0
37 274 0
37 275 0
37 276 0
37 277 0
37 278 0
37 279 0
37 280 0
37 281 0
37 282 0
37 283 0
37 284 0
37 285 0
37 286 0
37 287 0
37 288 0
37 289 0
37 290 0
37 291 0
37 292 0
37 293 0
37 294 0
37 295 0
37 296 0
37 297 0
37 298 0
37 299 0
37 300 0
37 301 0
37 302 0
37 303 0
37 304 0
37 305 0
37 306 0
37 307 0
37 308 0
37 309 0
37 310 0
37 311 0
37 312 0
37 313 0
37 314 0
37 315 0
37 316 0
37 317 0
37 318 0
37 319 0
37 320 0
37 321 0
37 322 0
37 323 0
37 324 0
37 325 0
37 326 0
37 327 0
37 328 0
37 329 0
37 330 0
37 331 0
37 332 0
37 333 0
37 334 0
37 335 0
37 336 0
37 337 0
37 338 0
37 339 0
37 340 0
37 341 0
37 342 0
37 343 0
37 344 0
37 345 0
37 346 0
37 347 0
37 348 0
37 349 0
37 350 0
37 351 0
37 352 0
37 353 0
37 354 0
37 355 0
37 356 0
37 357 0
37 358 0
37 359 0
37 360 0
37 361 0
37 362 0
37 363 0
37 364 0
37 365 0
37 366 0
37 367 0
37 368 0
37 369 0
37 370 0
37 371 0
37 372 0
37 373 0
37 374 0
37 375 0
37 376 0
37 377 0
37 378 0
37 379 0
37 380 0
37 381 0
37 382 0
37 383 0
37 384 0
37 385 0
37 386 0
37 387 0
37 388 0
37 389 0
37 390 0
37 391 0
37 392 0
37 393 0
37 394 0
37 395 0
37 396 0
37 397 0
37 398 0
37 399 0
38 0 1
38 1 0
38 2 0
38 3 0
38 4 0
38 5 0
38 6 0
38 7 0
38 8 0
38 9 0
38 10 0
38 11 0
38 12 0
38 13 0
38 14 0
38 15 0
38 16 0
38 17 0
38 18 0
38 19 0
38 20 0
38 21 0
38 22 0
38 23 0
38 24 0
38 25 0
38 26 0
38 27 0
38 28 0
38 29 0
38 30 0
38 31 0
38 32 0
38 33 0
38 34 0
38 35 0
38 36 0
38 37 0
38 38 0
38 39 0
38 40 0
38 41 0
38 42 0
38 43 0
38 44 0
38 45 0
38 46 0
38 47 1
38 48 1
38 49 1
38 50 1
38 51 1
38 52 1
38 53 1
38 54 1
38 55 1
38 56 1
38 57 1
38 58 1
38 59 1
38 60 1
38 61 1
38 62 1
38 63 1
38 64 1
38 65 1
38 66 1
38 67 1
38 68 1
38 69 1
38 70 1
38 71 1
38 72 1
38 73 1
38 74 1
38 75 1
38 76 1
38 77 1
38 78 1
38 79 1
38 80 1
38 81 1
38 82 1
38 83 1
38 84 1
38 85 1
38 86 1
38 87 1
38 88 1
38 89 1
38 90 1
38 91 1
38 92 1
38 93 1
38 94 1
38 95 1
38 96 1
38 97 1
38 98 1
38 99 1
38 100 1
38 101 1
38 102 1
38 103 1
38 104 1
38 105 1
38 106 1
38 107 1
38 108 1
38 109 1
38 110 1
38 111 1
38 112 1
38 113 1
38 114 1
38 115 1
38 116 1
38 117 1
38 118 1
38 119 1
38 120 1
38 121 1
38 122 1
38 123 1
38 124 1
38 125 1
38 126 1
38 127 1
38 128 1
38 129 1
38 130 1
38 131 1
38 132 1
38 133 1
38 134 1
38 135 1
38 136 1
38 137 1
38 138 1
38 139 1
38 140 1
38 141 1
38 142 1
38 143 1
38 144 1
38 145 1
38 146 1
38 147 1
38 148 1
38 149 1
38 150 1
38 151 1
38 152 1
38 153 1
38 154 1
38 155 1
38 156 1
38 157 1
38 158 1
38 159 1
38 160 1
38 161 1
38 162 1
38 163 1
38 164 1
38 165 1
38 166 1
38 167 1
38 168 1
38 169 1
38 170 1
38 171 1
38 172 1
38 173 1
38 174 1
38 175 1
38 176 1
38 177 1
38 178 1
38 179 1
38 180 1
38 181 1
38 182 1
38 183 1
38 184 1
38 185 1
38 186 1
38 187 1
38 188 1
38 189 1
38 190 1
38 191 1
38 192 1
38 193 1
38 194 1
38 195 1
38 196 1
38 197 1
38 198 1
38 199 1
38 200 1
38 201 1
38 202 1
38 203 1
38 204 1
38 205 1
38 206 1
38 207 1
38 208 1
38 209 1
38 210 1
38 211 1
38 212 1
38 213 1
38 214 1
38 215 1
38 216 1
38 217 1
38 218 1
38 219 1
38 220 1
38 221 1
38 222 1
38 223 1
38 224 1
38 225 1
38 226 1
38 227 1
38 228 1
38 229 1
38 230 1
38 231 1
38 232 1
38 233 1
38 234 1
38 235 1
38 236 1
38 237 1
38 238 1
38 239 1
38 240 1
38 241 1
38 242 1
38 243 1
38 244 1
38 245 1
38 246 1
38 247 1
38 248 1
38 249 1
38 250 1
38 251 1
38 252 1
38 253 1
38 254 1
38 255 1
38 256 1
38 257 1
38 258 1
38 259 1
38 260 1
38 261 1
38 262 1
38 263 1
38 264 1
38 265 1
38 266 1
38 267 1
38 268 1
38 269 1
38 270 1
38 271 1
38 272 1
38 273 1
38 274 1
38 275 1
38 276 1
38 277 1
38 278 1
38 279 1
38 280 1
38 281 1
38 282 1
38 283 1
38 284 1
38 285 1
38 286 1
38 287 1
38 288 1
38 289 1
38 290 1
38 291 1
38 292 1
38 293 1
38 294 1
38 295 1
38 296 1
38 297 1
38 298 1
38 299 1
38 300 1
38 301 1
38 302 1
38 303 1
38 304 1
38 305 1
38 306 1
38 307 1
38 308 1
38 309 1
38 310 1
38 311 1
38 312 1
38 313 1
38 314 1
38 315 1
38 316 1
38 317 1
38 318 1
38 319 1
38 320 1
38 321 1
38 322 1
38 323 1
38 324 1
38 325 1
38 326 1
38 327 1
38 328 1
38 329 1
38 330 1
38 331 1
38 332 1
38 333 1
38 334 1
38 335 1
38 336 1
38 337 1
38 338 1
38 339 1
38 340 1
38 341 1
38 342 1
38 343 1
38 344 1
38 345 1
38 346 1
38 347 1
38 348 1
38 349 1
38 350 1
38 351 1
38 352 1
38 353 1
38 354 1
38 355 1
38 356 1
38 357 1
38 358 1
38 359 1
38 360 1
38 361 1
38 362 1
38 363 1
38 364 1
38 365 1
38 366 1
38 367 1
38 368 1
38 369 1
38 370 1
38 371 1
38 372 1
38 373 1
38 374 1
38 375 1
38 376 1
38 377 1
38 378 1
38 379 1
38 380 1
38 381 1
38 382 1
38 383 1
38 384 1
38 385 1
38 386 1
38 387 1
38 388 1
38 389 1
38 390 1
38 391 1
38 392 1
38 393 1
38 394 1
38 395 1
38 396 1
38 397 1
38 398 1
38 399 1
39 0 1
39 1 1
39 2 1
39 3 1
39 4 1
39 5 1
39 6 1
39 7 1
39 8 1
39 9 1
39 10 1
39 11 1
39 12 1
39 13 1
39 14 1
39 15 1
39 16 1
39 17 1
39 18 1
39 19 1
39 20 1
39 21 1
39 22 1
39 23 1
39 24 1
39 25 1
39 26 1
39 27 1
39 28 1
39 29 1
39 30 1
39 31 1
39 32 1
39 33 1
39 34 1
39 35 1
39 36 1
39 37 1
39 38 1
39 39 1
39 40 1
39 41 1
39 42 1
39 43 1
39 44 1
39 45 1
39 46 1
39 47 1
39 48 1
39 49 1
39 50 1
39 51 1
39 52 1
39 53 1
39 54 1
39 55 1
39 56 1
39 57 1
39 58 1
39 59 1
39 60 1
39 61 1
39 62 1
39 63 1
39 64 1
39 65 1
39 66 1
39 67 1
39 68 1
39 69 1
39 70 1
39 71 1
39 72 1
39 73 1
39 74 1
39 75 1
39 76 1
39 77 1
39 78 1
39 79 1
39 80 1
39 81 1
39 82 1
39 83 1
39 84 1
39 85 1
39 86 1
39 87 1
39 88 1
39 89 1
39 90 1
39 91 1
39 92 1
39 93 1
39 94 1
39 95 1
39 96 1
39 97 1
39 98 1
39 99 1
39 100 1
39 101 1
39 102 1
39 103 1
39 104 1
39 105 1
39 106 1
39 107 1
39 108 1
39 109 1
39 110 1
39 111 1
39 112 1
39 113 1
39 114 1
39 115 1
39 116 1
39 117 1
39 118 1
39 119 1
39 120 1
39 121 1
39 122 1
39 123 1
39 124 1
39 125 1
39 126 1
39 127 1
39 128 1
39 129 1
39 130 1
39 131 1
39 132 1
39 133 1
39 134 1
39 135 1
39 136 1
39 137 1
39 138 1
39 139 1
39 140 1
39 141 1
39 142 1
39 143 1
39 144 1
39 145 1
39 146 1
39 147 1
39 148 1
39 149 1
39 150 1
39 151 1
39 152 1
39 153 1
39 154 1
39 155 1
39 156 1
39 157 1
39 158 1
39 159 1
39 160 1
39 161 1
39 162 1
39 163 1
39 164 1
39 165 1
39 166 1
39 167 1
39 168 1
39 169 1
39 170 1
39 171 1
39 172 1
39 173 1
39 174 1
39 175 1
39 176 1
39 177 1
39 178 1
39 179 1
39 180 1
39 181 1
39 182 1
39 183 1
39 184 1
39 185 1
39 186 1
39 187 1
39 188 1
39 189 1
39 190 1
39 191 1
39 192 1
39 193 1
39 194 1
39 195 1
39 196 1
39 197 1
39 198 1
39 199 1
39 200 1
39 201 1
39 202 1
39 203 1
39 204 1
39 205 1
39 206 1
39 207 1
39 208 1
39 209 1
39 210 1
39 211 1
39 212 1
39 213 1
39 214 1
39 215 1
39 216 1
39 217 1
39 218 1
39 219 1
39 220 1
39 221 1
39 222 1
39 223 1
39 224 1
39 225 1
39 226 1
39 227 1
39 228 1
39 229 1
39 230 1
39 231 1
39 232 1
39 233 1
39 234 1
39 235 1
39 236 1
39 237 1
39 238 1
39 239 1
39 240 1
39 241 1
39 242 1
39 243 1
39 244 1
39 245 1
39 246 1
39 247 1
39 248 1
39 249 1
39 250 1
39 251 1
39 252 1
39 253 1
39 254 1
39 255 1
39 256 1
39 257 1
39 258 1
39 259 1
39 260 1
39 261 1
39 262 1
39 263 1
39 264 1
39 265 1
39 266 1
39 267 1
39 268 1
39 269 1
39 270 1
39 271 1
39 272 1
39 273 1
39 274 1
39 275 1
39 276 1
39 277 1
39 278 1
39 279 1
39 280 1
39 281 1
39 282 1
39 283 1
39 284 1
39 285 1
39 286 1
39 287 1
39 288 1
39 289 1
39 290 1
39 291 1
39 292 1
39 293 1
39 294 1
39 295 1
39 296 1
39 297 1
39 298 1
39 299 1
39 300 1
39 301 1
39 302 1
39 303 1
39 304 1
39 305 1
39 306 1
39 307 1
39 308 1
39 309 1
39 310 1
39 311 1
39 312 1
39 313 1
39 314 1
39 315 1
39 316 1
39 317 1
39 318 1
39 319 1
39 320 1
39 321 1
39 322 1
39 323 1
39 324 1
39 325 1
39 326 1
39 327 1
39 328 1
39 329 1
39 330 1
39 331 1
39 332 1
39 333 1
39 334 1
39 335 1
39 336 1
39 337 1
39 338 1
39 339 1
39 340 1
39 341 1
39 342 1
39 343 1
39 344 1
39 345 1
39 346 1
39 347 1
39 348 1
39 349 1
39 350 1
39 351 1
39 352 1
39 353 1
39 354 1
39 355 1
39 356 1
39 357 1
39 358 1
39 359 1
39 360 1
39 361 1
39 362 1
39 363 1
39 364 1
39 365 1
39 366 1
39 367 1
39 368 1
39 369 1
39 370 1
39 371 1
39 372 1
39 373 1
39 374 1
39 375 1
39 376 1
39 377 1
39 378 1
39 379 1
39 380 1
39 381 1
39 382 1
39 383 1
39 384 1
39 385 1
39 386 1
39 387 1
39 388 1
39 389 1
39 390 1
39 391 1
39 392 1
39 393 1
39 394 1
39 395 1
39 396 1
39 397 1
39 398 1
39 399 1


==> RevisionFigures/data/qapa_b=10.csv <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 1
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0
0 28 0
0 29 0
0 30 1
0 31 0
0 32 0
0 33 0
0 34 0
0 35 0
0 36 0
0 37 0
0 38 0
0 39 0
0 40 0
0 41 0
0 42 0
0 43 0
0 44 1
0 45 1
0 46 1
0 47 1
0 48 1
0 49 1
0 50 1
0 51 1
0 52 0
0 53 0
0 54 0
0 55 0
0 56 0
0 57 0
0 58 0
0 59 0
0 60 0
0 61 1
0 62 1
0 63 1
0 64 1
0 65 1
0 66 1
0 67 1
0 68 1
0 69 1
0 70 1
0 71 1
0 72 0
0 73 0
0 74 1
0 75 1
0 76 1
0 77 1
0 78 1
0 79 1
0 80 0
0 81 0
0 82 0
0 83 1
0 84 1
0 85 1
0 86 0
0 87 0
0 88 0
0 89 0
0 90 0
0 91 0
0 92 0
0 93 1
0 94 1
0 95 1
0 96 1
0 97 1
0 98 1
0 99 1
0 100 0
0 101 0
0 102 0
0 103 0
0 104 0
0 105 0
0 106 0
0 107 0
0 108 0
0 109 1
0 110 1
0 111 1
0 112 1
0 113 1
0 114 0
0 115 1
0 116 0
0 117 0
0 118 0
0 119 0
0 120 1
0 121 1
0 122 1
0 123 1
0 124 1
0 125 1
0 126 1
0 127 1
0 128 1
0 129 1
0 130 1
0 131 1
0 132 1
0 133 1
0 134 1
0 135 1
0 136 1
0 137 1
0 138 1
0 139 1
0 140 1
0 141 1
0 142 1
0 143 1
0 144 0
0 145 0
0 146 0
0 147 0
0 148 0
0 149 0
0 150 0
0 151 0
0 152 0
0 153 0
0 154 0
0 155 1
0 156 1
0 157 1
0 158 1
0 159 1
0 160 1
0 161 1
0 162 1
0 163 1
0 164 1
0 165 1
0 166 1
0 167 1
0 168 1
0 169 1
0 170 1
0 171 1
0 172 1
0 173 1
0 174 1
0 175 1
0 176 1
0 177 1
0 178 1
0 179 1
0 180 1
0 181 1
0 182 1
0 183 1
0 184 1
0 185 1
0 186 1
0 187 1
0 188 1
0 189 1
0 190 1
0 191 1
0 192 1
0 193 0
0 194 0
0 195 0
0 196 0
0 197 1
0 198 1
0 199 1
0 200 1
0 201 1
0 202 1
0 203 1
0 204 1
0 205 1
0 206 1
0 207 1
0 208 1
0 209 1
0 210 1
0 211 1
0 212 1
0 213 1
0 214 1
0 215 1
0 216 1
0 217 1
0 218 1
0 219 1
0 220 1
0 221 1
0 222 1
0 223 1
0 224 1
0 225 1
0 226 1
0 227 1
0 228 1
0 229 1
0 230 1
0 231 1
0 232 1
0 233 1
0 234 1
0 235 1
0 236 1
0 237 1
0 238 1
0 239 1
0 240 1
0 241 1
0 242 1
0 243 1
0 244 1
0 245 1
0 246 1
0 247 1
0 248 1
0 249 1
0 250 1
0 251 1
0 252 1
0 253 1
0 254 1
0 255 1
0 256 1
0 257 1
0 258 1
0 259 1
0 260 1
0 261 1
0 262 1
0 263 1
0 264 1
0 265 1
0 266 1
0 267 1
0 268 1
0 269 1
0 270 1
0 271 1
0 272 1
0 273 1
0 274 1
0 275 1
0 276 1
0 277 1
0 278 1
0 279 1
0 280 1
0 281 1
0 282 1
0 283 1
0 284 1
0 285 1
0 286 1
0 287 1
0 288 1
0 289 1
0 290 1
0 291 1
0 292 1
0 293 1
0 294 1
0 295 1
0 296 1
0 297 1
0 298 1
0 299 1
0 300 1
0 301 1
0 302 1
0 303 1
0 304 1
0 305 1
0 306 1
0 307 1
0 308 1
0 309 1
0 310 1
0 311 1
0 312 1
0 313 1
0 314 1
0 315 1
0 316 1
0 317 1
0 318 1
0 319 1
0 320 1
0 321 1
0 322 1
0 323 1
0 324 1
0 325 1
0 326 1
0 327 1
0 328 1
0 329 1
0 330 1
0 331 1
0 332 1
0 333 1
0 334 1
0 335 1
0 336 1
0 337 1
0 338 1
0 339 1
0 340 1
0 341 1
0 342 1
0 343 1
0 344 1
0 345 1
0 346 1
0 347 1
0 348 1
0 349 1
0 350 1
0 351 1
0 352 1
0 353 1
0 354 1
0 355 1
0 356 1
0 357 1
0 358 1
0 359 1
0 360 1
0 361 1
0 362 1
0 363 1
0 364 1
0 365 1
0 366 1
0 367 1
0 368 1
0 369 1
0 370 1
0 371 1
0 372 1
0 373 1
0 374 1
0 375 1
0 376 1
0 377 1
0 378 1
0 379 1
0 380 1
0 381 1
0 382 1
0 383 1
0 384 1
0 385 0
0 386 0
0 387 0
0 388 1
0 389 1
0 390 1
0 391 1
0 392 1
0 393 1
0 394 1
0 395 1
0 396 1
0 397 1
0 398 0
0 399 1
1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 1
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 1
1 16 1
1 17 1
1 18 1
1 19 1
1 20 1
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 1
1 27 1
1 28 1
1 29 1
1 30 1
1 31 1
1 32 0
1 33 0
1 34 0
1 35 0
1 36 0
1 37 0
1 38 0
1 39 0
1 40 0
1 41 0
1 42 0
1 43 0
1 44 0
1 45 1
1 46 1
1 47 1
1 48 1
1 49 1
1 50 1
1 51 1
1 52 1
1 53 0
1 54 0
1 55 0
1 56 0
1 57 1
1 58 1
1 59 1
1 60 1
1 61 1
1 62 1
1 63 1
1 64 1
1 65 1
1 66 1
1 67 1
1 68 1
1 69 1
1 70 1
1 71 1
1 72 1
1 73 1
1 74 1
1 75 1
1 76 1
1 77 1
1 78 1
1 79 1
1 80 1
1 81 0
1 82 0
1 83 0
1 84 1
1 85 1
1 86 1
1 87 0
1 88 0
1 89 0
1 90 0
1 91 0
1 92 0
1 93 0
1 94 1
1 95 1
1 96 1
1 97 1
1 98 1
1 99 1
1 100 1
1 101 0
1 102 0
1 103 0
1 104 0
1 105 0
1 106 0
1 107 0
1 108 0
1 109 0
1 110 1
1 111 1
1 112 1
1 113 1
1 114 1
1 115 0
1 116 1
1 117 0
1 118 0
1 119 0
1 120 0
1 121 1
1 122 1
1 123 1
1 124 1
1 125 1
1 126 1
1 127 1
1 128 1
1 129 1
1 130 1
1 131 1
1 132 1
1 133 1
1 134 1
1 135 1
1 136 1
1 137 1
1 138 1
1 139 1
1 140 1
1 141 1
1 142 1
1 143 1
1 144 1
1 145 0
1 146 0
1 147 0
1 148 0
1 149 0
1 150 0
1 151 0
1 152 1
1 153 1
1 154 1
1 155 1
1 156 1
1 157 1
1 158 1
1 159 1
1 160 1
1 161 1
1 162 1
1 163 1
1 164 1
1 165 1
1 166 1
1 167 1
1 168 1
1 169 1
1 170 1
1 171 1
1 172 1
1 173 1
1 174 1
1 175 1
1 176 1
1 177 1
1 178 1
1 179 1
1 180 1
1 181 1
1 182 1
1 183 1
1 184 1
1 185 1
1 186 1
1 187 1
1 188 1
1 189 1
1 190 1
1 191 1
1 192 1
1 193 1
1 194 1
1 195 1
1 196 1
1 197 1
1 198 1
1 199 1
1 200 1
1 201 1
1 202 1
1 203 1
1 204 1
1 205 1
1 206 1
1 207 1
1 208 1
1 209 1
1 210 1
1 211 1
1 212 1
1 213 1
1 214 1
1 215 1
1 216 1
1 217 1
1 218 1
1 219 1
1 220 1
1 221 1
1 222 1
1 223 1
1 224 1
1 225 1
1 226 1
1 227 1
1 228 1
1 229 1
1 230 1
1 231 1
1 232 1
1 233 1
1 234 1
1 235 1
1 236 1
1 237 1
1 238 1
1 239 1
1 240 1
1 241 1
1 242 1
1 243 1
1 244 1
1 245 1
1 246 1
1 247 1
1 248 1
1 249 1
1 250 1
1 251 1
1 252 1
1 253 1
1 254 1
1 255 1
1 256 1
1 257 1
1 258 1
1 259 1
1 260 1
1 261 1
1 262 1
1 263 1
1 264 1
1 265 1
1 266 1
1 267 1
1 268 1
1 269 1
1 270 1
1 271 1
1 272 1
1 273 1
1 274 1
1 275 1
1 276 1
1 277 1
1 278 1
1 279 1
1 280 1
1 281 1
1 282 1
1 283 1
1 284 1
1 285 1
1 286 1
1 287 1
1 288 1
1 289 1
1 290 1
1 291 1
1 292 1
1 293 1
1 294 1
1 295 1
1 296 1
1 297 1
1 298 1
1 299 1
1 300 1
1 301 1
1 302 1
1 303 1
1 304 1
1 305 1
1 306 1
1 307 1
1 308 1
1 309 1
1 310 1
1 311 1
1 312 1
1 313 1
1 314 1
1 315 1
1 316 1
1 317 1
1 318 1
1 319 1
1 320 1
1 321 1
1 322 1
1 323 1
1 324 1
1 325 1
1 326 1
1 327 1
1 328 1
1 329 1
1 330 1
1 331 1
1 332 1
1 333 1
1 334 1
1 335 1
1 336 1
1 337 1
1 338 1
1 339 1
1 340 1
1 341 1
1 342 1
1 343 1
1 344 1
1 345 1
1 346 1
1 347 1
1 348 1
1 349 1
1 350 1
1 351 1
1 352 1
1 353 1
1 354 1
1 355 1
1 356 1
1 357 1
1 358 1
1 359 1
1 360 1
1 361 1
1 362 1
1 363 1
1 364 1
1 365 1
1 366 1
1 367 1
1 368 1
1 369 1
1 370 1
1 371 1
1 372 1
1 373 1
1 374 1
1 375 1
1 376 1
1 377 1
1 378 1
1 379 1
1 380 1
1 381 1
1 382 1
1 383 1
1 384 1
1 385 1
1 386 0
1 387 0
1 388 0
1 389 1
1 390 1
1 391 1
1 392 0
1 393 1
1 394 1
1 395 1
1 396 1
1 397 1
1 398 0
1 399 1
2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 1
2 10 1
2 11 0
2 12 1
2 13 0
2 14 0
2 15 0
2 16 1
2 17 1
2 18 1
2 19 1
2 20 1
2 21 1
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 1
2 28 1
2 29 1
2 30 1
2 31 0
2 32 0
2 33 1
2 34 1
2 35 1
2 36 1
2 37 1
2 38 1
2 39 0
2 40 0
2 41 0
2 42 0
2 43 0
2 44 0
2 45 0
2 46 1
2 47 1
2 48 1
2 49 1
2 50 1
2 51 1
2 52 1
2 53 1
2 54 1
2 55 1
2 56 1
2 57 1
2 58 1
2 59 1
2 60 1
2 61 1
2 62 1
2 63 1
2 64 1
2 65 1
2 66 1
2 67 1
2 68 1
2 69 1
2 70 1
2 71 1
2 72 1
2 73 1
2 74 1
2 75 1
2 76 1
2 77 1
2 78 1
2 79 1
2 80 1
2 81 1
2 82 0
2 83 0
2 84 0
2 85 0
2 86 0
2 87 0
2 88 0
2 89 0
2 90 0
2 91 0
2 92 0
2 93 0
2 94 0
2 95 1
2 96 1
2 97 1
2 98 1
2 99 1
2 100 1
2 101 1
2 102 0
2 103 0
2 104 0
2 105 0
2 106 0
2 107 0
2 108 0
2 109 0
2 110 0
2 111 1
2 112 1
2 113 1
2 114 1
2 115 1
2 116 0
2 117 1
2 118 1
2 119 0
2 120 0
2 121 0
2 122 1
2 123 1
2 124 1
2 125 1
2 126 1
2 127 1
2 128 1
2 129 1
2 130 1
2 131 1
2 132 1
2 133 1
2 134 1
2 135 1
2 136 1
2 137 1
2 138 1
2 139 1
2 140 1
2 141 1
2 142 1
2 143 1
2 144 1
2 145 1
2 146 0
2 147 0
2 148 0
2 149 1
2 150 1
2 151 1
2 152 1
2 153 1
2 154 1
2 155 1
2 156 1
2 157 1
2 158 1
2 159 1
2 160 1
2 161 1
2 162 1
2 163 1
2 164 1
2 165 1
2 166 1
2 167 1
2 168 1
2 169 1
2 170 1
2 171 1
2 172 1
2 173 1
2 174 1
2 175 1
2 176 1
2 177 1
2 178 1
2 179 1
2 180 1
2 181 1
2 182 1
2 183 1
2 184 1
2 185 1
2 186 1
2 187 1
2 188 1
2 189 1
2 190 1
2 191 1
2 192 1
2 193 1
2 194 1
2 195 1
2 196 1
2 197 1
2 198 1
2 199 1
2 200 1
2 201 1
2 202 1
2 203 1
2 204 1
2 205 1
2 206 1
2 207 1
2 208 1
2 209 1
2 210 1
2 211 1
2 212 1
2 213 1
2 214 1
2 215 1
2 216 1
2 217 1
2 218 1
2 219 1
2 220 1
2 221 1
2 222 1
2 223 1
2 224 1
2 225 1
2 226 1
2 227 1
2 228 1
2 229 1
2 230 1
2 231 1
2 232 1
2 233 1
2 234 1
2 235 1
2 236 1
2 237 1
2 238 1
2 239 1
2 240 1
2 241 1
2 242 1
2 243 1
2 244 1
2 245 1
2 246 1
2 247 1
2 248 1
2 249 1
2 250 1
2 251 1
2 252 1
2 253 1
2 254 1
2 255 1
2 256 1
2 257 1
2 258 1
2 259 1
2 260 1
2 261 1
2 262 1
2 263 1
2 264 1
2 265 1
2 266 1
2 267 1
2 268 1
2 269 1
2 270 1
2 271 1
2 272 1
2 273 1
2 274 1
2 275 1
2 276 1
2 277 1
2 278 1
2 279 1
2 280 1
2 281 1
2 282 1
2 283 1
2 284 1
2 285 1
2 286 1
2 287 1
2 288 1
2 289 1
2 290 1
2 291 1
2 292 1
2 293 1
2 294 1
2 295 1
2 296 1
2 297 1
2 298 1
2 299 1
2 300 0
2 301 0
2 302 0
2 303 0
2 304 0
2 305 0
2 306 0
2 307 0
2 308 0
2 309 0
2 310 0
2 311 0
2 312 0
2 313 0
2 314 0
2 315 0
2 316 0
2 317 0
2 318 0
2 319 0
2 320 0
2 321 0
2 322 0
2 323 0
2 324 0
2 325 0
2 326 0
2 327 0
2 328 0
2 329 0
2 330 0
2 331 0
2 332 0
2 333 0
2 334 0
2 335 0
2 336 0
2 337 0
2 338 0
2 339 0
2 340 0
2 341 0
2 342 0
2 343 0
2 344 0
2 345 0
2 346 0
2 347 0
2 348 1
2 349 1
2 350 1
2 351 1
2 352 1
2 353 1
2 354 1
2 355 1
2 356 1
2 357 1
2 358 1
2 359 1
2 360 1
2 361 1
2 362 1
2 363 1
2 364 1
2 365 1
2 366 1
2 367 1
2 368 1
2 369 1
2 370 1
2 371 1
2 372 1
2 373 1
2 374 1
2 375 1
2 376 1
2 377 1
2 378 1
2 379 1
2 380 1
2 381 1
2 382 1
2 383 1
2 384 1
2 385 0
2 386 0
2 387 0
2 388 0
2 389 0
2 390 1
2 391 1
2 392 1
2 393 0
2 394 1
2 395 1
2 396 1
2 397 1
2 398 1
2 399 1
3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 1
3 11 1
3 12 0
3 13 1
3 14 0
3 15 0
3 16 0
3 17 1
3 18 1
3 19 1
3 20 1
3 21 1
3 22 1
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0
3 28 1
3 29 1
3 30 1
3 31 1
3 32 1
3 33 1
3 34 1
3 35 1
3 36 1
3 37 1
3 38 1
3 39 1
3 40 0
3 41 0
3 42 0
3 43 0
3 44 0
3 45 0
3 46 0
3 47 1
3 48 1
3 49 1
3 50 1
3 51 1
3 52 1
3 53 1
3 54 1
3 55 1
3 56 1
3 57 1
3 58 1
3 59 1
3 60 1
3 61 1
3 62 1
3 63 1
3 64 1
3 65 1
3 66 1
3 67 1
3 68 1
3 69 1
3 70 1
3 71 1
3 72 1
3 73 1
3 74 1
3 75 1
3 76 1
3 77 1
3 78 1
3 79 1
3 80 1
3 81 1
3 82 1
3 83 0
3 84 0
3 85 0
3 86 1
3 87 1
3 88 1
3 89 0
3 90 0
3 91 0
3 92 0
3 93 0
3 94 0
3 95 0
3 96 1
3 97 1
3 98 1
3 99 1
3 100 1
3 101 1
3 102 1
3 103 0
3 104 0
3 105 0
3 106 0
3 107 0
3 108 0
3 109 0
3 110 0
3 111 0
3 112 0
3 113 1
3 114 1
3 115 1
3 116 1
3 117 0
3 118 1
3 119 1
3 120 0
3 121 0
3 122 0
3 123 1
3 124 1
3 125 1
3 126 1
3 127 1
3 128 1
3 129 1
3 130 1
3 131 1
3 132 1
3 133 1
3 134 1
3 135 1
3 136 1
3 137 1
3 138 1
3 139 1
3 140 1
3 141 1
3 142 1
3 143 1
3 144 1
3 145 1
3 146 1
3 147 0
3 148 0
3 149 0
3 150 0
3 151 0
3 152 0
3 153 0
3 154 0
3 155 0
3 156 0
3 157 0
3 158 1
3 159 1
3 160 1
3 161 1
3 162 1
3 163 1
3 164 1
3 165 1
3 166 1
3 167 1
3 168 1
3 169 1
3 170 1
3 171 1
3 172 1
3 173 1
3 174 1
3 175 1
3 176 1
3 177 1
3 178 1
3 179 1
3 180 1
3 181 1
3 182 1
3 183 1
3 184 1
3 185 1
3 186 1
3 187 1
3 188 1
3 189 1
3 190 1
3 191 1
3 192 1
3 193 1
3 194 1
3 195 1
3 196 0
3 197 0
3 198 0
3 199 0
3 200 0
3 201 0
3 202 0
3 203 1
3 204 1
3 205 1
3 206 1
3 207 1
3 208 1
3 209 1
3 210 1
3 211 1
3 212 1
3 213 1
3 214 1
3 215 1
3 216 1
3 217 0
3 218 0
3 219 0
3 220 0
3 221 0
3 222 0
3 223 0
3 224 0
3 225 0
3 226 0
3 227 0
3 228 0
3 229 0
3 230 1
3 231 1
3 232 1
3 233 1
3 234 1
3 235 1
3 236 1
3 237 1
3 238 1
3 239 1
3 240 1
3 241 1
3 242 1
3 243 1
3 244 1
3 245 1
3 246 1
3 247 1
3 248 1
3 249 1
3 250 1
3 251 1
3 252 1
3 253 1
3 254 1
3 255 1
3 256 1
3 257 1
3 258 1
3 259 1
3 260 1
3 261 1
3 262 1
3 263 1
3 264 1
3 265 1
3 266 1
3 267 1
3 268 1
3 269 1
3 270 1
3 271 1
3 272 1
3 273 1
3 274 1
3 275 1
3 276 1
3 277 1
3 278 1
3 279 1
3 280 1
3 281 1
3 282 1
3 283 1
3 284 1
3 285 1
3 286 1
3 287 1
3 288 1
3 289 1
3 290 1
3 291 1
3 292 1
3 293 1
3 294 1
3 295 1
3 296 1
3 297 1
3 298 1
3 299 1
3 300 1
3 301 1
3 302 1
3 303 1
3 304 1
3 305 1
3 306 1
3 307 1
3 308 1
3 309 1
3 310 1
3 311 1
3 312 1
3 313 1
3 314 1
3 315 1
3 316 1
3 317 1
3 318 1
3 319 1
3 320 1
3 321 1
3 322 1
3 323 1
3 324 1
3 325 1
3 326 1
3 327 1
3 328 1
3 329 1
3 330 1
3 331 1
3 332 1
3 333 1
3 334 1
3 335 1
3 336 1
3 337 1
3 338 1
3 339 1
3 340 1
3 341 1
3 342 1
3 343 1
3 344 1
3 345 1
3 346 1
3 347 1
3 348 1
3 349 1
3 350 1
3 351 1
3 352 1
3 353 1
3 354 1
3 355 1
3 356 1
3 357 1
3 358 1
3 359 1
3 360 1
3 361 1
3 362 1
3 363 1
3 364 1
3 365 1
3 366 1
3 367 1
3 368 1
3 369 1
3 370 1
3 371 1
3 372 1
3 373 1
3 374 1
3 375 1
3 376 1
3 377 1
3 378 1
3 379 1
3 380 1
3 381 1
3 382 1
3 383 1
3 384 1
3 385 1
3 386 1
3 387 1
3 388 1
3 389 1
3 390 1
3 391 1
3 392 1
3 393 1
3 394 0
3 395 0
3 396 0
3 397 0
3 398 0
3 399 0
4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 1
4 25 1
4 26 0
4 27 0
4 28 0
4 29 1
4 30 1
4 31 1
4 32 1
4 33 1
4 34 1
4 35 1
4 36 0
4 37 0
4 38 0
4 39 0
4 40 0
4 41 0
4 42 0
4 43 0
4 44 0
4 45 0
4 46 0
4 47 0
4 48 1
4 49 1
4 50 1
4 51 1
4 52 1
4 53 1
4 54 1
4 55 1
4 56 0
4 57 0
4 58 0
4 59 0
4 60 0
4 61 0
4 62 0
4 63 0
4 64 0
4 65 0
4 66 0
4 67 0
4 68 1
4 69 1
4 70 1
4 71 1
4 72 1
4 73 1
4 74 1
4 75 1
4 76 0
4 77 0
4 78 0
4 79 0
4 80 0
4 81 0
4 82 0
4 83 0
4 84 0
4 85 0
4 86 0
4 87 1
4 88 1
4 89 1
4 90 0
4 91 0
4 92 0
4 93 0
4 94 0
4 95 0
4 96 0
4 97 0
4 98 0
4 99 0
4 100 1
4 101 1
4 102 1
4 103 1
4 104 0
4 105 0
4 106 0
4 107 0
4 108 0
4 109 0
4 110 0
4 111 0
4 112 0
4 113 1
4 114 1
4 115 0
4 116 0
4 117 0
4 118 0
4 119 0
4 120 0
4 121 0
4 122 0
4 123 0
4 124 1
4 125 1
4 126 1
4 127 1
4 128 1
4 129 1
4 130 1
4 131 1
4 132 1
4 133 1
4 134 1
4 135 1
4 136 1
4 137 1
4 138 1
4 139 1
4 140 1
4 141 1
4 142 1
4 143 1
4 144 1
4 145 1
4 146 1
4 147 1
4 148 0
4 149 0
4 150 0
4 151 0
4 152 0
4 153 0
4 154 0
4 155 0
4 156 0
4 157 0
4 158 0
4 159 1
4 160 1
4 161 1
4 162 1
4 163 1
4 164 1
4 165 1
4 166 1
4 167 1
4 168 1
4 169 1
4 170 1
4 171 1
4 172 1
4 173 1
4 174 1
4 175 1
4 176 1
4 177 1
4 178 1
4 179 1
4 180 1
4 181 1
4 182 1
4 183 1
4 184 1
4 185 1
4 186 1
4 187 1
4 188 1
4 189 1
4 190 1
4 191 1
4 192 1
4 193 1
4 194 1
4 195 1
4 196 1
4 197 0
4 198 0
4 199 0
4 200 0
4 201 0
4 202 0
4 203 0
4 204 1
4 205 1
4 206 1
4 207 1
4 208 1
4 209 1
4 210 1
4 211 1
4 212 1
4 213 1
4 214 1
4 215 1
4 216 1
4 217 1
4 218 0
4 219 0
4 220 0
4 221 0
4 222 0
4 223 0
4 224 0
4 225 0
4 226 0
4 227 0
4 228 0
4 229 0
4 230 0
4 231 0
4 232 0
4 233 0
4 234 0
4 235 0
4 236 0
4 237 0
4 238 0
4 239 0
4 240 0
4 241 0
4 242 0
4 243 0
4 244 0
4 245 0
4 246 0
4 247 0
4 248 0
4 249 0
4 250 0
4 251 0
4 252 0
4 253 0
4 254 0
4 255 0
4 256 0
4 257 0
4 258 0
4 259 0
4 260 0
4 261 0
4 262 0
4 263 0
4 264 0
4 265 0
4 266 0
4 267 0
4 268 0
4 269 0
4 270 0
4 271 0
4 272 0
4 273 0
4 274 0
4 275 0
4 276 0
4 277 0
4 278 0
4 279 0
4 280 0
4 281 0
4 282 0
4 283 0
4 284 0
4 285 0
4 286 0
4 287 0
4 288 0
4 289 0
4 290 0
4 291 0
4 292 0
4 293 0
4 294 0
4 295 0
4 296 0
4 297 0
4 298 0
4 299 0
4 300 0
4 301 0
4 302 1
4 303 1
4 304 1
4 305 1
4 306 1
4 307 1
4 308 1
4 309 1
4 310 1
4 311 1
4 312 1
4 313 1
4 314 1
4 315 1
4 316 1
4 317 1
4 318 1
4 319 1
4 320 1
4 321 1
4 322 1
4 323 1
4 324 1
4 325 1
4 326 1
4 327 1
4 328 1
4 329 1
4 330 1
4 331 1
4 332 1
4 333 1
4 334 1
4 335 1
4 336 1
4 337 1
4 338 1
4 339 1
4 340 1
4 341 1
4 342 1
4 343 1
4 344 1
4 345 1
4 346 1
4 347 1
4 348 1
4 349 1
4 350 1
4 351 1
4 352 1
4 353 1
4 354 1
4 355 1
4 356 1
4 357 1
4 358 1
4 359 1
4 360 1
4 361 1
4 362 1
4 363 1
4 364 1
4 365 1
4 366 1
4 367 1
4 368 1
4 369 1
4 370 1
4 371 1
4 372 1
4 373 1
4 374 1
4 375 1
4 376 1
4 377 1
4 378 1
4 379 1
4 380 1
4 381 1
4 382 1
4 383 1
4 384 1
4 385 1
4 386 1
4 387 1
4 388 1
4 389 0
4 390 1
4 391 1
4 392 1
4 393 1
4 394 1
4 395 1
4 396 1
4 397 1
4 398 1
4 399 1
5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 1
5 14 0
5 15 1
5 16 0
5 17 0
5 18 0
5 19 1
5 20 1
5 21 1
5 22 1
5 23 1
5 24 1
5 25 1
5 26 1
5 27 0
5 28 0
5 29 0
5 30 0
5 31 0
5 32 0
5 33 0
5 34 0
5 35 0
5 36 0
5 37 1
5 38 1
5 39 1
5 40 1
5 41 1
5 42 0
5 43 0
5 44 0
5 45 0
5 46 0
5 47 0
5 48 0
5 49 0
5 50 0
5 51 0
5 52 0
5 53 0
5 54 0
5 55 0
5 56 0
5 57 0
5 58 0
5 59 0
5 60 0
5 61 0
5 62 0
5 63 0
5 64 0
5 65 0
5 66 1
5 67 1
5 68 1
5 69 1
5 70 1
5 71 1
5 72 1
5 73 1
5 74 1
5 75 1
5 76 1
5 77 0
5 78 0
5 79 0
5 80 0
5 81 0
5 82 0
5 83 0
5 84 0
5 85 0
5 86 0
5 87 0
5 88 1
5 89 1
5 90 1
5 91 0
5 92 0
5 93 0
5 94 0
5 95 0
5 96 0
5 97 0
5 98 1
5 99 1
5 100 1
5 101 0
5 102 0
5 103 0
5 104 0
5 105 0
5 106 0
5 107 0
5 108 0
5 109 0
5 110 0
5 111 0
5 112 0
5 113 0
5 114 0
5 115 0
5 116 1
5 117 1
5 118 1
5 119 0
5 120 1
5 121 1
5 122 0
5 123 0
5 124 0
5 125 0
5 126 0
5 127 0
5 128 0
5 129 0
5 130 0
5 131 0
5 132 0
5 133 0
5 134 0
5 135 0
5 136 0
5 137 0
5 138 0
5 139 0
5 140 0
5 141 0
5 142 0
5 143 0
5 144 0
5 145 0
5 146 0
5 147 0
5 148 0
5 149 0
5 150 0
5 151 0
5 152 0
5 153 0
5 154 0
5 155 0
5 156 0
5 157 0
5 158 0
5 159 0
5 160 0
5 161 0
5 162 0
5 163 0
5 164 0
5 165 0
5 166 0
5 167 0
5 168 0
5 169 0
5 170 0
5 171 0
5 172 0
5 173 0
5 174 0
5 175 0
5 176 0
5 177 0
5 178 0
5 179 0
5 180 0
5 181 0
5 182 0
5 183 0
5 184 0
5 185 0
5 186 0
5 187 0
5 188 0
5 189 0
5 190 0
5 191 0
5 192 0
5 193 0
5 194 0
5 195 0
5 196 0
5 197 0
5 198 0
5 199 0
5 200 0
5 201 0
5 202 0
5 203 0
5 204 0
5 205 0
5 206 0
5 207 0
5 208 0
5 209 0
5 210 0
5 211 0
5 212 0
5 213 0
5 214 0
5 215 0
5 216 0
5 217 0
5 218 0
5 219 0
5 220 0
5 221 0
5 222 0
5 223 0
5 224 0
5 225 0
5 226 0
5 227 0
5 228 0
5 229 0
5 230 0
5 231 0
5 232 0
5 233 0
5 234 0
5 235 0
5 236 0
5 237 0
5 238 0
5 239 0
5 240 0
5 241 0
5 242 0
5 243 0
5 244 0
5 245 0
5 246 0
5 247 0
5 248 0
5 249 0
5 250 0
5 251 0
5 252 0
5 253 0
5 254 0
5 255 0
5 256 0
5 257 0
5 258 0
5 259 0
5 260 0
5 261 0
5 262 0
5 263 0
5 264 0
5 265 0
5 266 0
5 267 0
5 268 0
5 269 0
5 270 0
5 271 0
5 272 0
5 273 0
5 274 0
5 275 0
5 276 0
5 277 0
5 278 0
5 279 0
5 280 0
5 281 0
5 282 0
5 283 0
5 284 0
5 285 0
5 286 0
5 287 0
5 288 0
5 289 0
5 290 0
5 291 0
5 292 0
5 293 0
5 294 0
5 295 0
5 296 0
5 297 0
5 298 0
5 299 0
5 300 0
5 301 0
5 302 0
5 303 0
5 304 0
5 305 0
5 306 0
5 307 0
5 308 0
5 309 0
5 310 0
5 311 0
5 312 0
5 313 0
5 314 0
5 315 0
5 316 0
5 317 0
5 318 0
5 319 0
5 320 0
5 321 0
5 322 0
5 323 0
5 324 0
5 325 0
5 326 0
5 327 0
5 328 0
5 329 0
5 330 0
5 331 0
5 332 0
5 333 0
5 334 0
5 335 0
5 336 0
5 337 0
5 338 0
5 339 0
5 340 0
5 341 0
5 342 0
5 343 0
5 344 0
5 345 0
5 346 0
5 347 0
5 348 0
5 349 0
5 350 0
5 351 0
5 352 0
5 353 0
5 354 0
5 355 0
5 356 0
5 357 0
5 358 0
5 359 0
5 360 0
5 361 0
5 362 0
5 363 0
5 364 0
5 365 0
5 366 0
5 367 0
5 368 0
5 369 0
5 370 0
5 371 0
5 372 0
5 373 0
5 374 0
5 375 0
5 376 0
5 377 0
5 378 0
5 379 0
5 380 0
5 381 0
5 382 0
5 383 0
5 384 0
5 385 0
5 386 0
5 387 0
5 388 0
5 389 0
5 390 1
5 391 1
5 392 0
5 393 0
5 394 0
5 395 0
5 396 1
5 397 0
5 398 0
5 399 0
6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 0
6 13 0
6 14 1
6 15 0
6 16 1
6 17 0
6 18 0
6 19 0
6 20 1
6 21 1
6 22 1
6 23 1
6 24 1
6 25 1
6 26 1
6 27 1
6 28 1
6 29 1
6 30 1
6 31 0
6 32 0
6 33 0
6 34 0
6 35 0
6 36 0
6 37 1
6 38 1
6 39 1
6 40 1
6 41 1
6 42 1
6 43 1
6 44 1
6 45 1
6 46 1
6 47 1
6 48 1
6 49 0
6 50 0
6 51 0
6 52 0
6 53 0
6 54 0
6 55 0
6 56 0
6 57 0
6 58 0
6 59 0
6 60 0
6 61 0
6 62 0
6 63 0
6 64 0
6 65 0
6 66 0
6 67 0
6 68 0
6 69 0
6 70 0
6 71 0
6 72 0
6 73 0
6 74 0
6 75 0
6 76 0
6 77 0
6 78 0
6 79 0
6 80 0
6 81 0
6 82 0
6 83 0
6 84 0
6 85 0
6 86 1
6 87 1
6 88 1
6 89 0
6 90 0
6 91 0
6 92 1
6 93 1
6 94 1
6 95 1
6 96 1
6 97 1
6 98 1
6 99 0
6 100 0
6 101 0
6 102 0
6 103 0
6 104 0
6 105 0
6 106 1
6 107 1
6 108 1
6 109 1
6 110 1
6 111 1
6 112 1
6 113 1
6 114 1
6 115 0
6 116 0
6 117 0
6 118 0
6 119 0
6 120 1
6 121 0
6 122 1
6 123 1
6 124 1
6 125 1
6 126 0
6 127 0
6 128 0
6 129 0
6 130 0
6 131 0
6 132 0
6 133 0
6 134 0
6 135 0
6 136 0
6 137 0
6 138 0
6 139 0
6 140 0
6 141 0
6 142 0
6 143 0
6 144 0
6 145 0
6 146 0
6 147 0
6 148 0
6 149 0
6 150 1
6 151 1
6 152 1
6 153 1
6 154 1
6 155 1
6 156 1
6 157 1
6 158 1
6 159 1
6 160 1
6 161 0
6 162 0
6 163 0
6 164 0
6 165 0
6 166 0
6 167 0
6 168 0
6 169 0
6 170 0
6 171 0
6 172 0
6 173 0
6 174 0
6 175 0
6 176 0
6 177 0
6 178 0
6 179 0
6 180 0
6 181 0
6 182 0
6 183 0
6 184 0
6 185 0
6 186 0
6 187 0
6 188 0
6 189 0
6 190 0
6 191 0
6 192 0
6 193 0
6 194 0
6 195 0
6 196 0
6 197 0
6 198 0
6 199 1
6 200 1
6 201 1
6 202 1
6 203 1
6 204 1
6 205 1
6 206 0
6 207 0
6 208 0
6 209 0
6 210 0
6 211 0
6 212 0
6 213 0
6 214 0
6 215 0
6 216 0
6 217 0
6 218 0
6 219 0
6 220 1
6 221 1
6 222 1
6 223 1
6 224 1
6 225 1
6 226 1
6 227 1
6 228 1
6 229 1
6 230 1
6 231 1
6 232 1
6 233 1
6 234 1
6 235 1
6 236 1
6 237 1
6 238 1
6 239 1
6 240 1
6 241 1
6 242 1
6 243 1
6 244 1
6 245 1
6 246 1
6 247 1
6 248 1
6 249 1
6 250 1
6 251 1
6 252 1
6 253 1
6 254 1
6 255 1
6 256 1
6 257 1
6 258 1
6 259 1
6 260 1
6 261 1
6 262 1
6 263 1
6 264 1
6 265 1
6 266 1
6 267 1
6 268 1
6 269 1
6 270 1
6 271 1
6 272 1
6 273 1
6 274 1
6 275 1
6 276 1
6 277 1
6 278 1
6 279 1
6 280 1
6 281 1
6 282 1
6 283 1
6 284 1
6 285 1
6 286 1
6 287 1
6 288 1
6 289 1
6 290 1
6 291 1
6 292 1
6 293 1
6 294 1
6 295 1
6 296 1
6 297 1
6 298 1
6 299 1
6 300 1
6 301 1
6 302 1
6 303 1
6 304 0
6 305 0
6 306 0
6 307 0
6 308 0
6 309 0
6 310 0
6 311 0
6 312 0
6 313 0
6 314 0
6 315 0
6 316 0
6 317 0
6 318 0
6 319 0
6 320 0
6 321 0
6 322 0
6 323 0
6 324 0
6 325 0
6 326 0
6 327 0
6 328 0
6 329 0
6 330 0
6 331 0
6 332 0
6 333 0
6 334 0
6 335 0
6 336 0
6 337 0
6 338 0
6 339 0
6 340 0
6 341 0
6 342 0
6 343 0
6 344 0
6 345 0
6 346 0
6 347 0
6 348 0
6 349 0
6 350 0
6 351 0
6 352 0
6 353 0
6 354 0
6 355 0
6 356 0
6 357 0
6 358 0
6 359 0
6 360 0
6 361 0
6 362 0
6 363 0
6 364 0
6 365 0
6 366 0
6 367 0
6 368 0
6 369 0
6 370 0
6 371 0
6 372 0
6 373 0
6 374 0
6 375 0
6 376 0
6 377 0
6 378 0
6 379 0
6 380 0
6 381 0
6 382 0
6 383 0
6 384 0
6 385 0
6 386 0
6 387 0
6 388 0
6 389 0
6 390 0
6 391 1
6 392 1
6 393 1
6 394 0
6 395 0
6 396 0
6 397 0
6 398 0
6 399 0
7 0 1
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 0
7 11 0
7 12 0
7 13 0
7 14 0
7 15 0
7 16 1
7 17 0
7 18 1
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 1
7 25 1
7 26 1
7 27 1
7 28 1
7 29 1
7 30 1
7 31 1
7 32 0
7 33 0
7 34 0
7 35 0
7 36 0
7 37 0
7 38 1
7 39 0
7 40 0
7 41 0
7 42 0
7 43 1
7 44 1
7 45 1
7 46 1
7 47 1
7 48 1
7 49 1
7 50 1
7 51 0
7 52 0
7 53 0
7 54 0
7 55 0
7 56 0
7 57 0
7 58 0
7 59 1
7 60 1
7 61 1
7 62 1
7 63 1
7 64 1
7 65 1
7 66 1
7 67 1
7 68 0
7 69 0
7 70 0
7 71 0
7 72 0
7 73 0
7 74 0
7 75 0
7 76 0
7 77 0
7 78 0
7 79 1
7 80 1
7 81 1
7 82 1
7 83 1
7 84 1
7 85 1
7 86 1
7 87 0
7 88 0
7 89 0
7 90 0
7 91 0
7 92 0
7 93 0
7 94 0
7 95 0
7 96 0
7 97 0
7 98 0
7 99 0
7 100 0
7 101 0
7 102 0
7 103 1
7 104 1
7 105 1
7 106 1
7 107 1
7 108 1
7 109 1
7 110 1
7 111 1
7 112 1
7 113 1
7 114 1
7 115 1
7 116 1
7 117 1
7 118 0
7 119 0
7 120 0
7 121 0
7 122 0
7 123 1
7 124 1
7 125 1
7 126 1
7 127 1
7 128 1
7 129 1
7 130 1
7 131 1
7 132 1
7 133 1
7 134 1
7 135 1
7 136 1
7 137 1
7 138 1
7 139 1
7 140 1
7 141 1
7 142 1
7 143 1
7 144 1
7 145 1
7 146 1
7 147 1
7 148 1
7 149 1
7 150 1
7 151 1
7 152 1
7 153 1
7 154 1
7 155 1
7 156 1
7 157 1
7 158 1
7 159 1
7 160 1
7 161 1
7 162 1
7 163 1
7 164 1
7 165 1
7 166 1
7 167 1
7 168 1
7 169 1
7 170 1
7 171 1
7 172 1
7 173 1
7 174 1
7 175 1
7 176 1
7 177 1
7 178 1
7 179 1
7 180 1
7 181 1
7 182 1
7 183 1
7 184 1
7 185 1
7 186 1
7 187 1
7 188 1
7 189 1
7 190 1
7 191 1
7 192 1
7 193 1
7 194 1
7 195 1
7 196 1
7 197 1
7 198 1
7 199 1
7 200 0
7 201 1
7 202 1
7 203 1
7 204 1
7 205 1
7 206 1
7 207 1
7 208 1
7 209 1
7 210 1
7 211 1
7 212 1
7 213 1
7 214 1
7 215 1
7 216 1
7 217 1
7 218 1
7 219 1
7 220 1
7 221 1
7 222 1
7 223 1
7 224 1
7 225 1
7 226 1
7 227 1
7 228 1
7 229 1
7 230 1
7 231 1
7 232 1
7 233 1
7 234 1
7 235 1
7 236 1
7 237 1
7 238 1
7 239 1
7 240 1
7 241 1
7 242 1
7 243 1
7 244 1
7 245 1
7 246 1
7 247 1
7 248 1
7 249 1
7 250 1
7 251 1
7 252 1
7 253 1
7 254 1
7 255 1
7 256 1
7 257 1
7 258 1
7 259 1
7 260 1
7 261 1
7 262 1
7 263 1
7 264 1
7 265 1
7 266 1
7 267 1
7 268 1
7 269 1
7 270 1
7 271 1
7 272 1
7 273 1
7 274 1
7 275 1
7 276 1
7 277 1
7 278 1
7 279 1
7 280 1
7 281 1
7 282 1
7 283 1
7 284 1
7 285 1
7 286 1
7 287 1
7 288 1
7 289 1
7 290 1
7 291 1
7 292 1
7 293 1
7 294 1
7 295 1
7 296 1
7 297 1
7 298 1
7 299 1
7 300 1
7 301 1
7 302 1
7 303 1
7 304 1
7 305 1
7 306 1
7 307 1
7 308 1
7 309 1
7 310 1
7 311 1
7 312 1
7 313 1
7 314 1
7 315 1
7 316 1
7 317 1
7 318 1
7 319 1
7 320 1
7 321 1
7 322 1
7 323 1
7 324 1
7 325 1
7 326 1
7 327 1
7 328 1
7 329 1
7 330 1
7 331 1
7 332 1
7 333 1
7 334 1
7 335 1
7 336 1
7 337 1
7 338 1
7 339 1
7 340 1
7 341 1
7 342 1
7 343 1
7 344 1
7 345 1
7 346 1
7 347 1
7 348 1
7 349 1
7 350 1
7 351 1
7 352 1
7 353 1
7 354 1
7 355 1
7 356 1
7 357 1
7 358 1
7 359 1
7 360 1
7 361 1
7 362 1
7 363 1
7 364 1
7 365 1
7 366 1
7 367 1
7 368 1
7 369 1
7 370 1
7 371 1
7 372 1
7 373 1
7 374 1
7 375 1
7 376 1
7 377 1
7 378 1
7 379 1
7 380 1
7 381 1
7 382 1
7 383 1
7 384 1
7 385 1
7 386 1
7 387 1
7 388 1
7 389 1
7 390 1
7 391 1
7 392 0
7 393 1
7 394 1
7 395 1
7 396 1
7 397 1
7 398 0
7 399 1
8 0 1
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 0
8 10 0
8 11 0
8 12 0
8 13 0
8 14 0
8 15 0
8 16 1
8 17 1
8 18 1
8 19 1
8 20 1
8 21 1
8 22 0
8 23 0
8 24 0
8 25 1
8 26 1
8 27 1
8 28 0
8 29 0
8 30 0
8 31 0
8 32 0
8 33 1
8 34 1
8 35 1
8 36 1
8 37 1
8 38 1
8 39 1
8 40 1
8 41 1
8 42 1
8 43 1
8 44 1
8 45 1
8 46 1
8 47 1
8 48 1
8 49 1
8 50 1
8 51 1
8 52 1
8 53 1
8 54 1
8 55 1
8 56 1
8 57 1
8 58 1
8 59 1
8 60 1
8 61 1
8 62 1
8 63 1
8 64 1
8 65 1
8 66 1
8 67 1
8 68 1
8 69 1
8 70 1
8 71 1
8 72 1
8 73 1
8 74 1
8 75 1
8 76 1
8 77 1
8 78 1
8 79 1
8 80 1
8 81 1
8 82 1
8 83 1
8 84 1
8 85 1
8 86 1
8 87 1
8 88 1
8 89 1
8 90 1
8 91 1
8 92 1
8 93 1
8 94 1
8 95 1
8 96 1
8 97 1
8 98 1
8 99 1
8 100 1
8 101 1
8 102 1
8 103 1
8 104 1
8 105 1
8 106 1
8 107 1
8 108 0
8 109 0
8 110 0
8 111 0
8 112 0
8 113 0
8 114 0
8 115 0
8 116 0
8 117 0
8 118 0
8 119 1
8 120 1
8 121 1
8 122 1
8 123 1
8 124 0
8 125 0
8 126 0
8 127 0
8 128 0
8 129 0
8 130 0
8 131 0
8 132 0
8 133 0
8 134 0
8 135 0
8 136 0
8 137 0
8 138 0
8 139 0
8 140 0
8 141 0
8 142 0
8 143 0
8 144 0
8 145 0
8 146 0
8 147 0
8 148 0
8 149 0
8 150 0
8 151 0
8 152 0
8 153 0
8 154 0
8 155 0
8 156 0
8 157 0
8 158 0
8 159 0
8 160 0
8 161 0
8 162 0
8 163 0
8 164 0
8 165 0
8 166 0
8 167 0
8 168 0
8 169 0
8 170 0
8 171 0
8 172 0
8 173 0
8 174 0
8 175 0
8 176 0
8 177 0
8 178 0
8 179 0
8 180 0
8 181 0
8 182 0
8 183 0
8 184 0
8 185 0
8 186 0
8 187 0
8 188 0
8 189 0
8 190 0
8 191 0
8 192 0
8 193 0
8 194 0
8 195 0
8 196 0
8 197 0
8 198 0
8 199 0
8 200 0
8 201 1
8 202 1
8 203 1
8 204 1
8 205 1
8 206 1
8 207 1
8 208 1
8 209 1
8 210 1
8 211 1
8 212 1
8 213 1
8 214 1
8 215 1
8 216 1
8 217 1
8 218 1
8 219 1
8 220 1
8 221 1
8 222 1
8 223 1
8 224 1
8 225 1
8 226 1
8 227 1
8 228 1
8 229 1
8 230 1
8 231 1
8 232 1
8 233 1
8 234 1
8 235 1
8 236 1
8 237 1
8 238 1
8 239 1
8 240 1
8 241 1
8 242 1
8 243 1
8 244 1
8 245 1
8 246 1
8 247 1
8 248 1
8 249 1
8 250 1
8 251 1
8 252 1
8 253 1
8 254 1
8 255 1
8 256 1
8 257 1
8 258 1
8 259 1
8 260 1
8 261 1
8 262 1
8 263 1
8 264 1
8 265 1
8 266 1
8 267 1
8 268 1
8 269 1
8 270 1
8 271 1
8 272 1
8 273 1
8 274 1
8 275 1
8 276 1
8 277 1
8 278 1
8 279 1
8 280 1
8 281 1
8 282 1
8 283 1
8 284 1
8 285 1
8 286 1
8 287 1
8 288 1
8 289 1
8 290 1
8 291 1
8 292 1
8 293 1
8 294 1
8 295 1
8 296 1
8 297 1
8 298 1
8 299 1
8 300 1
8 301 1
8 302 1
8 303 1
8 304 1
8 305 1
8 306 0
8 307 0
8 308 0
8 309 0
8 310 0
8 311 0
8 312 0
8 313 0
8 314 0
8 315 0
8 316 0
8 317 0
8 318 0
8 319 0
8 320 0
8 321 0
8 322 0
8 323 0
8 324 0
8 325 0
8 326 0
8 327 0
8 328 0
8 329 0
8 330 0
8 331 0
8 332 0
8 333 0
8 334 0
8 335 0
8 336 0
8 337 0
8 338 0
8 339 0
8 340 0
8 341 0
8 342 0
8 343 0
8 344 0
8 345 0
8 346 0
8 347 0
8 348 0
8 349 0
8 350 0
8 351 0
8 352 0
8 353 0
8 354 0
8 355 0
8 356 0
8 357 0
8 358 0
8 359 0
8 360 0
8 361 0
8 362 0
8 363 0
8 364 0
8 365 0
8 366 0
8 367 0
8 368 0
8 369 0
8 370 0
8 371 0
8 372 0
8 373 0
8 374 0
8 375 0
8 376 0
8 377 0
8 378 0
8 379 0
8 380 0
8 381 0
8 382 0
8 383 0
8 384 0
8 385 0
8 386 0
8 387 0
8 388 0
8 389 0
8 390 0
8 391 0
8 392 0
8 393 1
8 394 0
8 395 0
8 396 1
8 397 1
8 398 1
8 399 1
9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 0
9 10 0
9 11 0
9 12 0
9 13 0
9 14 0
9 15 0
9 16 0
9 17 0
9 18 1
9 19 0
9 20 1
9 21 1
9 22 1
9 23 1
9 24 1
9 25 1
9 26 0
9 27 0
9 28 0
9 29 1
9 30 1
9 31 1
9 32 1
9 33 1
9 34 1
9 35 1
9 36 1
9 37 1
9 38 1
9 39 1
9 40 0
9 41 0
9 42 0
9 43 0
9 44 0
9 45 0
9 46 1
9 47 1
9 48 1
9 49 1
9 50 1
9 51 1
9 52 1
9 53 0
9 54 0
9 55 0
9 56 0
9 57 0
9 58 0
9 59 0
9 60 0
9 61 1
9 62 1
9 63 1
9 64 1
9 65 1
9 66 1
9 67 1
9 68 1
9 69 1
9 70 0
9 71 0
9 72 0
9 73 0
9 74 0
9 75 0
9 76 0
9 77 0
9 78 0
9 79 0
9 80 0
9 81 0
9 82 0
9 83 0
9 84 0
9 85 0
9 86 0
9 87 0
9 88 0
9 89 0
9 90 0
9 91 0
9 92 0
9 93 0
9 94 0
9 95 0
9 96 0
9 97 0
9 98 0
9 99 0
9 100 0
9 101 0
9 102 0
9 103 0
9 104 0
9 105 0
9 106 0
9 107 0
9 108 0
9 109 1
9 110 1
9 111 1
9 112 1
9 113 1
9 114 1
9 115 1
9 116 1
9 117 1
9 118 1
9 119 1
9 120 0
9 121 0
9 122 0
9 123 0
9 124 0
9 125 1
9 126 1
9 127 1
9 128 1
9 129 1
9 130 1
9 131 1
9 132 1
9 133 1
9 134 1
9 135 1
9 136 1
9 137 1
9 138 1
9 139 1
9 140 1
9 141 1
9 142 1
9 143 1
9 144 1
9 145 1
9 146 1
9 147 1
9 148 1
9 149 1
9 150 1
9 151 1
9 152 1
9 153 1
9 154 1
9 155 1
9 156 1
9 157 1
9 158 1
9 159 1
9 160 1
9 161 1
9 162 1
9 163 1
9 164 1
9 165 1
9 166 1
9 167 1
9 168 1
9 169 1
9 170 1
9 171 1
9 172 1
9 173 1
9 174 1
9 175 1
9 176 1
9 177 1
9 178 1
9 179 1
9 180 1
9 181 1
9 182 1
9 183 1
9 184 1
9 185 1
9 186 1
9 187 1
9 188 1
9 189 1
9 190 1
9 191 1
9 192 1
9 193 1
9 194 1
9 195 1
9 196 1
9 197 1
9 198 1
9 199 1
9 200 1
9 201 1
9 202 1
9 203 1
9 204 1
9 205 1
9 206 1
9 207 1
9 208 1
9 209 1
9 210 1
9 211 1
9 212 1
9 213 1
9 214 1
9 215 1
9 216 1
9 217 1
9 218 1
9 219 1
9 220 1
9 221 1
9 222 1
9 223 1
9 224 1
9 225 1
9 226 1
9 227 1
9 228 1
9 229 1
9 230 1
9 231 1
9 232 1
9 233 1
9 234 1
9 235 1
9 236 1
9 237 1
9 238 1
9 239 1
9 240 1
9 241 1
9 242 1
9 243 1
9 244 1
9 245 1
9 246 1
9 247 1
9 248 1
9 249 1
9 250 1
9 251 1
9 252 1
9 253 1
9 254 1
9 255 1
9 256 1
9 257 1
9 258 1
9 259 1
9 260 1
9 261 1
9 262 1
9 263 1
9 264 1
9 265 1
9 266 1
9 267 1
9 268 1
9 269 1
9 270 1
9 271 1
9 272 1
9 273 1
9 274 1
9 275 1
9 276 1
9 277 1
9 278 1
9 279 1
9 280 1
9 281 1
9 282 1
9 283 1
9 284 1
9 285 1
9 286 1
9 287 1
9 288 1
9 289 1
9 290 1
9 291 1
9 292 1
9 293 1
9 294 1
9 295 1
9 296 1
9 297 1
9 298 1
9 299 1
9 300 1
9 301 1
9 302 1
9 303 1
9 304 1
9 305 1
9 306 1
9 307 1
9 308 1
9 309 1
9 310 1
9 311 1
9 312 1
9 313 1
9 314 1
9 315 1
9 316 1
9 317 1
9 318 1
9 319 1
9 320 1
9 321 1
9 322 1
9 323 1
9 324 1
9 325 1
9 326 1
9 327 1
9 328 1
9 329 1
9 330 1
9 331 1
9 332 1
9 333 1
9 334 1
9 335 1
9 336 1
9 337 1
9 338 1
9 339 1
9 340 1
9 341 1
9 342 1
9 343 1
9 344 1
9 345 1
9 346 1
9 347 1
9 348 1
9 349 1
9 350 1
9 351 1
9 352 1
9 353 1
9 354 1
9 355 1
9 356 1
9 357 1
9 358 1
9 359 1
9 360 1
9 361 1
9 362 1
9 363 1
9 364 1
9 365 1
9 366 1
9 367 1
9 368 1
9 369 1
9 370 1
9 371 1
9 372 1
9 373 1
9 374 1
9 375 1
9 376 1
9 377 1
9 378 1
9 379 1
9 380 1
9 381 1
9 382 1
9 383 1
9 384 1
9 385 1
9 386 1
9 387 1
9 388 1
9 389 1
9 390 1
9 391 1
9 392 1
9 393 1
9 394 1
9 395 1
9 396 1
9 397 1
9 398 1
9 399 1
10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 0
10 10 0
10 11 0
10 12 0
10 13 0
10 14 0
10 15 0
10 16 0
10 17 0
10 18 0
10 19 1
10 20 1
10 21 1
10 22 1
10 23 1
10 24 1
10 25 1
10 26 1
10 27 1
10 28 1
10 29 1
10 30 0
10 31 0
10 32 0
10 33 0
10 34 0
10 35 1
10 36 1
10 37 1
10 38 1
10 39 1
10 40 0
10 41 1
10 42 1
10 43 1
10 44 1
10 45 1
10 46 1
10 47 0
10 48 0
10 49 0
10 50 0
10 51 0
10 52 0
10 53 0
10 54 1
10 55 1
10 56 1
10 57 1
10 58 1
10 59 1
10 60 1
10 61 1
10 62 1
10 63 1
10 64 1
10 65 1
10 66 1
10 67 1
10 68 1
10 69 1
10 70 1
10 71 1
10 72 1
10 73 1
10 74 1
10 75 1
10 76 1
10 77 1
10 78 1
10 79 1
10 80 1
10 81 1
10 82 1
10 83 1
10 84 1
10 85 1
10 86 1
10 87 1
10 88 1
10 89 1
10 90 1
10 91 1
10 92 1
10 93 1
10 94 1
10 95 1
10 96 1
10 97 1
10 98 1
10 99 1
10 100 1
10 101 1
10 102 1
10 103 1
10 104 1
10 105 1
10 106 1
10 107 1
10 108 1
10 109 1
10 110 1
10 111 1
10 112 1
10 113 1
10 114 1
10 115 1
10 116 1
10 117 1
10 118 1
10 119 1
10 120 1
10 121 1
10 122 1
10 123 1
10 124 1
10 125 1
10 126 1
10 127 1
10 128 1
10 129 1
10 130 1
10 131 1
10 132 1
10 133 1
10 134 1
10 135 1
10 136 1
10 137 1
10 138 1
10 139 1
10 140 1
10 141 1
10 142 1
10 143 1
10 144 1
10 145 1
10 146 1
10 147 1
10 148 1
10 149 1
10 150 1
10 151 1
10 152 1
10 153 1
10 154 1
10 155 1
10 156 1
10 157 1
10 158 1
10 159 1
10 160 1
10 161 1
10 162 1
10 163 1
10 164 1
10 165 1
10 166 1
10 167 1
10 168 1
10 169 1
10 170 1
10 171 1
10 172 1
10 173 1
10 174 1
10 175 1
10 176 1
10 177 1
10 178 1
10 179 1
10 180 1
10 181 1
10 182 1
10 183 1
10 184 1
10 185 1
10 186 1
10 187 1
10 188 1
10 189 1
10 190 1
10 191 1
10 192 1
10 193 1
10 194 1
10 195 1
10 196 1
10 197 1
10 198 1
10 199 1
10 200 1
10 201 1
10 202 1
10 203 1
10 204 1
10 205 1
10 206 1
10 207 1
10 208 1
10 209 1
10 210 1
10 211 1
10 212 1
10 213 1
10 214 1
10 215 1
10 216 1
10 217 1
10 218 1
10 219 1
10 220 1
10 221 1
10 222 1
10 223 1
10 224 1
10 225 1
10 226 1
10 227 1
10 228 1
10 229 1
10 230 1
10 231 1
10 232 1
10 233 1
10 234 1
10 235 1
10 236 1
10 237 1
10 238 1
10 239 1
10 240 1
10 241 1
10 242 1
10 243 1
10 244 1
10 245 1
10 246 1
10 247 1
10 248 1
10 249 1
10 250 1
10 251 1
10 252 1
10 253 1
10 254 1
10 255 1
10 256 1
10 257 1
10 258 1
10 259 1
10 260 1
10 261 1
10 262 1
10 263 1
10 264 1
10 265 1
10 266 1
10 267 1
10 268 1
10 269 1
10 270 1
10 271 1
10 272 1
10 273 1
10 274 1
10 275 1
10 276 1
10 277 1
10 278 1
10 279 1
10 280 1
10 281 1
10 282 1
10 283 1
10 284 1
10 285 1
10 286 1
10 287 1
10 288 1
10 289 1
10 290 1
10 291 1
10 292 1
10 293 1
10 294 1
10 295 1
10 296 1
10 297 1
10 298 1
10 299 1
10 300 1
10 301 1
10 302 1
10 303 1
10 304 1
10 305 1
10 306 1
10 307 1
10 308 1
10 309 1
10 310 1
10 311 1
10 312 1
10 313 1
10 314 1
10 315 1
10 316 1
10 317 1
10 318 1
10 319 1
10 320 1
10 321 1
10 322 1
10 323 1
10 324 1
10 325 1
10 326 1
10 327 1
10 328 1
10 329 1
10 330 1
10 331 1
10 332 1
10 333 1
10 334 1
10 335 1
10 336 1
10 337 1
10 338 1
10 339 1
10 340 1
10 341 1
10 342 1
10 343 1
10 344 1
10 345 1
10 346 1
10 347 1
10 348 1
10 349 1
10 350 1
10 351 1
10 352 1
10 353 1
10 354 1
10 355 1
10 356 1
10 357 1
10 358 1
10 359 1
10 360 1
10 361 1
10 362 1
10 363 1
10 364 1
10 365 1
10 366 1
10 367 1
10 368 1
10 369 1
10 370 1
10 371 1
10 372 1
10 373 1
10 374 1
10 375 1
10 376 1
10 377 1
10 378 1
10 379 1
10 380 1
10 381 1
10 382 1
10 383 1
10 384 1
10 385 1
10 386 1
10 387 1
10 388 1
10 389 1
10 390 1
10 391 1
10 392 1
10 393 1
10 394 1
10 395 1
10 396 1
10 397 1
10 398 1
10 399 1
11 0 1
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 0
11 12 0
11 13 0
11 14 0
11 15 0
11 16 0
11 17 0
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 1
11 26 1
11 27 1
11 28 1
11 29 1
11 30 1
11 31 1
11 32 1
11 33 1
11 34 1
11 35 1
11 36 1
11 37 1
11 38 1
11 39 1
11 40 1
11 41 1
11 42 1
11 43 1
11 44 1
11 45 1
11 46 1
11 47 1
11 48 1
11 49 1
11 50 1
11 51 1
11 52 1
11 53 1
11 54 1
11 55 1
11 56 1
11 57 1
11 58 1
11 59 1
11 60 1
11 61 1
11 62 1
11 63 1
11 64 1
11 65 1
11 66 1
11 67 1
11 68 1
11 69 1
11 70 1
11 71 1
11 72 1
11 73 1
11 74 1
11 75 1
11 76 1
11 77 1
11 78 1
11 79 1
11 80 1
11 81 1
11 82 1
11 83 1
11 84 1
11 85 1
11 86 1
11 87 1
11 88 1
11 89 1
11 90 1
11 91 1
11 92 1
11 93 1
11 94 1
11 95 1
11 96 1
11 97 1
11 98 1
11 99 1
11 100 1
11 101 1
11 102 1
11 103 1
11 104 1
11 105 1
11 106 1
11 107 1
11 108 1
11 109 1
11 110 1
11 111 1
11 112 1
11 113 1
11 114 1
11 115 1
11 116 1
11 117 1
11 118 1
11 119 1
11 120 1
11 121 1
11 122 1
11 123 1
11 124 1
11 125 1
11 126 1
11 127 1
11 128 1
11 129 1
11 130 1
11 131 1
11 132 1
11 133 1
11 134 1
11 135 1
11 136 1
11 137 1
11 138 1
11 139 1
11 140 1
11 141 1
11 142 1
11 143 1
11 144 1
11 145 1
11 146 1
11 147 1
11 148 1
11 149 1
11 150 1
11 151 1
11 152 1
11 153 1
11 154 1
11 155 1
11 156 1
11 157 1
11 158 1
11 159 1
11 160 1
11 161 1
11 162 1
11 163 1
11 164 1
11 165 1
11 166 1
11 167 1
11 168 1
11 169 1
11 170 1
11 171 1
11 172 1
11 173 1
11 174 1
11 175 1
11 176 1
11 177 1
11 178 1
11 179 1
11 180 1
11 181 1
11 182 1
11 183 1
11 184 1
11 185 1
11 186 1
11 187 1
11 188 1
11 189 1
11 190 1
11 191 1
11 192 1
11 193 1
11 194 1
11 195 1
11 196 1
11 197 1
11 198 1
11 199 1
11 200 1
11 201 1
11 202 1
11 203 1
11 204 1
11 205 1
11 206 1
11 207 1
11 208 1
11 209 1
11 210 1
11 211 1
11 212 1
11 213 1
11 214 1
11 215 1
11 216 1
11 217 1
11 218 1
11 219 1
11 220 1
11 221 1
11 222 1
11 223 1
11 224 1
11 225 1
11 226 1
11 227 1
11 228 1
11 229 1
11 230 1
11 231 1
11 232 1
11 233 1
11 234 1
11 235 1
11 236 1
11 237 1
11 238 1
11 239 1
11 240 1
11 241 1
11 242 1
11 243 1
11 244 1
11 245 1
11 246 1
11 247 1
11 248 1
11 249 1
11 250 1
11 251 1
11 252 1
11 253 1
11 254 1
11 255 1
11 256 1
11 257 1
11 258 1
11 259 1
11 260 1
11 261 1
11 262 1
11 263 1
11 264 1
11 265 1
11 266 1
11 267 1
11 268 1
11 269 1
11 270 1
11 271 1
11 272 1
11 273 1
11 274 1
11 275 1
11 276 1
11 277 1
11 278 1
11 279 1
11 280 1
11 281 1
11 282 1
11 283 1
11 284 1
11 285 1
11 286 1
11 287 1
11 288 1
11 289 1
11 290 1
11 291 1
11 292 1
11 293 1
11 294 1
11 295 1
11 296 1
11 297 1
11 298 1
11 299 1
11 300 1
11 301 1
11 302 1
11 303 1
11 304 1
11 305 1
11 306 1
11 307 1
11 308 1
11 309 1
11 310 1
11 311 1
11 312 1
11 313 1
11 314 1
11 315 1
11 316 1
11 317 1
11 318 1
11 319 1
11 320 1
11 321 1
11 322 1
11 323 1
11 324 1
11 325 1
11 326 1
11 327 1
11 328 1
11 329 1
11 330 1
11 331 1
11 332 1
11 333 1
11 334 1
11 335 1
11 336 1
11 337 1
11 338 1
11 339 1
11 340 1
11 341 1
11 342 1
11 343 1
11 344 1
11 345 1
11 346 1
11 347 1
11 348 1
11 349 1
11 350 1
11 351 1
11 352 1
11 353 1
11 354 1
11 355 1
11 356 1
11 357 1
11 358 1
11 359 1
11 360 1
11 361 1
11 362 1
11 363 1
11 364 1
11 365 1
11 366 1
11 367 1
11 368 1
11 369 1
11 370 1
11 371 1
11 372 1
11 373 1
11 374 1
11 375 1
11 376 1
11 377 1
11 378 1
11 379 1
11 380 1
11 381 1
11 382 1
11 383 1
11 384 1
11 385 1
11 386 1
11 387 1
11 388 1
11 389 1
11 390 1
11 391 1
11 392 1
11 393 1
11 394 1
11 395 1
11 396 1
11 397 1
11 398 1
11 399 1
12 0 1
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 0
12 11 0
12 12 0
12 13 0
12 14 0
12 15 0
12 16 0
12 17 0
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0
12 28 0
12 29 0
12 30 0
12 31 1
12 32 1
12 33 1
12 34 1
12 35 1
12 36 1
12 37 1
12 38 1
12 39 1
12 40 1
12 41 1
12 42 1
12 43 1
12 44 1
12 45 1
12 46 1
12 47 1
12 48 1
12 49 1
12 50 1
12 51 1
12 52 1
12 53 1
12 54 1
12 55 1
12 56 1
12 57 1
12 58 1
12 59 1
12 60 1
12 61 1
12 62 1
12 63 1
12 64 1
12 65 1
12 66 1
12 67 1
12 68 1
12 69 1
12 70 1
12 71 1
12 72 1
12 73 1
12 74 1
12 75 1
12 76 1
12 77 1
12 78 1
12 79 1
12 80 1
12 81 1
12 82 1
12 83 1
12 84 1
12 85 1
12 86 1
12 87 1
12 88 1
12 89 1
12 90 1
12 91 1
12 92 1
12 93 1
12 94 1
12 95 1
12 96 1
12 97 1
12 98 1
12 99 1
12 100 1
12 101 1
12 102 1
12 103 1
12 104 1
12 105 1
12 106 1
12 107 1
12 108 1
12 109 1
12 110 1
12 111 1
12 112 1
12 113 1
12 114 1
12 115 1
12 116 1
12 117 1
12 118 1
12 119 1
12 120 1
12 121 1
12 122 1
12 123 1
12 124 1
12 125 1
12 126 1
12 127 1
12 128 1
12 129 1
12 130 1
12 131 1
12 132 1
12 133 1
12 134 1
12 135 1
12 136 1
12 137 1
12 138 1
12 139 1
12 140 1
12 141 1
12 142 1
12 143 1
12 144 1
12 145 1
12 146 1
12 147 1
12 148 1
12 149 1
12 150 1
12 151 1
12 152 1
12 153 1
12 154 1
12 155 1
12 156 1
12 157 1
12 158 1
12 159 1
12 160 1
12 161 1
12 162 1
12 163 1
12 164 1
12 165 1
12 166 1
12 167 1
12 168 1
12 169 1
12 170 1
12 171 1
12 172 1
12 173 1
12 174 1
12 175 1
12 176 1
12 177 1
12 178 1
12 179 1
12 180 1
12 181 1
12 182 1
12 183 1
12 184 1
12 185 1
12 186 1
12 187 1
12 188 1
12 189 1
12 190 1
12 191 1
12 192 1
12 193 1
12 194 1
12 195 1
12 196 1
12 197 1
12 198 1
12 199 1
12 200 1
12 201 1
12 202 1
12 203 1
12 204 1
12 205 1
12 206 1
12 207 1
12 208 1
12 209 1
12 210 1
12 211 1
12 212 1
12 213 1
12 214 1
12 215 1
12 216 1
12 217 1
12 218 1
12 219 1
12 220 1
12 221 1
12 222 1
12 223 1
12 224 1
12 225 1
12 226 1
12 227 1
12 228 1
12 229 1
12 230 1
12 231 1
12 232 1
12 233 1
12 234 1
12 235 1
12 236 1
12 237 1
12 238 1
12 239 1
12 240 1
12 241 1
12 242 1
12 243 1
12 244 1
12 245 1
12 246 1
12 247 1
12 248 1
12 249 1
12 250 1
12 251 1
12 252 1
12 253 1
12 254 1
12 255 1
12 256 1
12 257 1
12 258 1
12 259 1
12 260 1
12 261 1
12 262 1
12 263 1
12 264 1
12 265 1
12 266 1
12 267 1
12 268 1
12 269 1
12 270 1
12 271 1
12 272 1
12 273 1
12 274 1
12 275 1
12 276 1
12 277 1
12 278 1
12 279 1
12 280 1
12 281 1
12 282 1
12 283 1
12 284 1
12 285 1
12 286 1
12 287 1
12 288 1
12 289 1
12 290 1
12 291 1
12 292 1
12 293 1
12 294 1
12 295 1
12 296 1
12 297 1
12 298 1
12 299 1
12 300 1
12 301 1
12 302 1
12 303 1
12 304 1
12 305 1
12 306 1
12 307 1
12 308 1
12 309 1
12 310 1
12 311 1
12 312 1
12 313 1
12 314 1
12 315 1
12 316 1
12 317 1
12 318 1
12 319 1
12 320 1
12 321 1
12 322 1
12 323 1
12 324 1
12 325 1
12 326 1
12 327 1
12 328 1
12 329 1
12 330 1
12 331 1
12 332 1
12 333 1
12 334 1
12 335 1
12 336 1
12 337 1
12 338 1
12 339 1
12 340 1
12 341 1
12 342 1
12 343 1
12 344 1
12 345 1
12 346 1
12 347 1
12 348 1
12 349 1
12 350 1
12 351 1
12 352 1
12 353 1
12 354 1
12 355 1
12 356 1
12 357 1
12 358 1
12 359 1
12 360 1
12 361 1
12 362 1
12 363 1
12 364 1
12 365 1
12 366 1
12 367 1
12 368 1
12 369 1
12 370 1
12 371 1
12 372 1
12 373 1
12 374 1
12 375 1
12 376 1
12 377 1
12 378 1
12 379 1
12 380 1
12 381 1
12 382 1
12 383 1
12 384 1
12 385 1
12 386 1
12 387 1
12 388 1
12 389 1
12 390 1
12 391 1
12 392 1
12 393 1
12 394 1
12 395 1
12 396 1
12 397 1
12 398 1
12 399 1
13 0 1
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 0
13 13 0
13 14 0
13 15 0
13 16 0
13 17 0
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0
13 28 0
13 29 0
13 30 0
13 31 0
13 32 0
13 33 0
13 34 0
13 35 0
13 36 0
13 37 0
13 38 1
13 39 1
13 40 1
13 41 1
13 42 1
13 43 1
13 44 1
13 45 1
13 46 1
13 47 1
13 48 1
13 49 1
13 50 1
13 51 1
13 52 1
13 53 1
13 54 1
13 55 1
13 56 1
13 57 1
13 58 1
13 59 1
13 60 1
13 61 1
13 62 1
13 63 1
13 64 1
13 65 1
13 66 1
13 67 1
13 68 1
13 69 1
13 70 1
13 71 1
13 72 1
13 73 1
13 74 1
13 75 1
13 76 1
13 77 1
13 78 1
13 79 1
13 80 1
13 81 1
13 82 1
13 83 1
13 84 1
13 85 1
13 86 1
13 87 1
13 88 1
13 89 1
13 90 1
13 91 1
13 92 1
13 93 1
13 94 1
13 95 1
13 96 1
13 97 1
13 98 1
13 99 1
13 100 1
13 101 1
13 102 1
13 103 1
13 104 1
13 105 1
13 106 1
13 107 1
13 108 1
13 109 1
13 110 1
13 111 1
13 112 1
13 113 1
13 114 1
13 115 1
13 116 1
13 117 1
13 118 1
13 119 1
13 120 1
13 121 1
13 122 1
13 123 1
13 124 1
13 125 1
13 126 1
13 127 1
13 128 1
13 129 1
13 130 1
13 131 1
13 132 1
13 133 1
13 134 1
13 135 1
13 136 1
13 137 1
13 138 1
13 139 1
13 140 1
13 141 1
13 142 1
13 143 1
13 144 1
13 145 1
13 146 1
13 147 1
13 148 1
13 149 1
13 150 1
13 151 1
13 152 1
13 153 1
13 154 1
13 155 1
13 156 1
13 157 1
13 158 1
13 159 1
13 160 1
13 161 1
13 162 1
13 163 1
13 164 1
13 165 1
13 166 1
13 167 1
13 168 1
13 169 1
13 170 1
13 171 1
13 172 1
13 173 1
13 174 1
13 175 1
13 176 1
13 177 1
13 178 1
13 179 1
13 180 1
13 181 1
13 182 1
13 183 1
13 184 1
13 185 1
13 186 1
13 187 1
13 188 1
13 189 1
13 190 1
13 191 1
13 192 1
13 193 1
13 194 1
13 195 1
13 196 1
13 197 1
13 198 1
13 199 1
13 200 1
13 201 1
13 202 1
13 203 1
13 204 1
13 205 1
13 206 1
13 207 1
13 208 1
13 209 1
13 210 1
13 211 1
13 212 1
13 213 1
13 214 1
13 215 1
13 216 1
13 217 1
13 218 1
13 219 1
13 220 1
13 221 1
13 222 1
13 223 1
13 224 1
13 225 1
13 226 1
13 227 1
13 228 1
13 229 1
13 230 1
13 231 1
13 232 1
13 233 1
13 234 1
13 235 1
13 236 1
13 237 1
13 238 1
13 239 1
13 240 1
13 241 1
13 242 1
13 243 1
13 244 1
13 245 1
13 246 1
13 247 1
13 248 1
13 249 1
13 250 1
13 251 1
13 252 1
13 253 1
13 254 1
13 255 1
13 256 1
13 257 1
13 258 1
13 259 1
13 260 1
13 261 1
13 262 1
13 263 1
13 264 1
13 265 1
13 266 1
13 267 1
13 268 1
13 269 1
13 270 1
13 271 1
13 272 1
13 273 1
13 274 1
13 275 1
13 276 1
13 277 1
13 278 1
13 279 1
13 280 1
13 281 1
13 282 1
13 283 1
13 284 1
13 285 1
13 286 1
13 287 1
13 288 1
13 289 1
13 290 1
13 291 1
13 292 1
13 293 1
13 294 1
13 295 1
13 296 1
13 297 1
13 298 1
13 299 1
13 300 1
13 301 1
13 302 1
13 303 1
13 304 1
13 305 1
13 306 1
13 307 1
13 308 1
13 309 1
13 310 1
13 311 1
13 312 1
13 313 1
13 314 1
13 315 1
13 316 1
13 317 1
13 318 1
13 319 1
13 320 1
13 321 1
13 322 1
13 323 1
13 324 1
13 325 1
13 326 1
13 327 1
13 328 1
13 329 1
13 330 1
13 331 1
13 332 1
13 333 1
13 334 1
13 335 1
13 336 1
13 337 1
13 338 1
13 339 1
13 340 1
13 341 1
13 342 1
13 343 1
13 344 1
13 345 1
13 346 1
13 347 1
13 348 1
13 349 1
13 350 1
13 351 1
13 352 1
13 353 1
13 354 1
13 355 1
13 356 1
13 357 1
13 358 1
13 359 1
13 360 1
13 361 1
13 362 1
13 363 1
13 364 1
13 365 1
13 366 1
13 367 1
13 368 1
13 369 1
13 370 1
13 371 1
13 372 1
13 373 1
13 374 1
13 375 1
13 376 1
13 377 1
13 378 1
13 379 1
13 380 1
13 381 1
13 382 1
13 383 1
13 384 1
13 385 1
13 386 1
13 387 1
13 388 1
13 389 1
13 390 1
13 391 1
13 392 1
13 393 1
13 394 1
13 395 1
13 396 1
13 397 1
13 398 1
13 399 1
14 0 1
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 0
14 13 0
14 14 0
14 15 0
14 16 0
14 17 0
14 18 0
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0
14 28 0
14 29 0
14 30 0
14 31 0
14 32 0
14 33 0
14 34 0
14 35 0
14 36 0
14 37 0
14 38 0
14 39 0
14 40 0
14 41 0
14 42 0
14 43 0
14 44 0
14 45 0
14 46 1
14 47 1
14 48 1
14 49 1
14 50 1
14 51 1
14 52 1
14 53 1
14 54 1
14 55 1
14 56 1
14 57 1
14 58 1
14 59 1
14 60 1
14 61 1
14 62 1
14 63 1
14 64 1
14 65 1
14 66 1
14 67 1
14 68 1
14 69 1
14 70 1
14 71 1
14 72 1
14 73 1
14 74 1
14 75 1
14 76 1
14 77 1
14 78 1
14 79 1
14 80 1
14 81 1
14 82 1
14 83 1
14 84 1
14 85 1
14 86 1
14 87 1
14 88 1
14 89 1
14 90 1
14 91 1
14 92 1
14 93 1
14 94 1
14 95 1
14 96 1
14 97 1
14 98 1
14 99 1
14 100 1
14 101 1
14 102 1
14 103 1
14 104 1
14 105 1
14 106 1
14 107 1
14 108 1
14 109 1
14 110 1
14 111 1
14 112 1
14 113 1
14 114 1
14 115 1
14 116 1
14 117 1
14 118 1
14 119 1
14 120 1
14 121 1
14 122 1
14 123 1
14 124 1
14 125 1
14 126 1
14 127 1
14 128 1
14 129 1
14 130 1
14 131 1
14 132 1
14 133 1
14 134 1
14 135 1
14 136 1
14 137 1
14 138 1
14 139 1
14 140 1
14 141 1
14 142 1
14 143 1
14 144 1
14 145 1
14 146 1
14 147 1
14 148 1
14 149 1
14 150 1
14 151 1
14 152 1
14 153 1
14 154 1
14 155 1
14 156 1
14 157 1
14 158 1
14 159 1
14 160 1
14 161 1
14 162 1
14 163 1
14 164 1
14 165 1
14 166 1
14 167 1
14 168 1
14 169 1
14 170 1
14 171 1
14 172 1
14 173 1
14 174 1
14 175 1
14 176 1
14 177 1
14 178 1
14 179 1
14 180 1
14 181 1
14 182 1
14 183 1
14 184 1
14 185 1
14 186 1
14 187 1
14 188 1
14 189 1
14 190 1
14 191 1
14 192 1
14 193 1
14 194 1
14 195 1
14 196 1
14 197 1
14 198 1
14 199 1
14 200 1
14 201 1
14 202 1
14 203 1
14 204 1
14 205 1
14 206 1
14 207 1
14 208 1
14 209 1
14 210 1
14 211 1
14 212 1
14 213 1
14 214 1
14 215 1
14 216 1
14 217 1
14 218 1
14 219 1
14 220 1
14 221 1
14 222 1
14 223 1
14 224 1
14 225 1
14 226 1
14 227 1
14 228 1
14 229 1
14 230 1
14 231 1
14 232 1
14 233 1
14 234 1
14 235 1
14 236 1
14 237 1
14 238 1
14 239 1
14 240 1
14 241 1
14 242 1
14 243 1
14 244 1
14 245 1
14 246 1
14 247 1
14 248 1
14 249 1
14 250 1
14 251 1
14 252 1
14 253 1
14 254 1
14 255 1
14 256 1
14 257 1
14 258 1
14 259 1
14 260 1
14 261 1
14 262 1
14 263 1
14 264 1
14 265 1
14 266 1
14 267 1
14 268 1
14 269 1
14 270 1
14 271 1
14 272 1
14 273 1
14 274 1
14 275 1
14 276 1
14 277 1
14 278 1
14 279 1
14 280 1
14 281 1
14 282 1
14 283 1
14 284 1
14 285 1
14 286 1
14 287 1
14 288 1
14 289 1
14 290 1
14 291 1
14 292 1
14 293 1
14 294 1
14 295 1
14 296 1
14 297 1
14 298 1
14 299 1
14 300 1
14 301 1
14 302 1
14 303 1
14 304 1
14 305 1
14 306 1
14 307 1
14 308 1
14 309 1
14 310 1
14 311 1
14 312 1
14 313 1
14 314 1
14 315 1
14 316 1
14 317 1
14 318 1
14 319 1
14 320 1
14 321 1
14 322 1
14 323 1
14 324 1
14 325 1
14 326 1
14 327 1
14 328 1
14 329 1
14 330 1
14 331 1
14 332 1
14 333 1
14 334 1
14 335 1
14 336 1
14 337 1
14 338 1
14 339 1
14 340 1
14 341 1
14 342 1
14 343 1
14 344 1
14 345 1
14 346 1
14 347 1
14 348 1
14 349 1
14 350 1
14 351 1
14 352 1
14 353 1
14 354 1
14 355 1
14 356 1
14 357 1
14 358 1
14 359 1
14 360 1
14 361 1
14 362 1
14 363 1
14 364 1
14 365 1
14 366 1
14 367 1
14 368 1
14 369 1
14 370 1
14 371 1
14 372 1
14 373 1
14 374 1
14 375 1
14 376 1
14 377 1
14 378 1
14 379 1
14 380 1
14 381 1
14 382 1
14 383 1
14 384 1
14 385 1
14 386 1
14 387 1
14 388 1
14 389 1
14 390 1
14 391 1
14 392 1
14 393 1
14 394 1
14 395 1
14 396 1
14 397 1
14 398 1
14 399 1
15 0 1
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 0
15 16 0
15 17 0
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0
15 28 0
15 29 0
15 30 0
15 31 0
15 32 0
15 33 0
15 34 0
15 35 0
15 36 0
15 37 0
15 38 0
15 39 0
15 40 0
15 41 0
15 42 0
15 43 0
15 44 0
15 45 0
15 46 0
15 47 0
15 48 0
15 49 0
15 50 0
15 51 0
15 52 0
15 53 0
15 54 1
15 55 1
15 56 1
15 57 1
15 58 1
15 59 1
15 60 1
15 61 1
15 62 1
15 63 1
15 64 1
15 65 1
15 66 1
15 67 1
15 68 1
15 69 1
15 70 1
15 71 1
15 72 1
15 73 1
15 74 1
15 75 1
15 76 1
15 77 1
15 78 1
15 79 1
15 80 1
15 81 1
15 82 1
15 83 1
15 84 1
15 85 1
15 86 1
15 87 1
15 88 1
15 89 1
15 90 1
15 91 1
15 92 1
15 93 1
15 94 1
15 95 1
15 96 1
15 97 1
15 98 1
15 99 1
15 100 1
15 101 1
15 102 1
15 103 1
15 104 1
15 105 1
15 106 1
15 107 1
15 108 1
15 109 1
15 110 1
15 111 1
15 112 1
15 113 1
15 114 1
15 115 1
15 116 1
15 117 1
15 118 1
15 119 1
15 120 1
15 121 1
15 122 1
15 123 1
15 124 1
15 125 1
15 126 1
15 127 1
15 128 1
15 129 1
15 130 1
15 131 1
15 132 1
15 133 1
15 134 1
15 135 1
15 136 1
15 137 1
15 138 1
15 139 1
15 140 1
15 141 1
15 142 1
15 143 1
15 144 1
15 145 1
15 146 1
15 147 1
15 148 1
15 149 1
15 150 1
15 151 1
15 152 1
15 153 1
15 154 1
15 155 1
15 156 1
15 157 1
15 158 1
15 159 1
15 160 1
15 161 1
15 162 1
15 163 1
15 164 1
15 165 1
15 166 1
15 167 1
15 168 1
15 169 1
15 170 1
15 171 1
15 172 1
15 173 1
15 174 1
15 175 1
15 176 1
15 177 1
15 178 1
15 179 1
15 180 1
15 181 1
15 182 1
15 183 1
15 184 1
15 185 1
15 186 1
15 187 1
15 188 1
15 189 1
15 190 1
15 191 1
15 192 1
15 193 1
15 194 1
15 195 1
15 196 1
15 197 1
15 198 1
15 199 1
15 200 1
15 201 1
15 202 1
15 203 1
15 204 1
15 205 1
15 206 1
15 207 1
15 208 1
15 209 1
15 210 1
15 211 1
15 212 1
15 213 1
15 214 1
15 215 1
15 216 1
15 217 1
15 218 1
15 219 1
15 220 1
15 221 1
15 222 1
15 223 1
15 224 1
15 225 1
15 226 1
15 227 1
15 228 1
15 229 1
15 230 1
15 231 1
15 232 1
15 233 1
15 234 1
15 235 1
15 236 1
15 237 1
15 238 1
15 239 1
15 240 1
15 241 1
15 242 1
15 243 1
15 244 1
15 245 1
15 246 1
15 247 1
15 248 1
15 249 1
15 250 1
15 251 1
15 252 1
15 253 1
15 254 1
15 255 1
15 256 1
15 257 1
15 258 1
15 259 1
15 260 1
15 261 1
15 262 1
15 263 1
15 264 1
15 265 1
15 266 1
15 267 1
15 268 1
15 269 1
15 270 1
15 271 1
15 272 1
15 273 1
15 274 1
15 275 1
15 276 1
15 277 1
15 278 1
15 279 1
15 280 1
15 281 1
15 282 1
15 283 1
15 284 1
15 285 1
15 286 1
15 287 1
15 288 1
15 289 1
15 290 1
15 291 1
15 292 1
15 293 1
15 294 1
15 295 1
15 296 1
15 297 1
15 298 1
15 299 1
15 300 1
15 301 1
15 302 1
15 303 1
15 304 1
15 305 1
15 306 1
15 307 1
15 308 1
15 309 1
15 310 1
15 311 1
15 312 1
15 313 1
15 314 1
15 315 1
15 316 1
15 317 1
15 318 1
15 319 1
15 320 1
15 321 1
15 322 1
15 323 1
15 324 1
15 325 1
15 326 1
15 327 1
15 328 1
15 329 1
15 330 1
15 331 1
15 332 1
15 333 1
15 334 1
15 335 1
15 336 1
15 337 1
15 338 1
15 339 1
15 340 1
15 341 1
15 342 1
15 343 1
15 344 1
15 345 1
15 346 1
15 347 1
15 348 1
15 349 1
15 350 1
15 351 1
15 352 1
15 353 1
15 354 1
15 355 1
15 356 1
15 357 1
15 358 1
15 359 1
15 360 1
15 361 1
15 362 1
15 363 1
15 364 1
15 365 1
15 366 1
15 367 1
15 368 1
15 369 1
15 370 1
15 371 1
15 372 1
15 373 1
15 374 1
15 375 1
15 376 1
15 377 1
15 378 1
15 379 1
15 380 1
15 381 1
15 382 1
15 383 1
15 384 1
15 385 1
15 386 1
15 387 1
15 388 1
15 389 1
15 390 1
15 391 1
15 392 1
15 393 1
15 394 1
15 395 1
15 396 1
15 397 1
15 398 1
15 399 1
16 0 1
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 0
16 15 0
16 16 0
16 17 0
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0
16 28 0
16 29 0
16 30 0
16 31 0
16 32 0
16 33 0
16 34 0
16 35 0
16 36 0
16 37 0
16 38 0
16 39 0
16 40 0
16 41 0
16 42 0
16 43 0
16 44 0
16 45 0
16 46 0
16 47 0
16 48 0
16 49 0
16 50 0
16 51 0
16 52 0
16 53 0
16 54 0
16 55 0
16 56 0
16 57 0
16 58 0
16 59 0
16 60 0
16 61 0
16 62 0
16 63 1
16 64 1
16 65 1
16 66 1
16 67 1
16 68 1
16 69 1
16 70 1
16 71 1
16 72 1
16 73 1
16 74 1
16 75 1
16 76 1
16 77 1
16 78 1
16 79 1
16 80 1
16 81 1
16 82 1
16 83 1
16 84 1
16 85 1
16 86 1
16 87 1
16 88 1
16 89 1
16 90 1
16 91 1
16 92 1
16 93 1
16 94 1
16 95 1
16 96 1
16 97 1
16 98 1
16 99 1
16 100 1
16 101 1
16 102 1
16 103 1
16 104 1
16 105 1
16 106 1
16 107 1
16 108 1
16 109 1
16 110 1
16 111 1
16 112 1
16 113 1
16 114 1
16 115 1
16 116 1
16 117 1
16 118 1
16 119 1
16 120 1
16 121 1
16 122 1
16 123 1
16 124 1
16 125 1
16 126 1
16 127 1
16 128 1
16 129 1
16 130 1
16 131 1
16 132 1
16 133 1
16 134 1
16 135 1
16 136 1
16 137 1
16 138 1
16 139 1
16 140 1
16 141 1
16 142 1
16 143 1
16 144 1
16 145 1
16 146 1
16 147 1
16 148 1
16 149 1
16 150 1
16 151 1
16 152 1
16 153 1
16 154 1
16 155 1
16 156 1
16 157 1
16 158 1
16 159 1
16 160 1
16 161 1
16 162 1
16 163 1
16 164 1
16 165 1
16 166 1
16 167 1
16 168 1
16 169 1
16 170 1
16 171 1
16 172 1
16 173 1
16 174 1
16 175 1
16 176 1
16 177 1
16 178 1
16 179 1
16 180 1
16 181 1
16 182 1
16 183 1
16 184 1
16 185 1
16 186 1
16 187 1
16 188 1
16 189 1
16 190 1
16 191 1
16 192 1
16 193 1
16 194 1
16 195 1
16 196 1
16 197 1
16 198 1
16 199 1
16 200 1
16 201 1
16 202 1
16 203 1
16 204 1
16 205 1
16 206 1
16 207 1
16 208 1
16 209 1
16 210 1
16 211 1
16 212 1
16 213 1
16 214 1
16 215 1
16 216 1
16 217 1
16 218 1
16 219 1
16 220 1
16 221 1
16 222 1
16 223 1
16 224 1
16 225 1
16 226 1
16 227 1
16 228 1
16 229 1
16 230 1
16 231 1
16 232 1
16 233 1
16 234 1
16 235 1
16 236 1
16 237 1
16 238 1
16 239 1
16 240 1
16 241 1
16 242 1
16 243 1
16 244 1
16 245 1
16 246 1
16 247 1
16 248 1
16 249 1
16 250 1
16 251 1
16 252 1
16 253 1
16 254 1
16 255 1
16 256 1
16 257 1
16 258 1
16 259 1
16 260 1
16 261 1
16 262 1
16 263 1
16 264 1
16 265 1
16 266 1
16 267 1
16 268 1
16 269 1
16 270 1
16 271 1
16 272 1
16 273 1
16 274 1
16 275 1
16 276 1
16 277 1
16 278 1
16 279 1
16 280 1
16 281 1
16 282 1
16 283 1
16 284 1
16 285 1
16 286 1
16 287 1
16 288 1
16 289 1
16 290 1
16 291 1
16 292 1
16 293 1
16 294 1
16 295 1
16 296 1
16 297 1
16 298 1
16 299 1
16 300 1
16 301 1
16 302 1
16 303 1
16 304 1
16 305 1
16 306 1
16 307 1
16 308 1
16 309 1
16 310 1
16 311 1
16 312 1
16 313 1
16 314 1
16 315 1
16 316 1
16 317 1
16 318 1
16 319 1
16 320 1
16 321 1
16 322 1
16 323 1
16 324 1
16 325 1
16 326 1
16 327 1
16 328 1
16 329 1
16 330 1
16 331 1
16 332 1
16 333 1
16 334 1
16 335 1
16 336 1
16 337 1
16 338 1
16 339 1
16 340 1
16 341 1
16 342 1
16 343 1
16 344 1
16 345 1
16 346 1
16 347 1
16 348 1
16 349 1
16 350 1
16 351 1
16 352 1
16 353 1
16 354 1
16 355 1
16 356 1
16 357 1
16 358 1
16 359 1
16 360 1
16 361 1
16 362 1
16 363 1
16 364 1
16 365 1
16 366 1
16 367 1
16 368 1
16 369 1
16 370 1
16 371 1
16 372 1
16 373 1
16 374 1
16 375 1
16 376 1
16 377 1
16 378 1
16 379 1
16 380 1
16 381 1
16 382 1
16 383 1
16 384 1
16 385 1
16 386 1
16 387 1
16 388 1
16 389 1
16 390 1
16 391 1
16 392 1
16 393 1
16 394 1
16 395 1
16 396 1
16 397 1
16 398 1
16 399 1
17 0 1
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 0
17 15 0
17 16 0
17 17 0
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0
17 28 0
17 29 0
17 30 0
17 31 0
17 32 0
17 33 0
17 34 0
17 35 0
17 36 0
17 37 0
17 38 0
17 39 0
17 40 0
17 41 0
17 42 0
17 43 0
17 44 0
17 45 0
17 46 0
17 47 0
17 48 0
17 49 0
17 50 0
17 51 0
17 52 0
17 53 0
17 54 0
17 55 0
17 56 0
17 57 0
17 58 0
17 59 0
17 60 0
17 61 0
17 62 0
17 63 0
17 64 0
17 65 0
17 66 0
17 67 0
17 68 0
17 69 0
17 70 0
17 71 0
17 72 0
17 73 1
17 74 1
17 75 1
17 76 1
17 77 1
17 78 1
17 79 1
17 80 1
17 81 1
17 82 1
17 83 1
17 84 1
17 85 1
17 86 1
17 87 1
17 88 1
17 89 1
17 90 1
17 91 1
17 92 1
17 93 1
17 94 1
17 95 1
17 96 1
17 97 1
17 98 1
17 99 1
17 100 1
17 101 1
17 102 1
17 103 1
17 104 1
17 105 1
17 106 1
17 107 1
17 108 1
17 109 1
17 110 1
17 111 1
17 112 1
17 113 1
17 114 1
17 115 1
17 116 1
17 117 1
17 118 1
17 119 1
17 120 1
17 121 1
17 122 1
17 123 1
17 124 1
17 125 1
17 126 1
17 127 1
17 128 1
17 129 1
17 130 1
17 131 1
17 132 1
17 133 1
17 134 1
17 135 1
17 136 1
17 137 1
17 138 1
17 139 1
17 140 1
17 141 1
17 142 1
17 143 1
17 144 1
17 145 1
17 146 1
17 147 1
17 148 1
17 149 1
17 150 1
17 151 1
17 152 1
17 153 1
17 154 1
17 155 1
17 156 1
17 157 1
17 158 1
17 159 1
17 160 1
17 161 1
17 162 1
17 163 1
17 164 1
17 165 1
17 166 1
17 167 1
17 168 1
17 169 1
17 170 1
17 171 1
17 172 1
17 173 1
17 174 1
17 175 1
17 176 1
17 177 1
17 178 1
17 179 1
17 180 1
17 181 1
17 182 1
17 183 1
17 184 1
17 185 1
17 186 1
17 187 1
17 188 1
17 189 1
17 190 1
17 191 1
17 192 1
17 193 1
17 194 1
17 195 1
17 196 1
17 197 1
17 198 1
17 199 1
17 200 1
17 201 1
17 202 1
17 203 1
17 204 1
17 205 1
17 206 1
17 207 1
17 208 1
17 209 1
17 210 1
17 211 1
17 212 1
17 213 1
17 214 1
17 215 1
17 216 1
17 217 1
17 218 1
17 219 1
17 220 1
17 221 1
17 222 1
17 223 1
17 224 1
17 225 1
17 226 1
17 227 1
17 228 1
17 229 1
17 230 1
17 231 1
17 232 1
17 233 1
17 234 1
17 235 1
17 236 1
17 237 1
17 238 1
17 239 1
17 240 1
17 241 1
17 242 1
17 243 1
17 244 1
17 245 1
17 246 1
17 247 1
17 248 1
17 249 1
17 250 1
17 251 1
17 252 1
17 253 1
17 254 1
17 255 1
17 256 1
17 257 1
17 258 1
17 259 1
17 260 1
17 261 1
17 262 1
17 263 1
17 264 1
17 265 1
17 266 1
17 267 1
17 268 1
17 269 1
17 270 1
17 271 1
17 272 1
17 273 1
17 274 1
17 275 1
17 276 1
17 277 1
17 278 1
17 279 1
17 280 1
17 281 1
17 282 1
17 283 1
17 284 1
17 285 1
17 286 1
17 287 1
17 288 1
17 289 1
17 290 1
17 291 1
17 292 1
17 293 1
17 294 1
17 295 1
17 296 1
17 297 1
17 298 1
17 299 1
17 300 1
17 301 1
17 302 1
17 303 1
17 304 1
17 305 1
17 306 1
17 307 1
17 308 1
17 309 1
17 310 1
17 311 1
17 312 1
17 313 1
17 314 1
17 315 1
17 316 1
17 317 1
17 318 1
17 319 1
17 320 1
17 321 1
17 322 1
17 323 1
17 324 1
17 325 1
17 326 1
17 327 1
17 328 1
17 329 1
17 330 1
17 331 1
17 332 1
17 333 1
17 334 1
17 335 1
17 336 1
17 337 1
17 338 1
17 339 1
17 340 1
17 341 1
17 342 1
17 343 1
17 344 1
17 345 1
17 346 1
17 347 1
17 348 1
17 349 1
17 350 1
17 351 1
17 352 1
17 353 1
17 354 1
17 355 1
17 356 1
17 357 1
17 358 1
17 359 1
17 360 1
17 361 1
17 362 1
17 363 1
17 364 1
17 365 1
17 366 1
17 367 1
17 368 1
17 369 1
17 370 1
17 371 1
17 372 1
17 373 1
17 374 1
17 375 1
17 376 1
17 377 1
17 378 1
17 379 1
17 380 1
17 381 1
17 382 1
17 383 1
17 384 1
17 385 1
17 386 1
17 387 1
17 388 1
17 389 1
17 390 1
17 391 1
17 392 1
17 393 1
17 394 1
17 395 1
17 396 1
17 397 1
17 398 1
17 399 1
18 0 1
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 0
18 13 0
18 14 0
18 15 0
18 16 0
18 17 0
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0
18 28 0
18 29 0
18 30 0
18 31 0
18 32 0
18 33 0
18 34 0
18 35 0
18 36 0
18 37 0
18 38 0
18 39 0
18 40 0
18 41 0
18 42 0
18 43 0
18 44 0
18 45 0
18 46 0
18 47 0
18 48 0
18 49 0
18 50 0
18 51 0
18 52 0
18 53 0
18 54 0
18 55 0
18 56 0
18 57 0
18 58 0
18 59 0
18 60 0
18 61 0
18 62 0
18 63 0
18 64 0
18 65 0
18 66 0
18 67 0
18 68 0
18 69 0
18 70 0
18 71 0
18 72 0
18 73 0
18 74 0
18 75 0
18 76 0
18 77 0
18 78 0
18 79 0
18 80 0
18 81 0
18 82 0
18 83 0
18 84 1
18 85 1
18 86 1
18 87 1
18 88 1
18 89 1
18 90 1
18 91 1
18 92 1
18 93 1
18 94 1
18 95 1
18 96 1
18 97 1
18 98 1
18 99 1
18 100 1
18 101 1
18 102 1
18 103 1
18 104 1
18 105 1
18 106 1
18 107 1
18 108 1
18 109 1
18 110 1
18 111 1
18 112 1
18 113 1
18 114 1
18 115 1
18 116 1
18 117 1
18 118 1
18 119 1
18 120 1
18 121 1
18 122 1
18 123 1
18 124 1
18 125 1
18 126 1
18 127 1
18 128 1
18 129 1
18 130 1
18 131 1
18 132 1
18 133 1
18 134 1
18 135 1
18 136 1
18 137 1
18 138 1
18 139 1
18 140 1
18 141 1
18 142 1
18 143 1
18 144 1
18 145 1
18 146 1
18 147 1
18 148 1
18 149 1
18 150 1
18 151 1
18 152 1
18 153 1
18 154 1
18 155 1
18 156 1
18 157 1
18 158 1
18 159 1
18 160 1
18 161 1
18 162 1
18 163 1
18 164 1
18 165 1
18 166 1
18 167 1
18 168 1
18 169 1
18 170 1
18 171 1
18 172 1
18 173 1
18 174 1
18 175 1
18 176 1
18 177 1
18 178 1
18 179 1
18 180 1
18 181 1
18 182 1
18 183 1
18 184 1
18 185 1
18 186 1
18 187 1
18 188 1
18 189 1
18 190 1
18 191 1
18 192 1
18 193 1
18 194 1
18 195 1
18 196 1
18 197 1
18 198 1
18 199 1
18 200 1
18 201 1
18 202 1
18 203 1
18 204 1
18 205 1
18 206 1
18 207 1
18 208 1
18 209 1
18 210 1
18 211 1
18 212 1
18 213 1
18 214 1
18 215 1
18 216 1
18 217 1
18 218 1
18 219 1
18 220 1
18 221 1
18 222 1
18 223 1
18 224 1
18 225 1
18 226 1
18 227 1
18 228 1
18 229 1
18 230 1
18 231 1
18 232 1
18 233 1
18 234 1
18 235 1
18 236 1
18 237 1
18 238 1
18 239 1
18 240 1
18 241 1
18 242 1
18 243 1
18 244 1
18 245 1
18 246 1
18 247 1
18 248 1
18 249 1
18 250 1
18 251 1
18 252 1
18 253 1
18 254 1
18 255 1
18 256 1
18 257 1
18 258 1
18 259 1
18 260 1
18 261 1
18 262 1
18 263 1
18 264 1
18 265 1
18 266 1
18 267 1
18 268 1
18 269 1
18 270 1
18 271 1
18 272 1
18 273 1
18 274 1
18 275 1
18 276 1
18 277 1
18 278 1
18 279 1
18 280 1
18 281 1
18 282 1
18 283 1
18 284 1
18 285 1
18 286 1
18 287 1
18 288 1
18 289 1
18 290 1
18 291 1
18 292 1
18 293 1
18 294 1
18 295 1
18 296 1
18 297 1
18 298 1
18 299 1
18 300 1
18 301 1
18 302 1
18 303 1
18 304 1
18 305 1
18 306 1
18 307 1
18 308 1
18 309 1
18 310 1
18 311 1
18 312 1
18 313 1
18 314 1
18 315 1
18 316 1
18 317 1
18 318 1
18 319 1
18 320 1
18 321 1
18 322 1
18 323 1
18 324 1
18 325 1
18 326 1
18 327 1
18 328 1
18 329 1
18 330 1
18 331 1
18 332 1
18 333 1
18 334 1
18 335 1
18 336 1
18 337 1
18 338 1
18 339 1
18 340 1
18 341 1
18 342 1
18 343 1
18 344 1
18 345 1
18 346 1
18 347 1
18 348 1
18 349 1
18 350 1
18 351 1
18 352 1
18 353 1
18 354 1
18 355 1
18 356 1
18 357 1
18 358 1
18 359 1
18 360 1
18 361 1
18 362 1
18 363 1
18 364 1
18 365 1
18 366 1
18 367 1
18 368 1
18 369 1
18 370 1
18 371 1
18 372 1
18 373 1
18 374 1
18 375 1
18 376 1
18 377 1
18 378 1
18 379 1
18 380 1
18 381 1
18 382 1
18 383 1
18 384 1
18 385 1
18 386 1
18 387 1
18 388 1
18 389 1
18 390 1
18 391 1
18 392 1
18 393 1
18 394 1
18 395 1
18 396 1
18 397 1
18 398 1
18 399 1
19 0 1
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 0
19 13 0
19 14 0
19 15 0
19 16 0
19 17 0
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0
19 28 0
19 29 0
19 30 0
19 31 0
19 32 0
19 33 0
19 34 0
19 35 0
19 36 0
19 37 0
19 38 0
19 39 0
19 40 0
19 41 0
19 42 0
19 43 0
19 44 0
19 45 0
19 46 0
19 47 0
19 48 0
19 49 0
19 50 0
19 51 0
19 52 0
19 53 0
19 54 0
19 55 0
19 56 0
19 57 0
19 58 0
19 59 0
19 60 0
19 61 0
19 62 0
19 63 0
19 64 0
19 65 0
19 66 0
19 67 0
19 68 0
19 69 0
19 70 0
19 71 0
19 72 0
19 73 0
19 74 0
19 75 0
19 76 0
19 77 0
19 78 0
19 79 0
19 80 0
19 81 0
19 82 0
19 83 0
19 84 0
19 85 0
19 86 0
19 87 0
19 88 0
19 89 0
19 90 0
19 91 0
19 92 0
19 93 0
19 94 0
19 95 0
19 96 0
19 97 1
19 98 1
19 99 1
19 100 1
19 101 1
19 102 1
19 103 1
19 104 1
19 105 1
19 106 1
19 107 1
19 108 1
19 109 1
19 110 1
19 111 1
19 112 1
19 113 1
19 114 1
19 115 1
19 116 1
19 117 1
19 118 1
19 119 1
19 120 1
19 121 1
19 122 1
19 123 1
19 124 1
19 125 1
19 126 1
19 127 1
19 128 1
19 129 1
19 130 1
19 131 1
19 132 1
19 133 1
19 134 1
19 135 1
19 136 1
19 137 1
19 138 1
19 139 1
19 140 1
19 141 1
19 142 1
19 143 1
19 144 1
19 145 1
19 146 1
19 147 1
19 148 1
19 149 1
19 150 1
19 151 1
19 152 1
19 153 1
19 154 1
19 155 1
19 156 1
19 157 1
19 158 1
19 159 1
19 160 1
19 161 1
19 162 1
19 163 1
19 164 1
19 165 1
19 166 1
19 167 1
19 168 1
19 169 1
19 170 1
19 171 1
19 172 1
19 173 1
19 174 1
19 175 1
19 176 1
19 177 1
19 178 1
19 179 1
19 180 1
19 181 1
19 182 1
19 183 1
19 184 1
19 185 1
19 186 1
19 187 1
19 188 1
19 189 1
19 190 1
19 191 1
19 192 1
19 193 1
19 194 1
19 195 1
19 196 1
19 197 1
19 198 1
19 199 1
19 200 1
19 201 1
19 202 1
19 203 1
19 204 1
19 205 1
19 206 1
19 207 1
19 208 1
19 209 1
19 210 1
19 211 1
19 212 1
19 213 1
19 214 1
19 215 1
19 216 1
19 217 1
19 218 1
19 219 1
19 220 1
19 221 1
19 222 1
19 223 1
19 224 1
19 225 1
19 226 1
19 227 1
19 228 1
19 229 1
19 230 1
19 231 1
19 232 1
19 233 1
19 234 1
19 235 1
19 236 1
19 237 1
19 238 1
19 239 1
19 240 1
19 241 1
19 242 1
19 243 1
19 244 1
19 245 1
19 246 1
19 247 1
19 248 1
19 249 1
19 250 1
19 251 1
19 252 1
19 253 1
19 254 1
19 255 1
19 256 1
19 257 1
19 258 1
19 259 1
19 260 1
19 261 1
19 262 1
19 263 1
19 264 1
19 265 1
19 266 1
19 267 1
19 268 1
19 269 1
19 270 1
19 271 1
19 272 1
19 273 1
19 274 1
19 275 1
19 276 1
19 277 1
19 278 1
19 279 1
19 280 1
19 281 1
19 282 1
19 283 1
19 284 1
19 285 1
19 286 1
19 287 1
19 288 1
19 289 1
19 290 1
19 291 1
19 292 1
19 293 1
19 294 1
19 295 1
19 296 1
19 297 1
19 298 1
19 299 1
19 300 1
19 301 1
19 302 1
19 303 1
19 304 1
19 305 1
19 306 1
19 307 1
19 308 1
19 309 1
19 310 1
19 311 1
19 312 1
19 313 1
19 314 1
19 315 1
19 316 1
19 317 1
19 318 1
19 319 1
19 320 1
19 321 1
19 322 1
19 323 1
19 324 1
19 325 1
19 326 1
19 327 1
19 328 1
19 329 1
19 330 1
19 331 1
19 332 1
19 333 1
19 334 1
19 335 1
19 336 1
19 337 1
19 338 1
19 339 1
19 340 1
19 341 1
19 342 1
19 343 1
19 344 1
19 345 1
19 346 1
19 347 1
19 348 1
19 349 1
19 350 1
19 351 1
19 352 1
19 353 1
19 354 1
19 355 1
19 356 1
19 357 1
19 358 1
19 359 1
19 360 1
19 361 1
19 362 1
19 363 1
19 364 1
19 365 1
19 366 1
19 367 1
19 368 1
19 369 1
19 370 1
19 371 1
19 372 1
19 373 1
19 374 1
19 375 1
19 376 1
19 377 1
19 378 1
19 379 1
19 380 1
19 381 1
19 382 1
19 383 1
19 384 1
19 385 1
19 386 1
19 387 1
19 388 1
19 389 1
19 390 1
19 391 1
19 392 1
19 393 1
19 394 1
19 395 1
19 396 1
19 397 1
19 398 1
19 399 1
20 0 1
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 0
20 13 0
20 14 0
20 15 0
20 16 0
20 17 0
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0
20 28 0
20 29 0
20 30 0
20 31 0
20 32 0
20 33 0
20 34 0
20 35 0
20 36 0
20 37 0
20 38 0
20 39 0
20 40 0
20 41 0
20 42 0
20 43 0
20 44 0
20 45 0
20 46 0
20 47 0
20 48 0
20 49 0
20 50 0
20 51 0
20 52 0
20 53 0
20 54 0
20 55 0
20 56 0
20 57 0
20 58 0
20 59 0
20 60 0
20 61 0
20 62 0
20 63 0
20 64 0
20 65 0
20 66 0
20 67 0
20 68 0
20 69 0
20 70 0
20 71 0
20 72 0
20 73 0
20 74 0
20 75 0
20 76 0
20 77 0
20 78 0
20 79 0
20 80 0
20 81 0
20 82 0
20 83 0
20 84 0
20 85 0
20 86 0
20 87 0
20 88 0
20 89 0
20 90 0
20 91 0
20 92 0
20 93 0
20 94 0
20 95 0
20 96 0
20 97 0
20 98 0
20 99 0
20 100 0
20 101 0
20 102 0
20 103 0
20 104 0
20 105 0
20 106 0
20 107 0
20 108 0
20 109 0
20 110 0
20 111 1
20 112 1
20 113 1
20 114 1
20 115 1
20 116 1
20 117 1
20 118 1
20 119 1
20 120 1
20 121 1
20 122 1
20 123 1
20 124 1
20 125 1
20 126 1
20 127 1
20 128 1
20 129 1
20 130 1
20 131 1
20 132 1
20 133 1
20 134 1
20 135 1
20 136 1
20 137 1
20 138 1
20 139 1
20 140 1
20 141 1
20 142 1
20 143 1
20 144 1
20 145 1
20 146 1
20 147 1
20 148 1
20 149 1
20 150 1
20 151 1
20 152 1
20 153 1
20 154 1
20 155 1
20 156 1
20 157 1
20 158 1
20 159 1
20 160 1
20 161 1
20 162 1
20 163 1
20 164 1
20 165 1
20 166 1
20 167 1
20 168 1
20 169 1
20 170 1
20 171 1
20 172 1
20 173 1
20 174 1
20 175 1
20 176 1
20 177 1
20 178 1
20 179 1
20 180 1
20 181 1
20 182 1
20 183 1
20 184 1
20 185 1
20 186 1
20 187 1
20 188 1
20 189 1
20 190 1
20 191 1
20 192 1
20 193 1
20 194 1
20 195 1
20 196 1
20 197 1
20 198 1
20 199 1
20 200 1
20 201 1
20 202 1
20 203 1
20 204 1
20 205 1
20 206 1
20 207 1
20 208 1
20 209 1
20 210 1
20 211 1
20 212 1
20 213 1
20 214 1
20 215 1
20 216 1
20 217 1
20 218 1
20 219 1
20 220 1
20 221 1
20 222 1
20 223 1
20 224 1
20 225 1
20 226 1
20 227 1
20 228 1
20 229 1
20 230 1
20 231 1
20 232 1
20 233 1
20 234 1
20 235 1
20 236 1
20 237 1
20 238 1
20 239 1
20 240 1
20 241 1
20 242 1
20 243 1
20 244 1
20 245 1
20 246 1
20 247 1
20 248 1
20 249 1
20 250 1
20 251 1
20 252 1
20 253 1
20 254 1
20 255 1
20 256 1
20 257 1
20 258 1
20 259 1
20 260 1
20 261 1
20 262 1
20 263 1
20 264 1
20 265 1
20 266 1
20 267 1
20 268 1
20 269 1
20 270 1
20 271 1
20 272 1
20 273 1
20 274 1
20 275 1
20 276 1
20 277 1
20 278 1
20 279 1
20 280 1
20 281 1
20 282 1
20 283 1
20 284 1
20 285 1
20 286 1
20 287 1
20 288 1
20 289 1
20 290 1
20 291 1
20 292 1
20 293 1
20 294 1
20 295 1
20 296 1
20 297 1
20 298 1
20 299 1
20 300 1
20 301 1
20 302 1
20 303 1
20 304 1
20 305 1
20 306 1
20 307 1
20 308 1
20 309 1
20 310 1
20 311 1
20 312 1
20 313 1
20 314 1
20 315 1
20 316 1
20 317 1
20 318 1
20 319 1
20 320 1
20 321 1
20 322 1
20 323 1
20 324 1
20 325 1
20 326 1
20 327 1
20 328 1
20 329 1
20 330 1
20 331 1
20 332 1
20 333 1
20 334 1
20 335 1
20 336 1
20 337 1
20 338 1
20 339 1
20 340 1
20 341 1
20 342 1
20 343 1
20 344 1
20 345 1
20 346 1
20 347 1
20 348 1
20 349 1
20 350 1
20 351 1
20 352 1
20 353 1
20 354 1
20 355 1
20 356 1
20 357 1
20 358 1
20 359 1
20 360 1
20 361 1
20 362 1
20 363 1
20 364 1
20 365 1
20 366 1
20 367 1
20 368 1
20 369 1
20 370 1
20 371 1
20 372 1
20 373 1
20 374 1
20 375 1
20 376 1
20 377 1
20 378 1
20 379 1
20 380 1
20 381 1
20 382 1
20 383 1
20 384 1
20 385 1
20 386 1
20 387 1
20 388 1
20 389 1
20 390 1
20 391 1
20 392 1
20 393 1
20 394 1
20 395 1
20 396 1
20 397 1
20 398 1
20 399 1
21 0 1
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 0
21 13 0
21 14 0
21 15 0
21 16 0
21 17 0
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0
21 28 0
21 29 0
21 30 0
21 31 0
21 32 0
21 33 0
21 34 0
21 35 0
21 36 0
21 37 0
21 38 0
21 39 0
21 40 0
21 41 0
21 42 0
21 43 0
21 44 0
21 45 0
21 46 0
21 47 0
21 48 0
21 49 0
21 50 0
21 51 0
21 52 0
21 53 0
21 54 0
21 55 0
21 56 0
21 57 0
21 58 0
21 59 0
21 60 0
21 61 0
21 62 0
21 63 0
21 64 0
21 65 0
21 66 0
21 67 0
21 68 0
21 69 0
21 70 0
21 71 0
21 72 0
21 73 0
21 74 0
21 75 0
21 76 0
21 77 0
21 78 0
21 79 0
21 80 0
21 81 0
21 82 0
21 83 0
21 84 0
21 85 0
21 86 0
21 87 0
21 88 0
21 89 0
21 90 0
21 91 0
21 92 0
21 93 0
21 94 0
21 95 0
21 96 0
21 97 0
21 98 0
21 99 0
21 100 0
21 101 0
21 102 0
21 103 0
21 104 0
21 105 0
21 106 0
21 107 0
21 108 0
21 109 0
21 110 0
21 111 0
21 112 0
21 113 0
21 114 0
21 115 0
21 116 0
21 117 0
21 118 0
21 119 0
21 120 0
21 121 0
21 122 0
21 123 0
21 124 0
21 125 0
21 126 0
21 127 0
21 128 0
21 129 0
21 130 0
21 131 0
21 132 0
21 133 0
21 134 0
21 135 0
21 136 0
21 137 0
21 138 0
21 139 0
21 140 0
21 141 0
21 142 0
21 143 0
21 144 0
21 145 0
21 146 0
21 147 0
21 148 0
21 149 0
21 150 0
21 151 0
21 152 1
21 153 1
21 154 1
21 155 1
21 156 1
21 157 1
21 158 1
21 159 1
21 160 1
21 161 1
21 162 1
21 163 1
21 164 1
21 165 1
21 166 1
21 167 1
21 168 1
21 169 1
21 170 1
21 171 1
21 172 1
21 173 1
21 174 1
21 175 1
21 176 1
21 177 1
21 178 1
21 179 1
21 180 1
21 181 1
21 182 1
21 183 1
21 184 1
21 185 1
21 186 1
21 187 1
21 188 1
21 189 1
21 190 1
21 191 1
21 192 1
21 193 1
21 194 1
21 195 1
21 196 1
21 197 1
21 198 1
21 199 1
21 200 1
21 201 1
21 202 1
21 203 1
21 204 1
21 205 1
21 206 1
21 207 1
21 208 1
21 209 1
21 210 1
21 211 1
21 212 1
21 213 1
21 214 1
21 215 1
21 216 1
21 217 1
21 218 1
21 219 1
21 220 1
21 221 1
21 222 1
21 223 1
21 224 1
21 225 1
21 226 1
21 227 1
21 228 1
21 229 1
21 230 1
21 231 1
21 232 1
21 233 1
21 234 1
21 235 1
21 236 1
21 237 1
21 238 1
21 239 1
21 240 1
21 241 1
21 242 1
21 243 1
21 244 1
21 245 1
21 246 1
21 247 1
21 248 1
21 249 1
21 250 1
21 251 1
21 252 1
21 253 1
21 254 1
21 255 1
21 256 1
21 257 1
21 258 1
21 259 1
21 260 1
21 261 1
21 262 1
21 263 1
21 264 1
21 265 1
21 266 1
21 267 1
21 268 1
21 269 1
21 270 1
21 271 1
21 272 1
21 273 1
21 274 1
21 275 1
21 276 1
21 277 1
21 278 1
21 279 1
21 280 1
21 281 1
21 282 1
21 283 1
21 284 1
21 285 1
21 286 1
21 287 1
21 288 1
21 289 1
21 290 1
21 291 1
21 292 1
21 293 1
21 294 1
21 295 1
21 296 1
21 297 1
21 298 1
21 299 1
21 300 1
21 301 1
21 302 1
21 303 1
21 304 1
21 305 1
21 306 1
21 307 1
21 308 1
21 309 1
21 310 1
21 311 1
21 312 1
21 313 1
21 314 1
21 315 1
21 316 1
21 317 1
21 318 1
21 319 1
21 320 1
21 321 1
21 322 1
21 323 1
21 324 1
21 325 1
21 326 1
21 327 1
21 328 1
21 329 1
21 330 1
21 331 1
21 332 1
21 333 1
21 334 1
21 335 1
21 336 1
21 337 1
21 338 1
21 339 1
21 340 1
21 341 1
21 342 1
21 343 1
21 344 1
21 345 1
21 346 1
21 347 1
21 348 1
21 349 1
21 350 1
21 351 1
21 352 1
21 353 1
21 354 1
21 355 1
21 356 1
21 357 1
21 358 1
21 359 1
21 360 1
21 361 1
21 362 1
21 363 1
21 364 1
21 365 1
21 366 1
21 367 1
21 368 1
21 369 1
21 370 1
21 371 1
21 372 1
21 373 1
21 374 1
21 375 1
21 376 1
21 377 1
21 378 1
21 379 1
21 380 1
21 381 1
21 382 1
21 383 1
21 384 1
21 385 1
21 386 1
21 387 1
21 388 1
21 389 1
21 390 1
21 391 1
21 392 1
21 393 1
21 394 1
21 395 1
21 396 1
21 397 1
21 398 1
21 399 1
22 0 1
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 0
22 13 0
22 14 0
22 15 0
22 16 0
22 17 0
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0
22 28 0
22 29 0
22 30 0
22 31 0
22 32 0
22 33 0
22 34 0
22 35 0
22 36 0
22 37 0
22 38 0
22 39 0
22 40 0
22 41 0
22 42 0
22 43 0
22 44 0
22 45 0
22 46 0
22 47 0
22 48 0
22 49 0
22 50 0
22 51 0
22 52 0
22 53 0
22 54 0
22 55 0
22 56 0
22 57 0
22 58 0
22 59 0
22 60 0
22 61 0
22 62 0
22 63 0
22 64 0
22 65 0
22 66 0
22 67 0
22 68 0
22 69 0
22 70 0
22 71 0
22 72 0
22 73 0
22 74 0
22 75 0
22 76 0
22 77 0
22 78 0
22 79 0
22 80 0
22 81 0
22 82 0
22 83 0
22 84 0
22 85 0
22 86 0
22 87 0
22 88 0
22 89 0
22 90 0
22 91 0
22 92 0
22 93 0
22 94 0
22 95 0
22 96 0
22 97 0
22 98 0
22 99 0
22 100 0
22 101 0
22 102 0
22 103 0
22 104 0
22 105 0
22 106 0
22 107 0
22 108 0
22 109 0
22 110 0
22 111 0
22 112 0
22 113 0
22 114 0
22 115 0
22 116 0
22 117 0
22 118 0
22 119 0
22 120 0
22 121 0
22 122 0
22 123 0
22 124 0
22 125 0
22 126 0
22 127 0
22 128 0
22 129 0
22 130 0
22 131 0
22 132 0
22 133 0
22 134 0
22 135 0
22 136 0
22 137 0
22 138 0
22 139 0
22 140 0
22 141 0
22 142 0
22 143 0
22 144 0
22 145 0
22 146 0
22 147 0
22 148 0
22 149 0
22 150 0
22 151 0
22 152 0
22 153 0
22 154 0
22 155 0
22 156 0
22 157 0
22 158 0
22 159 0
22 160 0
22 161 0
22 162 0
22 163 0
22 164 0
22 165 0
22 166 0
22 167 0
22 168 0
22 169 0
22 170 0
22 171 0
22 172 0
22 173 0
22 174 0
22 175 0
22 176 0
22 177 0
22 178 0
22 179 0
22 180 0
22 181 0
22 182 0
22 183 0
22 184 0
22 185 0
22 186 0
22 187 0
22 188 0
22 189 0
22 190 0
22 191 0
22 192 0
22 193 0
22 194 0
22 195 0
22 196 0
22 197 0
22 198 0
22 199 0
22 200 0
22 201 0
22 202 0
22 203 0
22 204 0
22 205 0
22 206 0
22 207 0
22 208 0
22 209 0
22 210 0
22 211 0
22 212 0
22 213 0
22 214 0
22 215 0
22 216 0
22 217 0
22 218 0
22 219 0
22 220 0
22 221 0
22 222 0
22 223 0
22 224 0
22 225 0
22 226 0
22 227 0
22 228 0
22 229 0
22 230 0
22 231 0
22 232 0
22 233 0
22 234 0
22 235 0
22 236 0
22 237 0
22 238 0
22 239 0
22 240 0
22 241 0
22 242 0
22 243 0
22 244 0
22 245 0
22 246 0
22 247 0
22 248 0
22 249 0
22 250 0
22 251 0
22 252 0
22 253 0
22 254 0
22 255 0
22 256 0
22 257 0
22 258 0
22 259 0
22 260 0
22 261 0
22 262 0
22 263 0
22 264 0
22 265 0
22 266 0
22 267 0
22 268 0
22 269 0
22 270 0
22 271 0
22 272 0
22 273 1
22 274 1
22 275 1
22 276 1
22 277 1
22 278 1
22 279 1
22 280 1
22 281 1
22 282 1
22 283 1
22 284 1
22 285 1
22 286 1
22 287 1
22 288 1
22 289 1
22 290 1
22 291 1
22 292 1
22 293 1
22 294 1
22 295 1
22 296 1
22 297 1
22 298 1
22 299 1
22 300 1
22 301 1
22 302 1
22 303 1
22 304 1
22 305 1
22 306 1
22 307 1
22 308 1
22 309 1
22 310 1
22 311 1
22 312 1
22 313 1
22 314 1
22 315 1
22 316 1
22 317 1
22 318 1
22 319 1
22 320 1
22 321 1
22 322 1
22 323 1
22 324 1
22 325 1
22 326 1
22 327 1
22 328 1
22 329 1
22 330 1
22 331 1
22 332 1
22 333 1
22 334 1
22 335 1
22 336 1
22 337 1
22 338 1
22 339 1
22 340 1
22 341 1
22 342 1
22 343 1
22 344 1
22 345 1
22 346 1
22 347 1
22 348 1
22 349 1
22 350 1
22 351 1
22 352 1
22 353 1
22 354 1
22 355 1
22 356 1
22 357 1
22 358 1
22 359 1
22 360 1
22 361 1
22 362 1
22 363 1
22 364 1
22 365 1
22 366 1
22 367 1
22 368 1
22 369 1
22 370 1
22 371 1
22 372 1
22 373 1
22 374 1
22 375 1
22 376 1
22 377 1
22 378 1
22 379 1
22 380 1
22 381 1
22 382 1
22 383 1
22 384 1
22 385 1
22 386 1
22 387 1
22 388 1
22 389 1
22 390 1
22 391 1
22 392 1
22 393 1
22 394 1
22 395 1
22 396 1
22 397 1
22 398 1
22 399 1
23 0 1
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 0
23 13 0
23 14 0
23 15 0
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0
23 28 0
23 29 0
23 30 0
23 31 0
23 32 0
23 33 0
23 34 0
23 35 0
23 36 0
23 37 0
23 38 0
23 39 0
23 40 0
23 41 0
23 42 0
23 43 0
23 44 0
23 45 0
23 46 0
23 47 0
23 48 0
23 49 0
23 50 0
23 51 0
23 52 0
23 53 0
23 54 0
23 55 0
23 56 0
23 57 0
23 58 0
23 59 0
23 60 0
23 61 0
23 62 0
23 63 0
23 64 0
23 65 0
23 66 0
23 67 0
23 68 0
23 69 0
23 70 0
23 71 0
23 72 0
23 73 0
23 74 0
23 75 0
23 76 0
23 77 0
23 78 0
23 79 0
23 80 0
23 81 0
23 82 0
23 83 0
23 84 0
23 85 0
23 86 0
23 87 0
23 88 0
23 89 0
23 90 0
23 91 0
23 92 0
23 93 0
23 94 0
23 95 0
23 96 0
23 97 0
23 98 0
23 99 0
23 100 0
23 101 0
23 102 0
23 103 0
23 104 0
23 105 0
23 106 0
23 107 0
23 108 0
23 109 0
23 110 0
23 111 0
23 112 0
23 113 0
23 114 0
23 115 0
23 116 0
23 117 0
23 118 0
23 119 0
23 120 0
23 121 0
23 122 0
23 123 0
23 124 0
23 125 0
23 126 0
23 127 0
23 128 0
23 129 0
23 130 0
23 131 0
23 132 0
23 133 0
23 134 0
23 135 0
23 136 0
23 137 0
23 138 0
23 139 0
23 140 0
23 141 0
23 142 0
23 143 0
23 144 0
23 145 0
23 146 0
23 147 0
23 148 0
23 149 0
23 150 0
23 151 0
23 152 0
23 153 0
23 154 0
23 155 0
23 156 0
23 157 0
23 158 0
23 159 0
23 160 0
23 161 0
23 162 0
23 163 0
23 164 0
23 165 0
23 166 0
23 167 0
23 168 0
23 169 0
23 170 0
23 171 0
23 172 0
23 173 0
23 174 0
23 175 0
23 176 0
23 177 0
23 178 0
23 179 0
23 180 0
23 181 0
23 182 0
23 183 0
23 184 0
23 185 0
23 186 0
23 187 0
23 188 0
23 189 0
23 190 0
23 191 0
23 192 0
23 193 0
23 194 0
23 195 0
23 196 0
23 197 0
23 198 0
23 199 0
23 200 0
23 201 0
23 202 0
23 203 0
23 204 0
23 205 0
23 206 0
23 207 0
23 208 0
23 209 0
23 210 0
23 211 0
23 212 0
23 213 0
23 214 0
23 215 0
23 216 0
23 217 0
23 218 0
23 219 0
23 220 0
23 221 0
23 222 0
23 223 0
23 224 0
23 225 0
23 226 0
23 227 0
23 228 0
23 229 0
23 230 0
23 231 0
23 232 0
23 233 0
23 234 0
23 235 0
23 236 0
23 237 0
23 238 0
23 239 0
23 240 0
23 241 0
23 242 0
23 243 0
23 244 0
23 245 0
23 246 0
23 247 0
23 248 0
23 249 0
23 250 0
23 251 0
23 252 0
23 253 0
23 254 0
23 255 0
23 256 0
23 257 0
23 258 0
23 259 0
23 260 0
23 261 0
23 262 0
23 263 0
23 264 0
23 265 0
23 266 0
23 267 0
23 268 0
23 269 0
23 270 0
23 271 0
23 272 0
23 273 0
23 274 0
23 275 0
23 276 0
23 277 0
23 278 0
23 279 0
23 280 0
23 281 0
23 282 0
23 283 0
23 284 0
23 285 0
23 286 0
23 287 0
23 288 0
23 289 0
23 290 0
23 291 0
23 292 0
23 293 0
23 294 0
23 295 0
23 296 0
23 297 0
23 298 0
23 299 0
23 300 0
23 301 0
23 302 0
23 303 0
23 304 0
23 305 0
23 306 0
23 307 0
23 308 0
23 309 0
23 310 0
23 311 0
23 312 0
23 313 0
23 314 0
23 315 0
23 316 0
23 317 0
23 318 0
23 319 0
23 320 0
23 321 0
23 322 0
23 323 0
23 324 0
23 325 0
23 326 0
23 327 0
23 328 0
23 329 0
23 330 0
23 331 0
23 332 0
23 333 0
23 334 0
23 335 0
23 336 0
23 337 0
23 338 0
23 339 0
23 340 0
23 341 0
23 342 0
23 343 0
23 344 0
23 345 0
23 346 0
23 347 0
23 348 0
23 349 0
23 350 0
23 351 0
23 352 0
23 353 0
23 354 0
23 355 0
23 356 0
23 357 0
23 358 0
23 359 0
23 360 0
23 361 0
23 362 0
23 363 0
23 364 0
23 365 0
23 366 1
23 367 1
23 368 1
23 369 1
23 370 1
23 371 1
23 372 1
23 373 1
23 374 1
23 375 1
23 376 1
23 377 1
23 378 1
23 379 1
23 380 1
23 381 1
23 382 1
23 383 1
23 384 1
23 385 1
23 386 1
23 387 1
23 388 1
23 389 1
23 390 1
23 391 1
23 392 1
23 393 1
23 394 1
23 395 1
23 396 1
23 397 1
23 398 1
23 399 1
24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0
24 28 0
24 29 0
24 30 0
24 31 0
24 32 0
24 33 0
24 34 0
24 35 0
24 36 0
24 37 0
24 38 0
24 39 0
24 40 0
24 41 0
24 42 0
24 43 0
24 44 0
24 45 0
24 46 0
24 47 0
24 48 0
24 49 0
24 50 0
24 51 0
24 52 0
24 53 0
24 54 0
24 55 0
24 56 0
24 57 0
24 58 0
24 59 0
24 60 0
24 61 0
24 62 0
24 63 0
24 64 0
24 65 0
24 66 0
24 67 0
24 68 0
24 69 0
24 70 0
24 71 0
24 72 0
24 73 0
24 74 0
24 75 0
24 76 0
24 77 0
24 78 0
24 79 0
24 80 0
24 81 0
24 82 0
24 83 0
24 84 0
24 85 0
24 86 0
24 87 0
24 88 0
24 89 0
24 90 0
24 91 0
24 92 0
24 93 0
24 94 0
24 95 0
24 96 0
24 97 0
24 98 0
24 99 0
24 100 0
24 101 0
24 102 0
24 103 0
24 104 0
24 105 0
24 106 0
24 107 0
24 108 0
24 109 0
24 110 0
24 111 0
24 112 0
24 113 0
24 114 0
24 115 0
24 116 0
24 117 0
24 118 0
24 119 0
24 120 0
24 121 0
24 122 0
24 123 0
24 124 0
24 125 0
24 126 0
24 127 0
24 128 0
24 129 0
24 130 0
24 131 0
24 132 0
24 133 0
24 134 0
24 135 0
24 136 0
24 137 0
24 138 0
24 139 0
24 140 0
24 141 0
24 142 0
24 143 0
24 144 0
24 145 0
24 146 0
24 147 0
24 148 0
24 149 0
24 150 0
24 151 0
24 152 0
24 153 0
24 154 0
24 155 0
24 156 0
24 157 0
24 158 0
24 159 0
24 160 0
24 161 0
24 162 0
24 163 0
24 164 0
24 165 0
24 166 0
24 167 0
24 168 0
24 169 0
24 170 0
24 171 0
24 172 0
24 173 0
24 174 0
24 175 0
24 176 0
24 177 0
24 178 0
24 179 0
24 180 0
24 181 0
24 182 0
24 183 0
24 184 0
24 185 0
24 186 0
24 187 0
24 188 0
24 189 0
24 190 0
24 191 0
24 192 0
24 193 0
24 194 0
24 195 0
24 196 0
24 197 0
24 198 0
24 199 0
24 200 0
24 201 0
24 202 0
24 203 0
24 204 0
24 205 0
24 206 0
24 207 0
24 208 0
24 209 0
24 210 0
24 211 0
24 212 0
24 213 0
24 214 0
24 215 0
24 216 0
24 217 0
24 218 0
24 219 0
24 220 0
24 221 0
24 222 0
24 223 0
24 224 0
24 225 0
24 226 0
24 227 0
24 228 0
24 229 0
24 230 0
24 231 0
24 232 0
24 233 0
24 234 0
24 235 0
24 236 0
24 237 0
24 238 0
24 239 0
24 240 0
24 241 0
24 242 0
24 243 0
24 244 0
24 245 0
24 246 0
24 247 0
24 248 0
24 249 0
24 250 0
24 251 0
24 252 0
24 253 0
24 254 0
24 255 0
24 256 0
24 257 0
24 258 0
24 259 0
24 260 0
24 261 0
24 262 0
24 263 0
24 264 0
24 265 0
24 266 0
24 267 0
24 268 0
24 269 0
24 270 0
24 271 0
24 272 0
24 273 0
24 274 0
24 275 0
24 276 0
24 277 0
24 278 0
24 279 0
24 280 0
24 281 0
24 282 0
24 283 0
24 284 0
24 285 0
24 286 0
24 287 0
24 288 0
24 289 0
24 290 0
24 291 0
24 292 0
24 293 0
24 294 0
24 295 0
24 296 0
24 297 0
24 298 0
24 299 0
24 300 0
24 301 0
24 302 0
24 303 0
24 304 0
24 305 0
24 306 0
24 307 0
24 308 0
24 309 0
24 310 0
24 311 0
24 312 0
24 313 0
24 314 0
24 315 0
24 316 0
24 317 0
24 318 0
24 319 0
24 320 0
24 321 0
24 322 0
24 323 0
24 324 0
24 325 0
24 326 0
24 327 0
24 328 0
24 329 0
24 330 0
24 331 0
24 332 0
24 333 0
24 334 0
24 335 0
24 336 0
24 337 0
24 338 0
24 339 0
24 340 0
24 341 0
24 342 0
24 343 0
24 344 0
24 345 0
24 346 0
24 347 0
24 348 0
24 349 0
24 350 0
24 351 0
24 352 0
24 353 0
24 354 0
24 355 0
24 356 0
24 357 0
24 358 0
24 359 0
24 360 0
24 361 0
24 362 0
24 363 0
24 364 0
24 365 0
24 366 0
24 367 0
24 368 0
24 369 0
24 370 0
24 371 0
24 372 0
24 373 0
24 374 0
24 375 0
24 376 0
24 377 0
24 378 0
24 379 0
24 380 0
24 381 0
24 382 0
24 383 0
24 384 0
24 385 0
24 386 0
24 387 0
24 388 0
24 389 0
24 390 0
24 391 0
24 392 0
24 393 0
24 394 0
24 395 0
24 396 0
24 397 0
24 398 0
24 399 0
25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0
25 28 0
25 29 0
25 30 0
25 31 0
25 32 0
25 33 0
25 34 0
25 35 0
25 36 0
25 37 0
25 38 0
25 39 0
25 40 0
25 41 0
25 42 0
25 43 0
25 44 0
25 45 0
25 46 0
25 47 0
25 48 0
25 49 0
25 50 0
25 51 0
25 52 0
25 53 0
25 54 0
25 55 0
25 56 0
25 57 0
25 58 0
25 59 0
25 60 0
25 61 0
25 62 0
25 63 0
25 64 0
25 65 0
25 66 0
25 67 0
25 68 0
25 69 0
25 70 0
25 71 0
25 72 0
25 73 0
25 74 0
25 75 0
25 76 0
25 77 0
25 78 0
25 79 0
25 80 0
25 81 0
25 82 0
25 83 0
25 84 0
25 85 0
25 86 0
25 87 0
25 88 0
25 89 0
25 90 0
25 91 0
25 92 0
25 93 0
25 94 0
25 95 0
25 96 0
25 97 0
25 98 0
25 99 0
25 100 0
25 101 0
25 102 0
25 103 0
25 104 0
25 105 0
25 106 0
25 107 0
25 108 0
25 109 0
25 110 0
25 111 0
25 112 0
25 113 0
25 114 0
25 115 0
25 116 0
25 117 0
25 118 0
25 119 0
25 120 0
25 121 0
25 122 0
25 123 0
25 124 0
25 125 0
25 126 0
25 127 0
25 128 0
25 129 0
25 130 0
25 131 0
25 132 0
25 133 0
25 134 0
25 135 0
25 136 0
25 137 0
25 138 0
25 139 0
25 140 0
25 141 0
25 142 0
25 143 0
25 144 0
25 145 0
25 146 0
25 147 0
25 148 0
25 149 0
25 150 0
25 151 0
25 152 0
25 153 0
25 154 0
25 155 0
25 156 0
25 157 0
25 158 0
25 159 0
25 160 0
25 161 0
25 162 0
25 163 0
25 164 0
25 165 0
25 166 0
25 167 0
25 168 0
25 169 0
25 170 0
25 171 0
25 172 0
25 173 0
25 174 0
25 175 0
25 176 0
25 177 0
25 178 0
25 179 0
25 180 0
25 181 0
25 182 0
25 183 0
25 184 0
25 185 0
25 186 0
25 187 0
25 188 0
25 189 0
25 190 0
25 191 0
25 192 0
25 193 0
25 194 0
25 195 0
25 196 0
25 197 0
25 198 0
25 199 0
25 200 0
25 201 0
25 202 0
25 203 0
25 204 0
25 205 0
25 206 0
25 207 0
25 208 0
25 209 0
25 210 0
25 211 0
25 212 0
25 213 0
25 214 0
25 215 0
25 216 0
25 217 0
25 218 0
25 219 0
25 220 0
25 221 0
25 222 0
25 223 0
25 224 0
25 225 0
25 226 0
25 227 0
25 228 0
25 229 0
25 230 0
25 231 0
25 232 0
25 233 0
25 234 0
25 235 0
25 236 0
25 237 0
25 238 0
25 239 0
25 240 0
25 241 0
25 242 0
25 243 0
25 244 0
25 245 0
25 246 0
25 247 0
25 248 0
25 249 0
25 250 0
25 251 0
25 252 0
25 253 0
25 254 0
25 255 0
25 256 0
25 257 0
25 258 0
25 259 0
25 260 0
25 261 0
25 262 0
25 263 0
25 264 0
25 265 0
25 266 0
25 267 0
25 268 0
25 269 0
25 270 0
25 271 0
25 272 0
25 273 0
25 274 0
25 275 0
25 276 0
25 277 0
25 278 0
25 279 0
25 280 0
25 281 0
25 282 0
25 283 0
25 284 0
25 285 0
25 286 0
25 287 0
25 288 0
25 289 0
25 290 0
25 291 0
25 292 0
25 293 0
25 294 0
25 295 0
25 296 0
25 297 0
25 298 0
25 299 0
25 300 0
25 301 0
25 302 0
25 303 0
25 304 0
25 305 0
25 306 0
25 307 0
25 308 0
25 309 0
25 310 0
25 311 0
25 312 0
25 313 0
25 314 0
25 315 0
25 316 0
25 317 0
25 318 0
25 319 0
25 320 0
25 321 0
25 322 0
25 323 0
25 324 0
25 325 0
25 326 0
25 327 0
25 328 0
25 329 0
25 330 0
25 331 0
25 332 0
25 333 0
25 334 0
25 335 0
25 336 0
25 337 0
25 338 0
25 339 0
25 340 0
25 341 0
25 342 0
25 343 0
25 344 0
25 345 0
25 346 0
25 347 0
25 348 0
25 349 0
25 350 0
25 351 0
25 352 0
25 353 0
25 354 0
25 355 0
25 356 0
25 357 0
25 358 0
25 359 0
25 360 0
25 361 0
25 362 0
25 363 0
25 364 0
25 365 0
25 366 0
25 367 0
25 368 0
25 369 0
25 370 0
25 371 0
25 372 0
25 373 0
25 374 0
25 375 0
25 376 0
25 377 0
25 378 0
25 379 0
25 380 0
25 381 0
25 382 0
25 383 0
25 384 0
25 385 0
25 386 0
25 387 0
25 388 0
25 389 0
25 390 0
25 391 0
25 392 0
25 393 0
25 394 0
25 395 0
25 396 0
25 397 0
25 398 0
25 399 0
26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0
26 28 0
26 29 0
26 30 0
26 31 0
26 32 0
26 33 0
26 34 0
26 35 0
26 36 0
26 37 0
26 38 0
26 39 0
26 40 0
26 41 0
26 42 0
26 43 0
26 44 0
26 45 0
26 46 0
26 47 0
26 48 0
26 49 0
26 50 0
26 51 0
26 52 0
26 53 0
26 54 0
26 55 0
26 56 0
26 57 0
26 58 0
26 59 0
26 60 0
26 61 0
26 62 0
26 63 0
26 64 0
26 65 0
26 66 0
26 67 0
26 68 0
26 69 0
26 70 0
26 71 0
26 72 0
26 73 0
26 74 0
26 75 0
26 76 0
26 77 0
26 78 0
26 79 0
26 80 0
26 81 0
26 82 0
26 83 0
26 84 0
26 85 0
26 86 0
26 87 0
26 88 0
26 89 0
26 90 0
26 91 0
26 92 0
26 93 0
26 94 0
26 95 0
26 96 0
26 97 0
26 98 0
26 99 0
26 100 0
26 101 0
26 102 0
26 103 0
26 104 0
26 105 0
26 106 0
26 107 0
26 108 0
26 109 0
26 110 0
26 111 0
26 112 0
26 113 0
26 114 0
26 115 0
26 116 0
26 117 0
26 118 0
26 119 0
26 120 0
26 121 0
26 122 0
26 123 0
26 124 0
26 125 0
26 126 0
26 127 0
26 128 0
26 129 0
26 130 0
26 131 0
26 132 0
26 133 0
26 134 0
26 135 0
26 136 0
26 137 0
26 138 0
26 139 0
26 140 0
26 141 0
26 142 0
26 143 0
26 144 0
26 145 0
26 146 0
26 147 0
26 148 0
26 149 0
26 150 0
26 151 0
26 152 0
26 153 0
26 154 0
26 155 0
26 156 0
26 157 0
26 158 0
26 159 0
26 160 0
26 161 0
26 162 0
26 163 0
26 164 0
26 165 0
26 166 0
26 167 0
26 168 0
26 169 0
26 170 0
26 171 0
26 172 0
26 173 0
26 174 0
26 175 0
26 176 0
26 177 0
26 178 0
26 179 0
26 180 0
26 181 0
26 182 0
26 183 0
26 184 0
26 185 0
26 186 0
26 187 0
26 188 0
26 189 0
26 190 0
26 191 0
26 192 0
26 193 0
26 194 0
26 195 0
26 196 0
26 197 0
26 198 0
26 199 0
26 200 0
26 201 0
26 202 0
26 203 0
26 204 0
26 205 0
26 206 0
26 207 0
26 208 0
26 209 0
26 210 0
26 211 0
26 212 0
26 213 0
26 214 0
26 215 0
26 216 0
26 217 0
26 218 0
26 219 0
26 220 0
26 221 0
26 222 0
26 223 0
26 224 0
26 225 0
26 226 0
26 227 0
26 228 0
26 229 0
26 230 0
26 231 0
26 232 0
26 233 0
26 234 0
26 235 0
26 236 0
26 237 0
26 238 0
26 239 0
26 240 0
26 241 0
26 242 0
26 243 0
26 244 0
26 245 0
26 246 0
26 247 0
26 248 0
26 249 0
26 250 0
26 251 0
26 252 0
26 253 0
26 254 0
26 255 0
26 256 0
26 257 0
26 258 0
26 259 0
26 260 0
26 261 0
26 262 0
26 263 0
26 264 0
26 265 0
26 266 0
26 267 0
26 268 0
26 269 0
26 270 0
26 271 0
26 272 0
26 273 0
26 274 0
26 275 0
26 276 0
26 277 0
26 278 0
26 279 0
26 280 0
26 281 0
26 282 0
26 283 0
26 284 0
26 285 0
26 286 0
26 287 0
26 288 0
26 289 0
26 290 0
26 291 0
26 292 0
26 293 0
26 294 0
26 295 0
26 296 0
26 297 0
26 298 0
26 299 0
26 300 0
26 301 0
26 302 0
26 303 0
26 304 0
26 305 0
26 306 0
26 307 0
26 308 0
26 309 0
26 310 0
26 311 0
26 312 0
26 313 0
26 314 0
26 315 0
26 316 0
26 317 0
26 318 0
26 319 0
26 320 0
26 321 0
26 322 0
26 323 0
26 324 0
26 325 0
26 326 0
26 327 0
26 328 0
26 329 0
26 330 0
26 331 0
26 332 0
26 333 0
26 334 0
26 335 0
26 336 0
26 337 0
26 338 0
26 339 0
26 340 0
26 341 0
26 342 0
26 343 0
26 344 0
26 345 0
26 346 0
26 347 0
26 348 0
26 349 0
26 350 0
26 351 0
26 352 0
26 353 0
26 354 0
26 355 0
26 356 0
26 357 0
26 358 0
26 359 0
26 360 0
26 361 0
26 362 0
26 363 0
26 364 0
26 365 0
26 366 0
26 367 0
26 368 0
26 369 0
26 370 0
26 371 0
26 372 0
26 373 0
26 374 0
26 375 0
26 376 0
26 377 0
26 378 0
26 379 0
26 380 0
26 381 0
26 382 0
26 383 0
26 384 0
26 385 0
26 386 0
26 387 0
26 388 0
26 389 0
26 390 0
26 391 0
26 392 0
26 393 0
26 394 0
26 395 0
26 396 0
26 397 0
26 398 0
26 399 0
27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0
27 28 0
27 29 0
27 30 0
27 31 0
27 32 0
27 33 0
27 34 0
27 35 0
27 36 0
27 37 0
27 38 0
27 39 0
27 40 0
27 41 0
27 42 0
27 43 0
27 44 0
27 45 0
27 46 0
27 47 0
27 48 0
27 49 0
27 50 0
27 51 0
27 52 0
27 53 0
27 54 0
27 55 0
27 56 0
27 57 0
27 58 0
27 59 0
27 60 0
27 61 0
27 62 0
27 63 0
27 64 0
27 65 0
27 66 0
27 67 0
27 68 0
27 69 0
27 70 0
27 71 0
27 72 0
27 73 0
27 74 0
27 75 0
27 76 0
27 77 0
27 78 0
27 79 0
27 80 0
27 81 0
27 82 0
27 83 0
27 84 0
27 85 0
27 86 0
27 87 0
27 88 0
27 89 0
27 90 0
27 91 0
27 92 0
27 93 0
27 94 0
27 95 0
27 96 0
27 97 0
27 98 0
27 99 0
27 100 0
27 101 0
27 102 0
27 103 0
27 104 0
27 105 0
27 106 0
27 107 0
27 108 0
27 109 0
27 110 0
27 111 0
27 112 0
27 113 0
27 114 0
27 115 0
27 116 0
27 117 0
27 118 0
27 119 0
27 120 0
27 121 0
27 122 0
27 123 0
27 124 0
27 125 0
27 126 0
27 127 0
27 128 0
27 129 0
27 130 0
27 131 0
27 132 0
27 133 0
27 134 0
27 135 0
27 136 0
27 137 0
27 138 0
27 139 0
27 140 0
27 141 0
27 142 0
27 143 0
27 144 0
27 145 0
27 146 0
27 147 0
27 148 0
27 149 0
27 150 0
27 151 0
27 152 0
27 153 0
27 154 0
27 155 0
27 156 0
27 157 0
27 158 0
27 159 0
27 160 0
27 161 0
27 162 0
27 163 0
27 164 0
27 165 0
27 166 0
27 167 0
27 168 0
27 169 0
27 170 0
27 171 0
27 172 0
27 173 0
27 174 0
27 175 0
27 176 0
27 177 0
27 178 0
27 179 0
27 180 0
27 181 0
27 182 0
27 183 0
27 184 0
27 185 0
27 186 0
27 187 0
27 188 0
27 189 0
27 190 0
27 191 0
27 192 0
27 193 0
27 194 0
27 195 0
27 196 0
27 197 0
27 198 0
27 199 0
27 200 0
27 201 0
27 202 0
27 203 0
27 204 0
27 205 0
27 206 0
27 207 0
27 208 0
27 209 0
27 210 0
27 211 0
27 212 0
27 213 0
27 214 0
27 215 0
27 216 0
27 217 0
27 218 0
27 219 0
27 220 0
27 221 0
27 222 0
27 223 0
27 224 0
27 225 0
27 226 0
27 227 0
27 228 0
27 229 0
27 230 0
27 231 0
27 232 0
27 233 0
27 234 0
27 235 0
27 236 0
27 237 0
27 238 0
27 239 0
27 240 0
27 241 0
27 242 0
27 243 0
27 244 0
27 245 0
27 246 0
27 247 0
27 248 0
27 249 0
27 250 0
27 251 0
27 252 0
27 253 0
27 254 0
27 255 0
27 256 0
27 257 0
27 258 0
27 259 0
27 260 0
27 261 0
27 262 0
27 263 0
27 264 0
27 265 0
27 266 0
27 267 0
27 268 0
27 269 0
27 270 0
27 271 0
27 272 0
27 273 0
27 274 0
27 275 0
27 276 0
27 277 0
27 278 0
27 279 0
27 280 0
27 281 0
27 282 0
27 283 0
27 284 0
27 285 0
27 286 0
27 287 0
27 288 0
27 289 0
27 290 0
27 291 0
27 292 0
27 293 0
27 294 0
27 295 0
27 296 0
27 297 0
27 298 0
27 299 0
27 300 0
27 301 0
27 302 0
27 303 0
27 304 0
27 305 0
27 306 0
27 307 0
27 308 0
27 309 0
27 310 0
27 311 0
27 312 0
27 313 0
27 314 0
27 315 0
27 316 0
27 317 0
27 318 0
27 319 0
27 320 0
27 321 0
27 322 0
27 323 0
27 324 0
27 325 0
27 326 0
27 327 0
27 328 0
27 329 0
27 330 0
27 331 0
27 332 0
27 333 0
27 334 0
27 335 0
27 336 0
27 337 0
27 338 0
27 339 0
27 340 0
27 341 0
27 342 0
27 343 0
27 344 0
27 345 0
27 346 0
27 347 0
27 348 0
27 349 0
27 350 0
27 351 0
27 352 0
27 353 0
27 354 0
27 355 0
27 356 0
27 357 0
27 358 0
27 359 0
27 360 0
27 361 0
27 362 0
27 363 0
27 364 0
27 365 0
27 366 0
27 367 0
27 368 0
27 369 0
27 370 0
27 371 0
27 372 0
27 373 0
27 374 0
27 375 0
27 376 0
27 377 0
27 378 0
27 379 0
27 380 0
27 381 0
27 382 0
27 383 0
27 384 0
27 385 0
27 386 0
27 387 0
27 388 0
27 389 0
27 390 0
27 391 0
27 392 0
27 393 0
27 394 0
27 395 0
27 396 0
27 397 0
27 398 0
27 399 0
28 0 0
28 1 0
28 2 0
28 3 0
28 4 0
28 5 0
28 6 0
28 7 0
28 8 0
28 9 0
28 10 0
28 11 0
28 12 0
28 13 0
28 14 0
28 15 0
28 16 0
28 17 0
28 18 0
28 19 0
28 20 0
28 21 0
28 22 0
28 23 0
28 24 0
28 25 0
28 26 0
28 27 0
28 28 0
28 29 0
28 30 0
28 31 0
28 32 0
28 33 0
28 34 0
28 35 0
28 36 0
28 37 0
28 38 0
28 39 0
28 40 0
28 41 0
28 42 0
28 43 0
28 44 0
28 45 0
28 46 0
28 47 0
28 48 0
28 49 0
28 50 0
28 51 0
28 52 0
28 53 0
28 54 0
28 55 0
28 56 0
28 57 0
28 58 0
28 59 0
28 60 0
28 61 0
28 62 0
28 63 0
28 64 0
28 65 0
28 66 0
28 67 0
28 68 0
28 69 0
28 70 0
28 71 0
28 72 0
28 73 0
28 74 0
28 75 0
28 76 0
28 77 0
28 78 0
28 79 0
28 80 0
28 81 0
28 82 0
28 83 0
28 84 0
28 85 0
28 86 0
28 87 0
28 88 0
28 89 0
28 90 0
28 91 0
28 92 0
28 93 0
28 94 0
28 95 0
28 96 0
28 97 0
28 98 0
28 99 0
28 100 0
28 101 0
28 102 0
28 103 0
28 104 0
28 105 0
28 106 0
28 107 0
28 108 0
28 109 0
28 110 0
28 111 0
28 112 0
28 113 0
28 114 0
28 115 0
28 116 0
28 117 0
28 118 0
28 119 0
28 120 0
28 121 0
28 122 0
28 123 0
28 124 0
28 125 0
28 126 0
28 127 0
28 128 0
28 129 0
28 130 0
28 131 0
28 132 0
28 133 0
28 134 0
28 135 0
28 136 0
28 137 0
28 138 0
28 139 0
28 140 0
28 141 0
28 142 0
28 143 0
28 144 0
28 145 0
28 146 0
28 147 0
28 148 0
28 149 0
28 150 0
28 151 0
28 152 0
28 153 0
28 154 0
28 155 0
28 156 0
28 157 0
28 158 0
28 159 0
28 160 0
28 161 0
28 162 0
28 163 0
28 164 0
28 165 0
28 166 0
28 167 0
28 168 0
28 169 0
28 170 0
28 171 0
28 172 0
28 173 0
28 174 0
28 175 0
28 176 0
28 177 0
28 178 0
28 179 0
28 180 0
28 181 0
28 182 0
28 183 0
28 184 0
28 185 0
28 186 0
28 187 0
28 188 0
28 189 0
28 190 0
28 191 0
28 192 0
28 193 0
28 194 0
28 195 0
28 196 0
28 197 0
28 198 0
28 199 0
28 200 0
28 201 0
28 202 0
28 203 0
28 204 0
28 205 0
28 206 0
28 207 0
28 208 0
28 209 0
28 210 0
28 211 0
28 212 0
28 213 0
28 214 0
28 215 0
28 216 0
28 217 0
28 218 0
28 219 0
28 220 0
28 221 0
28 222 0
28 223 0
28 224 0
28 225 0
28 226 0
28 227 0
28 228 0
28 229 0
28 230 0
28 231 0
28 232 0
28 233 0
28 234 0
28 235 0
28 236 0
28 237 0
28 238 0
28 239 0
28 240 0
28 241 0
28 242 0
28 243 0
28 244 0
28 245 0
28 246 0
28 247 0
28 248 0
28 249 0
28 250 0
28 251 0
28 252 0
28 253 0
28 254 0
28 255 0
28 256 0
28 257 0
28 258 0
28 259 0
28 260 0
28 261 0
28 262 0
28 263 0
28 264 0
28 265 0
28 266 0
28 267 0
28 268 0
28 269 0
28 270 0
28 271 0
28 272 0
28 273 0
28 274 0
28 275 0
28 276 0
28 277 0
28 278 0
28 279 0
28 280 0
28 281 0
28 282 0
28 283 0
28 284 0
28 285 0
28 286 0
28 287 0
28 288 0
28 289 0
28 290 0
28 291 0
28 292 0
28 293 0
28 294 0
28 295 0
28 296 0
28 297 0
28 298 0
28 299 0
28 300 0
28 301 0
28 302 0
28 303 0
28 304 0
28 305 0
28 306 0
28 307 0
28 308 0
28 309 0
28 310 0
28 311 0
28 312 0
28 313 0
28 314 0
28 315 0
28 316 0
28 317 0
28 318 0
28 319 0
28 320 0
28 321 0
28 322 0
28 323 0
28 324 0
28 325 0
28 326 0
28 327 0
28 328 0
28 329 0
28 330 0
28 331 0
28 332 0
28 333 0
28 334 0
28 335 0
28 336 0
28 337 0
28 338 0
28 339 0
28 340 0
28 341 0
28 342 0
28 343 0
28 344 0
28 345 0
28 346 0
28 347 0
28 348 0
28 349 0
28 350 0
28 351 0
28 352 0
28 353 0
28 354 0
28 355 0
28 356 0
28 357 0
28 358 0
28 359 0
28 360 0
28 361 0
28 362 0
28 363 0
28 364 0
28 365 0
28 366 0
28 367 0
28 368 0
28 369 0
28 370 0
28 371 0
28 372 0
28 373 0
28 374 0
28 375 0
28 376 0
28 377 0
28 378 0
28 379 0
28 380 0
28 381 0
28 382 0
28 383 0
28 384 0
28 385 0
28 386 0
28 387 0
28 388 0
28 389 0
28 390 0
28 391 0
28 392 0
28 393 0
28 394 0
28 395 0
28 396 0
28 397 0
28 398 0
28 399 0
29 0 0
29 1 0
29 2 0
29 3 0
29 4 0
29 5 0
29 6 0
29 7 0
29 8 0
29 9 0
29 10 0
29 11 0
29 12 0
29 13 0
29 14 0
29 15 0
29 16 0
29 17 0
29 18 0
29 19 0
29 20 0
29 21 0
29 22 0
29 23 0
29 24 0
29 25 0
29 26 0
29 27 0
29 28 0
29 29 0
29 30 0
29 31 0
29 32 0
29 33 0
29 34 0
29 35 0
29 36 0
29 37 0
29 38 0
29 39 0
29 40 0
29 41 0
29 42 0
29 43 0
29 44 0
29 45 0
29 46 0
29 47 0
29 48 0
29 49 0
29 50 0
29 51 0
29 52 0
29 53 0
29 54 0
29 55 0
29 56 0
29 57 0
29 58 0
29 59 0
29 60 0
29 61 0
29 62 0
29 63 0
29 64 0
29 65 0
29 66 0
29 67 0
29 68 0
29 69 0
29 70 0
29 71 0
29 72 0
29 73 0
29 74 0
29 75 0
29 76 0
29 77 0
29 78 0
29 79 0
29 80 0
29 81 0
29 82 0
29 83 0
29 84 0
29 85 0
29 86 0
29 87 0
29 88 0
29 89 0
29 90 0
29 91 0
29 92 0
29 93 0
29 94 0
29 95 0
29 96 0
29 97 0
29 98 0
29 99 0
29 100 0
29 101 0
29 102 0
29 103 0
29 104 0
29 105 0
29 106 0
29 107 0
29 108 0
29 109 0
29 110 0
29 111 0
29 112 0
29 113 0
29 114 0
29 115 0
29 116 0
29 117 0
29 118 0
29 119 0
29 120 0
29 121 0
29 122 0
29 123 0
29 124 0
29 125 0
29 126 0
29 127 0
29 128 0
29 129 0
29 130 0
29 131 0
29 132 0
29 133 0
29 134 0
29 135 0
29 136 0
29 137 0
29 138 0
29 139 0
29 140 0
29 141 0
29 142 0
29 143 0
29 144 0
29 145 0
29 146 0
29 147 0
29 148 0
29 149 0
29 150 0
29 151 0
29 152 0
29 153 0
29 154 0
29 155 0
29 156 0
29 157 0
29 158 0
29 159 0
29 160 0
29 161 0
29 162 0
29 163 0
29 164 0
29 165 0
29 166 0
29 167 0
29 168 0
29 169 0
29 170 0
29 171 0
29 172 0
29 173 0
29 174 0
29 175 0
29 176 0
29 177 0
29 178 0
29 179 0
29 180 0
29 181 0
29 182 0
29 183 0
29 184 0
29 185 0
29 186 0
29 187 0
29 188 0
29 189 0
29 190 0
29 191 0
29 192 0
29 193 0
29 194 0
29 195 0
29 196 0
29 197 0
29 198 0
29 199 0
29 200 0
29 201 0
29 202 0
29 203 0
29 204 0
29 205 0
29 206 0
29 207 0
29 208 0
29 209 0
29 210 0
29 211 0
29 212 0
29 213 0
29 214 0
29 215 0
29 216 0
29 217 0
29 218 0
29 219 0
29 220 0
29 221 0
29 222 0
29 223 0
29 224 0
29 225 0
29 226 0
29 227 0
29 228 0
29 229 0
29 230 0
29 231 0
29 232 0
29 233 0
29 234 0
29 235 0
29 236 0
29 237 0
29 238 0
29 239 0
29 240 0
29 241 0
29 242 0
29 243 0
29 244 0
29 245 0
29 246 0
29 247 0
29 248 0
29 249 0
29 250 0
29 251 0
29 252 0
29 253 0
29 254 0
29 255 0
29 256 0
29 257 0
29 258 0
29 259 0
29 260 0
29 261 0
29 262 0
29 263 0
29 264 0
29 265 0
29 266 0
29 267 0
29 268 0
29 269 0
29 270 0
29 271 0
29 272 0
29 273 0
29 274 0
29 275 0
29 276 0
29 277 0
29 278 0
29 279 0
29 280 0
29 281 0
29 282 0
29 283 0
29 284 0
29 285 0
29 286 0
29 287 0
29 288 0
29 289 0
29 290 0
29 291 0
29 292 0
29 293 0
29 294 0
29 295 0
29 296 0
29 297 0
29 298 0
29 299 0
29 300 0
29 301 0
29 302 0
29 303 0
29 304 0
29 305 0
29 306 0
29 307 0
29 308 0
29 309 0
29 310 0
29 311 0
29 312 0
29 313 0
29 314 0
29 315 0
29 316 0
29 317 0
29 318 0
29 319 0
29 320 0
29 321 0
29 322 0
29 323 0
29 324 0
29 325 0
29 326 0
29 327 0
29 328 0
29 329 0
29 330 0
29 331 0
29 332 0
29 333 0
29 334 0
29 335 0
29 336 0
29 337 0
29 338 0
29 339 0
29 340 0
29 341 0
29 342 0
29 343 0
29 344 0
29 345 0
29 346 0
29 347 0
29 348 0
29 349 0
29 350 0
29 351 0
29 352 0
29 353 0
29 354 0
29 355 0
29 356 0
29 357 0
29 358 0
29 359 0
29 360 0
29 361 0
29 362 0
29 363 0
29 364 0
29 365 0
29 366 0
29 367 0
29 368 0
29 369 0
29 370 0
29 371 0
29 372 0
29 373 0
29 374 0
29 375 0
29 376 0
29 377 0
29 378 0
29 379 0
29 380 0
29 381 0
29 382 0
29 383 0
29 384 0
29 385 0
29 386 0
29 387 0
29 388 0
29 389 0
29 390 0
29 391 0
29 392 0
29 393 0
29 394 0
29 395 0
29 396 0
29 397 0
29 398 0
29 399 0
30 0 0
30 1 0
30 2 0
30 3 0
30 4 0
30 5 0
30 6 0
30 7 0
30 8 0
30 9 0
30 10 0
30 11 0
30 12 0
30 13 0
30 14 0
30 15 0
30 16 0
30 17 0
30 18 0
30 19 0
30 20 0
30 21 0
30 22 0
30 23 0
30 24 0
30 25 0
30 26 0
30 27 0
30 28 0
30 29 0
30 30 0
30 31 0
30 32 0
30 33 0
30 34 0
30 35 0
30 36 0
30 37 0
30 38 0
30 39 0
30 40 0
30 41 0
30 42 0
30 43 0
30 44 0
30 45 0
30 46 0
30 47 0
30 48 0
30 49 0
30 50 0
30 51 0
30 52 0
30 53 0
30 54 0
30 55 0
30 56 0
30 57 0
30 58 0
30 59 0
30 60 0
30 61 0
30 62 0
30 63 0
30 64 0
30 65 0
30 66 0
30 67 0
30 68 0
30 69 0
30 70 0
30 71 0
30 72 0
30 73 0
30 74 0
30 75 0
30 76 0
30 77 0
30 78 0
30 79 0
30 80 0
30 81 0
30 82 0
30 83 0
30 84 0
30 85 0
30 86 0
30 87 0
30 88 0
30 89 0
30 90 0
30 91 0
30 92 0
30 93 0
30 94 0
30 95 0
30 96 0
30 97 0
30 98 0
30 99 0
30 100 0
30 101 0
30 102 0
30 103 0
30 104 0
30 105 0
30 106 0
30 107 0
30 108 0
30 109 0
30 110 0
30 111 0
30 112 0
30 113 0
30 114 0
30 115 0
30 116 0
30 117 0
30 118 0
30 119 0
30 120 0
30 121 0
30 122 0
30 123 0
30 124 0
30 125 0
30 126 0
30 127 0
30 128 0
30 129 0
30 130 0
30 131 0
30 132 0
30 133 0
30 134 0
30 135 0
30 136 0
30 137 0
30 138 0
30 139 0
30 140 0
30 141 0
30 142 0
30 143 0
30 144 0
30 145 0
30 146 0
30 147 0
30 148 0
30 149 0
30 150 0
30 151 0
30 152 0
30 153 0
30 154 0
30 155 0
30 156 0
30 157 0
30 158 0
30 159 0
30 160 0
30 161 0
30 162 0
30 163 0
30 164 0
30 165 0
30 166 0
30 167 0
30 168 0
30 169 0
30 170 0
30 171 0
30 172 0
30 173 0
30 174 0
30 175 0
30 176 0
30 177 0
30 178 0
30 179 0
30 180 0
30 181 0
30 182 0
30 183 0
30 184 0
30 185 0
30 186 0
30 187 0
30 188 0
30 189 0
30 190 0
30 191 0
30 192 0
30 193 0
30 194 0
30 195 0
30 196 0
30 197 0
30 198 0
30 199 0
30 200 0
30 201 0
30 202 0
30 203 0
30 204 0
30 205 0
30 206 0
30 207 0
30 208 0
30 209 0
30 210 0
30 211 0
30 212 0
30 213 0
30 214 0
30 215 0
30 216 0
30 217 0
30 218 0
30 219 0
30 220 0
30 221 0
30 222 0
30 223 0
30 224 0
30 225 0
30 226 0
30 227 0
30 228 0
30 229 0
30 230 0
30 231 0
30 232 0
30 233 0
30 234 0
30 235 0
30 236 0
30 237 0
30 238 0
30 239 0
30 240 0
30 241 0
30 242 0
30 243 0
30 244 0
30 245 0
30 246 0
30 247 0
30 248 0
30 249 0
30 250 0
30 251 0
30 252 0
30 253 0
30 254 0
30 255 0
30 256 0
30 257 0
30 258 0
30 259 0
30 260 0
30 261 0
30 262 0
30 263 0
30 264 0
30 265 0
30 266 0
30 267 0
30 268 0
30 269 0
30 270 0
30 271 0
30 272 0
30 273 0
30 274 0
30 275 0
30 276 0
30 277 0
30 278 0
30 279 0
30 280 0
30 281 0
30 282 0
30 283 0
30 284 0
30 285 0
30 286 0
30 287 0
30 288 0
30 289 0
30 290 0
30 291 0
30 292 0
30 293 0
30 294 0
30 295 0
30 296 0
30 297 0
30 298 0
30 299 0
30 300 0
30 301 0
30 302 0
30 303 0
30 304 0
30 305 0
30 306 0
30 307 0
30 308 0
30 309 0
30 310 0
30 311 0
30 312 0
30 313 0
30 314 0
30 315 0
30 316 0
30 317 0
30 318 0
30 319 0
30 320 0
30 321 0
30 322 0
30 323 0
30 324 0
30 325 0
30 326 0
30 327 0
30 328 0
30 329 0
30 330 0
30 331 0
30 332 0
30 333 0
30 334 0
30 335 0
30 336 0
30 337 0
30 338 0
30 339 0
30 340 0
30 341 0
30 342 0
30 343 0
30 344 0
30 345 0
30 346 0
30 347 0
30 348 0
30 349 0
30 350 0
30 351 0
30 352 0
30 353 0
30 354 0
30 355 0
30 356 0
30 357 0
30 358 0
30 359 0
30 360 0
30 361 0
30 362 0
30 363 0
30 364 0
30 365 0
30 366 0
30 367 0
30 368 0
30 369 0
30 370 0
30 371 0
30 372 0
30 373 0
30 374 0
30 375 0
30 376 0
30 377 0
30 378 0
30 379 0
30 380 0
30 381 0
30 382 0
30 383 0
30 384 0
30 385 0
30 386 0
30 387 0
30 388 0
30 389 0
30 390 0
30 391 0
30 392 0
30 393 0
30 394 0
30 395 0
30 396 0
30 397 0
30 398 0
30 399 0
31 0 1
31 1 0
31 2 0
31 3 0
31 4 0
31 5 0
31 6 0
31 7 0
31 8 0
31 9 0
31 10 0
31 11 0
31 12 0
31 13 0
31 14 0
31 15 0
31 16 0
31 17 0
31 18 0
31 19 0
31 20 0
31 21 0
31 22 0
31 23 0
31 24 0
31 25 0
31 26 0
31 27 0
31 28 0
31 29 0
31 30 0
31 31 0
31 32 0
31 33 0
31 34 0
31 35 0
31 36 0
31 37 0
31 38 0
31 39 0
31 40 0
31 41 0
31 42 0
31 43 0
31 44 0
31 45 0
31 46 0
31 47 0
31 48 0
31 49 0
31 50 0
31 51 0
31 52 0
31 53 0
31 54 0
31 55 0
31 56 0
31 57 0
31 58 0
31 59 0
31 60 0
31 61 0
31 62 0
31 63 0
31 64 0
31 65 0
31 66 0
31 67 0
31 68 0
31 69 0
31 70 0
31 71 0
31 72 0
31 73 0
31 74 0
31 75 0
31 76 0
31 77 0
31 78 0
31 79 0
31 80 0
31 81 0
31 82 0
31 83 0
31 84 0
31 85 0
31 86 0
31 87 0
31 88 0
31 89 0
31 90 0
31 91 0
31 92 0
31 93 0
31 94 0
31 95 0
31 96 0
31 97 0
31 98 0
31 99 0
31 100 0
31 101 0
31 102 0
31 103 0
31 104 0
31 105 0
31 106 0
31 107 0
31 108 0
31 109 0
31 110 0
31 111 0
31 112 0
31 113 0
31 114 0
31 115 0
31 116 0
31 117 0
31 118 0
31 119 0
31 120 0
31 121 0
31 122 0
31 123 0
31 124 0
31 125 0
31 126 0
31 127 0
31 128 0
31 129 0
31 130 0
31 131 0
31 132 0
31 133 0
31 134 1
31 135 1
31 136 1
31 137 1
31 138 1
31 139 1
31 140 1
31 141 1
31 142 1
31 143 1
31 144 1
31 145 1
31 146 1
31 147 1
31 148 1
31 149 1
31 150 1
31 151 1
31 152 1
31 153 1
31 154 1
31 155 1
31 156 1
31 157 1
31 158 1
31 159 1
31 160 1
31 161 1
31 162 1
31 163 1
31 164 1
31 165 1
31 166 1
31 167 1
31 168 1
31 169 1
31 170 1
31 171 1
31 172 1
31 173 1
31 174 1
31 175 1
31 176 1
31 177 1
31 178 1
31 179 1
31 180 1
31 181 1
31 182 1
31 183 1
31 184 1
31 185 1
31 186 1
31 187 1
31 188 1
31 189 1
31 190 1
31 191 1
31 192 1
31 193 1
31 194 1
31 195 1
31 196 1
31 197 1
31 198 1
31 199 1
31 200 1
31 201 1
31 202 1
31 203 1
31 204 1
31 205 1
31 206 1
31 207 1
31 208 1
31 209 1
31 210 1
31 211 1
31 212 1
31 213 1
31 214 1
31 215 1
31 216 1
31 217 1
31 218 1
31 219 1
31 220 1
31 221 1
31 222 1
31 223 1
31 224 1
31 225 1
31 226 1
31 227 1
31 228 1
31 229 1
31 230 1
31 231 1
31 232 1
31 233 1
31 234 1
31 235 1
31 236 1
31 237 1
31 238 1
31 239 1
31 240 1
31 241 1
31 242 1
31 243 1
31 244 1
31 245 1
31 246 1
31 247 1
31 248 1
31 249 1
31 250 1
31 251 1
31 252 1
31 253 1
31 254 1
31 255 1
31 256 1
31 257 1
31 258 1
31 259 1
31 260 1
31 261 1
31 262 1
31 263 1
31 264 1
31 265 1
31 266 1
31 267 1
31 268 1
31 269 1
31 270 1
31 271 1
31 272 1
31 273 1
31 274 1
31 275 1
31 276 1
31 277 1
31 278 1
31 279 1
31 280 1
31 281 1
31 282 1
31 283 1
31 284 1
31 285 1
31 286 1
31 287 1
31 288 1
31 289 1
31 290 1
31 291 1
31 292 1
31 293 1
31 294 1
31 295 1
31 296 1
31 297 1
31 298 1
31 299 1
31 300 1
31 301 1
31 302 1
31 303 1
31 304 1
31 305 1
31 306 1
31 307 1
31 308 1
31 309 1
31 310 1
31 311 1
31 312 1
31 313 1
31 314 1
31 315 1
31 316 1
31 317 1
31 318 1
31 319 1
31 320 1
31 321 1
31 322 1
31 323 1
31 324 1
31 325 1
31 326 1
31 327 1
31 328 1
31 329 1
31 330 1
31 331 1
31 332 1
31 333 1
31 334 1
31 335 1
31 336 1
31 337 1
31 338 1
31 339 1
31 340 1
31 341 1
31 342 1
31 343 1
31 344 1
31 345 1
31 346 1
31 347 1
31 348 1
31 349 1
31 350 1
31 351 1
31 352 1
31 353 1
31 354 1
31 355 1
31 356 1
31 357 1
31 358 1
31 359 1
31 360 1
31 361 1
31 362 1
31 363 1
31 364 1
31 365 1
31 366 1
31 367 1
31 368 1
31 369 1
31 370 1
31 371 1
31 372 1
31 373 1
31 374 1
31 375 1
31 376 1
31 377 1
31 378 1
31 379 1
31 380 1
31 381 1
31 382 1
31 383 1
31 384 1
31 385 1
31 386 1
31 387 1
31 388 1
31 389 1
31 390 1
31 391 1
31 392 1
31 393 1
31 394 1
31 395 1
31 396 1
31 397 1
31 398 1
31 399 1
32 0 1
32 1 0
32 2 0
32 3 0
32 4 0
32 5 0
32 6 0
32 7 0
32 8 0
32 9 0
32 10 0
32 11 0
32 12 0
32 13 0
32 14 0
32 15 0
32 16 0
32 17 0
32 18 0
32 19 0
32 20 0
32 21 0
32 22 0
32 23 0
32 24 0
32 25 0
32 26 0
32 27 0
32 28 0
32 29 0
32 30 0
32 31 0
32 32 0
32 33 0
32 34 0
32 35 0
32 36 0
32 37 0
32 38 0
32 39 0
32 40 0
32 41 1
32 42 1
32 43 1
32 44 1
32 45 1
32 46 1
32 47 1
32 48 1
32 49 1
32 50 1
32 51 1
32 52 1
32 53 1
32 54 1
32 55 1
32 56 1
32 57 1
32 58 1
32 59 1
32 60 1
32 61 1
32 62 1
32 63 1
32 64 1
32 65 1
32 66 1
32 67 1
32 68 1
32 69 1
32 70 1
32 71 1
32 72 1
32 73 1
32 74 1
32 75 1
32 76 1
32 77 1
32 78 1
32 79 1
32 80 1
32 81 1
32 82 1
32 83 1
32 84 1
32 85 1
32 86 1
32 87 1
32 88 1
32 89 1
32 90 1
32 91 1
32 92 1
32 93 1
32 94 1
32 95 1
32 96 1
32 97 1
32 98 1
32 99 1
32 100 1
32 101 1
32 102 1
32 103 1
32 104 1
32 105 1
32 106 1
32 107 1
32 108 1
32 109 1
32 110 1
32 111 1
32 112 1
32 113 1
32 114 1
32 115 1
32 116 1
32 117 1
32 118 1
32 119 1
32 120 1
32 121 1
32 122 1
32 123 1
32 124 1
32 125 1
32 126 1
32 127 1
32 128 1
32 129 1
32 130 1
32 131 1
32 132 1
32 133 1
32 134 1
32 135 1
32 136 1
32 137 1
32 138 1
32 139 1
32 140 1
32 141 1
32 142 1
32 143 1
32 144 1
32 145 1
32 146 1
32 147 1
32 148 1
32 149 1
32 150 1
32 151 1
32 152 1
32 153 1
32 154 1
32 155 1
32 156 1
32 157 1
32 158 1
32 159 1
32 160 1
32 161 1
32 162 1
32 163 1
32 164 1
32 165 1
32 166 1
32 167 1
32 168 1
32 169 1
32 170 1
32 171 1
32 172 1
32 173 1
32 174 1
32 175 1
32 176 1
32 177 1
32 178 1
32 179 1
32 180 1
32 181 1
32 182 1
32 183 1
32 184 1
32 185 1
32 186 1
32 187 1
32 188 1
32 189 1
32 190 1
32 191 1
32 192 1
32 193 1
32 194 1
32 195 1
32 196 1
32 197 1
32 198 1
32 199 1
32 200 1
32 201 1
32 202 1
32 203 1
32 204 1
32 205 1
32 206 1
32 207 1
32 208 1
32 209 1
32 210 1
32 211 1
32 212 1
32 213 1
32 214 1
32 215 1
32 216 1
32 217 1
32 218 1
32 219 1
32 220 1
32 221 1
32 222 1
32 223 1
32 224 1
32 225 1
32 226 1
32 227 1
32 228 1
32 229 1
32 230 1
32 231 1
32 232 1
32 233 1
32 234 1
32 235 1
32 236 1
32 237 1
32 238 1
32 239 1
32 240 1
32 241 1
32 242 1
32 243 1
32 244 1
32 245 1
32 246 1
32 247 1
32 248 1
32 249 1
32 250 1
32 251 1
32 252 1
32 253 1
32 254 1
32 255 1
32 256 1
32 257 1
32 258 1
32 259 1
32 260 1
32 261 1
32 262 1
32 263 1
32 264 1
32 265 1
32 266 1
32 267 1
32 268 1
32 269 1
32 270 1
32 271 1
32 272 1
32 273 1
32 274 1
32 275 1
32 276 1
32 277 1
32 278 1
32 279 1
32 280 1
32 281 1
32 282 1
32 283 1
32 284 1
32 285 1
32 286 1
32 287 1
32 288 1
32 289 1
32 290 1
32 291 1
32 292 1
32 293 1
32 294 1
32 295 1
32 296 1
32 297 1
32 298 1
32 299 1
32 300 1
32 301 1
32 302 1
32 303 1
32 304 1
32 305 1
32 306 1
32 307 1
32 308 1
32 309 1
32 310 1
32 311 1
32 312 1
32 313 1
32 314 1
32 315 1
32 316 1
32 317 1
32 318 1
32 319 1
32 320 1
32 321 1
32 322 1
32 323 1
32 324 1
32 325 1
32 326 1
32 327 1
32 328 1
32 329 1
32 330 1
32 331 1
32 332 1
32 333 1
32 334 1
32 335 1
32 336 1
32 337 1
32 338 1
32 339 1
32 340 1
32 341 1
32 342 1
32 343 1
32 344 1
32 345 1
32 346 1
32 347 1
32 348 1
32 349 1
32 350 1
32 351 1
32 352 1
32 353 1
32 354 1
32 355 1
32 356 1
32 357 1
32 358 1
32 359 1
32 360 1
32 361 1
32 362 1
32 363 1
32 364 1
32 365 1
32 366 1
32 367 1
32 368 1
32 369 1
32 370 1
32 371 1
32 372 1
32 373 1
32 374 1
32 375 1
32 376 1
32 377 1
32 378 1
32 379 1
32 380 1
32 381 1
32 382 1
32 383 1
32 384 1
32 385 1
32 386 1
32 387 1
32 388 1
32 389 1
32 390 1
32 391 1
32 392 1
32 393 1
32 394 1
32 395 1
32 396 1
32 397 1
32 398 1
32 399 1
33 0 1
33 1 0
33 2 0
33 3 0
33 4 0
33 5 0
33 6 0
33 7 0
33 8 1
33 9 1
33 10 1
33 11 1
33 12 1
33 13 1
33 14 1
33 15 1
33 16 1
33 17 1
33 18 1
33 19 1
33 20 1
33 21 1
33 22 1
33 23 1
33 24 1
33 25 1
33 26 1
33 27 1
33 28 1
33 29 1
33 30 1
33 31 1
33 32 1
33 33 1
33 34 1
33 35 1
33 36 1
33 37 1
33 38 1
33 39 1
33 40 1
33 41 1
33 42 1
33 43 1
33 44 1
33 45 1
33 46 1
33 47 1
33 48 1
33 49 1
33 50 1
33 51 1
33 52 1
33 53 1
33 54 1
33 55 1
33 56 1
33 57 1
33 58 1
33 59 1
33 60 1
33 61 1
33 62 1
33 63 1
33 64 1
33 65 1
33 66 1
33 67 1
33 68 1
33 69 1
33 70 1
33 71 1
33 72 1
33 73 1
33 74 1
33 75 1
33 76 1
33 77 1
33 78 1
33 79 1
33 80 1
33 81 1
33 82 1
33 83 1
33 84 1
33 85 1
33 86 1
33 87 1
33 88 1
33 89 1
33 90 1
33 91 1
33 92 1
33 93 1
33 94 1
33 95 1
33 96 1
33 97 1
33 98 1
33 99 1
33 100 1
33 101 1
33 102 1
33 103 1
33 104 1
33 105 1
33 106 1
33 107 1
33 108 1
33 109 1
33 110 1
33 111 1
33 112 1
33 113 1
33 114 1
33 115 1
33 116 1
33 117 1
33 118 1
33 119 1
33 120 1
33 121 1
33 122 1
33 123 1
33 124 1
33 125 1
33 126 1
33 127 1
33 128 1
33 129 1
33 130 1
33 131 1
33 132 1
33 133 1
33 134 1
33 135 1
33 136 1
33 137 1
33 138 1
33 139 1
33 140 1
33 141 1
33 142 1
33 143 1
33 144 1
33 145 1
33 146 1
33 147 1
33 148 1
33 149 1
33 150 1
33 151 1
33 152 1
33 153 1
33 154 1
33 155 1
33 156 1
33 157 1
33 158 1
33 159 1
33 160 1
33 161 1
33 162 1
33 163 1
33 164 1
33 165 1
33 166 1
33 167 1
33 168 1
33 169 1
33 170 1
33 171 1
33 172 1
33 173 1
33 174 1
33 175 1
33 176 1
33 177 1
33 178 1
33 179 1
33 180 1
33 181 1
33 182 1
33 183 1
33 184 1
33 185 1
33 186 1
33 187 1
33 188 1
33 189 1
33 190 1
33 191 1
33 192 1
33 193 1
33 194 1
33 195 1
33 196 1
33 197 1
33 198 1
33 199 1
33 200 1
33 201 1
33 202 1
33 203 1
33 204 1
33 205 1
33 206 1
33 207 1
33 208 1
33 209 1
33 210 1
33 211 1
33 212 1
33 213 1
33 214 1
33 215 1
33 216 1
33 217 1
33 218 1
33 219 1
33 220 1
33 221 1
33 222 1
33 223 1
33 224 1
33 225 1
33 226 1
33 227 1
33 228 1
33 229 1
33 230 1
33 231 1
33 232 1
33 233 1
33 234 1
33 235 1
33 236 1
33 237 1
33 238 1
33 239 1
33 240 1
33 241 1
33 242 1
33 243 1
33 244 1
33 245 1
33 246 1
33 247 1
33 248 1
33 249 1
33 250 1
33 251 1
33 252 1
33 253 1
33 254 1
33 255 1
33 256 1
33 257 1
33 258 1
33 259 1
33 260 1
33 261 1
33 262 1
33 263 1
33 264 1
33 265 1
33 266 1
33 267 1
33 268 1
33 269 1
33 270 1
33 271 1
33 272 1
33 273 1
33 274 1
33 275 1
33 276 1
33 277 1
33 278 1
33 279 1
33 280 1
33 281 1
33 282 1
33 283 1
33 284 1
33 285 1
33 286 1
33 287 1
33 288 1
33 289 1
33 290 1
33 291 1
33 292 1
33 293 1
33 294 1
33 295 1
33 296 1
33 297 1
33 298 1
33 299 1
33 300 1
33 301 1
33 302 1
33 303 1
33 304 1
33 305 1
33 306 1
33 307 1
33 308 1
33 309 1
33 310 1
33 311 1
33 312 1
33 313 1
33 314 1
33 315 1
33 316 1
33 317 1
33 318 1
33 319 1
33 320 1
33 321 1
33 322 1
33 323 1
33 324 1
33 325 1
33 326 1
33 327 1
33 328 1
33 329 1
33 330 1
33 331 1
33 332 1
33 333 1
33 334 1
33 335 1
33 336 1
33 337 1
33 338 1
33 339 1
33 340 1
33 341 1
33 342 1
33 343 1
33 344 1
33 345 1
33 346 1
33 347 1
33 348 1
33 349 1
33 350 1
33 351 1
33 352 1
33 353 1
33 354 1
33 355 1
33 356 1
33 357 1
33 358 1
33 359 1
33 360 1
33 361 1
33 362 1
33 363 1
33 364 1
33 365 1
33 366 1
33 367 1
33 368 1
33 369 1
33 370 1
33 371 1
33 372 1
33 373 1
33 374 1
33 375 1
33 376 1
33 377 1
33 378 1
33 379 1
33 380 1
33 381 1
33 382 1
33 383 1
33 384 1
33 385 1
33 386 1
33 387 1
33 388 1
33 389 1
33 390 1
33 391 1
33 392 1
33 393 1
33 394 1
33 395 1
33 396 1
33 397 1
33 398 1
33 399 1
34 0 1
34 1 0
34 2 0
34 3 0
34 4 1
34 5 1
34 6 1
34 7 1
34 8 1
34 9 1
34 10 1
34 11 1
34 12 1
34 13 1
34 14 1
34 15 1
34 16 1
34 17 1
34 18 1
34 19 1
34 20 1
34 21 1
34 22 1
34 23 1
34 24 1
34 25 1
34 26 1
34 27 1
34 28 1
34 29 1
34 30 1
34 31 1
34 32 1
34 33 1
34 34 1
34 35 1
34 36 1
34 37 1
34 38 1
34 39 1
34 40 1
34 41 1
34 42 1
34 43 1
34 44 1
34 45 1
34 46 1
34 47 1
34 48 1
34 49 1
34 50 1
34 51 1
34 52 1
34 53 1
34 54 1
34 55 1
34 56 1
34 57 1
34 58 1
34 59 1
34 60 1
34 61 1
34 62 1
34 63 1
34 64 1
34 65 1
34 66 1
34 67 1
34 68 1
34 69 1
34 70 1
34 71 1
34 72 1
34 73 1
34 74 1
34 75 1
34 76 1
34 77 1
34 78 1
34 79 1
34 80 1
34 81 1
34 82 1
34 83 1
34 84 1
34 85 1
34 86 1
34 87 1
34 88 1
34 89 1
34 90 1
34 91 1
34 92 1
34 93 1
34 94 1
34 95 1
34 96 1
34 97 1
34 98 1
34 99 1
34 100 1
34 101 1
34 102 1
34 103 1
34 104 1
34 105 1
34 106 1
34 107 1
34 108 1
34 109 1
34 110 1
34 111 1
34 112 1
34 113 1
34 114 1
34 115 1
34 116 1
34 117 1
34 118 1
34 119 1
34 120 1
34 121 1
34 122 1
34 123 1
34 124 1
34 125 1
34 126 1
34 127 1
34 128 1
34 129 1
34 130 1
34 131 1
34 132 1
34 133 1
34 134 1
34 135 1
34 136 1
34 137 1
34 138 1
34 139 1
34 140 1
34 141 1
34 142 1
34 143 1
34 144 1
34 145 1
34 146 1
34 147 1
34 148 1
34 149 1
34 150 1
34 151 1
34 152 1
34 153 1
34 154 1
34 155 1
34 156 1
34 157 1
34 158 1
34 159 1
34 160 1
34 161 1
34 162 1
34 163 1
34 164 1
34 165 1
34 166 1
34 167 1
34 168 1
34 169 1
34 170 1
34 171 1
34 172 1
34 173 1
34 174 1
34 175 1
34 176 1
34 177 1
34 178 1
34 179 1
34 180 1
34 181 1
34 182 1
34 183 1
34 184 1
34 185 1
34 186 1
34 187 1
34 188 1
34 189 1
34 190 1
34 191 1
34 192 1
34 193 1
34 194 1
34 195 1
34 196 1
34 197 1
34 198 1
34 199 1
34 200 1
34 201 1
34 202 1
34 203 1
34 204 1
34 205 1
34 206 1
34 207 1
34 208 1
34 209 1
34 210 1
34 211 1
34 212 1
34 213 1
34 214 1
34 215 1
34 216 1
34 217 1
34 218 1
34 219 1
34 220 1
34 221 1
34 222 1
34 223 1
34 224 1
34 225 1
34 226 1
34 227 1
34 228 1
34 229 1
34 230 1
34 231 1
34 232 1
34 233 1
34 234 1
34 235 1
34 236 1
34 237 1
34 238 1
34 239 1
34 240 1
34 241 1
34 242 1
34 243 1
34 244 1
34 245 1
34 246 1
34 247 1
34 248 1
34 249 1
34 250 1
34 251 1
34 252 1
34 253 1
34 254 1
34 255 1
34 256 1
34 257 1
34 258 1
34 259 1
34 260 1
34 261 1
34 262 1
34 263 1
34 264 1
34 265 1
34 266 1
34 267 1
34 268 1
34 269 1
34 270 1
34 271 1
34 272 1
34 273 1
34 274 1
34 275 1
34 276 1
34 277 1
34 278 1
34 279 1
34 280 1
34 281 1
34 282 1
34 283 1
34 284 1
34 285 1
34 286 1
34 287 1
34 288 1
34 289 1
34 290 1
34 291 1
34 292 1
34 293 1
34 294 1
34 295 1
34 296 1
34 297 1
34 298 1
34 299 1
34 300 1
34 301 1
34 302 1
34 303 1
34 304 1
34 305 1
34 306 1
34 307 1
34 308 1
34 309 1
34 310 1
34 311 1
34 312 1
34 313 1
34 314 1
34 315 1
34 316 1
34 317 1
34 318 1
34 319 1
34 320 1
34 321 1
34 322 1
34 323 1
34 324 1
34 325 1
34 326 1
34 327 1
34 328 1
34 329 1
34 330 1
34 331 1
34 332 1
34 333 1
34 334 1
34 335 1
34 336 1
34 337 1
34 338 1
34 339 1
34 340 1
34 341 1
34 342 1
34 343 1
34 344 1
34 345 1
34 346 1
34 347 1
34 348 1
34 349 1
34 350 1
34 351 1
34 352 1
34 353 1
34 354 1
34 355 1
34 356 1
34 357 1
34 358 1
34 359 1
34 360 1
34 361 1
34 362 1
34 363 1
34 364 1
34 365 1
34 366 1
34 367 1
34 368 1
34 369 1
34 370 1
34 371 1
34 372 1
34 373 1
34 374 1
34 375 1
34 376 1
34 377 1
34 378 1
34 379 1
34 380 1
34 381 1
34 382 1
34 383 1
34 384 1
34 385 1
34 386 1
34 387 1
34 388 1
34 389 1
34 390 1
34 391 1
34 392 1
34 393 1
34 394 1
34 395 1
34 396 1
34 397 1
34 398 1
34 399 1
35 0 1
35 1 1
35 2 1
35 3 1
35 4 1
35 5 1
35 6 1
35 7 1
35 8 1
35 9 1
35 10 1
35 11 1
35 12 1
35 13 1
35 14 1
35 15 1
35 16 1
35 17 1
35 18 1
35 19 1
35 20 1
35 21 1
35 22 1
35 23 1
35 24 1
35 25 1
35 26 1
35 27 1
35 28 1
35 29 1
35 30 1
35 31 1
35 32 1
35 33 1
35 34 1
35 35 1
35 36 1
35 37 1
35 38 1
35 39 1
35 40 1
35 41 1
35 42 1
35 43 1
35 44 1
35 45 1
35 46 1
35 47 1
35 48 1
35 49 1
35 50 1
35 51 1
35 52 1
35 53 1
35 54 1
35 55 1
35 56 1
35 57 1
35 58 1
35 59 1
35 60 1
35 61 1
35 62 1
35 63 1
35 64 1
35 65 1
35 66 1
35 67 1
35 68 1
35 69 1
35 70 1
35 71 1
35 72 1
35 73 1
35 74 1
35 75 1
35 76 1
35 77 1
35 78 1
35 79 1
35 80 1
35 81 1
35 82 1
35 83 1
35 84 1
35 85 1
35 86 1
35 87 1
35 88 1
35 89 1
35 90 1
35 91 1
35 92 1
35 93 1
35 94 1
35 95 1
35 96 1
35 97 1
35 98 1
35 99 1
35 100 1
35 101 1
35 102 1
35 103 1
35 104 1
35 105 1
35 106 1
35 107 1
35 108 1
35 109 1
35 110 1
35 111 1
35 112 1
35 113 1
35 114 1
35 115 1
35 116 1
35 117 1
35 118 1
35 119 1
35 120 1
35 121 1
35 122 1
35 123 1
35 124 1
35 125 1
35 126 1
35 127 1
35 128 1
35 129 1
35 130 1
35 131 1
35 132 1
35 133 1
35 134 1
35 135 1
35 136 1
35 137 1
35 138 1
35 139 1
35 140 1
35 141 1
35 142 1
35 143 1
35 144 1
35 145 1
35 146 1
35 147 1
35 148 1
35 149 1
35 150 1
35 151 1
35 152 1
35 153 1
35 154 1
35 155 1
35 156 1
35 157 1
35 158 1
35 159 1
35 160 1
35 161 1
35 162 1
35 163 1
35 164 1
35 165 1
35 166 1
35 167 1
35 168 1
35 169 1
35 170 1
35 171 1
35 172 1
35 173 1
35 174 1
35 175 1
35 176 1
35 177 1
35 178 1
35 179 1
35 180 1
35 181 1
35 182 1
35 183 1
35 184 1
35 185 1
35 186 1
35 187 1
35 188 1
35 189 1
35 190 1
35 191 1
35 192 1
35 193 1
35 194 1
35 195 1
35 196 1
35 197 1
35 198 1
35 199 1
35 200 1
35 201 1
35 202 1
35 203 1
35 204 1
35 205 1
35 206 1
35 207 1
35 208 1
35 209 1
35 210 1
35 211 1
35 212 1
35 213 1
35 214 1
35 215 1
35 216 1
35 217 1
35 218 1
35 219 1
35 220 1
35 221 1
35 222 1
35 223 1
35 224 1
35 225 1
35 226 1
35 227 1
35 228 1
35 229 1
35 230 1
35 231 1
35 232 1
35 233 1
35 234 1
35 235 1
35 236 1
35 237 1
35 238 1
35 239 1
35 240 1
35 241 1
35 242 1
35 243 1
35 244 1
35 245 1
35 246 1
35 247 1
35 248 1
35 249 1
35 250 1
35 251 1
35 252 1
35 253 1
35 254 1
35 255 1
35 256 1
35 257 1
35 258 1
35 259 1
35 260 1
35 261 1
35 262 1
35 263 1
35 264 1
35 265 1
35 266 1
35 267 1
35 268 1
35 269 1
35 270 1
35 271 1
35 272 1
35 273 1
35 274 1
35 275 1
35 276 1
35 277 1
35 278 1
35 279 1
35 280 1
35 281 1
35 282 1
35 283 1
35 284 1
35 285 1
35 286 1
35 287 1
35 288 1
35 289 1
35 290 1
35 291 1
35 292 1
35 293 1
35 294 1
35 295 1
35 296 1
35 297 1
35 298 1
35 299 1
35 300 1
35 301 1
35 302 1
35 303 1
35 304 1
35 305 1
35 306 1
35 307 1
35 308 1
35 309 1
35 310 1
35 311 1
35 312 1
35 313 1
35 314 1
35 315 1
35 316 1
35 317 1
35 318 1
35 319 1
35 320 1
35 321 1
35 322 1
35 323 1
35 324 1
35 325 1
35 326 1
35 327 1
35 328 1
35 329 1
35 330 1
35 331 1
35 332 1
35 333 1
35 334 1
35 335 1
35 336 1
35 337 1
35 338 1
35 339 1
35 340 1
35 341 1
35 342 1
35 343 1
35 344 1
35 345 1
35 346 1
35 347 1
35 348 1
35 349 1
35 350 1
35 351 1
35 352 1
35 353 1
35 354 1
35 355 1
35 356 1
35 357 1
35 358 1
35 359 1
35 360 1
35 361 1
35 362 1
35 363 1
35 364 1
35 365 1
35 366 1
35 367 1
35 368 1
35 369 1
35 370 1
35 371 1
35 372 1
35 373 1
35 374 1
35 375 1
35 376 1
35 377 1
35 378 1
35 379 1
35 380 1
35 381 1
35 382 1
35 383 1
35 384 1
35 385 1
35 386 1
35 387 1
35 388 1
35 389 1
35 390 1
35 391 1
35 392 1
35 393 1
35 394 1
35 395 1
35 396 1
35 397 1
35 398 1
35 399 1
36 0 1
36 1 1
36 2 1
36 3 1
36 4 1
36 5 1
36 6 1
36 7 1
36 8 1
36 9 1
36 10 1
36 11 1
36 12 1
36 13 1
36 14 1
36 15 1
36 16 1
36 17 1
36 18 1
36 19 1
36 20 1
36 21 1
36 22 1
36 23 1
36 24 1
36 25 1
36 26 1
36 27 1
36 28 1
36 29 1
36 30 1
36 31 1
36 32 1
36 33 1
36 34 1
36 35 1
36 36 1
36 37 1
36 38 1
36 39 1
36 40 1
36 41 1
36 42 1
36 43 1
36 44 1
36 45 1
36 46 1
36 47 1
36 48 1
36 49 1
36 50 1
36 51 1
36 52 1
36 53 1
36 54 1
36 55 1
36 56 1
36 57 1
36 58 1
36 59 1
36 60 1
36 61 1
36 62 1
36 63 1
36 64 1
36 65 1
36 66 1
36 67 1
36 68 1
36 69 1
36 70 1
36 71 1
36 72 1
36 73 1
36 74 1
36 75 1
36 76 1
36 77 1
36 78 1
36 79 1
36 80 1
36 81 1
36 82 1
36 83 1
36 84 1
36 85 1
36 86 1
36 87 1
36 88 1
36 89 1
36 90 1
36 91 1
36 92 1
36 93 1
36 94 1
36 95 1
36 96 1
36 97 1
36 98 1
36 99 1
36 100 1
36 101 1
36 102 1
36 103 1
36 104 1
36 105 1
36 106 1
36 107 1
36 108 1
36 109 1
36 110 1
36 111 1
36 112 1
36 113 1
36 114 1
36 115 1
36 116 1
36 117 1
36 118 1
36 119 1
36 120 1
36 121 1
36 122 1
36 123 1
36 124 1
36 125 1
36 126 1
36 127 1
36 128 1
36 129 1
36 130 1
36 131 1
36 132 1
36 133 1
36 134 1
36 135 1
36 136 1
36 137 1
36 138 1
36 139 1
36 140 1
36 141 1
36 142 1
36 143 1
36 144 1
36 145 1
36 146 1
36 147 1
36 148 1
36 149 1
36 150 1
36 151 1
36 152 1
36 153 1
36 154 1
36 155 1
36 156 1
36 157 1
36 158 1
36 159 1
36 160 1
36 161 1
36 162 1
36 163 1
36 164 1
36 165 1
36 166 1
36 167 1
36 168 1
36 169 1
36 170 1
36 171 1
36 172 1
36 173 1
36 174 1
36 175 1
36 176 1
36 177 1
36 178 1
36 179 1
36 180 1
36 181 1
36 182 1
36 183 1
36 184 1
36 185 1
36 186 1
36 187 1
36 188 1
36 189 1
36 190 1
36 191 1
36 192 1
36 193 1
36 194 1
36 195 1
36 196 1
36 197 1
36 198 1
36 199 1
36 200 1
36 201 1
36 202 1
36 203 1
36 204 1
36 205 1
36 206 1
36 207 1
36 208 1
36 209 1
36 210 1
36 211 1
36 212 1
36 213 1
36 214 1
36 215 1
36 216 1
36 217 1
36 218 1
36 219 1
36 220 1
36 221 1
36 222 1
36 223 1
36 224 1
36 225 1
36 226 1
36 227 1
36 228 1
36 229 1
36 230 1
36 231 1
36 232 1
36 233 1
36 234 1
36 235 1
36 236 1
36 237 1
36 238 1
36 239 1
36 240 1
36 241 1
36 242 1
36 243 1
36 244 1
36 245 1
36 246 1
36 247 1
36 248 1
36 249 1
36 250 1
36 251 1
36 252 1
36 253 1
36 254 1
36 255 1
36 256 1
36 257 1
36 258 1
36 259 1
36 260 1
36 261 1
36 262 1
36 263 1
36 264 1
36 265 1
36 266 1
36 267 1
36 268 1
36 269 1
36 270 1
36 271 1
36 272 1
36 273 1
36 274 1
36 275 1
36 276 1
36 277 1
36 278 1
36 279 1
36 280 1
36 281 1
36 282 1
36 283 1
36 284 1
36 285 1
36 286 1
36 287 1
36 288 1
36 289 1
36 290 1
36 291 1
36 292 1
36 293 1
36 294 1
36 295 1
36 296 1
36 297 1
36 298 1
36 299 1
36 300 1
36 301 1
36 302 1
36 303 1
36 304 1
36 305 1
36 306 1
36 307 1
36 308 1
36 309 1
36 310 1
36 311 1
36 312 1
36 313 1
36 314 1
36 315 1
36 316 1
36 317 1
36 318 1
36 319 1
36 320 1
36 321 1
36 322 1
36 323 1
36 324 1
36 325 1
36 326 1
36 327 1
36 328 1
36 329 1
36 330 1
36 331 1
36 332 1
36 333 1
36 334 1
36 335 1
36 336 1
36 337 1
36 338 1
36 339 1
36 340 1
36 341 1
36 342 1
36 343 1
36 344 1
36 345 1
36 346 1
36 347 1
36 348 1
36 349 1
36 350 1
36 351 1
36 352 1
36 353 1
36 354 1
36 355 1
36 356 1
36 357 1
36 358 1
36 359 1
36 360 1
36 361 1
36 362 1
36 363 1
36 364 1
36 365 1
36 366 1
36 367 1
36 368 1
36 369 1
36 370 1
36 371 1
36 372 1
36 373 1
36 374 1
36 375 1
36 376 1
36 377 1
36 378 1
36 379 1
36 380 1
36 381 1
36 382 1
36 383 1
36 384 1
36 385 1
36 386 1
36 387 1
36 388 1
36 389 1
36 390 1
36 391 1
36 392 1
36 393 1
36 394 1
36 395 1
36 396 1
36 397 1
36 398 1
36 399 1
37 0 1
37 1 1
37 2 1
37 3 1
37 4 1
37 5 1
37 6 1
37 7 1
37 8 1
37 9 1
37 10 1
37 11 1
37 12 1
37 13 1
37 14 1
37 15 1
37 16 1
37 17 1
37 18 1
37 19 1
37 20 1
37 21 1
37 22 1
37 23 1
37 24 1
37 25 1
37 26 1
37 27 1
37 28 1
37 29 1
37 30 1
37 31 1
37 32 1
37 33 1
37 34 1
37 35 1
37 36 1
37 37 1
37 38 1
37 39 1
37 40 1
37 41 1
37 42 1
37 43 1
37 44 1
37 45 1
37 46 1
37 47 1
37 48 1
37 49 1
37 50 1
37 51 1
37 52 1
37 53 1
37 54 1
37 55 1
37 56 1
37 57 1
37 58 1
37 59 1
37 60 1
37 61 1
37 62 1
37 63 1
37 64 1
37 65 1
37 66 1
37 67 1
37 68 1
37 69 1
37 70 1
37 71 1
37 72 1
37 73 1
37 74 1
37 75 1
37 76 1
37 77 1
37 78 1
37 79 1
37 80 1
37 81 1
37 82 1
37 83 1
37 84 1
37 85 1
37 86 1
37 87 1
37 88 1
37 89 1
37 90 1
37 91 1
37 92 1
37 93 1
37 94 1
37 95 1
37 96 1
37 97 1
37 98 1
37 99 1
37 100 1
37 101 1
37 102 1
37 103 1
37 104 1
37 105 1
37 106 1
37 107 1
37 108 1
37 109 1
37 110 1
37 111 1
37 112 1
37 113 1
37 114 1
37 115 1
37 116 1
37 117 1
37 118 1
37 119 1
37 120 1
37 121 1
37 122 1
37 123 1
37 124 1
37 125 1
37 126 1
37 127 1
37 128 1
37 129 1
37 130 1
37 131 1
37 132 1
37 133 1
37 134 1
37 135 1
37 136 1
37 137 1
37 138 1
37 139 1
37 140 1
37 141 1
37 142 1
37 143 1
37 144 1
37 145 1
37 146 1
37 147 1
37 148 1
37 149 1
37 150 1
37 151 1
37 152 1
37 153 1
37 154 1
37 155 1
37 156 1
37 157 1
37 158 1
37 159 1
37 160 1
37 161 1
37 162 1
37 163 1
37 164 1
37 165 1
37 166 1
37 167 1
37 168 1
37 169 1
37 170 1
37 171 1
37 172 1
37 173 1
37 174 1
37 175 1
37 176 1
37 177 1
37 178 1
37 179 1
37 180 1
37 181 1
37 182 1
37 183 1
37 184 1
37 185 1
37 186 1
37 187 1
37 188 1
37 189 1
37 190 1
37 191 1
37 192 1
37 193 1
37 194 1
37 195 1
37 196 1
37 197 1
37 198 1
37 199 1
37 200 1
37 201 1
37 202 1
37 203 1
37 204 1
37 205 1
37 206 1
37 207 1
37 208 1
37 209 1
37 210 1
37 211 1
37 212 1
37 213 1
37 214 1
37 215 1
37 216 1
37 217 1
37 218 1
37 219 1
37 220 1
37 221 1
37 222 1
37 223 1
37 224 1
37 225 1
37 226 1
37 227 1
37 228 1
37 229 1
37 230 1
37 231 1
37 232 1
37 233 1
37 234 1
37 235 1
37 236 1
37 237 1
37 238 1
37 239 1
37 240 1
37 241 1
37 242 1
37 243 1
37 244 1
37 245 1
37 246 1
37 247 1
37 248 1
37 249 1
37 250 1
37 251 1
37 252 1
37 253 1
37 254 1
37 255 1
37 256 1
37 257 1
37 258 1
37 259 1
37 260 1
37 261 1
37 262 1
37 263 1
37 264 1
37 265 1
37 266 1
37 267 1
37 268 1
37 269 1
37 270 1
37 271 1
37 272 1
37 273 1
37 274 1
37 275 1
37 276 1
37 277 1
37 278 1
37 279 1
37 280 1
37 281 1
37 282 1
37 283 1
37 284 1
37 285 1
37 286 1
37 287 1
37 288 1
37 289 1
37 290 1
37 291 1
37 292 1
37 293 1
37 294 1
37 295 1
37 296 1
37 297 1
37 298 1
37 299 1
37 300 1
37 301 1
37 302 1
37 303 1
37 304 1
37 305 1
37 306 1
37 307 1
37 308 1
37 309 1
37 310 1
37 311 1
37 312 1
37 313 1
37 314 1
37 315 1
37 316 1
37 317 1
37 318 1
37 319 1
37 320 1
37 321 1
37 322 1
37 323 1
37 324 1
37 325 1
37 326 1
37 327 1
37 328 1
37 329 1
37 330 1
37 331 1
37 332 1
37 333 1
37 334 1
37 335 1
37 336 1
37 337 1
37 338 1
37 339 1
37 340 1
37 341 1
37 342 1
37 343 1
37 344 1
37 345 1
37 346 1
37 347 1
37 348 1
37 349 1
37 350 1
37 351 1
37 352 1
37 353 1
37 354 1
37 355 1
37 356 1
37 357 1
37 358 1
37 359 1
37 360 1
37 361 1
37 362 1
37 363 1
37 364 1
37 365 1
37 366 1
37 367 1
37 368 1
37 369 1
37 370 1
37 371 1
37 372 1
37 373 1
37 374 1
37 375 1
37 376 1
37 377 1
37 378 1
37 379 1
37 380 1
37 381 1
37 382 1
37 383 1
37 384 1
37 385 1
37 386 1
37 387 1
37 388 1
37 389 1
37 390 1
37 391 1
37 392 1
37 393 1
37 394 1
37 395 1
37 396 1
37 397 1
37 398 1
37 399 1
38 0 1
38 1 1
38 2 1
38 3 1
38 4 1
38 5 1
38 6 1
38 7 1
38 8 1
38 9 1
38 10 1
38 11 1
38 12 1
38 13 1
38 14 1
38 15 1
38 16 1
38 17 1
38 18 1
38 19 1
38 20 1
38 21 1
38 22 1
38 23 1
38 24 1
38 25 1
38 26 1
38 27 1
38 28 1
38 29 1
38 30 1
38 31 1
38 32 1
38 33 1
38 34 1
38 35 1
38 36 1
38 37 1
38 38 1
38 39 1
38 40 1
38 41 1
38 42 1
38 43 1
38 44 1
38 45 1
38 46 1
38 47 1
38 48 1
38 49 1
38 50 1
38 51 1
38 52 1
38 53 1
38 54 1
38 55 1
38 56 1
38 57 1
38 58 1
38 59 1
38 60 1
38 61 1
38 62 1
38 63 1
38 64 1
38 65 1
38 66 1
38 67 1
38 68 1
38 69 1
38 70 1
38 71 1
38 72 1
38 73 1
38 74 1
38 75 1
38 76 1
38 77 1
38 78 1
38 79 1
38 80 1
38 81 1
38 82 1
38 83 1
38 84 1
38 85 1
38 86 1
38 87 1
38 88 1
38 89 1
38 90 1
38 91 1
38 92 1
38 93 1
38 94 1
38 95 1
38 96 1
38 97 1
38 98 1
38 99 1
38 100 1
38 101 1
38 102 1
38 103 1
38 104 1
38 105 1
38 106 1
38 107 1
38 108 1
38 109 1
38 110 1
38 111 1
38 112 1
38 113 1
38 114 1
38 115 1
38 116 1
38 117 1
38 118 1
38 119 1
38 120 1
38 121 1
38 122 1
38 123 1
38 124 1
38 125 1
38 126 1
38 127 1
38 128 1
38 129 1
38 130 1
38 131 1
38 132 1
38 133 1
38 134 1
38 135 1
38 136 1
38 137 1
38 138 1
38 139 1
38 140 1
38 141 1
38 142 1
38 143 1
38 144 1
38 145 1
38 146 1
38 147 1
38 148 1
38 149 1
38 150 1
38 151 1
38 152 1
38 153 1
38 154 1
38 155 1
38 156 1
38 157 1
38 158 1
38 159 1
38 160 1
38 161 1
38 162 1
38 163 1
38 164 1
38 165 1
38 166 1
38 167 1
38 168 1
38 169 1
38 170 1
38 171 1
38 172 1
38 173 1
38 174 1
38 175 1
38 176 1
38 177 1
38 178 1
38 179 1
38 180 1
38 181 1
38 182 1
38 183 1
38 184 1
38 185 1
38 186 1
38 187 1
38 188 1
38 189 1
38 190 1
38 191 1
38 192 1
38 193 1
38 194 1
38 195 1
38 196 1
38 197 1
38 198 1
38 199 1
38 200 1
38 201 1
38 202 1
38 203 1
38 204 1
38 205 1
38 206 1
38 207 1
38 208 1
38 209 1
38 210 1
38 211 1
38 212 1
38 213 1
38 214 1
38 215 1
38 216 1
38 217 1
38 218 1
38 219 1
38 220 1
38 221 1
38 222 1
38 223 1
38 224 1
38 225 1
38 226 1
38 227 1
38 228 1
38 229 1
38 230 1
38 231 1
38 232 1
38 233 1
38 234 1
38 235 1
38 236 1
38 237 1
38 238 1
38 239 1
38 240 1
38 241 1
38 242 1
38 243 1
38 244 1
38 245 1
38 246 1
38 247 1
38 248 1
38 249 1
38 250 1
38 251 1
38 252 1
38 253 1
38 254 1
38 255 1
38 256 1
38 257 1
38 258 1
38 259 1
38 260 1
38 261 1
38 262 1
38 263 1
38 264 1
38 265 1
38 266 1
38 267 1
38 268 1
38 269 1
38 270 1
38 271 1
38 272 1
38 273 1
38 274 1
38 275 1
38 276 1
38 277 1
38 278 1
38 279 1
38 280 1
38 281 1
38 282 1
38 283 1
38 284 1
38 285 1
38 286 1
38 287 1
38 288 1
38 289 1
38 290 1
38 291 1
38 292 1
38 293 1
38 294 1
38 295 1
38 296 1
38 297 1
38 298 1
38 299 1
38 300 1
38 301 1
38 302 1
38 303 1
38 304 1
38 305 1
38 306 1
38 307 1
38 308 1
38 309 1
38 310 1
38 311 1
38 312 1
38 313 1
38 314 1
38 315 1
38 316 1
38 317 1
38 318 1
38 319 1
38 320 1
38 321 1
38 322 1
38 323 1
38 324 1
38 325 1
38 326 1
38 327 1
38 328 1
38 329 1
38 330 1
38 331 1
38 332 1
38 333 1
38 334 1
38 335 1
38 336 1
38 337 1
38 338 1
38 339 1
38 340 1
38 341 1
38 342 1
38 343 1
38 344 1
38 345 1
38 346 1
38 347 1
38 348 1
38 349 1
38 350 1
38 351 1
38 352 1
38 353 1
38 354 1
38 355 1
38 356 1
38 357 1
38 358 1
38 359 1
38 360 1
38 361 1
38 362 1
38 363 1
38 364 1
38 365 1
38 366 1
38 367 1
38 368 1
38 369 1
38 370 1
38 371 1
38 372 1
38 373 1
38 374 1
38 375 1
38 376 1
38 377 1
38 378 1
38 379 1
38 380 1
38 381 1
38 382 1
38 383 1
38 384 1
38 385 1
38 386 1
38 387 1
38 388 1
38 389 1
38 390 1
38 391 1
38 392 1
38 393 1
38 394 1
38 395 1
38 396 1
38 397 1
38 398 1
38 399 1
39 0 1
39 1 1
39 2 1
39 3 1
39 4 1
39 5 1
39 6 1
39 7 1
39 8 1
39 9 1
39 10 1
39 11 1
39 12 1
39 13 1
39 14 1
39 15 1
39 16 1
39 17 1
39 18 1
39 19 1
39 20 1
39 21 1
39 22 1
39 23 1
39 24 1
39 25 1
39 26 1
39 27 1
39 28 1
39 29 1
39 30 1
39 31 1
39 32 1
39 33 1
39 34 1
39 35 1
39 36 1
39 37 1
39 38 1
39 39 1
39 40 1
39 41 1
39 42 1
39 43 1
39 44 1
39 45 1
39 46 1
39 47 1
39 48 1
39 49 1
39 50 1
39 51 1
39 52 1
39 53 1
39 54 1
39 55 1
39 56 1
39 57 1
39 58 1
39 59 1
39 60 1
39 61 1
39 62 1
39 63 1
39 64 1
39 65 1
39 66 1
39 67 1
39 68 1
39 69 1
39 70 1
39 71 1
39 72 1
39 73 1
39 74 1
39 75 1
39 76 1
39 77 1
39 78 1
39 79 1
39 80 1
39 81 1
39 82 1
39 83 1
39 84 1
39 85 1
39 86 1
39 87 1
39 88 1
39 89 1
39 90 1
39 91 1
39 92 1
39 93 1
39 94 1
39 95 1
39 96 1
39 97 1
39 98 1
39 99 1
39 100 1
39 101 1
39 102 1
39 103 1
39 104 1
39 105 1
39 106 1
39 107 1
39 108 1
39 109 1
39 110 1
39 111 1
39 112 1
39 113 1
39 114 1
39 115 1
39 116 1
39 117 1
39 118 1
39 119 1
39 120 1
39 121 1
39 122 1
39 123 1
39 124 1
39 125 1
39 126 1
39 127 1
39 128 1
39 129 1
39 130 1
39 131 1
39 132 1
39 133 1
39 134 1
39 135 1
39 136 1
39 137 1
39 138 1
39 139 1
39 140 1
39 141 1
39 142 1
39 143 1
39 144 1
39 145 1
39 146 1
39 147 1
39 148 1
39 149 1
39 150 1
39 151 1
39 152 1
39 153 1
39 154 1
39 155 1
39 156 1
39 157 1
39 158 1
39 159 1
39 160 1
39 161 1
39 162 1
39 163 1
39 164 1
39 165 1
39 166 1
39 167 1
39 168 1
39 169 1
39 170 1
39 171 1
39 172 1
39 173 1
39 174 1
39 175 1
39 176 1
39 177 1
39 178 1
39 179 1
39 180 1
39 181 1
39 182 1
39 183 1
39 184 1
39 185 1
39 186 1
39 187 1
39 188 1
39 189 1
39 190 1
39 191 1
39 192 1
39 193 1
39 194 1
39 195 1
39 196 1
39 197 1
39 198 1
39 199 1
39 200 1
39 201 1
39 202 1
39 203 1
39 204 1
39 205 1
39 206 1
39 207 1
39 208 1
39 209 1
39 210 1
39 211 1
39 212 1
39 213 1
39 214 1
39 215 1
39 216 1
39 217 1
39 218 1
39 219 1
39 220 1
39 221 1
39 222 1
39 223 1
39 224 1
39 225 1
39 226 1
39 227 1
39 228 1
39 229 1
39 230 1
39 231 1
39 232 1
39 233 1
39 234 1
39 235 1
39 236 1
39 237 1
39 238 1
39 239 1
39 240 1
39 241 1
39 242 1
39 243 1
39 244 1
39 245 1
39 246 1
39 247 1
39 248 1
39 249 1
39 250 1
39 251 1
39 252 1
39 253 1
39 254 1
39 255 1
39 256 1
39 257 1
39 258 1
39 259 1
39 260 1
39 261 1
39 262 1
39 263 1
39 264 1
39 265 1
39 266 1
39 267 1
39 268 1
39 269 1
39 270 1
39 271 1
39 272 1
39 273 1
39 274 1
39 275 1
39 276 1
39 277 1
39 278 1
39 279 1
39 280 1
39 281 1
39 282 1
39 283 1
39 284 1
39 285 1
39 286 1
39 287 1
39 288 1
39 289 1
39 290 1
39 291 1
39 292 1
39 293 1
39 294 1
39 295 1
39 296 1
39 297 1
39 298 1
39 299 1
39 300 1
39 301 1
39 302 1
39 303 1
39 304 1
39 305 1
39 306 1
39 307 1
39 308 1
39 309 1
39 310 1
39 311 1
39 312 1
39 313 1
39 314 1
39 315 1
39 316 1
39 317 1
39 318 1
39 319 1
39 320 1
39 321 1
39 322 1
39 323 1
39 324 1
39 325 1
39 326 1
39 327 1
39 328 1
39 329 1
39 330 1
39 331 1
39 332 1
39 333 1
39 334 1
39 335 1
39 336 1
39 337 1
39 338 1
39 339 1
39 340 1
39 341 1
39 342 1
39 343 1
39 344 1
39 345 1
39 346 1
39 347 1
39 348 1
39 349 1
39 350 1
39 351 1
39 352 1
39 353 1
39 354 1
39 355 1
39 356 1
39 357 1
39 358 1
39 359 1
39 360 1
39 361 1
39 362 1
39 363 1
39 364 1
39 365 1
39 366 1
39 367 1
39 368 1
39 369 1
39 370 1
39 371 1
39 372 1
39 373 1
39 374 1
39 375 1
39 376 1
39 377 1
39 378 1
39 379 1
39 380 1
39 381 1
39 382 1
39 383 1
39 384 1
39 385 1
39 386 1
39 387 1
39 388 1
39 389 1
39 390 1
39 391 1
39 392 1
39 393 1
39 394 1
39 395 1
39 396 1
39 397 1
39 398 1
39 399 1


==> RevisionFigures/data/qapa_b=2.csv <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0
0 28 0
0 29 0
0 30 0
0 31 0
0 32 0
0 33 0
0 34 0
0 35 0
0 36 0
0 37 0
0 38 0
0 39 0
0 40 0
0 41 0
0 42 0
0 43 0
0 44 0
0 45 0
0 46 0
0 47 0
0 48 0
0 49 0
0 50 0
0 51 0
0 52 0
0 53 0
0 54 0
0 55 0
0 56 0
0 57 0
0 58 0
0 59 0
0 60 0
0 61 0
0 62 0
0 63 0
0 64 0
0 65 0
0 66 0
0 67 0
0 68 0
0 69 0
0 70 0
0 71 0
0 72 0
0 73 0
0 74 0
0 75 0
0 76 0
0 77 0
0 78 0
0 79 0
0 80 0
0 81 0
0 82 0
0 83 0
0 84 0
0 85 0
0 86 0
0 87 0
0 88 0
0 89 0
0 90 0
0 91 0
0 92 0
0 93 0
0 94 0
0 95 0
0 96 0
0 97 0
0 98 0
0 99 0
0 100 0
0 101 0
0 102 0
0 103 0
0 104 0
0 105 0
0 106 0
0 107 0
0 108 0
0 109 0
0 110 0
0 111 0
0 112 0
0 113 0
0 114 0
0 115 0
0 116 0
0 117 0
0 118 0
0 119 0
0 120 0
0 121 0
0 122 0
0 123 0
0 124 0
0 125 0
0 126 0
0 127 0
0 128 0
0 129 0
0 130 0
0 131 0
0 132 0
0 133 0
0 134 0
0 135 0
0 136 0
0 137 0
0 138 0
0 139 0
0 140 0
0 141 0
0 142 0
0 143 0
0 144 0
0 145 0
0 146 0
0 147 0
0 148 0
0 149 0
0 150 0
0 151 0
0 152 0
0 153 0
0 154 0
0 155 0
0 156 0
0 157 0
0 158 0
0 159 0
0 160 0
0 161 0
0 162 0
0 163 0
0 164 0
0 165 0
0 166 0
0 167 0
0 168 0
0 169 0
0 170 0
0 171 0
0 172 0
0 173 0
0 174 0
0 175 0
0 176 0
0 177 0
0 178 0
0 179 0
0 180 0
0 181 0
0 182 0
0 183 0
0 184 0
0 185 0
0 186 0
0 187 0
0 188 0
0 189 0
0 190 0
0 191 0
0 192 0
0 193 0
0 194 0
0 195 0
0 196 0
0 197 0
0 198 0
0 199 0
0 200 0
0 201 0
0 202 0
0 203 0
0 204 0
0 205 0
0 206 0
0 207 0
0 208 0
0 209 0
0 210 0
0 211 0
0 212 0
0 213 0
0 214 0
0 215 0
0 216 0
0 217 0
0 218 0
0 219 0
0 220 0
0 221 0
0 222 0
0 223 0
0 224 0
0 225 0
0 226 0
0 227 0
0 228 0
0 229 0
0 230 0
0 231 0
0 232 0
0 233 0
0 234 0
0 235 0
0 236 0
0 237 0
0 238 0
0 239 0
0 240 0
0 241 0
0 242 0
0 243 0
0 244 0
0 245 0
0 246 0
0 247 0
0 248 0
0 249 0
0 250 0
0 251 0
0 252 0
0 253 0
0 254 0
0 255 0
0 256 0
0 257 0
0 258 0
0 259 0
0 260 0
0 261 0
0 262 0
0 263 0
0 264 0
0 265 0
0 266 0
0 267 0
0 268 0
0 269 0
0 270 0
0 271 0
0 272 0
0 273 0
0 274 0
0 275 0
0 276 0
0 277 0
0 278 0
0 279 0
0 280 0
0 281 0
0 282 0
0 283 0
0 284 0
0 285 0
0 286 0
0 287 0
0 288 0
0 289 0
0 290 0
0 291 0
0 292 0
0 293 0
0 294 0
0 295 0
0 296 0
0 297 0
0 298 0
0 299 0
0 300 0
0 301 0
0 302 0
0 303 0
0 304 0
0 305 0
0 306 0
0 307 0
0 308 0
0 309 0
0 310 0
0 311 0
0 312 0
0 313 0
0 314 0
0 315 0
0 316 0
0 317 0
0 318 0
0 319 0
0 320 0
0 321 0
0 322 0
0 323 0
0 324 0
0 325 0
0 326 0
0 327 0
0 328 0
0 329 0
0 330 0
0 331 0
0 332 0
0 333 0
0 334 0
0 335 0
0 336 0
0 337 0
0 338 0
0 339 0
0 340 0
0 341 0
0 342 0
0 343 0
0 344 0
0 345 0
0 346 0
0 347 0
0 348 0
0 349 0
0 350 0
0 351 0
0 352 0
0 353 0
0 354 0
0 355 0
0 356 0
0 357 0
0 358 0
0 359 0
0 360 0
0 361 0
0 362 0
0 363 0
0 364 0
0 365 0
0 366 0
0 367 0
0 368 0
0 369 0
0 370 0
0 371 0
0 372 0
0 373 0
0 374 0
0 375 0
0 376 0
0 377 0
0 378 0
0 379 0
0 380 0
0 381 0
0 382 0
0 383 0
0 384 0
0 385 0
0 386 0
0 387 0
0 388 0
0 389 0
0 390 0
0 391 0
0 392 0
0 393 0
0 394 0
0 395 0
0 396 0
0 397 0
0 398 0
0 399 0
1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0
1 28 0
1 29 0
1 30 0
1 31 0
1 32 0
1 33 0
1 34 0
1 35 0
1 36 0
1 37 0
1 38 0
1 39 0
1 40 0
1 41 0
1 42 0
1 43 0
1 44 0
1 45 0
1 46 0
1 47 0
1 48 0
1 49 0
1 50 0
1 51 0
1 52 0
1 53 0
1 54 0
1 55 0
1 56 0
1 57 0
1 58 0
1 59 0
1 60 0
1 61 0
1 62 0
1 63 0
1 64 0
1 65 0
1 66 0
1 67 0
1 68 0
1 69 0
1 70 0
1 71 0
1 72 0
1 73 0
1 74 0
1 75 0
1 76 0
1 77 0
1 78 0
1 79 0
1 80 0
1 81 0
1 82 0
1 83 0
1 84 0
1 85 0
1 86 0
1 87 0
1 88 0
1 89 0
1 90 0
1 91 0
1 92 0
1 93 0
1 94 0
1 95 0
1 96 0
1 97 0
1 98 0
1 99 0
1 100 0
1 101 0
1 102 0
1 103 0
1 104 0
1 105 0
1 106 0
1 107 0
1 108 0
1 109 0
1 110 0
1 111 0
1 112 0
1 113 0
1 114 0
1 115 0
1 116 0
1 117 0
1 118 0
1 119 0
1 120 0
1 121 0
1 122 0
1 123 0
1 124 0
1 125 0
1 126 0
1 127 0
1 128 0
1 129 0
1 130 0
1 131 0
1 132 0
1 133 0
1 134 0
1 135 0
1 136 0
1 137 0
1 138 0
1 139 0
1 140 0
1 141 0
1 142 0
1 143 0
1 144 0
1 145 0
1 146 0
1 147 0
1 148 0
1 149 0
1 150 0
1 151 0
1 152 0
1 153 0
1 154 0
1 155 0
1 156 0
1 157 0
1 158 0
1 159 0
1 160 0
1 161 0
1 162 0
1 163 0
1 164 0
1 165 0
1 166 0
1 167 0
1 168 0
1 169 0
1 170 0
1 171 0
1 172 0
1 173 0
1 174 0
1 175 0
1 176 0
1 177 0
1 178 0
1 179 0
1 180 0
1 181 0
1 182 0
1 183 0
1 184 0
1 185 0
1 186 0
1 187 0
1 188 0
1 189 0
1 190 0
1 191 0
1 192 0
1 193 0
1 194 0
1 195 0
1 196 0
1 197 0
1 198 0
1 199 0
1 200 0
1 201 0
1 202 0
1 203 0
1 204 0
1 205 0
1 206 0
1 207 0
1 208 0
1 209 0
1 210 0
1 211 0
1 212 0
1 213 0
1 214 0
1 215 0
1 216 0
1 217 0
1 218 0
1 219 0
1 220 0
1 221 0
1 222 0
1 223 0
1 224 0
1 225 0
1 226 0
1 227 0
1 228 0
1 229 0
1 230 0
1 231 0
1 232 0
1 233 0
1 234 0
1 235 0
1 236 0
1 237 0
1 238 0
1 239 0
1 240 0
1 241 0
1 242 0
1 243 0
1 244 0
1 245 0
1 246 0
1 247 0
1 248 0
1 249 0
1 250 0
1 251 0
1 252 0
1 253 0
1 254 0
1 255 0
1 256 0
1 257 0
1 258 0
1 259 0
1 260 0
1 261 0
1 262 0
1 263 0
1 264 0
1 265 0
1 266 0
1 267 0
1 268 0
1 269 0
1 270 0
1 271 0
1 272 0
1 273 0
1 274 0
1 275 0
1 276 0
1 277 0
1 278 0
1 279 0
1 280 0
1 281 0
1 282 0
1 283 0
1 284 0
1 285 0
1 286 0
1 287 0
1 288 0
1 289 0
1 290 0
1 291 0
1 292 0
1 293 0
1 294 0
1 295 0
1 296 0
1 297 0
1 298 0
1 299 0
1 300 0
1 301 0
1 302 0
1 303 0
1 304 0
1 305 0
1 306 0
1 307 0
1 308 0
1 309 0
1 310 0
1 311 0
1 312 0
1 313 0
1 314 0
1 315 0
1 316 0
1 317 0
1 318 0
1 319 0
1 320 0
1 321 0
1 322 0
1 323 0
1 324 0
1 325 0
1 326 0
1 327 0
1 328 0
1 329 0
1 330 0
1 331 0
1 332 0
1 333 0
1 334 0
1 335 0
1 336 0
1 337 0
1 338 0
1 339 0
1 340 0
1 341 0
1 342 0
1 343 0
1 344 0
1 345 0
1 346 0
1 347 0
1 348 0
1 349 0
1 350 0
1 351 0
1 352 0
1 353 0
1 354 0
1 355 0
1 356 0
1 357 0
1 358 0
1 359 0
1 360 0
1 361 0
1 362 0
1 363 0
1 364 0
1 365 0
1 366 0
1 367 0
1 368 0
1 369 0
1 370 0
1 371 0
1 372 0
1 373 0
1 374 0
1 375 0
1 376 0
1 377 0
1 378 0
1 379 0
1 380 0
1 381 0
1 382 0
1 383 0
1 384 0
1 385 0
1 386 0
1 387 0
1 388 0
1 389 0
1 390 0
1 391 0
1 392 0
1 393 0
1 394 0
1 395 0
1 396 0
1 397 0
1 398 0
1 399 0
2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0
2 28 0
2 29 0
2 30 0
2 31 0
2 32 0
2 33 0
2 34 0
2 35 0
2 36 0
2 37 0
2 38 0
2 39 0
2 40 0
2 41 0
2 42 0
2 43 0
2 44 0
2 45 0
2 46 0
2 47 0
2 48 0
2 49 0
2 50 0
2 51 0
2 52 0
2 53 0
2 54 0
2 55 0
2 56 0
2 57 0
2 58 0
2 59 0
2 60 0
2 61 0
2 62 0
2 63 0
2 64 0
2 65 0
2 66 0
2 67 0
2 68 0
2 69 0
2 70 0
2 71 0
2 72 0
2 73 0
2 74 0
2 75 0
2 76 0
2 77 0
2 78 0
2 79 0
2 80 0
2 81 0
2 82 0
2 83 0
2 84 0
2 85 0
2 86 0
2 87 0
2 88 0
2 89 0
2 90 0
2 91 0
2 92 0
2 93 0
2 94 0
2 95 0
2 96 0
2 97 0
2 98 0
2 99 0
2 100 0
2 101 0
2 102 0
2 103 0
2 104 0
2 105 0
2 106 0
2 107 0
2 108 0
2 109 0
2 110 0
2 111 0
2 112 0
2 113 0
2 114 0
2 115 0
2 116 0
2 117 0
2 118 0
2 119 0
2 120 0
2 121 0
2 122 0
2 123 0
2 124 0
2 125 0
2 126 0
2 127 0
2 128 0
2 129 0
2 130 0
2 131 0
2 132 0
2 133 0
2 134 0
2 135 0
2 136 0
2 137 0
2 138 0
2 139 0
2 140 0
2 141 0
2 142 0
2 143 0
2 144 0
2 145 0
2 146 0
2 147 0
2 148 0
2 149 0
2 150 0
2 151 0
2 152 0
2 153 0
2 154 0
2 155 0
2 156 0
2 157 0
2 158 0
2 159 0
2 160 0
2 161 0
2 162 0
2 163 0
2 164 0
2 165 0
2 166 0
2 167 0
2 168 0
2 169 0
2 170 0
2 171 0
2 172 0
2 173 0
2 174 0
2 175 0
2 176 0
2 177 0
2 178 0
2 179 0
2 180 0
2 181 0
2 182 0
2 183 0
2 184 0
2 185 0
2 186 0
2 187 0
2 188 0
2 189 0
2 190 0
2 191 0
2 192 0
2 193 0
2 194 0
2 195 0
2 196 0
2 197 0
2 198 0
2 199 0
2 200 0
2 201 0
2 202 0
2 203 0
2 204 0
2 205 0
2 206 0
2 207 0
2 208 0
2 209 0
2 210 0
2 211 0
2 212 0
2 213 0
2 214 0
2 215 0
2 216 0
2 217 0
2 218 0
2 219 0
2 220 0
2 221 0
2 222 0
2 223 0
2 224 0
2 225 0
2 226 0
2 227 0
2 228 0
2 229 0
2 230 0
2 231 0
2 232 0
2 233 0
2 234 0
2 235 0
2 236 0
2 237 0
2 238 0
2 239 0
2 240 0
2 241 0
2 242 0
2 243 0
2 244 0
2 245 0
2 246 0
2 247 0
2 248 0
2 249 0
2 250 0
2 251 0
2 252 0
2 253 0
2 254 0
2 255 0
2 256 0
2 257 0
2 258 0
2 259 0
2 260 0
2 261 0
2 262 0
2 263 0
2 264 0
2 265 0
2 266 0
2 267 0
2 268 0
2 269 0
2 270 0
2 271 0
2 272 0
2 273 0
2 274 0
2 275 0
2 276 0
2 277 0
2 278 0
2 279 0
2 280 0
2 281 0
2 282 0
2 283 0
2 284 0
2 285 0
2 286 0
2 287 0
2 288 0
2 289 0
2 290 0
2 291 0
2 292 0
2 293 0
2 294 0
2 295 0
2 296 0
2 297 0
2 298 0
2 299 0
2 300 0
2 301 0
2 302 0
2 303 0
2 304 0
2 305 0
2 306 0
2 307 0
2 308 0
2 309 0
2 310 0
2 311 0
2 312 0
2 313 0
2 314 0
2 315 0
2 316 0
2 317 0
2 318 0
2 319 0
2 320 0
2 321 0
2 322 0
2 323 0
2 324 0
2 325 0
2 326 0
2 327 0
2 328 0
2 329 0
2 330 0
2 331 0
2 332 0
2 333 0
2 334 0
2 335 0
2 336 0
2 337 0
2 338 0
2 339 0
2 340 0
2 341 0
2 342 0
2 343 0
2 344 0
2 345 0
2 346 0
2 347 0
2 348 0
2 349 0
2 350 0
2 351 0
2 352 0
2 353 0
2 354 0
2 355 0
2 356 0
2 357 0
2 358 0
2 359 0
2 360 0
2 361 0
2 362 0
2 363 0
2 364 0
2 365 0
2 366 0
2 367 0
2 368 0
2 369 0
2 370 0
2 371 0
2 372 0
2 373 0
2 374 0
2 375 0
2 376 0
2 377 0
2 378 0
2 379 0
2 380 0
2 381 0
2 382 0
2 383 0
2 384 0
2 385 0
2 386 0
2 387 0
2 388 0
2 389 0
2 390 0
2 391 0
2 392 0
2 393 0
2 394 0
2 395 0
2 396 0
2 397 0
2 398 0
2 399 0
3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0
3 28 0
3 29 0
3 30 0
3 31 0
3 32 0
3 33 0
3 34 0
3 35 0
3 36 0
3 37 0
3 38 0
3 39 0
3 40 0
3 41 0
3 42 0
3 43 0
3 44 0
3 45 0
3 46 0
3 47 0
3 48 0
3 49 0
3 50 0
3 51 0
3 52 0
3 53 0
3 54 0
3 55 0
3 56 0
3 57 0
3 58 0
3 59 0
3 60 0
3 61 0
3 62 0
3 63 0
3 64 0
3 65 0
3 66 0
3 67 0
3 68 0
3 69 0
3 70 0
3 71 0
3 72 0
3 73 0
3 74 0
3 75 0
3 76 0
3 77 0
3 78 0
3 79 0
3 80 0
3 81 0
3 82 0
3 83 0
3 84 0
3 85 0
3 86 0
3 87 0
3 88 0
3 89 0
3 90 0
3 91 0
3 92 0
3 93 0
3 94 0
3 95 0
3 96 0
3 97 0
3 98 0
3 99 0
3 100 0
3 101 0
3 102 0
3 103 0
3 104 0
3 105 0
3 106 0
3 107 0
3 108 0
3 109 0
3 110 0
3 111 0
3 112 0
3 113 0
3 114 0
3 115 0
3 116 0
3 117 0
3 118 0
3 119 0
3 120 0
3 121 0
3 122 0
3 123 0
3 124 0
3 125 0
3 126 0
3 127 0
3 128 0
3 129 0
3 130 0
3 131 0
3 132 0
3 133 0
3 134 0
3 135 0
3 136 0
3 137 0
3 138 0
3 139 0
3 140 0
3 141 0
3 142 0
3 143 0
3 144 0
3 145 0
3 146 0
3 147 0
3 148 0
3 149 0
3 150 0
3 151 0
3 152 0
3 153 0
3 154 0
3 155 0
3 156 0
3 157 0
3 158 0
3 159 0
3 160 0
3 161 0
3 162 0
3 163 0
3 164 0
3 165 0
3 166 0
3 167 0
3 168 0
3 169 0
3 170 0
3 171 0
3 172 0
3 173 0
3 174 0
3 175 0
3 176 0
3 177 0
3 178 0
3 179 0
3 180 0
3 181 0
3 182 0
3 183 0
3 184 0
3 185 0
3 186 0
3 187 0
3 188 0
3 189 0
3 190 0
3 191 0
3 192 0
3 193 0
3 194 0
3 195 0
3 196 0
3 197 0
3 198 0
3 199 0
3 200 0
3 201 0
3 202 0
3 203 0
3 204 0
3 205 0
3 206 0
3 207 0
3 208 0
3 209 0
3 210 0
3 211 0
3 212 0
3 213 0
3 214 0
3 215 0
3 216 0
3 217 0
3 218 0
3 219 0
3 220 0
3 221 0
3 222 0
3 223 0
3 224 0
3 225 0
3 226 0
3 227 0
3 228 0
3 229 0
3 230 0
3 231 0
3 232 0
3 233 0
3 234 0
3 235 0
3 236 0
3 237 0
3 238 0
3 239 0
3 240 0
3 241 0
3 242 0
3 243 0
3 244 0
3 245 0
3 246 0
3 247 0
3 248 0
3 249 0
3 250 0
3 251 0
3 252 0
3 253 0
3 254 0
3 255 0
3 256 0
3 257 0
3 258 0
3 259 0
3 260 0
3 261 0
3 262 0
3 263 0
3 264 0
3 265 0
3 266 0
3 267 0
3 268 0
3 269 0
3 270 0
3 271 0
3 272 0
3 273 0
3 274 0
3 275 0
3 276 0
3 277 0
3 278 0
3 279 0
3 280 0
3 281 0
3 282 0
3 283 0
3 284 0
3 285 0
3 286 0
3 287 0
3 288 0
3 289 0
3 290 0
3 291 0
3 292 0
3 293 0
3 294 0
3 295 0
3 296 0
3 297 0
3 298 0
3 299 0
3 300 0
3 301 0
3 302 0
3 303 0
3 304 0
3 305 0
3 306 0
3 307 0
3 308 0
3 309 0
3 310 0
3 311 0
3 312 0
3 313 0
3 314 0
3 315 0
3 316 0
3 317 0
3 318 0
3 319 0
3 320 0
3 321 0
3 322 0
3 323 0
3 324 0
3 325 0
3 326 0
3 327 0
3 328 0
3 329 0
3 330 0
3 331 0
3 332 0
3 333 0
3 334 0
3 335 0
3 336 0
3 337 0
3 338 0
3 339 0
3 340 0
3 341 0
3 342 0
3 343 0
3 344 0
3 345 0
3 346 0
3 347 0
3 348 0
3 349 0
3 350 0
3 351 0
3 352 0
3 353 0
3 354 0
3 355 0
3 356 0
3 357 0
3 358 0
3 359 0
3 360 0
3 361 0
3 362 0
3 363 0
3 364 0
3 365 0
3 366 0
3 367 0
3 368 0
3 369 0
3 370 0
3 371 0
3 372 0
3 373 0
3 374 0
3 375 0
3 376 0
3 377 0
3 378 0
3 379 0
3 380 0
3 381 0
3 382 0
3 383 0
3 384 0
3 385 0
3 386 0
3 387 0
3 388 0
3 389 0
3 390 0
3 391 0
3 392 0
3 393 0
3 394 0
3 395 0
3 396 0
3 397 0
3 398 0
3 399 0
4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0
4 28 0
4 29 0
4 30 0
4 31 0
4 32 0
4 33 0
4 34 0
4 35 0
4 36 0
4 37 0
4 38 0
4 39 0
4 40 0
4 41 0
4 42 0
4 43 0
4 44 0
4 45 0
4 46 0
4 47 0
4 48 0
4 49 0
4 50 0
4 51 0
4 52 0
4 53 0
4 54 0
4 55 0
4 56 0
4 57 0
4 58 0
4 59 0
4 60 0
4 61 0
4 62 0
4 63 0
4 64 0
4 65 0
4 66 0
4 67 0
4 68 0
4 69 0
4 70 0
4 71 0
4 72 0
4 73 0
4 74 0
4 75 0
4 76 0
4 77 0
4 78 0
4 79 0
4 80 0
4 81 0
4 82 0
4 83 0
4 84 0
4 85 0
4 86 0
4 87 0
4 88 0
4 89 0
4 90 0
4 91 0
4 92 0
4 93 0
4 94 0
4 95 0
4 96 0
4 97 0
4 98 0
4 99 0
4 100 0
4 101 0
4 102 0
4 103 0
4 104 0
4 105 0
4 106 0
4 107 0
4 108 0
4 109 0
4 110 0
4 111 0
4 112 0
4 113 0
4 114 0
4 115 0
4 116 0
4 117 0
4 118 0
4 119 0
4 120 0
4 121 0
4 122 0
4 123 0
4 124 0
4 125 0
4 126 0
4 127 0
4 128 0
4 129 0
4 130 0
4 131 0
4 132 0
4 133 0
4 134 0
4 135 0
4 136 0
4 137 0
4 138 0
4 139 0
4 140 0
4 141 0
4 142 0
4 143 0
4 144 0
4 145 0
4 146 0
4 147 0
4 148 0
4 149 0
4 150 0
4 151 0
4 152 0
4 153 0
4 154 0
4 155 0
4 156 0
4 157 0
4 158 0
4 159 0
4 160 0
4 161 0
4 162 0
4 163 0
4 164 0
4 165 0
4 166 0
4 167 0
4 168 0
4 169 0
4 170 0
4 171 0
4 172 0
4 173 0
4 174 0
4 175 0
4 176 0
4 177 0
4 178 0
4 179 0
4 180 0
4 181 0
4 182 0
4 183 0
4 184 0
4 185 0
4 186 0
4 187 0
4 188 0
4 189 0
4 190 0
4 191 0
4 192 0
4 193 0
4 194 0
4 195 0
4 196 0
4 197 0
4 198 0
4 199 0
4 200 0
4 201 0
4 202 0
4 203 0
4 204 0
4 205 0
4 206 0
4 207 0
4 208 0
4 209 0
4 210 0
4 211 0
4 212 0
4 213 0
4 214 0
4 215 0
4 216 0
4 217 0
4 218 0
4 219 0
4 220 0
4 221 0
4 222 0
4 223 0
4 224 0
4 225 0
4 226 0
4 227 0
4 228 0
4 229 0
4 230 0
4 231 0
4 232 0
4 233 0
4 234 0
4 235 0
4 236 0
4 237 0
4 238 0
4 239 0
4 240 0
4 241 0
4 242 0
4 243 0
4 244 0
4 245 0
4 246 0
4 247 0
4 248 0
4 249 0
4 250 0
4 251 0
4 252 0
4 253 0
4 254 0
4 255 0
4 256 0
4 257 0
4 258 0
4 259 0
4 260 0
4 261 0
4 262 0
4 263 0
4 264 0
4 265 0
4 266 0
4 267 0
4 268 0
4 269 0
4 270 0
4 271 0
4 272 0
4 273 0
4 274 0
4 275 0
4 276 0
4 277 0
4 278 0
4 279 0
4 280 0
4 281 0
4 282 0
4 283 0
4 284 0
4 285 0
4 286 0
4 287 0
4 288 0
4 289 0
4 290 0
4 291 0
4 292 0
4 293 0
4 294 0
4 295 0
4 296 0
4 297 0
4 298 0
4 299 0
4 300 0
4 301 0
4 302 0
4 303 0
4 304 0
4 305 0
4 306 0
4 307 0
4 308 0
4 309 0
4 310 0
4 311 0
4 312 0
4 313 0
4 314 0
4 315 0
4 316 0
4 317 0
4 318 0
4 319 0
4 320 0
4 321 0
4 322 0
4 323 0
4 324 0
4 325 0
4 326 0
4 327 0
4 328 0
4 329 0
4 330 0
4 331 0
4 332 0
4 333 0
4 334 0
4 335 0
4 336 0
4 337 0
4 338 0
4 339 0
4 340 0
4 341 0
4 342 0
4 343 0
4 344 0
4 345 0
4 346 0
4 347 0
4 348 0
4 349 0
4 350 0
4 351 0
4 352 0
4 353 0
4 354 0
4 355 0
4 356 0
4 357 0
4 358 0
4 359 0
4 360 0
4 361 0
4 362 0
4 363 0
4 364 0
4 365 0
4 366 0
4 367 0
4 368 0
4 369 0
4 370 0
4 371 0
4 372 0
4 373 0
4 374 0
4 375 0
4 376 0
4 377 0
4 378 0
4 379 0
4 380 0
4 381 0
4 382 0
4 383 0
4 384 0
4 385 0
4 386 0
4 387 0
4 388 0
4 389 0
4 390 0
4 391 0
4 392 0
4 393 0
4 394 0
4 395 0
4 396 0
4 397 0
4 398 0
4 399 0
5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0
5 28 0
5 29 0
5 30 0
5 31 0
5 32 0
5 33 0
5 34 0
5 35 0
5 36 0
5 37 0
5 38 0
5 39 0
5 40 0
5 41 0
5 42 0
5 43 0
5 44 0
5 45 0
5 46 0
5 47 0
5 48 0
5 49 0
5 50 0
5 51 0
5 52 0
5 53 0
5 54 0
5 55 0
5 56 0
5 57 0
5 58 0
5 59 0
5 60 0
5 61 0
5 62 0
5 63 0
5 64 0
5 65 0
5 66 0
5 67 0
5 68 0
5 69 0
5 70 0
5 71 0
5 72 0
5 73 0
5 74 0
5 75 0
5 76 0
5 77 0
5 78 0
5 79 0
5 80 0
5 81 0
5 82 0
5 83 0
5 84 0
5 85 0
5 86 0
5 87 0
5 88 0
5 89 0
5 90 0
5 91 0
5 92 0
5 93 0
5 94 0
5 95 0
5 96 0
5 97 0
5 98 0
5 99 0
5 100 0
5 101 0
5 102 0
5 103 0
5 104 0
5 105 0
5 106 0
5 107 0
5 108 0
5 109 0
5 110 0
5 111 0
5 112 0
5 113 0
5 114 0
5 115 0
5 116 0
5 117 0
5 118 0
5 119 0
5 120 0
5 121 0
5 122 0
5 123 0
5 124 0
5 125 0
5 126 0
5 127 0
5 128 0
5 129 0
5 130 0
5 131 0
5 132 0
5 133 0
5 134 0
5 135 0
5 136 0
5 137 0
5 138 0
5 139 0
5 140 0
5 141 0
5 142 0
5 143 0
5 144 0
5 145 0
5 146 0
5 147 0
5 148 0
5 149 0
5 150 0
5 151 0
5 152 0
5 153 0
5 154 0
5 155 0
5 156 0
5 157 0
5 158 0
5 159 0
5 160 0
5 161 0
5 162 0
5 163 0
5 164 0
5 165 0
5 166 0
5 167 0
5 168 0
5 169 0
5 170 0
5 171 0
5 172 0
5 173 0
5 174 0
5 175 0
5 176 0
5 177 0
5 178 0
5 179 0
5 180 0
5 181 0
5 182 0
5 183 0
5 184 0
5 185 0
5 186 0
5 187 0
5 188 0
5 189 0
5 190 0
5 191 0
5 192 0
5 193 0
5 194 0
5 195 0
5 196 0
5 197 0
5 198 0
5 199 0
5 200 0
5 201 0
5 202 0
5 203 0
5 204 0
5 205 0
5 206 0
5 207 0
5 208 0
5 209 0
5 210 0
5 211 0
5 212 0
5 213 0
5 214 0
5 215 0
5 216 0
5 217 0
5 218 0
5 219 0
5 220 0
5 221 0
5 222 0
5 223 0
5 224 0
5 225 0
5 226 0
5 227 0
5 228 0
5 229 0
5 230 0
5 231 0
5 232 0
5 233 0
5 234 0
5 235 0
5 236 0
5 237 0
5 238 0
5 239 0
5 240 0
5 241 0
5 242 0
5 243 0
5 244 0
5 245 0
5 246 0
5 247 0
5 248 0
5 249 0
5 250 0
5 251 0
5 252 0
5 253 0
5 254 0
5 255 0
5 256 0
5 257 0
5 258 0
5 259 0
5 260 0
5 261 0
5 262 0
5 263 0
5 264 0
5 265 0
5 266 0
5 267 0
5 268 0
5 269 0
5 270 0
5 271 0
5 272 0
5 273 0
5 274 0
5 275 0
5 276 0
5 277 0
5 278 0
5 279 0
5 280 0
5 281 0
5 282 0
5 283 0
5 284 0
5 285 0
5 286 0
5 287 0
5 288 0
5 289 0
5 290 0
5 291 0
5 292 0
5 293 0
5 294 0
5 295 0
5 296 0
5 297 0
5 298 0
5 299 0
5 300 0
5 301 0
5 302 0
5 303 0
5 304 0
5 305 0
5 306 0
5 307 0
5 308 0
5 309 0
5 310 0
5 311 0
5 312 0
5 313 0
5 314 0
5 315 0
5 316 0
5 317 0
5 318 0
5 319 0
5 320 0
5 321 0
5 322 0
5 323 0
5 324 0
5 325 0
5 326 0
5 327 0
5 328 0
5 329 0
5 330 0
5 331 0
5 332 0
5 333 0
5 334 0
5 335 0
5 336 0
5 337 0
5 338 0
5 339 0
5 340 0
5 341 0
5 342 0
5 343 0
5 344 0
5 345 0
5 346 0
5 347 0
5 348 0
5 349 0
5 350 0
5 351 0
5 352 0
5 353 0
5 354 0
5 355 0
5 356 0
5 357 0
5 358 0
5 359 0
5 360 0
5 361 0
5 362 0
5 363 0
5 364 0
5 365 0
5 366 0
5 367 0
5 368 0
5 369 0
5 370 0
5 371 0
5 372 0
5 373 0
5 374 0
5 375 0
5 376 0
5 377 0
5 378 0
5 379 0
5 380 0
5 381 0
5 382 0
5 383 0
5 384 0
5 385 0
5 386 0
5 387 0
5 388 0
5 389 0
5 390 0
5 391 0
5 392 0
5 393 0
5 394 0
5 395 0
5 396 0
5 397 0
5 398 0
5 399 0
6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 0
6 13 0
6 14 0
6 15 0
6 16 0
6 17 0
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0
6 28 0
6 29 0
6 30 0
6 31 0
6 32 0
6 33 0
6 34 0
6 35 0
6 36 0
6 37 0
6 38 0
6 39 0
6 40 0
6 41 0
6 42 0
6 43 0
6 44 0
6 45 0
6 46 0
6 47 0
6 48 0
6 49 0
6 50 0
6 51 0
6 52 0
6 53 0
6 54 0
6 55 0
6 56 0
6 57 0
6 58 0
6 59 0
6 60 0
6 61 0
6 62 0
6 63 0
6 64 0
6 65 0
6 66 0
6 67 0
6 68 0
6 69 0
6 70 0
6 71 0
6 72 0
6 73 0
6 74 0
6 75 0
6 76 0
6 77 0
6 78 0
6 79 0
6 80 0
6 81 0
6 82 0
6 83 0
6 84 0
6 85 0
6 86 0
6 87 0
6 88 0
6 89 0
6 90 0
6 91 0
6 92 0
6 93 0
6 94 0
6 95 0
6 96 0
6 97 0
6 98 0
6 99 0
6 100 0
6 101 0
6 102 0
6 103 0
6 104 0
6 105 0
6 106 0
6 107 0
6 108 0
6 109 0
6 110 0
6 111 0
6 112 0
6 113 0
6 114 0
6 115 0
6 116 0
6 117 0
6 118 0
6 119 0
6 120 0
6 121 0
6 122 0
6 123 0
6 124 0
6 125 0
6 126 0
6 127 0
6 128 0
6 129 0
6 130 0
6 131 0
6 132 0
6 133 0
6 134 0
6 135 0
6 136 0
6 137 0
6 138 0
6 139 0
6 140 0
6 141 0
6 142 0
6 143 0
6 144 0
6 145 0
6 146 0
6 147 0
6 148 0
6 149 0
6 150 0
6 151 0
6 152 0
6 153 0
6 154 0
6 155 0
6 156 0
6 157 0
6 158 0
6 159 0
6 160 0
6 161 0
6 162 0
6 163 0
6 164 0
6 165 0
6 166 0
6 167 0
6 168 0
6 169 0
6 170 0
6 171 0
6 172 0
6 173 0
6 174 0
6 175 0
6 176 0
6 177 0
6 178 0
6 179 0
6 180 0
6 181 0
6 182 0
6 183 0
6 184 0
6 185 0
6 186 0
6 187 0
6 188 0
6 189 0
6 190 0
6 191 0
6 192 0
6 193 0
6 194 0
6 195 0
6 196 0
6 197 0
6 198 0
6 199 0
6 200 0
6 201 0
6 202 0
6 203 0
6 204 0
6 205 0
6 206 0
6 207 0
6 208 0
6 209 0
6 210 0
6 211 0
6 212 0
6 213 0
6 214 0
6 215 0
6 216 0
6 217 0
6 218 0
6 219 0
6 220 0
6 221 0
6 222 0
6 223 0
6 224 0
6 225 0
6 226 0
6 227 0
6 228 0
6 229 0
6 230 0
6 231 0
6 232 0
6 233 0
6 234 0
6 235 0
6 236 0
6 237 0
6 238 0
6 239 0
6 240 0
6 241 0
6 242 0
6 243 0
6 244 0
6 245 0
6 246 0
6 247 0
6 248 0
6 249 0
6 250 0
6 251 0
6 252 0
6 253 0
6 254 0
6 255 0
6 256 0
6 257 0
6 258 0
6 259 0
6 260 0
6 261 0
6 262 0
6 263 0
6 264 0
6 265 0
6 266 0
6 267 0
6 268 0
6 269 0
6 270 0
6 271 0
6 272 0
6 273 0
6 274 0
6 275 0
6 276 0
6 277 0
6 278 0
6 279 0
6 280 0
6 281 0
6 282 0
6 283 0
6 284 0
6 285 0
6 286 0
6 287 0
6 288 0
6 289 0
6 290 0
6 291 0
6 292 0
6 293 0
6 294 0
6 295 0
6 296 0
6 297 0
6 298 0
6 299 0
6 300 0
6 301 0
6 302 0
6 303 0
6 304 0
6 305 0
6 306 0
6 307 0
6 308 0
6 309 0
6 310 0
6 311 0
6 312 0
6 313 0
6 314 0
6 315 0
6 316 0
6 317 0
6 318 0
6 319 0
6 320 0
6 321 0
6 322 0
6 323 0
6 324 0
6 325 0
6 326 0
6 327 0
6 328 0
6 329 0
6 330 0
6 331 0
6 332 0
6 333 0
6 334 0
6 335 0
6 336 0
6 337 0
6 338 0
6 339 0
6 340 0
6 341 0
6 342 0
6 343 0
6 344 0
6 345 0
6 346 0
6 347 0
6 348 0
6 349 0
6 350 0
6 351 0
6 352 0
6 353 0
6 354 0
6 355 0
6 356 0
6 357 0
6 358 0
6 359 0
6 360 0
6 361 0
6 362 0
6 363 0
6 364 0
6 365 0
6 366 0
6 367 0
6 368 0
6 369 0
6 370 0
6 371 0
6 372 0
6 373 0
6 374 0
6 375 0
6 376 0
6 377 0
6 378 0
6 379 0
6 380 0
6 381 0
6 382 0
6 383 0
6 384 0
6 385 0
6 386 0
6 387 0
6 388 0
6 389 0
6 390 0
6 391 0
6 392 0
6 393 0
6 394 0
6 395 0
6 396 0
6 397 0
6 398 0
6 399 0
7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 0
7 11 0
7 12 0
7 13 0
7 14 0
7 15 0
7 16 0
7 17 0
7 18 0
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0
7 28 0
7 29 0
7 30 0
7 31 0
7 32 0
7 33 0
7 34 0
7 35 0
7 36 0
7 37 0
7 38 0
7 39 0
7 40 0
7 41 0
7 42 0
7 43 0
7 44 0
7 45 0
7 46 0
7 47 0
7 48 0
7 49 0
7 50 0
7 51 0
7 52 0
7 53 0
7 54 0
7 55 0
7 56 0
7 57 0
7 58 0
7 59 0
7 60 0
7 61 0
7 62 0
7 63 0
7 64 0
7 65 0
7 66 0
7 67 0
7 68 0
7 69 0
7 70 0
7 71 0
7 72 0
7 73 0
7 74 0
7 75 0
7 76 0
7 77 0
7 78 0
7 79 0
7 80 0
7 81 0
7 82 0
7 83 0
7 84 0
7 85 0
7 86 0
7 87 0
7 88 0
7 89 0
7 90 0
7 91 0
7 92 0
7 93 0
7 94 0
7 95 0
7 96 0
7 97 0
7 98 0
7 99 0
7 100 0
7 101 0
7 102 0
7 103 0
7 104 0
7 105 0
7 106 0
7 107 0
7 108 0
7 109 0
7 110 0
7 111 0
7 112 0
7 113 0
7 114 0
7 115 0
7 116 0
7 117 0
7 118 0
7 119 0
7 120 0
7 121 0
7 122 0
7 123 0
7 124 0
7 125 0
7 126 0
7 127 0
7 128 0
7 129 0
7 130 0
7 131 0
7 132 0
7 133 0
7 134 0
7 135 0
7 136 0
7 137 0
7 138 0
7 139 0
7 140 0
7 141 0
7 142 0
7 143 0
7 144 0
7 145 0
7 146 0
7 147 0
7 148 0
7 149 0
7 150 0
7 151 0
7 152 0
7 153 0
7 154 0
7 155 0
7 156 0
7 157 0
7 158 0
7 159 0
7 160 0
7 161 0
7 162 0
7 163 0
7 164 0
7 165 0
7 166 0
7 167 0
7 168 0
7 169 0
7 170 0
7 171 0
7 172 0
7 173 0
7 174 0
7 175 0
7 176 0
7 177 0
7 178 0
7 179 0
7 180 0
7 181 0
7 182 0
7 183 0
7 184 0
7 185 0
7 186 0
7 187 0
7 188 0
7 189 0
7 190 0
7 191 0
7 192 0
7 193 0
7 194 0
7 195 0
7 196 0
7 197 0
7 198 0
7 199 0
7 200 0
7 201 0
7 202 0
7 203 0
7 204 0
7 205 0
7 206 0
7 207 0
7 208 0
7 209 0
7 210 0
7 211 0
7 212 0
7 213 0
7 214 0
7 215 0
7 216 0
7 217 0
7 218 0
7 219 0
7 220 0
7 221 0
7 222 0
7 223 0
7 224 0
7 225 0
7 226 0
7 227 0
7 228 0
7 229 0
7 230 0
7 231 0
7 232 0
7 233 0
7 234 0
7 235 0
7 236 0
7 237 0
7 238 0
7 239 0
7 240 0
7 241 0
7 242 0
7 243 0
7 244 0
7 245 0
7 246 0
7 247 0
7 248 0
7 249 0
7 250 0
7 251 0
7 252 0
7 253 0
7 254 0
7 255 0
7 256 0
7 257 0
7 258 0
7 259 0
7 260 0
7 261 0
7 262 0
7 263 0
7 264 0
7 265 0
7 266 0
7 267 0
7 268 0
7 269 0
7 270 0
7 271 0
7 272 0
7 273 0
7 274 0
7 275 0
7 276 0
7 277 0
7 278 0
7 279 0
7 280 0
7 281 0
7 282 0
7 283 0
7 284 0
7 285 0
7 286 0
7 287 0
7 288 0
7 289 0
7 290 0
7 291 0
7 292 0
7 293 0
7 294 0
7 295 0
7 296 0
7 297 0
7 298 0
7 299 0
7 300 0
7 301 0
7 302 0
7 303 0
7 304 0
7 305 0
7 306 0
7 307 0
7 308 0
7 309 0
7 310 0
7 311 0
7 312 0
7 313 0
7 314 0
7 315 0
7 316 0
7 317 0
7 318 0
7 319 0
7 320 0
7 321 0
7 322 0
7 323 0
7 324 0
7 325 0
7 326 0
7 327 0
7 328 0
7 329 0
7 330 0
7 331 0
7 332 0
7 333 0
7 334 0
7 335 0
7 336 0
7 337 0
7 338 0
7 339 0
7 340 0
7 341 0
7 342 0
7 343 0
7 344 0
7 345 0
7 346 0
7 347 0
7 348 0
7 349 0
7 350 0
7 351 0
7 352 0
7 353 0
7 354 0
7 355 0
7 356 0
7 357 0
7 358 0
7 359 0
7 360 0
7 361 0
7 362 0
7 363 0
7 364 0
7 365 0
7 366 0
7 367 0
7 368 0
7 369 0
7 370 0
7 371 0
7 372 0
7 373 0
7 374 0
7 375 0
7 376 0
7 377 0
7 378 0
7 379 0
7 380 0
7 381 0
7 382 0
7 383 0
7 384 0
7 385 0
7 386 0
7 387 0
7 388 0
7 389 0
7 390 0
7 391 0
7 392 0
7 393 0
7 394 0
7 395 0
7 396 0
7 397 0
7 398 0
7 399 0
8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 0
8 10 0
8 11 0
8 12 0
8 13 0
8 14 0
8 15 0
8 16 0
8 17 0
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0
8 28 0
8 29 0
8 30 0
8 31 0
8 32 0
8 33 0
8 34 0
8 35 0
8 36 0
8 37 0
8 38 0
8 39 0
8 40 0
8 41 0
8 42 0
8 43 0
8 44 0
8 45 0
8 46 0
8 47 0
8 48 0
8 49 0
8 50 0
8 51 0
8 52 0
8 53 0
8 54 0
8 55 0
8 56 0
8 57 0
8 58 0
8 59 0
8 60 0
8 61 0
8 62 0
8 63 0
8 64 0
8 65 0
8 66 0
8 67 0
8 68 0
8 69 0
8 70 0
8 71 0
8 72 0
8 73 0
8 74 0
8 75 0
8 76 0
8 77 0
8 78 0
8 79 0
8 80 0
8 81 0
8 82 0
8 83 0
8 84 0
8 85 0
8 86 0
8 87 0
8 88 0
8 89 0
8 90 0
8 91 0
8 92 0
8 93 0
8 94 0
8 95 0
8 96 0
8 97 0
8 98 0
8 99 0
8 100 0
8 101 0
8 102 0
8 103 0
8 104 0
8 105 0
8 106 0
8 107 0
8 108 0
8 109 0
8 110 0
8 111 0
8 112 0
8 113 0
8 114 0
8 115 0
8 116 0
8 117 0
8 118 0
8 119 0
8 120 0
8 121 0
8 122 0
8 123 0
8 124 0
8 125 0
8 126 0
8 127 0
8 128 0
8 129 0
8 130 0
8 131 0
8 132 0
8 133 0
8 134 0
8 135 0
8 136 0
8 137 0
8 138 0
8 139 0
8 140 0
8 141 0
8 142 0
8 143 0
8 144 0
8 145 0
8 146 0
8 147 0
8 148 0
8 149 0
8 150 0
8 151 0
8 152 0
8 153 0
8 154 0
8 155 0
8 156 0
8 157 0
8 158 0
8 159 0
8 160 0
8 161 0
8 162 0
8 163 0
8 164 0
8 165 0
8 166 0
8 167 0
8 168 0
8 169 0
8 170 0
8 171 0
8 172 0
8 173 0
8 174 0
8 175 0
8 176 0
8 177 0
8 178 0
8 179 0
8 180 0
8 181 0
8 182 0
8 183 0
8 184 0
8 185 0
8 186 0
8 187 0
8 188 0
8 189 0
8 190 0
8 191 0
8 192 0
8 193 0
8 194 0
8 195 0
8 196 0
8 197 0
8 198 0
8 199 0
8 200 0
8 201 0
8 202 0
8 203 0
8 204 0
8 205 0
8 206 0
8 207 0
8 208 0
8 209 0
8 210 0
8 211 0
8 212 0
8 213 0
8 214 0
8 215 0
8 216 0
8 217 0
8 218 0
8 219 0
8 220 0
8 221 0
8 222 0
8 223 0
8 224 0
8 225 0
8 226 0
8 227 0
8 228 0
8 229 0
8 230 0
8 231 0
8 232 0
8 233 0
8 234 0
8 235 0
8 236 0
8 237 0
8 238 0
8 239 0
8 240 0
8 241 0
8 242 0
8 243 0
8 244 0
8 245 0
8 246 0
8 247 0
8 248 0
8 249 0
8 250 0
8 251 0
8 252 0
8 253 0
8 254 0
8 255 0
8 256 0
8 257 0
8 258 0
8 259 0
8 260 0
8 261 0
8 262 0
8 263 0
8 264 0
8 265 0
8 266 0
8 267 0
8 268 0
8 269 0
8 270 0
8 271 0
8 272 0
8 273 0
8 274 0
8 275 0
8 276 0
8 277 0
8 278 0
8 279 0
8 280 0
8 281 0
8 282 0
8 283 0
8 284 0
8 285 0
8 286 0
8 287 0
8 288 0
8 289 0
8 290 0
8 291 0
8 292 0
8 293 0
8 294 0
8 295 0
8 296 0
8 297 0
8 298 0
8 299 0
8 300 0
8 301 0
8 302 0
8 303 0
8 304 0
8 305 0
8 306 0
8 307 0
8 308 0
8 309 0
8 310 0
8 311 0
8 312 0
8 313 0
8 314 0
8 315 0
8 316 0
8 317 0
8 318 0
8 319 0
8 320 0
8 321 0
8 322 0
8 323 0
8 324 0
8 325 0
8 326 0
8 327 0
8 328 0
8 329 0
8 330 0
8 331 0
8 332 0
8 333 0
8 334 0
8 335 0
8 336 0
8 337 0
8 338 0
8 339 0
8 340 0
8 341 0
8 342 0
8 343 0
8 344 0
8 345 0
8 346 0
8 347 0
8 348 0
8 349 0
8 350 0
8 351 0
8 352 0
8 353 0
8 354 0
8 355 0
8 356 0
8 357 0
8 358 0
8 359 0
8 360 0
8 361 0
8 362 0
8 363 0
8 364 0
8 365 0
8 366 0
8 367 0
8 368 0
8 369 0
8 370 0
8 371 0
8 372 0
8 373 0
8 374 0
8 375 0
8 376 0
8 377 0
8 378 0
8 379 0
8 380 0
8 381 0
8 382 0
8 383 0
8 384 0
8 385 0
8 386 0
8 387 0
8 388 0
8 389 0
8 390 0
8 391 0
8 392 0
8 393 0
8 394 0
8 395 0
8 396 0
8 397 0
8 398 0
8 399 0
9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 0
9 10 0
9 11 0
9 12 0
9 13 0
9 14 0
9 15 0
9 16 0
9 17 0
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0
9 28 0
9 29 0
9 30 0
9 31 0
9 32 0
9 33 0
9 34 0
9 35 0
9 36 0
9 37 0
9 38 0
9 39 0
9 40 0
9 41 0
9 42 0
9 43 0
9 44 0
9 45 0
9 46 0
9 47 0
9 48 0
9 49 0
9 50 0
9 51 0
9 52 0
9 53 0
9 54 0
9 55 0
9 56 0
9 57 0
9 58 0
9 59 0
9 60 0
9 61 0
9 62 0
9 63 0
9 64 0
9 65 0
9 66 0
9 67 0
9 68 0
9 69 0
9 70 0
9 71 0
9 72 0
9 73 0
9 74 0
9 75 0
9 76 0
9 77 0
9 78 0
9 79 0
9 80 0
9 81 0
9 82 0
9 83 0
9 84 0
9 85 0
9 86 0
9 87 0
9 88 0
9 89 0
9 90 0
9 91 0
9 92 0
9 93 0
9 94 0
9 95 0
9 96 0
9 97 0
9 98 0
9 99 0
9 100 0
9 101 0
9 102 0
9 103 0
9 104 0
9 105 0
9 106 0
9 107 0
9 108 0
9 109 0
9 110 0
9 111 0
9 112 0
9 113 0
9 114 0
9 115 0
9 116 0
9 117 0
9 118 0
9 119 0
9 120 0
9 121 0
9 122 0
9 123 0
9 124 0
9 125 0
9 126 0
9 127 0
9 128 0
9 129 0
9 130 0
9 131 0
9 132 0
9 133 0
9 134 0
9 135 0
9 136 0
9 137 0
9 138 0
9 139 0
9 140 0
9 141 0
9 142 0
9 143 0
9 144 0
9 145 0
9 146 0
9 147 0
9 148 0
9 149 0
9 150 0
9 151 0
9 152 0
9 153 0
9 154 0
9 155 0
9 156 0
9 157 0
9 158 0
9 159 0
9 160 0
9 161 0
9 162 0
9 163 0
9 164 0
9 165 0
9 166 0
9 167 0
9 168 0
9 169 0
9 170 0
9 171 0
9 172 0
9 173 0
9 174 0
9 175 0
9 176 0
9 177 0
9 178 0
9 179 0
9 180 0
9 181 0
9 182 0
9 183 0
9 184 0
9 185 0
9 186 0
9 187 0
9 188 0
9 189 0
9 190 0
9 191 0
9 192 0
9 193 0
9 194 0
9 195 0
9 196 0
9 197 0
9 198 0
9 199 0
9 200 0
9 201 0
9 202 0
9 203 0
9 204 0
9 205 0
9 206 0
9 207 0
9 208 0
9 209 0
9 210 0
9 211 0
9 212 0
9 213 0
9 214 0
9 215 0
9 216 0
9 217 0
9 218 0
9 219 0
9 220 0
9 221 0
9 222 0
9 223 0
9 224 0
9 225 0
9 226 0
9 227 0
9 228 0
9 229 0
9 230 0
9 231 0
9 232 0
9 233 0
9 234 0
9 235 0
9 236 0
9 237 0
9 238 0
9 239 0
9 240 0
9 241 0
9 242 0
9 243 0
9 244 0
9 245 0
9 246 0
9 247 0
9 248 0
9 249 0
9 250 0
9 251 0
9 252 0
9 253 0
9 254 0
9 255 0
9 256 0
9 257 0
9 258 0
9 259 0
9 260 0
9 261 0
9 262 0
9 263 0
9 264 0
9 265 0
9 266 0
9 267 0
9 268 0
9 269 0
9 270 0
9 271 0
9 272 0
9 273 0
9 274 0
9 275 0
9 276 0
9 277 0
9 278 0
9 279 0
9 280 0
9 281 0
9 282 0
9 283 0
9 284 0
9 285 0
9 286 0
9 287 0
9 288 0
9 289 0
9 290 0
9 291 0
9 292 0
9 293 0
9 294 0
9 295 0
9 296 0
9 297 0
9 298 0
9 299 0
9 300 0
9 301 0
9 302 0
9 303 0
9 304 0
9 305 0
9 306 0
9 307 0
9 308 0
9 309 0
9 310 0
9 311 0
9 312 0
9 313 0
9 314 0
9 315 0
9 316 0
9 317 0
9 318 0
9 319 0
9 320 0
9 321 0
9 322 0
9 323 0
9 324 0
9 325 0
9 326 0
9 327 0
9 328 0
9 329 0
9 330 0
9 331 0
9 332 0
9 333 0
9 334 0
9 335 0
9 336 0
9 337 0
9 338 0
9 339 0
9 340 0
9 341 0
9 342 0
9 343 0
9 344 0
9 345 0
9 346 0
9 347 0
9 348 0
9 349 0
9 350 0
9 351 0
9 352 0
9 353 0
9 354 0
9 355 0
9 356 0
9 357 0
9 358 0
9 359 0
9 360 0
9 361 0
9 362 0
9 363 0
9 364 0
9 365 0
9 366 0
9 367 0
9 368 0
9 369 0
9 370 0
9 371 0
9 372 0
9 373 0
9 374 0
9 375 0
9 376 0
9 377 0
9 378 0
9 379 0
9 380 0
9 381 0
9 382 0
9 383 0
9 384 0
9 385 0
9 386 0
9 387 0
9 388 0
9 389 0
9 390 0
9 391 0
9 392 0
9 393 0
9 394 0
9 395 0
9 396 0
9 397 0
9 398 0
9 399 0
10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 0
10 10 0
10 11 0
10 12 0
10 13 0
10 14 0
10 15 0
10 16 0
10 17 0
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0
10 28 0
10 29 0
10 30 0
10 31 0
10 32 0
10 33 0
10 34 0
10 35 0
10 36 0
10 37 0
10 38 0
10 39 0
10 40 0
10 41 0
10 42 0
10 43 0
10 44 0
10 45 0
10 46 0
10 47 0
10 48 0
10 49 0
10 50 0
10 51 0
10 52 0
10 53 0
10 54 0
10 55 0
10 56 0
10 57 0
10 58 0
10 59 0
10 60 0
10 61 0
10 62 0
10 63 0
10 64 0
10 65 0
10 66 0
10 67 0
10 68 0
10 69 0
10 70 0
10 71 0
10 72 0
10 73 0
10 74 0
10 75 0
10 76 0
10 77 0
10 78 0
10 79 0
10 80 0
10 81 0
10 82 0
10 83 0
10 84 0
10 85 0
10 86 0
10 87 0
10 88 0
10 89 0
10 90 0
10 91 0
10 92 0
10 93 0
10 94 0
10 95 0
10 96 0
10 97 0
10 98 0
10 99 0
10 100 0
10 101 0
10 102 0
10 103 0
10 104 0
10 105 0
10 106 0
10 107 0
10 108 0
10 109 0
10 110 0
10 111 0
10 112 0
10 113 0
10 114 0
10 115 0
10 116 0
10 117 0
10 118 0
10 119 0
10 120 0
10 121 0
10 122 0
10 123 0
10 124 0
10 125 0
10 126 0
10 127 0
10 128 0
10 129 0
10 130 0
10 131 0
10 132 0
10 133 0
10 134 0
10 135 0
10 136 0
10 137 0
10 138 0
10 139 0
10 140 0
10 141 0
10 142 0
10 143 0
10 144 0
10 145 0
10 146 0
10 147 0
10 148 0
10 149 0
10 150 0
10 151 0
10 152 0
10 153 0
10 154 0
10 155 0
10 156 0
10 157 0
10 158 0
10 159 0
10 160 0
10 161 0
10 162 0
10 163 0
10 164 0
10 165 0
10 166 0
10 167 0
10 168 0
10 169 0
10 170 0
10 171 0
10 172 0
10 173 0
10 174 0
10 175 0
10 176 0
10 177 0
10 178 0
10 179 0
10 180 0
10 181 0
10 182 0
10 183 0
10 184 0
10 185 0
10 186 0
10 187 0
10 188 0
10 189 0
10 190 0
10 191 0
10 192 0
10 193 0
10 194 0
10 195 0
10 196 0
10 197 0
10 198 0
10 199 0
10 200 0
10 201 0
10 202 0
10 203 0
10 204 0
10 205 0
10 206 0
10 207 0
10 208 0
10 209 0
10 210 0
10 211 0
10 212 0
10 213 0
10 214 0
10 215 0
10 216 0
10 217 0
10 218 0
10 219 0
10 220 0
10 221 0
10 222 0
10 223 0
10 224 0
10 225 0
10 226 0
10 227 0
10 228 0
10 229 0
10 230 0
10 231 0
10 232 0
10 233 0
10 234 0
10 235 0
10 236 0
10 237 0
10 238 0
10 239 0
10 240 0
10 241 0
10 242 0
10 243 0
10 244 0
10 245 0
10 246 0
10 247 0
10 248 0
10 249 0
10 250 0
10 251 0
10 252 0
10 253 0
10 254 0
10 255 0
10 256 0
10 257 0
10 258 0
10 259 0
10 260 0
10 261 0
10 262 0
10 263 0
10 264 0
10 265 0
10 266 0
10 267 0
10 268 0
10 269 0
10 270 0
10 271 0
10 272 0
10 273 0
10 274 0
10 275 0
10 276 0
10 277 0
10 278 0
10 279 0
10 280 0
10 281 0
10 282 0
10 283 0
10 284 0
10 285 0
10 286 0
10 287 0
10 288 0
10 289 0
10 290 0
10 291 0
10 292 0
10 293 0
10 294 0
10 295 0
10 296 0
10 297 0
10 298 0
10 299 0
10 300 0
10 301 0
10 302 0
10 303 0
10 304 0
10 305 0
10 306 0
10 307 0
10 308 0
10 309 0
10 310 0
10 311 0
10 312 0
10 313 0
10 314 0
10 315 0
10 316 0
10 317 0
10 318 0
10 319 0
10 320 0
10 321 0
10 322 0
10 323 0
10 324 0
10 325 0
10 326 0
10 327 0
10 328 0
10 329 0
10 330 0
10 331 0
10 332 0
10 333 0
10 334 0
10 335 0
10 336 0
10 337 0
10 338 0
10 339 0
10 340 0
10 341 0
10 342 0
10 343 0
10 344 0
10 345 0
10 346 0
10 347 0
10 348 0
10 349 0
10 350 0
10 351 0
10 352 0
10 353 0
10 354 0
10 355 0
10 356 0
10 357 0
10 358 0
10 359 0
10 360 0
10 361 0
10 362 0
10 363 0
10 364 0
10 365 0
10 366 0
10 367 0
10 368 0
10 369 0
10 370 0
10 371 0
10 372 0
10 373 0
10 374 0
10 375 0
10 376 0
10 377 0
10 378 0
10 379 0
10 380 0
10 381 0
10 382 0
10 383 0
10 384 0
10 385 0
10 386 0
10 387 0
10 388 0
10 389 0
10 390 0
10 391 0
10 392 0
10 393 0
10 394 0
10 395 0
10 396 0
10 397 0
10 398 0
10 399 0
11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 0
11 12 0
11 13 0
11 14 0
11 15 0
11 16 0
11 17 0
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0
11 28 0
11 29 0
11 30 0
11 31 0
11 32 0
11 33 0
11 34 0
11 35 0
11 36 0
11 37 0
11 38 0
11 39 0
11 40 0
11 41 0
11 42 0
11 43 0
11 44 0
11 45 0
11 46 0
11 47 0
11 48 0
11 49 0
11 50 0
11 51 0
11 52 0
11 53 0
11 54 0
11 55 0
11 56 0
11 57 0
11 58 0
11 59 0
11 60 0
11 61 0
11 62 0
11 63 0
11 64 0
11 65 0
11 66 0
11 67 0
11 68 0
11 69 0
11 70 0
11 71 0
11 72 0
11 73 0
11 74 0
11 75 0
11 76 0
11 77 0
11 78 0
11 79 0
11 80 0
11 81 0
11 82 0
11 83 0
11 84 0
11 85 0
11 86 0
11 87 0
11 88 0
11 89 0
11 90 0
11 91 0
11 92 0
11 93 0
11 94 0
11 95 0
11 96 0
11 97 0
11 98 0
11 99 0
11 100 0
11 101 0
11 102 0
11 103 0
11 104 0
11 105 0
11 106 0
11 107 0
11 108 0
11 109 0
11 110 0
11 111 0
11 112 0
11 113 0
11 114 0
11 115 0
11 116 0
11 117 0
11 118 0
11 119 0
11 120 0
11 121 0
11 122 0
11 123 0
11 124 0
11 125 0
11 126 0
11 127 0
11 128 0
11 129 0
11 130 0
11 131 0
11 132 0
11 133 0
11 134 0
11 135 0
11 136 0
11 137 0
11 138 0
11 139 0
11 140 0
11 141 0
11 142 0
11 143 0
11 144 0
11 145 0
11 146 0
11 147 0
11 148 0
11 149 0
11 150 0
11 151 0
11 152 0
11 153 0
11 154 0
11 155 0
11 156 0
11 157 0
11 158 0
11 159 0
11 160 0
11 161 0
11 162 0
11 163 0
11 164 0
11 165 0
11 166 0
11 167 0
11 168 0
11 169 0
11 170 0
11 171 0
11 172 0
11 173 0
11 174 0
11 175 0
11 176 0
11 177 0
11 178 0
11 179 0
11 180 0
11 181 0
11 182 0
11 183 0
11 184 0
11 185 0
11 186 0
11 187 0
11 188 0
11 189 0
11 190 0
11 191 0
11 192 0
11 193 0
11 194 0
11 195 0
11 196 0
11 197 0
11 198 0
11 199 0
11 200 0
11 201 0
11 202 0
11 203 0
11 204 0
11 205 0
11 206 0
11 207 0
11 208 0
11 209 0
11 210 0
11 211 0
11 212 0
11 213 0
11 214 0
11 215 0
11 216 0
11 217 0
11 218 0
11 219 0
11 220 0
11 221 0
11 222 0
11 223 0
11 224 0
11 225 0
11 226 0
11 227 0
11 228 0
11 229 0
11 230 0
11 231 0
11 232 0
11 233 0
11 234 0
11 235 0
11 236 0
11 237 0
11 238 0
11 239 0
11 240 0
11 241 0
11 242 0
11 243 0
11 244 0
11 245 0
11 246 0
11 247 0
11 248 0
11 249 0
11 250 0
11 251 0
11 252 0
11 253 0
11 254 0
11 255 0
11 256 0
11 257 0
11 258 0
11 259 0
11 260 0
11 261 0
11 262 0
11 263 0
11 264 0
11 265 0
11 266 0
11 267 0
11 268 0
11 269 0
11 270 0
11 271 0
11 272 0
11 273 0
11 274 0
11 275 0
11 276 0
11 277 0
11 278 0
11 279 0
11 280 0
11 281 0
11 282 0
11 283 0
11 284 0
11 285 0
11 286 0
11 287 0
11 288 0
11 289 0
11 290 0
11 291 0
11 292 0
11 293 0
11 294 0
11 295 0
11 296 0
11 297 0
11 298 0
11 299 0
11 300 0
11 301 0
11 302 0
11 303 0
11 304 0
11 305 0
11 306 0
11 307 0
11 308 0
11 309 0
11 310 0
11 311 0
11 312 0
11 313 0
11 314 0
11 315 0
11 316 0
11 317 0
11 318 0
11 319 0
11 320 0
11 321 0
11 322 0
11 323 0
11 324 0
11 325 0
11 326 0
11 327 0
11 328 0
11 329 0
11 330 0
11 331 0
11 332 0
11 333 0
11 334 0
11 335 0
11 336 0
11 337 0
11 338 0
11 339 0
11 340 0
11 341 0
11 342 0
11 343 0
11 344 0
11 345 0
11 346 0
11 347 0
11 348 0
11 349 0
11 350 0
11 351 0
11 352 0
11 353 0
11 354 0
11 355 0
11 356 0
11 357 0
11 358 0
11 359 0
11 360 0
11 361 0
11 362 0
11 363 0
11 364 0
11 365 0
11 366 0
11 367 0
11 368 0
11 369 0
11 370 0
11 371 0
11 372 0
11 373 0
11 374 0
11 375 0
11 376 0
11 377 0
11 378 0
11 379 0
11 380 0
11 381 0
11 382 0
11 383 0
11 384 0
11 385 0
11 386 0
11 387 0
11 388 0
11 389 0
11 390 0
11 391 0
11 392 0
11 393 0
11 394 0
11 395 0
11 396 0
11 397 0
11 398 0
11 399 0
12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 0
12 11 0
12 12 0
12 13 0
12 14 0
12 15 0
12 16 0
12 17 0
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0
12 28 0
12 29 0
12 30 0
12 31 0
12 32 0
12 33 0
12 34 0
12 35 0
12 36 0
12 37 0
12 38 0
12 39 0
12 40 0
12 41 0
12 42 0
12 43 0
12 44 0
12 45 0
12 46 0
12 47 0
12 48 0
12 49 0
12 50 0
12 51 0
12 52 0
12 53 0
12 54 0
12 55 0
12 56 0
12 57 0
12 58 0
12 59 0
12 60 0
12 61 0
12 62 0
12 63 0
12 64 0
12 65 0
12 66 0
12 67 0
12 68 0
12 69 0
12 70 0
12 71 0
12 72 0
12 73 0
12 74 0
12 75 0
12 76 0
12 77 0
12 78 0
12 79 0
12 80 0
12 81 0
12 82 0
12 83 0
12 84 0
12 85 0
12 86 0
12 87 0
12 88 0
12 89 0
12 90 0
12 91 0
12 92 0
12 93 0
12 94 0
12 95 0
12 96 0
12 97 0
12 98 0
12 99 0
12 100 0
12 101 0
12 102 0
12 103 0
12 104 0
12 105 0
12 106 0
12 107 0
12 108 0
12 109 0
12 110 0
12 111 0
12 112 0
12 113 0
12 114 0
12 115 0
12 116 0
12 117 0
12 118 0
12 119 0
12 120 0
12 121 0
12 122 0
12 123 0
12 124 0
12 125 0
12 126 0
12 127 0
12 128 0
12 129 0
12 130 0
12 131 0
12 132 0
12 133 0
12 134 0
12 135 0
12 136 0
12 137 0
12 138 0
12 139 0
12 140 0
12 141 0
12 142 0
12 143 0
12 144 0
12 145 0
12 146 0
12 147 0
12 148 0
12 149 0
12 150 0
12 151 0
12 152 0
12 153 0
12 154 0
12 155 0
12 156 0
12 157 0
12 158 0
12 159 0
12 160 0
12 161 0
12 162 0
12 163 0
12 164 0
12 165 0
12 166 0
12 167 0
12 168 0
12 169 0
12 170 0
12 171 0
12 172 0
12 173 0
12 174 0
12 175 0
12 176 0
12 177 0
12 178 0
12 179 0
12 180 0
12 181 0
12 182 0
12 183 0
12 184 0
12 185 0
12 186 0
12 187 0
12 188 0
12 189 0
12 190 0
12 191 0
12 192 0
12 193 0
12 194 0
12 195 0
12 196 0
12 197 0
12 198 0
12 199 0
12 200 0
12 201 0
12 202 0
12 203 0
12 204 0
12 205 0
12 206 0
12 207 0
12 208 0
12 209 0
12 210 0
12 211 0
12 212 0
12 213 0
12 214 0
12 215 0
12 216 0
12 217 0
12 218 0
12 219 0
12 220 0
12 221 0
12 222 0
12 223 0
12 224 0
12 225 0
12 226 0
12 227 0
12 228 0
12 229 0
12 230 0
12 231 0
12 232 0
12 233 0
12 234 0
12 235 0
12 236 0
12 237 0
12 238 0
12 239 0
12 240 0
12 241 0
12 242 0
12 243 0
12 244 0
12 245 0
12 246 0
12 247 0
12 248 0
12 249 0
12 250 0
12 251 0
12 252 0
12 253 0
12 254 0
12 255 0
12 256 0
12 257 0
12 258 0
12 259 0
12 260 0
12 261 0
12 262 0
12 263 0
12 264 0
12 265 0
12 266 0
12 267 0
12 268 0
12 269 0
12 270 0
12 271 0
12 272 0
12 273 0
12 274 0
12 275 0
12 276 0
12 277 0
12 278 0
12 279 0
12 280 0
12 281 0
12 282 0
12 283 0
12 284 0
12 285 0
12 286 0
12 287 0
12 288 0
12 289 0
12 290 0
12 291 0
12 292 0
12 293 0
12 294 0
12 295 0
12 296 0
12 297 0
12 298 0
12 299 0
12 300 0
12 301 0
12 302 0
12 303 0
12 304 0
12 305 0
12 306 0
12 307 0
12 308 0
12 309 0
12 310 0
12 311 0
12 312 0
12 313 0
12 314 0
12 315 0
12 316 0
12 317 0
12 318 0
12 319 0
12 320 0
12 321 0
12 322 0
12 323 0
12 324 0
12 325 0
12 326 0
12 327 0
12 328 0
12 329 0
12 330 0
12 331 0
12 332 0
12 333 0
12 334 0
12 335 0
12 336 0
12 337 0
12 338 0
12 339 0
12 340 0
12 341 0
12 342 0
12 343 0
12 344 0
12 345 0
12 346 0
12 347 0
12 348 0
12 349 0
12 350 0
12 351 0
12 352 0
12 353 0
12 354 0
12 355 0
12 356 0
12 357 0
12 358 0
12 359 0
12 360 0
12 361 0
12 362 0
12 363 0
12 364 0
12 365 0
12 366 0
12 367 0
12 368 0
12 369 0
12 370 0
12 371 0
12 372 0
12 373 0
12 374 0
12 375 0
12 376 0
12 377 0
12 378 0
12 379 0
12 380 0
12 381 0
12 382 0
12 383 0
12 384 0
12 385 0
12 386 0
12 387 0
12 388 0
12 389 0
12 390 0
12 391 0
12 392 0
12 393 0
12 394 0
12 395 0
12 396 0
12 397 0
12 398 0
12 399 0
13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 0
13 13 0
13 14 0
13 15 0
13 16 0
13 17 0
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0
13 28 0
13 29 0
13 30 0
13 31 0
13 32 0
13 33 0
13 34 0
13 35 0
13 36 0
13 37 0
13 38 0
13 39 0
13 40 0
13 41 0
13 42 0
13 43 0
13 44 0
13 45 0
13 46 0
13 47 0
13 48 0
13 49 0
13 50 0
13 51 0
13 52 0
13 53 0
13 54 0
13 55 0
13 56 0
13 57 0
13 58 0
13 59 0
13 60 0
13 61 0
13 62 0
13 63 0
13 64 0
13 65 0
13 66 0
13 67 0
13 68 0
13 69 0
13 70 0
13 71 0
13 72 0
13 73 0
13 74 0
13 75 0
13 76 0
13 77 0
13 78 0
13 79 0
13 80 0
13 81 0
13 82 0
13 83 0
13 84 0
13 85 0
13 86 0
13 87 0
13 88 0
13 89 0
13 90 0
13 91 0
13 92 0
13 93 0
13 94 0
13 95 0
13 96 0
13 97 0
13 98 0
13 99 0
13 100 0
13 101 0
13 102 0
13 103 0
13 104 0
13 105 0
13 106 0
13 107 0
13 108 0
13 109 0
13 110 0
13 111 0
13 112 0
13 113 0
13 114 0
13 115 0
13 116 0
13 117 0
13 118 0
13 119 0
13 120 0
13 121 0
13 122 0
13 123 0
13 124 0
13 125 0
13 126 0
13 127 0
13 128 0
13 129 0
13 130 0
13 131 0
13 132 0
13 133 0
13 134 0
13 135 0
13 136 0
13 137 0
13 138 0
13 139 0
13 140 0
13 141 0
13 142 0
13 143 0
13 144 0
13 145 0
13 146 0
13 147 0
13 148 0
13 149 0
13 150 0
13 151 0
13 152 0
13 153 0
13 154 0
13 155 0
13 156 0
13 157 0
13 158 0
13 159 0
13 160 0
13 161 0
13 162 0
13 163 0
13 164 0
13 165 0
13 166 0
13 167 0
13 168 0
13 169 0
13 170 0
13 171 0
13 172 0
13 173 0
13 174 0
13 175 0
13 176 0
13 177 0
13 178 0
13 179 0
13 180 0
13 181 0
13 182 0
13 183 0
13 184 0
13 185 0
13 186 0
13 187 0
13 188 0
13 189 0
13 190 0
13 191 0
13 192 0
13 193 0
13 194 0
13 195 0
13 196 0
13 197 0
13 198 0
13 199 0
13 200 0
13 201 0
13 202 0
13 203 0
13 204 0
13 205 0
13 206 0
13 207 0
13 208 0
13 209 0
13 210 0
13 211 0
13 212 0
13 213 0
13 214 0
13 215 0
13 216 0
13 217 0
13 218 0
13 219 0
13 220 0
13 221 0
13 222 0
13 223 0
13 224 0
13 225 0
13 226 0
13 227 0
13 228 0
13 229 0
13 230 0
13 231 0
13 232 0
13 233 0
13 234 0
13 235 0
13 236 0
13 237 0
13 238 0
13 239 0
13 240 0
13 241 0
13 242 0
13 243 0
13 244 0
13 245 0
13 246 0
13 247 0
13 248 0
13 249 0
13 250 0
13 251 0
13 252 0
13 253 0
13 254 0
13 255 0
13 256 0
13 257 0
13 258 0
13 259 0
13 260 0
13 261 0
13 262 0
13 263 0
13 264 0
13 265 0
13 266 0
13 267 0
13 268 0
13 269 0
13 270 0
13 271 0
13 272 0
13 273 0
13 274 0
13 275 0
13 276 0
13 277 0
13 278 0
13 279 0
13 280 0
13 281 0
13 282 0
13 283 0
13 284 0
13 285 0
13 286 0
13 287 0
13 288 0
13 289 0
13 290 0
13 291 0
13 292 0
13 293 0
13 294 0
13 295 0
13 296 0
13 297 0
13 298 0
13 299 0
13 300 0
13 301 0
13 302 0
13 303 0
13 304 0
13 305 0
13 306 0
13 307 0
13 308 0
13 309 0
13 310 0
13 311 0
13 312 0
13 313 0
13 314 0
13 315 0
13 316 0
13 317 0
13 318 0
13 319 0
13 320 0
13 321 0
13 322 0
13 323 0
13 324 0
13 325 0
13 326 0
13 327 0
13 328 0
13 329 0
13 330 0
13 331 0
13 332 0
13 333 0
13 334 0
13 335 0
13 336 0
13 337 0
13 338 0
13 339 0
13 340 0
13 341 0
13 342 0
13 343 0
13 344 0
13 345 0
13 346 0
13 347 0
13 348 0
13 349 0
13 350 0
13 351 0
13 352 0
13 353 0
13 354 0
13 355 0
13 356 0
13 357 0
13 358 0
13 359 0
13 360 0
13 361 0
13 362 0
13 363 0
13 364 0
13 365 0
13 366 0
13 367 0
13 368 0
13 369 0
13 370 0
13 371 0
13 372 0
13 373 0
13 374 0
13 375 0
13 376 0
13 377 0
13 378 0
13 379 0
13 380 0
13 381 0
13 382 0
13 383 0
13 384 0
13 385 0
13 386 0
13 387 0
13 388 0
13 389 0
13 390 0
13 391 0
13 392 0
13 393 0
13 394 0
13 395 0
13 396 0
13 397 0
13 398 0
13 399 0
14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 0
14 13 0
14 14 0
14 15 0
14 16 0
14 17 0
14 18 0
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0
14 28 0
14 29 0
14 30 0
14 31 0
14 32 0
14 33 0
14 34 0
14 35 0
14 36 0
14 37 0
14 38 0
14 39 0
14 40 0
14 41 0
14 42 0
14 43 0
14 44 0
14 45 0
14 46 0
14 47 0
14 48 0
14 49 0
14 50 0
14 51 0
14 52 0
14 53 0
14 54 0
14 55 0
14 56 0
14 57 0
14 58 0
14 59 0
14 60 0
14 61 0
14 62 0
14 63 0
14 64 0
14 65 0
14 66 0
14 67 0
14 68 0
14 69 0
14 70 0
14 71 0
14 72 0
14 73 0
14 74 0
14 75 0
14 76 0
14 77 0
14 78 0
14 79 0
14 80 0
14 81 0
14 82 0
14 83 0
14 84 0
14 85 0
14 86 0
14 87 0
14 88 0
14 89 0
14 90 0
14 91 0
14 92 0
14 93 0
14 94 0
14 95 0
14 96 0
14 97 0
14 98 0
14 99 0
14 100 0
14 101 0
14 102 0
14 103 0
14 104 0
14 105 0
14 106 0
14 107 0
14 108 0
14 109 0
14 110 0
14 111 0
14 112 0
14 113 0
14 114 0
14 115 0
14 116 0
14 117 0
14 118 0
14 119 0
14 120 0
14 121 0
14 122 0
14 123 0
14 124 0
14 125 0
14 126 0
14 127 0
14 128 0
14 129 0
14 130 0
14 131 0
14 132 0
14 133 0
14 134 0
14 135 0
14 136 0
14 137 0
14 138 0
14 139 0
14 140 0
14 141 0
14 142 0
14 143 0
14 144 0
14 145 0
14 146 0
14 147 0
14 148 0
14 149 0
14 150 0
14 151 0
14 152 0
14 153 0
14 154 0
14 155 0
14 156 0
14 157 0
14 158 0
14 159 0
14 160 0
14 161 0
14 162 0
14 163 0
14 164 0
14 165 0
14 166 0
14 167 0
14 168 0
14 169 0
14 170 0
14 171 0
14 172 0
14 173 0
14 174 0
14 175 0
14 176 0
14 177 0
14 178 0
14 179 0
14 180 0
14 181 0
14 182 0
14 183 0
14 184 0
14 185 0
14 186 0
14 187 0
14 188 0
14 189 0
14 190 0
14 191 0
14 192 0
14 193 0
14 194 0
14 195 0
14 196 0
14 197 0
14 198 0
14 199 0
14 200 0
14 201 0
14 202 0
14 203 0
14 204 0
14 205 0
14 206 0
14 207 0
14 208 0
14 209 0
14 210 0
14 211 0
14 212 0
14 213 0
14 214 0
14 215 0
14 216 0
14 217 0
14 218 0
14 219 0
14 220 0
14 221 0
14 222 0
14 223 0
14 224 0
14 225 0
14 226 0
14 227 0
14 228 0
14 229 0
14 230 0
14 231 0
14 232 0
14 233 0
14 234 0
14 235 0
14 236 0
14 237 0
14 238 0
14 239 0
14 240 0
14 241 0
14 242 0
14 243 0
14 244 0
14 245 0
14 246 0
14 247 0
14 248 0
14 249 0
14 250 0
14 251 0
14 252 0
14 253 0
14 254 0
14 255 0
14 256 0
14 257 0
14 258 0
14 259 0
14 260 0
14 261 0
14 262 0
14 263 0
14 264 0
14 265 0
14 266 0
14 267 0
14 268 0
14 269 0
14 270 0
14 271 0
14 272 0
14 273 0
14 274 0
14 275 0
14 276 0
14 277 0
14 278 0
14 279 0
14 280 0
14 281 0
14 282 0
14 283 0
14 284 0
14 285 0
14 286 0
14 287 0
14 288 0
14 289 0
14 290 0
14 291 0
14 292 0
14 293 0
14 294 0
14 295 0
14 296 0
14 297 0
14 298 0
14 299 0
14 300 0
14 301 0
14 302 0
14 303 0
14 304 0
14 305 0
14 306 0
14 307 0
14 308 0
14 309 0
14 310 0
14 311 0
14 312 0
14 313 0
14 314 0
14 315 0
14 316 0
14 317 0
14 318 0
14 319 0
14 320 0
14 321 0
14 322 0
14 323 0
14 324 0
14 325 0
14 326 0
14 327 0
14 328 0
14 329 0
14 330 0
14 331 0
14 332 0
14 333 0
14 334 0
14 335 0
14 336 0
14 337 0
14 338 0
14 339 0
14 340 0
14 341 0
14 342 0
14 343 0
14 344 0
14 345 0
14 346 0
14 347 0
14 348 0
14 349 0
14 350 0
14 351 0
14 352 0
14 353 0
14 354 0
14 355 0
14 356 0
14 357 0
14 358 0
14 359 0
14 360 0
14 361 0
14 362 0
14 363 0
14 364 0
14 365 0
14 366 0
14 367 0
14 368 0
14 369 0
14 370 0
14 371 0
14 372 0
14 373 0
14 374 0
14 375 0
14 376 0
14 377 0
14 378 0
14 379 0
14 380 0
14 381 0
14 382 0
14 383 0
14 384 0
14 385 0
14 386 0
14 387 0
14 388 0
14 389 0
14 390 0
14 391 0
14 392 0
14 393 0
14 394 0
14 395 0
14 396 0
14 397 0
14 398 0
14 399 0
15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 0
15 16 0
15 17 0
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0
15 28 0
15 29 0
15 30 0
15 31 0
15 32 0
15 33 0
15 34 0
15 35 0
15 36 0
15 37 0
15 38 0
15 39 0
15 40 0
15 41 0
15 42 0
15 43 0
15 44 0
15 45 0
15 46 0
15 47 0
15 48 0
15 49 0
15 50 0
15 51 0
15 52 0
15 53 0
15 54 0
15 55 0
15 56 0
15 57 0
15 58 0
15 59 0
15 60 0
15 61 0
15 62 0
15 63 0
15 64 0
15 65 0
15 66 0
15 67 0
15 68 0
15 69 0
15 70 0
15 71 0
15 72 0
15 73 0
15 74 0
15 75 0
15 76 0
15 77 0
15 78 0
15 79 0
15 80 0
15 81 0
15 82 0
15 83 0
15 84 0
15 85 0
15 86 0
15 87 0
15 88 0
15 89 0
15 90 0
15 91 0
15 92 0
15 93 0
15 94 0
15 95 0
15 96 0
15 97 0
15 98 0
15 99 0
15 100 0
15 101 0
15 102 0
15 103 0
15 104 0
15 105 0
15 106 0
15 107 0
15 108 0
15 109 0
15 110 0
15 111 0
15 112 0
15 113 0
15 114 0
15 115 0
15 116 0
15 117 0
15 118 0
15 119 0
15 120 0
15 121 0
15 122 0
15 123 0
15 124 0
15 125 0
15 126 0
15 127 0
15 128 0
15 129 0
15 130 0
15 131 0
15 132 0
15 133 0
15 134 0
15 135 0
15 136 0
15 137 0
15 138 0
15 139 0
15 140 0
15 141 0
15 142 0
15 143 0
15 144 0
15 145 0
15 146 0
15 147 0
15 148 0
15 149 0
15 150 0
15 151 0
15 152 0
15 153 0
15 154 0
15 155 0
15 156 0
15 157 0
15 158 0
15 159 0
15 160 0
15 161 0
15 162 0
15 163 0
15 164 0
15 165 0
15 166 0
15 167 0
15 168 0
15 169 0
15 170 0
15 171 0
15 172 0
15 173 0
15 174 0
15 175 0
15 176 0
15 177 0
15 178 0
15 179 0
15 180 0
15 181 0
15 182 0
15 183 0
15 184 0
15 185 0
15 186 0
15 187 0
15 188 0
15 189 0
15 190 0
15 191 0
15 192 0
15 193 0
15 194 0
15 195 0
15 196 0
15 197 0
15 198 0
15 199 0
15 200 0
15 201 0
15 202 0
15 203 0
15 204 0
15 205 0
15 206 0
15 207 0
15 208 0
15 209 0
15 210 0
15 211 0
15 212 0
15 213 0
15 214 0
15 215 0
15 216 0
15 217 0
15 218 0
15 219 0
15 220 0
15 221 0
15 222 0
15 223 0
15 224 0
15 225 0
15 226 0
15 227 0
15 228 0
15 229 0
15 230 0
15 231 0
15 232 0
15 233 0
15 234 0
15 235 0
15 236 0
15 237 0
15 238 0
15 239 0
15 240 0
15 241 0
15 242 0
15 243 0
15 244 0
15 245 0
15 246 0
15 247 0
15 248 0
15 249 0
15 250 0
15 251 0
15 252 0
15 253 0
15 254 0
15 255 0
15 256 0
15 257 0
15 258 0
15 259 0
15 260 0
15 261 0
15 262 0
15 263 0
15 264 0
15 265 0
15 266 0
15 267 0
15 268 0
15 269 0
15 270 0
15 271 0
15 272 0
15 273 0
15 274 0
15 275 0
15 276 0
15 277 0
15 278 0
15 279 0
15 280 0
15 281 0
15 282 0
15 283 0
15 284 0
15 285 0
15 286 0
15 287 0
15 288 0
15 289 0
15 290 0
15 291 0
15 292 0
15 293 0
15 294 0
15 295 0
15 296 0
15 297 0
15 298 0
15 299 0
15 300 0
15 301 0
15 302 0
15 303 0
15 304 0
15 305 0
15 306 0
15 307 0
15 308 0
15 309 0
15 310 0
15 311 0
15 312 0
15 313 0
15 314 0
15 315 0
15 316 0
15 317 0
15 318 0
15 319 0
15 320 0
15 321 0
15 322 0
15 323 0
15 324 0
15 325 0
15 326 0
15 327 0
15 328 0
15 329 0
15 330 0
15 331 0
15 332 0
15 333 0
15 334 0
15 335 0
15 336 0
15 337 0
15 338 0
15 339 0
15 340 0
15 341 0
15 342 0
15 343 0
15 344 0
15 345 0
15 346 0
15 347 0
15 348 0
15 349 0
15 350 0
15 351 0
15 352 0
15 353 0
15 354 0
15 355 0
15 356 0
15 357 0
15 358 0
15 359 0
15 360 0
15 361 0
15 362 0
15 363 0
15 364 0
15 365 0
15 366 0
15 367 0
15 368 0
15 369 0
15 370 0
15 371 0
15 372 0
15 373 0
15 374 0
15 375 0
15 376 0
15 377 0
15 378 0
15 379 0
15 380 0
15 381 0
15 382 0
15 383 0
15 384 0
15 385 0
15 386 0
15 387 0
15 388 0
15 389 0
15 390 0
15 391 0
15 392 0
15 393 0
15 394 0
15 395 0
15 396 0
15 397 0
15 398 0
15 399 0
16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 0
16 15 0
16 16 0
16 17 0
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0
16 28 0
16 29 0
16 30 0
16 31 0
16 32 0
16 33 0
16 34 0
16 35 0
16 36 0
16 37 0
16 38 0
16 39 0
16 40 0
16 41 0
16 42 0
16 43 0
16 44 0
16 45 0
16 46 0
16 47 0
16 48 0
16 49 0
16 50 0
16 51 0
16 52 0
16 53 0
16 54 0
16 55 0
16 56 0
16 57 0
16 58 0
16 59 0
16 60 0
16 61 0
16 62 0
16 63 0
16 64 0
16 65 0
16 66 0
16 67 0
16 68 0
16 69 0
16 70 0
16 71 0
16 72 0
16 73 0
16 74 0
16 75 0
16 76 0
16 77 0
16 78 0
16 79 0
16 80 0
16 81 0
16 82 0
16 83 0
16 84 0
16 85 0
16 86 0
16 87 0
16 88 0
16 89 0
16 90 0
16 91 0
16 92 0
16 93 0
16 94 0
16 95 0
16 96 0
16 97 0
16 98 0
16 99 0
16 100 0
16 101 0
16 102 0
16 103 0
16 104 0
16 105 0
16 106 0
16 107 0
16 108 0
16 109 0
16 110 0
16 111 0
16 112 0
16 113 0
16 114 0
16 115 0
16 116 0
16 117 0
16 118 0
16 119 0
16 120 0
16 121 0
16 122 0
16 123 0
16 124 0
16 125 0
16 126 0
16 127 0
16 128 0
16 129 0
16 130 0
16 131 0
16 132 0
16 133 0
16 134 0
16 135 0
16 136 0
16 137 0
16 138 0
16 139 0
16 140 0
16 141 0
16 142 0
16 143 0
16 144 0
16 145 0
16 146 0
16 147 0
16 148 0
16 149 0
16 150 0
16 151 0
16 152 0
16 153 0
16 154 0
16 155 0
16 156 0
16 157 0
16 158 0
16 159 0
16 160 0
16 161 0
16 162 0
16 163 0
16 164 0
16 165 0
16 166 0
16 167 0
16 168 0
16 169 0
16 170 0
16 171 0
16 172 0
16 173 0
16 174 0
16 175 0
16 176 0
16 177 0
16 178 0
16 179 0
16 180 0
16 181 0
16 182 0
16 183 0
16 184 0
16 185 0
16 186 0
16 187 0
16 188 0
16 189 0
16 190 0
16 191 0
16 192 0
16 193 0
16 194 0
16 195 0
16 196 0
16 197 0
16 198 0
16 199 0
16 200 0
16 201 0
16 202 0
16 203 0
16 204 0
16 205 0
16 206 0
16 207 0
16 208 0
16 209 0
16 210 0
16 211 0
16 212 0
16 213 0
16 214 0
16 215 0
16 216 0
16 217 0
16 218 0
16 219 0
16 220 0
16 221 0
16 222 0
16 223 0
16 224 0
16 225 0
16 226 0
16 227 0
16 228 0
16 229 0
16 230 0
16 231 0
16 232 0
16 233 0
16 234 0
16 235 0
16 236 0
16 237 0
16 238 0
16 239 0
16 240 0
16 241 0
16 242 0
16 243 0
16 244 0
16 245 0
16 246 0
16 247 0
16 248 0
16 249 0
16 250 0
16 251 0
16 252 0
16 253 0
16 254 0
16 255 0
16 256 0
16 257 0
16 258 0
16 259 0
16 260 0
16 261 0
16 262 0
16 263 0
16 264 0
16 265 0
16 266 0
16 267 0
16 268 0
16 269 0
16 270 0
16 271 0
16 272 0
16 273 0
16 274 0
16 275 0
16 276 0
16 277 0
16 278 0
16 279 0
16 280 0
16 281 0
16 282 0
16 283 0
16 284 0
16 285 0
16 286 0
16 287 0
16 288 0
16 289 0
16 290 0
16 291 0
16 292 0
16 293 0
16 294 0
16 295 0
16 296 0
16 297 0
16 298 0
16 299 0
16 300 0
16 301 0
16 302 0
16 303 0
16 304 0
16 305 0
16 306 0
16 307 0
16 308 0
16 309 0
16 310 0
16 311 0
16 312 0
16 313 0
16 314 0
16 315 0
16 316 0
16 317 0
16 318 0
16 319 0
16 320 0
16 321 0
16 322 0
16 323 0
16 324 0
16 325 0
16 326 0
16 327 0
16 328 0
16 329 0
16 330 0
16 331 0
16 332 0
16 333 0
16 334 0
16 335 0
16 336 0
16 337 0
16 338 0
16 339 0
16 340 0
16 341 0
16 342 0
16 343 0
16 344 0
16 345 0
16 346 0
16 347 0
16 348 0
16 349 0
16 350 0
16 351 0
16 352 0
16 353 0
16 354 0
16 355 0
16 356 0
16 357 0
16 358 0
16 359 0
16 360 0
16 361 0
16 362 0
16 363 0
16 364 0
16 365 0
16 366 0
16 367 0
16 368 0
16 369 0
16 370 0
16 371 0
16 372 0
16 373 0
16 374 0
16 375 0
16 376 0
16 377 0
16 378 0
16 379 0
16 380 0
16 381 0
16 382 0
16 383 0
16 384 0
16 385 0
16 386 0
16 387 0
16 388 0
16 389 0
16 390 0
16 391 0
16 392 0
16 393 0
16 394 0
16 395 0
16 396 0
16 397 0
16 398 0
16 399 0
17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 0
17 15 0
17 16 0
17 17 0
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0
17 28 0
17 29 0
17 30 0
17 31 0
17 32 0
17 33 0
17 34 0
17 35 0
17 36 0
17 37 0
17 38 0
17 39 0
17 40 0
17 41 0
17 42 0
17 43 0
17 44 0
17 45 0
17 46 0
17 47 0
17 48 0
17 49 0
17 50 0
17 51 0
17 52 0
17 53 0
17 54 0
17 55 0
17 56 0
17 57 0
17 58 0
17 59 0
17 60 0
17 61 0
17 62 0
17 63 0
17 64 0
17 65 0
17 66 0
17 67 0
17 68 0
17 69 0
17 70 0
17 71 0
17 72 0
17 73 0
17 74 0
17 75 0
17 76 0
17 77 0
17 78 0
17 79 0
17 80 0
17 81 0
17 82 0
17 83 0
17 84 0
17 85 0
17 86 0
17 87 0
17 88 0
17 89 0
17 90 0
17 91 0
17 92 0
17 93 0
17 94 0
17 95 0
17 96 0
17 97 0
17 98 0
17 99 0
17 100 0
17 101 0
17 102 0
17 103 0
17 104 0
17 105 0
17 106 0
17 107 0
17 108 0
17 109 0
17 110 0
17 111 0
17 112 0
17 113 0
17 114 0
17 115 0
17 116 0
17 117 0
17 118 0
17 119 0
17 120 0
17 121 0
17 122 0
17 123 0
17 124 0
17 125 0
17 126 0
17 127 0
17 128 0
17 129 0
17 130 0
17 131 0
17 132 0
17 133 0
17 134 0
17 135 0
17 136 0
17 137 0
17 138 0
17 139 0
17 140 0
17 141 0
17 142 0
17 143 0
17 144 0
17 145 0
17 146 0
17 147 0
17 148 0
17 149 0
17 150 0
17 151 0
17 152 0
17 153 0
17 154 0
17 155 0
17 156 0
17 157 0
17 158 0
17 159 0
17 160 0
17 161 0
17 162 0
17 163 0
17 164 0
17 165 0
17 166 0
17 167 0
17 168 0
17 169 0
17 170 0
17 171 0
17 172 0
17 173 0
17 174 0
17 175 0
17 176 0
17 177 0
17 178 0
17 179 0
17 180 0
17 181 0
17 182 0
17 183 0
17 184 0
17 185 0
17 186 0
17 187 0
17 188 0
17 189 0
17 190 0
17 191 0
17 192 0
17 193 0
17 194 0
17 195 0
17 196 0
17 197 0
17 198 0
17 199 0
17 200 0
17 201 0
17 202 0
17 203 0
17 204 0
17 205 0
17 206 0
17 207 0
17 208 0
17 209 0
17 210 0
17 211 0
17 212 0
17 213 0
17 214 0
17 215 0
17 216 0
17 217 0
17 218 0
17 219 0
17 220 0
17 221 0
17 222 0
17 223 0
17 224 0
17 225 0
17 226 0
17 227 0
17 228 0
17 229 0
17 230 0
17 231 0
17 232 0
17 233 0
17 234 0
17 235 0
17 236 0
17 237 0
17 238 0
17 239 0
17 240 0
17 241 0
17 242 0
17 243 0
17 244 0
17 245 0
17 246 0
17 247 0
17 248 0
17 249 0
17 250 0
17 251 0
17 252 0
17 253 0
17 254 0
17 255 0
17 256 0
17 257 0
17 258 0
17 259 0
17 260 0
17 261 0
17 262 0
17 263 0
17 264 0
17 265 0
17 266 0
17 267 0
17 268 0
17 269 0
17 270 0
17 271 0
17 272 0
17 273 0
17 274 0
17 275 0
17 276 0
17 277 0
17 278 0
17 279 0
17 280 0
17 281 0
17 282 0
17 283 0
17 284 0
17 285 0
17 286 0
17 287 0
17 288 0
17 289 0
17 290 0
17 291 0
17 292 0
17 293 0
17 294 0
17 295 0
17 296 0
17 297 0
17 298 0
17 299 0
17 300 0
17 301 0
17 302 0
17 303 0
17 304 0
17 305 0
17 306 0
17 307 0
17 308 0
17 309 0
17 310 0
17 311 0
17 312 0
17 313 0
17 314 0
17 315 0
17 316 0
17 317 0
17 318 0
17 319 0
17 320 0
17 321 0
17 322 0
17 323 0
17 324 0
17 325 0
17 326 0
17 327 0
17 328 0
17 329 0
17 330 0
17 331 0
17 332 0
17 333 0
17 334 0
17 335 0
17 336 0
17 337 0
17 338 0
17 339 0
17 340 0
17 341 0
17 342 0
17 343 0
17 344 0
17 345 0
17 346 0
17 347 0
17 348 0
17 349 0
17 350 0
17 351 0
17 352 0
17 353 0
17 354 0
17 355 0
17 356 0
17 357 0
17 358 0
17 359 0
17 360 0
17 361 0
17 362 0
17 363 0
17 364 0
17 365 0
17 366 0
17 367 0
17 368 0
17 369 0
17 370 0
17 371 0
17 372 0
17 373 0
17 374 0
17 375 0
17 376 0
17 377 0
17 378 0
17 379 0
17 380 0
17 381 0
17 382 0
17 383 0
17 384 0
17 385 0
17 386 0
17 387 0
17 388 0
17 389 0
17 390 0
17 391 0
17 392 0
17 393 0
17 394 0
17 395 0
17 396 0
17 397 0
17 398 0
17 399 0
18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 0
18 13 0
18 14 0
18 15 0
18 16 0
18 17 0
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0
18 28 0
18 29 0
18 30 0
18 31 0
18 32 0
18 33 0
18 34 0
18 35 0
18 36 0
18 37 0
18 38 0
18 39 0
18 40 0
18 41 0
18 42 0
18 43 0
18 44 0
18 45 0
18 46 0
18 47 0
18 48 0
18 49 0
18 50 0
18 51 0
18 52 0
18 53 0
18 54 0
18 55 0
18 56 0
18 57 0
18 58 0
18 59 0
18 60 0
18 61 0
18 62 0
18 63 0
18 64 0
18 65 0
18 66 0
18 67 0
18 68 0
18 69 0
18 70 0
18 71 0
18 72 0
18 73 0
18 74 0
18 75 0
18 76 0
18 77 0
18 78 0
18 79 0
18 80 0
18 81 0
18 82 0
18 83 0
18 84 0
18 85 0
18 86 0
18 87 0
18 88 0
18 89 0
18 90 0
18 91 0
18 92 0
18 93 0
18 94 0
18 95 0
18 96 0
18 97 0
18 98 0
18 99 0
18 100 0
18 101 0
18 102 0
18 103 0
18 104 0
18 105 0
18 106 0
18 107 0
18 108 0
18 109 0
18 110 0
18 111 0
18 112 0
18 113 0
18 114 0
18 115 0
18 116 0
18 117 0
18 118 0
18 119 0
18 120 0
18 121 0
18 122 0
18 123 0
18 124 0
18 125 0
18 126 0
18 127 0
18 128 0
18 129 0
18 130 0
18 131 0
18 132 0
18 133 0
18 134 0
18 135 0
18 136 0
18 137 0
18 138 0
18 139 0
18 140 0
18 141 0
18 142 0
18 143 0
18 144 0
18 145 0
18 146 0
18 147 0
18 148 0
18 149 0
18 150 0
18 151 0
18 152 0
18 153 0
18 154 0
18 155 0
18 156 0
18 157 0
18 158 0
18 159 0
18 160 0
18 161 0
18 162 0
18 163 0
18 164 0
18 165 0
18 166 0
18 167 0
18 168 0
18 169 0
18 170 0
18 171 0
18 172 0
18 173 0
18 174 0
18 175 0
18 176 0
18 177 0
18 178 0
18 179 0
18 180 0
18 181 0
18 182 0
18 183 0
18 184 0
18 185 0
18 186 0
18 187 0
18 188 0
18 189 0
18 190 0
18 191 0
18 192 0
18 193 0
18 194 0
18 195 0
18 196 0
18 197 0
18 198 0
18 199 0
18 200 0
18 201 0
18 202 0
18 203 0
18 204 0
18 205 0
18 206 0
18 207 0
18 208 0
18 209 0
18 210 0
18 211 0
18 212 0
18 213 0
18 214 0
18 215 0
18 216 0
18 217 0
18 218 0
18 219 0
18 220 0
18 221 0
18 222 0
18 223 0
18 224 0
18 225 0
18 226 0
18 227 0
18 228 0
18 229 0
18 230 0
18 231 0
18 232 0
18 233 0
18 234 0
18 235 0
18 236 0
18 237 0
18 238 0
18 239 0
18 240 0
18 241 0
18 242 0
18 243 0
18 244 0
18 245 0
18 246 0
18 247 0
18 248 0
18 249 0
18 250 0
18 251 0
18 252 0
18 253 0
18 254 0
18 255 0
18 256 0
18 257 0
18 258 0
18 259 0
18 260 0
18 261 0
18 262 0
18 263 0
18 264 0
18 265 0
18 266 0
18 267 0
18 268 0
18 269 0
18 270 0
18 271 0
18 272 0
18 273 0
18 274 0
18 275 0
18 276 0
18 277 0
18 278 0
18 279 0
18 280 0
18 281 0
18 282 0
18 283 0
18 284 0
18 285 0
18 286 0
18 287 0
18 288 0
18 289 0
18 290 0
18 291 0
18 292 0
18 293 0
18 294 0
18 295 0
18 296 0
18 297 0
18 298 0
18 299 0
18 300 0
18 301 0
18 302 0
18 303 0
18 304 0
18 305 0
18 306 0
18 307 0
18 308 0
18 309 0
18 310 0
18 311 0
18 312 0
18 313 0
18 314 0
18 315 0
18 316 0
18 317 0
18 318 0
18 319 0
18 320 0
18 321 0
18 322 0
18 323 0
18 324 0
18 325 0
18 326 0
18 327 0
18 328 0
18 329 0
18 330 0
18 331 0
18 332 0
18 333 0
18 334 0
18 335 0
18 336 0
18 337 0
18 338 0
18 339 0
18 340 0
18 341 0
18 342 0
18 343 0
18 344 0
18 345 0
18 346 0
18 347 0
18 348 0
18 349 0
18 350 0
18 351 0
18 352 0
18 353 0
18 354 0
18 355 0
18 356 0
18 357 0
18 358 0
18 359 0
18 360 0
18 361 0
18 362 0
18 363 0
18 364 0
18 365 0
18 366 0
18 367 0
18 368 0
18 369 0
18 370 0
18 371 0
18 372 0
18 373 0
18 374 0
18 375 0
18 376 0
18 377 0
18 378 0
18 379 0
18 380 0
18 381 0
18 382 0
18 383 0
18 384 0
18 385 0
18 386 0
18 387 0
18 388 0
18 389 0
18 390 0
18 391 0
18 392 0
18 393 0
18 394 0
18 395 0
18 396 0
18 397 0
18 398 0
18 399 0
19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 0
19 13 0
19 14 0
19 15 0
19 16 0
19 17 0
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0
19 28 0
19 29 0
19 30 0
19 31 0
19 32 0
19 33 0
19 34 0
19 35 0
19 36 0
19 37 0
19 38 0
19 39 0
19 40 0
19 41 0
19 42 0
19 43 0
19 44 0
19 45 0
19 46 0
19 47 0
19 48 0
19 49 0
19 50 0
19 51 0
19 52 0
19 53 0
19 54 0
19 55 0
19 56 0
19 57 0
19 58 0
19 59 0
19 60 0
19 61 0
19 62 0
19 63 0
19 64 0
19 65 0
19 66 0
19 67 0
19 68 0
19 69 0
19 70 0
19 71 0
19 72 0
19 73 0
19 74 0
19 75 0
19 76 0
19 77 0
19 78 0
19 79 0
19 80 0
19 81 0
19 82 0
19 83 0
19 84 0
19 85 0
19 86 0
19 87 0
19 88 0
19 89 0
19 90 0
19 91 0
19 92 0
19 93 0
19 94 0
19 95 0
19 96 0
19 97 0
19 98 0
19 99 0
19 100 0
19 101 0
19 102 0
19 103 0
19 104 0
19 105 0
19 106 0
19 107 0
19 108 0
19 109 0
19 110 0
19 111 0
19 112 0
19 113 0
19 114 0
19 115 0
19 116 0
19 117 0
19 118 0
19 119 0
19 120 0
19 121 0
19 122 0
19 123 0
19 124 0
19 125 0
19 126 0
19 127 0
19 128 0
19 129 0
19 130 0
19 131 0
19 132 0
19 133 0
19 134 0
19 135 0
19 136 0
19 137 0
19 138 0
19 139 0
19 140 0
19 141 0
19 142 0
19 143 0
19 144 0
19 145 0
19 146 0
19 147 0
19 148 0
19 149 0
19 150 0
19 151 0
19 152 0
19 153 0
19 154 0
19 155 0
19 156 0
19 157 0
19 158 0
19 159 0
19 160 0
19 161 0
19 162 0
19 163 0
19 164 0
19 165 0
19 166 0
19 167 0
19 168 0
19 169 0
19 170 0
19 171 0
19 172 0
19 173 0
19 174 0
19 175 0
19 176 0
19 177 0
19 178 0
19 179 0
19 180 0
19 181 0
19 182 0
19 183 0
19 184 0
19 185 0
19 186 0
19 187 0
19 188 0
19 189 0
19 190 0
19 191 0
19 192 0
19 193 0
19 194 0
19 195 0
19 196 0
19 197 0
19 198 0
19 199 0
19 200 0
19 201 0
19 202 0
19 203 0
19 204 0
19 205 0
19 206 0
19 207 0
19 208 0
19 209 0
19 210 0
19 211 0
19 212 0
19 213 0
19 214 0
19 215 0
19 216 0
19 217 0
19 218 0
19 219 0
19 220 0
19 221 0
19 222 0
19 223 0
19 224 0
19 225 0
19 226 0
19 227 0
19 228 0
19 229 0
19 230 0
19 231 0
19 232 0
19 233 0
19 234 0
19 235 0
19 236 0
19 237 0
19 238 0
19 239 0
19 240 0
19 241 0
19 242 0
19 243 0
19 244 0
19 245 0
19 246 0
19 247 0
19 248 0
19 249 0
19 250 0
19 251 0
19 252 0
19 253 0
19 254 0
19 255 0
19 256 0
19 257 0
19 258 0
19 259 0
19 260 0
19 261 0
19 262 0
19 263 0
19 264 0
19 265 0
19 266 0
19 267 0
19 268 0
19 269 0
19 270 0
19 271 0
19 272 0
19 273 0
19 274 0
19 275 0
19 276 0
19 277 0
19 278 0
19 279 0
19 280 0
19 281 0
19 282 0
19 283 0
19 284 0
19 285 0
19 286 0
19 287 0
19 288 0
19 289 0
19 290 0
19 291 0
19 292 0
19 293 0
19 294 0
19 295 0
19 296 0
19 297 0
19 298 0
19 299 0
19 300 0
19 301 0
19 302 0
19 303 0
19 304 0
19 305 0
19 306 0
19 307 0
19 308 0
19 309 0
19 310 0
19 311 0
19 312 0
19 313 0
19 314 0
19 315 0
19 316 0
19 317 0
19 318 0
19 319 0
19 320 0
19 321 0
19 322 0
19 323 0
19 324 0
19 325 0
19 326 0
19 327 0
19 328 0
19 329 0
19 330 0
19 331 0
19 332 0
19 333 0
19 334 0
19 335 0
19 336 0
19 337 0
19 338 0
19 339 0
19 340 0
19 341 0
19 342 0
19 343 0
19 344 0
19 345 0
19 346 0
19 347 0
19 348 0
19 349 0
19 350 0
19 351 0
19 352 0
19 353 0
19 354 0
19 355 0
19 356 0
19 357 0
19 358 0
19 359 0
19 360 0
19 361 0
19 362 0
19 363 0
19 364 0
19 365 0
19 366 0
19 367 0
19 368 0
19 369 0
19 370 0
19 371 0
19 372 0
19 373 0
19 374 0
19 375 0
19 376 0
19 377 0
19 378 0
19 379 0
19 380 0
19 381 0
19 382 0
19 383 0
19 384 0
19 385 0
19 386 0
19 387 0
19 388 0
19 389 0
19 390 0
19 391 0
19 392 0
19 393 0
19 394 0
19 395 0
19 396 0
19 397 0
19 398 0
19 399 0
20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 0
20 13 0
20 14 0
20 15 0
20 16 0
20 17 0
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0
20 28 0
20 29 0
20 30 0
20 31 0
20 32 0
20 33 0
20 34 0
20 35 0
20 36 0
20 37 0
20 38 0
20 39 0
20 40 0
20 41 0
20 42 0
20 43 0
20 44 0
20 45 0
20 46 0
20 47 0
20 48 0
20 49 0
20 50 0
20 51 0
20 52 0
20 53 0
20 54 0
20 55 0
20 56 0
20 57 0
20 58 0
20 59 0
20 60 0
20 61 0
20 62 0
20 63 0
20 64 0
20 65 0
20 66 0
20 67 0
20 68 0
20 69 0
20 70 0
20 71 0
20 72 0
20 73 0
20 74 0
20 75 0
20 76 0
20 77 0
20 78 0
20 79 0
20 80 0
20 81 0
20 82 0
20 83 0
20 84 0
20 85 0
20 86 0
20 87 0
20 88 0
20 89 0
20 90 0
20 91 0
20 92 0
20 93 0
20 94 0
20 95 0
20 96 0
20 97 0
20 98 0
20 99 0
20 100 0
20 101 0
20 102 0
20 103 0
20 104 0
20 105 0
20 106 0
20 107 0
20 108 0
20 109 0
20 110 0
20 111 0
20 112 0
20 113 0
20 114 0
20 115 0
20 116 0
20 117 0
20 118 0
20 119 0
20 120 0
20 121 0
20 122 0
20 123 0
20 124 0
20 125 0
20 126 0
20 127 0
20 128 0
20 129 0
20 130 0
20 131 0
20 132 0
20 133 0
20 134 0
20 135 0
20 136 0
20 137 0
20 138 0
20 139 0
20 140 0
20 141 0
20 142 0
20 143 0
20 144 0
20 145 0
20 146 0
20 147 0
20 148 0
20 149 0
20 150 0
20 151 0
20 152 0
20 153 0
20 154 0
20 155 0
20 156 0
20 157 0
20 158 0
20 159 0
20 160 0
20 161 0
20 162 0
20 163 0
20 164 0
20 165 0
20 166 0
20 167 0
20 168 0
20 169 0
20 170 0
20 171 0
20 172 0
20 173 0
20 174 0
20 175 0
20 176 0
20 177 0
20 178 0
20 179 0
20 180 0
20 181 0
20 182 0
20 183 0
20 184 0
20 185 0
20 186 0
20 187 0
20 188 0
20 189 0
20 190 0
20 191 0
20 192 0
20 193 0
20 194 0
20 195 0
20 196 0
20 197 0
20 198 0
20 199 0
20 200 0
20 201 0
20 202 0
20 203 0
20 204 0
20 205 0
20 206 0
20 207 0
20 208 0
20 209 0
20 210 0
20 211 0
20 212 0
20 213 0
20 214 0
20 215 0
20 216 0
20 217 0
20 218 0
20 219 0
20 220 0
20 221 0
20 222 0
20 223 0
20 224 0
20 225 0
20 226 0
20 227 0
20 228 0
20 229 0
20 230 0
20 231 0
20 232 0
20 233 0
20 234 0
20 235 0
20 236 0
20 237 0
20 238 0
20 239 0
20 240 0
20 241 0
20 242 0
20 243 0
20 244 0
20 245 0
20 246 0
20 247 0
20 248 0
20 249 0
20 250 0
20 251 0
20 252 0
20 253 0
20 254 0
20 255 0
20 256 0
20 257 0
20 258 0
20 259 0
20 260 0
20 261 0
20 262 0
20 263 0
20 264 0
20 265 0
20 266 0
20 267 0
20 268 0
20 269 0
20 270 0
20 271 0
20 272 0
20 273 0
20 274 0
20 275 0
20 276 0
20 277 0
20 278 0
20 279 0
20 280 0
20 281 0
20 282 0
20 283 0
20 284 0
20 285 0
20 286 0
20 287 0
20 288 0
20 289 0
20 290 0
20 291 0
20 292 0
20 293 0
20 294 0
20 295 0
20 296 0
20 297 0
20 298 0
20 299 0
20 300 0
20 301 0
20 302 0
20 303 0
20 304 0
20 305 0
20 306 0
20 307 0
20 308 0
20 309 0
20 310 0
20 311 0
20 312 0
20 313 0
20 314 0
20 315 0
20 316 0
20 317 0
20 318 0
20 319 0
20 320 0
20 321 0
20 322 0
20 323 0
20 324 0
20 325 0
20 326 0
20 327 0
20 328 0
20 329 0
20 330 0
20 331 0
20 332 0
20 333 0
20 334 0
20 335 0
20 336 0
20 337 0
20 338 0
20 339 0
20 340 0
20 341 0
20 342 0
20 343 0
20 344 0
20 345 0
20 346 0
20 347 0
20 348 0
20 349 0
20 350 0
20 351 0
20 352 0
20 353 0
20 354 0
20 355 0
20 356 0
20 357 0
20 358 0
20 359 0
20 360 0
20 361 0
20 362 0
20 363 0
20 364 0
20 365 0
20 366 0
20 367 0
20 368 0
20 369 0
20 370 0
20 371 0
20 372 0
20 373 0
20 374 0
20 375 0
20 376 0
20 377 0
20 378 0
20 379 0
20 380 0
20 381 0
20 382 0
20 383 0
20 384 0
20 385 0
20 386 0
20 387 0
20 388 0
20 389 0
20 390 0
20 391 0
20 392 0
20 393 0
20 394 0
20 395 0
20 396 0
20 397 0
20 398 0
20 399 0
21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 0
21 13 0
21 14 0
21 15 0
21 16 0
21 17 0
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0
21 28 0
21 29 0
21 30 0
21 31 0
21 32 0
21 33 0
21 34 0
21 35 0
21 36 0
21 37 0
21 38 0
21 39 0
21 40 0
21 41 0
21 42 0
21 43 0
21 44 0
21 45 0
21 46 0
21 47 0
21 48 0
21 49 0
21 50 0
21 51 0
21 52 0
21 53 0
21 54 0
21 55 0
21 56 0
21 57 0
21 58 0
21 59 0
21 60 0
21 61 0
21 62 0
21 63 0
21 64 0
21 65 0
21 66 0
21 67 0
21 68 0
21 69 0
21 70 0
21 71 0
21 72 0
21 73 0
21 74 0
21 75 0
21 76 0
21 77 0
21 78 0
21 79 0
21 80 0
21 81 0
21 82 0
21 83 0
21 84 0
21 85 0
21 86 0
21 87 0
21 88 0
21 89 0
21 90 0
21 91 0
21 92 0
21 93 0
21 94 0
21 95 0
21 96 0
21 97 0
21 98 0
21 99 0
21 100 0
21 101 0
21 102 0
21 103 0
21 104 0
21 105 0
21 106 0
21 107 0
21 108 0
21 109 0
21 110 0
21 111 0
21 112 0
21 113 0
21 114 0
21 115 0
21 116 0
21 117 0
21 118 0
21 119 0
21 120 0
21 121 0
21 122 0
21 123 0
21 124 0
21 125 0
21 126 0
21 127 0
21 128 0
21 129 0
21 130 0
21 131 0
21 132 0
21 133 0
21 134 0
21 135 0
21 136 0
21 137 0
21 138 0
21 139 0
21 140 0
21 141 0
21 142 0
21 143 0
21 144 0
21 145 0
21 146 0
21 147 0
21 148 0
21 149 0
21 150 0
21 151 0
21 152 0
21 153 0
21 154 0
21 155 0
21 156 0
21 157 0
21 158 0
21 159 0
21 160 0
21 161 0
21 162 0
21 163 0
21 164 0
21 165 0
21 166 0
21 167 0
21 168 0
21 169 0
21 170 0
21 171 0
21 172 0
21 173 0
21 174 0
21 175 0
21 176 0
21 177 0
21 178 0
21 179 0
21 180 0
21 181 0
21 182 0
21 183 0
21 184 0
21 185 0
21 186 0
21 187 0
21 188 0
21 189 0
21 190 0
21 191 0
21 192 0
21 193 0
21 194 0
21 195 0
21 196 0
21 197 0
21 198 0
21 199 0
21 200 0
21 201 0
21 202 0
21 203 0
21 204 0
21 205 0
21 206 0
21 207 0
21 208 0
21 209 0
21 210 0
21 211 0
21 212 0
21 213 0
21 214 0
21 215 0
21 216 0
21 217 0
21 218 0
21 219 0
21 220 0
21 221 0
21 222 0
21 223 0
21 224 0
21 225 0
21 226 0
21 227 0
21 228 0
21 229 0
21 230 0
21 231 0
21 232 0
21 233 0
21 234 0
21 235 0
21 236 0
21 237 0
21 238 0
21 239 0
21 240 0
21 241 0
21 242 0
21 243 0
21 244 0
21 245 0
21 246 0
21 247 0
21 248 0
21 249 0
21 250 0
21 251 0
21 252 0
21 253 0
21 254 0
21 255 0
21 256 0
21 257 0
21 258 0
21 259 0
21 260 0
21 261 0
21 262 0
21 263 0
21 264 0
21 265 0
21 266 0
21 267 0
21 268 0
21 269 0
21 270 0
21 271 0
21 272 0
21 273 0
21 274 0
21 275 0
21 276 0
21 277 0
21 278 0
21 279 0
21 280 0
21 281 0
21 282 0
21 283 0
21 284 0
21 285 0
21 286 0
21 287 0
21 288 0
21 289 0
21 290 0
21 291 0
21 292 0
21 293 0
21 294 0
21 295 0
21 296 0
21 297 0
21 298 0
21 299 0
21 300 0
21 301 0
21 302 0
21 303 0
21 304 0
21 305 0
21 306 0
21 307 0
21 308 0
21 309 0
21 310 0
21 311 0
21 312 0
21 313 0
21 314 0
21 315 0
21 316 0
21 317 0
21 318 0
21 319 0
21 320 0
21 321 0
21 322 0
21 323 0
21 324 0
21 325 0
21 326 0
21 327 0
21 328 0
21 329 0
21 330 0
21 331 0
21 332 0
21 333 0
21 334 0
21 335 0
21 336 0
21 337 0
21 338 0
21 339 0
21 340 0
21 341 0
21 342 0
21 343 0
21 344 0
21 345 0
21 346 0
21 347 0
21 348 0
21 349 0
21 350 0
21 351 0
21 352 0
21 353 0
21 354 0
21 355 0
21 356 0
21 357 0
21 358 0
21 359 0
21 360 0
21 361 0
21 362 0
21 363 0
21 364 0
21 365 0
21 366 0
21 367 0
21 368 0
21 369 0
21 370 0
21 371 0
21 372 0
21 373 0
21 374 0
21 375 0
21 376 0
21 377 0
21 378 0
21 379 0
21 380 0
21 381 0
21 382 0
21 383 0
21 384 0
21 385 0
21 386 0
21 387 0
21 388 0
21 389 0
21 390 0
21 391 0
21 392 0
21 393 0
21 394 0
21 395 0
21 396 0
21 397 0
21 398 0
21 399 0
22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 0
22 13 0
22 14 0
22 15 0
22 16 0
22 17 0
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0
22 28 0
22 29 0
22 30 0
22 31 0
22 32 0
22 33 0
22 34 0
22 35 0
22 36 0
22 37 0
22 38 0
22 39 0
22 40 0
22 41 0
22 42 0
22 43 0
22 44 0
22 45 0
22 46 0
22 47 0
22 48 0
22 49 0
22 50 0
22 51 0
22 52 0
22 53 0
22 54 0
22 55 0
22 56 0
22 57 0
22 58 0
22 59 0
22 60 0
22 61 0
22 62 0
22 63 0
22 64 0
22 65 0
22 66 0
22 67 0
22 68 0
22 69 0
22 70 0
22 71 0
22 72 0
22 73 0
22 74 0
22 75 0
22 76 0
22 77 0
22 78 0
22 79 0
22 80 0
22 81 0
22 82 0
22 83 0
22 84 0
22 85 0
22 86 0
22 87 0
22 88 0
22 89 0
22 90 0
22 91 0
22 92 0
22 93 0
22 94 0
22 95 0
22 96 0
22 97 0
22 98 0
22 99 0
22 100 0
22 101 0
22 102 0
22 103 0
22 104 0
22 105 0
22 106 0
22 107 0
22 108 0
22 109 0
22 110 0
22 111 0
22 112 0
22 113 0
22 114 0
22 115 0
22 116 0
22 117 0
22 118 0
22 119 0
22 120 0
22 121 0
22 122 0
22 123 0
22 124 0
22 125 0
22 126 0
22 127 0
22 128 0
22 129 0
22 130 0
22 131 0
22 132 0
22 133 0
22 134 0
22 135 0
22 136 0
22 137 0
22 138 0
22 139 0
22 140 0
22 141 0
22 142 0
22 143 0
22 144 0
22 145 0
22 146 0
22 147 0
22 148 0
22 149 0
22 150 0
22 151 0
22 152 0
22 153 0
22 154 0
22 155 0
22 156 0
22 157 0
22 158 0
22 159 0
22 160 0
22 161 0
22 162 0
22 163 0
22 164 0
22 165 0
22 166 0
22 167 0
22 168 0
22 169 0
22 170 0
22 171 0
22 172 0
22 173 0
22 174 0
22 175 0
22 176 0
22 177 0
22 178 0
22 179 0
22 180 0
22 181 0
22 182 0
22 183 0
22 184 0
22 185 0
22 186 0
22 187 0
22 188 0
22 189 0
22 190 0
22 191 0
22 192 0
22 193 0
22 194 0
22 195 0
22 196 0
22 197 0
22 198 0
22 199 0
22 200 0
22 201 0
22 202 0
22 203 0
22 204 0
22 205 0
22 206 0
22 207 0
22 208 0
22 209 0
22 210 0
22 211 0
22 212 0
22 213 0
22 214 0
22 215 0
22 216 0
22 217 0
22 218 0
22 219 0
22 220 0
22 221 0
22 222 0
22 223 0
22 224 0
22 225 0
22 226 0
22 227 0
22 228 0
22 229 0
22 230 0
22 231 0
22 232 0
22 233 0
22 234 0
22 235 0
22 236 0
22 237 0
22 238 0
22 239 0
22 240 0
22 241 0
22 242 0
22 243 0
22 244 0
22 245 0
22 246 0
22 247 0
22 248 0
22 249 0
22 250 0
22 251 0
22 252 0
22 253 0
22 254 0
22 255 0
22 256 0
22 257 0
22 258 0
22 259 0
22 260 0
22 261 0
22 262 0
22 263 0
22 264 0
22 265 0
22 266 0
22 267 0
22 268 0
22 269 0
22 270 0
22 271 0
22 272 0
22 273 0
22 274 0
22 275 0
22 276 0
22 277 0
22 278 0
22 279 0
22 280 0
22 281 0
22 282 0
22 283 0
22 284 0
22 285 0
22 286 0
22 287 0
22 288 0
22 289 0
22 290 0
22 291 0
22 292 0
22 293 0
22 294 0
22 295 0
22 296 0
22 297 0
22 298 0
22 299 0
22 300 0
22 301 0
22 302 0
22 303 0
22 304 0
22 305 0
22 306 0
22 307 0
22 308 0
22 309 0
22 310 0
22 311 0
22 312 0
22 313 0
22 314 0
22 315 0
22 316 0
22 317 0
22 318 0
22 319 0
22 320 0
22 321 0
22 322 0
22 323 0
22 324 0
22 325 0
22 326 0
22 327 0
22 328 0
22 329 0
22 330 0
22 331 0
22 332 0
22 333 0
22 334 0
22 335 0
22 336 0
22 337 0
22 338 0
22 339 0
22 340 0
22 341 0
22 342 0
22 343 0
22 344 0
22 345 0
22 346 0
22 347 0
22 348 0
22 349 0
22 350 0
22 351 0
22 352 0
22 353 0
22 354 0
22 355 0
22 356 0
22 357 0
22 358 0
22 359 0
22 360 0
22 361 0
22 362 0
22 363 0
22 364 0
22 365 0
22 366 0
22 367 0
22 368 0
22 369 0
22 370 0
22 371 0
22 372 0
22 373 0
22 374 0
22 375 0
22 376 0
22 377 0
22 378 0
22 379 0
22 380 0
22 381 0
22 382 0
22 383 0
22 384 0
22 385 0
22 386 0
22 387 0
22 388 0
22 389 0
22 390 0
22 391 0
22 392 0
22 393 0
22 394 0
22 395 0
22 396 0
22 397 0
22 398 0
22 399 0
23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 0
23 13 0
23 14 0
23 15 0
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0
23 28 0
23 29 0
23 30 0
23 31 0
23 32 0
23 33 0
23 34 0
23 35 0
23 36 0
23 37 0
23 38 0
23 39 0
23 40 0
23 41 0
23 42 0
23 43 0
23 44 0
23 45 0
23 46 0
23 47 0
23 48 0
23 49 0
23 50 0
23 51 0
23 52 0
23 53 0
23 54 0
23 55 0
23 56 0
23 57 0
23 58 0
23 59 0
23 60 0
23 61 0
23 62 0
23 63 0
23 64 0
23 65 0
23 66 0
23 67 0
23 68 0
23 69 0
23 70 0
23 71 0
23 72 0
23 73 0
23 74 0
23 75 0
23 76 0
23 77 0
23 78 0
23 79 0
23 80 0
23 81 0
23 82 0
23 83 0
23 84 0
23 85 0
23 86 0
23 87 0
23 88 0
23 89 0
23 90 0
23 91 0
23 92 0
23 93 0
23 94 0
23 95 0
23 96 0
23 97 0
23 98 0
23 99 0
23 100 0
23 101 0
23 102 0
23 103 0
23 104 0
23 105 0
23 106 0
23 107 0
23 108 0
23 109 0
23 110 0
23 111 0
23 112 0
23 113 0
23 114 0
23 115 0
23 116 0
23 117 0
23 118 0
23 119 0
23 120 0
23 121 0
23 122 0
23 123 0
23 124 0
23 125 0
23 126 0
23 127 0
23 128 0
23 129 0
23 130 0
23 131 0
23 132 0
23 133 0
23 134 0
23 135 0
23 136 0
23 137 0
23 138 0
23 139 0
23 140 0
23 141 0
23 142 0
23 143 0
23 144 0
23 145 0
23 146 0
23 147 0
23 148 0
23 149 0
23 150 0
23 151 0
23 152 0
23 153 0
23 154 0
23 155 0
23 156 0
23 157 0
23 158 0
23 159 0
23 160 0
23 161 0
23 162 0
23 163 0
23 164 0
23 165 0
23 166 0
23 167 0
23 168 0
23 169 0
23 170 0
23 171 0
23 172 0
23 173 0
23 174 0
23 175 0
23 176 0
23 177 0
23 178 0
23 179 0
23 180 0
23 181 0
23 182 0
23 183 0
23 184 0
23 185 0
23 186 0
23 187 0
23 188 0
23 189 0
23 190 0
23 191 0
23 192 0
23 193 0
23 194 0
23 195 0
23 196 0
23 197 0
23 198 0
23 199 0
23 200 0
23 201 0
23 202 0
23 203 0
23 204 0
23 205 0
23 206 0
23 207 0
23 208 0
23 209 0
23 210 0
23 211 0
23 212 0
23 213 0
23 214 0
23 215 0
23 216 0
23 217 0
23 218 0
23 219 0
23 220 0
23 221 0
23 222 0
23 223 0
23 224 0
23 225 0
23 226 0
23 227 0
23 228 0
23 229 0
23 230 0
23 231 0
23 232 0
23 233 0
23 234 0
23 235 0
23 236 0
23 237 0
23 238 0
23 239 0
23 240 0
23 241 0
23 242 0
23 243 0
23 244 0
23 245 0
23 246 0
23 247 0
23 248 0
23 249 0
23 250 0
23 251 0
23 252 0
23 253 0
23 254 0
23 255 0
23 256 0
23 257 0
23 258 0
23 259 0
23 260 0
23 261 0
23 262 0
23 263 0
23 264 0
23 265 0
23 266 0
23 267 0
23 268 0
23 269 0
23 270 0
23 271 0
23 272 0
23 273 0
23 274 0
23 275 0
23 276 0
23 277 0
23 278 0
23 279 0
23 280 0
23 281 0
23 282 0
23 283 0
23 284 0
23 285 0
23 286 0
23 287 0
23 288 0
23 289 0
23 290 0
23 291 0
23 292 0
23 293 0
23 294 0
23 295 0
23 296 0
23 297 0
23 298 0
23 299 0
23 300 0
23 301 0
23 302 0
23 303 0
23 304 0
23 305 0
23 306 0
23 307 0
23 308 0
23 309 0
23 310 0
23 311 0
23 312 0
23 313 0
23 314 0
23 315 0
23 316 0
23 317 0
23 318 0
23 319 0
23 320 0
23 321 0
23 322 0
23 323 0
23 324 0
23 325 0
23 326 0
23 327 0
23 328 0
23 329 0
23 330 0
23 331 0
23 332 0
23 333 0
23 334 0
23 335 0
23 336 0
23 337 0
23 338 0
23 339 0
23 340 0
23 341 0
23 342 0
23 343 0
23 344 0
23 345 0
23 346 0
23 347 0
23 348 0
23 349 0
23 350 0
23 351 0
23 352 0
23 353 0
23 354 0
23 355 0
23 356 0
23 357 0
23 358 0
23 359 0
23 360 0
23 361 0
23 362 0
23 363 0
23 364 0
23 365 0
23 366 0
23 367 0
23 368 0
23 369 0
23 370 0
23 371 0
23 372 0
23 373 0
23 374 0
23 375 0
23 376 0
23 377 0
23 378 0
23 379 0
23 380 0
23 381 0
23 382 0
23 383 0
23 384 0
23 385 0
23 386 0
23 387 0
23 388 0
23 389 0
23 390 0
23 391 0
23 392 0
23 393 0
23 394 0
23 395 0
23 396 0
23 397 0
23 398 0
23 399 0
24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0
24 28 0
24 29 0
24 30 0
24 31 0
24 32 0
24 33 0
24 34 0
24 35 0
24 36 0
24 37 0
24 38 0
24 39 0
24 40 0
24 41 0
24 42 0
24 43 0
24 44 0
24 45 0
24 46 0
24 47 0
24 48 0
24 49 0
24 50 0
24 51 0
24 52 0
24 53 0
24 54 0
24 55 0
24 56 0
24 57 0
24 58 0
24 59 0
24 60 0
24 61 0
24 62 0
24 63 0
24 64 0
24 65 0
24 66 0
24 67 0
24 68 0
24 69 0
24 70 0
24 71 0
24 72 0
24 73 0
24 74 0
24 75 0
24 76 0
24 77 0
24 78 0
24 79 0
24 80 0
24 81 0
24 82 0
24 83 0
24 84 0
24 85 0
24 86 0
24 87 0
24 88 0
24 89 0
24 90 0
24 91 0
24 92 0
24 93 0
24 94 0
24 95 0
24 96 0
24 97 0
24 98 0
24 99 0
24 100 0
24 101 0
24 102 0
24 103 0
24 104 0
24 105 0
24 106 0
24 107 0
24 108 0
24 109 0
24 110 0
24 111 0
24 112 0
24 113 0
24 114 0
24 115 0
24 116 0
24 117 0
24 118 0
24 119 0
24 120 0
24 121 0
24 122 0
24 123 0
24 124 0
24 125 0
24 126 0
24 127 0
24 128 0
24 129 0
24 130 0
24 131 0
24 132 0
24 133 0
24 134 0
24 135 0
24 136 0
24 137 0
24 138 0
24 139 0
24 140 0
24 141 0
24 142 0
24 143 0
24 144 0
24 145 0
24 146 0
24 147 0
24 148 0
24 149 0
24 150 0
24 151 0
24 152 0
24 153 0
24 154 0
24 155 0
24 156 0
24 157 0
24 158 0
24 159 0
24 160 0
24 161 0
24 162 0
24 163 0
24 164 0
24 165 0
24 166 0
24 167 0
24 168 0
24 169 0
24 170 0
24 171 0
24 172 0
24 173 0
24 174 0
24 175 0
24 176 0
24 177 0
24 178 0
24 179 0
24 180 0
24 181 0
24 182 0
24 183 0
24 184 0
24 185 0
24 186 0
24 187 0
24 188 0
24 189 0
24 190 0
24 191 0
24 192 0
24 193 0
24 194 0
24 195 0
24 196 0
24 197 0
24 198 0
24 199 0
24 200 0
24 201 0
24 202 0
24 203 0
24 204 0
24 205 0
24 206 0
24 207 0
24 208 0
24 209 0
24 210 0
24 211 0
24 212 0
24 213 0
24 214 0
24 215 0
24 216 0
24 217 0
24 218 0
24 219 0
24 220 0
24 221 0
24 222 0
24 223 0
24 224 0
24 225 0
24 226 0
24 227 0
24 228 0
24 229 0
24 230 0
24 231 0
24 232 0
24 233 0
24 234 0
24 235 0
24 236 0
24 237 0
24 238 0
24 239 0
24 240 0
24 241 0
24 242 0
24 243 0
24 244 0
24 245 0
24 246 0
24 247 0
24 248 0
24 249 0
24 250 0
24 251 0
24 252 0
24 253 0
24 254 0
24 255 0
24 256 0
24 257 0
24 258 0
24 259 0
24 260 0
24 261 0
24 262 0
24 263 0
24 264 0
24 265 0
24 266 0
24 267 0
24 268 0
24 269 0
24 270 0
24 271 0
24 272 0
24 273 0
24 274 0
24 275 0
24 276 0
24 277 0
24 278 0
24 279 0
24 280 0
24 281 0
24 282 0
24 283 0
24 284 0
24 285 0
24 286 0
24 287 0
24 288 0
24 289 0
24 290 0
24 291 0
24 292 0
24 293 0
24 294 0
24 295 0
24 296 0
24 297 0
24 298 0
24 299 0
24 300 0
24 301 0
24 302 0
24 303 0
24 304 0
24 305 0
24 306 0
24 307 0
24 308 0
24 309 0
24 310 0
24 311 0
24 312 0
24 313 0
24 314 0
24 315 0
24 316 0
24 317 0
24 318 0
24 319 0
24 320 0
24 321 0
24 322 0
24 323 0
24 324 0
24 325 0
24 326 0
24 327 0
24 328 0
24 329 0
24 330 0
24 331 0
24 332 0
24 333 0
24 334 0
24 335 0
24 336 0
24 337 0
24 338 0
24 339 0
24 340 0
24 341 0
24 342 0
24 343 0
24 344 0
24 345 0
24 346 0
24 347 0
24 348 0
24 349 0
24 350 0
24 351 0
24 352 0
24 353 0
24 354 0
24 355 0
24 356 0
24 357 0
24 358 0
24 359 0
24 360 0
24 361 0
24 362 0
24 363 0
24 364 0
24 365 0
24 366 0
24 367 0
24 368 0
24 369 0
24 370 0
24 371 0
24 372 0
24 373 0
24 374 0
24 375 0
24 376 0
24 377 0
24 378 0
24 379 0
24 380 0
24 381 0
24 382 0
24 383 0
24 384 0
24 385 0
24 386 0
24 387 0
24 388 0
24 389 0
24 390 0
24 391 0
24 392 0
24 393 0
24 394 0
24 395 0
24 396 0
24 397 0
24 398 0
24 399 0
25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0
25 28 0
25 29 0
25 30 0
25 31 0
25 32 0
25 33 0
25 34 0
25 35 0
25 36 0
25 37 0
25 38 0
25 39 0
25 40 0
25 41 0
25 42 0
25 43 0
25 44 0
25 45 0
25 46 0
25 47 0
25 48 0
25 49 0
25 50 0
25 51 0
25 52 0
25 53 0
25 54 0
25 55 0
25 56 0
25 57 0
25 58 0
25 59 0
25 60 0
25 61 0
25 62 0
25 63 0
25 64 0
25 65 0
25 66 0
25 67 0
25 68 0
25 69 0
25 70 0
25 71 0
25 72 0
25 73 0
25 74 0
25 75 0
25 76 0
25 77 0
25 78 0
25 79 0
25 80 0
25 81 0
25 82 0
25 83 0
25 84 0
25 85 0
25 86 0
25 87 0
25 88 0
25 89 0
25 90 0
25 91 0
25 92 0
25 93 0
25 94 0
25 95 0
25 96 0
25 97 0
25 98 0
25 99 0
25 100 0
25 101 0
25 102 0
25 103 0
25 104 0
25 105 0
25 106 0
25 107 0
25 108 0
25 109 0
25 110 0
25 111 0
25 112 0
25 113 0
25 114 0
25 115 0
25 116 0
25 117 0
25 118 0
25 119 0
25 120 0
25 121 0
25 122 0
25 123 0
25 124 0
25 125 0
25 126 0
25 127 0
25 128 0
25 129 0
25 130 0
25 131 0
25 132 0
25 133 0
25 134 0
25 135 0
25 136 0
25 137 0
25 138 0
25 139 0
25 140 0
25 141 0
25 142 0
25 143 0
25 144 0
25 145 0
25 146 0
25 147 0
25 148 0
25 149 0
25 150 0
25 151 0
25 152 0
25 153 0
25 154 0
25 155 0
25 156 0
25 157 0
25 158 0
25 159 0
25 160 0
25 161 0
25 162 0
25 163 0
25 164 0
25 165 0
25 166 0
25 167 0
25 168 0
25 169 0
25 170 0
25 171 0
25 172 0
25 173 0
25 174 0
25 175 0
25 176 0
25 177 0
25 178 0
25 179 0
25 180 0
25 181 0
25 182 0
25 183 0
25 184 0
25 185 0
25 186 0
25 187 0
25 188 0
25 189 0
25 190 0
25 191 0
25 192 0
25 193 0
25 194 0
25 195 0
25 196 0
25 197 0
25 198 0
25 199 0
25 200 0
25 201 0
25 202 0
25 203 0
25 204 0
25 205 0
25 206 0
25 207 0
25 208 0
25 209 0
25 210 0
25 211 0
25 212 0
25 213 0
25 214 0
25 215 0
25 216 0
25 217 0
25 218 0
25 219 0
25 220 0
25 221 0
25 222 0
25 223 0
25 224 0
25 225 0
25 226 0
25 227 0
25 228 0
25 229 0
25 230 0
25 231 0
25 232 0
25 233 0
25 234 0
25 235 0
25 236 0
25 237 0
25 238 0
25 239 0
25 240 0
25 241 0
25 242 0
25 243 0
25 244 0
25 245 0
25 246 0
25 247 0
25 248 0
25 249 0
25 250 0
25 251 0
25 252 0
25 253 0
25 254 0
25 255 0
25 256 0
25 257 0
25 258 0
25 259 0
25 260 0
25 261 0
25 262 0
25 263 0
25 264 0
25 265 0
25 266 0
25 267 0
25 268 0
25 269 0
25 270 0
25 271 0
25 272 0
25 273 0
25 274 0
25 275 0
25 276 0
25 277 0
25 278 0
25 279 0
25 280 0
25 281 0
25 282 0
25 283 0
25 284 0
25 285 0
25 286 0
25 287 0
25 288 0
25 289 0
25 290 0
25 291 0
25 292 0
25 293 0
25 294 0
25 295 0
25 296 0
25 297 0
25 298 0
25 299 0
25 300 0
25 301 0
25 302 0
25 303 0
25 304 0
25 305 0
25 306 0
25 307 0
25 308 0
25 309 0
25 310 0
25 311 0
25 312 0
25 313 0
25 314 0
25 315 0
25 316 0
25 317 0
25 318 0
25 319 0
25 320 0
25 321 0
25 322 0
25 323 0
25 324 0
25 325 0
25 326 0
25 327 0
25 328 0
25 329 0
25 330 0
25 331 0
25 332 0
25 333 0
25 334 0
25 335 0
25 336 0
25 337 0
25 338 0
25 339 0
25 340 0
25 341 0
25 342 0
25 343 0
25 344 0
25 345 0
25 346 0
25 347 0
25 348 0
25 349 0
25 350 0
25 351 0
25 352 0
25 353 0
25 354 0
25 355 0
25 356 0
25 357 0
25 358 0
25 359 0
25 360 0
25 361 0
25 362 0
25 363 0
25 364 0
25 365 0
25 366 0
25 367 0
25 368 0
25 369 0
25 370 0
25 371 0
25 372 0
25 373 0
25 374 0
25 375 0
25 376 0
25 377 0
25 378 0
25 379 0
25 380 0
25 381 0
25 382 0
25 383 0
25 384 0
25 385 0
25 386 0
25 387 0
25 388 0
25 389 0
25 390 0
25 391 0
25 392 0
25 393 0
25 394 0
25 395 0
25 396 0
25 397 0
25 398 0
25 399 0
26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0
26 28 0
26 29 0
26 30 0
26 31 0
26 32 0
26 33 0
26 34 0
26 35 0
26 36 0
26 37 0
26 38 0
26 39 0
26 40 0
26 41 0
26 42 0
26 43 0
26 44 0
26 45 0
26 46 0
26 47 0
26 48 0
26 49 0
26 50 0
26 51 0
26 52 0
26 53 0
26 54 0
26 55 0
26 56 0
26 57 0
26 58 0
26 59 0
26 60 0
26 61 0
26 62 0
26 63 0
26 64 0
26 65 0
26 66 0
26 67 0
26 68 0
26 69 0
26 70 0
26 71 0
26 72 0
26 73 0
26 74 0
26 75 0
26 76 0
26 77 0
26 78 0
26 79 0
26 80 0
26 81 0
26 82 0
26 83 0
26 84 0
26 85 0
26 86 0
26 87 0
26 88 0
26 89 0
26 90 0
26 91 0
26 92 0
26 93 0
26 94 0
26 95 0
26 96 0
26 97 0
26 98 0
26 99 0
26 100 0
26 101 0
26 102 0
26 103 0
26 104 0
26 105 0
26 106 0
26 107 0
26 108 0
26 109 0
26 110 0
26 111 0
26 112 0
26 113 0
26 114 0
26 115 0
26 116 0
26 117 0
26 118 0
26 119 0
26 120 0
26 121 0
26 122 0
26 123 0
26 124 0
26 125 0
26 126 0
26 127 0
26 128 0
26 129 0
26 130 0
26 131 0
26 132 0
26 133 0
26 134 0
26 135 0
26 136 0
26 137 0
26 138 0
26 139 0
26 140 0
26 141 0
26 142 0
26 143 0
26 144 0
26 145 0
26 146 0
26 147 0
26 148 0
26 149 0
26 150 0
26 151 0
26 152 0
26 153 0
26 154 0
26 155 0
26 156 0
26 157 0
26 158 0
26 159 0
26 160 0
26 161 0
26 162 0
26 163 0
26 164 0
26 165 0
26 166 0
26 167 0
26 168 0
26 169 0
26 170 0
26 171 0
26 172 0
26 173 0
26 174 0
26 175 0
26 176 0
26 177 0
26 178 0
26 179 0
26 180 0
26 181 0
26 182 0
26 183 0
26 184 0
26 185 0
26 186 0
26 187 0
26 188 0
26 189 0
26 190 0
26 191 0
26 192 0
26 193 0
26 194 0
26 195 0
26 196 0
26 197 0
26 198 0
26 199 0
26 200 0
26 201 0
26 202 0
26 203 0
26 204 0
26 205 0
26 206 0
26 207 0
26 208 0
26 209 0
26 210 0
26 211 0
26 212 0
26 213 0
26 214 0
26 215 0
26 216 0
26 217 0
26 218 0
26 219 0
26 220 0
26 221 0
26 222 0
26 223 0
26 224 0
26 225 0
26 226 0
26 227 0
26 228 0
26 229 0
26 230 0
26 231 0
26 232 0
26 233 0
26 234 0
26 235 0
26 236 0
26 237 0
26 238 0
26 239 0
26 240 0
26 241 0
26 242 0
26 243 0
26 244 0
26 245 0
26 246 0
26 247 0
26 248 0
26 249 0
26 250 0
26 251 0
26 252 0
26 253 0
26 254 0
26 255 0
26 256 0
26 257 0
26 258 0
26 259 0
26 260 0
26 261 0
26 262 0
26 263 0
26 264 0
26 265 0
26 266 0
26 267 0
26 268 0
26 269 0
26 270 0
26 271 0
26 272 0
26 273 0
26 274 0
26 275 0
26 276 0
26 277 0
26 278 0
26 279 0
26 280 0
26 281 0
26 282 0
26 283 0
26 284 0
26 285 0
26 286 0
26 287 0
26 288 0
26 289 0
26 290 0
26 291 0
26 292 0
26 293 0
26 294 0
26 295 0
26 296 0
26 297 0
26 298 0
26 299 0
26 300 0
26 301 0
26 302 0
26 303 0
26 304 0
26 305 0
26 306 0
26 307 0
26 308 0
26 309 0
26 310 0
26 311 0
26 312 0
26 313 0
26 314 0
26 315 0
26 316 0
26 317 0
26 318 0
26 319 0
26 320 0
26 321 0
26 322 0
26 323 0
26 324 0
26 325 0
26 326 0
26 327 0
26 328 0
26 329 0
26 330 0
26 331 0
26 332 0
26 333 0
26 334 0
26 335 0
26 336 0
26 337 0
26 338 0
26 339 0
26 340 0
26 341 0
26 342 0
26 343 0
26 344 0
26 345 0
26 346 0
26 347 0
26 348 0
26 349 0
26 350 0
26 351 0
26 352 0
26 353 0
26 354 0
26 355 0
26 356 0
26 357 0
26 358 0
26 359 0
26 360 0
26 361 0
26 362 0
26 363 0
26 364 0
26 365 0
26 366 0
26 367 0
26 368 0
26 369 0
26 370 0
26 371 0
26 372 0
26 373 0
26 374 0
26 375 0
26 376 0
26 377 0
26 378 0
26 379 0
26 380 0
26 381 0
26 382 0
26 383 0
26 384 0
26 385 0
26 386 0
26 387 0
26 388 0
26 389 0
26 390 0
26 391 0
26 392 0
26 393 0
26 394 0
26 395 0
26 396 0
26 397 0
26 398 0
26 399 0
27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0
27 28 0
27 29 0
27 30 0
27 31 0
27 32 0
27 33 0
27 34 0
27 35 0
27 36 0
27 37 0
27 38 0
27 39 0
27 40 0
27 41 0
27 42 0
27 43 0
27 44 0
27 45 0
27 46 0
27 47 0
27 48 0
27 49 0
27 50 0
27 51 0
27 52 0
27 53 0
27 54 0
27 55 0
27 56 0
27 57 0
27 58 0
27 59 0
27 60 0
27 61 0
27 62 0
27 63 0
27 64 0
27 65 0
27 66 0
27 67 0
27 68 0
27 69 0
27 70 0
27 71 0
27 72 0
27 73 0
27 74 0
27 75 0
27 76 0
27 77 0
27 78 0
27 79 0
27 80 0
27 81 0
27 82 0
27 83 0
27 84 0
27 85 0
27 86 0
27 87 0
27 88 0
27 89 0
27 90 0
27 91 0
27 92 0
27 93 0
27 94 0
27 95 0
27 96 0
27 97 0
27 98 0
27 99 0
27 100 0
27 101 0
27 102 0
27 103 0
27 104 0
27 105 0
27 106 0
27 107 0
27 108 0
27 109 0
27 110 0
27 111 0
27 112 0
27 113 0
27 114 0
27 115 0
27 116 0
27 117 0
27 118 0
27 119 0
27 120 0
27 121 0
27 122 0
27 123 0
27 124 0
27 125 0
27 126 0
27 127 0
27 128 0
27 129 0
27 130 0
27 131 0
27 132 0
27 133 0
27 134 0
27 135 0
27 136 0
27 137 0
27 138 0
27 139 0
27 140 0
27 141 0
27 142 0
27 143 0
27 144 0
27 145 0
27 146 0
27 147 0
27 148 0
27 149 0
27 150 0
27 151 0
27 152 0
27 153 0
27 154 0
27 155 0
27 156 0
27 157 0
27 158 0
27 159 0
27 160 0
27 161 0
27 162 0
27 163 0
27 164 0
27 165 0
27 166 0
27 167 0
27 168 0
27 169 0
27 170 0
27 171 0
27 172 0
27 173 0
27 174 0
27 175 0
27 176 0
27 177 0
27 178 0
27 179 0
27 180 0
27 181 0
27 182 0
27 183 0
27 184 0
27 185 0
27 186 0
27 187 0
27 188 0
27 189 0
27 190 0
27 191 0
27 192 0
27 193 0
27 194 0
27 195 0
27 196 0
27 197 0
27 198 0
27 199 0
27 200 0
27 201 0
27 202 0
27 203 0
27 204 0
27 205 0
27 206 0
27 207 0
27 208 0
27 209 0
27 210 0
27 211 0
27 212 0
27 213 0
27 214 0
27 215 0
27 216 0
27 217 0
27 218 0
27 219 0
27 220 0
27 221 0
27 222 0
27 223 0
27 224 0
27 225 0
27 226 0
27 227 0
27 228 0
27 229 0
27 230 0
27 231 0
27 232 0
27 233 0
27 234 0
27 235 0
27 236 0
27 237 0
27 238 0
27 239 0
27 240 0
27 241 0
27 242 0
27 243 0
27 244 0
27 245 0
27 246 0
27 247 0
27 248 0
27 249 0
27 250 0
27 251 0
27 252 0
27 253 0
27 254 0
27 255 0
27 256 0
27 257 0
27 258 0
27 259 0
27 260 0
27 261 0
27 262 0
27 263 0
27 264 0
27 265 0
27 266 0
27 267 0
27 268 0
27 269 0
27 270 0
27 271 0
27 272 0
27 273 0
27 274 0
27 275 0
27 276 0
27 277 0
27 278 0
27 279 0
27 280 0
27 281 0
27 282 0
27 283 0
27 284 0
27 285 0
27 286 0
27 287 0
27 288 0
27 289 0
27 290 0
27 291 0
27 292 0
27 293 0
27 294 0
27 295 0
27 296 0
27 297 0
27 298 0
27 299 0
27 300 0
27 301 0
27 302 0
27 303 0
27 304 0
27 305 0
27 306 0
27 307 0
27 308 0
27 309 0
27 310 0
27 311 0
27 312 0
27 313 0
27 314 0
27 315 0
27 316 0
27 317 0
27 318 0
27 319 0
27 320 0
27 321 0
27 322 0
27 323 0
27 324 0
27 325 0
27 326 0
27 327 0
27 328 0
27 329 0
27 330 0
27 331 0
27 332 0
27 333 0
27 334 0
27 335 0
27 336 0
27 337 0
27 338 0
27 339 0
27 340 0
27 341 0
27 342 0
27 343 0
27 344 0
27 345 0
27 346 0
27 347 0
27 348 0
27 349 0
27 350 0
27 351 0
27 352 0
27 353 0
27 354 0
27 355 0
27 356 0
27 357 0
27 358 0
27 359 0
27 360 0
27 361 0
27 362 0
27 363 0
27 364 0
27 365 0
27 366 0
27 367 0
27 368 0
27 369 0
27 370 0
27 371 0
27 372 0
27 373 0
27 374 0
27 375 0
27 376 0
27 377 0
27 378 0
27 379 0
27 380 0
27 381 0
27 382 0
27 383 0
27 384 0
27 385 0
27 386 0
27 387 0
27 388 0
27 389 0
27 390 0
27 391 0
27 392 0
27 393 0
27 394 0
27 395 0
27 396 0
27 397 0
27 398 0
27 399 0
28 0 0
28 1 0
28 2 0
28 3 0
28 4 0
28 5 0
28 6 0
28 7 0
28 8 0
28 9 0
28 10 0
28 11 0
28 12 0
28 13 0
28 14 0
28 15 0
28 16 0
28 17 0
28 18 0
28 19 0
28 20 0
28 21 0
28 22 0
28 23 0
28 24 0
28 25 0
28 26 0
28 27 0
28 28 0
28 29 0
28 30 0
28 31 0
28 32 0
28 33 0
28 34 0
28 35 0
28 36 0
28 37 0
28 38 0
28 39 0
28 40 0
28 41 0
28 42 0
28 43 0
28 44 0
28 45 0
28 46 0
28 47 0
28 48 0
28 49 0
28 50 0
28 51 0
28 52 0
28 53 0
28 54 0
28 55 0
28 56 0
28 57 0
28 58 0
28 59 0
28 60 0
28 61 0
28 62 0
28 63 0
28 64 0
28 65 0
28 66 0
28 67 0
28 68 0
28 69 0
28 70 0
28 71 0
28 72 0
28 73 0
28 74 0
28 75 0
28 76 0
28 77 0
28 78 0
28 79 0
28 80 0
28 81 0
28 82 0
28 83 0
28 84 0
28 85 0
28 86 0
28 87 0
28 88 0
28 89 0
28 90 0
28 91 0
28 92 0
28 93 0
28 94 0
28 95 0
28 96 0
28 97 0
28 98 0
28 99 0
28 100 0
28 101 0
28 102 0
28 103 0
28 104 0
28 105 0
28 106 0
28 107 0
28 108 0
28 109 0
28 110 0
28 111 0
28 112 0
28 113 0
28 114 0
28 115 0
28 116 0
28 117 0
28 118 0
28 119 0
28 120 0
28 121 0
28 122 0
28 123 0
28 124 0
28 125 0
28 126 0
28 127 0
28 128 0
28 129 0
28 130 0
28 131 0
28 132 0
28 133 0
28 134 0
28 135 0
28 136 0
28 137 0
28 138 0
28 139 0
28 140 0
28 141 0
28 142 0
28 143 0
28 144 0
28 145 0
28 146 0
28 147 0
28 148 0
28 149 0
28 150 0
28 151 0
28 152 0
28 153 0
28 154 0
28 155 0
28 156 0
28 157 0
28 158 0
28 159 0
28 160 0
28 161 0
28 162 0
28 163 0
28 164 0
28 165 0
28 166 0
28 167 0
28 168 0
28 169 0
28 170 0
28 171 0
28 172 0
28 173 0
28 174 0
28 175 0
28 176 0
28 177 0
28 178 0
28 179 0
28 180 0
28 181 0
28 182 0
28 183 0
28 184 0
28 185 0
28 186 0
28 187 0
28 188 0
28 189 0
28 190 0
28 191 0
28 192 0
28 193 0
28 194 0
28 195 0
28 196 0
28 197 0
28 198 0
28 199 0
28 200 0
28 201 0
28 202 0
28 203 0
28 204 0
28 205 0
28 206 0
28 207 0
28 208 0
28 209 0
28 210 0
28 211 0
28 212 0
28 213 0
28 214 0
28 215 0
28 216 0
28 217 0
28 218 0
28 219 0
28 220 0
28 221 0
28 222 0
28 223 0
28 224 0
28 225 0
28 226 0
28 227 0
28 228 0
28 229 0
28 230 0
28 231 0
28 232 0
28 233 0
28 234 0
28 235 0
28 236 0
28 237 0
28 238 0
28 239 0
28 240 0
28 241 0
28 242 0
28 243 0
28 244 0
28 245 0
28 246 0
28 247 0
28 248 0
28 249 0
28 250 0
28 251 0
28 252 0
28 253 0
28 254 0
28 255 0
28 256 0
28 257 0
28 258 0
28 259 0
28 260 0
28 261 0
28 262 0
28 263 0
28 264 0
28 265 0
28 266 0
28 267 0
28 268 0
28 269 0
28 270 0
28 271 0
28 272 0
28 273 0
28 274 0
28 275 0
28 276 0
28 277 0
28 278 0
28 279 0
28 280 0
28 281 0
28 282 0
28 283 0
28 284 0
28 285 0
28 286 0
28 287 0
28 288 0
28 289 0
28 290 0
28 291 0
28 292 0
28 293 0
28 294 0
28 295 0
28 296 0
28 297 0
28 298 0
28 299 0
28 300 0
28 301 0
28 302 0
28 303 0
28 304 0
28 305 0
28 306 0
28 307 0
28 308 0
28 309 0
28 310 0
28 311 0
28 312 0
28 313 0
28 314 0
28 315 0
28 316 0
28 317 0
28 318 0
28 319 0
28 320 0
28 321 0
28 322 0
28 323 0
28 324 0
28 325 0
28 326 0
28 327 0
28 328 0
28 329 0
28 330 0
28 331 0
28 332 0
28 333 0
28 334 0
28 335 0
28 336 0
28 337 0
28 338 0
28 339 0
28 340 0
28 341 0
28 342 0
28 343 0
28 344 0
28 345 0
28 346 0
28 347 0
28 348 0
28 349 0
28 350 0
28 351 0
28 352 0
28 353 0
28 354 0
28 355 0
28 356 0
28 357 0
28 358 0
28 359 0
28 360 0
28 361 0
28 362 0
28 363 0
28 364 0
28 365 0
28 366 0
28 367 0
28 368 0
28 369 0
28 370 0
28 371 0
28 372 0
28 373 0
28 374 0
28 375 0
28 376 0
28 377 0
28 378 0
28 379 0
28 380 0
28 381 0
28 382 0
28 383 0
28 384 0
28 385 0
28 386 0
28 387 0
28 388 0
28 389 0
28 390 0
28 391 0
28 392 0
28 393 0
28 394 0
28 395 0
28 396 0
28 397 0
28 398 0
28 399 0
29 0 0
29 1 0
29 2 0
29 3 0
29 4 0
29 5 0
29 6 0
29 7 0
29 8 0
29 9 0
29 10 0
29 11 0
29 12 0
29 13 0
29 14 0
29 15 0
29 16 0
29 17 0
29 18 0
29 19 0
29 20 0
29 21 0
29 22 0
29 23 0
29 24 0
29 25 0
29 26 0
29 27 0
29 28 0
29 29 0
29 30 0
29 31 0
29 32 0
29 33 0
29 34 0
29 35 0
29 36 0
29 37 0
29 38 0
29 39 0
29 40 0
29 41 0
29 42 0
29 43 0
29 44 0
29 45 0
29 46 0
29 47 0
29 48 0
29 49 0
29 50 0
29 51 0
29 52 0
29 53 0
29 54 0
29 55 0
29 56 0
29 57 0
29 58 0
29 59 0
29 60 0
29 61 0
29 62 0
29 63 0
29 64 0
29 65 0
29 66 0
29 67 0
29 68 0
29 69 0
29 70 0
29 71 0
29 72 0
29 73 0
29 74 0
29 75 0
29 76 0
29 77 0
29 78 0
29 79 0
29 80 0
29 81 0
29 82 0
29 83 0
29 84 0
29 85 0
29 86 0
29 87 0
29 88 0
29 89 0
29 90 0
29 91 0
29 92 0
29 93 0
29 94 0
29 95 0
29 96 0
29 97 0
29 98 0
29 99 0
29 100 0
29 101 0
29 102 0
29 103 0
29 104 0
29 105 0
29 106 0
29 107 0
29 108 0
29 109 0
29 110 0
29 111 0
29 112 0
29 113 0
29 114 0
29 115 0
29 116 0
29 117 0
29 118 0
29 119 0
29 120 0
29 121 0
29 122 0
29 123 0
29 124 0
29 125 0
29 126 0
29 127 0
29 128 0
29 129 0
29 130 0
29 131 0
29 132 0
29 133 0
29 134 0
29 135 0
29 136 0
29 137 0
29 138 0
29 139 0
29 140 0
29 141 0
29 142 0
29 143 0
29 144 0
29 145 0
29 146 0
29 147 0
29 148 0
29 149 0
29 150 0
29 151 0
29 152 0
29 153 0
29 154 0
29 155 0
29 156 0
29 157 0
29 158 0
29 159 0
29 160 0
29 161 0
29 162 0
29 163 0
29 164 0
29 165 0
29 166 0
29 167 0
29 168 0
29 169 0
29 170 0
29 171 0
29 172 0
29 173 0
29 174 0
29 175 0
29 176 0
29 177 0
29 178 0
29 179 0
29 180 0
29 181 0
29 182 0
29 183 0
29 184 0
29 185 0
29 186 0
29 187 0
29 188 0
29 189 0
29 190 0
29 191 0
29 192 0
29 193 0
29 194 0
29 195 0
29 196 0
29 197 0
29 198 0
29 199 0
29 200 0
29 201 0
29 202 0
29 203 0
29 204 0
29 205 0
29 206 0
29 207 0
29 208 0
29 209 0
29 210 0
29 211 0
29 212 0
29 213 0
29 214 0
29 215 0
29 216 0
29 217 0
29 218 0
29 219 0
29 220 0
29 221 0
29 222 0
29 223 0
29 224 0
29 225 0
29 226 0
29 227 0
29 228 0
29 229 0
29 230 0
29 231 0
29 232 0
29 233 0
29 234 0
29 235 0
29 236 0
29 237 0
29 238 0
29 239 0
29 240 0
29 241 0
29 242 0
29 243 0
29 244 0
29 245 0
29 246 0
29 247 0
29 248 0
29 249 0
29 250 0
29 251 0
29 252 0
29 253 0
29 254 0
29 255 0
29 256 0
29 257 0
29 258 0
29 259 0
29 260 0
29 261 0
29 262 0
29 263 0
29 264 0
29 265 0
29 266 0
29 267 0
29 268 0
29 269 0
29 270 0
29 271 0
29 272 0
29 273 0
29 274 0
29 275 0
29 276 0
29 277 0
29 278 0
29 279 0
29 280 0
29 281 0
29 282 0
29 283 0
29 284 0
29 285 0
29 286 0
29 287 0
29 288 0
29 289 0
29 290 0
29 291 0
29 292 0
29 293 0
29 294 0
29 295 0
29 296 0
29 297 0
29 298 0
29 299 0
29 300 0
29 301 0
29 302 0
29 303 0
29 304 0
29 305 0
29 306 0
29 307 0
29 308 0
29 309 0
29 310 0
29 311 0
29 312 0
29 313 0
29 314 0
29 315 0
29 316 0
29 317 0
29 318 0
29 319 0
29 320 0
29 321 0
29 322 0
29 323 0
29 324 0
29 325 0
29 326 0
29 327 0
29 328 0
29 329 0
29 330 0
29 331 0
29 332 0
29 333 0
29 334 0
29 335 0
29 336 0
29 337 0
29 338 0
29 339 0
29 340 0
29 341 0
29 342 0
29 343 0
29 344 0
29 345 0
29 346 0
29 347 0
29 348 0
29 349 0
29 350 0
29 351 0
29 352 0
29 353 0
29 354 0
29 355 0
29 356 0
29 357 0
29 358 0
29 359 0
29 360 0
29 361 0
29 362 0
29 363 0
29 364 0
29 365 0
29 366 0
29 367 0
29 368 0
29 369 0
29 370 0
29 371 0
29 372 0
29 373 0
29 374 0
29 375 0
29 376 0
29 377 0
29 378 0
29 379 0
29 380 0
29 381 0
29 382 0
29 383 0
29 384 0
29 385 0
29 386 0
29 387 0
29 388 0
29 389 0
29 390 0
29 391 0
29 392 0
29 393 0
29 394 0
29 395 0
29 396 0
29 397 0
29 398 0
29 399 0
30 0 0
30 1 0
30 2 0
30 3 0
30 4 0
30 5 0
30 6 0
30 7 0
30 8 0
30 9 0
30 10 0
30 11 0
30 12 0
30 13 0
30 14 0
30 15 0
30 16 0
30 17 0
30 18 0
30 19 0
30 20 0
30 21 0
30 22 0
30 23 0
30 24 0
30 25 0
30 26 0
30 27 0
30 28 0
30 29 0
30 30 0
30 31 0
30 32 0
30 33 0
30 34 0
30 35 0
30 36 0
30 37 0
30 38 0
30 39 0
30 40 0
30 41 0
30 42 0
30 43 0
30 44 0
30 45 0
30 46 0
30 47 0
30 48 0
30 49 0
30 50 0
30 51 0
30 52 0
30 53 0
30 54 0
30 55 0
30 56 0
30 57 0
30 58 0
30 59 0
30 60 0
30 61 0
30 62 0
30 63 0
30 64 0
30 65 0
30 66 0
30 67 0
30 68 0
30 69 0
30 70 0
30 71 0
30 72 0
30 73 0
30 74 0
30 75 0
30 76 0
30 77 0
30 78 0
30 79 0
30 80 0
30 81 0
30 82 0
30 83 0
30 84 0
30 85 0
30 86 0
30 87 0
30 88 0
30 89 0
30 90 0
30 91 0
30 92 0
30 93 0
30 94 0
30 95 0
30 96 0
30 97 0
30 98 0
30 99 0
30 100 0
30 101 0
30 102 0
30 103 0
30 104 0
30 105 0
30 106 0
30 107 0
30 108 0
30 109 0
30 110 0
30 111 0
30 112 0
30 113 0
30 114 0
30 115 0
30 116 0
30 117 0
30 118 0
30 119 0
30 120 0
30 121 0
30 122 0
30 123 0
30 124 0
30 125 0
30 126 0
30 127 0
30 128 0
30 129 0
30 130 0
30 131 0
30 132 0
30 133 0
30 134 0
30 135 0
30 136 0
30 137 0
30 138 0
30 139 0
30 140 0
30 141 0
30 142 0
30 143 0
30 144 0
30 145 0
30 146 0
30 147 0
30 148 0
30 149 0
30 150 0
30 151 0
30 152 0
30 153 0
30 154 0
30 155 0
30 156 0
30 157 0
30 158 0
30 159 0
30 160 0
30 161 0
30 162 0
30 163 0
30 164 0
30 165 0
30 166 0
30 167 0
30 168 0
30 169 0
30 170 0
30 171 0
30 172 0
30 173 0
30 174 0
30 175 0
30 176 0
30 177 0
30 178 0
30 179 0
30 180 0
30 181 0
30 182 0
30 183 0
30 184 0
30 185 0
30 186 0
30 187 0
30 188 0
30 189 0
30 190 0
30 191 0
30 192 0
30 193 0
30 194 0
30 195 0
30 196 0
30 197 0
30 198 0
30 199 0
30 200 0
30 201 0
30 202 0
30 203 0
30 204 0
30 205 0
30 206 0
30 207 0
30 208 0
30 209 0
30 210 0
30 211 0
30 212 0
30 213 0
30 214 0
30 215 0
30 216 0
30 217 0
30 218 0
30 219 0
30 220 0
30 221 0
30 222 0
30 223 0
30 224 0
30 225 0
30 226 0
30 227 0
30 228 0
30 229 0
30 230 0
30 231 0
30 232 0
30 233 0
30 234 0
30 235 0
30 236 0
30 237 0
30 238 0
30 239 0
30 240 0
30 241 0
30 242 0
30 243 0
30 244 0
30 245 0
30 246 0
30 247 0
30 248 0
30 249 0
30 250 0
30 251 0
30 252 0
30 253 0
30 254 0
30 255 0
30 256 0
30 257 0
30 258 0
30 259 0
30 260 0
30 261 0
30 262 0
30 263 0
30 264 0
30 265 0
30 266 0
30 267 0
30 268 0
30 269 0
30 270 0
30 271 0
30 272 0
30 273 0
30 274 0
30 275 0
30 276 0
30 277 0
30 278 0
30 279 0
30 280 0
30 281 0
30 282 0
30 283 0
30 284 0
30 285 0
30 286 0
30 287 0
30 288 0
30 289 0
30 290 0
30 291 0
30 292 0
30 293 0
30 294 0
30 295 0
30 296 0
30 297 0
30 298 0
30 299 0
30 300 0
30 301 0
30 302 0
30 303 0
30 304 0
30 305 0
30 306 0
30 307 0
30 308 0
30 309 0
30 310 0
30 311 0
30 312 0
30 313 0
30 314 0
30 315 0
30 316 0
30 317 0
30 318 0
30 319 0
30 320 0
30 321 0
30 322 0
30 323 0
30 324 0
30 325 0
30 326 0
30 327 0
30 328 0
30 329 0
30 330 0
30 331 0
30 332 0
30 333 0
30 334 0
30 335 0
30 336 0
30 337 0
30 338 0
30 339 0
30 340 0
30 341 0
30 342 0
30 343 0
30 344 0
30 345 0
30 346 0
30 347 0
30 348 0
30 349 0
30 350 0
30 351 0
30 352 0
30 353 0
30 354 0
30 355 0
30 356 0
30 357 0
30 358 0
30 359 0
30 360 0
30 361 0
30 362 0
30 363 0
30 364 0
30 365 0
30 366 0
30 367 0
30 368 0
30 369 0
30 370 0
30 371 0
30 372 0
30 373 0
30 374 0
30 375 0
30 376 0
30 377 0
30 378 0
30 379 0
30 380 0
30 381 0
30 382 0
30 383 0
30 384 0
30 385 0
30 386 0
30 387 0
30 388 0
30 389 0
30 390 0
30 391 0
30 392 0
30 393 0
30 394 0
30 395 0
30 396 0
30 397 0
30 398 0
30 399 0
31 0 0
31 1 0
31 2 0
31 3 0
31 4 0
31 5 0
31 6 0
31 7 0
31 8 0
31 9 0
31 10 0
31 11 0
31 12 0
31 13 0
31 14 0
31 15 0
31 16 0
31 17 0
31 18 0
31 19 0
31 20 0
31 21 0
31 22 0
31 23 0
31 24 0
31 25 0
31 26 0
31 27 0
31 28 0
31 29 0
31 30 0
31 31 0
31 32 0
31 33 0
31 34 0
31 35 0
31 36 0
31 37 0
31 38 0
31 39 0
31 40 0
31 41 0
31 42 0
31 43 0
31 44 0
31 45 0
31 46 0
31 47 0
31 48 0
31 49 0
31 50 0
31 51 0
31 52 0
31 53 0
31 54 0
31 55 0
31 56 0
31 57 0
31 58 0
31 59 0
31 60 0
31 61 0
31 62 0
31 63 0
31 64 0
31 65 0
31 66 0
31 67 0
31 68 0
31 69 0
31 70 0
31 71 0
31 72 0
31 73 0
31 74 0
31 75 0
31 76 0
31 77 0
31 78 0
31 79 0
31 80 0
31 81 0
31 82 0
31 83 0
31 84 0
31 85 0
31 86 0
31 87 0
31 88 0
31 89 0
31 90 0
31 91 0
31 92 0
31 93 0
31 94 0
31 95 0
31 96 0
31 97 0
31 98 0
31 99 0
31 100 0
31 101 0
31 102 0
31 103 0
31 104 0
31 105 0
31 106 0
31 107 0
31 108 0
31 109 0
31 110 0
31 111 0
31 112 0
31 113 0
31 114 0
31 115 0
31 116 0
31 117 0
31 118 0
31 119 0
31 120 0
31 121 0
31 122 0
31 123 0
31 124 0
31 125 0
31 126 0
31 127 0
31 128 0
31 129 0
31 130 0
31 131 0
31 132 0
31 133 0
31 134 0
31 135 0
31 136 0
31 137 0
31 138 0
31 139 0
31 140 0
31 141 0
31 142 0
31 143 0
31 144 0
31 145 0
31 146 0
31 147 0
31 148 0
31 149 0
31 150 0
31 151 0
31 152 0
31 153 0
31 154 0
31 155 0
31 156 0
31 157 0
31 158 0
31 159 0
31 160 0
31 161 0
31 162 0
31 163 0
31 164 0
31 165 0
31 166 0
31 167 0
31 168 0
31 169 0
31 170 0
31 171 0
31 172 0
31 173 0
31 174 0
31 175 0
31 176 0
31 177 0
31 178 0
31 179 0
31 180 0
31 181 0
31 182 0
31 183 0
31 184 0
31 185 0
31 186 0
31 187 0
31 188 0
31 189 0
31 190 0
31 191 0
31 192 0
31 193 0
31 194 0
31 195 0
31 196 0
31 197 0
31 198 0
31 199 0
31 200 0
31 201 0
31 202 0
31 203 0
31 204 0
31 205 0
31 206 0
31 207 0
31 208 0
31 209 0
31 210 0
31 211 0
31 212 0
31 213 0
31 214 0
31 215 0
31 216 0
31 217 0
31 218 0
31 219 0
31 220 0
31 221 0
31 222 0
31 223 0
31 224 0
31 225 0
31 226 0
31 227 0
31 228 0
31 229 0
31 230 0
31 231 0
31 232 0
31 233 0
31 234 0
31 235 0
31 236 0
31 237 0
31 238 0
31 239 0
31 240 0
31 241 0
31 242 0
31 243 0
31 244 0
31 245 0
31 246 0
31 247 0
31 248 0
31 249 0
31 250 0
31 251 0
31 252 0
31 253 0
31 254 0
31 255 0
31 256 0
31 257 0
31 258 0
31 259 0
31 260 0
31 261 0
31 262 0
31 263 0
31 264 0
31 265 0
31 266 0
31 267 0
31 268 0
31 269 0
31 270 0
31 271 0
31 272 0
31 273 0
31 274 0
31 275 0
31 276 0
31 277 0
31 278 0
31 279 0
31 280 0
31 281 0
31 282 0
31 283 0
31 284 0
31 285 0
31 286 0
31 287 0
31 288 0
31 289 0
31 290 0
31 291 0
31 292 0
31 293 0
31 294 0
31 295 0
31 296 0
31 297 0
31 298 0
31 299 0
31 300 0
31 301 0
31 302 0
31 303 0
31 304 0
31 305 0
31 306 0
31 307 0
31 308 0
31 309 0
31 310 0
31 311 0
31 312 0
31 313 0
31 314 0
31 315 0
31 316 0
31 317 0
31 318 0
31 319 0
31 320 0
31 321 0
31 322 0
31 323 0
31 324 0
31 325 0
31 326 0
31 327 0
31 328 0
31 329 0
31 330 0
31 331 0
31 332 0
31 333 0
31 334 0
31 335 0
31 336 0
31 337 0
31 338 0
31 339 0
31 340 0
31 341 0
31 342 0
31 343 0
31 344 0
31 345 0
31 346 0
31 347 0
31 348 0
31 349 0
31 350 0
31 351 0
31 352 0
31 353 0
31 354 0
31 355 0
31 356 0
31 357 0
31 358 0
31 359 0
31 360 0
31 361 0
31 362 0
31 363 0
31 364 0
31 365 0
31 366 0
31 367 0
31 368 0
31 369 0
31 370 0
31 371 0
31 372 0
31 373 0
31 374 0
31 375 0
31 376 0
31 377 0
31 378 0
31 379 0
31 380 0
31 381 0
31 382 0
31 383 0
31 384 0
31 385 0
31 386 0
31 387 0
31 388 0
31 389 0
31 390 0
31 391 0
31 392 0
31 393 0
31 394 0
31 395 0
31 396 0
31 397 0
31 398 0
31 399 0
32 0 0
32 1 0
32 2 0
32 3 0
32 4 0
32 5 0
32 6 0
32 7 0
32 8 0
32 9 0
32 10 0
32 11 0
32 12 0
32 13 0
32 14 0
32 15 0
32 16 0
32 17 0
32 18 0
32 19 0
32 20 0
32 21 0
32 22 0
32 23 0
32 24 0
32 25 0
32 26 0
32 27 0
32 28 0
32 29 0
32 30 0
32 31 0
32 32 0
32 33 0
32 34 0
32 35 0
32 36 0
32 37 0
32 38 0
32 39 0
32 40 0
32 41 0
32 42 0
32 43 0
32 44 0
32 45 0
32 46 0
32 47 0
32 48 0
32 49 0
32 50 0
32 51 0
32 52 0
32 53 0
32 54 0
32 55 0
32 56 0
32 57 0
32 58 0
32 59 0
32 60 0
32 61 0
32 62 0
32 63 0
32 64 0
32 65 0
32 66 0
32 67 0
32 68 0
32 69 0
32 70 0
32 71 0
32 72 0
32 73 0
32 74 0
32 75 0
32 76 0
32 77 0
32 78 0
32 79 0
32 80 0
32 81 0
32 82 0
32 83 0
32 84 0
32 85 0
32 86 0
32 87 0
32 88 0
32 89 0
32 90 0
32 91 0
32 92 0
32 93 0
32 94 0
32 95 0
32 96 0
32 97 0
32 98 0
32 99 0
32 100 0
32 101 0
32 102 0
32 103 0
32 104 0
32 105 0
32 106 0
32 107 0
32 108 0
32 109 0
32 110 0
32 111 0
32 112 0
32 113 0
32 114 0
32 115 0
32 116 0
32 117 0
32 118 0
32 119 0
32 120 0
32 121 0
32 122 0
32 123 0
32 124 0
32 125 0
32 126 0
32 127 0
32 128 0
32 129 0
32 130 0
32 131 0
32 132 0
32 133 0
32 134 0
32 135 0
32 136 0
32 137 0
32 138 0
32 139 0
32 140 0
32 141 0
32 142 0
32 143 0
32 144 0
32 145 0
32 146 0
32 147 0
32 148 0
32 149 0
32 150 0
32 151 0
32 152 0
32 153 0
32 154 0
32 155 0
32 156 0
32 157 0
32 158 0
32 159 0
32 160 0
32 161 0
32 162 0
32 163 0
32 164 0
32 165 0
32 166 0
32 167 0
32 168 0
32 169 0
32 170 0
32 171 0
32 172 0
32 173 0
32 174 0
32 175 0
32 176 0
32 177 0
32 178 0
32 179 0
32 180 0
32 181 0
32 182 0
32 183 0
32 184 0
32 185 0
32 186 0
32 187 0
32 188 0
32 189 0
32 190 0
32 191 0
32 192 0
32 193 0
32 194 0
32 195 0
32 196 0
32 197 0
32 198 0
32 199 0
32 200 0
32 201 0
32 202 0
32 203 0
32 204 0
32 205 0
32 206 0
32 207 0
32 208 0
32 209 0
32 210 0
32 211 0
32 212 0
32 213 0
32 214 0
32 215 0
32 216 0
32 217 0
32 218 0
32 219 0
32 220 0
32 221 0
32 222 0
32 223 0
32 224 0
32 225 0
32 226 0
32 227 0
32 228 0
32 229 0
32 230 0
32 231 0
32 232 0
32 233 0
32 234 0
32 235 0
32 236 0
32 237 0
32 238 0
32 239 0
32 240 0
32 241 0
32 242 0
32 243 0
32 244 0
32 245 0
32 246 0
32 247 0
32 248 0
32 249 0
32 250 0
32 251 0
32 252 0
32 253 0
32 254 0
32 255 0
32 256 0
32 257 0
32 258 0
32 259 0
32 260 0
32 261 0
32 262 0
32 263 0
32 264 0
32 265 0
32 266 0
32 267 0
32 268 0
32 269 0
32 270 0
32 271 0
32 272 0
32 273 0
32 274 0
32 275 0
32 276 0
32 277 0
32 278 0
32 279 0
32 280 0
32 281 0
32 282 0
32 283 0
32 284 0
32 285 0
32 286 0
32 287 0
32 288 0
32 289 0
32 290 0
32 291 0
32 292 0
32 293 0
32 294 0
32 295 0
32 296 0
32 297 0
32 298 0
32 299 0
32 300 0
32 301 0
32 302 0
32 303 0
32 304 0
32 305 0
32 306 0
32 307 0
32 308 0
32 309 0
32 310 0
32 311 0
32 312 0
32 313 0
32 314 0
32 315 0
32 316 0
32 317 0
32 318 0
32 319 0
32 320 0
32 321 0
32 322 0
32 323 0
32 324 0
32 325 0
32 326 0
32 327 0
32 328 0
32 329 0
32 330 0
32 331 0
32 332 0
32 333 0
32 334 0
32 335 0
32 336 0
32 337 0
32 338 0
32 339 0
32 340 0
32 341 0
32 342 0
32 343 0
32 344 0
32 345 0
32 346 0
32 347 0
32 348 0
32 349 0
32 350 0
32 351 0
32 352 0
32 353 0
32 354 0
32 355 0
32 356 0
32 357 0
32 358 0
32 359 0
32 360 0
32 361 0
32 362 0
32 363 0
32 364 0
32 365 0
32 366 0
32 367 0
32 368 0
32 369 0
32 370 0
32 371 0
32 372 0
32 373 0
32 374 0
32 375 0
32 376 0
32 377 0
32 378 0
32 379 0
32 380 0
32 381 0
32 382 0
32 383 0
32 384 0
32 385 0
32 386 0
32 387 0
32 388 0
32 389 0
32 390 0
32 391 0
32 392 0
32 393 0
32 394 0
32 395 0
32 396 0
32 397 0
32 398 0
32 399 0
33 0 0
33 1 0
33 2 0
33 3 0
33 4 0
33 5 0
33 6 0
33 7 0
33 8 0
33 9 0
33 10 0
33 11 0
33 12 0
33 13 0
33 14 0
33 15 0
33 16 0
33 17 0
33 18 0
33 19 0
33 20 0
33 21 0
33 22 0
33 23 0
33 24 0
33 25 0
33 26 0
33 27 0
33 28 0
33 29 0
33 30 0
33 31 0
33 32 0
33 33 0
33 34 0
33 35 0
33 36 0
33 37 0
33 38 0
33 39 0
33 40 0
33 41 0
33 42 0
33 43 0
33 44 0
33 45 0
33 46 0
33 47 0
33 48 0
33 49 0
33 50 0
33 51 0
33 52 0
33 53 0
33 54 0
33 55 0
33 56 0
33 57 0
33 58 0
33 59 0
33 60 0
33 61 0
33 62 0
33 63 0
33 64 0
33 65 0
33 66 0
33 67 0
33 68 0
33 69 0
33 70 0
33 71 0
33 72 0
33 73 0
33 74 0
33 75 0
33 76 0
33 77 0
33 78 0
33 79 0
33 80 0
33 81 0
33 82 0
33 83 0
33 84 0
33 85 0
33 86 0
33 87 0
33 88 0
33 89 0
33 90 0
33 91 0
33 92 0
33 93 0
33 94 0
33 95 0
33 96 0
33 97 0
33 98 0
33 99 0
33 100 0
33 101 0
33 102 0
33 103 0
33 104 0
33 105 0
33 106 0
33 107 0
33 108 0
33 109 0
33 110 0
33 111 0
33 112 0
33 113 0
33 114 0
33 115 0
33 116 0
33 117 0
33 118 0
33 119 0
33 120 0
33 121 0
33 122 0
33 123 0
33 124 0
33 125 0
33 126 0
33 127 0
33 128 0
33 129 0
33 130 0
33 131 0
33 132 0
33 133 0
33 134 0
33 135 0
33 136 0
33 137 0
33 138 0
33 139 0
33 140 0
33 141 0
33 142 0
33 143 0
33 144 0
33 145 0
33 146 0
33 147 0
33 148 0
33 149 0
33 150 0
33 151 0
33 152 0
33 153 0
33 154 0
33 155 0
33 156 0
33 157 0
33 158 0
33 159 0
33 160 0
33 161 0
33 162 0
33 163 0
33 164 0
33 165 0
33 166 0
33 167 0
33 168 0
33 169 0
33 170 0
33 171 0
33 172 0
33 173 0
33 174 0
33 175 0
33 176 0
33 177 0
33 178 0
33 179 0
33 180 0
33 181 0
33 182 0
33 183 0
33 184 0
33 185 0
33 186 0
33 187 0
33 188 0
33 189 0
33 190 0
33 191 0
33 192 0
33 193 0
33 194 0
33 195 0
33 196 0
33 197 0
33 198 0
33 199 0
33 200 0
33 201 0
33 202 0
33 203 0
33 204 0
33 205 0
33 206 0
33 207 0
33 208 0
33 209 0
33 210 0
33 211 0
33 212 0
33 213 0
33 214 0
33 215 0
33 216 0
33 217 0
33 218 0
33 219 0
33 220 0
33 221 0
33 222 0
33 223 0
33 224 0
33 225 0
33 226 0
33 227 0
33 228 0
33 229 0
33 230 0
33 231 0
33 232 0
33 233 0
33 234 0
33 235 0
33 236 0
33 237 0
33 238 0
33 239 0
33 240 0
33 241 0
33 242 0
33 243 0
33 244 0
33 245 0
33 246 0
33 247 0
33 248 0
33 249 0
33 250 0
33 251 0
33 252 0
33 253 0
33 254 0
33 255 0
33 256 0
33 257 0
33 258 0
33 259 0
33 260 0
33 261 0
33 262 0
33 263 0
33 264 0
33 265 0
33 266 0
33 267 0
33 268 0
33 269 0
33 270 0
33 271 0
33 272 0
33 273 0
33 274 0
33 275 0
33 276 0
33 277 0
33 278 0
33 279 0
33 280 0
33 281 0
33 282 0
33 283 0
33 284 0
33 285 0
33 286 0
33 287 0
33 288 0
33 289 0
33 290 0
33 291 0
33 292 0
33 293 0
33 294 0
33 295 0
33 296 0
33 297 0
33 298 0
33 299 0
33 300 0
33 301 0
33 302 0
33 303 0
33 304 0
33 305 0
33 306 0
33 307 0
33 308 0
33 309 0
33 310 0
33 311 0
33 312 0
33 313 0
33 314 0
33 315 0
33 316 0
33 317 0
33 318 0
33 319 0
33 320 0
33 321 0
33 322 0
33 323 0
33 324 0
33 325 0
33 326 0
33 327 0
33 328 0
33 329 0
33 330 0
33 331 0
33 332 0
33 333 0
33 334 0
33 335 0
33 336 0
33 337 0
33 338 0
33 339 0
33 340 0
33 341 0
33 342 0
33 343 0
33 344 0
33 345 0
33 346 0
33 347 0
33 348 0
33 349 0
33 350 0
33 351 0
33 352 0
33 353 0
33 354 0
33 355 0
33 356 0
33 357 0
33 358 0
33 359 0
33 360 0
33 361 0
33 362 0
33 363 0
33 364 0
33 365 0
33 366 0
33 367 0
33 368 0
33 369 0
33 370 0
33 371 0
33 372 0
33 373 0
33 374 0
33 375 0
33 376 0
33 377 0
33 378 0
33 379 0
33 380 0
33 381 0
33 382 0
33 383 0
33 384 0
33 385 0
33 386 0
33 387 0
33 388 0
33 389 0
33 390 0
33 391 0
33 392 0
33 393 0
33 394 0
33 395 0
33 396 0
33 397 0
33 398 0
33 399 0
34 0 0
34 1 0
34 2 0
34 3 0
34 4 0
34 5 0
34 6 0
34 7 0
34 8 0
34 9 0
34 10 0
34 11 0
34 12 0
34 13 0
34 14 0
34 15 0
34 16 0
34 17 0
34 18 0
34 19 0
34 20 0
34 21 0
34 22 0
34 23 0
34 24 0
34 25 0
34 26 0
34 27 0
34 28 0
34 29 0
34 30 0
34 31 0
34 32 0
34 33 0
34 34 0
34 35 0
34 36 0
34 37 0
34 38 0
34 39 0
34 40 0
34 41 0
34 42 0
34 43 0
34 44 0
34 45 0
34 46 0
34 47 0
34 48 0
34 49 0
34 50 0
34 51 0
34 52 0
34 53 0
34 54 0
34 55 0
34 56 0
34 57 0
34 58 0
34 59 0
34 60 0
34 61 0
34 62 0
34 63 0
34 64 0
34 65 0
34 66 0
34 67 0
34 68 0
34 69 0
34 70 0
34 71 0
34 72 0
34 73 0
34 74 0
34 75 0
34 76 0
34 77 0
34 78 0
34 79 0
34 80 0
34 81 0
34 82 0
34 83 0
34 84 0
34 85 0
34 86 0
34 87 0
34 88 0
34 89 0
34 90 0
34 91 0
34 92 0
34 93 0
34 94 0
34 95 0
34 96 0
34 97 0
34 98 0
34 99 0
34 100 0
34 101 0
34 102 0
34 103 0
34 104 0
34 105 0
34 106 0
34 107 0
34 108 0
34 109 0
34 110 0
34 111 0
34 112 0
34 113 0
34 114 0
34 115 0
34 116 0
34 117 0
34 118 0
34 119 0
34 120 0
34 121 0
34 122 0
34 123 0
34 124 0
34 125 0
34 126 0
34 127 0
34 128 0
34 129 0
34 130 0
34 131 0
34 132 0
34 133 0
34 134 0
34 135 0
34 136 0
34 137 0
34 138 0
34 139 0
34 140 0
34 141 0
34 142 0
34 143 0
34 144 0
34 145 0
34 146 0
34 147 0
34 148 0
34 149 0
34 150 0
34 151 0
34 152 0
34 153 0
34 154 0
34 155 0
34 156 0
34 157 0
34 158 0
34 159 0
34 160 0
34 161 0
34 162 0
34 163 0
34 164 0
34 165 0
34 166 0
34 167 0
34 168 0
34 169 0
34 170 0
34 171 0
34 172 0
34 173 0
34 174 0
34 175 0
34 176 0
34 177 0
34 178 0
34 179 0
34 180 0
34 181 0
34 182 0
34 183 0
34 184 0
34 185 0
34 186 0
34 187 0
34 188 0
34 189 0
34 190 0
34 191 0
34 192 0
34 193 0
34 194 0
34 195 0
34 196 0
34 197 0
34 198 0
34 199 0
34 200 0
34 201 0
34 202 0
34 203 0
34 204 0
34 205 0
34 206 0
34 207 0
34 208 0
34 209 0
34 210 0
34 211 0
34 212 0
34 213 0
34 214 0
34 215 0
34 216 0
34 217 0
34 218 0
34 219 0
34 220 0
34 221 0
34 222 0
34 223 0
34 224 0
34 225 0
34 226 0
34 227 0
34 228 0
34 229 0
34 230 0
34 231 0
34 232 0
34 233 0
34 234 0
34 235 0
34 236 0
34 237 0
34 238 0
34 239 0
34 240 0
34 241 0
34 242 0
34 243 0
34 244 0
34 245 0
34 246 0
34 247 0
34 248 0
34 249 0
34 250 0
34 251 0
34 252 0
34 253 0
34 254 0
34 255 0
34 256 0
34 257 0
34 258 0
34 259 0
34 260 0
34 261 0
34 262 0
34 263 0
34 264 0
34 265 0
34 266 0
34 267 0
34 268 0
34 269 0
34 270 0
34 271 0
34 272 0
34 273 0
34 274 0
34 275 0
34 276 0
34 277 0
34 278 0
34 279 0
34 280 0
34 281 0
34 282 0
34 283 0
34 284 0
34 285 0
34 286 0
34 287 0
34 288 0
34 289 0
34 290 0
34 291 0
34 292 0
34 293 0
34 294 0
34 295 0
34 296 0
34 297 0
34 298 0
34 299 0
34 300 0
34 301 0
34 302 0
34 303 0
34 304 0
34 305 0
34 306 0
34 307 0
34 308 0
34 309 0
34 310 0
34 311 0
34 312 0
34 313 0
34 314 0
34 315 0
34 316 0
34 317 0
34 318 0
34 319 0
34 320 0
34 321 0
34 322 0
34 323 0
34 324 0
34 325 0
34 326 0
34 327 0
34 328 0
34 329 0
34 330 0
34 331 0
34 332 0
34 333 0
34 334 0
34 335 0
34 336 0
34 337 0
34 338 0
34 339 0
34 340 0
34 341 0
34 342 0
34 343 0
34 344 0
34 345 0
34 346 0
34 347 0
34 348 0
34 349 0
34 350 0
34 351 0
34 352 0
34 353 0
34 354 0
34 355 0
34 356 0
34 357 0
34 358 0
34 359 0
34 360 0
34 361 0
34 362 0
34 363 0
34 364 0
34 365 0
34 366 0
34 367 0
34 368 0
34 369 0
34 370 0
34 371 0
34 372 0
34 373 0
34 374 0
34 375 0
34 376 0
34 377 0
34 378 0
34 379 0
34 380 0
34 381 0
34 382 0
34 383 0
34 384 0
34 385 0
34 386 0
34 387 0
34 388 0
34 389 0
34 390 0
34 391 0
34 392 0
34 393 0
34 394 0
34 395 0
34 396 0
34 397 0
34 398 0
34 399 0
35 0 0
35 1 0
35 2 0
35 3 0
35 4 0
35 5 0
35 6 0
35 7 0
35 8 0
35 9 0
35 10 0
35 11 0
35 12 0
35 13 0
35 14 0
35 15 0
35 16 0
35 17 0
35 18 0
35 19 0
35 20 0
35 21 0
35 22 0
35 23 0
35 24 0
35 25 0
35 26 0
35 27 0
35 28 0
35 29 0
35 30 0
35 31 0
35 32 0
35 33 0
35 34 0
35 35 0
35 36 0
35 37 0
35 38 0
35 39 0
35 40 0
35 41 0
35 42 0
35 43 0
35 44 0
35 45 0
35 46 0
35 47 0
35 48 0
35 49 0
35 50 0
35 51 0
35 52 0
35 53 0
35 54 0
35 55 0
35 56 0
35 57 0
35 58 0
35 59 0
35 60 0
35 61 0
35 62 0
35 63 0
35 64 0
35 65 0
35 66 0
35 67 0
35 68 0
35 69 0
35 70 0
35 71 0
35 72 0
35 73 0
35 74 0
35 75 0
35 76 0
35 77 0
35 78 0
35 79 0
35 80 0
35 81 0
35 82 0
35 83 0
35 84 0
35 85 0
35 86 0
35 87 0
35 88 0
35 89 0
35 90 0
35 91 0
35 92 0
35 93 0
35 94 0
35 95 0
35 96 0
35 97 0
35 98 0
35 99 0
35 100 0
35 101 0
35 102 0
35 103 0
35 104 0
35 105 0
35 106 0
35 107 0
35 108 0
35 109 0
35 110 0
35 111 0
35 112 0
35 113 0
35 114 0
35 115 0
35 116 0
35 117 0
35 118 0
35 119 0
35 120 0
35 121 0
35 122 0
35 123 0
35 124 0
35 125 0
35 126 0
35 127 0
35 128 0
35 129 0
35 130 0
35 131 0
35 132 0
35 133 0
35 134 0
35 135 0
35 136 0
35 137 0
35 138 0
35 139 0
35 140 0
35 141 0
35 142 0
35 143 0
35 144 0
35 145 0
35 146 0
35 147 0
35 148 0
35 149 0
35 150 0
35 151 0
35 152 0
35 153 0
35 154 0
35 155 0
35 156 0
35 157 0
35 158 0
35 159 0
35 160 0
35 161 0
35 162 0
35 163 0
35 164 0
35 165 0
35 166 0
35 167 0
35 168 0
35 169 0
35 170 0
35 171 0
35 172 0
35 173 0
35 174 0
35 175 0
35 176 0
35 177 0
35 178 0
35 179 0
35 180 0
35 181 0
35 182 0
35 183 0
35 184 0
35 185 0
35 186 0
35 187 0
35 188 0
35 189 0
35 190 0
35 191 0
35 192 0
35 193 0
35 194 0
35 195 0
35 196 0
35 197 0
35 198 0
35 199 0
35 200 0
35 201 0
35 202 0
35 203 0
35 204 0
35 205 0
35 206 0
35 207 0
35 208 0
35 209 0
35 210 0
35 211 0
35 212 0
35 213 0
35 214 0
35 215 0
35 216 0
35 217 0
35 218 0
35 219 0
35 220 0
35 221 0
35 222 0
35 223 0
35 224 0
35 225 0
35 226 0
35 227 0
35 228 0
35 229 0
35 230 0
35 231 0
35 232 0
35 233 0
35 234 0
35 235 0
35 236 0
35 237 0
35 238 0
35 239 0
35 240 0
35 241 0
35 242 0
35 243 0
35 244 0
35 245 0
35 246 0
35 247 0
35 248 0
35 249 0
35 250 0
35 251 0
35 252 0
35 253 0
35 254 0
35 255 0
35 256 0
35 257 0
35 258 0
35 259 0
35 260 0
35 261 0
35 262 0
35 263 0
35 264 0
35 265 0
35 266 0
35 267 0
35 268 0
35 269 0
35 270 0
35 271 0
35 272 0
35 273 0
35 274 0
35 275 0
35 276 0
35 277 0
35 278 0
35 279 0
35 280 0
35 281 0
35 282 0
35 283 0
35 284 0
35 285 0
35 286 0
35 287 0
35 288 0
35 289 0
35 290 0
35 291 0
35 292 0
35 293 0
35 294 0
35 295 0
35 296 0
35 297 0
35 298 0
35 299 0
35 300 0
35 301 0
35 302 0
35 303 0
35 304 0
35 305 0
35 306 0
35 307 0
35 308 0
35 309 0
35 310 0
35 311 0
35 312 0
35 313 0
35 314 0
35 315 0
35 316 0
35 317 0
35 318 0
35 319 0
35 320 0
35 321 0
35 322 0
35 323 0
35 324 0
35 325 0
35 326 0
35 327 0
35 328 0
35 329 0
35 330 0
35 331 0
35 332 0
35 333 0
35 334 0
35 335 0
35 336 0
35 337 0
35 338 0
35 339 0
35 340 0
35 341 0
35 342 0
35 343 0
35 344 0
35 345 0
35 346 0
35 347 0
35 348 0
35 349 0
35 350 0
35 351 0
35 352 0
35 353 0
35 354 0
35 355 0
35 356 0
35 357 0
35 358 0
35 359 0
35 360 0
35 361 0
35 362 0
35 363 0
35 364 0
35 365 0
35 366 0
35 367 0
35 368 0
35 369 0
35 370 0
35 371 0
35 372 0
35 373 0
35 374 0
35 375 0
35 376 0
35 377 0
35 378 0
35 379 0
35 380 0
35 381 0
35 382 0
35 383 0
35 384 0
35 385 0
35 386 0
35 387 0
35 388 0
35 389 0
35 390 0
35 391 0
35 392 0
35 393 0
35 394 0
35 395 0
35 396 0
35 397 0
35 398 0
35 399 0
36 0 0
36 1 0
36 2 0
36 3 0
36 4 0
36 5 0
36 6 0
36 7 0
36 8 0
36 9 0
36 10 0
36 11 0
36 12 0
36 13 0
36 14 0
36 15 0
36 16 0
36 17 0
36 18 0
36 19 0
36 20 0
36 21 0
36 22 0
36 23 0
36 24 0
36 25 0
36 26 0
36 27 0
36 28 0
36 29 0
36 30 0
36 31 0
36 32 0
36 33 0
36 34 0
36 35 0
36 36 0
36 37 0
36 38 0
36 39 0
36 40 0
36 41 0
36 42 0
36 43 0
36 44 0
36 45 0
36 46 0
36 47 0
36 48 0
36 49 0
36 50 0
36 51 0
36 52 0
36 53 0
36 54 0
36 55 0
36 56 0
36 57 0
36 58 0
36 59 0
36 60 0
36 61 0
36 62 0
36 63 0
36 64 0
36 65 0
36 66 0
36 67 0
36 68 0
36 69 0
36 70 0
36 71 0
36 72 0
36 73 0
36 74 0
36 75 0
36 76 0
36 77 0
36 78 0
36 79 0
36 80 0
36 81 0
36 82 0
36 83 0
36 84 0
36 85 0
36 86 0
36 87 0
36 88 0
36 89 0
36 90 0
36 91 0
36 92 0
36 93 0
36 94 0
36 95 0
36 96 0
36 97 0
36 98 0
36 99 0
36 100 0
36 101 0
36 102 0
36 103 0
36 104 0
36 105 0
36 106 0
36 107 0
36 108 0
36 109 0
36 110 0
36 111 0
36 112 0
36 113 0
36 114 0
36 115 0
36 116 0
36 117 0
36 118 0
36 119 0
36 120 0
36 121 0
36 122 0
36 123 0
36 124 0
36 125 0
36 126 0
36 127 0
36 128 0
36 129 0
36 130 0
36 131 0
36 132 0
36 133 0
36 134 0
36 135 0
36 136 0
36 137 0
36 138 0
36 139 0
36 140 0
36 141 0
36 142 0
36 143 0
36 144 0
36 145 0
36 146 0
36 147 0
36 148 0
36 149 0
36 150 0
36 151 0
36 152 0
36 153 0
36 154 0
36 155 0
36 156 0
36 157 0
36 158 0
36 159 0
36 160 0
36 161 0
36 162 0
36 163 0
36 164 0
36 165 0
36 166 0
36 167 0
36 168 0
36 169 0
36 170 0
36 171 0
36 172 0
36 173 0
36 174 0
36 175 0
36 176 0
36 177 0
36 178 0
36 179 0
36 180 0
36 181 0
36 182 0
36 183 0
36 184 0
36 185 0
36 186 0
36 187 0
36 188 0
36 189 0
36 190 0
36 191 0
36 192 0
36 193 0
36 194 0
36 195 0
36 196 0
36 197 0
36 198 0
36 199 0
36 200 0
36 201 0
36 202 0
36 203 0
36 204 0
36 205 0
36 206 0
36 207 0
36 208 0
36 209 0
36 210 0
36 211 0
36 212 0
36 213 0
36 214 0
36 215 0
36 216 0
36 217 0
36 218 0
36 219 0
36 220 0
36 221 0
36 222 0
36 223 0
36 224 0
36 225 0
36 226 0
36 227 0
36 228 0
36 229 0
36 230 0
36 231 0
36 232 0
36 233 0
36 234 0
36 235 0
36 236 0
36 237 0
36 238 0
36 239 0
36 240 0
36 241 0
36 242 0
36 243 0
36 244 0
36 245 0
36 246 0
36 247 0
36 248 0
36 249 0
36 250 0
36 251 0
36 252 0
36 253 0
36 254 0
36 255 0
36 256 0
36 257 0
36 258 0
36 259 0
36 260 0
36 261 0
36 262 0
36 263 0
36 264 0
36 265 0
36 266 0
36 267 0
36 268 0
36 269 0
36 270 0
36 271 0
36 272 0
36 273 0
36 274 0
36 275 0
36 276 0
36 277 0
36 278 0
36 279 0
36 280 0
36 281 0
36 282 0
36 283 0
36 284 0
36 285 0
36 286 0
36 287 0
36 288 0
36 289 0
36 290 0
36 291 0
36 292 0
36 293 0
36 294 0
36 295 0
36 296 0
36 297 0
36 298 0
36 299 0
36 300 0
36 301 0
36 302 0
36 303 0
36 304 0
36 305 0
36 306 0
36 307 0
36 308 0
36 309 0
36 310 0
36 311 0
36 312 0
36 313 0
36 314 0
36 315 0
36 316 0
36 317 0
36 318 0
36 319 0
36 320 0
36 321 0
36 322 0
36 323 0
36 324 0
36 325 0
36 326 0
36 327 0
36 328 0
36 329 0
36 330 0
36 331 0
36 332 0
36 333 0
36 334 0
36 335 0
36 336 0
36 337 0
36 338 0
36 339 0
36 340 0
36 341 0
36 342 0
36 343 0
36 344 0
36 345 0
36 346 0
36 347 0
36 348 0
36 349 0
36 350 0
36 351 0
36 352 0
36 353 0
36 354 0
36 355 0
36 356 0
36 357 0
36 358 0
36 359 0
36 360 0
36 361 0
36 362 0
36 363 0
36 364 0
36 365 0
36 366 0
36 367 0
36 368 0
36 369 0
36 370 0
36 371 0
36 372 0
36 373 0
36 374 0
36 375 0
36 376 0
36 377 0
36 378 0
36 379 0
36 380 0
36 381 0
36 382 0
36 383 0
36 384 0
36 385 0
36 386 0
36 387 0
36 388 0
36 389 0
36 390 0
36 391 0
36 392 0
36 393 0
36 394 0
36 395 0
36 396 0
36 397 0
36 398 0
36 399 0
37 0 1
37 1 0
37 2 0
37 3 0
37 4 0
37 5 0
37 6 0
37 7 0
37 8 0
37 9 0
37 10 0
37 11 0
37 12 0
37 13 0
37 14 0
37 15 0
37 16 0
37 17 0
37 18 0
37 19 0
37 20 0
37 21 0
37 22 0
37 23 0
37 24 0
37 25 0
37 26 0
37 27 0
37 28 0
37 29 0
37 30 0
37 31 0
37 32 0
37 33 0
37 34 0
37 35 0
37 36 0
37 37 0
37 38 0
37 39 0
37 40 0
37 41 0
37 42 0
37 43 0
37 44 0
37 45 0
37 46 0
37 47 0
37 48 1
37 49 1
37 50 1
37 51 1
37 52 1
37 53 1
37 54 1
37 55 1
37 56 1
37 57 1
37 58 1
37 59 1
37 60 1
37 61 1
37 62 1
37 63 1
37 64 1
37 65 1
37 66 1
37 67 1
37 68 1
37 69 1
37 70 1
37 71 1
37 72 1
37 73 1
37 74 1
37 75 1
37 76 1
37 77 1
37 78 1
37 79 1
37 80 1
37 81 1
37 82 1
37 83 1
37 84 1
37 85 1
37 86 1
37 87 1
37 88 1
37 89 1
37 90 1
37 91 1
37 92 1
37 93 1
37 94 1
37 95 1
37 96 1
37 97 1
37 98 1
37 99 1
37 100 1
37 101 1
37 102 1
37 103 1
37 104 1
37 105 1
37 106 1
37 107 1
37 108 1
37 109 1
37 110 1
37 111 1
37 112 1
37 113 1
37 114 1
37 115 1
37 116 1
37 117 1
37 118 1
37 119 1
37 120 1
37 121 1
37 122 1
37 123 1
37 124 1
37 125 1
37 126 1
37 127 1
37 128 1
37 129 1
37 130 1
37 131 1
37 132 1
37 133 1
37 134 1
37 135 1
37 136 1
37 137 1
37 138 1
37 139 1
37 140 1
37 141 1
37 142 1
37 143 1
37 144 1
37 145 1
37 146 1
37 147 1
37 148 1
37 149 1
37 150 1
37 151 1
37 152 1
37 153 1
37 154 1
37 155 1
37 156 1
37 157 1
37 158 1
37 159 1
37 160 1
37 161 1
37 162 1
37 163 1
37 164 1
37 165 1
37 166 1
37 167 1
37 168 1
37 169 1
37 170 1
37 171 1
37 172 1
37 173 1
37 174 1
37 175 1
37 176 1
37 177 1
37 178 1
37 179 1
37 180 1
37 181 1
37 182 1
37 183 1
37 184 1
37 185 1
37 186 1
37 187 1
37 188 1
37 189 1
37 190 1
37 191 1
37 192 1
37 193 1
37 194 1
37 195 1
37 196 1
37 197 1
37 198 1
37 199 1
37 200 1
37 201 1
37 202 1
37 203 1
37 204 1
37 205 1
37 206 1
37 207 1
37 208 1
37 209 1
37 210 1
37 211 1
37 212 1
37 213 1
37 214 1
37 215 1
37 216 1
37 217 1
37 218 1
37 219 1
37 220 1
37 221 1
37 222 1
37 223 1
37 224 1
37 225 1
37 226 1
37 227 1
37 228 1
37 229 1
37 230 1
37 231 1
37 232 1
37 233 1
37 234 1
37 235 1
37 236 1
37 237 1
37 238 1
37 239 1
37 240 1
37 241 1
37 242 1
37 243 1
37 244 1
37 245 1
37 246 1
37 247 1
37 248 1
37 249 1
37 250 1
37 251 1
37 252 1
37 253 1
37 254 1
37 255 1
37 256 1
37 257 1
37 258 1
37 259 1
37 260 1
37 261 1
37 262 1
37 263 1
37 264 1
37 265 1
37 266 1
37 267 1
37 268 1
37 269 1
37 270 1
37 271 1
37 272 1
37 273 1
37 274 1
37 275 1
37 276 1
37 277 1
37 278 1
37 279 1
37 280 1
37 281 1
37 282 1
37 283 1
37 284 1
37 285 1
37 286 1
37 287 1
37 288 1
37 289 1
37 290 1
37 291 1
37 292 1
37 293 1
37 294 1
37 295 1
37 296 1
37 297 1
37 298 1
37 299 1
37 300 1
37 301 1
37 302 1
37 303 1
37 304 1
37 305 1
37 306 1
37 307 1
37 308 1
37 309 1
37 310 1
37 311 1
37 312 1
37 313 1
37 314 1
37 315 1
37 316 1
37 317 1
37 318 1
37 319 1
37 320 1
37 321 1
37 322 1
37 323 1
37 324 1
37 325 1
37 326 1
37 327 1
37 328 1
37 329 1
37 330 1
37 331 1
37 332 1
37 333 1
37 334 1
37 335 1
37 336 1
37 337 1
37 338 1
37 339 1
37 340 1
37 341 1
37 342 1
37 343 1
37 344 1
37 345 1
37 346 1
37 347 1
37 348 1
37 349 1
37 350 1
37 351 1
37 352 1
37 353 1
37 354 1
37 355 1
37 356 1
37 357 1
37 358 1
37 359 1
37 360 1
37 361 1
37 362 1
37 363 1
37 364 1
37 365 1
37 366 1
37 367 1
37 368 1
37 369 1
37 370 1
37 371 1
37 372 1
37 373 1
37 374 1
37 375 1
37 376 1
37 377 1
37 378 1
37 379 1
37 380 1
37 381 1
37 382 1
37 383 1
37 384 1
37 385 1
37 386 1
37 387 1
37 388 1
37 389 1
37 390 1
37 391 1
37 392 1
37 393 1
37 394 1
37 395 1
37 396 1
37 397 1
37 398 1
37 399 1
38 0 1
38 1 1
38 2 1
38 3 1
38 4 1
38 5 1
38 6 1
38 7 1
38 8 1
38 9 1
38 10 1
38 11 1
38 12 1
38 13 1
38 14 1
38 15 1
38 16 1
38 17 1
38 18 1
38 19 1
38 20 1
38 21 1
38 22 1
38 23 1
38 24 1
38 25 1
38 26 1
38 27 1
38 28 1
38 29 1
38 30 1
38 31 1
38 32 1
38 33 1
38 34 1
38 35 1
38 36 1
38 37 1
38 38 1
38 39 1
38 40 1
38 41 1
38 42 1
38 43 1
38 44 1
38 45 1
38 46 1
38 47 1
38 48 1
38 49 1
38 50 1
38 51 1
38 52 1
38 53 1
38 54 1
38 55 1
38 56 1
38 57 1
38 58 1
38 59 1
38 60 1
38 61 1
38 62 1
38 63 1
38 64 1
38 65 1
38 66 1
38 67 1
38 68 1
38 69 1
38 70 1
38 71 1
38 72 1
38 73 1
38 74 1
38 75 1
38 76 1
38 77 1
38 78 1
38 79 1
38 80 1
38 81 1
38 82 1
38 83 1
38 84 1
38 85 1
38 86 1
38 87 1
38 88 1
38 89 1
38 90 1
38 91 1
38 92 1
38 93 1
38 94 1
38 95 1
38 96 1
38 97 1
38 98 1
38 99 1
38 100 1
38 101 1
38 102 1
38 103 1
38 104 1
38 105 1
38 106 1
38 107 1
38 108 1
38 109 1
38 110 1
38 111 1
38 112 1
38 113 1
38 114 1
38 115 1
38 116 1
38 117 1
38 118 1
38 119 1
38 120 1
38 121 1
38 122 1
38 123 1
38 124 1
38 125 1
38 126 1
38 127 1
38 128 1
38 129 1
38 130 1
38 131 1
38 132 1
38 133 1
38 134 1
38 135 1
38 136 1
38 137 1
38 138 1
38 139 1
38 140 1
38 141 1
38 142 1
38 143 1
38 144 1
38 145 1
38 146 1
38 147 1
38 148 1
38 149 1
38 150 1
38 151 1
38 152 1
38 153 1
38 154 1
38 155 1
38 156 1
38 157 1
38 158 1
38 159 1
38 160 1
38 161 1
38 162 1
38 163 1
38 164 1
38 165 1
38 166 1
38 167 1
38 168 1
38 169 1
38 170 1
38 171 1
38 172 1
38 173 1
38 174 1
38 175 1
38 176 1
38 177 1
38 178 1
38 179 1
38 180 1
38 181 1
38 182 1
38 183 1
38 184 1
38 185 1
38 186 1
38 187 1
38 188 1
38 189 1
38 190 1
38 191 1
38 192 1
38 193 1
38 194 1
38 195 1
38 196 1
38 197 1
38 198 1
38 199 1
38 200 1
38 201 1
38 202 1
38 203 1
38 204 1
38 205 1
38 206 1
38 207 1
38 208 1
38 209 1
38 210 1
38 211 1
38 212 1
38 213 1
38 214 1
38 215 1
38 216 1
38 217 1
38 218 1
38 219 1
38 220 1
38 221 1
38 222 1
38 223 1
38 224 1
38 225 1
38 226 1
38 227 1
38 228 1
38 229 1
38 230 1
38 231 1
38 232 1
38 233 1
38 234 1
38 235 1
38 236 1
38 237 1
38 238 1
38 239 1
38 240 1
38 241 1
38 242 1
38 243 1
38 244 1
38 245 1
38 246 1
38 247 1
38 248 1
38 249 1
38 250 1
38 251 1
38 252 1
38 253 1
38 254 1
38 255 1
38 256 1
38 257 1
38 258 1
38 259 1
38 260 1
38 261 1
38 262 1
38 263 1
38 264 1
38 265 1
38 266 1
38 267 1
38 268 1
38 269 1
38 270 1
38 271 1
38 272 1
38 273 1
38 274 1
38 275 1
38 276 1
38 277 1
38 278 1
38 279 1
38 280 1
38 281 1
38 282 1
38 283 1
38 284 1
38 285 1
38 286 1
38 287 1
38 288 1
38 289 1
38 290 1
38 291 1
38 292 1
38 293 1
38 294 1
38 295 1
38 296 1
38 297 1
38 298 1
38 299 1
38 300 1
38 301 1
38 302 1
38 303 1
38 304 1
38 305 1
38 306 1
38 307 1
38 308 1
38 309 1
38 310 1
38 311 1
38 312 1
38 313 1
38 314 1
38 315 1
38 316 1
38 317 1
38 318 1
38 319 1
38 320 1
38 321 1
38 322 1
38 323 1
38 324 1
38 325 1
38 326 1
38 327 1
38 328 1
38 329 1
38 330 1
38 331 1
38 332 1
38 333 1
38 334 1
38 335 1
38 336 1
38 337 1
38 338 1
38 339 1
38 340 1
38 341 1
38 342 1
38 343 1
38 344 1
38 345 1
38 346 1
38 347 1
38 348 1
38 349 1
38 350 1
38 351 1
38 352 1
38 353 1
38 354 1
38 355 1
38 356 1
38 357 1
38 358 1
38 359 1
38 360 1
38 361 1
38 362 1
38 363 1
38 364 1
38 365 1
38 366 1
38 367 1
38 368 1
38 369 1
38 370 1
38 371 1
38 372 1
38 373 1
38 374 1
38 375 1
38 376 1
38 377 1
38 378 1
38 379 1
38 380 1
38 381 1
38 382 1
38 383 1
38 384 1
38 385 1
38 386 1
38 387 1
38 388 1
38 389 1
38 390 1
38 391 1
38 392 1
38 393 1
38 394 1
38 395 1
38 396 1
38 397 1
38 398 1
38 399 1
39 0 1
39 1 1
39 2 1
39 3 1
39 4 1
39 5 1
39 6 1
39 7 1
39 8 1
39 9 1
39 10 1
39 11 1
39 12 1
39 13 1
39 14 1
39 15 1
39 16 1
39 17 1
39 18 1
39 19 1
39 20 1
39 21 1
39 22 1
39 23 1
39 24 1
39 25 1
39 26 1
39 27 1
39 28 1
39 29 1
39 30 1
39 31 1
39 32 1
39 33 1
39 34 1
39 35 1
39 36 1
39 37 1
39 38 1
39 39 1
39 40 1
39 41 1
39 42 1
39 43 1
39 44 1
39 45 1
39 46 1
39 47 1
39 48 1
39 49 1
39 50 1
39 51 1
39 52 1
39 53 1
39 54 1
39 55 1
39 56 1
39 57 1
39 58 1
39 59 1
39 60 1
39 61 1
39 62 1
39 63 1
39 64 1
39 65 1
39 66 1
39 67 1
39 68 1
39 69 1
39 70 1
39 71 1
39 72 1
39 73 1
39 74 1
39 75 1
39 76 1
39 77 1
39 78 1
39 79 1
39 80 1
39 81 1
39 82 1
39 83 1
39 84 1
39 85 1
39 86 1
39 87 1
39 88 1
39 89 1
39 90 1
39 91 1
39 92 1
39 93 1
39 94 1
39 95 1
39 96 1
39 97 1
39 98 1
39 99 1
39 100 1
39 101 1
39 102 1
39 103 1
39 104 1
39 105 1
39 106 1
39 107 1
39 108 1
39 109 1
39 110 1
39 111 1
39 112 1
39 113 1
39 114 1
39 115 1
39 116 1
39 117 1
39 118 1
39 119 1
39 120 1
39 121 1
39 122 1
39 123 1
39 124 1
39 125 1
39 126 1
39 127 1
39 128 1
39 129 1
39 130 1
39 131 1
39 132 1
39 133 1
39 134 1
39 135 1
39 136 1
39 137 1
39 138 1
39 139 1
39 140 1
39 141 1
39 142 1
39 143 1
39 144 1
39 145 1
39 146 1
39 147 1
39 148 1
39 149 1
39 150 1
39 151 1
39 152 1
39 153 1
39 154 1
39 155 1
39 156 1
39 157 1
39 158 1
39 159 1
39 160 1
39 161 1
39 162 1
39 163 1
39 164 1
39 165 1
39 166 1
39 167 1
39 168 1
39 169 1
39 170 1
39 171 1
39 172 1
39 173 1
39 174 1
39 175 1
39 176 1
39 177 1
39 178 1
39 179 1
39 180 1
39 181 1
39 182 1
39 183 1
39 184 1
39 185 1
39 186 1
39 187 1
39 188 1
39 189 1
39 190 1
39 191 1
39 192 1
39 193 1
39 194 1
39 195 1
39 196 1
39 197 1
39 198 1
39 199 1
39 200 1
39 201 1
39 202 1
39 203 1
39 204 1
39 205 1
39 206 1
39 207 1
39 208 1
39 209 1
39 210 1
39 211 1
39 212 1
39 213 1
39 214 1
39 215 1
39 216 1
39 217 1
39 218 1
39 219 1
39 220 1
39 221 1
39 222 1
39 223 1
39 224 1
39 225 1
39 226 1
39 227 1
39 228 1
39 229 1
39 230 1
39 231 1
39 232 1
39 233 1
39 234 1
39 235 1
39 236 1
39 237 1
39 238 1
39 239 1
39 240 1
39 241 1
39 242 1
39 243 1
39 244 1
39 245 1
39 246 1
39 247 1
39 248 1
39 249 1
39 250 1
39 251 1
39 252 1
39 253 1
39 254 1
39 255 1
39 256 1
39 257 1
39 258 1
39 259 1
39 260 1
39 261 1
39 262 1
39 263 1
39 264 1
39 265 1
39 266 1
39 267 1
39 268 1
39 269 1
39 270 1
39 271 1
39 272 1
39 273 1
39 274 1
39 275 1
39 276 1
39 277 1
39 278 1
39 279 1
39 280 1
39 281 1
39 282 1
39 283 1
39 284 1
39 285 1
39 286 1
39 287 1
39 288 1
39 289 1
39 290 1
39 291 1
39 292 1
39 293 1
39 294 1
39 295 1
39 296 1
39 297 1
39 298 1
39 299 1
39 300 1
39 301 1
39 302 1
39 303 1
39 304 1
39 305 1
39 306 1
39 307 1
39 308 1
39 309 1
39 310 1
39 311 1
39 312 1
39 313 1
39 314 1
39 315 1
39 316 1
39 317 1
39 318 1
39 319 1
39 320 1
39 321 1
39 322 1
39 323 1
39 324 1
39 325 1
39 326 1
39 327 1
39 328 1
39 329 1
39 330 1
39 331 1
39 332 1
39 333 1
39 334 1
39 335 1
39 336 1
39 337 1
39 338 1
39 339 1
39 340 1
39 341 1
39 342 1
39 343 1
39 344 1
39 345 1
39 346 1
39 347 1
39 348 1
39 349 1
39 350 1
39 351 1
39 352 1
39 353 1
39 354 1
39 355 1
39 356 1
39 357 1
39 358 1
39 359 1
39 360 1
39 361 1
39 362 1
39 363 1
39 364 1
39 365 1
39 366 1
39 367 1
39 368 1
39 369 1
39 370 1
39 371 1
39 372 1
39 373 1
39 374 1
39 375 1
39 376 1
39 377 1
39 378 1
39 379 1
39 380 1
39 381 1
39 382 1
39 383 1
39 384 1
39 385 1
39 386 1
39 387 1
39 388 1
39 389 1
39 390 1
39 391 1
39 392 1
39 393 1
39 394 1
39 395 1
39 396 1
39 397 1
39 398 1
39 399 1


==> RevisionFigures/data/qapa_b=3.csv <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0
0 28 0
0 29 0
0 30 0
0 31 0
0 32 0
0 33 0
0 34 0
0 35 0
0 36 0
0 37 0
0 38 0
0 39 0
0 40 0
0 41 0
0 42 0
0 43 0
0 44 0
0 45 0
0 46 0
0 47 0
0 48 0
0 49 0
0 50 0
0 51 0
0 52 0
0 53 0
0 54 0
0 55 0
0 56 0
0 57 0
0 58 0
0 59 0
0 60 0
0 61 0
0 62 0
0 63 0
0 64 0
0 65 0
0 66 0
0 67 0
0 68 0
0 69 0
0 70 0
0 71 0
0 72 0
0 73 0
0 74 0
0 75 0
0 76 0
0 77 0
0 78 0
0 79 0
0 80 0
0 81 0
0 82 0
0 83 0
0 84 0
0 85 0
0 86 0
0 87 0
0 88 0
0 89 0
0 90 0
0 91 0
0 92 0
0 93 0
0 94 0
0 95 0
0 96 0
0 97 0
0 98 0
0 99 0
0 100 0
0 101 0
0 102 0
0 103 0
0 104 0
0 105 0
0 106 0
0 107 0
0 108 0
0 109 0
0 110 0
0 111 0
0 112 0
0 113 0
0 114 0
0 115 0
0 116 0
0 117 0
0 118 0
0 119 0
0 120 0
0 121 0
0 122 0
0 123 0
0 124 0
0 125 0
0 126 0
0 127 0
0 128 0
0 129 0
0 130 0
0 131 0
0 132 0
0 133 0
0 134 0
0 135 0
0 136 0
0 137 0
0 138 0
0 139 0
0 140 0
0 141 0
0 142 0
0 143 0
0 144 0
0 145 0
0 146 0
0 147 0
0 148 0
0 149 0
0 150 0
0 151 0
0 152 0
0 153 0
0 154 0
0 155 0
0 156 0
0 157 0
0 158 0
0 159 0
0 160 0
0 161 0
0 162 0
0 163 0
0 164 0
0 165 0
0 166 0
0 167 0
0 168 0
0 169 0
0 170 0
0 171 0
0 172 0
0 173 0
0 174 0
0 175 0
0 176 0
0 177 0
0 178 0
0 179 0
0 180 0
0 181 0
0 182 0
0 183 0
0 184 0
0 185 0
0 186 0
0 187 0
0 188 0
0 189 0
0 190 0
0 191 0
0 192 0
0 193 0
0 194 0
0 195 0
0 196 0
0 197 0
0 198 0
0 199 0
0 200 0
0 201 0
0 202 0
0 203 0
0 204 0
0 205 0
0 206 0
0 207 0
0 208 0
0 209 0
0 210 0
0 211 0
0 212 0
0 213 0
0 214 0
0 215 0
0 216 0
0 217 0
0 218 0
0 219 0
0 220 0
0 221 0
0 222 0
0 223 0
0 224 0
0 225 0
0 226 0
0 227 0
0 228 0
0 229 0
0 230 0
0 231 0
0 232 0
0 233 0
0 234 0
0 235 0
0 236 0
0 237 0
0 238 0
0 239 0
0 240 0
0 241 0
0 242 0
0 243 0
0 244 0
0 245 0
0 246 0
0 247 0
0 248 0
0 249 0
0 250 0
0 251 0
0 252 0
0 253 0
0 254 0
0 255 0
0 256 0
0 257 0
0 258 0
0 259 0
0 260 0
0 261 0
0 262 0
0 263 0
0 264 0
0 265 0
0 266 0
0 267 0
0 268 0
0 269 0
0 270 0
0 271 0
0 272 0
0 273 0
0 274 0
0 275 0
0 276 0
0 277 0
0 278 0
0 279 0
0 280 0
0 281 0
0 282 0
0 283 0
0 284 0
0 285 0
0 286 0
0 287 0
0 288 0
0 289 0
0 290 0
0 291 0
0 292 0
0 293 0
0 294 0
0 295 0
0 296 0
0 297 0
0 298 0
0 299 0
0 300 0
0 301 0
0 302 0
0 303 0
0 304 0
0 305 0
0 306 0
0 307 0
0 308 0
0 309 0
0 310 0
0 311 0
0 312 0
0 313 0
0 314 0
0 315 0
0 316 0
0 317 0
0 318 0
0 319 0
0 320 0
0 321 0
0 322 0
0 323 0
0 324 0
0 325 0
0 326 0
0 327 0
0 328 0
0 329 0
0 330 0
0 331 0
0 332 0
0 333 0
0 334 0
0 335 0
0 336 0
0 337 0
0 338 0
0 339 0
0 340 0
0 341 0
0 342 0
0 343 0
0 344 0
0 345 0
0 346 0
0 347 0
0 348 0
0 349 0
0 350 0
0 351 0
0 352 0
0 353 0
0 354 0
0 355 0
0 356 0
0 357 0
0 358 0
0 359 0
0 360 0
0 361 0
0 362 0
0 363 0
0 364 0
0 365 0
0 366 0
0 367 0
0 368 0
0 369 0
0 370 0
0 371 0
0 372 0
0 373 0
0 374 0
0 375 0
0 376 0
0 377 0
0 378 0
0 379 0
0 380 0
0 381 0
0 382 0
0 383 0
0 384 0
0 385 0
0 386 0
0 387 0
0 388 0
0 389 0
0 390 0
0 391 0
0 392 0
0 393 0
0 394 0
0 395 0
0 396 0
0 397 0
0 398 0
0 399 0
1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0
1 28 0
1 29 0
1 30 0
1 31 0
1 32 0
1 33 0
1 34 0
1 35 0
1 36 0
1 37 0
1 38 0
1 39 0
1 40 0
1 41 0
1 42 0
1 43 0
1 44 0
1 45 0
1 46 0
1 47 0
1 48 0
1 49 0
1 50 0
1 51 0
1 52 0
1 53 0
1 54 0
1 55 0
1 56 0
1 57 0
1 58 0
1 59 0
1 60 0
1 61 0
1 62 0
1 63 0
1 64 0
1 65 0
1 66 0
1 67 0
1 68 0
1 69 0
1 70 0
1 71 0
1 72 0
1 73 0
1 74 0
1 75 0
1 76 0
1 77 0
1 78 0
1 79 0
1 80 0
1 81 0
1 82 0
1 83 0
1 84 0
1 85 0
1 86 0
1 87 0
1 88 0
1 89 0
1 90 0
1 91 0
1 92 0
1 93 0
1 94 0
1 95 0
1 96 0
1 97 0
1 98 0
1 99 0
1 100 0
1 101 0
1 102 0
1 103 0
1 104 0
1 105 0
1 106 0
1 107 0
1 108 0
1 109 0
1 110 0
1 111 0
1 112 0
1 113 0
1 114 0
1 115 0
1 116 0
1 117 0
1 118 0
1 119 0
1 120 0
1 121 0
1 122 0
1 123 0
1 124 0
1 125 0
1 126 0
1 127 0
1 128 0
1 129 0
1 130 0
1 131 0
1 132 0
1 133 0
1 134 0
1 135 0
1 136 0
1 137 0
1 138 0
1 139 0
1 140 0
1 141 0
1 142 0
1 143 0
1 144 0
1 145 0
1 146 0
1 147 0
1 148 0
1 149 0
1 150 0
1 151 0
1 152 0
1 153 0
1 154 0
1 155 0
1 156 0
1 157 0
1 158 0
1 159 0
1 160 0
1 161 0
1 162 0
1 163 0
1 164 0
1 165 0
1 166 0
1 167 0
1 168 0
1 169 0
1 170 0
1 171 0
1 172 0
1 173 0
1 174 0
1 175 0
1 176 0
1 177 0
1 178 0
1 179 0
1 180 0
1 181 0
1 182 0
1 183 0
1 184 0
1 185 0
1 186 0
1 187 0
1 188 0
1 189 0
1 190 0
1 191 0
1 192 0
1 193 0
1 194 0
1 195 0
1 196 0
1 197 0
1 198 0
1 199 0
1 200 0
1 201 0
1 202 0
1 203 0
1 204 0
1 205 0
1 206 0
1 207 0
1 208 0
1 209 0
1 210 0
1 211 0
1 212 0
1 213 0
1 214 0
1 215 0
1 216 0
1 217 0
1 218 0
1 219 0
1 220 0
1 221 0
1 222 0
1 223 0
1 224 0
1 225 0
1 226 0
1 227 0
1 228 0
1 229 0
1 230 0
1 231 0
1 232 0
1 233 0
1 234 0
1 235 0
1 236 0
1 237 0
1 238 0
1 239 0
1 240 0
1 241 0
1 242 0
1 243 0
1 244 0
1 245 0
1 246 0
1 247 0
1 248 0
1 249 0
1 250 0
1 251 0
1 252 0
1 253 0
1 254 0
1 255 0
1 256 0
1 257 0
1 258 0
1 259 0
1 260 0
1 261 0
1 262 0
1 263 0
1 264 0
1 265 0
1 266 0
1 267 0
1 268 0
1 269 0
1 270 0
1 271 0
1 272 0
1 273 0
1 274 0
1 275 0
1 276 0
1 277 0
1 278 0
1 279 0
1 280 0
1 281 0
1 282 0
1 283 0
1 284 0
1 285 0
1 286 0
1 287 0
1 288 0
1 289 0
1 290 0
1 291 0
1 292 0
1 293 0
1 294 0
1 295 0
1 296 0
1 297 0
1 298 0
1 299 0
1 300 0
1 301 0
1 302 0
1 303 0
1 304 0
1 305 0
1 306 0
1 307 0
1 308 0
1 309 0
1 310 0
1 311 0
1 312 0
1 313 0
1 314 0
1 315 0
1 316 0
1 317 0
1 318 0
1 319 0
1 320 0
1 321 0
1 322 0
1 323 0
1 324 0
1 325 0
1 326 0
1 327 0
1 328 0
1 329 0
1 330 0
1 331 0
1 332 0
1 333 0
1 334 0
1 335 0
1 336 0
1 337 0
1 338 0
1 339 0
1 340 0
1 341 0
1 342 0
1 343 0
1 344 0
1 345 0
1 346 0
1 347 0
1 348 0
1 349 0
1 350 0
1 351 0
1 352 0
1 353 0
1 354 0
1 355 0
1 356 0
1 357 0
1 358 0
1 359 0
1 360 0
1 361 0
1 362 0
1 363 0
1 364 0
1 365 0
1 366 0
1 367 0
1 368 0
1 369 0
1 370 0
1 371 0
1 372 0
1 373 0
1 374 0
1 375 0
1 376 0
1 377 0
1 378 0
1 379 0
1 380 0
1 381 0
1 382 0
1 383 0
1 384 0
1 385 0
1 386 0
1 387 0
1 388 0
1 389 0
1 390 0
1 391 0
1 392 0
1 393 0
1 394 0
1 395 0
1 396 0
1 397 0
1 398 0
1 399 0
2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0
2 28 0
2 29 0
2 30 0
2 31 0
2 32 0
2 33 0
2 34 0
2 35 0
2 36 0
2 37 0
2 38 0
2 39 0
2 40 0
2 41 0
2 42 0
2 43 0
2 44 0
2 45 0
2 46 0
2 47 0
2 48 0
2 49 0
2 50 0
2 51 0
2 52 0
2 53 0
2 54 0
2 55 0
2 56 0
2 57 0
2 58 0
2 59 0
2 60 0
2 61 0
2 62 0
2 63 0
2 64 0
2 65 0
2 66 0
2 67 0
2 68 0
2 69 0
2 70 0
2 71 0
2 72 0
2 73 0
2 74 0
2 75 0
2 76 0
2 77 0
2 78 0
2 79 0
2 80 0
2 81 0
2 82 0
2 83 0
2 84 0
2 85 0
2 86 0
2 87 0
2 88 0
2 89 0
2 90 0
2 91 0
2 92 0
2 93 0
2 94 0
2 95 0
2 96 0
2 97 0
2 98 0
2 99 0
2 100 0
2 101 0
2 102 0
2 103 0
2 104 0
2 105 0
2 106 0
2 107 0
2 108 0
2 109 0
2 110 0
2 111 0
2 112 0
2 113 0
2 114 0
2 115 0
2 116 0
2 117 0
2 118 0
2 119 0
2 120 0
2 121 0
2 122 0
2 123 0
2 124 0
2 125 0
2 126 0
2 127 0
2 128 0
2 129 0
2 130 0
2 131 0
2 132 0
2 133 0
2 134 0
2 135 0
2 136 0
2 137 0
2 138 0
2 139 0
2 140 0
2 141 0
2 142 0
2 143 0
2 144 0
2 145 0
2 146 0
2 147 0
2 148 0
2 149 0
2 150 0
2 151 0
2 152 0
2 153 0
2 154 0
2 155 0
2 156 0
2 157 0
2 158 0
2 159 0
2 160 0
2 161 0
2 162 0
2 163 0
2 164 0
2 165 0
2 166 0
2 167 0
2 168 0
2 169 0
2 170 0
2 171 0
2 172 0
2 173 0
2 174 0
2 175 0
2 176 0
2 177 0
2 178 0
2 179 0
2 180 0
2 181 0
2 182 0
2 183 0
2 184 0
2 185 0
2 186 0
2 187 0
2 188 0
2 189 0
2 190 0
2 191 0
2 192 0
2 193 0
2 194 0
2 195 0
2 196 0
2 197 0
2 198 0
2 199 0
2 200 0
2 201 0
2 202 0
2 203 0
2 204 0
2 205 0
2 206 0
2 207 0
2 208 0
2 209 0
2 210 0
2 211 0
2 212 0
2 213 0
2 214 0
2 215 0
2 216 0
2 217 0
2 218 0
2 219 0
2 220 0
2 221 0
2 222 0
2 223 0
2 224 0
2 225 0
2 226 0
2 227 0
2 228 0
2 229 0
2 230 0
2 231 0
2 232 0
2 233 0
2 234 0
2 235 0
2 236 0
2 237 0
2 238 0
2 239 0
2 240 0
2 241 0
2 242 0
2 243 0
2 244 0
2 245 0
2 246 0
2 247 0
2 248 0
2 249 0
2 250 0
2 251 0
2 252 0
2 253 0
2 254 0
2 255 0
2 256 0
2 257 0
2 258 0
2 259 0
2 260 0
2 261 0
2 262 0
2 263 0
2 264 0
2 265 0
2 266 0
2 267 0
2 268 0
2 269 0
2 270 0
2 271 0
2 272 0
2 273 0
2 274 0
2 275 0
2 276 0
2 277 0
2 278 0
2 279 0
2 280 0
2 281 0
2 282 0
2 283 0
2 284 0
2 285 0
2 286 0
2 287 0
2 288 0
2 289 0
2 290 0
2 291 0
2 292 0
2 293 0
2 294 0
2 295 0
2 296 0
2 297 0
2 298 0
2 299 0
2 300 0
2 301 0
2 302 0
2 303 0
2 304 0
2 305 0
2 306 0
2 307 0
2 308 0
2 309 0
2 310 0
2 311 0
2 312 0
2 313 0
2 314 0
2 315 0
2 316 0
2 317 0
2 318 0
2 319 0
2 320 0
2 321 0
2 322 0
2 323 0
2 324 0
2 325 0
2 326 0
2 327 0
2 328 0
2 329 0
2 330 0
2 331 0
2 332 0
2 333 0
2 334 0
2 335 0
2 336 0
2 337 0
2 338 0
2 339 0
2 340 0
2 341 0
2 342 0
2 343 0
2 344 0
2 345 0
2 346 0
2 347 0
2 348 0
2 349 0
2 350 0
2 351 0
2 352 0
2 353 0
2 354 0
2 355 0
2 356 0
2 357 0
2 358 0
2 359 0
2 360 0
2 361 0
2 362 0
2 363 0
2 364 0
2 365 0
2 366 0
2 367 0
2 368 0
2 369 0
2 370 0
2 371 0
2 372 0
2 373 0
2 374 0
2 375 0
2 376 0
2 377 0
2 378 0
2 379 0
2 380 0
2 381 0
2 382 0
2 383 0
2 384 0
2 385 0
2 386 0
2 387 0
2 388 0
2 389 0
2 390 0
2 391 0
2 392 0
2 393 0
2 394 0
2 395 0
2 396 0
2 397 0
2 398 0
2 399 0
3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0
3 28 0
3 29 0
3 30 0
3 31 0
3 32 0
3 33 0
3 34 0
3 35 0
3 36 0
3 37 0
3 38 0
3 39 0
3 40 0
3 41 0
3 42 0
3 43 0
3 44 0
3 45 0
3 46 0
3 47 0
3 48 0
3 49 0
3 50 0
3 51 0
3 52 0
3 53 0
3 54 0
3 55 0
3 56 0
3 57 0
3 58 0
3 59 0
3 60 0
3 61 0
3 62 0
3 63 0
3 64 0
3 65 0
3 66 0
3 67 0
3 68 0
3 69 0
3 70 0
3 71 0
3 72 0
3 73 0
3 74 0
3 75 0
3 76 0
3 77 0
3 78 0
3 79 0
3 80 0
3 81 0
3 82 0
3 83 0
3 84 0
3 85 0
3 86 0
3 87 0
3 88 0
3 89 0
3 90 0
3 91 0
3 92 0
3 93 0
3 94 0
3 95 0
3 96 0
3 97 0
3 98 0
3 99 0
3 100 0
3 101 0
3 102 0
3 103 0
3 104 0
3 105 0
3 106 0
3 107 0
3 108 0
3 109 0
3 110 0
3 111 0
3 112 0
3 113 0
3 114 0
3 115 0
3 116 0
3 117 0
3 118 0
3 119 0
3 120 0
3 121 0
3 122 0
3 123 0
3 124 0
3 125 0
3 126 0
3 127 0
3 128 0
3 129 0
3 130 0
3 131 0
3 132 0
3 133 0
3 134 0
3 135 0
3 136 0
3 137 0
3 138 0
3 139 0
3 140 0
3 141 0
3 142 0
3 143 0
3 144 0
3 145 0
3 146 0
3 147 0
3 148 0
3 149 0
3 150 0
3 151 0
3 152 0
3 153 0
3 154 0
3 155 0
3 156 0
3 157 0
3 158 0
3 159 0
3 160 0
3 161 0
3 162 0
3 163 0
3 164 0
3 165 0
3 166 0
3 167 0
3 168 0
3 169 0
3 170 0
3 171 0
3 172 0
3 173 0
3 174 0
3 175 0
3 176 0
3 177 0
3 178 0
3 179 0
3 180 0
3 181 0
3 182 0
3 183 0
3 184 0
3 185 0
3 186 0
3 187 0
3 188 0
3 189 0
3 190 0
3 191 0
3 192 0
3 193 0
3 194 0
3 195 0
3 196 0
3 197 0
3 198 0
3 199 0
3 200 0
3 201 0
3 202 0
3 203 0
3 204 0
3 205 0
3 206 0
3 207 0
3 208 0
3 209 0
3 210 0
3 211 0
3 212 0
3 213 0
3 214 0
3 215 0
3 216 0
3 217 0
3 218 0
3 219 0
3 220 0
3 221 0
3 222 0
3 223 0
3 224 0
3 225 0
3 226 0
3 227 0
3 228 0
3 229 0
3 230 0
3 231 0
3 232 0
3 233 0
3 234 0
3 235 0
3 236 0
3 237 0
3 238 0
3 239 0
3 240 0
3 241 0
3 242 0
3 243 0
3 244 0
3 245 0
3 246 0
3 247 0
3 248 0
3 249 0
3 250 0
3 251 0
3 252 0
3 253 0
3 254 0
3 255 0
3 256 0
3 257 0
3 258 0
3 259 0
3 260 0
3 261 0
3 262 0
3 263 0
3 264 0
3 265 0
3 266 0
3 267 0
3 268 0
3 269 0
3 270 0
3 271 0
3 272 0
3 273 0
3 274 0
3 275 0
3 276 0
3 277 0
3 278 0
3 279 0
3 280 0
3 281 0
3 282 0
3 283 0
3 284 0
3 285 0
3 286 0
3 287 0
3 288 0
3 289 0
3 290 0
3 291 0
3 292 0
3 293 0
3 294 0
3 295 0
3 296 0
3 297 0
3 298 0
3 299 0
3 300 0
3 301 0
3 302 0
3 303 0
3 304 0
3 305 0
3 306 0
3 307 0
3 308 0
3 309 0
3 310 0
3 311 0
3 312 0
3 313 0
3 314 0
3 315 0
3 316 0
3 317 0
3 318 0
3 319 0
3 320 0
3 321 0
3 322 0
3 323 0
3 324 0
3 325 0
3 326 0
3 327 0
3 328 0
3 329 0
3 330 0
3 331 0
3 332 0
3 333 0
3 334 0
3 335 0
3 336 0
3 337 0
3 338 0
3 339 0
3 340 0
3 341 0
3 342 0
3 343 0
3 344 0
3 345 0
3 346 0
3 347 0
3 348 0
3 349 0
3 350 0
3 351 0
3 352 0
3 353 0
3 354 0
3 355 0
3 356 0
3 357 0
3 358 0
3 359 0
3 360 0
3 361 0
3 362 0
3 363 0
3 364 0
3 365 0
3 366 0
3 367 0
3 368 0
3 369 0
3 370 0
3 371 0
3 372 0
3 373 0
3 374 0
3 375 0
3 376 0
3 377 0
3 378 0
3 379 0
3 380 0
3 381 0
3 382 0
3 383 0
3 384 0
3 385 0
3 386 0
3 387 0
3 388 0
3 389 0
3 390 0
3 391 0
3 392 0
3 393 0
3 394 0
3 395 0
3 396 0
3 397 0
3 398 0
3 399 0
4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0
4 28 0
4 29 0
4 30 0
4 31 0
4 32 0
4 33 0
4 34 0
4 35 0
4 36 0
4 37 0
4 38 0
4 39 0
4 40 0
4 41 0
4 42 0
4 43 0
4 44 0
4 45 0
4 46 0
4 47 0
4 48 0
4 49 0
4 50 0
4 51 0
4 52 0
4 53 0
4 54 0
4 55 0
4 56 0
4 57 0
4 58 0
4 59 0
4 60 0
4 61 0
4 62 0
4 63 0
4 64 0
4 65 0
4 66 0
4 67 0
4 68 0
4 69 0
4 70 0
4 71 0
4 72 0
4 73 0
4 74 0
4 75 0
4 76 0
4 77 0
4 78 0
4 79 0
4 80 0
4 81 0
4 82 0
4 83 0
4 84 0
4 85 0
4 86 0
4 87 0
4 88 0
4 89 0
4 90 0
4 91 0
4 92 0
4 93 0
4 94 0
4 95 0
4 96 0
4 97 0
4 98 0
4 99 0
4 100 0
4 101 0
4 102 0
4 103 0
4 104 0
4 105 0
4 106 0
4 107 0
4 108 0
4 109 0
4 110 0
4 111 0
4 112 0
4 113 0
4 114 0
4 115 0
4 116 0
4 117 0
4 118 0
4 119 0
4 120 0
4 121 0
4 122 0
4 123 0
4 124 0
4 125 0
4 126 0
4 127 0
4 128 0
4 129 0
4 130 0
4 131 0
4 132 0
4 133 0
4 134 0
4 135 0
4 136 0
4 137 0
4 138 0
4 139 0
4 140 0
4 141 0
4 142 0
4 143 0
4 144 0
4 145 0
4 146 0
4 147 0
4 148 0
4 149 0
4 150 0
4 151 0
4 152 0
4 153 0
4 154 0
4 155 0
4 156 0
4 157 0
4 158 0
4 159 0
4 160 0
4 161 0
4 162 0
4 163 0
4 164 0
4 165 0
4 166 0
4 167 0
4 168 0
4 169 0
4 170 0
4 171 0
4 172 0
4 173 0
4 174 0
4 175 0
4 176 0
4 177 0
4 178 0
4 179 0
4 180 0
4 181 0
4 182 0
4 183 0
4 184 0
4 185 0
4 186 0
4 187 0
4 188 0
4 189 0
4 190 0
4 191 0
4 192 0
4 193 0
4 194 0
4 195 0
4 196 0
4 197 0
4 198 0
4 199 0
4 200 0
4 201 0
4 202 0
4 203 0
4 204 0
4 205 0
4 206 0
4 207 0
4 208 0
4 209 0
4 210 0
4 211 0
4 212 0
4 213 0
4 214 0
4 215 0
4 216 0
4 217 0
4 218 0
4 219 0
4 220 0
4 221 0
4 222 0
4 223 0
4 224 0
4 225 0
4 226 0
4 227 0
4 228 0
4 229 0
4 230 0
4 231 0
4 232 0
4 233 0
4 234 0
4 235 0
4 236 0
4 237 0
4 238 0
4 239 0
4 240 0
4 241 0
4 242 0
4 243 0
4 244 0
4 245 0
4 246 0
4 247 0
4 248 0
4 249 0
4 250 0
4 251 0
4 252 0
4 253 0
4 254 0
4 255 0
4 256 0
4 257 0
4 258 0
4 259 0
4 260 0
4 261 0
4 262 0
4 263 0
4 264 0
4 265 0
4 266 0
4 267 0
4 268 0
4 269 0
4 270 0
4 271 0
4 272 0
4 273 0
4 274 0
4 275 0
4 276 0
4 277 0
4 278 0
4 279 0
4 280 0
4 281 0
4 282 0
4 283 0
4 284 0
4 285 0
4 286 0
4 287 0
4 288 0
4 289 0
4 290 0
4 291 0
4 292 0
4 293 0
4 294 0
4 295 0
4 296 0
4 297 0
4 298 0
4 299 0
4 300 0
4 301 0
4 302 0
4 303 0
4 304 0
4 305 0
4 306 0
4 307 0
4 308 0
4 309 0
4 310 0
4 311 0
4 312 0
4 313 0
4 314 0
4 315 0
4 316 0
4 317 0
4 318 0
4 319 0
4 320 0
4 321 0
4 322 0
4 323 0
4 324 0
4 325 0
4 326 0
4 327 0
4 328 0
4 329 0
4 330 0
4 331 0
4 332 0
4 333 0
4 334 0
4 335 0
4 336 0
4 337 0
4 338 0
4 339 0
4 340 0
4 341 0
4 342 0
4 343 0
4 344 0
4 345 0
4 346 0
4 347 0
4 348 0
4 349 0
4 350 0
4 351 0
4 352 0
4 353 0
4 354 0
4 355 0
4 356 0
4 357 0
4 358 0
4 359 0
4 360 0
4 361 0
4 362 0
4 363 0
4 364 0
4 365 0
4 366 0
4 367 0
4 368 0
4 369 0
4 370 0
4 371 0
4 372 0
4 373 0
4 374 0
4 375 0
4 376 0
4 377 0
4 378 0
4 379 0
4 380 0
4 381 0
4 382 0
4 383 0
4 384 0
4 385 0
4 386 0
4 387 0
4 388 0
4 389 0
4 390 0
4 391 0
4 392 0
4 393 0
4 394 0
4 395 0
4 396 0
4 397 0
4 398 0
4 399 0
5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0
5 28 0
5 29 0
5 30 0
5 31 0
5 32 0
5 33 0
5 34 0
5 35 0
5 36 0
5 37 0
5 38 0
5 39 0
5 40 0
5 41 0
5 42 0
5 43 0
5 44 0
5 45 0
5 46 0
5 47 0
5 48 0
5 49 0
5 50 0
5 51 0
5 52 0
5 53 0
5 54 0
5 55 0
5 56 0
5 57 0
5 58 0
5 59 0
5 60 0
5 61 0
5 62 0
5 63 0
5 64 0
5 65 0
5 66 0
5 67 0
5 68 0
5 69 0
5 70 0
5 71 0
5 72 0
5 73 0
5 74 0
5 75 0
5 76 0
5 77 0
5 78 0
5 79 0
5 80 0
5 81 0
5 82 0
5 83 0
5 84 0
5 85 0
5 86 0
5 87 0
5 88 0
5 89 0
5 90 0
5 91 0
5 92 0
5 93 0
5 94 0
5 95 0
5 96 0
5 97 0
5 98 0
5 99 0
5 100 0
5 101 0
5 102 0
5 103 0
5 104 0
5 105 0
5 106 0
5 107 0
5 108 0
5 109 0
5 110 0
5 111 0
5 112 0
5 113 0
5 114 0
5 115 0
5 116 0
5 117 0
5 118 0
5 119 0
5 120 0
5 121 0
5 122 0
5 123 0
5 124 0
5 125 0
5 126 0
5 127 0
5 128 0
5 129 0
5 130 0
5 131 0
5 132 0
5 133 0
5 134 0
5 135 0
5 136 0
5 137 0
5 138 0
5 139 0
5 140 0
5 141 0
5 142 0
5 143 0
5 144 0
5 145 0
5 146 0
5 147 0
5 148 0
5 149 0
5 150 0
5 151 0
5 152 0
5 153 0
5 154 0
5 155 0
5 156 0
5 157 0
5 158 0
5 159 0
5 160 0
5 161 0
5 162 0
5 163 0
5 164 0
5 165 0
5 166 0
5 167 0
5 168 0
5 169 0
5 170 0
5 171 0
5 172 0
5 173 0
5 174 0
5 175 0
5 176 0
5 177 0
5 178 0
5 179 0
5 180 0
5 181 0
5 182 0
5 183 0
5 184 0
5 185 0
5 186 0
5 187 0
5 188 0
5 189 0
5 190 0
5 191 0
5 192 0
5 193 0
5 194 0
5 195 0
5 196 0
5 197 0
5 198 0
5 199 0
5 200 0
5 201 0
5 202 0
5 203 0
5 204 0
5 205 0
5 206 0
5 207 0
5 208 0
5 209 0
5 210 0
5 211 0
5 212 0
5 213 0
5 214 0
5 215 0
5 216 0
5 217 0
5 218 0
5 219 0
5 220 0
5 221 0
5 222 0
5 223 0
5 224 0
5 225 0
5 226 0
5 227 0
5 228 0
5 229 0
5 230 0
5 231 0
5 232 0
5 233 0
5 234 0
5 235 0
5 236 0
5 237 0
5 238 0
5 239 0
5 240 0
5 241 0
5 242 0
5 243 0
5 244 0
5 245 0
5 246 0
5 247 0
5 248 0
5 249 0
5 250 0
5 251 0
5 252 0
5 253 0
5 254 0
5 255 0
5 256 0
5 257 0
5 258 0
5 259 0
5 260 0
5 261 0
5 262 0
5 263 0
5 264 0
5 265 0
5 266 0
5 267 0
5 268 0
5 269 0
5 270 0
5 271 0
5 272 0
5 273 0
5 274 0
5 275 0
5 276 0
5 277 0
5 278 0
5 279 0
5 280 0
5 281 0
5 282 0
5 283 0
5 284 0
5 285 0
5 286 0
5 287 0
5 288 0
5 289 0
5 290 0
5 291 0
5 292 0
5 293 0
5 294 0
5 295 0
5 296 0
5 297 0
5 298 0
5 299 0
5 300 0
5 301 0
5 302 0
5 303 0
5 304 0
5 305 0
5 306 0
5 307 0
5 308 0
5 309 0
5 310 0
5 311 0
5 312 0
5 313 0
5 314 0
5 315 0
5 316 0
5 317 0
5 318 0
5 319 0
5 320 0
5 321 0
5 322 0
5 323 0
5 324 0
5 325 0
5 326 0
5 327 0
5 328 0
5 329 0
5 330 0
5 331 0
5 332 0
5 333 0
5 334 0
5 335 0
5 336 0
5 337 0
5 338 0
5 339 0
5 340 0
5 341 0
5 342 0
5 343 0
5 344 0
5 345 0
5 346 0
5 347 0
5 348 0
5 349 0
5 350 0
5 351 0
5 352 0
5 353 0
5 354 0
5 355 0
5 356 0
5 357 0
5 358 0
5 359 0
5 360 0
5 361 0
5 362 0
5 363 0
5 364 0
5 365 0
5 366 0
5 367 0
5 368 0
5 369 0
5 370 0
5 371 0
5 372 0
5 373 0
5 374 0
5 375 0
5 376 0
5 377 0
5 378 0
5 379 0
5 380 0
5 381 0
5 382 0
5 383 0
5 384 0
5 385 0
5 386 0
5 387 0
5 388 0
5 389 0
5 390 0
5 391 0
5 392 0
5 393 0
5 394 0
5 395 0
5 396 0
5 397 0
5 398 0
5 399 0
6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 0
6 13 0
6 14 0
6 15 0
6 16 0
6 17 0
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0
6 28 0
6 29 0
6 30 0
6 31 0
6 32 0
6 33 0
6 34 0
6 35 0
6 36 0
6 37 0
6 38 0
6 39 0
6 40 0
6 41 0
6 42 0
6 43 0
6 44 0
6 45 0
6 46 0
6 47 0
6 48 0
6 49 0
6 50 0
6 51 0
6 52 0
6 53 0
6 54 0
6 55 0
6 56 0
6 57 0
6 58 0
6 59 0
6 60 0
6 61 0
6 62 0
6 63 0
6 64 0
6 65 0
6 66 0
6 67 0
6 68 0
6 69 0
6 70 0
6 71 0
6 72 0
6 73 0
6 74 0
6 75 0
6 76 0
6 77 0
6 78 0
6 79 0
6 80 0
6 81 0
6 82 0
6 83 0
6 84 0
6 85 0
6 86 0
6 87 0
6 88 0
6 89 0
6 90 0
6 91 0
6 92 0
6 93 0
6 94 0
6 95 0
6 96 0
6 97 0
6 98 0
6 99 0
6 100 0
6 101 0
6 102 0
6 103 0
6 104 0
6 105 0
6 106 0
6 107 0
6 108 0
6 109 0
6 110 0
6 111 0
6 112 0
6 113 0
6 114 0
6 115 0
6 116 0
6 117 0
6 118 0
6 119 0
6 120 0
6 121 0
6 122 0
6 123 0
6 124 0
6 125 0
6 126 0
6 127 0
6 128 0
6 129 0
6 130 0
6 131 0
6 132 0
6 133 0
6 134 0
6 135 0
6 136 0
6 137 0
6 138 0
6 139 0
6 140 0
6 141 0
6 142 0
6 143 0
6 144 0
6 145 0
6 146 0
6 147 0
6 148 0
6 149 0
6 150 0
6 151 0
6 152 0
6 153 0
6 154 0
6 155 0
6 156 0
6 157 0
6 158 0
6 159 0
6 160 0
6 161 0
6 162 0
6 163 0
6 164 0
6 165 0
6 166 0
6 167 0
6 168 0
6 169 0
6 170 0
6 171 0
6 172 0
6 173 0
6 174 0
6 175 0
6 176 0
6 177 0
6 178 0
6 179 0
6 180 0
6 181 0
6 182 0
6 183 0
6 184 0
6 185 0
6 186 0
6 187 0
6 188 0
6 189 0
6 190 0
6 191 0
6 192 0
6 193 0
6 194 0
6 195 0
6 196 0
6 197 0
6 198 0
6 199 0
6 200 0
6 201 0
6 202 0
6 203 0
6 204 0
6 205 0
6 206 0
6 207 0
6 208 0
6 209 0
6 210 0
6 211 0
6 212 0
6 213 0
6 214 0
6 215 0
6 216 0
6 217 0
6 218 0
6 219 0
6 220 0
6 221 0
6 222 0
6 223 0
6 224 0
6 225 0
6 226 0
6 227 0
6 228 0
6 229 0
6 230 0
6 231 0
6 232 0
6 233 0
6 234 0
6 235 0
6 236 0
6 237 0
6 238 0
6 239 0
6 240 0
6 241 0
6 242 0
6 243 0
6 244 0
6 245 0
6 246 0
6 247 0
6 248 0
6 249 0
6 250 0
6 251 0
6 252 0
6 253 0
6 254 0
6 255 0
6 256 0
6 257 0
6 258 0
6 259 0
6 260 0
6 261 0
6 262 0
6 263 0
6 264 0
6 265 0
6 266 0
6 267 0
6 268 0
6 269 0
6 270 0
6 271 0
6 272 0
6 273 0
6 274 0
6 275 0
6 276 0
6 277 0
6 278 0
6 279 0
6 280 0
6 281 0
6 282 0
6 283 0
6 284 0
6 285 0
6 286 0
6 287 0
6 288 0
6 289 0
6 290 0
6 291 0
6 292 0
6 293 0
6 294 0
6 295 0
6 296 0
6 297 0
6 298 0
6 299 0
6 300 0
6 301 0
6 302 0
6 303 0
6 304 0
6 305 0
6 306 0
6 307 0
6 308 0
6 309 0
6 310 0
6 311 0
6 312 0
6 313 0
6 314 0
6 315 0
6 316 0
6 317 0
6 318 0
6 319 0
6 320 0
6 321 0
6 322 0
6 323 0
6 324 0
6 325 0
6 326 0
6 327 0
6 328 0
6 329 0
6 330 0
6 331 0
6 332 0
6 333 0
6 334 0
6 335 0
6 336 0
6 337 0
6 338 0
6 339 0
6 340 0
6 341 0
6 342 0
6 343 0
6 344 0
6 345 0
6 346 0
6 347 0
6 348 0
6 349 0
6 350 0
6 351 0
6 352 0
6 353 0
6 354 0
6 355 0
6 356 0
6 357 0
6 358 0
6 359 0
6 360 0
6 361 0
6 362 0
6 363 0
6 364 0
6 365 0
6 366 0
6 367 0
6 368 0
6 369 0
6 370 0
6 371 0
6 372 0
6 373 0
6 374 0
6 375 0
6 376 0
6 377 0
6 378 0
6 379 0
6 380 0
6 381 0
6 382 0
6 383 0
6 384 0
6 385 0
6 386 0
6 387 0
6 388 0
6 389 0
6 390 0
6 391 0
6 392 0
6 393 0
6 394 0
6 395 0
6 396 0
6 397 0
6 398 0
6 399 0
7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 0
7 11 0
7 12 0
7 13 0
7 14 0
7 15 0
7 16 0
7 17 0
7 18 0
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0
7 28 0
7 29 0
7 30 0
7 31 0
7 32 0
7 33 0
7 34 0
7 35 0
7 36 0
7 37 0
7 38 0
7 39 0
7 40 0
7 41 0
7 42 0
7 43 0
7 44 0
7 45 0
7 46 0
7 47 0
7 48 0
7 49 0
7 50 0
7 51 0
7 52 0
7 53 0
7 54 0
7 55 0
7 56 0
7 57 0
7 58 0
7 59 0
7 60 0
7 61 0
7 62 0
7 63 0
7 64 0
7 65 0
7 66 0
7 67 0
7 68 0
7 69 0
7 70 0
7 71 0
7 72 0
7 73 0
7 74 0
7 75 0
7 76 0
7 77 0
7 78 0
7 79 0
7 80 0
7 81 0
7 82 0
7 83 0
7 84 0
7 85 0
7 86 0
7 87 0
7 88 0
7 89 0
7 90 0
7 91 0
7 92 0
7 93 0
7 94 0
7 95 0
7 96 0
7 97 0
7 98 0
7 99 0
7 100 0
7 101 0
7 102 0
7 103 0
7 104 0
7 105 0
7 106 0
7 107 0
7 108 0
7 109 0
7 110 0
7 111 0
7 112 0
7 113 0
7 114 0
7 115 0
7 116 0
7 117 0
7 118 0
7 119 0
7 120 0
7 121 0
7 122 0
7 123 0
7 124 0
7 125 0
7 126 0
7 127 0
7 128 0
7 129 0
7 130 0
7 131 0
7 132 0
7 133 0
7 134 0
7 135 0
7 136 0
7 137 0
7 138 0
7 139 0
7 140 0
7 141 0
7 142 0
7 143 0
7 144 0
7 145 0
7 146 0
7 147 0
7 148 0
7 149 0
7 150 0
7 151 0
7 152 0
7 153 0
7 154 0
7 155 0
7 156 0
7 157 0
7 158 0
7 159 0
7 160 0
7 161 0
7 162 0
7 163 0
7 164 0
7 165 0
7 166 0
7 167 0
7 168 0
7 169 0
7 170 0
7 171 0
7 172 0
7 173 0
7 174 0
7 175 0
7 176 0
7 177 0
7 178 0
7 179 0
7 180 0
7 181 0
7 182 0
7 183 0
7 184 0
7 185 0
7 186 0
7 187 0
7 188 0
7 189 0
7 190 0
7 191 0
7 192 0
7 193 0
7 194 0
7 195 0
7 196 0
7 197 0
7 198 0
7 199 0
7 200 0
7 201 0
7 202 0
7 203 0
7 204 0
7 205 0
7 206 0
7 207 0
7 208 0
7 209 0
7 210 0
7 211 0
7 212 0
7 213 0
7 214 0
7 215 0
7 216 0
7 217 0
7 218 0
7 219 0
7 220 0
7 221 0
7 222 0
7 223 0
7 224 0
7 225 0
7 226 0
7 227 0
7 228 0
7 229 0
7 230 0
7 231 0
7 232 0
7 233 0
7 234 0
7 235 0
7 236 0
7 237 0
7 238 0
7 239 0
7 240 0
7 241 0
7 242 0
7 243 0
7 244 0
7 245 0
7 246 0
7 247 0
7 248 0
7 249 0
7 250 0
7 251 0
7 252 0
7 253 0
7 254 0
7 255 0
7 256 0
7 257 0
7 258 0
7 259 0
7 260 0
7 261 0
7 262 0
7 263 0
7 264 0
7 265 0
7 266 0
7 267 0
7 268 0
7 269 0
7 270 0
7 271 0
7 272 0
7 273 0
7 274 0
7 275 0
7 276 0
7 277 0
7 278 0
7 279 0
7 280 0
7 281 0
7 282 0
7 283 0
7 284 0
7 285 0
7 286 0
7 287 0
7 288 0
7 289 0
7 290 0
7 291 0
7 292 0
7 293 0
7 294 0
7 295 0
7 296 0
7 297 0
7 298 0
7 299 0
7 300 0
7 301 0
7 302 0
7 303 0
7 304 0
7 305 0
7 306 0
7 307 0
7 308 0
7 309 0
7 310 0
7 311 0
7 312 0
7 313 0
7 314 0
7 315 0
7 316 0
7 317 0
7 318 0
7 319 0
7 320 0
7 321 0
7 322 0
7 323 0
7 324 0
7 325 0
7 326 0
7 327 0
7 328 0
7 329 0
7 330 0
7 331 0
7 332 0
7 333 0
7 334 0
7 335 0
7 336 0
7 337 0
7 338 0
7 339 0
7 340 0
7 341 0
7 342 0
7 343 0
7 344 0
7 345 0
7 346 0
7 347 0
7 348 0
7 349 0
7 350 0
7 351 0
7 352 0
7 353 0
7 354 0
7 355 0
7 356 0
7 357 0
7 358 0
7 359 0
7 360 0
7 361 0
7 362 0
7 363 0
7 364 0
7 365 0
7 366 0
7 367 0
7 368 0
7 369 0
7 370 0
7 371 0
7 372 0
7 373 0
7 374 0
7 375 0
7 376 0
7 377 0
7 378 0
7 379 0
7 380 0
7 381 0
7 382 0
7 383 0
7 384 0
7 385 0
7 386 0
7 387 0
7 388 0
7 389 0
7 390 0
7 391 0
7 392 0
7 393 0
7 394 0
7 395 0
7 396 0
7 397 0
7 398 0
7 399 0
8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 0
8 10 0
8 11 0
8 12 0
8 13 0
8 14 0
8 15 0
8 16 0
8 17 0
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0
8 28 0
8 29 0
8 30 0
8 31 0
8 32 0
8 33 0
8 34 0
8 35 0
8 36 0
8 37 0
8 38 0
8 39 0
8 40 0
8 41 0
8 42 0
8 43 0
8 44 0
8 45 0
8 46 0
8 47 0
8 48 0
8 49 0
8 50 0
8 51 0
8 52 0
8 53 0
8 54 0
8 55 0
8 56 0
8 57 0
8 58 0
8 59 0
8 60 0
8 61 0
8 62 0
8 63 0
8 64 0
8 65 0
8 66 0
8 67 0
8 68 0
8 69 0
8 70 0
8 71 0
8 72 0
8 73 0
8 74 0
8 75 0
8 76 0
8 77 0
8 78 0
8 79 0
8 80 0
8 81 0
8 82 0
8 83 0
8 84 0
8 85 0
8 86 0
8 87 0
8 88 0
8 89 0
8 90 0
8 91 0
8 92 0
8 93 0
8 94 0
8 95 0
8 96 0
8 97 0
8 98 0
8 99 0
8 100 0
8 101 0
8 102 0
8 103 0
8 104 0
8 105 0
8 106 0
8 107 0
8 108 0
8 109 0
8 110 0
8 111 0
8 112 0
8 113 0
8 114 0
8 115 0
8 116 0
8 117 0
8 118 0
8 119 0
8 120 0
8 121 0
8 122 0
8 123 0
8 124 0
8 125 0
8 126 0
8 127 0
8 128 0
8 129 0
8 130 0
8 131 0
8 132 0
8 133 0
8 134 0
8 135 0
8 136 0
8 137 0
8 138 0
8 139 0
8 140 0
8 141 0
8 142 0
8 143 0
8 144 0
8 145 0
8 146 0
8 147 0
8 148 0
8 149 0
8 150 0
8 151 0
8 152 0
8 153 0
8 154 0
8 155 0
8 156 0
8 157 0
8 158 0
8 159 0
8 160 0
8 161 0
8 162 0
8 163 0
8 164 0
8 165 0
8 166 0
8 167 0
8 168 0
8 169 0
8 170 0
8 171 0
8 172 0
8 173 0
8 174 0
8 175 0
8 176 0
8 177 0
8 178 0
8 179 0
8 180 0
8 181 0
8 182 0
8 183 0
8 184 0
8 185 0
8 186 0
8 187 0
8 188 0
8 189 0
8 190 0
8 191 0
8 192 0
8 193 0
8 194 0
8 195 0
8 196 0
8 197 0
8 198 0
8 199 0
8 200 0
8 201 0
8 202 0
8 203 0
8 204 0
8 205 0
8 206 0
8 207 0
8 208 0
8 209 0
8 210 0
8 211 0
8 212 0
8 213 0
8 214 0
8 215 0
8 216 0
8 217 0
8 218 0
8 219 0
8 220 0
8 221 0
8 222 0
8 223 0
8 224 0
8 225 0
8 226 0
8 227 0
8 228 0
8 229 0
8 230 0
8 231 0
8 232 0
8 233 0
8 234 0
8 235 0
8 236 0
8 237 0
8 238 0
8 239 0
8 240 0
8 241 0
8 242 0
8 243 0
8 244 0
8 245 0
8 246 0
8 247 0
8 248 0
8 249 0
8 250 0
8 251 0
8 252 0
8 253 0
8 254 0
8 255 0
8 256 0
8 257 0
8 258 0
8 259 0
8 260 0
8 261 0
8 262 0
8 263 0
8 264 0
8 265 0
8 266 0
8 267 0
8 268 0
8 269 0
8 270 0
8 271 0
8 272 0
8 273 0
8 274 0
8 275 0
8 276 0
8 277 0
8 278 0
8 279 0
8 280 0
8 281 0
8 282 0
8 283 0
8 284 0
8 285 0
8 286 0
8 287 0
8 288 0
8 289 0
8 290 0
8 291 0
8 292 0
8 293 0
8 294 0
8 295 0
8 296 0
8 297 0
8 298 0
8 299 0
8 300 0
8 301 0
8 302 0
8 303 0
8 304 0
8 305 0
8 306 0
8 307 0
8 308 0
8 309 0
8 310 0
8 311 0
8 312 0
8 313 0
8 314 0
8 315 0
8 316 0
8 317 0
8 318 0
8 319 0
8 320 0
8 321 0
8 322 0
8 323 0
8 324 0
8 325 0
8 326 0
8 327 0
8 328 0
8 329 0
8 330 0
8 331 0
8 332 0
8 333 0
8 334 0
8 335 0
8 336 0
8 337 0
8 338 0
8 339 0
8 340 0
8 341 0
8 342 0
8 343 0
8 344 0
8 345 0
8 346 0
8 347 0
8 348 0
8 349 0
8 350 0
8 351 0
8 352 0
8 353 0
8 354 0
8 355 0
8 356 0
8 357 0
8 358 0
8 359 0
8 360 0
8 361 0
8 362 0
8 363 0
8 364 0
8 365 0
8 366 0
8 367 0
8 368 0
8 369 0
8 370 0
8 371 0
8 372 0
8 373 0
8 374 0
8 375 0
8 376 0
8 377 0
8 378 0
8 379 0
8 380 0
8 381 0
8 382 0
8 383 0
8 384 0
8 385 0
8 386 0
8 387 0
8 388 0
8 389 0
8 390 0
8 391 0
8 392 0
8 393 0
8 394 0
8 395 0
8 396 0
8 397 0
8 398 0
8 399 0
9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 0
9 10 0
9 11 0
9 12 0
9 13 0
9 14 0
9 15 0
9 16 0
9 17 0
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0
9 28 0
9 29 0
9 30 0
9 31 0
9 32 0
9 33 0
9 34 0
9 35 0
9 36 0
9 37 0
9 38 0
9 39 0
9 40 0
9 41 0
9 42 0
9 43 0
9 44 0
9 45 0
9 46 0
9 47 0
9 48 0
9 49 0
9 50 0
9 51 0
9 52 0
9 53 0
9 54 0
9 55 0
9 56 0
9 57 0
9 58 0
9 59 0
9 60 0
9 61 0
9 62 0
9 63 0
9 64 0
9 65 0
9 66 0
9 67 0
9 68 0
9 69 0
9 70 0
9 71 0
9 72 0
9 73 0
9 74 0
9 75 0
9 76 0
9 77 0
9 78 0
9 79 0
9 80 0
9 81 0
9 82 0
9 83 0
9 84 0
9 85 0
9 86 0
9 87 0
9 88 0
9 89 0
9 90 0
9 91 0
9 92 0
9 93 0
9 94 0
9 95 0
9 96 0
9 97 0
9 98 0
9 99 0
9 100 0
9 101 0
9 102 0
9 103 0
9 104 0
9 105 0
9 106 0
9 107 0
9 108 0
9 109 0
9 110 0
9 111 0
9 112 0
9 113 0
9 114 0
9 115 0
9 116 0
9 117 0
9 118 0
9 119 0
9 120 0
9 121 0
9 122 0
9 123 0
9 124 0
9 125 0
9 126 0
9 127 0
9 128 0
9 129 0
9 130 0
9 131 0
9 132 0
9 133 0
9 134 0
9 135 0
9 136 0
9 137 0
9 138 0
9 139 0
9 140 0
9 141 0
9 142 0
9 143 0
9 144 0
9 145 0
9 146 0
9 147 0
9 148 0
9 149 0
9 150 0
9 151 0
9 152 0
9 153 0
9 154 0
9 155 0
9 156 0
9 157 0
9 158 0
9 159 0
9 160 0
9 161 0
9 162 0
9 163 0
9 164 0
9 165 0
9 166 0
9 167 0
9 168 0
9 169 0
9 170 0
9 171 0
9 172 0
9 173 0
9 174 0
9 175 0
9 176 0
9 177 0
9 178 0
9 179 0
9 180 0
9 181 0
9 182 0
9 183 0
9 184 0
9 185 0
9 186 0
9 187 0
9 188 0
9 189 0
9 190 0
9 191 0
9 192 0
9 193 0
9 194 0
9 195 0
9 196 0
9 197 0
9 198 0
9 199 0
9 200 0
9 201 0
9 202 0
9 203 0
9 204 0
9 205 0
9 206 0
9 207 0
9 208 0
9 209 0
9 210 0
9 211 0
9 212 0
9 213 0
9 214 0
9 215 0
9 216 0
9 217 0
9 218 0
9 219 0
9 220 0
9 221 0
9 222 0
9 223 0
9 224 0
9 225 0
9 226 0
9 227 0
9 228 0
9 229 0
9 230 0
9 231 0
9 232 0
9 233 0
9 234 0
9 235 0
9 236 0
9 237 0
9 238 0
9 239 0
9 240 0
9 241 0
9 242 0
9 243 0
9 244 0
9 245 0
9 246 0
9 247 0
9 248 0
9 249 0
9 250 0
9 251 0
9 252 0
9 253 0
9 254 0
9 255 0
9 256 0
9 257 0
9 258 0
9 259 0
9 260 0
9 261 0
9 262 0
9 263 0
9 264 0
9 265 0
9 266 0
9 267 0
9 268 0
9 269 0
9 270 0
9 271 0
9 272 0
9 273 0
9 274 0
9 275 0
9 276 0
9 277 0
9 278 0
9 279 0
9 280 0
9 281 0
9 282 0
9 283 0
9 284 0
9 285 0
9 286 0
9 287 0
9 288 0
9 289 0
9 290 0
9 291 0
9 292 0
9 293 0
9 294 0
9 295 0
9 296 0
9 297 0
9 298 0
9 299 0
9 300 0
9 301 0
9 302 0
9 303 0
9 304 0
9 305 0
9 306 0
9 307 0
9 308 0
9 309 0
9 310 0
9 311 0
9 312 0
9 313 0
9 314 0
9 315 0
9 316 0
9 317 0
9 318 0
9 319 0
9 320 0
9 321 0
9 322 0
9 323 0
9 324 0
9 325 0
9 326 0
9 327 0
9 328 0
9 329 0
9 330 0
9 331 0
9 332 0
9 333 0
9 334 0
9 335 0
9 336 0
9 337 0
9 338 0
9 339 0
9 340 0
9 341 0
9 342 0
9 343 0
9 344 0
9 345 0
9 346 0
9 347 0
9 348 0
9 349 0
9 350 0
9 351 0
9 352 0
9 353 0
9 354 0
9 355 0
9 356 0
9 357 0
9 358 0
9 359 0
9 360 0
9 361 0
9 362 0
9 363 0
9 364 0
9 365 0
9 366 0
9 367 0
9 368 0
9 369 0
9 370 0
9 371 0
9 372 0
9 373 0
9 374 0
9 375 0
9 376 0
9 377 0
9 378 0
9 379 0
9 380 0
9 381 0
9 382 0
9 383 0
9 384 0
9 385 0
9 386 0
9 387 0
9 388 0
9 389 0
9 390 0
9 391 0
9 392 0
9 393 0
9 394 0
9 395 0
9 396 0
9 397 0
9 398 0
9 399 0
10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 0
10 10 0
10 11 0
10 12 0
10 13 0
10 14 0
10 15 0
10 16 0
10 17 0
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0
10 28 0
10 29 0
10 30 0
10 31 0
10 32 0
10 33 0
10 34 0
10 35 0
10 36 0
10 37 0
10 38 0
10 39 0
10 40 0
10 41 0
10 42 0
10 43 0
10 44 0
10 45 0
10 46 0
10 47 0
10 48 0
10 49 0
10 50 0
10 51 0
10 52 0
10 53 0
10 54 0
10 55 0
10 56 0
10 57 0
10 58 0
10 59 0
10 60 0
10 61 0
10 62 0
10 63 0
10 64 0
10 65 0
10 66 0
10 67 0
10 68 0
10 69 0
10 70 0
10 71 0
10 72 0
10 73 0
10 74 0
10 75 0
10 76 0
10 77 0
10 78 0
10 79 0
10 80 0
10 81 0
10 82 0
10 83 0
10 84 0
10 85 0
10 86 0
10 87 0
10 88 0
10 89 0
10 90 0
10 91 0
10 92 0
10 93 0
10 94 0
10 95 0
10 96 0
10 97 0
10 98 0
10 99 0
10 100 0
10 101 0
10 102 0
10 103 0
10 104 0
10 105 0
10 106 0
10 107 0
10 108 0
10 109 0
10 110 0
10 111 0
10 112 0
10 113 0
10 114 0
10 115 0
10 116 0
10 117 0
10 118 0
10 119 0
10 120 0
10 121 0
10 122 0
10 123 0
10 124 0
10 125 0
10 126 0
10 127 0
10 128 0
10 129 0
10 130 0
10 131 0
10 132 0
10 133 0
10 134 0
10 135 0
10 136 0
10 137 0
10 138 0
10 139 0
10 140 0
10 141 0
10 142 0
10 143 0
10 144 0
10 145 0
10 146 0
10 147 0
10 148 0
10 149 0
10 150 0
10 151 0
10 152 0
10 153 0
10 154 0
10 155 0
10 156 0
10 157 0
10 158 0
10 159 0
10 160 0
10 161 0
10 162 0
10 163 0
10 164 0
10 165 0
10 166 0
10 167 0
10 168 0
10 169 0
10 170 0
10 171 0
10 172 0
10 173 0
10 174 0
10 175 0
10 176 0
10 177 0
10 178 0
10 179 0
10 180 0
10 181 0
10 182 0
10 183 0
10 184 0
10 185 0
10 186 0
10 187 0
10 188 0
10 189 0
10 190 0
10 191 0
10 192 0
10 193 0
10 194 0
10 195 0
10 196 0
10 197 0
10 198 0
10 199 0
10 200 0
10 201 0
10 202 0
10 203 0
10 204 0
10 205 0
10 206 0
10 207 0
10 208 0
10 209 0
10 210 0
10 211 0
10 212 0
10 213 0
10 214 0
10 215 0
10 216 0
10 217 0
10 218 0
10 219 0
10 220 0
10 221 0
10 222 0
10 223 0
10 224 0
10 225 0
10 226 0
10 227 0
10 228 0
10 229 0
10 230 0
10 231 0
10 232 0
10 233 0
10 234 0
10 235 0
10 236 0
10 237 0
10 238 0
10 239 0
10 240 0
10 241 0
10 242 0
10 243 0
10 244 0
10 245 0
10 246 0
10 247 0
10 248 0
10 249 0
10 250 0
10 251 0
10 252 0
10 253 0
10 254 0
10 255 0
10 256 0
10 257 0
10 258 0
10 259 0
10 260 0
10 261 0
10 262 0
10 263 0
10 264 0
10 265 0
10 266 0
10 267 0
10 268 0
10 269 0
10 270 0
10 271 0
10 272 0
10 273 0
10 274 0
10 275 0
10 276 0
10 277 0
10 278 0
10 279 0
10 280 0
10 281 0
10 282 0
10 283 0
10 284 0
10 285 0
10 286 0
10 287 0
10 288 0
10 289 0
10 290 0
10 291 0
10 292 0
10 293 0
10 294 0
10 295 0
10 296 0
10 297 0
10 298 0
10 299 0
10 300 0
10 301 0
10 302 0
10 303 0
10 304 0
10 305 0
10 306 0
10 307 0
10 308 0
10 309 0
10 310 0
10 311 0
10 312 0
10 313 0
10 314 0
10 315 0
10 316 0
10 317 0
10 318 0
10 319 0
10 320 0
10 321 0
10 322 0
10 323 0
10 324 0
10 325 0
10 326 0
10 327 0
10 328 0
10 329 0
10 330 0
10 331 0
10 332 0
10 333 0
10 334 0
10 335 0
10 336 0
10 337 0
10 338 0
10 339 0
10 340 0
10 341 0
10 342 0
10 343 0
10 344 0
10 345 0
10 346 0
10 347 0
10 348 0
10 349 0
10 350 0
10 351 0
10 352 0
10 353 0
10 354 0
10 355 0
10 356 0
10 357 0
10 358 0
10 359 0
10 360 0
10 361 0
10 362 0
10 363 0
10 364 0
10 365 0
10 366 0
10 367 0
10 368 0
10 369 0
10 370 0
10 371 0
10 372 0
10 373 0
10 374 0
10 375 0
10 376 0
10 377 0
10 378 0
10 379 0
10 380 0
10 381 0
10 382 0
10 383 0
10 384 0
10 385 0
10 386 0
10 387 0
10 388 0
10 389 0
10 390 0
10 391 0
10 392 0
10 393 0
10 394 0
10 395 0
10 396 0
10 397 0
10 398 0
10 399 0
11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 0
11 12 0
11 13 0
11 14 0
11 15 0
11 16 0
11 17 0
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0
11 28 0
11 29 0
11 30 0
11 31 0
11 32 0
11 33 0
11 34 0
11 35 0
11 36 0
11 37 0
11 38 0
11 39 0
11 40 0
11 41 0
11 42 0
11 43 0
11 44 0
11 45 0
11 46 0
11 47 0
11 48 0
11 49 0
11 50 0
11 51 0
11 52 0
11 53 0
11 54 0
11 55 0
11 56 0
11 57 0
11 58 0
11 59 0
11 60 0
11 61 0
11 62 0
11 63 0
11 64 0
11 65 0
11 66 0
11 67 0
11 68 0
11 69 0
11 70 0
11 71 0
11 72 0
11 73 0
11 74 0
11 75 0
11 76 0
11 77 0
11 78 0
11 79 0
11 80 0
11 81 0
11 82 0
11 83 0
11 84 0
11 85 0
11 86 0
11 87 0
11 88 0
11 89 0
11 90 0
11 91 0
11 92 0
11 93 0
11 94 0
11 95 0
11 96 0
11 97 0
11 98 0
11 99 0
11 100 0
11 101 0
11 102 0
11 103 0
11 104 0
11 105 0
11 106 0
11 107 0
11 108 0
11 109 0
11 110 0
11 111 0
11 112 0
11 113 0
11 114 0
11 115 0
11 116 0
11 117 0
11 118 0
11 119 0
11 120 0
11 121 0
11 122 0
11 123 0
11 124 0
11 125 0
11 126 0
11 127 0
11 128 0
11 129 0
11 130 0
11 131 0
11 132 0
11 133 0
11 134 0
11 135 0
11 136 0
11 137 0
11 138 0
11 139 0
11 140 0
11 141 0
11 142 0
11 143 0
11 144 0
11 145 0
11 146 0
11 147 0
11 148 0
11 149 0
11 150 0
11 151 0
11 152 0
11 153 0
11 154 0
11 155 0
11 156 0
11 157 0
11 158 0
11 159 0
11 160 0
11 161 0
11 162 0
11 163 0
11 164 0
11 165 0
11 166 0
11 167 0
11 168 0
11 169 0
11 170 0
11 171 0
11 172 0
11 173 0
11 174 0
11 175 0
11 176 0
11 177 0
11 178 0
11 179 0
11 180 0
11 181 0
11 182 0
11 183 0
11 184 0
11 185 0
11 186 0
11 187 0
11 188 0
11 189 0
11 190 0
11 191 0
11 192 0
11 193 0
11 194 0
11 195 0
11 196 0
11 197 0
11 198 0
11 199 0
11 200 0
11 201 0
11 202 0
11 203 0
11 204 0
11 205 0
11 206 0
11 207 0
11 208 0
11 209 0
11 210 0
11 211 0
11 212 0
11 213 0
11 214 0
11 215 0
11 216 0
11 217 0
11 218 0
11 219 0
11 220 0
11 221 0
11 222 0
11 223 0
11 224 0
11 225 0
11 226 0
11 227 0
11 228 0
11 229 0
11 230 0
11 231 0
11 232 0
11 233 0
11 234 0
11 235 0
11 236 0
11 237 0
11 238 0
11 239 0
11 240 0
11 241 0
11 242 0
11 243 0
11 244 0
11 245 0
11 246 0
11 247 0
11 248 0
11 249 0
11 250 0
11 251 0
11 252 0
11 253 0
11 254 0
11 255 0
11 256 0
11 257 0
11 258 0
11 259 0
11 260 0
11 261 0
11 262 0
11 263 0
11 264 0
11 265 0
11 266 0
11 267 0
11 268 0
11 269 0
11 270 0
11 271 0
11 272 0
11 273 0
11 274 0
11 275 0
11 276 0
11 277 0
11 278 0
11 279 0
11 280 0
11 281 0
11 282 0
11 283 0
11 284 0
11 285 0
11 286 0
11 287 0
11 288 0
11 289 0
11 290 0
11 291 0
11 292 0
11 293 0
11 294 0
11 295 0
11 296 0
11 297 0
11 298 0
11 299 0
11 300 0
11 301 0
11 302 0
11 303 0
11 304 0
11 305 0
11 306 0
11 307 0
11 308 0
11 309 0
11 310 0
11 311 0
11 312 0
11 313 0
11 314 0
11 315 0
11 316 0
11 317 0
11 318 0
11 319 0
11 320 0
11 321 0
11 322 0
11 323 0
11 324 0
11 325 0
11 326 0
11 327 0
11 328 0
11 329 0
11 330 0
11 331 0
11 332 0
11 333 0
11 334 0
11 335 0
11 336 0
11 337 0
11 338 0
11 339 0
11 340 0
11 341 0
11 342 0
11 343 0
11 344 0
11 345 0
11 346 0
11 347 0
11 348 0
11 349 0
11 350 0
11 351 0
11 352 0
11 353 0
11 354 0
11 355 0
11 356 0
11 357 0
11 358 0
11 359 0
11 360 0
11 361 0
11 362 0
11 363 0
11 364 0
11 365 0
11 366 0
11 367 0
11 368 0
11 369 0
11 370 0
11 371 0
11 372 0
11 373 0
11 374 0
11 375 0
11 376 0
11 377 0
11 378 0
11 379 0
11 380 0
11 381 0
11 382 0
11 383 0
11 384 0
11 385 0
11 386 0
11 387 0
11 388 0
11 389 0
11 390 0
11 391 0
11 392 0
11 393 0
11 394 0
11 395 0
11 396 0
11 397 0
11 398 0
11 399 0
12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 0
12 11 0
12 12 0
12 13 0
12 14 0
12 15 0
12 16 0
12 17 0
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0
12 28 0
12 29 0
12 30 0
12 31 0
12 32 0
12 33 0
12 34 0
12 35 0
12 36 0
12 37 0
12 38 0
12 39 0
12 40 0
12 41 0
12 42 0
12 43 0
12 44 0
12 45 0
12 46 0
12 47 0
12 48 0
12 49 0
12 50 0
12 51 0
12 52 0
12 53 0
12 54 0
12 55 0
12 56 0
12 57 0
12 58 0
12 59 0
12 60 0
12 61 0
12 62 0
12 63 0
12 64 0
12 65 0
12 66 0
12 67 0
12 68 0
12 69 0
12 70 0
12 71 0
12 72 0
12 73 0
12 74 0
12 75 0
12 76 0
12 77 0
12 78 0
12 79 0
12 80 0
12 81 0
12 82 0
12 83 0
12 84 0
12 85 0
12 86 0
12 87 0
12 88 0
12 89 0
12 90 0
12 91 0
12 92 0
12 93 0
12 94 0
12 95 0
12 96 0
12 97 0
12 98 0
12 99 0
12 100 0
12 101 0
12 102 0
12 103 0
12 104 0
12 105 0
12 106 0
12 107 0
12 108 0
12 109 0
12 110 0
12 111 0
12 112 0
12 113 0
12 114 0
12 115 0
12 116 0
12 117 0
12 118 0
12 119 0
12 120 0
12 121 0
12 122 0
12 123 0
12 124 0
12 125 0
12 126 0
12 127 0
12 128 0
12 129 0
12 130 0
12 131 0
12 132 0
12 133 0
12 134 0
12 135 0
12 136 0
12 137 0
12 138 0
12 139 0
12 140 0
12 141 0
12 142 0
12 143 0
12 144 0
12 145 0
12 146 0
12 147 0
12 148 0
12 149 0
12 150 0
12 151 0
12 152 0
12 153 0
12 154 0
12 155 0
12 156 0
12 157 0
12 158 0
12 159 0
12 160 0
12 161 0
12 162 0
12 163 0
12 164 0
12 165 0
12 166 0
12 167 0
12 168 0
12 169 0
12 170 0
12 171 0
12 172 0
12 173 0
12 174 0
12 175 0
12 176 0
12 177 0
12 178 0
12 179 0
12 180 0
12 181 0
12 182 0
12 183 0
12 184 0
12 185 0
12 186 0
12 187 0
12 188 0
12 189 0
12 190 0
12 191 0
12 192 0
12 193 0
12 194 0
12 195 0
12 196 0
12 197 0
12 198 0
12 199 0
12 200 0
12 201 0
12 202 0
12 203 0
12 204 0
12 205 0
12 206 0
12 207 0
12 208 0
12 209 0
12 210 0
12 211 0
12 212 0
12 213 0
12 214 0
12 215 0
12 216 0
12 217 0
12 218 0
12 219 0
12 220 0
12 221 0
12 222 0
12 223 0
12 224 0
12 225 0
12 226 0
12 227 0
12 228 0
12 229 0
12 230 0
12 231 0
12 232 0
12 233 0
12 234 0
12 235 0
12 236 0
12 237 0
12 238 0
12 239 0
12 240 0
12 241 0
12 242 0
12 243 0
12 244 0
12 245 0
12 246 0
12 247 0
12 248 0
12 249 0
12 250 0
12 251 0
12 252 0
12 253 0
12 254 0
12 255 0
12 256 0
12 257 0
12 258 0
12 259 0
12 260 0
12 261 0
12 262 0
12 263 0
12 264 0
12 265 0
12 266 0
12 267 0
12 268 0
12 269 0
12 270 0
12 271 0
12 272 0
12 273 0
12 274 0
12 275 0
12 276 0
12 277 0
12 278 0
12 279 0
12 280 0
12 281 0
12 282 0
12 283 0
12 284 0
12 285 0
12 286 0
12 287 0
12 288 0
12 289 0
12 290 0
12 291 0
12 292 0
12 293 0
12 294 0
12 295 0
12 296 0
12 297 0
12 298 0
12 299 0
12 300 0
12 301 0
12 302 0
12 303 0
12 304 0
12 305 0
12 306 0
12 307 0
12 308 0
12 309 0
12 310 0
12 311 0
12 312 0
12 313 0
12 314 0
12 315 0
12 316 0
12 317 0
12 318 0
12 319 0
12 320 0
12 321 0
12 322 0
12 323 0
12 324 0
12 325 0
12 326 0
12 327 0
12 328 0
12 329 0
12 330 0
12 331 0
12 332 0
12 333 0
12 334 0
12 335 0
12 336 0
12 337 0
12 338 0
12 339 0
12 340 0
12 341 0
12 342 0
12 343 0
12 344 0
12 345 0
12 346 0
12 347 0
12 348 0
12 349 0
12 350 0
12 351 0
12 352 0
12 353 0
12 354 0
12 355 0
12 356 0
12 357 0
12 358 0
12 359 0
12 360 0
12 361 0
12 362 0
12 363 0
12 364 0
12 365 0
12 366 0
12 367 0
12 368 0
12 369 0
12 370 0
12 371 0
12 372 0
12 373 0
12 374 0
12 375 0
12 376 0
12 377 0
12 378 0
12 379 0
12 380 0
12 381 0
12 382 0
12 383 0
12 384 0
12 385 0
12 386 0
12 387 0
12 388 0
12 389 0
12 390 0
12 391 0
12 392 0
12 393 0
12 394 0
12 395 0
12 396 0
12 397 0
12 398 0
12 399 0
13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 0
13 13 0
13 14 0
13 15 0
13 16 0
13 17 0
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0
13 28 0
13 29 0
13 30 0
13 31 0
13 32 0
13 33 0
13 34 0
13 35 0
13 36 0
13 37 0
13 38 0
13 39 0
13 40 0
13 41 0
13 42 0
13 43 0
13 44 0
13 45 0
13 46 0
13 47 0
13 48 0
13 49 0
13 50 0
13 51 0
13 52 0
13 53 0
13 54 0
13 55 0
13 56 0
13 57 0
13 58 0
13 59 0
13 60 0
13 61 0
13 62 0
13 63 0
13 64 0
13 65 0
13 66 0
13 67 0
13 68 0
13 69 0
13 70 0
13 71 0
13 72 0
13 73 0
13 74 0
13 75 0
13 76 0
13 77 0
13 78 0
13 79 0
13 80 0
13 81 0
13 82 0
13 83 0
13 84 0
13 85 0
13 86 0
13 87 0
13 88 0
13 89 0
13 90 0
13 91 0
13 92 0
13 93 0
13 94 0
13 95 0
13 96 0
13 97 0
13 98 0
13 99 0
13 100 0
13 101 0
13 102 0
13 103 0
13 104 0
13 105 0
13 106 0
13 107 0
13 108 0
13 109 0
13 110 0
13 111 0
13 112 0
13 113 0
13 114 0
13 115 0
13 116 0
13 117 0
13 118 0
13 119 0
13 120 0
13 121 0
13 122 0
13 123 0
13 124 0
13 125 0
13 126 0
13 127 0
13 128 0
13 129 0
13 130 0
13 131 0
13 132 0
13 133 0
13 134 0
13 135 0
13 136 0
13 137 0
13 138 0
13 139 0
13 140 0
13 141 0
13 142 0
13 143 0
13 144 0
13 145 0
13 146 0
13 147 0
13 148 0
13 149 0
13 150 0
13 151 0
13 152 0
13 153 0
13 154 0
13 155 0
13 156 0
13 157 0
13 158 0
13 159 0
13 160 0
13 161 0
13 162 0
13 163 0
13 164 0
13 165 0
13 166 0
13 167 0
13 168 0
13 169 0
13 170 0
13 171 0
13 172 0
13 173 0
13 174 0
13 175 0
13 176 0
13 177 0
13 178 0
13 179 0
13 180 0
13 181 0
13 182 0
13 183 0
13 184 0
13 185 0
13 186 0
13 187 0
13 188 0
13 189 0
13 190 0
13 191 0
13 192 0
13 193 0
13 194 0
13 195 0
13 196 0
13 197 0
13 198 0
13 199 0
13 200 0
13 201 0
13 202 0
13 203 0
13 204 0
13 205 0
13 206 0
13 207 0
13 208 0
13 209 0
13 210 0
13 211 0
13 212 0
13 213 0
13 214 0
13 215 0
13 216 0
13 217 0
13 218 0
13 219 0
13 220 0
13 221 0
13 222 0
13 223 0
13 224 0
13 225 0
13 226 0
13 227 0
13 228 0
13 229 0
13 230 0
13 231 0
13 232 0
13 233 0
13 234 0
13 235 0
13 236 0
13 237 0
13 238 0
13 239 0
13 240 0
13 241 0
13 242 0
13 243 0
13 244 0
13 245 0
13 246 0
13 247 0
13 248 0
13 249 0
13 250 0
13 251 0
13 252 0
13 253 0
13 254 0
13 255 0
13 256 0
13 257 0
13 258 0
13 259 0
13 260 0
13 261 0
13 262 0
13 263 0
13 264 0
13 265 0
13 266 0
13 267 0
13 268 0
13 269 0
13 270 0
13 271 0
13 272 0
13 273 0
13 274 0
13 275 0
13 276 0
13 277 0
13 278 0
13 279 0
13 280 0
13 281 0
13 282 0
13 283 0
13 284 0
13 285 0
13 286 0
13 287 0
13 288 0
13 289 0
13 290 0
13 291 0
13 292 0
13 293 0
13 294 0
13 295 0
13 296 0
13 297 0
13 298 0
13 299 0
13 300 0
13 301 0
13 302 0
13 303 0
13 304 0
13 305 0
13 306 0
13 307 0
13 308 0
13 309 0
13 310 0
13 311 0
13 312 0
13 313 0
13 314 0
13 315 0
13 316 0
13 317 0
13 318 0
13 319 0
13 320 0
13 321 0
13 322 0
13 323 0
13 324 0
13 325 0
13 326 0
13 327 0
13 328 0
13 329 0
13 330 0
13 331 0
13 332 0
13 333 0
13 334 0
13 335 0
13 336 0
13 337 0
13 338 0
13 339 0
13 340 0
13 341 0
13 342 0
13 343 0
13 344 0
13 345 0
13 346 0
13 347 0
13 348 0
13 349 0
13 350 0
13 351 0
13 352 0
13 353 0
13 354 0
13 355 0
13 356 0
13 357 0
13 358 0
13 359 0
13 360 0
13 361 0
13 362 0
13 363 0
13 364 0
13 365 0
13 366 0
13 367 0
13 368 0
13 369 0
13 370 0
13 371 0
13 372 0
13 373 0
13 374 0
13 375 0
13 376 0
13 377 0
13 378 0
13 379 0
13 380 0
13 381 0
13 382 0
13 383 0
13 384 0
13 385 0
13 386 0
13 387 0
13 388 0
13 389 0
13 390 0
13 391 0
13 392 0
13 393 0
13 394 0
13 395 0
13 396 0
13 397 0
13 398 0
13 399 0
14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 0
14 13 0
14 14 0
14 15 0
14 16 0
14 17 0
14 18 0
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0
14 28 0
14 29 0
14 30 0
14 31 0
14 32 0
14 33 0
14 34 0
14 35 0
14 36 0
14 37 0
14 38 0
14 39 0
14 40 0
14 41 0
14 42 0
14 43 0
14 44 0
14 45 0
14 46 0
14 47 0
14 48 0
14 49 0
14 50 0
14 51 0
14 52 0
14 53 0
14 54 0
14 55 0
14 56 0
14 57 0
14 58 0
14 59 0
14 60 0
14 61 0
14 62 0
14 63 0
14 64 0
14 65 0
14 66 0
14 67 0
14 68 0
14 69 0
14 70 0
14 71 0
14 72 0
14 73 0
14 74 0
14 75 0
14 76 0
14 77 0
14 78 0
14 79 0
14 80 0
14 81 0
14 82 0
14 83 0
14 84 0
14 85 0
14 86 0
14 87 0
14 88 0
14 89 0
14 90 0
14 91 0
14 92 0
14 93 0
14 94 0
14 95 0
14 96 0
14 97 0
14 98 0
14 99 0
14 100 0
14 101 0
14 102 0
14 103 0
14 104 0
14 105 0
14 106 0
14 107 0
14 108 0
14 109 0
14 110 0
14 111 0
14 112 0
14 113 0
14 114 0
14 115 0
14 116 0
14 117 0
14 118 0
14 119 0
14 120 0
14 121 0
14 122 0
14 123 0
14 124 0
14 125 0
14 126 0
14 127 0
14 128 0
14 129 0
14 130 0
14 131 0
14 132 0
14 133 0
14 134 0
14 135 0
14 136 0
14 137 0
14 138 0
14 139 0
14 140 0
14 141 0
14 142 0
14 143 0
14 144 0
14 145 0
14 146 0
14 147 0
14 148 0
14 149 0
14 150 0
14 151 0
14 152 0
14 153 0
14 154 0
14 155 0
14 156 0
14 157 0
14 158 0
14 159 0
14 160 0
14 161 0
14 162 0
14 163 0
14 164 0
14 165 0
14 166 0
14 167 0
14 168 0
14 169 0
14 170 0
14 171 0
14 172 0
14 173 0
14 174 0
14 175 0
14 176 0
14 177 0
14 178 0
14 179 0
14 180 0
14 181 0
14 182 0
14 183 0
14 184 0
14 185 0
14 186 0
14 187 0
14 188 0
14 189 0
14 190 0
14 191 0
14 192 0
14 193 0
14 194 0
14 195 0
14 196 0
14 197 0
14 198 0
14 199 0
14 200 0
14 201 0
14 202 0
14 203 0
14 204 0
14 205 0
14 206 0
14 207 0
14 208 0
14 209 0
14 210 0
14 211 0
14 212 0
14 213 0
14 214 0
14 215 0
14 216 0
14 217 0
14 218 0
14 219 0
14 220 0
14 221 0
14 222 0
14 223 0
14 224 0
14 225 0
14 226 0
14 227 0
14 228 0
14 229 0
14 230 0
14 231 0
14 232 0
14 233 0
14 234 0
14 235 0
14 236 0
14 237 0
14 238 0
14 239 0
14 240 0
14 241 0
14 242 0
14 243 0
14 244 0
14 245 0
14 246 0
14 247 0
14 248 0
14 249 0
14 250 0
14 251 0
14 252 0
14 253 0
14 254 0
14 255 0
14 256 0
14 257 0
14 258 0
14 259 0
14 260 0
14 261 0
14 262 0
14 263 0
14 264 0
14 265 0
14 266 0
14 267 0
14 268 0
14 269 0
14 270 0
14 271 0
14 272 0
14 273 0
14 274 0
14 275 0
14 276 0
14 277 0
14 278 0
14 279 0
14 280 0
14 281 0
14 282 0
14 283 0
14 284 0
14 285 0
14 286 0
14 287 0
14 288 0
14 289 0
14 290 0
14 291 0
14 292 0
14 293 0
14 294 0
14 295 0
14 296 0
14 297 0
14 298 0
14 299 0
14 300 0
14 301 0
14 302 0
14 303 0
14 304 0
14 305 0
14 306 0
14 307 0
14 308 0
14 309 0
14 310 0
14 311 0
14 312 0
14 313 0
14 314 0
14 315 0
14 316 0
14 317 0
14 318 0
14 319 0
14 320 0
14 321 0
14 322 0
14 323 0
14 324 0
14 325 0
14 326 0
14 327 0
14 328 0
14 329 0
14 330 0
14 331 0
14 332 0
14 333 0
14 334 0
14 335 0
14 336 0
14 337 0
14 338 0
14 339 0
14 340 0
14 341 0
14 342 0
14 343 0
14 344 0
14 345 0
14 346 0
14 347 0
14 348 0
14 349 0
14 350 0
14 351 0
14 352 0
14 353 0
14 354 0
14 355 0
14 356 0
14 357 0
14 358 0
14 359 0
14 360 0
14 361 0
14 362 0
14 363 0
14 364 0
14 365 0
14 366 0
14 367 0
14 368 0
14 369 0
14 370 0
14 371 0
14 372 0
14 373 0
14 374 0
14 375 0
14 376 0
14 377 0
14 378 0
14 379 0
14 380 0
14 381 0
14 382 0
14 383 0
14 384 0
14 385 0
14 386 0
14 387 0
14 388 0
14 389 0
14 390 0
14 391 0
14 392 0
14 393 0
14 394 0
14 395 0
14 396 0
14 397 0
14 398 0
14 399 0
15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 0
15 16 0
15 17 0
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0
15 28 0
15 29 0
15 30 0
15 31 0
15 32 0
15 33 0
15 34 0
15 35 0
15 36 0
15 37 0
15 38 0
15 39 0
15 40 0
15 41 0
15 42 0
15 43 0
15 44 0
15 45 0
15 46 0
15 47 0
15 48 0
15 49 0
15 50 0
15 51 0
15 52 0
15 53 0
15 54 0
15 55 0
15 56 0
15 57 0
15 58 0
15 59 0
15 60 0
15 61 0
15 62 0
15 63 0
15 64 0
15 65 0
15 66 0
15 67 0
15 68 0
15 69 0
15 70 0
15 71 0
15 72 0
15 73 0
15 74 0
15 75 0
15 76 0
15 77 0
15 78 0
15 79 0
15 80 0
15 81 0
15 82 0
15 83 0
15 84 0
15 85 0
15 86 0
15 87 0
15 88 0
15 89 0
15 90 0
15 91 0
15 92 0
15 93 0
15 94 0
15 95 0
15 96 0
15 97 0
15 98 0
15 99 0
15 100 0
15 101 0
15 102 0
15 103 0
15 104 0
15 105 0
15 106 0
15 107 0
15 108 0
15 109 0
15 110 0
15 111 0
15 112 0
15 113 0
15 114 0
15 115 0
15 116 0
15 117 0
15 118 0
15 119 0
15 120 0
15 121 0
15 122 0
15 123 0
15 124 0
15 125 0
15 126 0
15 127 0
15 128 0
15 129 0
15 130 0
15 131 0
15 132 0
15 133 0
15 134 0
15 135 0
15 136 0
15 137 0
15 138 0
15 139 0
15 140 0
15 141 0
15 142 0
15 143 0
15 144 0
15 145 0
15 146 0
15 147 0
15 148 0
15 149 0
15 150 0
15 151 0
15 152 0
15 153 0
15 154 0
15 155 0
15 156 0
15 157 0
15 158 0
15 159 0
15 160 0
15 161 0
15 162 0
15 163 0
15 164 0
15 165 0
15 166 0
15 167 0
15 168 0
15 169 0
15 170 0
15 171 0
15 172 0
15 173 0
15 174 0
15 175 0
15 176 0
15 177 0
15 178 0
15 179 0
15 180 0
15 181 0
15 182 0
15 183 0
15 184 0
15 185 0
15 186 0
15 187 0
15 188 0
15 189 0
15 190 0
15 191 0
15 192 0
15 193 0
15 194 0
15 195 0
15 196 0
15 197 0
15 198 0
15 199 0
15 200 0
15 201 0
15 202 0
15 203 0
15 204 0
15 205 0
15 206 0
15 207 0
15 208 0
15 209 0
15 210 0
15 211 0
15 212 0
15 213 0
15 214 0
15 215 0
15 216 0
15 217 0
15 218 0
15 219 0
15 220 0
15 221 0
15 222 0
15 223 0
15 224 0
15 225 0
15 226 0
15 227 0
15 228 0
15 229 0
15 230 0
15 231 0
15 232 0
15 233 0
15 234 0
15 235 0
15 236 0
15 237 0
15 238 0
15 239 0
15 240 0
15 241 0
15 242 0
15 243 0
15 244 0
15 245 0
15 246 0
15 247 0
15 248 0
15 249 0
15 250 0
15 251 0
15 252 0
15 253 0
15 254 0
15 255 0
15 256 0
15 257 0
15 258 0
15 259 0
15 260 0
15 261 0
15 262 0
15 263 0
15 264 0
15 265 0
15 266 0
15 267 0
15 268 0
15 269 0
15 270 0
15 271 0
15 272 0
15 273 0
15 274 0
15 275 0
15 276 0
15 277 0
15 278 0
15 279 0
15 280 0
15 281 0
15 282 0
15 283 0
15 284 0
15 285 0
15 286 0
15 287 0
15 288 0
15 289 0
15 290 0
15 291 0
15 292 0
15 293 0
15 294 0
15 295 0
15 296 0
15 297 0
15 298 0
15 299 0
15 300 0
15 301 0
15 302 0
15 303 0
15 304 0
15 305 0
15 306 0
15 307 0
15 308 0
15 309 0
15 310 0
15 311 0
15 312 0
15 313 0
15 314 0
15 315 0
15 316 0
15 317 0
15 318 0
15 319 0
15 320 0
15 321 0
15 322 0
15 323 0
15 324 0
15 325 0
15 326 0
15 327 0
15 328 0
15 329 0
15 330 0
15 331 0
15 332 0
15 333 0
15 334 0
15 335 0
15 336 0
15 337 0
15 338 0
15 339 0
15 340 0
15 341 0
15 342 0
15 343 0
15 344 0
15 345 0
15 346 0
15 347 0
15 348 0
15 349 0
15 350 0
15 351 0
15 352 0
15 353 0
15 354 0
15 355 0
15 356 0
15 357 0
15 358 0
15 359 0
15 360 0
15 361 0
15 362 0
15 363 0
15 364 0
15 365 0
15 366 0
15 367 0
15 368 0
15 369 0
15 370 0
15 371 0
15 372 0
15 373 0
15 374 0
15 375 0
15 376 0
15 377 0
15 378 0
15 379 0
15 380 0
15 381 0
15 382 0
15 383 0
15 384 0
15 385 0
15 386 0
15 387 0
15 388 0
15 389 0
15 390 0
15 391 0
15 392 0
15 393 0
15 394 0
15 395 0
15 396 0
15 397 0
15 398 0
15 399 0
16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 0
16 15 0
16 16 0
16 17 0
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0
16 28 0
16 29 0
16 30 0
16 31 0
16 32 0
16 33 0
16 34 0
16 35 0
16 36 0
16 37 0
16 38 0
16 39 0
16 40 0
16 41 0
16 42 0
16 43 0
16 44 0
16 45 0
16 46 0
16 47 0
16 48 0
16 49 0
16 50 0
16 51 0
16 52 0
16 53 0
16 54 0
16 55 0
16 56 0
16 57 0
16 58 0
16 59 0
16 60 0
16 61 0
16 62 0
16 63 0
16 64 0
16 65 0
16 66 0
16 67 0
16 68 0
16 69 0
16 70 0
16 71 0
16 72 0
16 73 0
16 74 0
16 75 0
16 76 0
16 77 0
16 78 0
16 79 0
16 80 0
16 81 0
16 82 0
16 83 0
16 84 0
16 85 0
16 86 0
16 87 0
16 88 0
16 89 0
16 90 0
16 91 0
16 92 0
16 93 0
16 94 0
16 95 0
16 96 0
16 97 0
16 98 0
16 99 0
16 100 0
16 101 0
16 102 0
16 103 0
16 104 0
16 105 0
16 106 0
16 107 0
16 108 0
16 109 0
16 110 0
16 111 0
16 112 0
16 113 0
16 114 0
16 115 0
16 116 0
16 117 0
16 118 0
16 119 0
16 120 0
16 121 0
16 122 0
16 123 0
16 124 0
16 125 0
16 126 0
16 127 0
16 128 0
16 129 0
16 130 0
16 131 0
16 132 0
16 133 0
16 134 0
16 135 0
16 136 0
16 137 0
16 138 0
16 139 0
16 140 0
16 141 0
16 142 0
16 143 0
16 144 0
16 145 0
16 146 0
16 147 0
16 148 0
16 149 0
16 150 0
16 151 0
16 152 0
16 153 0
16 154 0
16 155 0
16 156 0
16 157 0
16 158 0
16 159 0
16 160 0
16 161 0
16 162 0
16 163 0
16 164 0
16 165 0
16 166 0
16 167 0
16 168 0
16 169 0
16 170 0
16 171 0
16 172 0
16 173 0
16 174 0
16 175 0
16 176 0
16 177 0
16 178 0
16 179 0
16 180 0
16 181 0
16 182 0
16 183 0
16 184 0
16 185 0
16 186 0
16 187 0
16 188 0
16 189 0
16 190 0
16 191 0
16 192 0
16 193 0
16 194 0
16 195 0
16 196 0
16 197 0
16 198 0
16 199 0
16 200 0
16 201 0
16 202 0
16 203 0
16 204 0
16 205 0
16 206 0
16 207 0
16 208 0
16 209 0
16 210 0
16 211 0
16 212 0
16 213 0
16 214 0
16 215 0
16 216 0
16 217 0
16 218 0
16 219 0
16 220 0
16 221 0
16 222 0
16 223 0
16 224 0
16 225 0
16 226 0
16 227 0
16 228 0
16 229 0
16 230 0
16 231 0
16 232 0
16 233 0
16 234 0
16 235 0
16 236 0
16 237 0
16 238 0
16 239 0
16 240 0
16 241 0
16 242 0
16 243 0
16 244 0
16 245 0
16 246 0
16 247 0
16 248 0
16 249 0
16 250 0
16 251 0
16 252 0
16 253 0
16 254 0
16 255 0
16 256 0
16 257 0
16 258 0
16 259 0
16 260 0
16 261 0
16 262 0
16 263 0
16 264 0
16 265 0
16 266 0
16 267 0
16 268 0
16 269 0
16 270 0
16 271 0
16 272 0
16 273 0
16 274 0
16 275 0
16 276 0
16 277 0
16 278 0
16 279 0
16 280 0
16 281 0
16 282 0
16 283 0
16 284 0
16 285 0
16 286 0
16 287 0
16 288 0
16 289 0
16 290 0
16 291 0
16 292 0
16 293 0
16 294 0
16 295 0
16 296 0
16 297 0
16 298 0
16 299 0
16 300 0
16 301 0
16 302 0
16 303 0
16 304 0
16 305 0
16 306 0
16 307 0
16 308 0
16 309 0
16 310 0
16 311 0
16 312 0
16 313 0
16 314 0
16 315 0
16 316 0
16 317 0
16 318 0
16 319 0
16 320 0
16 321 0
16 322 0
16 323 0
16 324 0
16 325 0
16 326 0
16 327 0
16 328 0
16 329 0
16 330 0
16 331 0
16 332 0
16 333 0
16 334 0
16 335 0
16 336 0
16 337 0
16 338 0
16 339 0
16 340 0
16 341 0
16 342 0
16 343 0
16 344 0
16 345 0
16 346 0
16 347 0
16 348 0
16 349 0
16 350 0
16 351 0
16 352 0
16 353 0
16 354 0
16 355 0
16 356 0
16 357 0
16 358 0
16 359 0
16 360 0
16 361 0
16 362 0
16 363 0
16 364 0
16 365 0
16 366 0
16 367 0
16 368 0
16 369 0
16 370 0
16 371 0
16 372 0
16 373 0
16 374 0
16 375 0
16 376 0
16 377 0
16 378 0
16 379 0
16 380 0
16 381 0
16 382 0
16 383 0
16 384 0
16 385 0
16 386 0
16 387 0
16 388 0
16 389 0
16 390 0
16 391 0
16 392 0
16 393 0
16 394 0
16 395 0
16 396 0
16 397 0
16 398 0
16 399 0
17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 0
17 15 0
17 16 0
17 17 0
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0
17 28 0
17 29 0
17 30 0
17 31 0
17 32 0
17 33 0
17 34 0
17 35 0
17 36 0
17 37 0
17 38 0
17 39 0
17 40 0
17 41 0
17 42 0
17 43 0
17 44 0
17 45 0
17 46 0
17 47 0
17 48 0
17 49 0
17 50 0
17 51 0
17 52 0
17 53 0
17 54 0
17 55 0
17 56 0
17 57 0
17 58 0
17 59 0
17 60 0
17 61 0
17 62 0
17 63 0
17 64 0
17 65 0
17 66 0
17 67 0
17 68 0
17 69 0
17 70 0
17 71 0
17 72 0
17 73 0
17 74 0
17 75 0
17 76 0
17 77 0
17 78 0
17 79 0
17 80 0
17 81 0
17 82 0
17 83 0
17 84 0
17 85 0
17 86 0
17 87 0
17 88 0
17 89 0
17 90 0
17 91 0
17 92 0
17 93 0
17 94 0
17 95 0
17 96 0
17 97 0
17 98 0
17 99 0
17 100 0
17 101 0
17 102 0
17 103 0
17 104 0
17 105 0
17 106 0
17 107 0
17 108 0
17 109 0
17 110 0
17 111 0
17 112 0
17 113 0
17 114 0
17 115 0
17 116 0
17 117 0
17 118 0
17 119 0
17 120 0
17 121 0
17 122 0
17 123 0
17 124 0
17 125 0
17 126 0
17 127 0
17 128 0
17 129 0
17 130 0
17 131 0
17 132 0
17 133 0
17 134 0
17 135 0
17 136 0
17 137 0
17 138 0
17 139 0
17 140 0
17 141 0
17 142 0
17 143 0
17 144 0
17 145 0
17 146 0
17 147 0
17 148 0
17 149 0
17 150 0
17 151 0
17 152 0
17 153 0
17 154 0
17 155 0
17 156 0
17 157 0
17 158 0
17 159 0
17 160 0
17 161 0
17 162 0
17 163 0
17 164 0
17 165 0
17 166 0
17 167 0
17 168 0
17 169 0
17 170 0
17 171 0
17 172 0
17 173 0
17 174 0
17 175 0
17 176 0
17 177 0
17 178 0
17 179 0
17 180 0
17 181 0
17 182 0
17 183 0
17 184 0
17 185 0
17 186 0
17 187 0
17 188 0
17 189 0
17 190 0
17 191 0
17 192 0
17 193 0
17 194 0
17 195 0
17 196 0
17 197 0
17 198 0
17 199 0
17 200 0
17 201 0
17 202 0
17 203 0
17 204 0
17 205 0
17 206 0
17 207 0
17 208 0
17 209 0
17 210 0
17 211 0
17 212 0
17 213 0
17 214 0
17 215 0
17 216 0
17 217 0
17 218 0
17 219 0
17 220 0
17 221 0
17 222 0
17 223 0
17 224 0
17 225 0
17 226 0
17 227 0
17 228 0
17 229 0
17 230 0
17 231 0
17 232 0
17 233 0
17 234 0
17 235 0
17 236 0
17 237 0
17 238 0
17 239 0
17 240 0
17 241 0
17 242 0
17 243 0
17 244 0
17 245 0
17 246 0
17 247 0
17 248 0
17 249 0
17 250 0
17 251 0
17 252 0
17 253 0
17 254 0
17 255 0
17 256 0
17 257 0
17 258 0
17 259 0
17 260 0
17 261 0
17 262 0
17 263 0
17 264 0
17 265 0
17 266 0
17 267 0
17 268 0
17 269 0
17 270 0
17 271 0
17 272 0
17 273 0
17 274 0
17 275 0
17 276 0
17 277 0
17 278 0
17 279 0
17 280 0
17 281 0
17 282 0
17 283 0
17 284 0
17 285 0
17 286 0
17 287 0
17 288 0
17 289 0
17 290 0
17 291 0
17 292 0
17 293 0
17 294 0
17 295 0
17 296 0
17 297 0
17 298 0
17 299 0
17 300 0
17 301 0
17 302 0
17 303 0
17 304 0
17 305 0
17 306 0
17 307 0
17 308 0
17 309 0
17 310 0
17 311 0
17 312 0
17 313 0
17 314 0
17 315 0
17 316 0
17 317 0
17 318 0
17 319 0
17 320 0
17 321 0
17 322 0
17 323 0
17 324 0
17 325 0
17 326 0
17 327 0
17 328 0
17 329 0
17 330 0
17 331 0
17 332 0
17 333 0
17 334 0
17 335 0
17 336 0
17 337 0
17 338 0
17 339 0
17 340 0
17 341 0
17 342 0
17 343 0
17 344 0
17 345 0
17 346 0
17 347 0
17 348 0
17 349 0
17 350 0
17 351 0
17 352 0
17 353 0
17 354 0
17 355 0
17 356 0
17 357 0
17 358 0
17 359 0
17 360 0
17 361 0
17 362 0
17 363 0
17 364 0
17 365 0
17 366 0
17 367 0
17 368 0
17 369 0
17 370 0
17 371 0
17 372 0
17 373 0
17 374 0
17 375 0
17 376 0
17 377 0
17 378 0
17 379 0
17 380 0
17 381 0
17 382 0
17 383 0
17 384 0
17 385 0
17 386 0
17 387 0
17 388 0
17 389 0
17 390 0
17 391 0
17 392 0
17 393 0
17 394 0
17 395 0
17 396 0
17 397 0
17 398 0
17 399 0
18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 0
18 13 0
18 14 0
18 15 0
18 16 0
18 17 0
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0
18 28 0
18 29 0
18 30 0
18 31 0
18 32 0
18 33 0
18 34 0
18 35 0
18 36 0
18 37 0
18 38 0
18 39 0
18 40 0
18 41 0
18 42 0
18 43 0
18 44 0
18 45 0
18 46 0
18 47 0
18 48 0
18 49 0
18 50 0
18 51 0
18 52 0
18 53 0
18 54 0
18 55 0
18 56 0
18 57 0
18 58 0
18 59 0
18 60 0
18 61 0
18 62 0
18 63 0
18 64 0
18 65 0
18 66 0
18 67 0
18 68 0
18 69 0
18 70 0
18 71 0
18 72 0
18 73 0
18 74 0
18 75 0
18 76 0
18 77 0
18 78 0
18 79 0
18 80 0
18 81 0
18 82 0
18 83 0
18 84 0
18 85 0
18 86 0
18 87 0
18 88 0
18 89 0
18 90 0
18 91 0
18 92 0
18 93 0
18 94 0
18 95 0
18 96 0
18 97 0
18 98 0
18 99 0
18 100 0
18 101 0
18 102 0
18 103 0
18 104 0
18 105 0
18 106 0
18 107 0
18 108 0
18 109 0
18 110 0
18 111 0
18 112 0
18 113 0
18 114 0
18 115 0
18 116 0
18 117 0
18 118 0
18 119 0
18 120 0
18 121 0
18 122 0
18 123 0
18 124 0
18 125 0
18 126 0
18 127 0
18 128 0
18 129 0
18 130 0
18 131 0
18 132 0
18 133 0
18 134 0
18 135 0
18 136 0
18 137 0
18 138 0
18 139 0
18 140 0
18 141 0
18 142 0
18 143 0
18 144 0
18 145 0
18 146 0
18 147 0
18 148 0
18 149 0
18 150 0
18 151 0
18 152 0
18 153 0
18 154 0
18 155 0
18 156 0
18 157 0
18 158 0
18 159 0
18 160 0
18 161 0
18 162 0
18 163 0
18 164 0
18 165 0
18 166 0
18 167 0
18 168 0
18 169 0
18 170 0
18 171 0
18 172 0
18 173 0
18 174 0
18 175 0
18 176 0
18 177 0
18 178 0
18 179 0
18 180 0
18 181 0
18 182 0
18 183 0
18 184 0
18 185 0
18 186 0
18 187 0
18 188 0
18 189 0
18 190 0
18 191 0
18 192 0
18 193 0
18 194 0
18 195 0
18 196 0
18 197 0
18 198 0
18 199 0
18 200 0
18 201 0
18 202 0
18 203 0
18 204 0
18 205 0
18 206 0
18 207 0
18 208 0
18 209 0
18 210 0
18 211 0
18 212 0
18 213 0
18 214 0
18 215 0
18 216 0
18 217 0
18 218 0
18 219 0
18 220 0
18 221 0
18 222 0
18 223 0
18 224 0
18 225 0
18 226 0
18 227 0
18 228 0
18 229 0
18 230 0
18 231 0
18 232 0
18 233 0
18 234 0
18 235 0
18 236 0
18 237 0
18 238 0
18 239 0
18 240 0
18 241 0
18 242 0
18 243 0
18 244 0
18 245 0
18 246 0
18 247 0
18 248 0
18 249 0
18 250 0
18 251 0
18 252 0
18 253 0
18 254 0
18 255 0
18 256 0
18 257 0
18 258 0
18 259 0
18 260 0
18 261 0
18 262 0
18 263 0
18 264 0
18 265 0
18 266 0
18 267 0
18 268 0
18 269 0
18 270 0
18 271 0
18 272 0
18 273 0
18 274 0
18 275 0
18 276 0
18 277 0
18 278 0
18 279 0
18 280 0
18 281 0
18 282 0
18 283 0
18 284 0
18 285 0
18 286 0
18 287 0
18 288 0
18 289 0
18 290 0
18 291 0
18 292 0
18 293 0
18 294 0
18 295 0
18 296 0
18 297 0
18 298 0
18 299 0
18 300 0
18 301 0
18 302 0
18 303 0
18 304 0
18 305 0
18 306 0
18 307 0
18 308 0
18 309 0
18 310 0
18 311 0
18 312 0
18 313 0
18 314 0
18 315 0
18 316 0
18 317 0
18 318 0
18 319 0
18 320 0
18 321 0
18 322 0
18 323 0
18 324 0
18 325 0
18 326 0
18 327 0
18 328 0
18 329 0
18 330 0
18 331 0
18 332 0
18 333 0
18 334 0
18 335 0
18 336 0
18 337 0
18 338 0
18 339 0
18 340 0
18 341 0
18 342 0
18 343 0
18 344 0
18 345 0
18 346 0
18 347 0
18 348 0
18 349 0
18 350 0
18 351 0
18 352 0
18 353 0
18 354 0
18 355 0
18 356 0
18 357 0
18 358 0
18 359 0
18 360 0
18 361 0
18 362 0
18 363 0
18 364 0
18 365 0
18 366 0
18 367 0
18 368 0
18 369 0
18 370 0
18 371 0
18 372 0
18 373 0
18 374 0
18 375 0
18 376 0
18 377 0
18 378 0
18 379 0
18 380 0
18 381 0
18 382 0
18 383 0
18 384 0
18 385 0
18 386 0
18 387 0
18 388 0
18 389 0
18 390 0
18 391 0
18 392 0
18 393 0
18 394 0
18 395 0
18 396 0
18 397 0
18 398 0
18 399 0
19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 0
19 13 0
19 14 0
19 15 0
19 16 0
19 17 0
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0
19 28 0
19 29 0
19 30 0
19 31 0
19 32 0
19 33 0
19 34 0
19 35 0
19 36 0
19 37 0
19 38 0
19 39 0
19 40 0
19 41 0
19 42 0
19 43 0
19 44 0
19 45 0
19 46 0
19 47 0
19 48 0
19 49 0
19 50 0
19 51 0
19 52 0
19 53 0
19 54 0
19 55 0
19 56 0
19 57 0
19 58 0
19 59 0
19 60 0
19 61 0
19 62 0
19 63 0
19 64 0
19 65 0
19 66 0
19 67 0
19 68 0
19 69 0
19 70 0
19 71 0
19 72 0
19 73 0
19 74 0
19 75 0
19 76 0
19 77 0
19 78 0
19 79 0
19 80 0
19 81 0
19 82 0
19 83 0
19 84 0
19 85 0
19 86 0
19 87 0
19 88 0
19 89 0
19 90 0
19 91 0
19 92 0
19 93 0
19 94 0
19 95 0
19 96 0
19 97 0
19 98 0
19 99 0
19 100 0
19 101 0
19 102 0
19 103 0
19 104 0
19 105 0
19 106 0
19 107 0
19 108 0
19 109 0
19 110 0
19 111 0
19 112 0
19 113 0
19 114 0
19 115 0
19 116 0
19 117 0
19 118 0
19 119 0
19 120 0
19 121 0
19 122 0
19 123 0
19 124 0
19 125 0
19 126 0
19 127 0
19 128 0
19 129 0
19 130 0
19 131 0
19 132 0
19 133 0
19 134 0
19 135 0
19 136 0
19 137 0
19 138 0
19 139 0
19 140 0
19 141 0
19 142 0
19 143 0
19 144 0
19 145 0
19 146 0
19 147 0
19 148 0
19 149 0
19 150 0
19 151 0
19 152 0
19 153 0
19 154 0
19 155 0
19 156 0
19 157 0
19 158 0
19 159 0
19 160 0
19 161 0
19 162 0
19 163 0
19 164 0
19 165 0
19 166 0
19 167 0
19 168 0
19 169 0
19 170 0
19 171 0
19 172 0
19 173 0
19 174 0
19 175 0
19 176 0
19 177 0
19 178 0
19 179 0
19 180 0
19 181 0
19 182 0
19 183 0
19 184 0
19 185 0
19 186 0
19 187 0
19 188 0
19 189 0
19 190 0
19 191 0
19 192 0
19 193 0
19 194 0
19 195 0
19 196 0
19 197 0
19 198 0
19 199 0
19 200 0
19 201 0
19 202 0
19 203 0
19 204 0
19 205 0
19 206 0
19 207 0
19 208 0
19 209 0
19 210 0
19 211 0
19 212 0
19 213 0
19 214 0
19 215 0
19 216 0
19 217 0
19 218 0
19 219 0
19 220 0
19 221 0
19 222 0
19 223 0
19 224 0
19 225 0
19 226 0
19 227 0
19 228 0
19 229 0
19 230 0
19 231 0
19 232 0
19 233 0
19 234 0
19 235 0
19 236 0
19 237 0
19 238 0
19 239 0
19 240 0
19 241 0
19 242 0
19 243 0
19 244 0
19 245 0
19 246 0
19 247 0
19 248 0
19 249 0
19 250 0
19 251 0
19 252 0
19 253 0
19 254 0
19 255 0
19 256 0
19 257 0
19 258 0
19 259 0
19 260 0
19 261 0
19 262 0
19 263 0
19 264 0
19 265 0
19 266 0
19 267 0
19 268 0
19 269 0
19 270 0
19 271 0
19 272 0
19 273 0
19 274 0
19 275 0
19 276 0
19 277 0
19 278 0
19 279 0
19 280 0
19 281 0
19 282 0
19 283 0
19 284 0
19 285 0
19 286 0
19 287 0
19 288 0
19 289 0
19 290 0
19 291 0
19 292 0
19 293 0
19 294 0
19 295 0
19 296 0
19 297 0
19 298 0
19 299 0
19 300 0
19 301 0
19 302 0
19 303 0
19 304 0
19 305 0
19 306 0
19 307 0
19 308 0
19 309 0
19 310 0
19 311 0
19 312 0
19 313 0
19 314 0
19 315 0
19 316 0
19 317 0
19 318 0
19 319 0
19 320 0
19 321 0
19 322 0
19 323 0
19 324 0
19 325 0
19 326 0
19 327 0
19 328 0
19 329 0
19 330 0
19 331 0
19 332 0
19 333 0
19 334 0
19 335 0
19 336 0
19 337 0
19 338 0
19 339 0
19 340 0
19 341 0
19 342 0
19 343 0
19 344 0
19 345 0
19 346 0
19 347 0
19 348 0
19 349 0
19 350 0
19 351 0
19 352 0
19 353 0
19 354 0
19 355 0
19 356 0
19 357 0
19 358 0
19 359 0
19 360 0
19 361 0
19 362 0
19 363 0
19 364 0
19 365 0
19 366 0
19 367 0
19 368 0
19 369 0
19 370 0
19 371 0
19 372 0
19 373 0
19 374 0
19 375 0
19 376 0
19 377 0
19 378 0
19 379 0
19 380 0
19 381 0
19 382 0
19 383 0
19 384 0
19 385 0
19 386 0
19 387 0
19 388 0
19 389 0
19 390 0
19 391 0
19 392 0
19 393 0
19 394 0
19 395 0
19 396 0
19 397 0
19 398 0
19 399 0
20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 0
20 13 0
20 14 0
20 15 0
20 16 0
20 17 0
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0
20 28 0
20 29 0
20 30 0
20 31 0
20 32 0
20 33 0
20 34 0
20 35 0
20 36 0
20 37 0
20 38 0
20 39 0
20 40 0
20 41 0
20 42 0
20 43 0
20 44 0
20 45 0
20 46 0
20 47 0
20 48 0
20 49 0
20 50 0
20 51 0
20 52 0
20 53 0
20 54 0
20 55 0
20 56 0
20 57 0
20 58 0
20 59 0
20 60 0
20 61 0
20 62 0
20 63 0
20 64 0
20 65 0
20 66 0
20 67 0
20 68 0
20 69 0
20 70 0
20 71 0
20 72 0
20 73 0
20 74 0
20 75 0
20 76 0
20 77 0
20 78 0
20 79 0
20 80 0
20 81 0
20 82 0
20 83 0
20 84 0
20 85 0
20 86 0
20 87 0
20 88 0
20 89 0
20 90 0
20 91 0
20 92 0
20 93 0
20 94 0
20 95 0
20 96 0
20 97 0
20 98 0
20 99 0
20 100 0
20 101 0
20 102 0
20 103 0
20 104 0
20 105 0
20 106 0
20 107 0
20 108 0
20 109 0
20 110 0
20 111 0
20 112 0
20 113 0
20 114 0
20 115 0
20 116 0
20 117 0
20 118 0
20 119 0
20 120 0
20 121 0
20 122 0
20 123 0
20 124 0
20 125 0
20 126 0
20 127 0
20 128 0
20 129 0
20 130 0
20 131 0
20 132 0
20 133 0
20 134 0
20 135 0
20 136 0
20 137 0
20 138 0
20 139 0
20 140 0
20 141 0
20 142 0
20 143 0
20 144 0
20 145 0
20 146 0
20 147 0
20 148 0
20 149 0
20 150 0
20 151 0
20 152 0
20 153 0
20 154 0
20 155 0
20 156 0
20 157 0
20 158 0
20 159 0
20 160 0
20 161 0
20 162 0
20 163 0
20 164 0
20 165 0
20 166 0
20 167 0
20 168 0
20 169 0
20 170 0
20 171 0
20 172 0
20 173 0
20 174 0
20 175 0
20 176 0
20 177 0
20 178 0
20 179 0
20 180 0
20 181 0
20 182 0
20 183 0
20 184 0
20 185 0
20 186 0
20 187 0
20 188 0
20 189 0
20 190 0
20 191 0
20 192 0
20 193 0
20 194 0
20 195 0
20 196 0
20 197 0
20 198 0
20 199 0
20 200 0
20 201 0
20 202 0
20 203 0
20 204 0
20 205 0
20 206 0
20 207 0
20 208 0
20 209 0
20 210 0
20 211 0
20 212 0
20 213 0
20 214 0
20 215 0
20 216 0
20 217 0
20 218 0
20 219 0
20 220 0
20 221 0
20 222 0
20 223 0
20 224 0
20 225 0
20 226 0
20 227 0
20 228 0
20 229 0
20 230 0
20 231 0
20 232 0
20 233 0
20 234 0
20 235 0
20 236 0
20 237 0
20 238 0
20 239 0
20 240 0
20 241 0
20 242 0
20 243 0
20 244 0
20 245 0
20 246 0
20 247 0
20 248 0
20 249 0
20 250 0
20 251 0
20 252 0
20 253 0
20 254 0
20 255 0
20 256 0
20 257 0
20 258 0
20 259 0
20 260 0
20 261 0
20 262 0
20 263 0
20 264 0
20 265 0
20 266 0
20 267 0
20 268 0
20 269 0
20 270 0
20 271 0
20 272 0
20 273 0
20 274 0
20 275 0
20 276 0
20 277 0
20 278 0
20 279 0
20 280 0
20 281 0
20 282 0
20 283 0
20 284 0
20 285 0
20 286 0
20 287 0
20 288 0
20 289 0
20 290 0
20 291 0
20 292 0
20 293 0
20 294 0
20 295 0
20 296 0
20 297 0
20 298 0
20 299 0
20 300 0
20 301 0
20 302 0
20 303 0
20 304 0
20 305 0
20 306 0
20 307 0
20 308 0
20 309 0
20 310 0
20 311 0
20 312 0
20 313 0
20 314 0
20 315 0
20 316 0
20 317 0
20 318 0
20 319 0
20 320 0
20 321 0
20 322 0
20 323 0
20 324 0
20 325 0
20 326 0
20 327 0
20 328 0
20 329 0
20 330 0
20 331 0
20 332 0
20 333 0
20 334 0
20 335 0
20 336 0
20 337 0
20 338 0
20 339 0
20 340 0
20 341 0
20 342 0
20 343 0
20 344 0
20 345 0
20 346 0
20 347 0
20 348 0
20 349 0
20 350 0
20 351 0
20 352 0
20 353 0
20 354 0
20 355 0
20 356 0
20 357 0
20 358 0
20 359 0
20 360 0
20 361 0
20 362 0
20 363 0
20 364 0
20 365 0
20 366 0
20 367 0
20 368 0
20 369 0
20 370 0
20 371 0
20 372 0
20 373 0
20 374 0
20 375 0
20 376 0
20 377 0
20 378 0
20 379 0
20 380 0
20 381 0
20 382 0
20 383 0
20 384 0
20 385 0
20 386 0
20 387 0
20 388 0
20 389 0
20 390 0
20 391 0
20 392 0
20 393 0
20 394 0
20 395 0
20 396 0
20 397 0
20 398 0
20 399 0
21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 0
21 13 0
21 14 0
21 15 0
21 16 0
21 17 0
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0
21 28 0
21 29 0
21 30 0
21 31 0
21 32 0
21 33 0
21 34 0
21 35 0
21 36 0
21 37 0
21 38 0
21 39 0
21 40 0
21 41 0
21 42 0
21 43 0
21 44 0
21 45 0
21 46 0
21 47 0
21 48 0
21 49 0
21 50 0
21 51 0
21 52 0
21 53 0
21 54 0
21 55 0
21 56 0
21 57 0
21 58 0
21 59 0
21 60 0
21 61 0
21 62 0
21 63 0
21 64 0
21 65 0
21 66 0
21 67 0
21 68 0
21 69 0
21 70 0
21 71 0
21 72 0
21 73 0
21 74 0
21 75 0
21 76 0
21 77 0
21 78 0
21 79 0
21 80 0
21 81 0
21 82 0
21 83 0
21 84 0
21 85 0
21 86 0
21 87 0
21 88 0
21 89 0
21 90 0
21 91 0
21 92 0
21 93 0
21 94 0
21 95 0
21 96 0
21 97 0
21 98 0
21 99 0
21 100 0
21 101 0
21 102 0
21 103 0
21 104 0
21 105 0
21 106 0
21 107 0
21 108 0
21 109 0
21 110 0
21 111 0
21 112 0
21 113 0
21 114 0
21 115 0
21 116 0
21 117 0
21 118 0
21 119 0
21 120 0
21 121 0
21 122 0
21 123 0
21 124 0
21 125 0
21 126 0
21 127 0
21 128 0
21 129 0
21 130 0
21 131 0
21 132 0
21 133 0
21 134 0
21 135 0
21 136 0
21 137 0
21 138 0
21 139 0
21 140 0
21 141 0
21 142 0
21 143 0
21 144 0
21 145 0
21 146 0
21 147 0
21 148 0
21 149 0
21 150 0
21 151 0
21 152 0
21 153 0
21 154 0
21 155 0
21 156 0
21 157 0
21 158 0
21 159 0
21 160 0
21 161 0
21 162 0
21 163 0
21 164 0
21 165 0
21 166 0
21 167 0
21 168 0
21 169 0
21 170 0
21 171 0
21 172 0
21 173 0
21 174 0
21 175 0
21 176 0
21 177 0
21 178 0
21 179 0
21 180 0
21 181 0
21 182 0
21 183 0
21 184 0
21 185 0
21 186 0
21 187 0
21 188 0
21 189 0
21 190 0
21 191 0
21 192 0
21 193 0
21 194 0
21 195 0
21 196 0
21 197 0
21 198 0
21 199 0
21 200 0
21 201 0
21 202 0
21 203 0
21 204 0
21 205 0
21 206 0
21 207 0
21 208 0
21 209 0
21 210 0
21 211 0
21 212 0
21 213 0
21 214 0
21 215 0
21 216 0
21 217 0
21 218 0
21 219 0
21 220 0
21 221 0
21 222 0
21 223 0
21 224 0
21 225 0
21 226 0
21 227 0
21 228 0
21 229 0
21 230 0
21 231 0
21 232 0
21 233 0
21 234 0
21 235 0
21 236 0
21 237 0
21 238 0
21 239 0
21 240 0
21 241 0
21 242 0
21 243 0
21 244 0
21 245 0
21 246 0
21 247 0
21 248 0
21 249 0
21 250 0
21 251 0
21 252 0
21 253 0
21 254 0
21 255 0
21 256 0
21 257 0
21 258 0
21 259 0
21 260 0
21 261 0
21 262 0
21 263 0
21 264 0
21 265 0
21 266 0
21 267 0
21 268 0
21 269 0
21 270 0
21 271 0
21 272 0
21 273 0
21 274 0
21 275 0
21 276 0
21 277 0
21 278 0
21 279 0
21 280 0
21 281 0
21 282 0
21 283 0
21 284 0
21 285 0
21 286 0
21 287 0
21 288 0
21 289 0
21 290 0
21 291 0
21 292 0
21 293 0
21 294 0
21 295 0
21 296 0
21 297 0
21 298 0
21 299 0
21 300 0
21 301 0
21 302 0
21 303 0
21 304 0
21 305 0
21 306 0
21 307 0
21 308 0
21 309 0
21 310 0
21 311 0
21 312 0
21 313 0
21 314 0
21 315 0
21 316 0
21 317 0
21 318 0
21 319 0
21 320 0
21 321 0
21 322 0
21 323 0
21 324 0
21 325 0
21 326 0
21 327 0
21 328 0
21 329 0
21 330 0
21 331 0
21 332 0
21 333 0
21 334 0
21 335 0
21 336 0
21 337 0
21 338 0
21 339 0
21 340 0
21 341 0
21 342 0
21 343 0
21 344 0
21 345 0
21 346 0
21 347 0
21 348 0
21 349 0
21 350 0
21 351 0
21 352 0
21 353 0
21 354 0
21 355 0
21 356 0
21 357 0
21 358 0
21 359 0
21 360 0
21 361 0
21 362 0
21 363 0
21 364 0
21 365 0
21 366 0
21 367 0
21 368 0
21 369 0
21 370 0
21 371 0
21 372 0
21 373 0
21 374 0
21 375 0
21 376 0
21 377 0
21 378 0
21 379 0
21 380 0
21 381 0
21 382 0
21 383 0
21 384 0
21 385 0
21 386 0
21 387 0
21 388 0
21 389 0
21 390 0
21 391 0
21 392 0
21 393 0
21 394 0
21 395 0
21 396 0
21 397 0
21 398 0
21 399 0
22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 0
22 13 0
22 14 0
22 15 0
22 16 0
22 17 0
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0
22 28 0
22 29 0
22 30 0
22 31 0
22 32 0
22 33 0
22 34 0
22 35 0
22 36 0
22 37 0
22 38 0
22 39 0
22 40 0
22 41 0
22 42 0
22 43 0
22 44 0
22 45 0
22 46 0
22 47 0
22 48 0
22 49 0
22 50 0
22 51 0
22 52 0
22 53 0
22 54 0
22 55 0
22 56 0
22 57 0
22 58 0
22 59 0
22 60 0
22 61 0
22 62 0
22 63 0
22 64 0
22 65 0
22 66 0
22 67 0
22 68 0
22 69 0
22 70 0
22 71 0
22 72 0
22 73 0
22 74 0
22 75 0
22 76 0
22 77 0
22 78 0
22 79 0
22 80 0
22 81 0
22 82 0
22 83 0
22 84 0
22 85 0
22 86 0
22 87 0
22 88 0
22 89 0
22 90 0
22 91 0
22 92 0
22 93 0
22 94 0
22 95 0
22 96 0
22 97 0
22 98 0
22 99 0
22 100 0
22 101 0
22 102 0
22 103 0
22 104 0
22 105 0
22 106 0
22 107 0
22 108 0
22 109 0
22 110 0
22 111 0
22 112 0
22 113 0
22 114 0
22 115 0
22 116 0
22 117 0
22 118 0
22 119 0
22 120 0
22 121 0
22 122 0
22 123 0
22 124 0
22 125 0
22 126 0
22 127 0
22 128 0
22 129 0
22 130 0
22 131 0
22 132 0
22 133 0
22 134 0
22 135 0
22 136 0
22 137 0
22 138 0
22 139 0
22 140 0
22 141 0
22 142 0
22 143 0
22 144 0
22 145 0
22 146 0
22 147 0
22 148 0
22 149 0
22 150 0
22 151 0
22 152 0
22 153 0
22 154 0
22 155 0
22 156 0
22 157 0
22 158 0
22 159 0
22 160 0
22 161 0
22 162 0
22 163 0
22 164 0
22 165 0
22 166 0
22 167 0
22 168 0
22 169 0
22 170 0
22 171 0
22 172 0
22 173 0
22 174 0
22 175 0
22 176 0
22 177 0
22 178 0
22 179 0
22 180 0
22 181 0
22 182 0
22 183 0
22 184 0
22 185 0
22 186 0
22 187 0
22 188 0
22 189 0
22 190 0
22 191 0
22 192 0
22 193 0
22 194 0
22 195 0
22 196 0
22 197 0
22 198 0
22 199 0
22 200 0
22 201 0
22 202 0
22 203 0
22 204 0
22 205 0
22 206 0
22 207 0
22 208 0
22 209 0
22 210 0
22 211 0
22 212 0
22 213 0
22 214 0
22 215 0
22 216 0
22 217 0
22 218 0
22 219 0
22 220 0
22 221 0
22 222 0
22 223 0
22 224 0
22 225 0
22 226 0
22 227 0
22 228 0
22 229 0
22 230 0
22 231 0
22 232 0
22 233 0
22 234 0
22 235 0
22 236 0
22 237 0
22 238 0
22 239 0
22 240 0
22 241 0
22 242 0
22 243 0
22 244 0
22 245 0
22 246 0
22 247 0
22 248 0
22 249 0
22 250 0
22 251 0
22 252 0
22 253 0
22 254 0
22 255 0
22 256 0
22 257 0
22 258 0
22 259 0
22 260 0
22 261 0
22 262 0
22 263 0
22 264 0
22 265 0
22 266 0
22 267 0
22 268 0
22 269 0
22 270 0
22 271 0
22 272 0
22 273 0
22 274 0
22 275 0
22 276 0
22 277 0
22 278 0
22 279 0
22 280 0
22 281 0
22 282 0
22 283 0
22 284 0
22 285 0
22 286 0
22 287 0
22 288 0
22 289 0
22 290 0
22 291 0
22 292 0
22 293 0
22 294 0
22 295 0
22 296 0
22 297 0
22 298 0
22 299 0
22 300 0
22 301 0
22 302 0
22 303 0
22 304 0
22 305 0
22 306 0
22 307 0
22 308 0
22 309 0
22 310 0
22 311 0
22 312 0
22 313 0
22 314 0
22 315 0
22 316 0
22 317 0
22 318 0
22 319 0
22 320 0
22 321 0
22 322 0
22 323 0
22 324 0
22 325 0
22 326 0
22 327 0
22 328 0
22 329 0
22 330 0
22 331 0
22 332 0
22 333 0
22 334 0
22 335 0
22 336 0
22 337 0
22 338 0
22 339 0
22 340 0
22 341 0
22 342 0
22 343 0
22 344 0
22 345 0
22 346 0
22 347 0
22 348 0
22 349 0
22 350 0
22 351 0
22 352 0
22 353 0
22 354 0
22 355 0
22 356 0
22 357 0
22 358 0
22 359 0
22 360 0
22 361 0
22 362 0
22 363 0
22 364 0
22 365 0
22 366 0
22 367 0
22 368 0
22 369 0
22 370 0
22 371 0
22 372 0
22 373 0
22 374 0
22 375 0
22 376 0
22 377 0
22 378 0
22 379 0
22 380 0
22 381 0
22 382 0
22 383 0
22 384 0
22 385 0
22 386 0
22 387 0
22 388 0
22 389 0
22 390 0
22 391 0
22 392 0
22 393 0
22 394 0
22 395 0
22 396 0
22 397 0
22 398 0
22 399 0
23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 0
23 13 0
23 14 0
23 15 0
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0
23 28 0
23 29 0
23 30 0
23 31 0
23 32 0
23 33 0
23 34 0
23 35 0
23 36 0
23 37 0
23 38 0
23 39 0
23 40 0
23 41 0
23 42 0
23 43 0
23 44 0
23 45 0
23 46 0
23 47 0
23 48 0
23 49 0
23 50 0
23 51 0
23 52 0
23 53 0
23 54 0
23 55 0
23 56 0
23 57 0
23 58 0
23 59 0
23 60 0
23 61 0
23 62 0
23 63 0
23 64 0
23 65 0
23 66 0
23 67 0
23 68 0
23 69 0
23 70 0
23 71 0
23 72 0
23 73 0
23 74 0
23 75 0
23 76 0
23 77 0
23 78 0
23 79 0
23 80 0
23 81 0
23 82 0
23 83 0
23 84 0
23 85 0
23 86 0
23 87 0
23 88 0
23 89 0
23 90 0
23 91 0
23 92 0
23 93 0
23 94 0
23 95 0
23 96 0
23 97 0
23 98 0
23 99 0
23 100 0
23 101 0
23 102 0
23 103 0
23 104 0
23 105 0
23 106 0
23 107 0
23 108 0
23 109 0
23 110 0
23 111 0
23 112 0
23 113 0
23 114 0
23 115 0
23 116 0
23 117 0
23 118 0
23 119 0
23 120 0
23 121 0
23 122 0
23 123 0
23 124 0
23 125 0
23 126 0
23 127 0
23 128 0
23 129 0
23 130 0
23 131 0
23 132 0
23 133 0
23 134 0
23 135 0
23 136 0
23 137 0
23 138 0
23 139 0
23 140 0
23 141 0
23 142 0
23 143 0
23 144 0
23 145 0
23 146 0
23 147 0
23 148 0
23 149 0
23 150 0
23 151 0
23 152 0
23 153 0
23 154 0
23 155 0
23 156 0
23 157 0
23 158 0
23 159 0
23 160 0
23 161 0
23 162 0
23 163 0
23 164 0
23 165 0
23 166 0
23 167 0
23 168 0
23 169 0
23 170 0
23 171 0
23 172 0
23 173 0
23 174 0
23 175 0
23 176 0
23 177 0
23 178 0
23 179 0
23 180 0
23 181 0
23 182 0
23 183 0
23 184 0
23 185 0
23 186 0
23 187 0
23 188 0
23 189 0
23 190 0
23 191 0
23 192 0
23 193 0
23 194 0
23 195 0
23 196 0
23 197 0
23 198 0
23 199 0
23 200 0
23 201 0
23 202 0
23 203 0
23 204 0
23 205 0
23 206 0
23 207 0
23 208 0
23 209 0
23 210 0
23 211 0
23 212 0
23 213 0
23 214 0
23 215 0
23 216 0
23 217 0
23 218 0
23 219 0
23 220 0
23 221 0
23 222 0
23 223 0
23 224 0
23 225 0
23 226 0
23 227 0
23 228 0
23 229 0
23 230 0
23 231 0
23 232 0
23 233 0
23 234 0
23 235 0
23 236 0
23 237 0
23 238 0
23 239 0
23 240 0
23 241 0
23 242 0
23 243 0
23 244 0
23 245 0
23 246 0
23 247 0
23 248 0
23 249 0
23 250 0
23 251 0
23 252 0
23 253 0
23 254 0
23 255 0
23 256 0
23 257 0
23 258 0
23 259 0
23 260 0
23 261 0
23 262 0
23 263 0
23 264 0
23 265 0
23 266 0
23 267 0
23 268 0
23 269 0
23 270 0
23 271 0
23 272 0
23 273 0
23 274 0
23 275 0
23 276 0
23 277 0
23 278 0
23 279 0
23 280 0
23 281 0
23 282 0
23 283 0
23 284 0
23 285 0
23 286 0
23 287 0
23 288 0
23 289 0
23 290 0
23 291 0
23 292 0
23 293 0
23 294 0
23 295 0
23 296 0
23 297 0
23 298 0
23 299 0
23 300 0
23 301 0
23 302 0
23 303 0
23 304 0
23 305 0
23 306 0
23 307 0
23 308 0
23 309 0
23 310 0
23 311 0
23 312 0
23 313 0
23 314 0
23 315 0
23 316 0
23 317 0
23 318 0
23 319 0
23 320 0
23 321 0
23 322 0
23 323 0
23 324 0
23 325 0
23 326 0
23 327 0
23 328 0
23 329 0
23 330 0
23 331 0
23 332 0
23 333 0
23 334 0
23 335 0
23 336 0
23 337 0
23 338 0
23 339 0
23 340 0
23 341 0
23 342 0
23 343 0
23 344 0
23 345 0
23 346 0
23 347 0
23 348 0
23 349 0
23 350 0
23 351 0
23 352 0
23 353 0
23 354 0
23 355 0
23 356 0
23 357 0
23 358 0
23 359 0
23 360 0
23 361 0
23 362 0
23 363 0
23 364 0
23 365 0
23 366 0
23 367 0
23 368 0
23 369 0
23 370 0
23 371 0
23 372 0
23 373 0
23 374 0
23 375 0
23 376 0
23 377 0
23 378 0
23 379 0
23 380 0
23 381 0
23 382 0
23 383 0
23 384 0
23 385 0
23 386 0
23 387 0
23 388 0
23 389 0
23 390 0
23 391 0
23 392 0
23 393 0
23 394 0
23 395 0
23 396 0
23 397 0
23 398 0
23 399 0
24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0
24 28 0
24 29 0
24 30 0
24 31 0
24 32 0
24 33 0
24 34 0
24 35 0
24 36 0
24 37 0
24 38 0
24 39 0
24 40 0
24 41 0
24 42 0
24 43 0
24 44 0
24 45 0
24 46 0
24 47 0
24 48 0
24 49 0
24 50 0
24 51 0
24 52 0
24 53 0
24 54 0
24 55 0
24 56 0
24 57 0
24 58 0
24 59 0
24 60 0
24 61 0
24 62 0
24 63 0
24 64 0
24 65 0
24 66 0
24 67 0
24 68 0
24 69 0
24 70 0
24 71 0
24 72 0
24 73 0
24 74 0
24 75 0
24 76 0
24 77 0
24 78 0
24 79 0
24 80 0
24 81 0
24 82 0
24 83 0
24 84 0
24 85 0
24 86 0
24 87 0
24 88 0
24 89 0
24 90 0
24 91 0
24 92 0
24 93 0
24 94 0
24 95 0
24 96 0
24 97 0
24 98 0
24 99 0
24 100 0
24 101 0
24 102 0
24 103 0
24 104 0
24 105 0
24 106 0
24 107 0
24 108 0
24 109 0
24 110 0
24 111 0
24 112 0
24 113 0
24 114 0
24 115 0
24 116 0
24 117 0
24 118 0
24 119 0
24 120 0
24 121 0
24 122 0
24 123 0
24 124 0
24 125 0
24 126 0
24 127 0
24 128 0
24 129 0
24 130 0
24 131 0
24 132 0
24 133 0
24 134 0
24 135 0
24 136 0
24 137 0
24 138 0
24 139 0
24 140 0
24 141 0
24 142 0
24 143 0
24 144 0
24 145 0
24 146 0
24 147 0
24 148 0
24 149 0
24 150 0
24 151 0
24 152 0
24 153 0
24 154 0
24 155 0
24 156 0
24 157 0
24 158 0
24 159 0
24 160 0
24 161 0
24 162 0
24 163 0
24 164 0
24 165 0
24 166 0
24 167 0
24 168 0
24 169 0
24 170 0
24 171 0
24 172 0
24 173 0
24 174 0
24 175 0
24 176 0
24 177 0
24 178 0
24 179 0
24 180 0
24 181 0
24 182 0
24 183 0
24 184 0
24 185 0
24 186 0
24 187 0
24 188 0
24 189 0
24 190 0
24 191 0
24 192 0
24 193 0
24 194 0
24 195 0
24 196 0
24 197 0
24 198 0
24 199 0
24 200 0
24 201 0
24 202 0
24 203 0
24 204 0
24 205 0
24 206 0
24 207 0
24 208 0
24 209 0
24 210 0
24 211 0
24 212 0
24 213 0
24 214 0
24 215 0
24 216 0
24 217 0
24 218 0
24 219 0
24 220 0
24 221 0
24 222 0
24 223 0
24 224 0
24 225 0
24 226 0
24 227 0
24 228 0
24 229 0
24 230 0
24 231 0
24 232 0
24 233 0
24 234 0
24 235 0
24 236 0
24 237 0
24 238 0
24 239 0
24 240 0
24 241 0
24 242 0
24 243 0
24 244 0
24 245 0
24 246 0
24 247 0
24 248 0
24 249 0
24 250 0
24 251 0
24 252 0
24 253 0
24 254 0
24 255 0
24 256 0
24 257 0
24 258 0
24 259 0
24 260 0
24 261 0
24 262 0
24 263 0
24 264 0
24 265 0
24 266 0
24 267 0
24 268 0
24 269 0
24 270 0
24 271 0
24 272 0
24 273 0
24 274 0
24 275 0
24 276 0
24 277 0
24 278 0
24 279 0
24 280 0
24 281 0
24 282 0
24 283 0
24 284 0
24 285 0
24 286 0
24 287 0
24 288 0
24 289 0
24 290 0
24 291 0
24 292 0
24 293 0
24 294 0
24 295 0
24 296 0
24 297 0
24 298 0
24 299 0
24 300 0
24 301 0
24 302 0
24 303 0
24 304 0
24 305 0
24 306 0
24 307 0
24 308 0
24 309 0
24 310 0
24 311 0
24 312 0
24 313 0
24 314 0
24 315 0
24 316 0
24 317 0
24 318 0
24 319 0
24 320 0
24 321 0
24 322 0
24 323 0
24 324 0
24 325 0
24 326 0
24 327 0
24 328 0
24 329 0
24 330 0
24 331 0
24 332 0
24 333 0
24 334 0
24 335 0
24 336 0
24 337 0
24 338 0
24 339 0
24 340 0
24 341 0
24 342 0
24 343 0
24 344 0
24 345 0
24 346 0
24 347 0
24 348 0
24 349 0
24 350 0
24 351 0
24 352 0
24 353 0
24 354 0
24 355 0
24 356 0
24 357 0
24 358 0
24 359 0
24 360 0
24 361 0
24 362 0
24 363 0
24 364 0
24 365 0
24 366 0
24 367 0
24 368 0
24 369 0
24 370 0
24 371 0
24 372 0
24 373 0
24 374 0
24 375 0
24 376 0
24 377 0
24 378 0
24 379 0
24 380 0
24 381 0
24 382 0
24 383 0
24 384 0
24 385 0
24 386 0
24 387 0
24 388 0
24 389 0
24 390 0
24 391 0
24 392 0
24 393 0
24 394 0
24 395 0
24 396 0
24 397 0
24 398 0
24 399 0
25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0
25 28 0
25 29 0
25 30 0
25 31 0
25 32 0
25 33 0
25 34 0
25 35 0
25 36 0
25 37 0
25 38 0
25 39 0
25 40 0
25 41 0
25 42 0
25 43 0
25 44 0
25 45 0
25 46 0
25 47 0
25 48 0
25 49 0
25 50 0
25 51 0
25 52 0
25 53 0
25 54 0
25 55 0
25 56 0
25 57 0
25 58 0
25 59 0
25 60 0
25 61 0
25 62 0
25 63 0
25 64 0
25 65 0
25 66 0
25 67 0
25 68 0
25 69 0
25 70 0
25 71 0
25 72 0
25 73 0
25 74 0
25 75 0
25 76 0
25 77 0
25 78 0
25 79 0
25 80 0
25 81 0
25 82 0
25 83 0
25 84 0
25 85 0
25 86 0
25 87 0
25 88 0
25 89 0
25 90 0
25 91 0
25 92 0
25 93 0
25 94 0
25 95 0
25 96 0
25 97 0
25 98 0
25 99 0
25 100 0
25 101 0
25 102 0
25 103 0
25 104 0
25 105 0
25 106 0
25 107 0
25 108 0
25 109 0
25 110 0
25 111 0
25 112 0
25 113 0
25 114 0
25 115 0
25 116 0
25 117 0
25 118 0
25 119 0
25 120 0
25 121 0
25 122 0
25 123 0
25 124 0
25 125 0
25 126 0
25 127 0
25 128 0
25 129 0
25 130 0
25 131 0
25 132 0
25 133 0
25 134 0
25 135 0
25 136 0
25 137 0
25 138 0
25 139 0
25 140 0
25 141 0
25 142 0
25 143 0
25 144 0
25 145 0
25 146 0
25 147 0
25 148 0
25 149 0
25 150 0
25 151 0
25 152 0
25 153 0
25 154 0
25 155 0
25 156 0
25 157 0
25 158 0
25 159 0
25 160 0
25 161 0
25 162 0
25 163 0
25 164 0
25 165 0
25 166 0
25 167 0
25 168 0
25 169 0
25 170 0
25 171 0
25 172 0
25 173 0
25 174 0
25 175 0
25 176 0
25 177 0
25 178 0
25 179 0
25 180 0
25 181 0
25 182 0
25 183 0
25 184 0
25 185 0
25 186 0
25 187 0
25 188 0
25 189 0
25 190 0
25 191 0
25 192 0
25 193 0
25 194 0
25 195 0
25 196 0
25 197 0
25 198 0
25 199 0
25 200 0
25 201 0
25 202 0
25 203 0
25 204 0
25 205 0
25 206 0
25 207 0
25 208 0
25 209 0
25 210 0
25 211 0
25 212 0
25 213 0
25 214 0
25 215 0
25 216 0
25 217 0
25 218 0
25 219 0
25 220 0
25 221 0
25 222 0
25 223 0
25 224 0
25 225 0
25 226 0
25 227 0
25 228 0
25 229 0
25 230 0
25 231 0
25 232 0
25 233 0
25 234 0
25 235 0
25 236 0
25 237 0
25 238 0
25 239 0
25 240 0
25 241 0
25 242 0
25 243 0
25 244 0
25 245 0
25 246 0
25 247 0
25 248 0
25 249 0
25 250 0
25 251 0
25 252 0
25 253 0
25 254 0
25 255 0
25 256 0
25 257 0
25 258 0
25 259 0
25 260 0
25 261 0
25 262 0
25 263 0
25 264 0
25 265 0
25 266 0
25 267 0
25 268 0
25 269 0
25 270 0
25 271 0
25 272 0
25 273 0
25 274 0
25 275 0
25 276 0
25 277 0
25 278 0
25 279 0
25 280 0
25 281 0
25 282 0
25 283 0
25 284 0
25 285 0
25 286 0
25 287 0
25 288 0
25 289 0
25 290 0
25 291 0
25 292 0
25 293 0
25 294 0
25 295 0
25 296 0
25 297 0
25 298 0
25 299 0
25 300 0
25 301 0
25 302 0
25 303 0
25 304 0
25 305 0
25 306 0
25 307 0
25 308 0
25 309 0
25 310 0
25 311 0
25 312 0
25 313 0
25 314 0
25 315 0
25 316 0
25 317 0
25 318 0
25 319 0
25 320 0
25 321 0
25 322 0
25 323 0
25 324 0
25 325 0
25 326 0
25 327 0
25 328 0
25 329 0
25 330 0
25 331 0
25 332 0
25 333 0
25 334 0
25 335 0
25 336 0
25 337 0
25 338 0
25 339 0
25 340 0
25 341 0
25 342 0
25 343 0
25 344 0
25 345 0
25 346 0
25 347 0
25 348 0
25 349 0
25 350 0
25 351 0
25 352 0
25 353 0
25 354 0
25 355 0
25 356 0
25 357 0
25 358 0
25 359 0
25 360 0
25 361 0
25 362 0
25 363 0
25 364 0
25 365 0
25 366 0
25 367 0
25 368 0
25 369 0
25 370 0
25 371 0
25 372 0
25 373 0
25 374 0
25 375 0
25 376 0
25 377 0
25 378 0
25 379 0
25 380 0
25 381 0
25 382 0
25 383 0
25 384 0
25 385 0
25 386 0
25 387 0
25 388 0
25 389 0
25 390 0
25 391 0
25 392 0
25 393 0
25 394 0
25 395 0
25 396 0
25 397 0
25 398 0
25 399 0
26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0
26 28 0
26 29 0
26 30 0
26 31 0
26 32 0
26 33 0
26 34 0
26 35 0
26 36 0
26 37 0
26 38 0
26 39 0
26 40 0
26 41 0
26 42 0
26 43 0
26 44 0
26 45 0
26 46 0
26 47 0
26 48 0
26 49 0
26 50 0
26 51 0
26 52 0
26 53 0
26 54 0
26 55 0
26 56 0
26 57 0
26 58 0
26 59 0
26 60 0
26 61 0
26 62 0
26 63 0
26 64 0
26 65 0
26 66 0
26 67 0
26 68 0
26 69 0
26 70 0
26 71 0
26 72 0
26 73 0
26 74 0
26 75 0
26 76 0
26 77 0
26 78 0
26 79 0
26 80 0
26 81 0
26 82 0
26 83 0
26 84 0
26 85 0
26 86 0
26 87 0
26 88 0
26 89 0
26 90 0
26 91 0
26 92 0
26 93 0
26 94 0
26 95 0
26 96 0
26 97 0
26 98 0
26 99 0
26 100 0
26 101 0
26 102 0
26 103 0
26 104 0
26 105 0
26 106 0
26 107 0
26 108 0
26 109 0
26 110 0
26 111 0
26 112 0
26 113 0
26 114 0
26 115 0
26 116 0
26 117 0
26 118 0
26 119 0
26 120 0
26 121 0
26 122 0
26 123 0
26 124 0
26 125 0
26 126 0
26 127 0
26 128 0
26 129 0
26 130 0
26 131 0
26 132 0
26 133 0
26 134 0
26 135 0
26 136 0
26 137 0
26 138 0
26 139 0
26 140 0
26 141 0
26 142 0
26 143 0
26 144 0
26 145 0
26 146 0
26 147 0
26 148 0
26 149 0
26 150 0
26 151 0
26 152 0
26 153 0
26 154 0
26 155 0
26 156 0
26 157 0
26 158 0
26 159 0
26 160 0
26 161 0
26 162 0
26 163 0
26 164 0
26 165 0
26 166 0
26 167 0
26 168 0
26 169 0
26 170 0
26 171 0
26 172 0
26 173 0
26 174 0
26 175 0
26 176 0
26 177 0
26 178 0
26 179 0
26 180 0
26 181 0
26 182 0
26 183 0
26 184 0
26 185 0
26 186 0
26 187 0
26 188 0
26 189 0
26 190 0
26 191 0
26 192 0
26 193 0
26 194 0
26 195 0
26 196 0
26 197 0
26 198 0
26 199 0
26 200 0
26 201 0
26 202 0
26 203 0
26 204 0
26 205 0
26 206 0
26 207 0
26 208 0
26 209 0
26 210 0
26 211 0
26 212 0
26 213 0
26 214 0
26 215 0
26 216 0
26 217 0
26 218 0
26 219 0
26 220 0
26 221 0
26 222 0
26 223 0
26 224 0
26 225 0
26 226 0
26 227 0
26 228 0
26 229 0
26 230 0
26 231 0
26 232 0
26 233 0
26 234 0
26 235 0
26 236 0
26 237 0
26 238 0
26 239 0
26 240 0
26 241 0
26 242 0
26 243 0
26 244 0
26 245 0
26 246 0
26 247 0
26 248 0
26 249 0
26 250 0
26 251 0
26 252 0
26 253 0
26 254 0
26 255 0
26 256 0
26 257 0
26 258 0
26 259 0
26 260 0
26 261 0
26 262 0
26 263 0
26 264 0
26 265 0
26 266 0
26 267 0
26 268 0
26 269 0
26 270 0
26 271 0
26 272 0
26 273 0
26 274 0
26 275 0
26 276 0
26 277 0
26 278 0
26 279 0
26 280 0
26 281 0
26 282 0
26 283 0
26 284 0
26 285 0
26 286 0
26 287 0
26 288 0
26 289 0
26 290 0
26 291 0
26 292 0
26 293 0
26 294 0
26 295 0
26 296 0
26 297 0
26 298 0
26 299 0
26 300 0
26 301 0
26 302 0
26 303 0
26 304 0
26 305 0
26 306 0
26 307 0
26 308 0
26 309 0
26 310 0
26 311 0
26 312 0
26 313 0
26 314 0
26 315 0
26 316 0
26 317 0
26 318 0
26 319 0
26 320 0
26 321 0
26 322 0
26 323 0
26 324 0
26 325 0
26 326 0
26 327 0
26 328 0
26 329 0
26 330 0
26 331 0
26 332 0
26 333 0
26 334 0
26 335 0
26 336 0
26 337 0
26 338 0
26 339 0
26 340 0
26 341 0
26 342 0
26 343 0
26 344 0
26 345 0
26 346 0
26 347 0
26 348 0
26 349 0
26 350 0
26 351 0
26 352 0
26 353 0
26 354 0
26 355 0
26 356 0
26 357 0
26 358 0
26 359 0
26 360 0
26 361 0
26 362 0
26 363 0
26 364 0
26 365 0
26 366 0
26 367 0
26 368 0
26 369 0
26 370 0
26 371 0
26 372 0
26 373 0
26 374 0
26 375 0
26 376 0
26 377 0
26 378 0
26 379 0
26 380 0
26 381 0
26 382 0
26 383 0
26 384 0
26 385 0
26 386 0
26 387 0
26 388 0
26 389 0
26 390 0
26 391 0
26 392 0
26 393 0
26 394 0
26 395 0
26 396 0
26 397 0
26 398 0
26 399 0
27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0
27 28 0
27 29 0
27 30 0
27 31 0
27 32 0
27 33 0
27 34 0
27 35 0
27 36 0
27 37 0
27 38 0
27 39 0
27 40 0
27 41 0
27 42 0
27 43 0
27 44 0
27 45 0
27 46 0
27 47 0
27 48 0
27 49 0
27 50 0
27 51 0
27 52 0
27 53 0
27 54 0
27 55 0
27 56 0
27 57 0
27 58 0
27 59 0
27 60 0
27 61 0
27 62 0
27 63 0
27 64 0
27 65 0
27 66 0
27 67 0
27 68 0
27 69 0
27 70 0
27 71 0
27 72 0
27 73 0
27 74 0
27 75 0
27 76 0
27 77 0
27 78 0
27 79 0
27 80 0
27 81 0
27 82 0
27 83 0
27 84 0
27 85 0
27 86 0
27 87 0
27 88 0
27 89 0
27 90 0
27 91 0
27 92 0
27 93 0
27 94 0
27 95 0
27 96 0
27 97 0
27 98 0
27 99 0
27 100 0
27 101 0
27 102 0
27 103 0
27 104 0
27 105 0
27 106 0
27 107 0
27 108 0
27 109 0
27 110 0
27 111 0
27 112 0
27 113 0
27 114 0
27 115 0
27 116 0
27 117 0
27 118 0
27 119 0
27 120 0
27 121 0
27 122 0
27 123 0
27 124 0
27 125 0
27 126 0
27 127 0
27 128 0
27 129 0
27 130 0
27 131 0
27 132 0
27 133 0
27 134 0
27 135 0
27 136 0
27 137 0
27 138 0
27 139 0
27 140 0
27 141 0
27 142 0
27 143 0
27 144 0
27 145 0
27 146 0
27 147 0
27 148 0
27 149 0
27 150 0
27 151 0
27 152 0
27 153 0
27 154 0
27 155 0
27 156 0
27 157 0
27 158 0
27 159 0
27 160 0
27 161 0
27 162 0
27 163 0
27 164 0
27 165 0
27 166 0
27 167 0
27 168 0
27 169 0
27 170 0
27 171 0
27 172 0
27 173 0
27 174 0
27 175 0
27 176 0
27 177 0
27 178 0
27 179 0
27 180 0
27 181 0
27 182 0
27 183 0
27 184 0
27 185 0
27 186 0
27 187 0
27 188 0
27 189 0
27 190 0
27 191 0
27 192 0
27 193 0
27 194 0
27 195 0
27 196 0
27 197 0
27 198 0
27 199 0
27 200 0
27 201 0
27 202 0
27 203 0
27 204 0
27 205 0
27 206 0
27 207 0
27 208 0
27 209 0
27 210 0
27 211 0
27 212 0
27 213 0
27 214 0
27 215 0
27 216 0
27 217 0
27 218 0
27 219 0
27 220 0
27 221 0
27 222 0
27 223 0
27 224 0
27 225 0
27 226 0
27 227 0
27 228 0
27 229 0
27 230 0
27 231 0
27 232 0
27 233 0
27 234 0
27 235 0
27 236 0
27 237 0
27 238 0
27 239 0
27 240 0
27 241 0
27 242 0
27 243 0
27 244 0
27 245 0
27 246 0
27 247 0
27 248 0
27 249 0
27 250 0
27 251 0
27 252 0
27 253 0
27 254 0
27 255 0
27 256 0
27 257 0
27 258 0
27 259 0
27 260 0
27 261 0
27 262 0
27 263 0
27 264 0
27 265 0
27 266 0
27 267 0
27 268 0
27 269 0
27 270 0
27 271 0
27 272 0
27 273 0
27 274 0
27 275 0
27 276 0
27 277 0
27 278 0
27 279 0
27 280 0
27 281 0
27 282 0
27 283 0
27 284 0
27 285 0
27 286 0
27 287 0
27 288 0
27 289 0
27 290 0
27 291 0
27 292 0
27 293 0
27 294 0
27 295 0
27 296 0
27 297 0
27 298 0
27 299 0
27 300 0
27 301 0
27 302 0
27 303 0
27 304 0
27 305 0
27 306 0
27 307 0
27 308 0
27 309 0
27 310 0
27 311 0
27 312 0
27 313 0
27 314 0
27 315 0
27 316 0
27 317 0
27 318 0
27 319 0
27 320 0
27 321 0
27 322 0
27 323 0
27 324 0
27 325 0
27 326 0
27 327 0
27 328 0
27 329 0
27 330 0
27 331 0
27 332 0
27 333 0
27 334 0
27 335 0
27 336 0
27 337 0
27 338 0
27 339 0
27 340 0
27 341 0
27 342 0
27 343 0
27 344 0
27 345 0
27 346 0
27 347 0
27 348 0
27 349 0
27 350 0
27 351 0
27 352 0
27 353 0
27 354 0
27 355 0
27 356 0
27 357 0
27 358 0
27 359 0
27 360 0
27 361 0
27 362 0
27 363 0
27 364 0
27 365 0
27 366 0
27 367 0
27 368 0
27 369 0
27 370 0
27 371 0
27 372 0
27 373 0
27 374 0
27 375 0
27 376 0
27 377 0
27 378 0
27 379 0
27 380 0
27 381 0
27 382 0
27 383 0
27 384 0
27 385 0
27 386 0
27 387 0
27 388 0
27 389 0
27 390 0
27 391 0
27 392 0
27 393 0
27 394 0
27 395 0
27 396 0
27 397 0
27 398 0
27 399 0
28 0 0
28 1 0
28 2 0
28 3 0
28 4 0
28 5 0
28 6 0
28 7 0
28 8 0
28 9 0
28 10 0
28 11 0
28 12 0
28 13 0
28 14 0
28 15 0
28 16 0
28 17 0
28 18 0
28 19 0
28 20 0
28 21 0
28 22 0
28 23 0
28 24 0
28 25 0
28 26 0
28 27 0
28 28 0
28 29 0
28 30 0
28 31 0
28 32 0
28 33 0
28 34 0
28 35 0
28 36 0
28 37 0
28 38 0
28 39 0
28 40 0
28 41 0
28 42 0
28 43 0
28 44 0
28 45 0
28 46 0
28 47 0
28 48 0
28 49 0
28 50 0
28 51 0
28 52 0
28 53 0
28 54 0
28 55 0
28 56 0
28 57 0
28 58 0
28 59 0
28 60 0
28 61 0
28 62 0
28 63 0
28 64 0
28 65 0
28 66 0
28 67 0
28 68 0
28 69 0
28 70 0
28 71 0
28 72 0
28 73 0
28 74 0
28 75 0
28 76 0
28 77 0
28 78 0
28 79 0
28 80 0
28 81 0
28 82 0
28 83 0
28 84 0
28 85 0
28 86 0
28 87 0
28 88 0
28 89 0
28 90 0
28 91 0
28 92 0
28 93 0
28 94 0
28 95 0
28 96 0
28 97 0
28 98 0
28 99 0
28 100 0
28 101 0
28 102 0
28 103 0
28 104 0
28 105 0
28 106 0
28 107 0
28 108 0
28 109 0
28 110 0
28 111 0
28 112 0
28 113 0
28 114 0
28 115 0
28 116 0
28 117 0
28 118 0
28 119 0
28 120 0
28 121 0
28 122 0
28 123 0
28 124 0
28 125 0
28 126 0
28 127 0
28 128 0
28 129 0
28 130 0
28 131 0
28 132 0
28 133 0
28 134 0
28 135 0
28 136 0
28 137 0
28 138 0
28 139 0
28 140 0
28 141 0
28 142 0
28 143 0
28 144 0
28 145 0
28 146 0
28 147 0
28 148 0
28 149 0
28 150 0
28 151 0
28 152 0
28 153 0
28 154 0
28 155 0
28 156 0
28 157 0
28 158 0
28 159 0
28 160 0
28 161 0
28 162 0
28 163 0
28 164 0
28 165 0
28 166 0
28 167 0
28 168 0
28 169 0
28 170 0
28 171 0
28 172 0
28 173 0
28 174 0
28 175 0
28 176 0
28 177 0
28 178 0
28 179 0
28 180 0
28 181 0
28 182 0
28 183 0
28 184 0
28 185 0
28 186 0
28 187 0
28 188 0
28 189 0
28 190 0
28 191 0
28 192 0
28 193 0
28 194 0
28 195 0
28 196 0
28 197 0
28 198 0
28 199 0
28 200 0
28 201 0
28 202 0
28 203 0
28 204 0
28 205 0
28 206 0
28 207 0
28 208 0
28 209 0
28 210 0
28 211 0
28 212 0
28 213 0
28 214 0
28 215 0
28 216 0
28 217 0
28 218 0
28 219 0
28 220 0
28 221 0
28 222 0
28 223 0
28 224 0
28 225 0
28 226 0
28 227 0
28 228 0
28 229 0
28 230 0
28 231 0
28 232 0
28 233 0
28 234 0
28 235 0
28 236 0
28 237 0
28 238 0
28 239 0
28 240 0
28 241 0
28 242 0
28 243 0
28 244 0
28 245 0
28 246 0
28 247 0
28 248 0
28 249 0
28 250 0
28 251 0
28 252 0
28 253 0
28 254 0
28 255 0
28 256 0
28 257 0
28 258 0
28 259 0
28 260 0
28 261 0
28 262 0
28 263 0
28 264 0
28 265 0
28 266 0
28 267 0
28 268 0
28 269 0
28 270 0
28 271 0
28 272 0
28 273 0
28 274 0
28 275 0
28 276 0
28 277 0
28 278 0
28 279 0
28 280 0
28 281 0
28 282 0
28 283 0
28 284 0
28 285 0
28 286 0
28 287 0
28 288 0
28 289 0
28 290 0
28 291 0
28 292 0
28 293 0
28 294 0
28 295 0
28 296 0
28 297 0
28 298 0
28 299 0
28 300 0
28 301 0
28 302 0
28 303 0
28 304 0
28 305 0
28 306 0
28 307 0
28 308 0
28 309 0
28 310 0
28 311 0
28 312 0
28 313 0
28 314 0
28 315 0
28 316 0
28 317 0
28 318 0
28 319 0
28 320 0
28 321 0
28 322 0
28 323 0
28 324 0
28 325 0
28 326 0
28 327 0
28 328 0
28 329 0
28 330 0
28 331 0
28 332 0
28 333 0
28 334 0
28 335 0
28 336 0
28 337 0
28 338 0
28 339 0
28 340 0
28 341 0
28 342 0
28 343 0
28 344 0
28 345 0
28 346 0
28 347 0
28 348 0
28 349 0
28 350 0
28 351 0
28 352 0
28 353 0
28 354 0
28 355 0
28 356 0
28 357 0
28 358 0
28 359 0
28 360 0
28 361 0
28 362 0
28 363 0
28 364 0
28 365 0
28 366 0
28 367 0
28 368 0
28 369 0
28 370 0
28 371 0
28 372 0
28 373 0
28 374 0
28 375 0
28 376 0
28 377 0
28 378 0
28 379 0
28 380 0
28 381 0
28 382 0
28 383 0
28 384 0
28 385 0
28 386 0
28 387 0
28 388 0
28 389 0
28 390 0
28 391 0
28 392 0
28 393 0
28 394 0
28 395 0
28 396 0
28 397 0
28 398 0
28 399 0
29 0 0
29 1 0
29 2 0
29 3 0
29 4 0
29 5 0
29 6 0
29 7 0
29 8 0
29 9 0
29 10 0
29 11 0
29 12 0
29 13 0
29 14 0
29 15 0
29 16 0
29 17 0
29 18 0
29 19 0
29 20 0
29 21 0
29 22 0
29 23 0
29 24 0
29 25 0
29 26 0
29 27 0
29 28 0
29 29 0
29 30 0
29 31 0
29 32 0
29 33 0
29 34 0
29 35 0
29 36 0
29 37 0
29 38 0
29 39 0
29 40 0
29 41 0
29 42 0
29 43 0
29 44 0
29 45 0
29 46 0
29 47 0
29 48 0
29 49 0
29 50 0
29 51 0
29 52 0
29 53 0
29 54 0
29 55 0
29 56 0
29 57 0
29 58 0
29 59 0
29 60 0
29 61 0
29 62 0
29 63 0
29 64 0
29 65 0
29 66 0
29 67 0
29 68 0
29 69 0
29 70 0
29 71 0
29 72 0
29 73 0
29 74 0
29 75 0
29 76 0
29 77 0
29 78 0
29 79 0
29 80 0
29 81 0
29 82 0
29 83 0
29 84 0
29 85 0
29 86 0
29 87 0
29 88 0
29 89 0
29 90 0
29 91 0
29 92 0
29 93 0
29 94 0
29 95 0
29 96 0
29 97 0
29 98 0
29 99 0
29 100 0
29 101 0
29 102 0
29 103 0
29 104 0
29 105 0
29 106 0
29 107 0
29 108 0
29 109 0
29 110 0
29 111 0
29 112 0
29 113 0
29 114 0
29 115 0
29 116 0
29 117 0
29 118 0
29 119 0
29 120 0
29 121 0
29 122 0
29 123 0
29 124 0
29 125 0
29 126 0
29 127 0
29 128 0
29 129 0
29 130 0
29 131 0
29 132 0
29 133 0
29 134 0
29 135 0
29 136 0
29 137 0
29 138 0
29 139 0
29 140 0
29 141 0
29 142 0
29 143 0
29 144 0
29 145 0
29 146 0
29 147 0
29 148 0
29 149 0
29 150 0
29 151 0
29 152 0
29 153 0
29 154 0
29 155 0
29 156 0
29 157 0
29 158 0
29 159 0
29 160 0
29 161 0
29 162 0
29 163 0
29 164 0
29 165 0
29 166 0
29 167 0
29 168 0
29 169 0
29 170 0
29 171 0
29 172 0
29 173 0
29 174 0
29 175 0
29 176 0
29 177 0
29 178 0
29 179 0
29 180 0
29 181 0
29 182 0
29 183 0
29 184 0
29 185 0
29 186 0
29 187 0
29 188 0
29 189 0
29 190 0
29 191 0
29 192 0
29 193 0
29 194 0
29 195 0
29 196 0
29 197 0
29 198 0
29 199 0
29 200 0
29 201 0
29 202 0
29 203 0
29 204 0
29 205 0
29 206 0
29 207 0
29 208 0
29 209 0
29 210 0
29 211 0
29 212 0
29 213 0
29 214 0
29 215 0
29 216 0
29 217 0
29 218 0
29 219 0
29 220 0
29 221 0
29 222 0
29 223 0
29 224 0
29 225 0
29 226 0
29 227 0
29 228 0
29 229 0
29 230 0
29 231 0
29 232 0
29 233 0
29 234 0
29 235 0
29 236 0
29 237 0
29 238 0
29 239 0
29 240 0
29 241 0
29 242 0
29 243 0
29 244 0
29 245 0
29 246 0
29 247 0
29 248 0
29 249 0
29 250 0
29 251 0
29 252 0
29 253 0
29 254 0
29 255 0
29 256 0
29 257 0
29 258 0
29 259 0
29 260 0
29 261 0
29 262 0
29 263 0
29 264 0
29 265 0
29 266 0
29 267 0
29 268 0
29 269 0
29 270 0
29 271 0
29 272 0
29 273 0
29 274 0
29 275 0
29 276 0
29 277 0
29 278 0
29 279 0
29 280 0
29 281 0
29 282 0
29 283 0
29 284 0
29 285 0
29 286 0
29 287 0
29 288 0
29 289 0
29 290 0
29 291 0
29 292 0
29 293 0
29 294 0
29 295 0
29 296 0
29 297 0
29 298 0
29 299 0
29 300 0
29 301 0
29 302 0
29 303 0
29 304 0
29 305 0
29 306 0
29 307 0
29 308 0
29 309 0
29 310 0
29 311 0
29 312 0
29 313 0
29 314 0
29 315 0
29 316 0
29 317 0
29 318 0
29 319 0
29 320 0
29 321 0
29 322 0
29 323 0
29 324 0
29 325 0
29 326 0
29 327 0
29 328 0
29 329 0
29 330 0
29 331 0
29 332 0
29 333 0
29 334 0
29 335 0
29 336 0
29 337 0
29 338 0
29 339 0
29 340 0
29 341 0
29 342 0
29 343 0
29 344 0
29 345 0
29 346 0
29 347 0
29 348 0
29 349 0
29 350 0
29 351 0
29 352 0
29 353 0
29 354 0
29 355 0
29 356 0
29 357 0
29 358 0
29 359 0
29 360 0
29 361 0
29 362 0
29 363 0
29 364 0
29 365 0
29 366 0
29 367 0
29 368 0
29 369 0
29 370 0
29 371 0
29 372 0
29 373 0
29 374 0
29 375 0
29 376 0
29 377 0
29 378 0
29 379 0
29 380 0
29 381 0
29 382 0
29 383 0
29 384 0
29 385 0
29 386 0
29 387 0
29 388 0
29 389 0
29 390 0
29 391 0
29 392 0
29 393 0
29 394 0
29 395 0
29 396 0
29 397 0
29 398 0
29 399 0
30 0 0
30 1 0
30 2 0
30 3 0
30 4 0
30 5 0
30 6 0
30 7 0
30 8 0
30 9 0
30 10 0
30 11 0
30 12 0
30 13 0
30 14 0
30 15 0
30 16 0
30 17 0
30 18 0
30 19 0
30 20 0
30 21 0
30 22 0
30 23 0
30 24 0
30 25 0
30 26 0
30 27 0
30 28 0
30 29 0
30 30 0
30 31 0
30 32 0
30 33 0
30 34 0
30 35 0
30 36 0
30 37 0
30 38 0
30 39 0
30 40 0
30 41 0
30 42 0
30 43 0
30 44 0
30 45 0
30 46 0
30 47 0
30 48 0
30 49 0
30 50 0
30 51 0
30 52 0
30 53 0
30 54 0
30 55 0
30 56 0
30 57 0
30 58 0
30 59 0
30 60 0
30 61 0
30 62 0
30 63 0
30 64 0
30 65 0
30 66 0
30 67 0
30 68 0
30 69 0
30 70 0
30 71 0
30 72 0
30 73 0
30 74 0
30 75 0
30 76 0
30 77 0
30 78 0
30 79 0
30 80 0
30 81 0
30 82 0
30 83 0
30 84 0
30 85 0
30 86 0
30 87 0
30 88 0
30 89 0
30 90 0
30 91 0
30 92 0
30 93 0
30 94 0
30 95 0
30 96 0
30 97 0
30 98 0
30 99 0
30 100 0
30 101 0
30 102 0
30 103 0
30 104 0
30 105 0
30 106 0
30 107 0
30 108 0
30 109 0
30 110 0
30 111 0
30 112 0
30 113 0
30 114 0
30 115 0
30 116 0
30 117 0
30 118 0
30 119 0
30 120 0
30 121 0
30 122 0
30 123 0
30 124 0
30 125 0
30 126 0
30 127 0
30 128 0
30 129 0
30 130 0
30 131 0
30 132 0
30 133 0
30 134 0
30 135 0
30 136 0
30 137 0
30 138 0
30 139 0
30 140 0
30 141 0
30 142 0
30 143 0
30 144 0
30 145 0
30 146 0
30 147 0
30 148 0
30 149 0
30 150 0
30 151 0
30 152 0
30 153 0
30 154 0
30 155 0
30 156 0
30 157 0
30 158 0
30 159 0
30 160 0
30 161 0
30 162 0
30 163 0
30 164 0
30 165 0
30 166 0
30 167 0
30 168 0
30 169 0
30 170 0
30 171 0
30 172 0
30 173 0
30 174 0
30 175 0
30 176 0
30 177 0
30 178 0
30 179 0
30 180 0
30 181 0
30 182 0
30 183 0
30 184 0
30 185 0
30 186 0
30 187 0
30 188 0
30 189 0
30 190 0
30 191 0
30 192 0
30 193 0
30 194 0
30 195 0
30 196 0
30 197 0
30 198 0
30 199 0
30 200 0
30 201 0
30 202 0
30 203 0
30 204 0
30 205 0
30 206 0
30 207 0
30 208 0
30 209 0
30 210 0
30 211 0
30 212 0
30 213 0
30 214 0
30 215 0
30 216 0
30 217 0
30 218 0
30 219 0
30 220 0
30 221 0
30 222 0
30 223 0
30 224 0
30 225 0
30 226 0
30 227 0
30 228 0
30 229 0
30 230 0
30 231 0
30 232 0
30 233 0
30 234 0
30 235 0
30 236 0
30 237 0
30 238 0
30 239 0
30 240 0
30 241 0
30 242 0
30 243 0
30 244 0
30 245 0
30 246 0
30 247 0
30 248 0
30 249 0
30 250 0
30 251 0
30 252 0
30 253 0
30 254 0
30 255 0
30 256 0
30 257 0
30 258 0
30 259 0
30 260 0
30 261 0
30 262 0
30 263 0
30 264 0
30 265 0
30 266 0
30 267 0
30 268 0
30 269 0
30 270 0
30 271 0
30 272 0
30 273 0
30 274 0
30 275 0
30 276 0
30 277 0
30 278 0
30 279 0
30 280 0
30 281 0
30 282 0
30 283 0
30 284 0
30 285 0
30 286 0
30 287 0
30 288 0
30 289 0
30 290 0
30 291 0
30 292 0
30 293 0
30 294 0
30 295 0
30 296 0
30 297 0
30 298 0
30 299 0
30 300 0
30 301 0
30 302 0
30 303 0
30 304 0
30 305 0
30 306 0
30 307 0
30 308 0
30 309 0
30 310 0
30 311 0
30 312 0
30 313 0
30 314 0
30 315 0
30 316 0
30 317 0
30 318 0
30 319 0
30 320 0
30 321 0
30 322 0
30 323 0
30 324 0
30 325 0
30 326 0
30 327 0
30 328 0
30 329 0
30 330 0
30 331 0
30 332 0
30 333 0
30 334 0
30 335 0
30 336 0
30 337 0
30 338 0
30 339 0
30 340 0
30 341 0
30 342 0
30 343 0
30 344 0
30 345 0
30 346 0
30 347 0
30 348 0
30 349 0
30 350 0
30 351 0
30 352 0
30 353 0
30 354 0
30 355 0
30 356 0
30 357 0
30 358 0
30 359 0
30 360 0
30 361 0
30 362 0
30 363 0
30 364 0
30 365 0
30 366 0
30 367 0
30 368 0
30 369 0
30 370 0
30 371 0
30 372 0
30 373 0
30 374 0
30 375 0
30 376 0
30 377 0
30 378 0
30 379 0
30 380 0
30 381 0
30 382 0
30 383 0
30 384 0
30 385 0
30 386 0
30 387 0
30 388 0
30 389 0
30 390 0
30 391 0
30 392 0
30 393 0
30 394 0
30 395 0
30 396 0
30 397 0
30 398 0
30 399 0
31 0 0
31 1 0
31 2 0
31 3 0
31 4 0
31 5 0
31 6 0
31 7 0
31 8 0
31 9 0
31 10 0
31 11 0
31 12 0
31 13 0
31 14 0
31 15 0
31 16 0
31 17 0
31 18 0
31 19 0
31 20 0
31 21 0
31 22 0
31 23 0
31 24 0
31 25 0
31 26 0
31 27 0
31 28 0
31 29 0
31 30 0
31 31 0
31 32 0
31 33 0
31 34 0
31 35 0
31 36 0
31 37 0
31 38 0
31 39 0
31 40 0
31 41 0
31 42 0
31 43 0
31 44 0
31 45 0
31 46 0
31 47 0
31 48 0
31 49 0
31 50 0
31 51 0
31 52 0
31 53 0
31 54 0
31 55 0
31 56 0
31 57 0
31 58 0
31 59 0
31 60 0
31 61 0
31 62 0
31 63 0
31 64 0
31 65 0
31 66 0
31 67 0
31 68 0
31 69 0
31 70 0
31 71 0
31 72 0
31 73 0
31 74 0
31 75 0
31 76 0
31 77 0
31 78 0
31 79 0
31 80 0
31 81 0
31 82 0
31 83 0
31 84 0
31 85 0
31 86 0
31 87 0
31 88 0
31 89 0
31 90 0
31 91 0
31 92 0
31 93 0
31 94 0
31 95 0
31 96 0
31 97 0
31 98 0
31 99 0
31 100 0
31 101 0
31 102 0
31 103 0
31 104 0
31 105 0
31 106 0
31 107 0
31 108 0
31 109 0
31 110 0
31 111 0
31 112 0
31 113 0
31 114 0
31 115 0
31 116 0
31 117 0
31 118 0
31 119 0
31 120 0
31 121 0
31 122 0
31 123 0
31 124 0
31 125 0
31 126 0
31 127 0
31 128 0
31 129 0
31 130 0
31 131 0
31 132 0
31 133 0
31 134 0
31 135 0
31 136 0
31 137 0
31 138 0
31 139 0
31 140 0
31 141 0
31 142 0
31 143 0
31 144 0
31 145 0
31 146 0
31 147 0
31 148 0
31 149 0
31 150 0
31 151 0
31 152 0
31 153 0
31 154 0
31 155 0
31 156 0
31 157 0
31 158 0
31 159 0
31 160 0
31 161 0
31 162 0
31 163 0
31 164 0
31 165 0
31 166 0
31 167 0
31 168 0
31 169 0
31 170 0
31 171 0
31 172 0
31 173 0
31 174 0
31 175 0
31 176 0
31 177 0
31 178 0
31 179 0
31 180 0
31 181 0
31 182 0
31 183 0
31 184 0
31 185 0
31 186 0
31 187 0
31 188 0
31 189 0
31 190 0
31 191 0
31 192 0
31 193 0
31 194 0
31 195 0
31 196 0
31 197 0
31 198 0
31 199 0
31 200 0
31 201 0
31 202 0
31 203 0
31 204 0
31 205 0
31 206 0
31 207 0
31 208 0
31 209 0
31 210 0
31 211 0
31 212 0
31 213 0
31 214 0
31 215 0
31 216 0
31 217 0
31 218 0
31 219 0
31 220 0
31 221 0
31 222 0
31 223 0
31 224 0
31 225 0
31 226 0
31 227 0
31 228 0
31 229 0
31 230 0
31 231 0
31 232 0
31 233 0
31 234 0
31 235 0
31 236 0
31 237 0
31 238 0
31 239 0
31 240 0
31 241 0
31 242 0
31 243 0
31 244 0
31 245 0
31 246 0
31 247 0
31 248 0
31 249 0
31 250 0
31 251 0
31 252 0
31 253 0
31 254 0
31 255 0
31 256 0
31 257 0
31 258 0
31 259 0
31 260 0
31 261 0
31 262 0
31 263 0
31 264 0
31 265 0
31 266 0
31 267 0
31 268 0
31 269 0
31 270 0
31 271 0
31 272 0
31 273 0
31 274 0
31 275 0
31 276 0
31 277 0
31 278 0
31 279 0
31 280 0
31 281 0
31 282 0
31 283 0
31 284 0
31 285 0
31 286 0
31 287 0
31 288 0
31 289 0
31 290 0
31 291 0
31 292 0
31 293 0
31 294 0
31 295 0
31 296 0
31 297 0
31 298 0
31 299 0
31 300 0
31 301 0
31 302 0
31 303 0
31 304 0
31 305 0
31 306 0
31 307 0
31 308 0
31 309 0
31 310 0
31 311 0
31 312 0
31 313 0
31 314 0
31 315 0
31 316 0
31 317 0
31 318 0
31 319 0
31 320 0
31 321 0
31 322 0
31 323 0
31 324 0
31 325 0
31 326 0
31 327 0
31 328 0
31 329 0
31 330 0
31 331 0
31 332 0
31 333 0
31 334 0
31 335 0
31 336 0
31 337 0
31 338 0
31 339 0
31 340 0
31 341 0
31 342 0
31 343 0
31 344 0
31 345 0
31 346 0
31 347 0
31 348 0
31 349 0
31 350 0
31 351 0
31 352 0
31 353 0
31 354 0
31 355 0
31 356 0
31 357 0
31 358 0
31 359 0
31 360 0
31 361 0
31 362 0
31 363 0
31 364 0
31 365 0
31 366 0
31 367 0
31 368 0
31 369 0
31 370 0
31 371 0
31 372 0
31 373 0
31 374 0
31 375 0
31 376 0
31 377 0
31 378 0
31 379 0
31 380 0
31 381 0
31 382 0
31 383 0
31 384 0
31 385 0
31 386 0
31 387 0
31 388 0
31 389 0
31 390 0
31 391 0
31 392 0
31 393 0
31 394 0
31 395 0
31 396 0
31 397 0
31 398 0
31 399 0
32 0 0
32 1 0
32 2 0
32 3 0
32 4 0
32 5 0
32 6 0
32 7 0
32 8 0
32 9 0
32 10 0
32 11 0
32 12 0
32 13 0
32 14 0
32 15 0
32 16 0
32 17 0
32 18 0
32 19 0
32 20 0
32 21 0
32 22 0
32 23 0
32 24 0
32 25 0
32 26 0
32 27 0
32 28 0
32 29 0
32 30 0
32 31 0
32 32 0
32 33 0
32 34 0
32 35 0
32 36 0
32 37 0
32 38 0
32 39 0
32 40 0
32 41 0
32 42 0
32 43 0
32 44 0
32 45 0
32 46 0
32 47 0
32 48 0
32 49 0
32 50 0
32 51 0
32 52 0
32 53 0
32 54 0
32 55 0
32 56 0
32 57 0
32 58 0
32 59 0
32 60 0
32 61 0
32 62 0
32 63 0
32 64 0
32 65 0
32 66 0
32 67 0
32 68 0
32 69 0
32 70 0
32 71 0
32 72 0
32 73 0
32 74 0
32 75 0
32 76 0
32 77 0
32 78 0
32 79 0
32 80 0
32 81 0
32 82 0
32 83 0
32 84 0
32 85 0
32 86 0
32 87 0
32 88 0
32 89 0
32 90 0
32 91 0
32 92 0
32 93 0
32 94 0
32 95 0
32 96 0
32 97 0
32 98 0
32 99 0
32 100 0
32 101 0
32 102 0
32 103 0
32 104 0
32 105 0
32 106 0
32 107 0
32 108 0
32 109 0
32 110 0
32 111 0
32 112 0
32 113 0
32 114 0
32 115 0
32 116 0
32 117 0
32 118 0
32 119 0
32 120 0
32 121 0
32 122 0
32 123 0
32 124 0
32 125 0
32 126 0
32 127 0
32 128 0
32 129 0
32 130 0
32 131 0
32 132 0
32 133 0
32 134 0
32 135 0
32 136 0
32 137 0
32 138 0
32 139 0
32 140 0
32 141 0
32 142 0
32 143 0
32 144 0
32 145 0
32 146 0
32 147 0
32 148 0
32 149 0
32 150 0
32 151 0
32 152 0
32 153 0
32 154 0
32 155 0
32 156 0
32 157 0
32 158 0
32 159 0
32 160 0
32 161 0
32 162 0
32 163 0
32 164 0
32 165 0
32 166 0
32 167 0
32 168 0
32 169 0
32 170 0
32 171 0
32 172 0
32 173 0
32 174 0
32 175 0
32 176 0
32 177 0
32 178 0
32 179 0
32 180 0
32 181 0
32 182 0
32 183 0
32 184 0
32 185 0
32 186 0
32 187 0
32 188 0
32 189 0
32 190 0
32 191 0
32 192 0
32 193 0
32 194 0
32 195 0
32 196 0
32 197 0
32 198 0
32 199 0
32 200 0
32 201 0
32 202 0
32 203 0
32 204 0
32 205 0
32 206 0
32 207 0
32 208 0
32 209 0
32 210 0
32 211 0
32 212 0
32 213 0
32 214 0
32 215 0
32 216 0
32 217 0
32 218 0
32 219 0
32 220 0
32 221 0
32 222 0
32 223 0
32 224 0
32 225 0
32 226 0
32 227 0
32 228 0
32 229 0
32 230 0
32 231 0
32 232 0
32 233 0
32 234 0
32 235 0
32 236 0
32 237 0
32 238 0
32 239 0
32 240 0
32 241 0
32 242 0
32 243 0
32 244 0
32 245 0
32 246 0
32 247 0
32 248 0
32 249 0
32 250 0
32 251 0
32 252 0
32 253 0
32 254 0
32 255 0
32 256 0
32 257 0
32 258 0
32 259 0
32 260 0
32 261 0
32 262 0
32 263 0
32 264 0
32 265 0
32 266 0
32 267 0
32 268 0
32 269 0
32 270 0
32 271 0
32 272 0
32 273 0
32 274 0
32 275 0
32 276 0
32 277 0
32 278 0
32 279 0
32 280 0
32 281 0
32 282 0
32 283 0
32 284 0
32 285 0
32 286 0
32 287 0
32 288 0
32 289 0
32 290 0
32 291 0
32 292 0
32 293 0
32 294 0
32 295 0
32 296 0
32 297 0
32 298 0
32 299 0
32 300 0
32 301 0
32 302 0
32 303 0
32 304 0
32 305 0
32 306 0
32 307 0
32 308 0
32 309 0
32 310 0
32 311 0
32 312 0
32 313 0
32 314 0
32 315 0
32 316 0
32 317 0
32 318 0
32 319 0
32 320 0
32 321 0
32 322 0
32 323 0
32 324 0
32 325 0
32 326 0
32 327 0
32 328 0
32 329 0
32 330 0
32 331 0
32 332 0
32 333 0
32 334 0
32 335 0
32 336 0
32 337 0
32 338 0
32 339 0
32 340 0
32 341 0
32 342 0
32 343 0
32 344 0
32 345 0
32 346 0
32 347 0
32 348 0
32 349 0
32 350 0
32 351 0
32 352 0
32 353 0
32 354 0
32 355 0
32 356 0
32 357 0
32 358 0
32 359 0
32 360 0
32 361 0
32 362 0
32 363 0
32 364 0
32 365 0
32 366 0
32 367 0
32 368 0
32 369 0
32 370 0
32 371 0
32 372 0
32 373 0
32 374 0
32 375 0
32 376 0
32 377 0
32 378 0
32 379 0
32 380 0
32 381 0
32 382 0
32 383 0
32 384 0
32 385 0
32 386 0
32 387 0
32 388 0
32 389 0
32 390 0
32 391 0
32 392 0
32 393 0
32 394 0
32 395 0
32 396 0
32 397 0
32 398 0
32 399 0
33 0 0
33 1 0
33 2 0
33 3 0
33 4 0
33 5 0
33 6 0
33 7 0
33 8 0
33 9 0
33 10 0
33 11 0
33 12 0
33 13 0
33 14 0
33 15 0
33 16 0
33 17 0
33 18 0
33 19 0
33 20 0
33 21 0
33 22 0
33 23 0
33 24 0
33 25 0
33 26 0
33 27 0
33 28 0
33 29 0
33 30 0
33 31 0
33 32 0
33 33 0
33 34 0
33 35 0
33 36 0
33 37 0
33 38 0
33 39 0
33 40 0
33 41 0
33 42 0
33 43 0
33 44 0
33 45 0
33 46 0
33 47 0
33 48 0
33 49 0
33 50 0
33 51 0
33 52 0
33 53 0
33 54 0
33 55 0
33 56 0
33 57 0
33 58 0
33 59 0
33 60 0
33 61 0
33 62 0
33 63 0
33 64 0
33 65 0
33 66 0
33 67 0
33 68 0
33 69 0
33 70 0
33 71 0
33 72 0
33 73 0
33 74 0
33 75 0
33 76 0
33 77 0
33 78 0
33 79 0
33 80 0
33 81 0
33 82 0
33 83 0
33 84 0
33 85 0
33 86 0
33 87 0
33 88 0
33 89 0
33 90 0
33 91 0
33 92 0
33 93 0
33 94 0
33 95 0
33 96 0
33 97 0
33 98 0
33 99 0
33 100 0
33 101 0
33 102 0
33 103 0
33 104 0
33 105 0
33 106 0
33 107 0
33 108 0
33 109 0
33 110 0
33 111 0
33 112 0
33 113 0
33 114 0
33 115 0
33 116 0
33 117 0
33 118 0
33 119 0
33 120 0
33 121 0
33 122 0
33 123 0
33 124 0
33 125 0
33 126 0
33 127 0
33 128 0
33 129 0
33 130 0
33 131 0
33 132 0
33 133 0
33 134 0
33 135 0
33 136 0
33 137 0
33 138 0
33 139 0
33 140 0
33 141 0
33 142 0
33 143 0
33 144 0
33 145 0
33 146 0
33 147 0
33 148 0
33 149 0
33 150 0
33 151 0
33 152 0
33 153 0
33 154 0
33 155 0
33 156 0
33 157 0
33 158 0
33 159 0
33 160 0
33 161 0
33 162 0
33 163 0
33 164 0
33 165 0
33 166 0
33 167 0
33 168 0
33 169 0
33 170 0
33 171 0
33 172 0
33 173 0
33 174 0
33 175 0
33 176 0
33 177 0
33 178 0
33 179 0
33 180 0
33 181 0
33 182 0
33 183 0
33 184 0
33 185 0
33 186 0
33 187 0
33 188 0
33 189 0
33 190 0
33 191 0
33 192 0
33 193 0
33 194 0
33 195 0
33 196 0
33 197 0
33 198 0
33 199 0
33 200 0
33 201 0
33 202 0
33 203 0
33 204 0
33 205 0
33 206 0
33 207 0
33 208 0
33 209 0
33 210 0
33 211 0
33 212 0
33 213 0
33 214 0
33 215 0
33 216 0
33 217 0
33 218 0
33 219 0
33 220 0
33 221 0
33 222 0
33 223 0
33 224 0
33 225 0
33 226 0
33 227 0
33 228 0
33 229 0
33 230 0
33 231 0
33 232 0
33 233 0
33 234 0
33 235 0
33 236 0
33 237 0
33 238 0
33 239 0
33 240 0
33 241 0
33 242 0
33 243 0
33 244 0
33 245 0
33 246 0
33 247 0
33 248 0
33 249 0
33 250 0
33 251 0
33 252 0
33 253 0
33 254 0
33 255 0
33 256 0
33 257 0
33 258 0
33 259 0
33 260 0
33 261 0
33 262 0
33 263 0
33 264 0
33 265 0
33 266 0
33 267 0
33 268 0
33 269 0
33 270 0
33 271 0
33 272 0
33 273 0
33 274 0
33 275 0
33 276 0
33 277 0
33 278 0
33 279 0
33 280 0
33 281 0
33 282 0
33 283 0
33 284 0
33 285 0
33 286 0
33 287 0
33 288 0
33 289 0
33 290 0
33 291 0
33 292 0
33 293 0
33 294 0
33 295 0
33 296 0
33 297 0
33 298 0
33 299 0
33 300 0
33 301 0
33 302 0
33 303 0
33 304 0
33 305 0
33 306 0
33 307 0
33 308 0
33 309 0
33 310 0
33 311 0
33 312 0
33 313 0
33 314 0
33 315 0
33 316 0
33 317 0
33 318 0
33 319 0
33 320 0
33 321 0
33 322 0
33 323 0
33 324 0
33 325 0
33 326 0
33 327 0
33 328 0
33 329 0
33 330 0
33 331 0
33 332 0
33 333 0
33 334 0
33 335 0
33 336 0
33 337 0
33 338 0
33 339 0
33 340 0
33 341 0
33 342 0
33 343 0
33 344 0
33 345 0
33 346 0
33 347 0
33 348 0
33 349 0
33 350 0
33 351 0
33 352 0
33 353 0
33 354 0
33 355 0
33 356 0
33 357 0
33 358 0
33 359 0
33 360 0
33 361 0
33 362 0
33 363 0
33 364 0
33 365 0
33 366 0
33 367 0
33 368 0
33 369 0
33 370 0
33 371 0
33 372 0
33 373 0
33 374 0
33 375 0
33 376 0
33 377 0
33 378 0
33 379 0
33 380 0
33 381 0
33 382 0
33 383 0
33 384 0
33 385 0
33 386 0
33 387 0
33 388 0
33 389 0
33 390 0
33 391 0
33 392 0
33 393 0
33 394 0
33 395 0
33 396 0
33 397 0
33 398 0
33 399 0
34 0 0
34 1 0
34 2 0
34 3 0
34 4 0
34 5 0
34 6 0
34 7 0
34 8 0
34 9 0
34 10 0
34 11 0
34 12 0
34 13 0
34 14 0
34 15 0
34 16 0
34 17 0
34 18 0
34 19 0
34 20 0
34 21 0
34 22 0
34 23 0
34 24 0
34 25 0
34 26 0
34 27 0
34 28 0
34 29 0
34 30 0
34 31 0
34 32 0
34 33 0
34 34 0
34 35 0
34 36 0
34 37 0
34 38 0
34 39 0
34 40 0
34 41 0
34 42 0
34 43 0
34 44 0
34 45 0
34 46 0
34 47 0
34 48 0
34 49 0
34 50 0
34 51 0
34 52 0
34 53 0
34 54 0
34 55 0
34 56 0
34 57 0
34 58 0
34 59 0
34 60 0
34 61 0
34 62 0
34 63 0
34 64 0
34 65 0
34 66 0
34 67 0
34 68 0
34 69 0
34 70 0
34 71 0
34 72 0
34 73 0
34 74 0
34 75 0
34 76 0
34 77 0
34 78 0
34 79 0
34 80 0
34 81 0
34 82 0
34 83 0
34 84 0
34 85 0
34 86 0
34 87 0
34 88 0
34 89 0
34 90 0
34 91 0
34 92 0
34 93 0
34 94 0
34 95 0
34 96 0
34 97 0
34 98 0
34 99 0
34 100 0
34 101 0
34 102 0
34 103 0
34 104 0
34 105 0
34 106 0
34 107 0
34 108 0
34 109 0
34 110 0
34 111 0
34 112 0
34 113 0
34 114 0
34 115 0
34 116 0
34 117 0
34 118 0
34 119 0
34 120 0
34 121 0
34 122 0
34 123 0
34 124 0
34 125 0
34 126 0
34 127 0
34 128 0
34 129 0
34 130 0
34 131 0
34 132 0
34 133 0
34 134 0
34 135 0
34 136 0
34 137 0
34 138 0
34 139 0
34 140 0
34 141 0
34 142 0
34 143 0
34 144 0
34 145 0
34 146 0
34 147 0
34 148 0
34 149 0
34 150 0
34 151 0
34 152 0
34 153 0
34 154 0
34 155 0
34 156 0
34 157 0
34 158 0
34 159 0
34 160 0
34 161 0
34 162 0
34 163 0
34 164 0
34 165 0
34 166 0
34 167 0
34 168 0
34 169 0
34 170 0
34 171 0
34 172 0
34 173 0
34 174 0
34 175 0
34 176 0
34 177 0
34 178 0
34 179 0
34 180 0
34 181 0
34 182 0
34 183 0
34 184 0
34 185 0
34 186 0
34 187 0
34 188 0
34 189 0
34 190 0
34 191 0
34 192 0
34 193 0
34 194 0
34 195 0
34 196 0
34 197 0
34 198 0
34 199 0
34 200 0
34 201 0
34 202 0
34 203 0
34 204 0
34 205 0
34 206 0
34 207 0
34 208 0
34 209 0
34 210 0
34 211 0
34 212 0
34 213 0
34 214 0
34 215 0
34 216 0
34 217 0
34 218 0
34 219 0
34 220 0
34 221 0
34 222 0
34 223 0
34 224 0
34 225 0
34 226 0
34 227 0
34 228 0
34 229 0
34 230 0
34 231 0
34 232 0
34 233 0
34 234 0
34 235 0
34 236 0
34 237 0
34 238 0
34 239 0
34 240 0
34 241 0
34 242 0
34 243 0
34 244 0
34 245 0
34 246 0
34 247 0
34 248 0
34 249 0
34 250 0
34 251 0
34 252 0
34 253 0
34 254 0
34 255 0
34 256 0
34 257 0
34 258 0
34 259 0
34 260 0
34 261 0
34 262 0
34 263 0
34 264 0
34 265 0
34 266 0
34 267 0
34 268 0
34 269 0
34 270 0
34 271 0
34 272 0
34 273 0
34 274 0
34 275 0
34 276 0
34 277 0
34 278 0
34 279 0
34 280 0
34 281 0
34 282 0
34 283 0
34 284 0
34 285 0
34 286 0
34 287 0
34 288 0
34 289 0
34 290 0
34 291 0
34 292 0
34 293 0
34 294 0
34 295 0
34 296 0
34 297 0
34 298 0
34 299 0
34 300 0
34 301 0
34 302 0
34 303 0
34 304 0
34 305 0
34 306 0
34 307 0
34 308 0
34 309 0
34 310 0
34 311 0
34 312 0
34 313 0
34 314 0
34 315 0
34 316 0
34 317 0
34 318 0
34 319 0
34 320 0
34 321 0
34 322 0
34 323 0
34 324 0
34 325 0
34 326 0
34 327 0
34 328 0
34 329 0
34 330 0
34 331 0
34 332 0
34 333 0
34 334 0
34 335 0
34 336 0
34 337 0
34 338 0
34 339 0
34 340 0
34 341 0
34 342 0
34 343 0
34 344 0
34 345 0
34 346 0
34 347 0
34 348 0
34 349 0
34 350 0
34 351 0
34 352 0
34 353 0
34 354 0
34 355 0
34 356 0
34 357 0
34 358 0
34 359 0
34 360 0
34 361 0
34 362 0
34 363 0
34 364 0
34 365 0
34 366 0
34 367 0
34 368 0
34 369 0
34 370 0
34 371 0
34 372 0
34 373 0
34 374 0
34 375 0
34 376 0
34 377 0
34 378 0
34 379 0
34 380 0
34 381 0
34 382 0
34 383 0
34 384 0
34 385 0
34 386 0
34 387 0
34 388 0
34 389 0
34 390 0
34 391 0
34 392 0
34 393 0
34 394 0
34 395 0
34 396 0
34 397 0
34 398 0
34 399 0
35 0 0
35 1 0
35 2 0
35 3 0
35 4 0
35 5 0
35 6 0
35 7 0
35 8 0
35 9 0
35 10 0
35 11 0
35 12 0
35 13 0
35 14 0
35 15 0
35 16 0
35 17 0
35 18 0
35 19 0
35 20 0
35 21 0
35 22 0
35 23 0
35 24 0
35 25 0
35 26 0
35 27 0
35 28 0
35 29 0
35 30 0
35 31 0
35 32 0
35 33 0
35 34 0
35 35 0
35 36 0
35 37 0
35 38 0
35 39 0
35 40 0
35 41 0
35 42 0
35 43 0
35 44 0
35 45 0
35 46 0
35 47 0
35 48 0
35 49 0
35 50 0
35 51 0
35 52 0
35 53 0
35 54 0
35 55 0
35 56 0
35 57 0
35 58 0
35 59 0
35 60 0
35 61 0
35 62 0
35 63 0
35 64 0
35 65 0
35 66 0
35 67 0
35 68 0
35 69 0
35 70 0
35 71 0
35 72 0
35 73 0
35 74 0
35 75 0
35 76 0
35 77 0
35 78 0
35 79 0
35 80 0
35 81 0
35 82 0
35 83 0
35 84 0
35 85 0
35 86 0
35 87 0
35 88 0
35 89 0
35 90 0
35 91 0
35 92 0
35 93 0
35 94 0
35 95 0
35 96 0
35 97 0
35 98 0
35 99 0
35 100 0
35 101 0
35 102 0
35 103 0
35 104 0
35 105 0
35 106 0
35 107 0
35 108 0
35 109 0
35 110 0
35 111 0
35 112 0
35 113 0
35 114 0
35 115 0
35 116 0
35 117 0
35 118 0
35 119 0
35 120 0
35 121 0
35 122 0
35 123 0
35 124 0
35 125 0
35 126 0
35 127 0
35 128 0
35 129 0
35 130 0
35 131 0
35 132 0
35 133 0
35 134 0
35 135 0
35 136 0
35 137 0
35 138 0
35 139 0
35 140 0
35 141 0
35 142 0
35 143 0
35 144 0
35 145 0
35 146 0
35 147 0
35 148 0
35 149 0
35 150 0
35 151 0
35 152 0
35 153 0
35 154 0
35 155 0
35 156 0
35 157 0
35 158 0
35 159 0
35 160 0
35 161 0
35 162 0
35 163 0
35 164 0
35 165 0
35 166 0
35 167 0
35 168 0
35 169 0
35 170 0
35 171 0
35 172 0
35 173 0
35 174 0
35 175 0
35 176 0
35 177 0
35 178 0
35 179 0
35 180 0
35 181 0
35 182 0
35 183 0
35 184 0
35 185 0
35 186 0
35 187 0
35 188 0
35 189 0
35 190 0
35 191 0
35 192 0
35 193 0
35 194 0
35 195 0
35 196 0
35 197 0
35 198 0
35 199 0
35 200 0
35 201 0
35 202 0
35 203 0
35 204 0
35 205 0
35 206 0
35 207 0
35 208 0
35 209 0
35 210 0
35 211 0
35 212 0
35 213 0
35 214 0
35 215 0
35 216 0
35 217 0
35 218 0
35 219 0
35 220 0
35 221 0
35 222 0
35 223 0
35 224 0
35 225 0
35 226 0
35 227 0
35 228 0
35 229 0
35 230 0
35 231 0
35 232 0
35 233 0
35 234 0
35 235 0
35 236 0
35 237 0
35 238 0
35 239 0
35 240 0
35 241 0
35 242 0
35 243 0
35 244 0
35 245 0
35 246 0
35 247 0
35 248 0
35 249 0
35 250 0
35 251 0
35 252 0
35 253 0
35 254 0
35 255 0
35 256 0
35 257 0
35 258 0
35 259 0
35 260 0
35 261 0
35 262 0
35 263 0
35 264 0
35 265 0
35 266 0
35 267 0
35 268 0
35 269 0
35 270 0
35 271 0
35 272 0
35 273 0
35 274 0
35 275 0
35 276 0
35 277 0
35 278 0
35 279 0
35 280 0
35 281 0
35 282 0
35 283 0
35 284 0
35 285 0
35 286 0
35 287 0
35 288 0
35 289 0
35 290 0
35 291 0
35 292 0
35 293 0
35 294 0
35 295 0
35 296 0
35 297 0
35 298 0
35 299 0
35 300 0
35 301 0
35 302 0
35 303 0
35 304 0
35 305 0
35 306 0
35 307 0
35 308 0
35 309 0
35 310 0
35 311 0
35 312 0
35 313 0
35 314 0
35 315 0
35 316 0
35 317 0
35 318 0
35 319 0
35 320 0
35 321 0
35 322 0
35 323 0
35 324 0
35 325 0
35 326 0
35 327 0
35 328 0
35 329 0
35 330 0
35 331 0
35 332 0
35 333 0
35 334 0
35 335 0
35 336 0
35 337 0
35 338 0
35 339 0
35 340 0
35 341 0
35 342 0
35 343 0
35 344 0
35 345 0
35 346 0
35 347 0
35 348 0
35 349 0
35 350 0
35 351 0
35 352 0
35 353 0
35 354 0
35 355 0
35 356 0
35 357 0
35 358 0
35 359 0
35 360 0
35 361 0
35 362 0
35 363 0
35 364 0
35 365 0
35 366 0
35 367 0
35 368 0
35 369 0
35 370 0
35 371 0
35 372 0
35 373 0
35 374 0
35 375 0
35 376 0
35 377 0
35 378 0
35 379 0
35 380 0
35 381 0
35 382 0
35 383 0
35 384 0
35 385 0
35 386 0
35 387 0
35 388 0
35 389 0
35 390 0
35 391 0
35 392 0
35 393 0
35 394 0
35 395 0
35 396 0
35 397 0
35 398 0
35 399 0
36 0 1
36 1 0
36 2 0
36 3 0
36 4 0
36 5 0
36 6 0
36 7 0
36 8 0
36 9 0
36 10 0
36 11 0
36 12 0
36 13 0
36 14 0
36 15 0
36 16 0
36 17 0
36 18 0
36 19 0
36 20 0
36 21 0
36 22 0
36 23 0
36 24 0
36 25 0
36 26 0
36 27 0
36 28 0
36 29 0
36 30 0
36 31 0
36 32 0
36 33 0
36 34 0
36 35 0
36 36 0
36 37 0
36 38 0
36 39 0
36 40 0
36 41 0
36 42 0
36 43 0
36 44 0
36 45 0
36 46 0
36 47 0
36 48 0
36 49 0
36 50 1
36 51 1
36 52 1
36 53 1
36 54 1
36 55 1
36 56 1
36 57 1
36 58 1
36 59 1
36 60 1
36 61 1
36 62 1
36 63 1
36 64 1
36 65 1
36 66 1
36 67 1
36 68 1
36 69 1
36 70 1
36 71 1
36 72 1
36 73 1
36 74 1
36 75 1
36 76 1
36 77 1
36 78 1
36 79 1
36 80 1
36 81 1
36 82 1
36 83 1
36 84 1
36 85 1
36 86 1
36 87 1
36 88 1
36 89 1
36 90 1
36 91 1
36 92 1
36 93 1
36 94 1
36 95 1
36 96 1
36 97 1
36 98 1
36 99 1
36 100 1
36 101 1
36 102 1
36 103 1
36 104 1
36 105 1
36 106 1
36 107 1
36 108 1
36 109 1
36 110 1
36 111 1
36 112 1
36 113 1
36 114 1
36 115 1
36 116 1
36 117 1
36 118 1
36 119 1
36 120 1
36 121 1
36 122 1
36 123 1
36 124 1
36 125 1
36 126 1
36 127 1
36 128 1
36 129 1
36 130 1
36 131 1
36 132 1
36 133 1
36 134 1
36 135 1
36 136 1
36 137 1
36 138 1
36 139 1
36 140 1
36 141 1
36 142 1
36 143 1
36 144 1
36 145 1
36 146 1
36 147 1
36 148 1
36 149 1
36 150 1
36 151 1
36 152 1
36 153 1
36 154 1
36 155 1
36 156 1
36 157 1
36 158 1
36 159 1
36 160 1
36 161 1
36 162 1
36 163 1
36 164 1
36 165 1
36 166 1
36 167 1
36 168 1
36 169 1
36 170 1
36 171 1
36 172 1
36 173 1
36 174 1
36 175 1
36 176 1
36 177 1
36 178 1
36 179 1
36 180 1
36 181 1
36 182 1
36 183 1
36 184 1
36 185 1
36 186 1
36 187 1
36 188 1
36 189 1
36 190 1
36 191 1
36 192 1
36 193 1
36 194 1
36 195 1
36 196 1
36 197 1
36 198 1
36 199 1
36 200 1
36 201 1
36 202 1
36 203 1
36 204 1
36 205 1
36 206 1
36 207 1
36 208 1
36 209 1
36 210 1
36 211 1
36 212 1
36 213 1
36 214 1
36 215 1
36 216 1
36 217 1
36 218 1
36 219 1
36 220 1
36 221 1
36 222 1
36 223 1
36 224 1
36 225 1
36 226 1
36 227 1
36 228 1
36 229 1
36 230 1
36 231 1
36 232 1
36 233 1
36 234 1
36 235 1
36 236 1
36 237 1
36 238 1
36 239 1
36 240 1
36 241 1
36 242 1
36 243 1
36 244 1
36 245 1
36 246 1
36 247 1
36 248 1
36 249 1
36 250 1
36 251 1
36 252 1
36 253 1
36 254 1
36 255 1
36 256 1
36 257 1
36 258 1
36 259 1
36 260 1
36 261 1
36 262 1
36 263 1
36 264 1
36 265 1
36 266 1
36 267 1
36 268 1
36 269 1
36 270 1
36 271 1
36 272 1
36 273 1
36 274 1
36 275 1
36 276 1
36 277 1
36 278 1
36 279 1
36 280 1
36 281 1
36 282 1
36 283 1
36 284 1
36 285 1
36 286 1
36 287 1
36 288 1
36 289 1
36 290 1
36 291 1
36 292 1
36 293 1
36 294 1
36 295 1
36 296 1
36 297 1
36 298 1
36 299 1
36 300 1
36 301 1
36 302 1
36 303 1
36 304 1
36 305 1
36 306 1
36 307 1
36 308 1
36 309 1
36 310 1
36 311 1
36 312 1
36 313 1
36 314 1
36 315 1
36 316 1
36 317 1
36 318 1
36 319 1
36 320 1
36 321 1
36 322 1
36 323 1
36 324 1
36 325 1
36 326 1
36 327 1
36 328 1
36 329 1
36 330 1
36 331 1
36 332 1
36 333 1
36 334 1
36 335 1
36 336 1
36 337 1
36 338 1
36 339 1
36 340 1
36 341 1
36 342 1
36 343 1
36 344 1
36 345 1
36 346 1
36 347 1
36 348 1
36 349 1
36 350 1
36 351 1
36 352 1
36 353 1
36 354 1
36 355 1
36 356 1
36 357 1
36 358 1
36 359 1
36 360 1
36 361 1
36 362 1
36 363 1
36 364 1
36 365 1
36 366 1
36 367 1
36 368 1
36 369 1
36 370 1
36 371 1
36 372 1
36 373 1
36 374 1
36 375 1
36 376 1
36 377 1
36 378 1
36 379 1
36 380 1
36 381 1
36 382 1
36 383 1
36 384 1
36 385 1
36 386 1
36 387 1
36 388 1
36 389 1
36 390 1
36 391 1
36 392 1
36 393 1
36 394 1
36 395 1
36 396 1
36 397 1
36 398 1
36 399 1
37 0 1
37 1 0
37 2 0
37 3 0
37 4 0
37 5 1
37 6 1
37 7 1
37 8 1
37 9 1
37 10 1
37 11 1
37 12 1
37 13 1
37 14 1
37 15 1
37 16 1
37 17 1
37 18 1
37 19 1
37 20 1
37 21 1
37 22 1
37 23 1
37 24 1
37 25 1
37 26 1
37 27 1
37 28 1
37 29 1
37 30 1
37 31 1
37 32 1
37 33 1
37 34 1
37 35 1
37 36 1
37 37 1
37 38 1
37 39 1
37 40 1
37 41 1
37 42 1
37 43 1
37 44 1
37 45 1
37 46 1
37 47 1
37 48 1
37 49 1
37 50 1
37 51 1
37 52 1
37 53 1
37 54 1
37 55 1
37 56 1
37 57 1
37 58 1
37 59 1
37 60 1
37 61 1
37 62 1
37 63 1
37 64 1
37 65 1
37 66 1
37 67 1
37 68 1
37 69 1
37 70 1
37 71 1
37 72 1
37 73 1
37 74 1
37 75 1
37 76 1
37 77 1
37 78 1
37 79 1
37 80 1
37 81 1
37 82 1
37 83 1
37 84 1
37 85 1
37 86 1
37 87 1
37 88 1
37 89 1
37 90 1
37 91 1
37 92 1
37 93 1
37 94 1
37 95 1
37 96 1
37 97 1
37 98 1
37 99 1
37 100 1
37 101 1
37 102 1
37 103 1
37 104 1
37 105 1
37 106 1
37 107 1
37 108 1
37 109 1
37 110 1
37 111 1
37 112 1
37 113 1
37 114 1
37 115 1
37 116 1
37 117 1
37 118 1
37 119 1
37 120 1
37 121 1
37 122 1
37 123 1
37 124 1
37 125 1
37 126 1
37 127 1
37 128 1
37 129 1
37 130 1
37 131 1
37 132 1
37 133 1
37 134 1
37 135 1
37 136 1
37 137 1
37 138 1
37 139 1
37 140 1
37 141 1
37 142 1
37 143 1
37 144 1
37 145 1
37 146 1
37 147 1
37 148 1
37 149 1
37 150 1
37 151 1
37 152 1
37 153 1
37 154 1
37 155 1
37 156 1
37 157 1
37 158 1
37 159 1
37 160 1
37 161 1
37 162 1
37 163 1
37 164 1
37 165 1
37 166 1
37 167 1
37 168 1
37 169 1
37 170 1
37 171 1
37 172 1
37 173 1
37 174 1
37 175 1
37 176 1
37 177 1
37 178 1
37 179 1
37 180 1
37 181 1
37 182 1
37 183 1
37 184 1
37 185 1
37 186 1
37 187 1
37 188 1
37 189 1
37 190 1
37 191 1
37 192 1
37 193 1
37 194 1
37 195 1
37 196 1
37 197 1
37 198 1
37 199 1
37 200 1
37 201 1
37 202 1
37 203 1
37 204 1
37 205 1
37 206 1
37 207 1
37 208 1
37 209 1
37 210 1
37 211 1
37 212 1
37 213 1
37 214 1
37 215 1
37 216 1
37 217 1
37 218 1
37 219 1
37 220 1
37 221 1
37 222 1
37 223 1
37 224 1
37 225 1
37 226 1
37 227 1
37 228 1
37 229 1
37 230 1
37 231 1
37 232 1
37 233 1
37 234 1
37 235 1
37 236 1
37 237 1
37 238 1
37 239 1
37 240 1
37 241 1
37 242 1
37 243 1
37 244 1
37 245 1
37 246 1
37 247 1
37 248 1
37 249 1
37 250 1
37 251 1
37 252 1
37 253 1
37 254 1
37 255 1
37 256 1
37 257 1
37 258 1
37 259 1
37 260 1
37 261 1
37 262 1
37 263 1
37 264 1
37 265 1
37 266 1
37 267 1
37 268 1
37 269 1
37 270 1
37 271 1
37 272 1
37 273 1
37 274 1
37 275 1
37 276 1
37 277 1
37 278 1
37 279 1
37 280 1
37 281 1
37 282 1
37 283 1
37 284 1
37 285 1
37 286 1
37 287 1
37 288 1
37 289 1
37 290 1
37 291 1
37 292 1
37 293 1
37 294 1
37 295 1
37 296 1
37 297 1
37 298 1
37 299 1
37 300 1
37 301 1
37 302 1
37 303 1
37 304 1
37 305 1
37 306 1
37 307 1
37 308 1
37 309 1
37 310 1
37 311 1
37 312 1
37 313 1
37 314 1
37 315 1
37 316 1
37 317 1
37 318 1
37 319 1
37 320 1
37 321 1
37 322 1
37 323 1
37 324 1
37 325 1
37 326 1
37 327 1
37 328 1
37 329 1
37 330 1
37 331 1
37 332 1
37 333 1
37 334 1
37 335 1
37 336 1
37 337 1
37 338 1
37 339 1
37 340 1
37 341 1
37 342 1
37 343 1
37 344 1
37 345 1
37 346 1
37 347 1
37 348 1
37 349 1
37 350 1
37 351 1
37 352 1
37 353 1
37 354 1
37 355 1
37 356 1
37 357 1
37 358 1
37 359 1
37 360 1
37 361 1
37 362 1
37 363 1
37 364 1
37 365 1
37 366 1
37 367 1
37 368 1
37 369 1
37 370 1
37 371 1
37 372 1
37 373 1
37 374 1
37 375 1
37 376 1
37 377 1
37 378 1
37 379 1
37 380 1
37 381 1
37 382 1
37 383 1
37 384 1
37 385 1
37 386 1
37 387 1
37 388 1
37 389 1
37 390 1
37 391 1
37 392 1
37 393 1
37 394 1
37 395 1
37 396 1
37 397 1
37 398 1
37 399 1
38 0 1
38 1 1
38 2 1
38 3 1
38 4 1
38 5 1
38 6 1
38 7 1
38 8 1
38 9 1
38 10 1
38 11 1
38 12 1
38 13 1
38 14 1
38 15 1
38 16 1
38 17 1
38 18 1
38 19 1
38 20 1
38 21 1
38 22 1
38 23 1
38 24 1
38 25 1
38 26 1
38 27 1
38 28 1
38 29 1
38 30 1
38 31 1
38 32 1
38 33 1
38 34 1
38 35 1
38 36 1
38 37 1
38 38 1
38 39 1
38 40 1
38 41 1
38 42 1
38 43 1
38 44 1
38 45 1
38 46 1
38 47 1
38 48 1
38 49 1
38 50 1
38 51 1
38 52 1
38 53 1
38 54 1
38 55 1
38 56 1
38 57 1
38 58 1
38 59 1
38 60 1
38 61 1
38 62 1
38 63 1
38 64 1
38 65 1
38 66 1
38 67 1
38 68 1
38 69 1
38 70 1
38 71 1
38 72 1
38 73 1
38 74 1
38 75 1
38 76 1
38 77 1
38 78 1
38 79 1
38 80 1
38 81 1
38 82 1
38 83 1
38 84 1
38 85 1
38 86 1
38 87 1
38 88 1
38 89 1
38 90 1
38 91 1
38 92 1
38 93 1
38 94 1
38 95 1
38 96 1
38 97 1
38 98 1
38 99 1
38 100 1
38 101 1
38 102 1
38 103 1
38 104 1
38 105 1
38 106 1
38 107 1
38 108 1
38 109 1
38 110 1
38 111 1
38 112 1
38 113 1
38 114 1
38 115 1
38 116 1
38 117 1
38 118 1
38 119 1
38 120 1
38 121 1
38 122 1
38 123 1
38 124 1
38 125 1
38 126 1
38 127 1
38 128 1
38 129 1
38 130 1
38 131 1
38 132 1
38 133 1
38 134 1
38 135 1
38 136 1
38 137 1
38 138 1
38 139 1
38 140 1
38 141 1
38 142 1
38 143 1
38 144 1
38 145 1
38 146 1
38 147 1
38 148 1
38 149 1
38 150 1
38 151 1
38 152 1
38 153 1
38 154 1
38 155 1
38 156 1
38 157 1
38 158 1
38 159 1
38 160 1
38 161 1
38 162 1
38 163 1
38 164 1
38 165 1
38 166 1
38 167 1
38 168 1
38 169 1
38 170 1
38 171 1
38 172 1
38 173 1
38 174 1
38 175 1
38 176 1
38 177 1
38 178 1
38 179 1
38 180 1
38 181 1
38 182 1
38 183 1
38 184 1
38 185 1
38 186 1
38 187 1
38 188 1
38 189 1
38 190 1
38 191 1
38 192 1
38 193 1
38 194 1
38 195 1
38 196 1
38 197 1
38 198 1
38 199 1
38 200 1
38 201 1
38 202 1
38 203 1
38 204 1
38 205 1
38 206 1
38 207 1
38 208 1
38 209 1
38 210 1
38 211 1
38 212 1
38 213 1
38 214 1
38 215 1
38 216 1
38 217 1
38 218 1
38 219 1
38 220 1
38 221 1
38 222 1
38 223 1
38 224 1
38 225 1
38 226 1
38 227 1
38 228 1
38 229 1
38 230 1
38 231 1
38 232 1
38 233 1
38 234 1
38 235 1
38 236 1
38 237 1
38 238 1
38 239 1
38 240 1
38 241 1
38 242 1
38 243 1
38 244 1
38 245 1
38 246 1
38 247 1
38 248 1
38 249 1
38 250 1
38 251 1
38 252 1
38 253 1
38 254 1
38 255 1
38 256 1
38 257 1
38 258 1
38 259 1
38 260 1
38 261 1
38 262 1
38 263 1
38 264 1
38 265 1
38 266 1
38 267 1
38 268 1
38 269 1
38 270 1
38 271 1
38 272 1
38 273 1
38 274 1
38 275 1
38 276 1
38 277 1
38 278 1
38 279 1
38 280 1
38 281 1
38 282 1
38 283 1
38 284 1
38 285 1
38 286 1
38 287 1
38 288 1
38 289 1
38 290 1
38 291 1
38 292 1
38 293 1
38 294 1
38 295 1
38 296 1
38 297 1
38 298 1
38 299 1
38 300 1
38 301 1
38 302 1
38 303 1
38 304 1
38 305 1
38 306 1
38 307 1
38 308 1
38 309 1
38 310 1
38 311 1
38 312 1
38 313 1
38 314 1
38 315 1
38 316 1
38 317 1
38 318 1
38 319 1
38 320 1
38 321 1
38 322 1
38 323 1
38 324 1
38 325 1
38 326 1
38 327 1
38 328 1
38 329 1
38 330 1
38 331 1
38 332 1
38 333 1
38 334 1
38 335 1
38 336 1
38 337 1
38 338 1
38 339 1
38 340 1
38 341 1
38 342 1
38 343 1
38 344 1
38 345 1
38 346 1
38 347 1
38 348 1
38 349 1
38 350 1
38 351 1
38 352 1
38 353 1
38 354 1
38 355 1
38 356 1
38 357 1
38 358 1
38 359 1
38 360 1
38 361 1
38 362 1
38 363 1
38 364 1
38 365 1
38 366 1
38 367 1
38 368 1
38 369 1
38 370 1
38 371 1
38 372 1
38 373 1
38 374 1
38 375 1
38 376 1
38 377 1
38 378 1
38 379 1
38 380 1
38 381 1
38 382 1
38 383 1
38 384 1
38 385 1
38 386 1
38 387 1
38 388 1
38 389 1
38 390 1
38 391 1
38 392 1
38 393 1
38 394 1
38 395 1
38 396 1
38 397 1
38 398 1
38 399 1
39 0 1
39 1 1
39 2 1
39 3 1
39 4 1
39 5 1
39 6 1
39 7 1
39 8 1
39 9 1
39 10 1
39 11 1
39 12 1
39 13 1
39 14 1
39 15 1
39 16 1
39 17 1
39 18 1
39 19 1
39 20 1
39 21 1
39 22 1
39 23 1
39 24 1
39 25 1
39 26 1
39 27 1
39 28 1
39 29 1
39 30 1
39 31 1
39 32 1
39 33 1
39 34 1
39 35 1
39 36 1
39 37 1
39 38 1
39 39 1
39 40 1
39 41 1
39 42 1
39 43 1
39 44 1
39 45 1
39 46 1
39 47 1
39 48 1
39 49 1
39 50 1
39 51 1
39 52 1
39 53 1
39 54 1
39 55 1
39 56 1
39 57 1
39 58 1
39 59 1
39 60 1
39 61 1
39 62 1
39 63 1
39 64 1
39 65 1
39 66 1
39 67 1
39 68 1
39 69 1
39 70 1
39 71 1
39 72 1
39 73 1
39 74 1
39 75 1
39 76 1
39 77 1
39 78 1
39 79 1
39 80 1
39 81 1
39 82 1
39 83 1
39 84 1
39 85 1
39 86 1
39 87 1
39 88 1
39 89 1
39 90 1
39 91 1
39 92 1
39 93 1
39 94 1
39 95 1
39 96 1
39 97 1
39 98 1
39 99 1
39 100 1
39 101 1
39 102 1
39 103 1
39 104 1
39 105 1
39 106 1
39 107 1
39 108 1
39 109 1
39 110 1
39 111 1
39 112 1
39 113 1
39 114 1
39 115 1
39 116 1
39 117 1
39 118 1
39 119 1
39 120 1
39 121 1
39 122 1
39 123 1
39 124 1
39 125 1
39 126 1
39 127 1
39 128 1
39 129 1
39 130 1
39 131 1
39 132 1
39 133 1
39 134 1
39 135 1
39 136 1
39 137 1
39 138 1
39 139 1
39 140 1
39 141 1
39 142 1
39 143 1
39 144 1
39 145 1
39 146 1
39 147 1
39 148 1
39 149 1
39 150 1
39 151 1
39 152 1
39 153 1
39 154 1
39 155 1
39 156 1
39 157 1
39 158 1
39 159 1
39 160 1
39 161 1
39 162 1
39 163 1
39 164 1
39 165 1
39 166 1
39 167 1
39 168 1
39 169 1
39 170 1
39 171 1
39 172 1
39 173 1
39 174 1
39 175 1
39 176 1
39 177 1
39 178 1
39 179 1
39 180 1
39 181 1
39 182 1
39 183 1
39 184 1
39 185 1
39 186 1
39 187 1
39 188 1
39 189 1
39 190 1
39 191 1
39 192 1
39 193 1
39 194 1
39 195 1
39 196 1
39 197 1
39 198 1
39 199 1
39 200 1
39 201 1
39 202 1
39 203 1
39 204 1
39 205 1
39 206 1
39 207 1
39 208 1
39 209 1
39 210 1
39 211 1
39 212 1
39 213 1
39 214 1
39 215 1
39 216 1
39 217 1
39 218 1
39 219 1
39 220 1
39 221 1
39 222 1
39 223 1
39 224 1
39 225 1
39 226 1
39 227 1
39 228 1
39 229 1
39 230 1
39 231 1
39 232 1
39 233 1
39 234 1
39 235 1
39 236 1
39 237 1
39 238 1
39 239 1
39 240 1
39 241 1
39 242 1
39 243 1
39 244 1
39 245 1
39 246 1
39 247 1
39 248 1
39 249 1
39 250 1
39 251 1
39 252 1
39 253 1
39 254 1
39 255 1
39 256 1
39 257 1
39 258 1
39 259 1
39 260 1
39 261 1
39 262 1
39 263 1
39 264 1
39 265 1
39 266 1
39 267 1
39 268 1
39 269 1
39 270 1
39 271 1
39 272 1
39 273 1
39 274 1
39 275 1
39 276 1
39 277 1
39 278 1
39 279 1
39 280 1
39 281 1
39 282 1
39 283 1
39 284 1
39 285 1
39 286 1
39 287 1
39 288 1
39 289 1
39 290 1
39 291 1
39 292 1
39 293 1
39 294 1
39 295 1
39 296 1
39 297 1
39 298 1
39 299 1
39 300 1
39 301 1
39 302 1
39 303 1
39 304 1
39 305 1
39 306 1
39 307 1
39 308 1
39 309 1
39 310 1
39 311 1
39 312 1
39 313 1
39 314 1
39 315 1
39 316 1
39 317 1
39 318 1
39 319 1
39 320 1
39 321 1
39 322 1
39 323 1
39 324 1
39 325 1
39 326 1
39 327 1
39 328 1
39 329 1
39 330 1
39 331 1
39 332 1
39 333 1
39 334 1
39 335 1
39 336 1
39 337 1
39 338 1
39 339 1
39 340 1
39 341 1
39 342 1
39 343 1
39 344 1
39 345 1
39 346 1
39 347 1
39 348 1
39 349 1
39 350 1
39 351 1
39 352 1
39 353 1
39 354 1
39 355 1
39 356 1
39 357 1
39 358 1
39 359 1
39 360 1
39 361 1
39 362 1
39 363 1
39 364 1
39 365 1
39 366 1
39 367 1
39 368 1
39 369 1
39 370 1
39 371 1
39 372 1
39 373 1
39 374 1
39 375 1
39 376 1
39 377 1
39 378 1
39 379 1
39 380 1
39 381 1
39 382 1
39 383 1
39 384 1
39 385 1
39 386 1
39 387 1
39 388 1
39 389 1
39 390 1
39 391 1
39 392 1
39 393 1
39 394 1
39 395 1
39 396 1
39 397 1
39 398 1
39 399 1


==> RevisionFigures/data/qapa_b=4.csv <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0
0 28 0
0 29 0
0 30 0
0 31 0
0 32 0
0 33 0
0 34 0
0 35 0
0 36 0
0 37 0
0 38 0
0 39 0
0 40 0
0 41 0
0 42 0
0 43 0
0 44 0
0 45 0
0 46 0
0 47 0
0 48 0
0 49 0
0 50 0
0 51 0
0 52 0
0 53 0
0 54 0
0 55 0
0 56 0
0 57 0
0 58 0
0 59 0
0 60 0
0 61 0
0 62 0
0 63 0
0 64 0
0 65 0
0 66 0
0 67 0
0 68 0
0 69 0
0 70 0
0 71 0
0 72 0
0 73 0
0 74 0
0 75 0
0 76 0
0 77 0
0 78 0
0 79 0
0 80 0
0 81 0
0 82 0
0 83 0
0 84 0
0 85 0
0 86 0
0 87 0
0 88 0
0 89 0
0 90 0
0 91 0
0 92 0
0 93 0
0 94 0
0 95 0
0 96 0
0 97 0
0 98 0
0 99 0
0 100 0
0 101 0
0 102 0
0 103 0
0 104 0
0 105 0
0 106 0
0 107 0
0 108 0
0 109 0
0 110 0
0 111 0
0 112 0
0 113 0
0 114 0
0 115 0
0 116 0
0 117 0
0 118 0
0 119 0
0 120 0
0 121 0
0 122 0
0 123 0
0 124 0
0 125 0
0 126 0
0 127 0
0 128 0
0 129 0
0 130 0
0 131 0
0 132 0
0 133 0
0 134 0
0 135 0
0 136 0
0 137 0
0 138 0
0 139 0
0 140 0
0 141 0
0 142 0
0 143 0
0 144 0
0 145 0
0 146 0
0 147 0
0 148 0
0 149 0
0 150 0
0 151 0
0 152 0
0 153 0
0 154 0
0 155 0
0 156 0
0 157 0
0 158 0
0 159 0
0 160 0
0 161 0
0 162 0
0 163 0
0 164 0
0 165 0
0 166 0
0 167 0
0 168 0
0 169 0
0 170 0
0 171 0
0 172 0
0 173 0
0 174 0
0 175 0
0 176 0
0 177 0
0 178 0
0 179 0
0 180 0
0 181 0
0 182 0
0 183 0
0 184 0
0 185 0
0 186 0
0 187 0
0 188 0
0 189 0
0 190 0
0 191 0
0 192 0
0 193 0
0 194 0
0 195 0
0 196 0
0 197 0
0 198 0
0 199 0
0 200 0
0 201 0
0 202 0
0 203 0
0 204 0
0 205 0
0 206 0
0 207 0
0 208 0
0 209 0
0 210 0
0 211 0
0 212 0
0 213 0
0 214 0
0 215 0
0 216 0
0 217 0
0 218 0
0 219 0
0 220 0
0 221 0
0 222 0
0 223 0
0 224 0
0 225 0
0 226 0
0 227 0
0 228 0
0 229 0
0 230 0
0 231 0
0 232 0
0 233 0
0 234 0
0 235 0
0 236 0
0 237 0
0 238 0
0 239 0
0 240 0
0 241 0
0 242 0
0 243 0
0 244 0
0 245 0
0 246 0
0 247 0
0 248 0
0 249 0
0 250 0
0 251 0
0 252 0
0 253 0
0 254 0
0 255 0
0 256 0
0 257 0
0 258 0
0 259 0
0 260 0
0 261 0
0 262 0
0 263 0
0 264 0
0 265 0
0 266 0
0 267 0
0 268 0
0 269 0
0 270 0
0 271 0
0 272 0
0 273 0
0 274 0
0 275 0
0 276 0
0 277 0
0 278 0
0 279 0
0 280 0
0 281 0
0 282 0
0 283 0
0 284 0
0 285 0
0 286 0
0 287 0
0 288 0
0 289 0
0 290 0
0 291 0
0 292 0
0 293 0
0 294 0
0 295 0
0 296 0
0 297 0
0 298 0
0 299 0
0 300 0
0 301 0
0 302 0
0 303 0
0 304 0
0 305 0
0 306 0
0 307 0
0 308 0
0 309 0
0 310 0
0 311 0
0 312 0
0 313 0
0 314 0
0 315 0
0 316 0
0 317 0
0 318 0
0 319 0
0 320 0
0 321 0
0 322 0
0 323 0
0 324 0
0 325 0
0 326 0
0 327 0
0 328 0
0 329 0
0 330 0
0 331 0
0 332 0
0 333 0
0 334 0
0 335 0
0 336 0
0 337 0
0 338 0
0 339 0
0 340 0
0 341 0
0 342 0
0 343 0
0 344 0
0 345 0
0 346 0
0 347 0
0 348 0
0 349 0
0 350 0
0 351 0
0 352 0
0 353 0
0 354 0
0 355 0
0 356 0
0 357 0
0 358 0
0 359 0
0 360 0
0 361 0
0 362 0
0 363 0
0 364 0
0 365 0
0 366 0
0 367 0
0 368 0
0 369 0
0 370 0
0 371 0
0 372 0
0 373 0
0 374 0
0 375 0
0 376 0
0 377 0
0 378 0
0 379 0
0 380 0
0 381 0
0 382 0
0 383 0
0 384 0
0 385 0
0 386 0
0 387 0
0 388 0
0 389 0
0 390 0
0 391 0
0 392 0
0 393 0
0 394 0
0 395 0
0 396 0
0 397 0
0 398 0
0 399 0
1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0
1 28 0
1 29 0
1 30 0
1 31 0
1 32 0
1 33 0
1 34 0
1 35 0
1 36 0
1 37 0
1 38 0
1 39 0
1 40 0
1 41 0
1 42 0
1 43 0
1 44 0
1 45 0
1 46 0
1 47 0
1 48 0
1 49 0
1 50 0
1 51 0
1 52 0
1 53 0
1 54 0
1 55 0
1 56 0
1 57 0
1 58 0
1 59 0
1 60 0
1 61 0
1 62 0
1 63 0
1 64 0
1 65 0
1 66 0
1 67 0
1 68 0
1 69 0
1 70 0
1 71 0
1 72 0
1 73 0
1 74 0
1 75 0
1 76 0
1 77 0
1 78 0
1 79 0
1 80 0
1 81 0
1 82 0
1 83 0
1 84 0
1 85 0
1 86 0
1 87 0
1 88 0
1 89 0
1 90 0
1 91 0
1 92 0
1 93 0
1 94 0
1 95 0
1 96 0
1 97 0
1 98 0
1 99 0
1 100 0
1 101 0
1 102 0
1 103 0
1 104 0
1 105 0
1 106 0
1 107 0
1 108 0
1 109 0
1 110 0
1 111 0
1 112 0
1 113 0
1 114 0
1 115 0
1 116 0
1 117 0
1 118 0
1 119 0
1 120 0
1 121 0
1 122 0
1 123 0
1 124 0
1 125 0
1 126 0
1 127 0
1 128 0
1 129 0
1 130 0
1 131 0
1 132 0
1 133 0
1 134 0
1 135 0
1 136 0
1 137 0
1 138 0
1 139 0
1 140 0
1 141 0
1 142 0
1 143 0
1 144 0
1 145 0
1 146 0
1 147 0
1 148 0
1 149 0
1 150 0
1 151 0
1 152 0
1 153 0
1 154 0
1 155 0
1 156 0
1 157 0
1 158 0
1 159 0
1 160 0
1 161 0
1 162 0
1 163 0
1 164 0
1 165 0
1 166 0
1 167 0
1 168 0
1 169 0
1 170 0
1 171 0
1 172 0
1 173 0
1 174 0
1 175 0
1 176 0
1 177 0
1 178 0
1 179 0
1 180 0
1 181 0
1 182 0
1 183 0
1 184 0
1 185 0
1 186 0
1 187 0
1 188 0
1 189 0
1 190 0
1 191 0
1 192 0
1 193 0
1 194 0
1 195 0
1 196 0
1 197 0
1 198 0
1 199 0
1 200 0
1 201 0
1 202 0
1 203 0
1 204 0
1 205 0
1 206 0
1 207 0
1 208 0
1 209 0
1 210 0
1 211 0
1 212 0
1 213 0
1 214 0
1 215 0
1 216 0
1 217 0
1 218 0
1 219 0
1 220 0
1 221 0
1 222 0
1 223 0
1 224 0
1 225 0
1 226 0
1 227 0
1 228 0
1 229 0
1 230 0
1 231 0
1 232 0
1 233 0
1 234 0
1 235 0
1 236 0
1 237 0
1 238 0
1 239 0
1 240 0
1 241 0
1 242 0
1 243 0
1 244 0
1 245 0
1 246 0
1 247 0
1 248 0
1 249 0
1 250 0
1 251 0
1 252 0
1 253 0
1 254 0
1 255 0
1 256 0
1 257 0
1 258 0
1 259 0
1 260 0
1 261 0
1 262 0
1 263 0
1 264 0
1 265 0
1 266 0
1 267 0
1 268 0
1 269 0
1 270 0
1 271 0
1 272 0
1 273 0
1 274 0
1 275 0
1 276 0
1 277 0
1 278 0
1 279 0
1 280 0
1 281 0
1 282 0
1 283 0
1 284 0
1 285 0
1 286 0
1 287 0
1 288 0
1 289 0
1 290 0
1 291 0
1 292 0
1 293 0
1 294 0
1 295 0
1 296 0
1 297 0
1 298 0
1 299 0
1 300 0
1 301 0
1 302 0
1 303 0
1 304 0
1 305 0
1 306 0
1 307 0
1 308 0
1 309 0
1 310 0
1 311 0
1 312 0
1 313 0
1 314 0
1 315 0
1 316 0
1 317 0
1 318 0
1 319 0
1 320 0
1 321 0
1 322 0
1 323 0
1 324 0
1 325 0
1 326 0
1 327 0
1 328 0
1 329 0
1 330 0
1 331 0
1 332 0
1 333 0
1 334 0
1 335 0
1 336 0
1 337 0
1 338 0
1 339 0
1 340 0
1 341 0
1 342 0
1 343 0
1 344 0
1 345 0
1 346 0
1 347 0
1 348 0
1 349 0
1 350 0
1 351 0
1 352 0
1 353 0
1 354 0
1 355 0
1 356 0
1 357 0
1 358 0
1 359 0
1 360 0
1 361 0
1 362 0
1 363 0
1 364 0
1 365 0
1 366 0
1 367 0
1 368 0
1 369 0
1 370 0
1 371 0
1 372 0
1 373 0
1 374 0
1 375 0
1 376 0
1 377 0
1 378 0
1 379 0
1 380 0
1 381 0
1 382 0
1 383 0
1 384 0
1 385 0
1 386 0
1 387 0
1 388 0
1 389 0
1 390 0
1 391 0
1 392 0
1 393 0
1 394 0
1 395 0
1 396 0
1 397 0
1 398 0
1 399 0
2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0
2 28 0
2 29 0
2 30 0
2 31 0
2 32 0
2 33 0
2 34 0
2 35 0
2 36 0
2 37 0
2 38 0
2 39 0
2 40 0
2 41 0
2 42 0
2 43 0
2 44 0
2 45 0
2 46 0
2 47 0
2 48 0
2 49 0
2 50 0
2 51 0
2 52 0
2 53 0
2 54 0
2 55 0
2 56 0
2 57 0
2 58 0
2 59 0
2 60 0
2 61 0
2 62 0
2 63 0
2 64 0
2 65 0
2 66 0
2 67 0
2 68 0
2 69 0
2 70 0
2 71 0
2 72 0
2 73 0
2 74 0
2 75 0
2 76 0
2 77 0
2 78 0
2 79 0
2 80 0
2 81 0
2 82 0
2 83 0
2 84 0
2 85 0
2 86 0
2 87 0
2 88 0
2 89 0
2 90 0
2 91 0
2 92 0
2 93 0
2 94 0
2 95 0
2 96 0
2 97 0
2 98 0
2 99 0
2 100 0
2 101 0
2 102 0
2 103 0
2 104 0
2 105 0
2 106 0
2 107 0
2 108 0
2 109 0
2 110 0
2 111 0
2 112 0
2 113 0
2 114 0
2 115 0
2 116 0
2 117 0
2 118 0
2 119 0
2 120 0
2 121 0
2 122 0
2 123 0
2 124 0
2 125 0
2 126 0
2 127 0
2 128 0
2 129 0
2 130 0
2 131 0
2 132 0
2 133 0
2 134 0
2 135 0
2 136 0
2 137 0
2 138 0
2 139 0
2 140 0
2 141 0
2 142 0
2 143 0
2 144 0
2 145 0
2 146 0
2 147 0
2 148 0
2 149 0
2 150 0
2 151 0
2 152 0
2 153 0
2 154 0
2 155 0
2 156 0
2 157 0
2 158 0
2 159 0
2 160 0
2 161 0
2 162 0
2 163 0
2 164 0
2 165 0
2 166 0
2 167 0
2 168 0
2 169 0
2 170 0
2 171 0
2 172 0
2 173 0
2 174 0
2 175 0
2 176 0
2 177 0
2 178 0
2 179 0
2 180 0
2 181 0
2 182 0
2 183 0
2 184 0
2 185 0
2 186 0
2 187 0
2 188 0
2 189 0
2 190 0
2 191 0
2 192 0
2 193 0
2 194 0
2 195 0
2 196 0
2 197 0
2 198 0
2 199 0
2 200 0
2 201 0
2 202 0
2 203 0
2 204 0
2 205 0
2 206 0
2 207 0
2 208 0
2 209 0
2 210 0
2 211 0
2 212 0
2 213 0
2 214 0
2 215 0
2 216 0
2 217 0
2 218 0
2 219 0
2 220 0
2 221 0
2 222 0
2 223 0
2 224 0
2 225 0
2 226 0
2 227 0
2 228 0
2 229 0
2 230 0
2 231 0
2 232 0
2 233 0
2 234 0
2 235 0
2 236 0
2 237 0
2 238 0
2 239 0
2 240 0
2 241 0
2 242 0
2 243 0
2 244 0
2 245 0
2 246 0
2 247 0
2 248 0
2 249 0
2 250 0
2 251 0
2 252 0
2 253 0
2 254 0
2 255 0
2 256 0
2 257 0
2 258 0
2 259 0
2 260 0
2 261 0
2 262 0
2 263 0
2 264 0
2 265 0
2 266 0
2 267 0
2 268 0
2 269 0
2 270 0
2 271 0
2 272 0
2 273 0
2 274 0
2 275 0
2 276 0
2 277 0
2 278 0
2 279 0
2 280 0
2 281 0
2 282 0
2 283 0
2 284 0
2 285 0
2 286 0
2 287 0
2 288 0
2 289 0
2 290 0
2 291 0
2 292 0
2 293 0
2 294 0
2 295 0
2 296 0
2 297 0
2 298 0
2 299 0
2 300 0
2 301 0
2 302 0
2 303 0
2 304 0
2 305 0
2 306 0
2 307 0
2 308 0
2 309 0
2 310 0
2 311 0
2 312 0
2 313 0
2 314 0
2 315 0
2 316 0
2 317 0
2 318 0
2 319 0
2 320 0
2 321 0
2 322 0
2 323 0
2 324 0
2 325 0
2 326 0
2 327 0
2 328 0
2 329 0
2 330 0
2 331 0
2 332 0
2 333 0
2 334 0
2 335 0
2 336 0
2 337 0
2 338 0
2 339 0
2 340 0
2 341 0
2 342 0
2 343 0
2 344 0
2 345 0
2 346 0
2 347 0
2 348 0
2 349 0
2 350 0
2 351 0
2 352 0
2 353 0
2 354 0
2 355 0
2 356 0
2 357 0
2 358 0
2 359 0
2 360 0
2 361 0
2 362 0
2 363 0
2 364 0
2 365 0
2 366 0
2 367 0
2 368 0
2 369 0
2 370 0
2 371 0
2 372 0
2 373 0
2 374 0
2 375 0
2 376 0
2 377 0
2 378 0
2 379 0
2 380 0
2 381 0
2 382 0
2 383 0
2 384 0
2 385 0
2 386 0
2 387 0
2 388 0
2 389 0
2 390 0
2 391 0
2 392 0
2 393 0
2 394 0
2 395 0
2 396 0
2 397 0
2 398 0
2 399 0
3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0
3 28 0
3 29 0
3 30 0
3 31 0
3 32 0
3 33 0
3 34 0
3 35 0
3 36 0
3 37 0
3 38 0
3 39 0
3 40 0
3 41 0
3 42 0
3 43 0
3 44 0
3 45 0
3 46 0
3 47 0
3 48 0
3 49 0
3 50 0
3 51 0
3 52 0
3 53 0
3 54 0
3 55 0
3 56 0
3 57 0
3 58 0
3 59 0
3 60 0
3 61 0
3 62 0
3 63 0
3 64 0
3 65 0
3 66 0
3 67 0
3 68 0
3 69 0
3 70 0
3 71 0
3 72 0
3 73 0
3 74 0
3 75 0
3 76 0
3 77 0
3 78 0
3 79 0
3 80 0
3 81 0
3 82 0
3 83 0
3 84 0
3 85 0
3 86 0
3 87 0
3 88 0
3 89 0
3 90 0
3 91 0
3 92 0
3 93 0
3 94 0
3 95 0
3 96 0
3 97 0
3 98 0
3 99 0
3 100 0
3 101 0
3 102 0
3 103 0
3 104 0
3 105 0
3 106 0
3 107 0
3 108 0
3 109 0
3 110 0
3 111 0
3 112 0
3 113 0
3 114 0
3 115 0
3 116 0
3 117 0
3 118 0
3 119 0
3 120 0
3 121 0
3 122 0
3 123 0
3 124 0
3 125 0
3 126 0
3 127 0
3 128 0
3 129 0
3 130 0
3 131 0
3 132 0
3 133 0
3 134 0
3 135 0
3 136 0
3 137 0
3 138 0
3 139 0
3 140 0
3 141 0
3 142 0
3 143 0
3 144 0
3 145 0
3 146 0
3 147 0
3 148 0
3 149 0
3 150 0
3 151 0
3 152 0
3 153 0
3 154 0
3 155 0
3 156 0
3 157 0
3 158 0
3 159 0
3 160 0
3 161 0
3 162 0
3 163 0
3 164 0
3 165 0
3 166 0
3 167 0
3 168 0
3 169 0
3 170 0
3 171 0
3 172 0
3 173 0
3 174 0
3 175 0
3 176 0
3 177 0
3 178 0
3 179 0
3 180 0
3 181 0
3 182 0
3 183 0
3 184 0
3 185 0
3 186 0
3 187 0
3 188 0
3 189 0
3 190 0
3 191 0
3 192 0
3 193 0
3 194 0
3 195 0
3 196 0
3 197 0
3 198 0
3 199 0
3 200 0
3 201 0
3 202 0
3 203 0
3 204 0
3 205 0
3 206 0
3 207 0
3 208 0
3 209 0
3 210 0
3 211 0
3 212 0
3 213 0
3 214 0
3 215 0
3 216 0
3 217 0
3 218 0
3 219 0
3 220 0
3 221 0
3 222 0
3 223 0
3 224 0
3 225 0
3 226 0
3 227 0
3 228 0
3 229 0
3 230 0
3 231 0
3 232 0
3 233 0
3 234 0
3 235 0
3 236 0
3 237 0
3 238 0
3 239 0
3 240 0
3 241 0
3 242 0
3 243 0
3 244 0
3 245 0
3 246 0
3 247 0
3 248 0
3 249 0
3 250 0
3 251 0
3 252 0
3 253 0
3 254 0
3 255 0
3 256 0
3 257 0
3 258 0
3 259 0
3 260 0
3 261 0
3 262 0
3 263 0
3 264 0
3 265 0
3 266 0
3 267 0
3 268 0
3 269 0
3 270 0
3 271 0
3 272 0
3 273 0
3 274 0
3 275 0
3 276 0
3 277 0
3 278 0
3 279 0
3 280 0
3 281 0
3 282 0
3 283 0
3 284 0
3 285 0
3 286 0
3 287 0
3 288 0
3 289 0
3 290 0
3 291 0
3 292 0
3 293 0
3 294 0
3 295 0
3 296 0
3 297 0
3 298 0
3 299 0
3 300 0
3 301 0
3 302 0
3 303 0
3 304 0
3 305 0
3 306 0
3 307 0
3 308 0
3 309 0
3 310 0
3 311 0
3 312 0
3 313 0
3 314 0
3 315 0
3 316 0
3 317 0
3 318 0
3 319 0
3 320 0
3 321 0
3 322 0
3 323 0
3 324 0
3 325 0
3 326 0
3 327 0
3 328 0
3 329 0
3 330 0
3 331 0
3 332 0
3 333 0
3 334 0
3 335 0
3 336 0
3 337 0
3 338 0
3 339 0
3 340 0
3 341 0
3 342 0
3 343 0
3 344 0
3 345 0
3 346 0
3 347 0
3 348 0
3 349 0
3 350 0
3 351 0
3 352 0
3 353 0
3 354 0
3 355 0
3 356 0
3 357 0
3 358 0
3 359 0
3 360 0
3 361 0
3 362 0
3 363 0
3 364 0
3 365 0
3 366 0
3 367 0
3 368 0
3 369 0
3 370 0
3 371 0
3 372 0
3 373 0
3 374 0
3 375 0
3 376 0
3 377 0
3 378 0
3 379 0
3 380 0
3 381 0
3 382 0
3 383 0
3 384 0
3 385 0
3 386 0
3 387 0
3 388 0
3 389 0
3 390 0
3 391 0
3 392 0
3 393 0
3 394 0
3 395 0
3 396 0
3 397 0
3 398 0
3 399 0
4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0
4 28 0
4 29 0
4 30 0
4 31 0
4 32 0
4 33 0
4 34 0
4 35 0
4 36 0
4 37 0
4 38 0
4 39 0
4 40 0
4 41 0
4 42 0
4 43 0
4 44 0
4 45 0
4 46 0
4 47 0
4 48 0
4 49 0
4 50 0
4 51 0
4 52 0
4 53 0
4 54 0
4 55 0
4 56 0
4 57 0
4 58 0
4 59 0
4 60 0
4 61 0
4 62 0
4 63 0
4 64 0
4 65 0
4 66 0
4 67 0
4 68 0
4 69 0
4 70 0
4 71 0
4 72 0
4 73 0
4 74 0
4 75 0
4 76 0
4 77 0
4 78 0
4 79 0
4 80 0
4 81 0
4 82 0
4 83 0
4 84 0
4 85 0
4 86 0
4 87 0
4 88 0
4 89 0
4 90 0
4 91 0
4 92 0
4 93 0
4 94 0
4 95 0
4 96 0
4 97 0
4 98 0
4 99 0
4 100 0
4 101 0
4 102 0
4 103 0
4 104 0
4 105 0
4 106 0
4 107 0
4 108 0
4 109 0
4 110 0
4 111 0
4 112 0
4 113 0
4 114 0
4 115 0
4 116 0
4 117 0
4 118 0
4 119 0
4 120 0
4 121 0
4 122 0
4 123 0
4 124 0
4 125 0
4 126 0
4 127 0
4 128 0
4 129 0
4 130 0
4 131 0
4 132 0
4 133 0
4 134 0
4 135 0
4 136 0
4 137 0
4 138 0
4 139 0
4 140 0
4 141 0
4 142 0
4 143 0
4 144 0
4 145 0
4 146 0
4 147 0
4 148 0
4 149 0
4 150 0
4 151 0
4 152 0
4 153 0
4 154 0
4 155 0
4 156 0
4 157 0
4 158 0
4 159 0
4 160 0
4 161 0
4 162 0
4 163 0
4 164 0
4 165 0
4 166 0
4 167 0
4 168 0
4 169 0
4 170 0
4 171 0
4 172 0
4 173 0
4 174 0
4 175 0
4 176 0
4 177 0
4 178 0
4 179 0
4 180 0
4 181 0
4 182 0
4 183 0
4 184 0
4 185 0
4 186 0
4 187 0
4 188 0
4 189 0
4 190 0
4 191 0
4 192 0
4 193 0
4 194 0
4 195 0
4 196 0
4 197 0
4 198 0
4 199 0
4 200 0
4 201 0
4 202 0
4 203 0
4 204 0
4 205 0
4 206 0
4 207 0
4 208 0
4 209 0
4 210 0
4 211 0
4 212 0
4 213 0
4 214 0
4 215 0
4 216 0
4 217 0
4 218 0
4 219 0
4 220 0
4 221 0
4 222 0
4 223 0
4 224 0
4 225 0
4 226 0
4 227 0
4 228 0
4 229 0
4 230 0
4 231 0
4 232 0
4 233 0
4 234 0
4 235 0
4 236 0
4 237 0
4 238 0
4 239 0
4 240 0
4 241 0
4 242 0
4 243 0
4 244 0
4 245 0
4 246 0
4 247 0
4 248 0
4 249 0
4 250 0
4 251 0
4 252 0
4 253 0
4 254 0
4 255 0
4 256 0
4 257 0
4 258 0
4 259 0
4 260 0
4 261 0
4 262 0
4 263 0
4 264 0
4 265 0
4 266 0
4 267 0
4 268 0
4 269 0
4 270 0
4 271 0
4 272 0
4 273 0
4 274 0
4 275 0
4 276 0
4 277 0
4 278 0
4 279 0
4 280 0
4 281 0
4 282 0
4 283 0
4 284 0
4 285 0
4 286 0
4 287 0
4 288 0
4 289 0
4 290 0
4 291 0
4 292 0
4 293 0
4 294 0
4 295 0
4 296 0
4 297 0
4 298 0
4 299 0
4 300 0
4 301 0
4 302 0
4 303 0
4 304 0
4 305 0
4 306 0
4 307 0
4 308 0
4 309 0
4 310 0
4 311 0
4 312 0
4 313 0
4 314 0
4 315 0
4 316 0
4 317 0
4 318 0
4 319 0
4 320 0
4 321 0
4 322 0
4 323 0
4 324 0
4 325 0
4 326 0
4 327 0
4 328 0
4 329 0
4 330 0
4 331 0
4 332 0
4 333 0
4 334 0
4 335 0
4 336 0
4 337 0
4 338 0
4 339 0
4 340 0
4 341 0
4 342 0
4 343 0
4 344 0
4 345 0
4 346 0
4 347 0
4 348 0
4 349 0
4 350 0
4 351 0
4 352 0
4 353 0
4 354 0
4 355 0
4 356 0
4 357 0
4 358 0
4 359 0
4 360 0
4 361 0
4 362 0
4 363 0
4 364 0
4 365 0
4 366 0
4 367 0
4 368 0
4 369 0
4 370 0
4 371 0
4 372 0
4 373 0
4 374 0
4 375 0
4 376 0
4 377 0
4 378 0
4 379 0
4 380 0
4 381 0
4 382 0
4 383 0
4 384 0
4 385 0
4 386 0
4 387 0
4 388 0
4 389 0
4 390 0
4 391 0
4 392 0
4 393 0
4 394 0
4 395 0
4 396 0
4 397 0
4 398 0
4 399 0
5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0
5 28 0
5 29 0
5 30 0
5 31 0
5 32 0
5 33 0
5 34 0
5 35 0
5 36 0
5 37 0
5 38 0
5 39 0
5 40 0
5 41 0
5 42 0
5 43 0
5 44 0
5 45 0
5 46 0
5 47 0
5 48 0
5 49 0
5 50 0
5 51 0
5 52 0
5 53 0
5 54 0
5 55 0
5 56 0
5 57 0
5 58 0
5 59 0
5 60 0
5 61 0
5 62 0
5 63 0
5 64 0
5 65 0
5 66 0
5 67 0
5 68 0
5 69 0
5 70 0
5 71 0
5 72 0
5 73 0
5 74 0
5 75 0
5 76 0
5 77 0
5 78 0
5 79 0
5 80 0
5 81 0
5 82 0
5 83 0
5 84 0
5 85 0
5 86 0
5 87 0
5 88 0
5 89 0
5 90 0
5 91 0
5 92 0
5 93 0
5 94 0
5 95 0
5 96 0
5 97 0
5 98 0
5 99 0
5 100 0
5 101 0
5 102 0
5 103 0
5 104 0
5 105 0
5 106 0
5 107 0
5 108 0
5 109 0
5 110 0
5 111 0
5 112 0
5 113 0
5 114 0
5 115 0
5 116 0
5 117 0
5 118 0
5 119 0
5 120 0
5 121 0
5 122 0
5 123 0
5 124 0
5 125 0
5 126 0
5 127 0
5 128 0
5 129 0
5 130 0
5 131 0
5 132 0
5 133 0
5 134 0
5 135 0
5 136 0
5 137 0
5 138 0
5 139 0
5 140 0
5 141 0
5 142 0
5 143 0
5 144 0
5 145 0
5 146 0
5 147 0
5 148 0
5 149 0
5 150 0
5 151 0
5 152 0
5 153 0
5 154 0
5 155 0
5 156 0
5 157 0
5 158 0
5 159 0
5 160 0
5 161 0
5 162 0
5 163 0
5 164 0
5 165 0
5 166 0
5 167 0
5 168 0
5 169 0
5 170 0
5 171 0
5 172 0
5 173 0
5 174 0
5 175 0
5 176 0
5 177 0
5 178 0
5 179 0
5 180 0
5 181 0
5 182 0
5 183 0
5 184 0
5 185 0
5 186 0
5 187 0
5 188 0
5 189 0
5 190 0
5 191 0
5 192 0
5 193 0
5 194 0
5 195 0
5 196 0
5 197 0
5 198 0
5 199 0
5 200 0
5 201 0
5 202 0
5 203 0
5 204 0
5 205 0
5 206 0
5 207 0
5 208 0
5 209 0
5 210 0
5 211 0
5 212 0
5 213 0
5 214 0
5 215 0
5 216 0
5 217 0
5 218 0
5 219 0
5 220 0
5 221 0
5 222 0
5 223 0
5 224 0
5 225 0
5 226 0
5 227 0
5 228 0
5 229 0
5 230 0
5 231 0
5 232 0
5 233 0
5 234 0
5 235 0
5 236 0
5 237 0
5 238 0
5 239 0
5 240 0
5 241 0
5 242 0
5 243 0
5 244 0
5 245 0
5 246 0
5 247 0
5 248 0
5 249 0
5 250 0
5 251 0
5 252 0
5 253 0
5 254 0
5 255 0
5 256 0
5 257 0
5 258 0
5 259 0
5 260 0
5 261 0
5 262 0
5 263 0
5 264 0
5 265 0
5 266 0
5 267 0
5 268 0
5 269 0
5 270 0
5 271 0
5 272 0
5 273 0
5 274 0
5 275 0
5 276 0
5 277 0
5 278 0
5 279 0
5 280 0
5 281 0
5 282 0
5 283 0
5 284 0
5 285 0
5 286 0
5 287 0
5 288 0
5 289 0
5 290 0
5 291 0
5 292 0
5 293 0
5 294 0
5 295 0
5 296 0
5 297 0
5 298 0
5 299 0
5 300 0
5 301 0
5 302 0
5 303 0
5 304 0
5 305 0
5 306 0
5 307 0
5 308 0
5 309 0
5 310 0
5 311 0
5 312 0
5 313 0
5 314 0
5 315 0
5 316 0
5 317 0
5 318 0
5 319 0
5 320 0
5 321 0
5 322 0
5 323 0
5 324 0
5 325 0
5 326 0
5 327 0
5 328 0
5 329 0
5 330 0
5 331 0
5 332 0
5 333 0
5 334 0
5 335 0
5 336 0
5 337 0
5 338 0
5 339 0
5 340 0
5 341 0
5 342 0
5 343 0
5 344 0
5 345 0
5 346 0
5 347 0
5 348 0
5 349 0
5 350 0
5 351 0
5 352 0
5 353 0
5 354 0
5 355 0
5 356 0
5 357 0
5 358 0
5 359 0
5 360 0
5 361 0
5 362 0
5 363 0
5 364 0
5 365 0
5 366 0
5 367 0
5 368 0
5 369 0
5 370 0
5 371 0
5 372 0
5 373 0
5 374 0
5 375 0
5 376 0
5 377 0
5 378 0
5 379 0
5 380 0
5 381 0
5 382 0
5 383 0
5 384 0
5 385 0
5 386 0
5 387 0
5 388 0
5 389 0
5 390 0
5 391 0
5 392 0
5 393 0
5 394 0
5 395 0
5 396 0
5 397 0
5 398 0
5 399 0
6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 0
6 13 0
6 14 0
6 15 0
6 16 0
6 17 0
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0
6 28 0
6 29 0
6 30 0
6 31 0
6 32 0
6 33 0
6 34 0
6 35 0
6 36 0
6 37 0
6 38 0
6 39 0
6 40 0
6 41 0
6 42 0
6 43 0
6 44 0
6 45 0
6 46 0
6 47 0
6 48 0
6 49 0
6 50 0
6 51 0
6 52 0
6 53 0
6 54 0
6 55 0
6 56 0
6 57 0
6 58 0
6 59 0
6 60 0
6 61 0
6 62 0
6 63 0
6 64 0
6 65 0
6 66 0
6 67 0
6 68 0
6 69 0
6 70 0
6 71 0
6 72 0
6 73 0
6 74 0
6 75 0
6 76 0
6 77 0
6 78 0
6 79 0
6 80 0
6 81 0
6 82 0
6 83 0
6 84 0
6 85 0
6 86 0
6 87 0
6 88 0
6 89 0
6 90 0
6 91 0
6 92 0
6 93 0
6 94 0
6 95 0
6 96 0
6 97 0
6 98 0
6 99 0
6 100 0
6 101 0
6 102 0
6 103 0
6 104 0
6 105 0
6 106 0
6 107 0
6 108 0
6 109 0
6 110 0
6 111 0
6 112 0
6 113 0
6 114 0
6 115 0
6 116 0
6 117 0
6 118 0
6 119 0
6 120 0
6 121 0
6 122 0
6 123 0
6 124 0
6 125 0
6 126 0
6 127 0
6 128 0
6 129 0
6 130 0
6 131 0
6 132 0
6 133 0
6 134 0
6 135 0
6 136 0
6 137 0
6 138 0
6 139 0
6 140 0
6 141 0
6 142 0
6 143 0
6 144 0
6 145 0
6 146 0
6 147 0
6 148 0
6 149 0
6 150 0
6 151 0
6 152 0
6 153 0
6 154 0
6 155 0
6 156 0
6 157 0
6 158 0
6 159 0
6 160 0
6 161 0
6 162 0
6 163 0
6 164 0
6 165 0
6 166 0
6 167 0
6 168 0
6 169 0
6 170 0
6 171 0
6 172 0
6 173 0
6 174 0
6 175 0
6 176 0
6 177 0
6 178 0
6 179 0
6 180 0
6 181 0
6 182 0
6 183 0
6 184 0
6 185 0
6 186 0
6 187 0
6 188 0
6 189 0
6 190 0
6 191 0
6 192 0
6 193 0
6 194 0
6 195 0
6 196 0
6 197 0
6 198 0
6 199 0
6 200 0
6 201 0
6 202 0
6 203 0
6 204 0
6 205 0
6 206 0
6 207 0
6 208 0
6 209 0
6 210 0
6 211 0
6 212 0
6 213 0
6 214 0
6 215 0
6 216 0
6 217 0
6 218 0
6 219 0
6 220 0
6 221 0
6 222 0
6 223 0
6 224 0
6 225 0
6 226 0
6 227 0
6 228 0
6 229 0
6 230 0
6 231 0
6 232 0
6 233 0
6 234 0
6 235 0
6 236 0
6 237 0
6 238 0
6 239 0
6 240 0
6 241 0
6 242 0
6 243 0
6 244 0
6 245 0
6 246 0
6 247 0
6 248 0
6 249 0
6 250 0
6 251 0
6 252 0
6 253 0
6 254 0
6 255 0
6 256 0
6 257 0
6 258 0
6 259 0
6 260 0
6 261 0
6 262 0
6 263 0
6 264 0
6 265 0
6 266 0
6 267 0
6 268 0
6 269 0
6 270 0
6 271 0
6 272 0
6 273 0
6 274 0
6 275 0
6 276 0
6 277 0
6 278 0
6 279 0
6 280 0
6 281 0
6 282 0
6 283 0
6 284 0
6 285 0
6 286 0
6 287 0
6 288 0
6 289 0
6 290 0
6 291 0
6 292 0
6 293 0
6 294 0
6 295 0
6 296 0
6 297 0
6 298 0
6 299 0
6 300 0
6 301 0
6 302 0
6 303 0
6 304 0
6 305 0
6 306 0
6 307 0
6 308 0
6 309 0
6 310 0
6 311 0
6 312 0
6 313 0
6 314 0
6 315 0
6 316 0
6 317 0
6 318 0
6 319 0
6 320 0
6 321 0
6 322 0
6 323 0
6 324 0
6 325 0
6 326 0
6 327 0
6 328 0
6 329 0
6 330 0
6 331 0
6 332 0
6 333 0
6 334 0
6 335 0
6 336 0
6 337 0
6 338 0
6 339 0
6 340 0
6 341 0
6 342 0
6 343 0
6 344 0
6 345 0
6 346 0
6 347 0
6 348 0
6 349 0
6 350 0
6 351 0
6 352 0
6 353 0
6 354 0
6 355 0
6 356 0
6 357 0
6 358 0
6 359 0
6 360 0
6 361 0
6 362 0
6 363 0
6 364 0
6 365 0
6 366 0
6 367 0
6 368 0
6 369 0
6 370 0
6 371 0
6 372 0
6 373 0
6 374 0
6 375 0
6 376 0
6 377 0
6 378 0
6 379 0
6 380 0
6 381 0
6 382 0
6 383 0
6 384 0
6 385 0
6 386 0
6 387 0
6 388 0
6 389 0
6 390 0
6 391 0
6 392 0
6 393 0
6 394 0
6 395 0
6 396 0
6 397 0
6 398 0
6 399 0
7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 0
7 11 0
7 12 0
7 13 0
7 14 0
7 15 0
7 16 0
7 17 0
7 18 0
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0
7 28 0
7 29 0
7 30 0
7 31 0
7 32 0
7 33 0
7 34 0
7 35 0
7 36 0
7 37 0
7 38 0
7 39 0
7 40 0
7 41 0
7 42 0
7 43 0
7 44 0
7 45 0
7 46 0
7 47 0
7 48 0
7 49 0
7 50 0
7 51 0
7 52 0
7 53 0
7 54 0
7 55 0
7 56 0
7 57 0
7 58 0
7 59 0
7 60 0
7 61 0
7 62 0
7 63 0
7 64 0
7 65 0
7 66 0
7 67 0
7 68 0
7 69 0
7 70 0
7 71 0
7 72 0
7 73 0
7 74 0
7 75 0
7 76 0
7 77 0
7 78 0
7 79 0
7 80 0
7 81 0
7 82 0
7 83 0
7 84 0
7 85 0
7 86 0
7 87 0
7 88 0
7 89 0
7 90 0
7 91 0
7 92 0
7 93 0
7 94 0
7 95 0
7 96 0
7 97 0
7 98 0
7 99 0
7 100 0
7 101 0
7 102 0
7 103 0
7 104 0
7 105 0
7 106 0
7 107 0
7 108 0
7 109 0
7 110 0
7 111 0
7 112 0
7 113 0
7 114 0
7 115 0
7 116 0
7 117 0
7 118 0
7 119 0
7 120 0
7 121 0
7 122 0
7 123 0
7 124 0
7 125 0
7 126 0
7 127 0
7 128 0
7 129 0
7 130 0
7 131 0
7 132 0
7 133 0
7 134 0
7 135 0
7 136 0
7 137 0
7 138 0
7 139 0
7 140 0
7 141 0
7 142 0
7 143 0
7 144 0
7 145 0
7 146 0
7 147 0
7 148 0
7 149 0
7 150 0
7 151 0
7 152 0
7 153 0
7 154 0
7 155 0
7 156 0
7 157 0
7 158 0
7 159 0
7 160 0
7 161 0
7 162 0
7 163 0
7 164 0
7 165 0
7 166 0
7 167 0
7 168 0
7 169 0
7 170 0
7 171 0
7 172 0
7 173 0
7 174 0
7 175 0
7 176 0
7 177 0
7 178 0
7 179 0
7 180 0
7 181 0
7 182 0
7 183 0
7 184 0
7 185 0
7 186 0
7 187 0
7 188 0
7 189 0
7 190 0
7 191 0
7 192 0
7 193 0
7 194 0
7 195 0
7 196 0
7 197 0
7 198 0
7 199 0
7 200 0
7 201 0
7 202 0
7 203 0
7 204 0
7 205 0
7 206 0
7 207 0
7 208 0
7 209 0
7 210 0
7 211 0
7 212 0
7 213 0
7 214 0
7 215 0
7 216 0
7 217 0
7 218 0
7 219 0
7 220 0
7 221 0
7 222 0
7 223 0
7 224 0
7 225 0
7 226 0
7 227 0
7 228 0
7 229 0
7 230 0
7 231 0
7 232 0
7 233 0
7 234 0
7 235 0
7 236 0
7 237 0
7 238 0
7 239 0
7 240 0
7 241 0
7 242 0
7 243 0
7 244 0
7 245 0
7 246 0
7 247 0
7 248 0
7 249 0
7 250 0
7 251 0
7 252 0
7 253 0
7 254 0
7 255 0
7 256 0
7 257 0
7 258 0
7 259 0
7 260 0
7 261 0
7 262 0
7 263 0
7 264 0
7 265 0
7 266 0
7 267 0
7 268 0
7 269 0
7 270 0
7 271 0
7 272 0
7 273 0
7 274 0
7 275 0
7 276 0
7 277 0
7 278 0
7 279 0
7 280 0
7 281 0
7 282 0
7 283 0
7 284 0
7 285 0
7 286 0
7 287 0
7 288 0
7 289 0
7 290 0
7 291 0
7 292 0
7 293 0
7 294 0
7 295 0
7 296 0
7 297 0
7 298 0
7 299 0
7 300 0
7 301 0
7 302 0
7 303 0
7 304 0
7 305 0
7 306 0
7 307 0
7 308 0
7 309 0
7 310 0
7 311 0
7 312 0
7 313 0
7 314 0
7 315 0
7 316 0
7 317 0
7 318 0
7 319 0
7 320 0
7 321 0
7 322 0
7 323 0
7 324 0
7 325 0
7 326 0
7 327 0
7 328 0
7 329 0
7 330 0
7 331 0
7 332 0
7 333 0
7 334 0
7 335 0
7 336 0
7 337 0
7 338 0
7 339 0
7 340 0
7 341 0
7 342 0
7 343 0
7 344 0
7 345 0
7 346 0
7 347 0
7 348 0
7 349 0
7 350 0
7 351 0
7 352 0
7 353 0
7 354 0
7 355 0
7 356 0
7 357 0
7 358 0
7 359 0
7 360 0
7 361 0
7 362 0
7 363 0
7 364 0
7 365 0
7 366 0
7 367 0
7 368 0
7 369 0
7 370 0
7 371 0
7 372 0
7 373 0
7 374 0
7 375 0
7 376 0
7 377 0
7 378 0
7 379 0
7 380 0
7 381 0
7 382 0
7 383 0
7 384 0
7 385 0
7 386 0
7 387 0
7 388 0
7 389 0
7 390 0
7 391 0
7 392 0
7 393 0
7 394 0
7 395 0
7 396 0
7 397 0
7 398 0
7 399 0
8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 0
8 10 0
8 11 0
8 12 0
8 13 0
8 14 0
8 15 0
8 16 0
8 17 0
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0
8 28 0
8 29 0
8 30 0
8 31 0
8 32 0
8 33 0
8 34 0
8 35 0
8 36 0
8 37 0
8 38 0
8 39 0
8 40 0
8 41 0
8 42 0
8 43 0
8 44 0
8 45 0
8 46 0
8 47 0
8 48 0
8 49 0
8 50 0
8 51 0
8 52 0
8 53 0
8 54 0
8 55 0
8 56 0
8 57 0
8 58 0
8 59 0
8 60 0
8 61 0
8 62 0
8 63 0
8 64 0
8 65 0
8 66 0
8 67 0
8 68 0
8 69 0
8 70 0
8 71 0
8 72 0
8 73 0
8 74 0
8 75 0
8 76 0
8 77 0
8 78 0
8 79 0
8 80 0
8 81 0
8 82 0
8 83 0
8 84 0
8 85 0
8 86 0
8 87 0
8 88 0
8 89 0
8 90 0
8 91 0
8 92 0
8 93 0
8 94 0
8 95 0
8 96 0
8 97 0
8 98 0
8 99 0
8 100 0
8 101 0
8 102 0
8 103 0
8 104 0
8 105 0
8 106 0
8 107 0
8 108 0
8 109 0
8 110 0
8 111 0
8 112 0
8 113 0
8 114 0
8 115 0
8 116 0
8 117 0
8 118 0
8 119 0
8 120 0
8 121 0
8 122 0
8 123 0
8 124 0
8 125 0
8 126 0
8 127 0
8 128 0
8 129 0
8 130 0
8 131 0
8 132 0
8 133 0
8 134 0
8 135 0
8 136 0
8 137 0
8 138 0
8 139 0
8 140 0
8 141 0
8 142 0
8 143 0
8 144 0
8 145 0
8 146 0
8 147 0
8 148 0
8 149 0
8 150 0
8 151 0
8 152 0
8 153 0
8 154 0
8 155 0
8 156 0
8 157 0
8 158 0
8 159 0
8 160 0
8 161 0
8 162 0
8 163 0
8 164 0
8 165 0
8 166 0
8 167 0
8 168 0
8 169 0
8 170 0
8 171 0
8 172 0
8 173 0
8 174 0
8 175 0
8 176 0
8 177 0
8 178 0
8 179 0
8 180 0
8 181 0
8 182 0
8 183 0
8 184 0
8 185 0
8 186 0
8 187 0
8 188 0
8 189 0
8 190 0
8 191 0
8 192 0
8 193 0
8 194 0
8 195 0
8 196 0
8 197 0
8 198 0
8 199 0
8 200 0
8 201 0
8 202 0
8 203 0
8 204 0
8 205 0
8 206 0
8 207 0
8 208 0
8 209 0
8 210 0
8 211 0
8 212 0
8 213 0
8 214 0
8 215 0
8 216 0
8 217 0
8 218 0
8 219 0
8 220 0
8 221 0
8 222 0
8 223 0
8 224 0
8 225 0
8 226 0
8 227 0
8 228 0
8 229 0
8 230 0
8 231 0
8 232 0
8 233 0
8 234 0
8 235 0
8 236 0
8 237 0
8 238 0
8 239 0
8 240 0
8 241 0
8 242 0
8 243 0
8 244 0
8 245 0
8 246 0
8 247 0
8 248 0
8 249 0
8 250 0
8 251 0
8 252 0
8 253 0
8 254 0
8 255 0
8 256 0
8 257 0
8 258 0
8 259 0
8 260 0
8 261 0
8 262 0
8 263 0
8 264 0
8 265 0
8 266 0
8 267 0
8 268 0
8 269 0
8 270 0
8 271 0
8 272 0
8 273 0
8 274 0
8 275 0
8 276 0
8 277 0
8 278 0
8 279 0
8 280 0
8 281 0
8 282 0
8 283 0
8 284 0
8 285 0
8 286 0
8 287 0
8 288 0
8 289 0
8 290 0
8 291 0
8 292 0
8 293 0
8 294 0
8 295 0
8 296 0
8 297 0
8 298 0
8 299 0
8 300 0
8 301 0
8 302 0
8 303 0
8 304 0
8 305 0
8 306 0
8 307 0
8 308 0
8 309 0
8 310 0
8 311 0
8 312 0
8 313 0
8 314 0
8 315 0
8 316 0
8 317 0
8 318 0
8 319 0
8 320 0
8 321 0
8 322 0
8 323 0
8 324 0
8 325 0
8 326 0
8 327 0
8 328 0
8 329 0
8 330 0
8 331 0
8 332 0
8 333 0
8 334 0
8 335 0
8 336 0
8 337 0
8 338 0
8 339 0
8 340 0
8 341 0
8 342 0
8 343 0
8 344 0
8 345 0
8 346 0
8 347 0
8 348 0
8 349 0
8 350 0
8 351 0
8 352 0
8 353 0
8 354 0
8 355 0
8 356 0
8 357 0
8 358 0
8 359 0
8 360 0
8 361 0
8 362 0
8 363 0
8 364 0
8 365 0
8 366 0
8 367 0
8 368 0
8 369 0
8 370 0
8 371 0
8 372 0
8 373 0
8 374 0
8 375 0
8 376 0
8 377 0
8 378 0
8 379 0
8 380 0
8 381 0
8 382 0
8 383 0
8 384 0
8 385 0
8 386 0
8 387 0
8 388 0
8 389 0
8 390 0
8 391 0
8 392 0
8 393 0
8 394 0
8 395 0
8 396 0
8 397 0
8 398 0
8 399 0
9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 0
9 10 0
9 11 0
9 12 0
9 13 0
9 14 0
9 15 0
9 16 0
9 17 0
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0
9 28 0
9 29 0
9 30 0
9 31 0
9 32 0
9 33 0
9 34 0
9 35 0
9 36 0
9 37 0
9 38 0
9 39 0
9 40 0
9 41 0
9 42 0
9 43 0
9 44 0
9 45 0
9 46 0
9 47 0
9 48 0
9 49 0
9 50 0
9 51 0
9 52 0
9 53 0
9 54 0
9 55 0
9 56 0
9 57 0
9 58 0
9 59 0
9 60 0
9 61 0
9 62 0
9 63 0
9 64 0
9 65 0
9 66 0
9 67 0
9 68 0
9 69 0
9 70 0
9 71 0
9 72 0
9 73 0
9 74 0
9 75 0
9 76 0
9 77 0
9 78 0
9 79 0
9 80 0
9 81 0
9 82 0
9 83 0
9 84 0
9 85 0
9 86 0
9 87 0
9 88 0
9 89 0
9 90 0
9 91 0
9 92 0
9 93 0
9 94 0
9 95 0
9 96 0
9 97 0
9 98 0
9 99 0
9 100 0
9 101 0
9 102 0
9 103 0
9 104 0
9 105 0
9 106 0
9 107 0
9 108 0
9 109 0
9 110 0
9 111 0
9 112 0
9 113 0
9 114 0
9 115 0
9 116 0
9 117 0
9 118 0
9 119 0
9 120 0
9 121 0
9 122 0
9 123 0
9 124 0
9 125 0
9 126 0
9 127 0
9 128 0
9 129 0
9 130 0
9 131 0
9 132 0
9 133 0
9 134 0
9 135 0
9 136 0
9 137 0
9 138 0
9 139 0
9 140 0
9 141 0
9 142 0
9 143 0
9 144 0
9 145 0
9 146 0
9 147 0
9 148 0
9 149 0
9 150 0
9 151 0
9 152 0
9 153 0
9 154 0
9 155 0
9 156 0
9 157 0
9 158 0
9 159 0
9 160 0
9 161 0
9 162 0
9 163 0
9 164 0
9 165 0
9 166 0
9 167 0
9 168 0
9 169 0
9 170 0
9 171 0
9 172 0
9 173 0
9 174 0
9 175 0
9 176 0
9 177 0
9 178 0
9 179 0
9 180 0
9 181 0
9 182 0
9 183 0
9 184 0
9 185 0
9 186 0
9 187 0
9 188 0
9 189 0
9 190 0
9 191 0
9 192 0
9 193 0
9 194 0
9 195 0
9 196 0
9 197 0
9 198 0
9 199 0
9 200 0
9 201 0
9 202 0
9 203 0
9 204 0
9 205 0
9 206 0
9 207 0
9 208 0
9 209 0
9 210 0
9 211 0
9 212 0
9 213 0
9 214 0
9 215 0
9 216 0
9 217 0
9 218 0
9 219 0
9 220 0
9 221 0
9 222 0
9 223 0
9 224 0
9 225 0
9 226 0
9 227 0
9 228 0
9 229 0
9 230 0
9 231 0
9 232 0
9 233 0
9 234 0
9 235 0
9 236 0
9 237 0
9 238 0
9 239 0
9 240 0
9 241 0
9 242 0
9 243 0
9 244 0
9 245 0
9 246 0
9 247 0
9 248 0
9 249 0
9 250 0
9 251 0
9 252 0
9 253 0
9 254 0
9 255 0
9 256 0
9 257 0
9 258 0
9 259 0
9 260 0
9 261 0
9 262 0
9 263 0
9 264 0
9 265 0
9 266 0
9 267 0
9 268 0
9 269 0
9 270 0
9 271 0
9 272 0
9 273 0
9 274 0
9 275 0
9 276 0
9 277 0
9 278 0
9 279 0
9 280 0
9 281 0
9 282 0
9 283 0
9 284 0
9 285 0
9 286 0
9 287 0
9 288 0
9 289 0
9 290 0
9 291 0
9 292 0
9 293 0
9 294 0
9 295 0
9 296 0
9 297 0
9 298 0
9 299 0
9 300 0
9 301 0
9 302 0
9 303 0
9 304 0
9 305 0
9 306 0
9 307 0
9 308 0
9 309 0
9 310 0
9 311 0
9 312 0
9 313 0
9 314 0
9 315 0
9 316 0
9 317 0
9 318 0
9 319 0
9 320 0
9 321 0
9 322 0
9 323 0
9 324 0
9 325 0
9 326 0
9 327 0
9 328 0
9 329 0
9 330 0
9 331 0
9 332 0
9 333 0
9 334 0
9 335 0
9 336 0
9 337 0
9 338 0
9 339 0
9 340 0
9 341 0
9 342 0
9 343 0
9 344 0
9 345 0
9 346 0
9 347 0
9 348 0
9 349 0
9 350 0
9 351 0
9 352 0
9 353 0
9 354 0
9 355 0
9 356 0
9 357 0
9 358 0
9 359 0
9 360 0
9 361 0
9 362 0
9 363 0
9 364 0
9 365 0
9 366 0
9 367 0
9 368 0
9 369 0
9 370 0
9 371 0
9 372 0
9 373 0
9 374 0
9 375 0
9 376 0
9 377 0
9 378 0
9 379 0
9 380 0
9 381 0
9 382 0
9 383 0
9 384 0
9 385 0
9 386 0
9 387 0
9 388 0
9 389 0
9 390 0
9 391 0
9 392 0
9 393 0
9 394 0
9 395 0
9 396 0
9 397 0
9 398 0
9 399 0
10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 0
10 10 0
10 11 0
10 12 0
10 13 0
10 14 0
10 15 0
10 16 0
10 17 0
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0
10 28 0
10 29 0
10 30 0
10 31 0
10 32 0
10 33 0
10 34 0
10 35 0
10 36 0
10 37 0
10 38 0
10 39 0
10 40 0
10 41 0
10 42 0
10 43 0
10 44 0
10 45 0
10 46 0
10 47 0
10 48 0
10 49 0
10 50 0
10 51 0
10 52 0
10 53 0
10 54 0
10 55 0
10 56 0
10 57 0
10 58 0
10 59 0
10 60 0
10 61 0
10 62 0
10 63 0
10 64 0
10 65 0
10 66 0
10 67 0
10 68 0
10 69 0
10 70 0
10 71 0
10 72 0
10 73 0
10 74 0
10 75 0
10 76 0
10 77 0
10 78 0
10 79 0
10 80 0
10 81 0
10 82 0
10 83 0
10 84 0
10 85 0
10 86 0
10 87 0
10 88 0
10 89 0
10 90 0
10 91 0
10 92 0
10 93 0
10 94 0
10 95 0
10 96 0
10 97 0
10 98 0
10 99 0
10 100 0
10 101 0
10 102 0
10 103 0
10 104 0
10 105 0
10 106 0
10 107 0
10 108 0
10 109 0
10 110 0
10 111 0
10 112 0
10 113 0
10 114 0
10 115 0
10 116 0
10 117 0
10 118 0
10 119 0
10 120 0
10 121 0
10 122 0
10 123 0
10 124 0
10 125 0
10 126 0
10 127 0
10 128 0
10 129 0
10 130 0
10 131 0
10 132 0
10 133 0
10 134 0
10 135 0
10 136 0
10 137 0
10 138 0
10 139 0
10 140 0
10 141 0
10 142 0
10 143 0
10 144 0
10 145 0
10 146 0
10 147 0
10 148 0
10 149 0
10 150 0
10 151 0
10 152 0
10 153 0
10 154 0
10 155 0
10 156 0
10 157 0
10 158 0
10 159 0
10 160 0
10 161 0
10 162 0
10 163 0
10 164 0
10 165 0
10 166 0
10 167 0
10 168 0
10 169 0
10 170 0
10 171 0
10 172 0
10 173 0
10 174 0
10 175 0
10 176 0
10 177 0
10 178 0
10 179 0
10 180 0
10 181 0
10 182 0
10 183 0
10 184 0
10 185 0
10 186 0
10 187 0
10 188 0
10 189 0
10 190 0
10 191 0
10 192 0
10 193 0
10 194 0
10 195 0
10 196 0
10 197 0
10 198 0
10 199 0
10 200 0
10 201 0
10 202 0
10 203 0
10 204 0
10 205 0
10 206 0
10 207 0
10 208 0
10 209 0
10 210 0
10 211 0
10 212 0
10 213 0
10 214 0
10 215 0
10 216 0
10 217 0
10 218 0
10 219 0
10 220 0
10 221 0
10 222 0
10 223 0
10 224 0
10 225 0
10 226 0
10 227 0
10 228 0
10 229 0
10 230 0
10 231 0
10 232 0
10 233 0
10 234 0
10 235 0
10 236 0
10 237 0
10 238 0
10 239 0
10 240 0
10 241 0
10 242 0
10 243 0
10 244 0
10 245 0
10 246 0
10 247 0
10 248 0
10 249 0
10 250 0
10 251 0
10 252 0
10 253 0
10 254 0
10 255 0
10 256 0
10 257 0
10 258 0
10 259 0
10 260 0
10 261 0
10 262 0
10 263 0
10 264 0
10 265 0
10 266 0
10 267 0
10 268 0
10 269 0
10 270 0
10 271 0
10 272 0
10 273 0
10 274 0
10 275 0
10 276 0
10 277 0
10 278 0
10 279 0
10 280 0
10 281 0
10 282 0
10 283 0
10 284 0
10 285 0
10 286 0
10 287 0
10 288 0
10 289 0
10 290 0
10 291 0
10 292 0
10 293 0
10 294 0
10 295 0
10 296 0
10 297 0
10 298 0
10 299 0
10 300 0
10 301 0
10 302 0
10 303 0
10 304 0
10 305 0
10 306 0
10 307 0
10 308 0
10 309 0
10 310 0
10 311 0
10 312 0
10 313 0
10 314 0
10 315 0
10 316 0
10 317 0
10 318 0
10 319 0
10 320 0
10 321 0
10 322 0
10 323 0
10 324 0
10 325 0
10 326 0
10 327 0
10 328 0
10 329 0
10 330 0
10 331 0
10 332 0
10 333 0
10 334 0
10 335 0
10 336 0
10 337 0
10 338 0
10 339 0
10 340 0
10 341 0
10 342 0
10 343 0
10 344 0
10 345 0
10 346 0
10 347 0
10 348 0
10 349 0
10 350 0
10 351 0
10 352 0
10 353 0
10 354 0
10 355 0
10 356 0
10 357 0
10 358 0
10 359 0
10 360 0
10 361 0
10 362 0
10 363 0
10 364 0
10 365 0
10 366 0
10 367 0
10 368 0
10 369 0
10 370 0
10 371 0
10 372 0
10 373 0
10 374 0
10 375 0
10 376 0
10 377 0
10 378 0
10 379 0
10 380 0
10 381 0
10 382 0
10 383 0
10 384 0
10 385 0
10 386 0
10 387 0
10 388 0
10 389 0
10 390 0
10 391 0
10 392 0
10 393 0
10 394 0
10 395 0
10 396 0
10 397 0
10 398 0
10 399 0
11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 0
11 12 0
11 13 0
11 14 0
11 15 0
11 16 0
11 17 0
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0
11 28 0
11 29 0
11 30 0
11 31 0
11 32 0
11 33 0
11 34 0
11 35 0
11 36 0
11 37 0
11 38 0
11 39 0
11 40 0
11 41 0
11 42 0
11 43 0
11 44 0
11 45 0
11 46 0
11 47 0
11 48 0
11 49 0
11 50 0
11 51 0
11 52 0
11 53 0
11 54 0
11 55 0
11 56 0
11 57 0
11 58 0
11 59 0
11 60 0
11 61 0
11 62 0
11 63 0
11 64 0
11 65 0
11 66 0
11 67 0
11 68 0
11 69 0
11 70 0
11 71 0
11 72 0
11 73 0
11 74 0
11 75 0
11 76 0
11 77 0
11 78 0
11 79 0
11 80 0
11 81 0
11 82 0
11 83 0
11 84 0
11 85 0
11 86 0
11 87 0
11 88 0
11 89 0
11 90 0
11 91 0
11 92 0
11 93 0
11 94 0
11 95 0
11 96 0
11 97 0
11 98 0
11 99 0
11 100 0
11 101 0
11 102 0
11 103 0
11 104 0
11 105 0
11 106 0
11 107 0
11 108 0
11 109 0
11 110 0
11 111 0
11 112 0
11 113 0
11 114 0
11 115 0
11 116 0
11 117 0
11 118 0
11 119 0
11 120 0
11 121 0
11 122 0
11 123 0
11 124 0
11 125 0
11 126 0
11 127 0
11 128 0
11 129 0
11 130 0
11 131 0
11 132 0
11 133 0
11 134 0
11 135 0
11 136 0
11 137 0
11 138 0
11 139 0
11 140 0
11 141 0
11 142 0
11 143 0
11 144 0
11 145 0
11 146 0
11 147 0
11 148 0
11 149 0
11 150 0
11 151 0
11 152 0
11 153 0
11 154 0
11 155 0
11 156 0
11 157 0
11 158 0
11 159 0
11 160 0
11 161 0
11 162 0
11 163 0
11 164 0
11 165 0
11 166 0
11 167 0
11 168 0
11 169 0
11 170 0
11 171 0
11 172 0
11 173 0
11 174 0
11 175 0
11 176 0
11 177 0
11 178 0
11 179 0
11 180 0
11 181 0
11 182 0
11 183 0
11 184 0
11 185 0
11 186 0
11 187 0
11 188 0
11 189 0
11 190 0
11 191 0
11 192 0
11 193 0
11 194 0
11 195 0
11 196 0
11 197 0
11 198 0
11 199 0
11 200 0
11 201 0
11 202 0
11 203 0
11 204 0
11 205 0
11 206 0
11 207 0
11 208 0
11 209 0
11 210 0
11 211 0
11 212 0
11 213 0
11 214 0
11 215 0
11 216 0
11 217 0
11 218 0
11 219 0
11 220 0
11 221 0
11 222 0
11 223 0
11 224 0
11 225 0
11 226 0
11 227 0
11 228 0
11 229 0
11 230 0
11 231 0
11 232 0
11 233 0
11 234 0
11 235 0
11 236 0
11 237 0
11 238 0
11 239 0
11 240 0
11 241 0
11 242 0
11 243 0
11 244 0
11 245 0
11 246 0
11 247 0
11 248 0
11 249 0
11 250 0
11 251 0
11 252 0
11 253 0
11 254 0
11 255 0
11 256 0
11 257 0
11 258 0
11 259 0
11 260 0
11 261 0
11 262 0
11 263 0
11 264 0
11 265 0
11 266 0
11 267 0
11 268 0
11 269 0
11 270 0
11 271 0
11 272 0
11 273 0
11 274 0
11 275 0
11 276 0
11 277 0
11 278 0
11 279 0
11 280 0
11 281 0
11 282 0
11 283 0
11 284 0
11 285 0
11 286 0
11 287 0
11 288 0
11 289 0
11 290 0
11 291 0
11 292 0
11 293 0
11 294 0
11 295 0
11 296 0
11 297 0
11 298 0
11 299 0
11 300 0
11 301 0
11 302 0
11 303 0
11 304 0
11 305 0
11 306 0
11 307 0
11 308 0
11 309 0
11 310 0
11 311 0
11 312 0
11 313 0
11 314 0
11 315 0
11 316 0
11 317 0
11 318 0
11 319 0
11 320 0
11 321 0
11 322 0
11 323 0
11 324 0
11 325 0
11 326 0
11 327 0
11 328 0
11 329 0
11 330 0
11 331 0
11 332 0
11 333 0
11 334 0
11 335 0
11 336 0
11 337 0
11 338 0
11 339 0
11 340 0
11 341 0
11 342 0
11 343 0
11 344 0
11 345 0
11 346 0
11 347 0
11 348 0
11 349 0
11 350 0
11 351 0
11 352 0
11 353 0
11 354 0
11 355 0
11 356 0
11 357 0
11 358 0
11 359 0
11 360 0
11 361 0
11 362 0
11 363 0
11 364 0
11 365 0
11 366 0
11 367 0
11 368 0
11 369 0
11 370 0
11 371 0
11 372 0
11 373 0
11 374 0
11 375 0
11 376 0
11 377 0
11 378 0
11 379 0
11 380 0
11 381 0
11 382 0
11 383 0
11 384 0
11 385 0
11 386 0
11 387 0
11 388 0
11 389 0
11 390 0
11 391 0
11 392 0
11 393 0
11 394 0
11 395 0
11 396 0
11 397 0
11 398 0
11 399 0
12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 0
12 11 0
12 12 0
12 13 0
12 14 0
12 15 0
12 16 0
12 17 0
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0
12 28 0
12 29 0
12 30 0
12 31 0
12 32 0
12 33 0
12 34 0
12 35 0
12 36 0
12 37 0
12 38 0
12 39 0
12 40 0
12 41 0
12 42 0
12 43 0
12 44 0
12 45 0
12 46 0
12 47 0
12 48 0
12 49 0
12 50 0
12 51 0
12 52 0
12 53 0
12 54 0
12 55 0
12 56 0
12 57 0
12 58 0
12 59 0
12 60 0
12 61 0
12 62 0
12 63 0
12 64 0
12 65 0
12 66 0
12 67 0
12 68 0
12 69 0
12 70 0
12 71 0
12 72 0
12 73 0
12 74 0
12 75 0
12 76 0
12 77 0
12 78 0
12 79 0
12 80 0
12 81 0
12 82 0
12 83 0
12 84 0
12 85 0
12 86 0
12 87 0
12 88 0
12 89 0
12 90 0
12 91 0
12 92 0
12 93 0
12 94 0
12 95 0
12 96 0
12 97 0
12 98 0
12 99 0
12 100 0
12 101 0
12 102 0
12 103 0
12 104 0
12 105 0
12 106 0
12 107 0
12 108 0
12 109 0
12 110 0
12 111 0
12 112 0
12 113 0
12 114 0
12 115 0
12 116 0
12 117 0
12 118 0
12 119 0
12 120 0
12 121 0
12 122 0
12 123 0
12 124 0
12 125 0
12 126 0
12 127 0
12 128 0
12 129 0
12 130 0
12 131 0
12 132 0
12 133 0
12 134 0
12 135 0
12 136 0
12 137 0
12 138 0
12 139 0
12 140 0
12 141 0
12 142 0
12 143 0
12 144 0
12 145 0
12 146 0
12 147 0
12 148 0
12 149 0
12 150 0
12 151 0
12 152 0
12 153 0
12 154 0
12 155 0
12 156 0
12 157 0
12 158 0
12 159 0
12 160 0
12 161 0
12 162 0
12 163 0
12 164 0
12 165 0
12 166 0
12 167 0
12 168 0
12 169 0
12 170 0
12 171 0
12 172 0
12 173 0
12 174 0
12 175 0
12 176 0
12 177 0
12 178 0
12 179 0
12 180 0
12 181 0
12 182 0
12 183 0
12 184 0
12 185 0
12 186 0
12 187 0
12 188 0
12 189 0
12 190 0
12 191 0
12 192 0
12 193 0
12 194 0
12 195 0
12 196 0
12 197 0
12 198 0
12 199 0
12 200 0
12 201 0
12 202 0
12 203 0
12 204 0
12 205 0
12 206 0
12 207 0
12 208 0
12 209 0
12 210 0
12 211 0
12 212 0
12 213 0
12 214 0
12 215 0
12 216 0
12 217 0
12 218 0
12 219 0
12 220 0
12 221 0
12 222 0
12 223 0
12 224 0
12 225 0
12 226 0
12 227 0
12 228 0
12 229 0
12 230 0
12 231 0
12 232 0
12 233 0
12 234 0
12 235 0
12 236 0
12 237 0
12 238 0
12 239 0
12 240 0
12 241 0
12 242 0
12 243 0
12 244 0
12 245 0
12 246 0
12 247 0
12 248 0
12 249 0
12 250 0
12 251 0
12 252 0
12 253 0
12 254 0
12 255 0
12 256 0
12 257 0
12 258 0
12 259 0
12 260 0
12 261 0
12 262 0
12 263 0
12 264 0
12 265 0
12 266 0
12 267 0
12 268 0
12 269 0
12 270 0
12 271 0
12 272 0
12 273 0
12 274 0
12 275 0
12 276 0
12 277 0
12 278 0
12 279 0
12 280 0
12 281 0
12 282 0
12 283 0
12 284 0
12 285 0
12 286 0
12 287 0
12 288 0
12 289 0
12 290 0
12 291 0
12 292 0
12 293 0
12 294 0
12 295 0
12 296 0
12 297 0
12 298 0
12 299 0
12 300 0
12 301 0
12 302 0
12 303 0
12 304 0
12 305 0
12 306 0
12 307 0
12 308 0
12 309 0
12 310 0
12 311 0
12 312 0
12 313 0
12 314 0
12 315 0
12 316 0
12 317 0
12 318 0
12 319 0
12 320 0
12 321 0
12 322 0
12 323 0
12 324 0
12 325 0
12 326 0
12 327 0
12 328 0
12 329 0
12 330 0
12 331 0
12 332 0
12 333 0
12 334 0
12 335 0
12 336 0
12 337 0
12 338 0
12 339 0
12 340 0
12 341 0
12 342 0
12 343 0
12 344 0
12 345 0
12 346 0
12 347 0
12 348 0
12 349 0
12 350 0
12 351 0
12 352 0
12 353 0
12 354 0
12 355 0
12 356 0
12 357 0
12 358 0
12 359 0
12 360 0
12 361 0
12 362 0
12 363 0
12 364 0
12 365 0
12 366 0
12 367 0
12 368 0
12 369 0
12 370 0
12 371 0
12 372 0
12 373 0
12 374 0
12 375 0
12 376 0
12 377 0
12 378 0
12 379 0
12 380 0
12 381 0
12 382 0
12 383 0
12 384 0
12 385 0
12 386 0
12 387 0
12 388 0
12 389 0
12 390 0
12 391 0
12 392 0
12 393 0
12 394 0
12 395 0
12 396 0
12 397 0
12 398 0
12 399 0
13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 0
13 13 0
13 14 0
13 15 0
13 16 0
13 17 0
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0
13 28 0
13 29 0
13 30 0
13 31 0
13 32 0
13 33 0
13 34 0
13 35 0
13 36 0
13 37 0
13 38 0
13 39 0
13 40 0
13 41 0
13 42 0
13 43 0
13 44 0
13 45 0
13 46 0
13 47 0
13 48 0
13 49 0
13 50 0
13 51 0
13 52 0
13 53 0
13 54 0
13 55 0
13 56 0
13 57 0
13 58 0
13 59 0
13 60 0
13 61 0
13 62 0
13 63 0
13 64 0
13 65 0
13 66 0
13 67 0
13 68 0
13 69 0
13 70 0
13 71 0
13 72 0
13 73 0
13 74 0
13 75 0
13 76 0
13 77 0
13 78 0
13 79 0
13 80 0
13 81 0
13 82 0
13 83 0
13 84 0
13 85 0
13 86 0
13 87 0
13 88 0
13 89 0
13 90 0
13 91 0
13 92 0
13 93 0
13 94 0
13 95 0
13 96 0
13 97 0
13 98 0
13 99 0
13 100 0
13 101 0
13 102 0
13 103 0
13 104 0
13 105 0
13 106 0
13 107 0
13 108 0
13 109 0
13 110 0
13 111 0
13 112 0
13 113 0
13 114 0
13 115 0
13 116 0
13 117 0
13 118 0
13 119 0
13 120 0
13 121 0
13 122 0
13 123 0
13 124 0
13 125 0
13 126 0
13 127 0
13 128 0
13 129 0
13 130 0
13 131 0
13 132 0
13 133 0
13 134 0
13 135 0
13 136 0
13 137 0
13 138 0
13 139 0
13 140 0
13 141 0
13 142 0
13 143 0
13 144 0
13 145 0
13 146 0
13 147 0
13 148 0
13 149 0
13 150 0
13 151 0
13 152 0
13 153 0
13 154 0
13 155 0
13 156 0
13 157 0
13 158 0
13 159 0
13 160 0
13 161 0
13 162 0
13 163 0
13 164 0
13 165 0
13 166 0
13 167 0
13 168 0
13 169 0
13 170 0
13 171 0
13 172 0
13 173 0
13 174 0
13 175 0
13 176 0
13 177 0
13 178 0
13 179 0
13 180 0
13 181 0
13 182 0
13 183 0
13 184 0
13 185 0
13 186 0
13 187 0
13 188 0
13 189 0
13 190 0
13 191 0
13 192 0
13 193 0
13 194 0
13 195 0
13 196 0
13 197 0
13 198 0
13 199 0
13 200 0
13 201 0
13 202 0
13 203 0
13 204 0
13 205 0
13 206 0
13 207 0
13 208 0
13 209 0
13 210 0
13 211 0
13 212 0
13 213 0
13 214 0
13 215 0
13 216 0
13 217 0
13 218 0
13 219 0
13 220 0
13 221 0
13 222 0
13 223 0
13 224 0
13 225 0
13 226 0
13 227 0
13 228 0
13 229 0
13 230 0
13 231 0
13 232 0
13 233 0
13 234 0
13 235 0
13 236 0
13 237 0
13 238 0
13 239 0
13 240 0
13 241 0
13 242 0
13 243 0
13 244 0
13 245 0
13 246 0
13 247 0
13 248 0
13 249 0
13 250 0
13 251 0
13 252 0
13 253 0
13 254 0
13 255 0
13 256 0
13 257 0
13 258 0
13 259 0
13 260 0
13 261 0
13 262 0
13 263 0
13 264 0
13 265 0
13 266 0
13 267 0
13 268 0
13 269 0
13 270 0
13 271 0
13 272 0
13 273 0
13 274 0
13 275 0
13 276 0
13 277 0
13 278 0
13 279 0
13 280 0
13 281 0
13 282 0
13 283 0
13 284 0
13 285 0
13 286 0
13 287 0
13 288 0
13 289 0
13 290 0
13 291 0
13 292 0
13 293 0
13 294 0
13 295 0
13 296 0
13 297 0
13 298 0
13 299 0
13 300 0
13 301 0
13 302 0
13 303 0
13 304 0
13 305 0
13 306 0
13 307 0
13 308 0
13 309 0
13 310 0
13 311 0
13 312 0
13 313 0
13 314 0
13 315 0
13 316 0
13 317 0
13 318 0
13 319 0
13 320 0
13 321 0
13 322 0
13 323 0
13 324 0
13 325 0
13 326 0
13 327 0
13 328 0
13 329 0
13 330 0
13 331 0
13 332 0
13 333 0
13 334 0
13 335 0
13 336 0
13 337 0
13 338 0
13 339 0
13 340 0
13 341 0
13 342 0
13 343 0
13 344 0
13 345 0
13 346 0
13 347 0
13 348 0
13 349 0
13 350 0
13 351 0
13 352 0
13 353 0
13 354 0
13 355 0
13 356 0
13 357 0
13 358 0
13 359 0
13 360 0
13 361 0
13 362 0
13 363 0
13 364 0
13 365 0
13 366 0
13 367 0
13 368 0
13 369 0
13 370 0
13 371 0
13 372 0
13 373 0
13 374 0
13 375 0
13 376 0
13 377 0
13 378 0
13 379 0
13 380 0
13 381 0
13 382 0
13 383 0
13 384 0
13 385 0
13 386 0
13 387 0
13 388 0
13 389 0
13 390 0
13 391 0
13 392 0
13 393 0
13 394 0
13 395 0
13 396 0
13 397 0
13 398 0
13 399 0
14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 0
14 13 0
14 14 0
14 15 0
14 16 0
14 17 0
14 18 0
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0
14 28 0
14 29 0
14 30 0
14 31 0
14 32 0
14 33 0
14 34 0
14 35 0
14 36 0
14 37 0
14 38 0
14 39 0
14 40 0
14 41 0
14 42 0
14 43 0
14 44 0
14 45 0
14 46 0
14 47 0
14 48 0
14 49 0
14 50 0
14 51 0
14 52 0
14 53 0
14 54 0
14 55 0
14 56 0
14 57 0
14 58 0
14 59 0
14 60 0
14 61 0
14 62 0
14 63 0
14 64 0
14 65 0
14 66 0
14 67 0
14 68 0
14 69 0
14 70 0
14 71 0
14 72 0
14 73 0
14 74 0
14 75 0
14 76 0
14 77 0
14 78 0
14 79 0
14 80 0
14 81 0
14 82 0
14 83 0
14 84 0
14 85 0
14 86 0
14 87 0
14 88 0
14 89 0
14 90 0
14 91 0
14 92 0
14 93 0
14 94 0
14 95 0
14 96 0
14 97 0
14 98 0
14 99 0
14 100 0
14 101 0
14 102 0
14 103 0
14 104 0
14 105 0
14 106 0
14 107 0
14 108 0
14 109 0
14 110 0
14 111 0
14 112 0
14 113 0
14 114 0
14 115 0
14 116 0
14 117 0
14 118 0
14 119 0
14 120 0
14 121 0
14 122 0
14 123 0
14 124 0
14 125 0
14 126 0
14 127 0
14 128 0
14 129 0
14 130 0
14 131 0
14 132 0
14 133 0
14 134 0
14 135 0
14 136 0
14 137 0
14 138 0
14 139 0
14 140 0
14 141 0
14 142 0
14 143 0
14 144 0
14 145 0
14 146 0
14 147 0
14 148 0
14 149 0
14 150 0
14 151 0
14 152 0
14 153 0
14 154 0
14 155 0
14 156 0
14 157 0
14 158 0
14 159 0
14 160 0
14 161 0
14 162 0
14 163 0
14 164 0
14 165 0
14 166 0
14 167 0
14 168 0
14 169 0
14 170 0
14 171 0
14 172 0
14 173 0
14 174 0
14 175 0
14 176 0
14 177 0
14 178 0
14 179 0
14 180 0
14 181 0
14 182 0
14 183 0
14 184 0
14 185 0
14 186 0
14 187 0
14 188 0
14 189 0
14 190 0
14 191 0
14 192 0
14 193 0
14 194 0
14 195 0
14 196 0
14 197 0
14 198 0
14 199 0
14 200 0
14 201 0
14 202 0
14 203 0
14 204 0
14 205 0
14 206 0
14 207 0
14 208 0
14 209 0
14 210 0
14 211 0
14 212 0
14 213 0
14 214 0
14 215 0
14 216 0
14 217 0
14 218 0
14 219 0
14 220 0
14 221 0
14 222 0
14 223 0
14 224 0
14 225 0
14 226 0
14 227 0
14 228 0
14 229 0
14 230 0
14 231 0
14 232 0
14 233 0
14 234 0
14 235 0
14 236 0
14 237 0
14 238 0
14 239 0
14 240 0
14 241 0
14 242 0
14 243 0
14 244 0
14 245 0
14 246 0
14 247 0
14 248 0
14 249 0
14 250 0
14 251 0
14 252 0
14 253 0
14 254 0
14 255 0
14 256 0
14 257 0
14 258 0
14 259 0
14 260 0
14 261 0
14 262 0
14 263 0
14 264 0
14 265 0
14 266 0
14 267 0
14 268 0
14 269 0
14 270 0
14 271 0
14 272 0
14 273 0
14 274 0
14 275 0
14 276 0
14 277 0
14 278 0
14 279 0
14 280 0
14 281 0
14 282 0
14 283 0
14 284 0
14 285 0
14 286 0
14 287 0
14 288 0
14 289 0
14 290 0
14 291 0
14 292 0
14 293 0
14 294 0
14 295 0
14 296 0
14 297 0
14 298 0
14 299 0
14 300 0
14 301 0
14 302 0
14 303 0
14 304 0
14 305 0
14 306 0
14 307 0
14 308 0
14 309 0
14 310 0
14 311 0
14 312 0
14 313 0
14 314 0
14 315 0
14 316 0
14 317 0
14 318 0
14 319 0
14 320 0
14 321 0
14 322 0
14 323 0
14 324 0
14 325 0
14 326 0
14 327 0
14 328 0
14 329 0
14 330 0
14 331 0
14 332 0
14 333 0
14 334 0
14 335 0
14 336 0
14 337 0
14 338 0
14 339 0
14 340 0
14 341 0
14 342 0
14 343 0
14 344 0
14 345 0
14 346 0
14 347 0
14 348 0
14 349 0
14 350 0
14 351 0
14 352 0
14 353 0
14 354 0
14 355 0
14 356 0
14 357 0
14 358 0
14 359 0
14 360 0
14 361 0
14 362 0
14 363 0
14 364 0
14 365 0
14 366 0
14 367 0
14 368 0
14 369 0
14 370 0
14 371 0
14 372 0
14 373 0
14 374 0
14 375 0
14 376 0
14 377 0
14 378 0
14 379 0
14 380 0
14 381 0
14 382 0
14 383 0
14 384 0
14 385 0
14 386 0
14 387 0
14 388 0
14 389 0
14 390 0
14 391 0
14 392 0
14 393 0
14 394 0
14 395 0
14 396 0
14 397 0
14 398 0
14 399 0
15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 0
15 16 0
15 17 0
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0
15 28 0
15 29 0
15 30 0
15 31 0
15 32 0
15 33 0
15 34 0
15 35 0
15 36 0
15 37 0
15 38 0
15 39 0
15 40 0
15 41 0
15 42 0
15 43 0
15 44 0
15 45 0
15 46 0
15 47 0
15 48 0
15 49 0
15 50 0
15 51 0
15 52 0
15 53 0
15 54 0
15 55 0
15 56 0
15 57 0
15 58 0
15 59 0
15 60 0
15 61 0
15 62 0
15 63 0
15 64 0
15 65 0
15 66 0
15 67 0
15 68 0
15 69 0
15 70 0
15 71 0
15 72 0
15 73 0
15 74 0
15 75 0
15 76 0
15 77 0
15 78 0
15 79 0
15 80 0
15 81 0
15 82 0
15 83 0
15 84 0
15 85 0
15 86 0
15 87 0
15 88 0
15 89 0
15 90 0
15 91 0
15 92 0
15 93 0
15 94 0
15 95 0
15 96 0
15 97 0
15 98 0
15 99 0
15 100 0
15 101 0
15 102 0
15 103 0
15 104 0
15 105 0
15 106 0
15 107 0
15 108 0
15 109 0
15 110 0
15 111 0
15 112 0
15 113 0
15 114 0
15 115 0
15 116 0
15 117 0
15 118 0
15 119 0
15 120 0
15 121 0
15 122 0
15 123 0
15 124 0
15 125 0
15 126 0
15 127 0
15 128 0
15 129 0
15 130 0
15 131 0
15 132 0
15 133 0
15 134 0
15 135 0
15 136 0
15 137 0
15 138 0
15 139 0
15 140 0
15 141 0
15 142 0
15 143 0
15 144 0
15 145 0
15 146 0
15 147 0
15 148 0
15 149 0
15 150 0
15 151 0
15 152 0
15 153 0
15 154 0
15 155 0
15 156 0
15 157 0
15 158 0
15 159 0
15 160 0
15 161 0
15 162 0
15 163 0
15 164 0
15 165 0
15 166 0
15 167 0
15 168 0
15 169 0
15 170 0
15 171 0
15 172 0
15 173 0
15 174 0
15 175 0
15 176 0
15 177 0
15 178 0
15 179 0
15 180 0
15 181 0
15 182 0
15 183 0
15 184 0
15 185 0
15 186 0
15 187 0
15 188 0
15 189 0
15 190 0
15 191 0
15 192 0
15 193 0
15 194 0
15 195 0
15 196 0
15 197 0
15 198 0
15 199 0
15 200 0
15 201 0
15 202 0
15 203 0
15 204 0
15 205 0
15 206 0
15 207 0
15 208 0
15 209 0
15 210 0
15 211 0
15 212 0
15 213 0
15 214 0
15 215 0
15 216 0
15 217 0
15 218 0
15 219 0
15 220 0
15 221 0
15 222 0
15 223 0
15 224 0
15 225 0
15 226 0
15 227 0
15 228 0
15 229 0
15 230 0
15 231 0
15 232 0
15 233 0
15 234 0
15 235 0
15 236 0
15 237 0
15 238 0
15 239 0
15 240 0
15 241 0
15 242 0
15 243 0
15 244 0
15 245 0
15 246 0
15 247 0
15 248 0
15 249 0
15 250 0
15 251 0
15 252 0
15 253 0
15 254 0
15 255 0
15 256 0
15 257 0
15 258 0
15 259 0
15 260 0
15 261 0
15 262 0
15 263 0
15 264 0
15 265 0
15 266 0
15 267 0
15 268 0
15 269 0
15 270 0
15 271 0
15 272 0
15 273 0
15 274 0
15 275 0
15 276 0
15 277 0
15 278 0
15 279 0
15 280 0
15 281 0
15 282 0
15 283 0
15 284 0
15 285 0
15 286 0
15 287 0
15 288 0
15 289 0
15 290 0
15 291 0
15 292 0
15 293 0
15 294 0
15 295 0
15 296 0
15 297 0
15 298 0
15 299 0
15 300 0
15 301 0
15 302 0
15 303 0
15 304 0
15 305 0
15 306 0
15 307 0
15 308 0
15 309 0
15 310 0
15 311 0
15 312 0
15 313 0
15 314 0
15 315 0
15 316 0
15 317 0
15 318 0
15 319 0
15 320 0
15 321 0
15 322 0
15 323 0
15 324 0
15 325 0
15 326 0
15 327 0
15 328 0
15 329 0
15 330 0
15 331 0
15 332 0
15 333 0
15 334 0
15 335 0
15 336 0
15 337 0
15 338 0
15 339 0
15 340 0
15 341 0
15 342 0
15 343 0
15 344 0
15 345 0
15 346 0
15 347 0
15 348 0
15 349 0
15 350 0
15 351 0
15 352 0
15 353 0
15 354 0
15 355 0
15 356 0
15 357 0
15 358 0
15 359 0
15 360 0
15 361 0
15 362 0
15 363 0
15 364 0
15 365 0
15 366 0
15 367 0
15 368 0
15 369 0
15 370 0
15 371 0
15 372 0
15 373 0
15 374 0
15 375 0
15 376 0
15 377 0
15 378 0
15 379 0
15 380 0
15 381 0
15 382 0
15 383 0
15 384 0
15 385 0
15 386 0
15 387 0
15 388 0
15 389 0
15 390 0
15 391 0
15 392 0
15 393 0
15 394 0
15 395 0
15 396 0
15 397 0
15 398 0
15 399 0
16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 0
16 15 0
16 16 0
16 17 0
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0
16 28 0
16 29 0
16 30 0
16 31 0
16 32 0
16 33 0
16 34 0
16 35 0
16 36 0
16 37 0
16 38 0
16 39 0
16 40 0
16 41 0
16 42 0
16 43 0
16 44 0
16 45 0
16 46 0
16 47 0
16 48 0
16 49 0
16 50 0
16 51 0
16 52 0
16 53 0
16 54 0
16 55 0
16 56 0
16 57 0
16 58 0
16 59 0
16 60 0
16 61 0
16 62 0
16 63 0
16 64 0
16 65 0
16 66 0
16 67 0
16 68 0
16 69 0
16 70 0
16 71 0
16 72 0
16 73 0
16 74 0
16 75 0
16 76 0
16 77 0
16 78 0
16 79 0
16 80 0
16 81 0
16 82 0
16 83 0
16 84 0
16 85 0
16 86 0
16 87 0
16 88 0
16 89 0
16 90 0
16 91 0
16 92 0
16 93 0
16 94 0
16 95 0
16 96 0
16 97 0
16 98 0
16 99 0
16 100 0
16 101 0
16 102 0
16 103 0
16 104 0
16 105 0
16 106 0
16 107 0
16 108 0
16 109 0
16 110 0
16 111 0
16 112 0
16 113 0
16 114 0
16 115 0
16 116 0
16 117 0
16 118 0
16 119 0
16 120 0
16 121 0
16 122 0
16 123 0
16 124 0
16 125 0
16 126 0
16 127 0
16 128 0
16 129 0
16 130 0
16 131 0
16 132 0
16 133 0
16 134 0
16 135 0
16 136 0
16 137 0
16 138 0
16 139 0
16 140 0
16 141 0
16 142 0
16 143 0
16 144 0
16 145 0
16 146 0
16 147 0
16 148 0
16 149 0
16 150 0
16 151 0
16 152 0
16 153 0
16 154 0
16 155 0
16 156 0
16 157 0
16 158 0
16 159 0
16 160 0
16 161 0
16 162 0
16 163 0
16 164 0
16 165 0
16 166 0
16 167 0
16 168 0
16 169 0
16 170 0
16 171 0
16 172 0
16 173 0
16 174 0
16 175 0
16 176 0
16 177 0
16 178 0
16 179 0
16 180 0
16 181 0
16 182 0
16 183 0
16 184 0
16 185 0
16 186 0
16 187 0
16 188 0
16 189 0
16 190 0
16 191 0
16 192 0
16 193 0
16 194 0
16 195 0
16 196 0
16 197 0
16 198 0
16 199 0
16 200 0
16 201 0
16 202 0
16 203 0
16 204 0
16 205 0
16 206 0
16 207 0
16 208 0
16 209 0
16 210 0
16 211 0
16 212 0
16 213 0
16 214 0
16 215 0
16 216 0
16 217 0
16 218 0
16 219 0
16 220 0
16 221 0
16 222 0
16 223 0
16 224 0
16 225 0
16 226 0
16 227 0
16 228 0
16 229 0
16 230 0
16 231 0
16 232 0
16 233 0
16 234 0
16 235 0
16 236 0
16 237 0
16 238 0
16 239 0
16 240 0
16 241 0
16 242 0
16 243 0
16 244 0
16 245 0
16 246 0
16 247 0
16 248 0
16 249 0
16 250 0
16 251 0
16 252 0
16 253 0
16 254 0
16 255 0
16 256 0
16 257 0
16 258 0
16 259 0
16 260 0
16 261 0
16 262 0
16 263 0
16 264 0
16 265 0
16 266 0
16 267 0
16 268 0
16 269 0
16 270 0
16 271 0
16 272 0
16 273 0
16 274 0
16 275 0
16 276 0
16 277 0
16 278 0
16 279 0
16 280 0
16 281 0
16 282 0
16 283 0
16 284 0
16 285 0
16 286 0
16 287 0
16 288 0
16 289 0
16 290 0
16 291 0
16 292 0
16 293 0
16 294 0
16 295 0
16 296 0
16 297 0
16 298 0
16 299 0
16 300 0
16 301 0
16 302 0
16 303 0
16 304 0
16 305 0
16 306 0
16 307 0
16 308 0
16 309 0
16 310 0
16 311 0
16 312 0
16 313 0
16 314 0
16 315 0
16 316 0
16 317 0
16 318 0
16 319 0
16 320 0
16 321 0
16 322 0
16 323 0
16 324 0
16 325 0
16 326 0
16 327 0
16 328 0
16 329 0
16 330 0
16 331 0
16 332 0
16 333 0
16 334 0
16 335 0
16 336 0
16 337 0
16 338 0
16 339 0
16 340 0
16 341 0
16 342 0
16 343 0
16 344 0
16 345 0
16 346 0
16 347 0
16 348 0
16 349 0
16 350 0
16 351 0
16 352 0
16 353 0
16 354 0
16 355 0
16 356 0
16 357 0
16 358 0
16 359 0
16 360 0
16 361 0
16 362 0
16 363 0
16 364 0
16 365 0
16 366 0
16 367 0
16 368 0
16 369 0
16 370 0
16 371 0
16 372 0
16 373 0
16 374 0
16 375 0
16 376 0
16 377 0
16 378 0
16 379 0
16 380 0
16 381 0
16 382 0
16 383 0
16 384 0
16 385 0
16 386 0
16 387 0
16 388 0
16 389 0
16 390 0
16 391 0
16 392 0
16 393 0
16 394 0
16 395 0
16 396 0
16 397 0
16 398 0
16 399 0
17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 0
17 15 0
17 16 0
17 17 0
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0
17 28 0
17 29 0
17 30 0
17 31 0
17 32 0
17 33 0
17 34 0
17 35 0
17 36 0
17 37 0
17 38 0
17 39 0
17 40 0
17 41 0
17 42 0
17 43 0
17 44 0
17 45 0
17 46 0
17 47 0
17 48 0
17 49 0
17 50 0
17 51 0
17 52 0
17 53 0
17 54 0
17 55 0
17 56 0
17 57 0
17 58 0
17 59 0
17 60 0
17 61 0
17 62 0
17 63 0
17 64 0
17 65 0
17 66 0
17 67 0
17 68 0
17 69 0
17 70 0
17 71 0
17 72 0
17 73 0
17 74 0
17 75 0
17 76 0
17 77 0
17 78 0
17 79 0
17 80 0
17 81 0
17 82 0
17 83 0
17 84 0
17 85 0
17 86 0
17 87 0
17 88 0
17 89 0
17 90 0
17 91 0
17 92 0
17 93 0
17 94 0
17 95 0
17 96 0
17 97 0
17 98 0
17 99 0
17 100 0
17 101 0
17 102 0
17 103 0
17 104 0
17 105 0
17 106 0
17 107 0
17 108 0
17 109 0
17 110 0
17 111 0
17 112 0
17 113 0
17 114 0
17 115 0
17 116 0
17 117 0
17 118 0
17 119 0
17 120 0
17 121 0
17 122 0
17 123 0
17 124 0
17 125 0
17 126 0
17 127 0
17 128 0
17 129 0
17 130 0
17 131 0
17 132 0
17 133 0
17 134 0
17 135 0
17 136 0
17 137 0
17 138 0
17 139 0
17 140 0
17 141 0
17 142 0
17 143 0
17 144 0
17 145 0
17 146 0
17 147 0
17 148 0
17 149 0
17 150 0
17 151 0
17 152 0
17 153 0
17 154 0
17 155 0
17 156 0
17 157 0
17 158 0
17 159 0
17 160 0
17 161 0
17 162 0
17 163 0
17 164 0
17 165 0
17 166 0
17 167 0
17 168 0
17 169 0
17 170 0
17 171 0
17 172 0
17 173 0
17 174 0
17 175 0
17 176 0
17 177 0
17 178 0
17 179 0
17 180 0
17 181 0
17 182 0
17 183 0
17 184 0
17 185 0
17 186 0
17 187 0
17 188 0
17 189 0
17 190 0
17 191 0
17 192 0
17 193 0
17 194 0
17 195 0
17 196 0
17 197 0
17 198 0
17 199 0
17 200 0
17 201 0
17 202 0
17 203 0
17 204 0
17 205 0
17 206 0
17 207 0
17 208 0
17 209 0
17 210 0
17 211 0
17 212 0
17 213 0
17 214 0
17 215 0
17 216 0
17 217 0
17 218 0
17 219 0
17 220 0
17 221 0
17 222 0
17 223 0
17 224 0
17 225 0
17 226 0
17 227 0
17 228 0
17 229 0
17 230 0
17 231 0
17 232 0
17 233 0
17 234 0
17 235 0
17 236 0
17 237 0
17 238 0
17 239 0
17 240 0
17 241 0
17 242 0
17 243 0
17 244 0
17 245 0
17 246 0
17 247 0
17 248 0
17 249 0
17 250 0
17 251 0
17 252 0
17 253 0
17 254 0
17 255 0
17 256 0
17 257 0
17 258 0
17 259 0
17 260 0
17 261 0
17 262 0
17 263 0
17 264 0
17 265 0
17 266 0
17 267 0
17 268 0
17 269 0
17 270 0
17 271 0
17 272 0
17 273 0
17 274 0
17 275 0
17 276 0
17 277 0
17 278 0
17 279 0
17 280 0
17 281 0
17 282 0
17 283 0
17 284 0
17 285 0
17 286 0
17 287 0
17 288 0
17 289 0
17 290 0
17 291 0
17 292 0
17 293 0
17 294 0
17 295 0
17 296 0
17 297 0
17 298 0
17 299 0
17 300 0
17 301 0
17 302 0
17 303 0
17 304 0
17 305 0
17 306 0
17 307 0
17 308 0
17 309 0
17 310 0
17 311 0
17 312 0
17 313 0
17 314 0
17 315 0
17 316 0
17 317 0
17 318 0
17 319 0
17 320 0
17 321 0
17 322 0
17 323 0
17 324 0
17 325 0
17 326 0
17 327 0
17 328 0
17 329 0
17 330 0
17 331 0
17 332 0
17 333 0
17 334 0
17 335 0
17 336 0
17 337 0
17 338 0
17 339 0
17 340 0
17 341 0
17 342 0
17 343 0
17 344 0
17 345 0
17 346 0
17 347 0
17 348 0
17 349 0
17 350 0
17 351 0
17 352 0
17 353 0
17 354 0
17 355 0
17 356 0
17 357 0
17 358 0
17 359 0
17 360 0
17 361 0
17 362 0
17 363 0
17 364 0
17 365 0
17 366 0
17 367 0
17 368 0
17 369 0
17 370 0
17 371 0
17 372 0
17 373 0
17 374 0
17 375 0
17 376 0
17 377 0
17 378 0
17 379 0
17 380 0
17 381 0
17 382 0
17 383 0
17 384 0
17 385 0
17 386 0
17 387 0
17 388 0
17 389 0
17 390 0
17 391 0
17 392 0
17 393 0
17 394 0
17 395 0
17 396 0
17 397 0
17 398 0
17 399 0
18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 0
18 13 0
18 14 0
18 15 0
18 16 0
18 17 0
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0
18 28 0
18 29 0
18 30 0
18 31 0
18 32 0
18 33 0
18 34 0
18 35 0
18 36 0
18 37 0
18 38 0
18 39 0
18 40 0
18 41 0
18 42 0
18 43 0
18 44 0
18 45 0
18 46 0
18 47 0
18 48 0
18 49 0
18 50 0
18 51 0
18 52 0
18 53 0
18 54 0
18 55 0
18 56 0
18 57 0
18 58 0
18 59 0
18 60 0
18 61 0
18 62 0
18 63 0
18 64 0
18 65 0
18 66 0
18 67 0
18 68 0
18 69 0
18 70 0
18 71 0
18 72 0
18 73 0
18 74 0
18 75 0
18 76 0
18 77 0
18 78 0
18 79 0
18 80 0
18 81 0
18 82 0
18 83 0
18 84 0
18 85 0
18 86 0
18 87 0
18 88 0
18 89 0
18 90 0
18 91 0
18 92 0
18 93 0
18 94 0
18 95 0
18 96 0
18 97 0
18 98 0
18 99 0
18 100 0
18 101 0
18 102 0
18 103 0
18 104 0
18 105 0
18 106 0
18 107 0
18 108 0
18 109 0
18 110 0
18 111 0
18 112 0
18 113 0
18 114 0
18 115 0
18 116 0
18 117 0
18 118 0
18 119 0
18 120 0
18 121 0
18 122 0
18 123 0
18 124 0
18 125 0
18 126 0
18 127 0
18 128 0
18 129 0
18 130 0
18 131 0
18 132 0
18 133 0
18 134 0
18 135 0
18 136 0
18 137 0
18 138 0
18 139 0
18 140 0
18 141 0
18 142 0
18 143 0
18 144 0
18 145 0
18 146 0
18 147 0
18 148 0
18 149 0
18 150 0
18 151 0
18 152 0
18 153 0
18 154 0
18 155 0
18 156 0
18 157 0
18 158 0
18 159 0
18 160 0
18 161 0
18 162 0
18 163 0
18 164 0
18 165 0
18 166 0
18 167 0
18 168 0
18 169 0
18 170 0
18 171 0
18 172 0
18 173 0
18 174 0
18 175 0
18 176 0
18 177 0
18 178 0
18 179 0
18 180 0
18 181 0
18 182 0
18 183 0
18 184 0
18 185 0
18 186 0
18 187 0
18 188 0
18 189 0
18 190 0
18 191 0
18 192 0
18 193 0
18 194 0
18 195 0
18 196 0
18 197 0
18 198 0
18 199 0
18 200 0
18 201 0
18 202 0
18 203 0
18 204 0
18 205 0
18 206 0
18 207 0
18 208 0
18 209 0
18 210 0
18 211 0
18 212 0
18 213 0
18 214 0
18 215 0
18 216 0
18 217 0
18 218 0
18 219 0
18 220 0
18 221 0
18 222 0
18 223 0
18 224 0
18 225 0
18 226 0
18 227 0
18 228 0
18 229 0
18 230 0
18 231 0
18 232 0
18 233 0
18 234 0
18 235 0
18 236 0
18 237 0
18 238 0
18 239 0
18 240 0
18 241 0
18 242 0
18 243 0
18 244 0
18 245 0
18 246 0
18 247 0
18 248 0
18 249 0
18 250 0
18 251 0
18 252 0
18 253 0
18 254 0
18 255 0
18 256 0
18 257 0
18 258 0
18 259 0
18 260 0
18 261 0
18 262 0
18 263 0
18 264 0
18 265 0
18 266 0
18 267 0
18 268 0
18 269 0
18 270 0
18 271 0
18 272 0
18 273 0
18 274 0
18 275 0
18 276 0
18 277 0
18 278 0
18 279 0
18 280 0
18 281 0
18 282 0
18 283 0
18 284 0
18 285 0
18 286 0
18 287 0
18 288 0
18 289 0
18 290 0
18 291 0
18 292 0
18 293 0
18 294 0
18 295 0
18 296 0
18 297 0
18 298 0
18 299 0
18 300 0
18 301 0
18 302 0
18 303 0
18 304 0
18 305 0
18 306 0
18 307 0
18 308 0
18 309 0
18 310 0
18 311 0
18 312 0
18 313 0
18 314 0
18 315 0
18 316 0
18 317 0
18 318 0
18 319 0
18 320 0
18 321 0
18 322 0
18 323 0
18 324 0
18 325 0
18 326 0
18 327 0
18 328 0
18 329 0
18 330 0
18 331 0
18 332 0
18 333 0
18 334 0
18 335 0
18 336 0
18 337 0
18 338 0
18 339 0
18 340 0
18 341 0
18 342 0
18 343 0
18 344 0
18 345 0
18 346 0
18 347 0
18 348 0
18 349 0
18 350 0
18 351 0
18 352 0
18 353 0
18 354 0
18 355 0
18 356 0
18 357 0
18 358 0
18 359 0
18 360 0
18 361 0
18 362 0
18 363 0
18 364 0
18 365 0
18 366 0
18 367 0
18 368 0
18 369 0
18 370 0
18 371 0
18 372 0
18 373 0
18 374 0
18 375 0
18 376 0
18 377 0
18 378 0
18 379 0
18 380 0
18 381 0
18 382 0
18 383 0
18 384 0
18 385 0
18 386 0
18 387 0
18 388 0
18 389 0
18 390 0
18 391 0
18 392 0
18 393 0
18 394 0
18 395 0
18 396 0
18 397 0
18 398 0
18 399 0
19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 0
19 13 0
19 14 0
19 15 0
19 16 0
19 17 0
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0
19 28 0
19 29 0
19 30 0
19 31 0
19 32 0
19 33 0
19 34 0
19 35 0
19 36 0
19 37 0
19 38 0
19 39 0
19 40 0
19 41 0
19 42 0
19 43 0
19 44 0
19 45 0
19 46 0
19 47 0
19 48 0
19 49 0
19 50 0
19 51 0
19 52 0
19 53 0
19 54 0
19 55 0
19 56 0
19 57 0
19 58 0
19 59 0
19 60 0
19 61 0
19 62 0
19 63 0
19 64 0
19 65 0
19 66 0
19 67 0
19 68 0
19 69 0
19 70 0
19 71 0
19 72 0
19 73 0
19 74 0
19 75 0
19 76 0
19 77 0
19 78 0
19 79 0
19 80 0
19 81 0
19 82 0
19 83 0
19 84 0
19 85 0
19 86 0
19 87 0
19 88 0
19 89 0
19 90 0
19 91 0
19 92 0
19 93 0
19 94 0
19 95 0
19 96 0
19 97 0
19 98 0
19 99 0
19 100 0
19 101 0
19 102 0
19 103 0
19 104 0
19 105 0
19 106 0
19 107 0
19 108 0
19 109 0
19 110 0
19 111 0
19 112 0
19 113 0
19 114 0
19 115 0
19 116 0
19 117 0
19 118 0
19 119 0
19 120 0
19 121 0
19 122 0
19 123 0
19 124 0
19 125 0
19 126 0
19 127 0
19 128 0
19 129 0
19 130 0
19 131 0
19 132 0
19 133 0
19 134 0
19 135 0
19 136 0
19 137 0
19 138 0
19 139 0
19 140 0
19 141 0
19 142 0
19 143 0
19 144 0
19 145 0
19 146 0
19 147 0
19 148 0
19 149 0
19 150 0
19 151 0
19 152 0
19 153 0
19 154 0
19 155 0
19 156 0
19 157 0
19 158 0
19 159 0
19 160 0
19 161 0
19 162 0
19 163 0
19 164 0
19 165 0
19 166 0
19 167 0
19 168 0
19 169 0
19 170 0
19 171 0
19 172 0
19 173 0
19 174 0
19 175 0
19 176 0
19 177 0
19 178 0
19 179 0
19 180 0
19 181 0
19 182 0
19 183 0
19 184 0
19 185 0
19 186 0
19 187 0
19 188 0
19 189 0
19 190 0
19 191 0
19 192 0
19 193 0
19 194 0
19 195 0
19 196 0
19 197 0
19 198 0
19 199 0
19 200 0
19 201 0
19 202 0
19 203 0
19 204 0
19 205 0
19 206 0
19 207 0
19 208 0
19 209 0
19 210 0
19 211 0
19 212 0
19 213 0
19 214 0
19 215 0
19 216 0
19 217 0
19 218 0
19 219 0
19 220 0
19 221 0
19 222 0
19 223 0
19 224 0
19 225 0
19 226 0
19 227 0
19 228 0
19 229 0
19 230 0
19 231 0
19 232 0
19 233 0
19 234 0
19 235 0
19 236 0
19 237 0
19 238 0
19 239 0
19 240 0
19 241 0
19 242 0
19 243 0
19 244 0
19 245 0
19 246 0
19 247 0
19 248 0
19 249 0
19 250 0
19 251 0
19 252 0
19 253 0
19 254 0
19 255 0
19 256 0
19 257 0
19 258 0
19 259 0
19 260 0
19 261 0
19 262 0
19 263 0
19 264 0
19 265 0
19 266 0
19 267 0
19 268 0
19 269 0
19 270 0
19 271 0
19 272 0
19 273 0
19 274 0
19 275 0
19 276 0
19 277 0
19 278 0
19 279 0
19 280 0
19 281 0
19 282 0
19 283 0
19 284 0
19 285 0
19 286 0
19 287 0
19 288 0
19 289 0
19 290 0
19 291 0
19 292 0
19 293 0
19 294 0
19 295 0
19 296 0
19 297 0
19 298 0
19 299 0
19 300 0
19 301 0
19 302 0
19 303 0
19 304 0
19 305 0
19 306 0
19 307 0
19 308 0
19 309 0
19 310 0
19 311 0
19 312 0
19 313 0
19 314 0
19 315 0
19 316 0
19 317 0
19 318 0
19 319 0
19 320 0
19 321 0
19 322 0
19 323 0
19 324 0
19 325 0
19 326 0
19 327 0
19 328 0
19 329 0
19 330 0
19 331 0
19 332 0
19 333 0
19 334 0
19 335 0
19 336 0
19 337 0
19 338 0
19 339 0
19 340 0
19 341 0
19 342 0
19 343 0
19 344 0
19 345 0
19 346 0
19 347 0
19 348 0
19 349 0
19 350 0
19 351 0
19 352 0
19 353 0
19 354 0
19 355 0
19 356 0
19 357 0
19 358 0
19 359 0
19 360 0
19 361 0
19 362 0
19 363 0
19 364 0
19 365 0
19 366 0
19 367 0
19 368 0
19 369 0
19 370 0
19 371 0
19 372 0
19 373 0
19 374 0
19 375 0
19 376 0
19 377 0
19 378 0
19 379 0
19 380 0
19 381 0
19 382 0
19 383 0
19 384 0
19 385 0
19 386 0
19 387 0
19 388 0
19 389 0
19 390 0
19 391 0
19 392 0
19 393 0
19 394 0
19 395 0
19 396 0
19 397 0
19 398 0
19 399 0
20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 0
20 13 0
20 14 0
20 15 0
20 16 0
20 17 0
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0
20 28 0
20 29 0
20 30 0
20 31 0
20 32 0
20 33 0
20 34 0
20 35 0
20 36 0
20 37 0
20 38 0
20 39 0
20 40 0
20 41 0
20 42 0
20 43 0
20 44 0
20 45 0
20 46 0
20 47 0
20 48 0
20 49 0
20 50 0
20 51 0
20 52 0
20 53 0
20 54 0
20 55 0
20 56 0
20 57 0
20 58 0
20 59 0
20 60 0
20 61 0
20 62 0
20 63 0
20 64 0
20 65 0
20 66 0
20 67 0
20 68 0
20 69 0
20 70 0
20 71 0
20 72 0
20 73 0
20 74 0
20 75 0
20 76 0
20 77 0
20 78 0
20 79 0
20 80 0
20 81 0
20 82 0
20 83 0
20 84 0
20 85 0
20 86 0
20 87 0
20 88 0
20 89 0
20 90 0
20 91 0
20 92 0
20 93 0
20 94 0
20 95 0
20 96 0
20 97 0
20 98 0
20 99 0
20 100 0
20 101 0
20 102 0
20 103 0
20 104 0
20 105 0
20 106 0
20 107 0
20 108 0
20 109 0
20 110 0
20 111 0
20 112 0
20 113 0
20 114 0
20 115 0
20 116 0
20 117 0
20 118 0
20 119 0
20 120 0
20 121 0
20 122 0
20 123 0
20 124 0
20 125 0
20 126 0
20 127 0
20 128 0
20 129 0
20 130 0
20 131 0
20 132 0
20 133 0
20 134 0
20 135 0
20 136 0
20 137 0
20 138 0
20 139 0
20 140 0
20 141 0
20 142 0
20 143 0
20 144 0
20 145 0
20 146 0
20 147 0
20 148 0
20 149 0
20 150 0
20 151 0
20 152 0
20 153 0
20 154 0
20 155 0
20 156 0
20 157 0
20 158 0
20 159 0
20 160 0
20 161 0
20 162 0
20 163 0
20 164 0
20 165 0
20 166 0
20 167 0
20 168 0
20 169 0
20 170 0
20 171 0
20 172 0
20 173 0
20 174 0
20 175 0
20 176 0
20 177 0
20 178 0
20 179 0
20 180 0
20 181 0
20 182 0
20 183 0
20 184 0
20 185 0
20 186 0
20 187 0
20 188 0
20 189 0
20 190 0
20 191 0
20 192 0
20 193 0
20 194 0
20 195 0
20 196 0
20 197 0
20 198 0
20 199 0
20 200 0
20 201 0
20 202 0
20 203 0
20 204 0
20 205 0
20 206 0
20 207 0
20 208 0
20 209 0
20 210 0
20 211 0
20 212 0
20 213 0
20 214 0
20 215 0
20 216 0
20 217 0
20 218 0
20 219 0
20 220 0
20 221 0
20 222 0
20 223 0
20 224 0
20 225 0
20 226 0
20 227 0
20 228 0
20 229 0
20 230 0
20 231 0
20 232 0
20 233 0
20 234 0
20 235 0
20 236 0
20 237 0
20 238 0
20 239 0
20 240 0
20 241 0
20 242 0
20 243 0
20 244 0
20 245 0
20 246 0
20 247 0
20 248 0
20 249 0
20 250 0
20 251 0
20 252 0
20 253 0
20 254 0
20 255 0
20 256 0
20 257 0
20 258 0
20 259 0
20 260 0
20 261 0
20 262 0
20 263 0
20 264 0
20 265 0
20 266 0
20 267 0
20 268 0
20 269 0
20 270 0
20 271 0
20 272 0
20 273 0
20 274 0
20 275 0
20 276 0
20 277 0
20 278 0
20 279 0
20 280 0
20 281 0
20 282 0
20 283 0
20 284 0
20 285 0
20 286 0
20 287 0
20 288 0
20 289 0
20 290 0
20 291 0
20 292 0
20 293 0
20 294 0
20 295 0
20 296 0
20 297 0
20 298 0
20 299 0
20 300 0
20 301 0
20 302 0
20 303 0
20 304 0
20 305 0
20 306 0
20 307 0
20 308 0
20 309 0
20 310 0
20 311 0
20 312 0
20 313 0
20 314 0
20 315 0
20 316 0
20 317 0
20 318 0
20 319 0
20 320 0
20 321 0
20 322 0
20 323 0
20 324 0
20 325 0
20 326 0
20 327 0
20 328 0
20 329 0
20 330 0
20 331 0
20 332 0
20 333 0
20 334 0
20 335 0
20 336 0
20 337 0
20 338 0
20 339 0
20 340 0
20 341 0
20 342 0
20 343 0
20 344 0
20 345 0
20 346 0
20 347 0
20 348 0
20 349 0
20 350 0
20 351 0
20 352 0
20 353 0
20 354 0
20 355 0
20 356 0
20 357 0
20 358 0
20 359 0
20 360 0
20 361 0
20 362 0
20 363 0
20 364 0
20 365 0
20 366 0
20 367 0
20 368 0
20 369 0
20 370 0
20 371 0
20 372 0
20 373 0
20 374 0
20 375 0
20 376 0
20 377 0
20 378 0
20 379 0
20 380 0
20 381 0
20 382 0
20 383 0
20 384 0
20 385 0
20 386 0
20 387 0
20 388 0
20 389 0
20 390 0
20 391 0
20 392 0
20 393 0
20 394 0
20 395 0
20 396 0
20 397 0
20 398 0
20 399 0
21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 0
21 13 0
21 14 0
21 15 0
21 16 0
21 17 0
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0
21 28 0
21 29 0
21 30 0
21 31 0
21 32 0
21 33 0
21 34 0
21 35 0
21 36 0
21 37 0
21 38 0
21 39 0
21 40 0
21 41 0
21 42 0
21 43 0
21 44 0
21 45 0
21 46 0
21 47 0
21 48 0
21 49 0
21 50 0
21 51 0
21 52 0
21 53 0
21 54 0
21 55 0
21 56 0
21 57 0
21 58 0
21 59 0
21 60 0
21 61 0
21 62 0
21 63 0
21 64 0
21 65 0
21 66 0
21 67 0
21 68 0
21 69 0
21 70 0
21 71 0
21 72 0
21 73 0
21 74 0
21 75 0
21 76 0
21 77 0
21 78 0
21 79 0
21 80 0
21 81 0
21 82 0
21 83 0
21 84 0
21 85 0
21 86 0
21 87 0
21 88 0
21 89 0
21 90 0
21 91 0
21 92 0
21 93 0
21 94 0
21 95 0
21 96 0
21 97 0
21 98 0
21 99 0
21 100 0
21 101 0
21 102 0
21 103 0
21 104 0
21 105 0
21 106 0
21 107 0
21 108 0
21 109 0
21 110 0
21 111 0
21 112 0
21 113 0
21 114 0
21 115 0
21 116 0
21 117 0
21 118 0
21 119 0
21 120 0
21 121 0
21 122 0
21 123 0
21 124 0
21 125 0
21 126 0
21 127 0
21 128 0
21 129 0
21 130 0
21 131 0
21 132 0
21 133 0
21 134 0
21 135 0
21 136 0
21 137 0
21 138 0
21 139 0
21 140 0
21 141 0
21 142 0
21 143 0
21 144 0
21 145 0
21 146 0
21 147 0
21 148 0
21 149 0
21 150 0
21 151 0
21 152 0
21 153 0
21 154 0
21 155 0
21 156 0
21 157 0
21 158 0
21 159 0
21 160 0
21 161 0
21 162 0
21 163 0
21 164 0
21 165 0
21 166 0
21 167 0
21 168 0
21 169 0
21 170 0
21 171 0
21 172 0
21 173 0
21 174 0
21 175 0
21 176 0
21 177 0
21 178 0
21 179 0
21 180 0
21 181 0
21 182 0
21 183 0
21 184 0
21 185 0
21 186 0
21 187 0
21 188 0
21 189 0
21 190 0
21 191 0
21 192 0
21 193 0
21 194 0
21 195 0
21 196 0
21 197 0
21 198 0
21 199 0
21 200 0
21 201 0
21 202 0
21 203 0
21 204 0
21 205 0
21 206 0
21 207 0
21 208 0
21 209 0
21 210 0
21 211 0
21 212 0
21 213 0
21 214 0
21 215 0
21 216 0
21 217 0
21 218 0
21 219 0
21 220 0
21 221 0
21 222 0
21 223 0
21 224 0
21 225 0
21 226 0
21 227 0
21 228 0
21 229 0
21 230 0
21 231 0
21 232 0
21 233 0
21 234 0
21 235 0
21 236 0
21 237 0
21 238 0
21 239 0
21 240 0
21 241 0
21 242 0
21 243 0
21 244 0
21 245 0
21 246 0
21 247 0
21 248 0
21 249 0
21 250 0
21 251 0
21 252 0
21 253 0
21 254 0
21 255 0
21 256 0
21 257 0
21 258 0
21 259 0
21 260 0
21 261 0
21 262 0
21 263 0
21 264 0
21 265 0
21 266 0
21 267 0
21 268 0
21 269 0
21 270 0
21 271 0
21 272 0
21 273 0
21 274 0
21 275 0
21 276 0
21 277 0
21 278 0
21 279 0
21 280 0
21 281 0
21 282 0
21 283 0
21 284 0
21 285 0
21 286 0
21 287 0
21 288 0
21 289 0
21 290 0
21 291 0
21 292 0
21 293 0
21 294 0
21 295 0
21 296 0
21 297 0
21 298 0
21 299 0
21 300 0
21 301 0
21 302 0
21 303 0
21 304 0
21 305 0
21 306 0
21 307 0
21 308 0
21 309 0
21 310 0
21 311 0
21 312 0
21 313 0
21 314 0
21 315 0
21 316 0
21 317 0
21 318 0
21 319 0
21 320 0
21 321 0
21 322 0
21 323 0
21 324 0
21 325 0
21 326 0
21 327 0
21 328 0
21 329 0
21 330 0
21 331 0
21 332 0
21 333 0
21 334 0
21 335 0
21 336 0
21 337 0
21 338 0
21 339 0
21 340 0
21 341 0
21 342 0
21 343 0
21 344 0
21 345 0
21 346 0
21 347 0
21 348 0
21 349 0
21 350 0
21 351 0
21 352 0
21 353 0
21 354 0
21 355 0
21 356 0
21 357 0
21 358 0
21 359 0
21 360 0
21 361 0
21 362 0
21 363 0
21 364 0
21 365 0
21 366 0
21 367 0
21 368 0
21 369 0
21 370 0
21 371 0
21 372 0
21 373 0
21 374 0
21 375 0
21 376 0
21 377 0
21 378 0
21 379 0
21 380 0
21 381 0
21 382 0
21 383 0
21 384 0
21 385 0
21 386 0
21 387 0
21 388 0
21 389 0
21 390 0
21 391 0
21 392 0
21 393 0
21 394 0
21 395 0
21 396 0
21 397 0
21 398 0
21 399 0
22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 0
22 13 0
22 14 0
22 15 0
22 16 0
22 17 0
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0
22 28 0
22 29 0
22 30 0
22 31 0
22 32 0
22 33 0
22 34 0
22 35 0
22 36 0
22 37 0
22 38 0
22 39 0
22 40 0
22 41 0
22 42 0
22 43 0
22 44 0
22 45 0
22 46 0
22 47 0
22 48 0
22 49 0
22 50 0
22 51 0
22 52 0
22 53 0
22 54 0
22 55 0
22 56 0
22 57 0
22 58 0
22 59 0
22 60 0
22 61 0
22 62 0
22 63 0
22 64 0
22 65 0
22 66 0
22 67 0
22 68 0
22 69 0
22 70 0
22 71 0
22 72 0
22 73 0
22 74 0
22 75 0
22 76 0
22 77 0
22 78 0
22 79 0
22 80 0
22 81 0
22 82 0
22 83 0
22 84 0
22 85 0
22 86 0
22 87 0
22 88 0
22 89 0
22 90 0
22 91 0
22 92 0
22 93 0
22 94 0
22 95 0
22 96 0
22 97 0
22 98 0
22 99 0
22 100 0
22 101 0
22 102 0
22 103 0
22 104 0
22 105 0
22 106 0
22 107 0
22 108 0
22 109 0
22 110 0
22 111 0
22 112 0
22 113 0
22 114 0
22 115 0
22 116 0
22 117 0
22 118 0
22 119 0
22 120 0
22 121 0
22 122 0
22 123 0
22 124 0
22 125 0
22 126 0
22 127 0
22 128 0
22 129 0
22 130 0
22 131 0
22 132 0
22 133 0
22 134 0
22 135 0
22 136 0
22 137 0
22 138 0
22 139 0
22 140 0
22 141 0
22 142 0
22 143 0
22 144 0
22 145 0
22 146 0
22 147 0
22 148 0
22 149 0
22 150 0
22 151 0
22 152 0
22 153 0
22 154 0
22 155 0
22 156 0
22 157 0
22 158 0
22 159 0
22 160 0
22 161 0
22 162 0
22 163 0
22 164 0
22 165 0
22 166 0
22 167 0
22 168 0
22 169 0
22 170 0
22 171 0
22 172 0
22 173 0
22 174 0
22 175 0
22 176 0
22 177 0
22 178 0
22 179 0
22 180 0
22 181 0
22 182 0
22 183 0
22 184 0
22 185 0
22 186 0
22 187 0
22 188 0
22 189 0
22 190 0
22 191 0
22 192 0
22 193 0
22 194 0
22 195 0
22 196 0
22 197 0
22 198 0
22 199 0
22 200 0
22 201 0
22 202 0
22 203 0
22 204 0
22 205 0
22 206 0
22 207 0
22 208 0
22 209 0
22 210 0
22 211 0
22 212 0
22 213 0
22 214 0
22 215 0
22 216 0
22 217 0
22 218 0
22 219 0
22 220 0
22 221 0
22 222 0
22 223 0
22 224 0
22 225 0
22 226 0
22 227 0
22 228 0
22 229 0
22 230 0
22 231 0
22 232 0
22 233 0
22 234 0
22 235 0
22 236 0
22 237 0
22 238 0
22 239 0
22 240 0
22 241 0
22 242 0
22 243 0
22 244 0
22 245 0
22 246 0
22 247 0
22 248 0
22 249 0
22 250 0
22 251 0
22 252 0
22 253 0
22 254 0
22 255 0
22 256 0
22 257 0
22 258 0
22 259 0
22 260 0
22 261 0
22 262 0
22 263 0
22 264 0
22 265 0
22 266 0
22 267 0
22 268 0
22 269 0
22 270 0
22 271 0
22 272 0
22 273 0
22 274 0
22 275 0
22 276 0
22 277 0
22 278 0
22 279 0
22 280 0
22 281 0
22 282 0
22 283 0
22 284 0
22 285 0
22 286 0
22 287 0
22 288 0
22 289 0
22 290 0
22 291 0
22 292 0
22 293 0
22 294 0
22 295 0
22 296 0
22 297 0
22 298 0
22 299 0
22 300 0
22 301 0
22 302 0
22 303 0
22 304 0
22 305 0
22 306 0
22 307 0
22 308 0
22 309 0
22 310 0
22 311 0
22 312 0
22 313 0
22 314 0
22 315 0
22 316 0
22 317 0
22 318 0
22 319 0
22 320 0
22 321 0
22 322 0
22 323 0
22 324 0
22 325 0
22 326 0
22 327 0
22 328 0
22 329 0
22 330 0
22 331 0
22 332 0
22 333 0
22 334 0
22 335 0
22 336 0
22 337 0
22 338 0
22 339 0
22 340 0
22 341 0
22 342 0
22 343 0
22 344 0
22 345 0
22 346 0
22 347 0
22 348 0
22 349 0
22 350 0
22 351 0
22 352 0
22 353 0
22 354 0
22 355 0
22 356 0
22 357 0
22 358 0
22 359 0
22 360 0
22 361 0
22 362 0
22 363 0
22 364 0
22 365 0
22 366 0
22 367 0
22 368 0
22 369 0
22 370 0
22 371 0
22 372 0
22 373 0
22 374 0
22 375 0
22 376 0
22 377 0
22 378 0
22 379 0
22 380 0
22 381 0
22 382 0
22 383 0
22 384 0
22 385 0
22 386 0
22 387 0
22 388 0
22 389 0
22 390 0
22 391 0
22 392 0
22 393 0
22 394 0
22 395 0
22 396 0
22 397 0
22 398 0
22 399 0
23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 0
23 13 0
23 14 0
23 15 0
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0
23 28 0
23 29 0
23 30 0
23 31 0
23 32 0
23 33 0
23 34 0
23 35 0
23 36 0
23 37 0
23 38 0
23 39 0
23 40 0
23 41 0
23 42 0
23 43 0
23 44 0
23 45 0
23 46 0
23 47 0
23 48 0
23 49 0
23 50 0
23 51 0
23 52 0
23 53 0
23 54 0
23 55 0
23 56 0
23 57 0
23 58 0
23 59 0
23 60 0
23 61 0
23 62 0
23 63 0
23 64 0
23 65 0
23 66 0
23 67 0
23 68 0
23 69 0
23 70 0
23 71 0
23 72 0
23 73 0
23 74 0
23 75 0
23 76 0
23 77 0
23 78 0
23 79 0
23 80 0
23 81 0
23 82 0
23 83 0
23 84 0
23 85 0
23 86 0
23 87 0
23 88 0
23 89 0
23 90 0
23 91 0
23 92 0
23 93 0
23 94 0
23 95 0
23 96 0
23 97 0
23 98 0
23 99 0
23 100 0
23 101 0
23 102 0
23 103 0
23 104 0
23 105 0
23 106 0
23 107 0
23 108 0
23 109 0
23 110 0
23 111 0
23 112 0
23 113 0
23 114 0
23 115 0
23 116 0
23 117 0
23 118 0
23 119 0
23 120 0
23 121 0
23 122 0
23 123 0
23 124 0
23 125 0
23 126 0
23 127 0
23 128 0
23 129 0
23 130 0
23 131 0
23 132 0
23 133 0
23 134 0
23 135 0
23 136 0
23 137 0
23 138 0
23 139 0
23 140 0
23 141 0
23 142 0
23 143 0
23 144 0
23 145 0
23 146 0
23 147 0
23 148 0
23 149 0
23 150 0
23 151 0
23 152 0
23 153 0
23 154 0
23 155 0
23 156 0
23 157 0
23 158 0
23 159 0
23 160 0
23 161 0
23 162 0
23 163 0
23 164 0
23 165 0
23 166 0
23 167 0
23 168 0
23 169 0
23 170 0
23 171 0
23 172 0
23 173 0
23 174 0
23 175 0
23 176 0
23 177 0
23 178 0
23 179 0
23 180 0
23 181 0
23 182 0
23 183 0
23 184 0
23 185 0
23 186 0
23 187 0
23 188 0
23 189 0
23 190 0
23 191 0
23 192 0
23 193 0
23 194 0
23 195 0
23 196 0
23 197 0
23 198 0
23 199 0
23 200 0
23 201 0
23 202 0
23 203 0
23 204 0
23 205 0
23 206 0
23 207 0
23 208 0
23 209 0
23 210 0
23 211 0
23 212 0
23 213 0
23 214 0
23 215 0
23 216 0
23 217 0
23 218 0
23 219 0
23 220 0
23 221 0
23 222 0
23 223 0
23 224 0
23 225 0
23 226 0
23 227 0
23 228 0
23 229 0
23 230 0
23 231 0
23 232 0
23 233 0
23 234 0
23 235 0
23 236 0
23 237 0
23 238 0
23 239 0
23 240 0
23 241 0
23 242 0
23 243 0
23 244 0
23 245 0
23 246 0
23 247 0
23 248 0
23 249 0
23 250 0
23 251 0
23 252 0
23 253 0
23 254 0
23 255 0
23 256 0
23 257 0
23 258 0
23 259 0
23 260 0
23 261 0
23 262 0
23 263 0
23 264 0
23 265 0
23 266 0
23 267 0
23 268 0
23 269 0
23 270 0
23 271 0
23 272 0
23 273 0
23 274 0
23 275 0
23 276 0
23 277 0
23 278 0
23 279 0
23 280 0
23 281 0
23 282 0
23 283 0
23 284 0
23 285 0
23 286 0
23 287 0
23 288 0
23 289 0
23 290 0
23 291 0
23 292 0
23 293 0
23 294 0
23 295 0
23 296 0
23 297 0
23 298 0
23 299 0
23 300 0
23 301 0
23 302 0
23 303 0
23 304 0
23 305 0
23 306 0
23 307 0
23 308 0
23 309 0
23 310 0
23 311 0
23 312 0
23 313 0
23 314 0
23 315 0
23 316 0
23 317 0
23 318 0
23 319 0
23 320 0
23 321 0
23 322 0
23 323 0
23 324 0
23 325 0
23 326 0
23 327 0
23 328 0
23 329 0
23 330 0
23 331 0
23 332 0
23 333 0
23 334 0
23 335 0
23 336 0
23 337 0
23 338 0
23 339 0
23 340 0
23 341 0
23 342 0
23 343 0
23 344 0
23 345 0
23 346 0
23 347 0
23 348 0
23 349 0
23 350 0
23 351 0
23 352 0
23 353 0
23 354 0
23 355 0
23 356 0
23 357 0
23 358 0
23 359 0
23 360 0
23 361 0
23 362 0
23 363 0
23 364 0
23 365 0
23 366 0
23 367 0
23 368 0
23 369 0
23 370 0
23 371 0
23 372 0
23 373 0
23 374 0
23 375 0
23 376 0
23 377 0
23 378 0
23 379 0
23 380 0
23 381 0
23 382 0
23 383 0
23 384 0
23 385 0
23 386 0
23 387 0
23 388 0
23 389 0
23 390 0
23 391 0
23 392 0
23 393 0
23 394 0
23 395 0
23 396 0
23 397 0
23 398 0
23 399 0
24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0
24 28 0
24 29 0
24 30 0
24 31 0
24 32 0
24 33 0
24 34 0
24 35 0
24 36 0
24 37 0
24 38 0
24 39 0
24 40 0
24 41 0
24 42 0
24 43 0
24 44 0
24 45 0
24 46 0
24 47 0
24 48 0
24 49 0
24 50 0
24 51 0
24 52 0
24 53 0
24 54 0
24 55 0
24 56 0
24 57 0
24 58 0
24 59 0
24 60 0
24 61 0
24 62 0
24 63 0
24 64 0
24 65 0
24 66 0
24 67 0
24 68 0
24 69 0
24 70 0
24 71 0
24 72 0
24 73 0
24 74 0
24 75 0
24 76 0
24 77 0
24 78 0
24 79 0
24 80 0
24 81 0
24 82 0
24 83 0
24 84 0
24 85 0
24 86 0
24 87 0
24 88 0
24 89 0
24 90 0
24 91 0
24 92 0
24 93 0
24 94 0
24 95 0
24 96 0
24 97 0
24 98 0
24 99 0
24 100 0
24 101 0
24 102 0
24 103 0
24 104 0
24 105 0
24 106 0
24 107 0
24 108 0
24 109 0
24 110 0
24 111 0
24 112 0
24 113 0
24 114 0
24 115 0
24 116 0
24 117 0
24 118 0
24 119 0
24 120 0
24 121 0
24 122 0
24 123 0
24 124 0
24 125 0
24 126 0
24 127 0
24 128 0
24 129 0
24 130 0
24 131 0
24 132 0
24 133 0
24 134 0
24 135 0
24 136 0
24 137 0
24 138 0
24 139 0
24 140 0
24 141 0
24 142 0
24 143 0
24 144 0
24 145 0
24 146 0
24 147 0
24 148 0
24 149 0
24 150 0
24 151 0
24 152 0
24 153 0
24 154 0
24 155 0
24 156 0
24 157 0
24 158 0
24 159 0
24 160 0
24 161 0
24 162 0
24 163 0
24 164 0
24 165 0
24 166 0
24 167 0
24 168 0
24 169 0
24 170 0
24 171 0
24 172 0
24 173 0
24 174 0
24 175 0
24 176 0
24 177 0
24 178 0
24 179 0
24 180 0
24 181 0
24 182 0
24 183 0
24 184 0
24 185 0
24 186 0
24 187 0
24 188 0
24 189 0
24 190 0
24 191 0
24 192 0
24 193 0
24 194 0
24 195 0
24 196 0
24 197 0
24 198 0
24 199 0
24 200 0
24 201 0
24 202 0
24 203 0
24 204 0
24 205 0
24 206 0
24 207 0
24 208 0
24 209 0
24 210 0
24 211 0
24 212 0
24 213 0
24 214 0
24 215 0
24 216 0
24 217 0
24 218 0
24 219 0
24 220 0
24 221 0
24 222 0
24 223 0
24 224 0
24 225 0
24 226 0
24 227 0
24 228 0
24 229 0
24 230 0
24 231 0
24 232 0
24 233 0
24 234 0
24 235 0
24 236 0
24 237 0
24 238 0
24 239 0
24 240 0
24 241 0
24 242 0
24 243 0
24 244 0
24 245 0
24 246 0
24 247 0
24 248 0
24 249 0
24 250 0
24 251 0
24 252 0
24 253 0
24 254 0
24 255 0
24 256 0
24 257 0
24 258 0
24 259 0
24 260 0
24 261 0
24 262 0
24 263 0
24 264 0
24 265 0
24 266 0
24 267 0
24 268 0
24 269 0
24 270 0
24 271 0
24 272 0
24 273 0
24 274 0
24 275 0
24 276 0
24 277 0
24 278 0
24 279 0
24 280 0
24 281 0
24 282 0
24 283 0
24 284 0
24 285 0
24 286 0
24 287 0
24 288 0
24 289 0
24 290 0
24 291 0
24 292 0
24 293 0
24 294 0
24 295 0
24 296 0
24 297 0
24 298 0
24 299 0
24 300 0
24 301 0
24 302 0
24 303 0
24 304 0
24 305 0
24 306 0
24 307 0
24 308 0
24 309 0
24 310 0
24 311 0
24 312 0
24 313 0
24 314 0
24 315 0
24 316 0
24 317 0
24 318 0
24 319 0
24 320 0
24 321 0
24 322 0
24 323 0
24 324 0
24 325 0
24 326 0
24 327 0
24 328 0
24 329 0
24 330 0
24 331 0
24 332 0
24 333 0
24 334 0
24 335 0
24 336 0
24 337 0
24 338 0
24 339 0
24 340 0
24 341 0
24 342 0
24 343 0
24 344 0
24 345 0
24 346 0
24 347 0
24 348 0
24 349 0
24 350 0
24 351 0
24 352 0
24 353 0
24 354 0
24 355 0
24 356 0
24 357 0
24 358 0
24 359 0
24 360 0
24 361 0
24 362 0
24 363 0
24 364 0
24 365 0
24 366 0
24 367 0
24 368 0
24 369 0
24 370 0
24 371 0
24 372 0
24 373 0
24 374 0
24 375 0
24 376 0
24 377 0
24 378 0
24 379 0
24 380 0
24 381 0
24 382 0
24 383 0
24 384 0
24 385 0
24 386 0
24 387 0
24 388 0
24 389 0
24 390 0
24 391 0
24 392 0
24 393 0
24 394 0
24 395 0
24 396 0
24 397 0
24 398 0
24 399 0
25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0
25 28 0
25 29 0
25 30 0
25 31 0
25 32 0
25 33 0
25 34 0
25 35 0
25 36 0
25 37 0
25 38 0
25 39 0
25 40 0
25 41 0
25 42 0
25 43 0
25 44 0
25 45 0
25 46 0
25 47 0
25 48 0
25 49 0
25 50 0
25 51 0
25 52 0
25 53 0
25 54 0
25 55 0
25 56 0
25 57 0
25 58 0
25 59 0
25 60 0
25 61 0
25 62 0
25 63 0
25 64 0
25 65 0
25 66 0
25 67 0
25 68 0
25 69 0
25 70 0
25 71 0
25 72 0
25 73 0
25 74 0
25 75 0
25 76 0
25 77 0
25 78 0
25 79 0
25 80 0
25 81 0
25 82 0
25 83 0
25 84 0
25 85 0
25 86 0
25 87 0
25 88 0
25 89 0
25 90 0
25 91 0
25 92 0
25 93 0
25 94 0
25 95 0
25 96 0
25 97 0
25 98 0
25 99 0
25 100 0
25 101 0
25 102 0
25 103 0
25 104 0
25 105 0
25 106 0
25 107 0
25 108 0
25 109 0
25 110 0
25 111 0
25 112 0
25 113 0
25 114 0
25 115 0
25 116 0
25 117 0
25 118 0
25 119 0
25 120 0
25 121 0
25 122 0
25 123 0
25 124 0
25 125 0
25 126 0
25 127 0
25 128 0
25 129 0
25 130 0
25 131 0
25 132 0
25 133 0
25 134 0
25 135 0
25 136 0
25 137 0
25 138 0
25 139 0
25 140 0
25 141 0
25 142 0
25 143 0
25 144 0
25 145 0
25 146 0
25 147 0
25 148 0
25 149 0
25 150 0
25 151 0
25 152 0
25 153 0
25 154 0
25 155 0
25 156 0
25 157 0
25 158 0
25 159 0
25 160 0
25 161 0
25 162 0
25 163 0
25 164 0
25 165 0
25 166 0
25 167 0
25 168 0
25 169 0
25 170 0
25 171 0
25 172 0
25 173 0
25 174 0
25 175 0
25 176 0
25 177 0
25 178 0
25 179 0
25 180 0
25 181 0
25 182 0
25 183 0
25 184 0
25 185 0
25 186 0
25 187 0
25 188 0
25 189 0
25 190 0
25 191 0
25 192 0
25 193 0
25 194 0
25 195 0
25 196 0
25 197 0
25 198 0
25 199 0
25 200 0
25 201 0
25 202 0
25 203 0
25 204 0
25 205 0
25 206 0
25 207 0
25 208 0
25 209 0
25 210 0
25 211 0
25 212 0
25 213 0
25 214 0
25 215 0
25 216 0
25 217 0
25 218 0
25 219 0
25 220 0
25 221 0
25 222 0
25 223 0
25 224 0
25 225 0
25 226 0
25 227 0
25 228 0
25 229 0
25 230 0
25 231 0
25 232 0
25 233 0
25 234 0
25 235 0
25 236 0
25 237 0
25 238 0
25 239 0
25 240 0
25 241 0
25 242 0
25 243 0
25 244 0
25 245 0
25 246 0
25 247 0
25 248 0
25 249 0
25 250 0
25 251 0
25 252 0
25 253 0
25 254 0
25 255 0
25 256 0
25 257 0
25 258 0
25 259 0
25 260 0
25 261 0
25 262 0
25 263 0
25 264 0
25 265 0
25 266 0
25 267 0
25 268 0
25 269 0
25 270 0
25 271 0
25 272 0
25 273 0
25 274 0
25 275 0
25 276 0
25 277 0
25 278 0
25 279 0
25 280 0
25 281 0
25 282 0
25 283 0
25 284 0
25 285 0
25 286 0
25 287 0
25 288 0
25 289 0
25 290 0
25 291 0
25 292 0
25 293 0
25 294 0
25 295 0
25 296 0
25 297 0
25 298 0
25 299 0
25 300 0
25 301 0
25 302 0
25 303 0
25 304 0
25 305 0
25 306 0
25 307 0
25 308 0
25 309 0
25 310 0
25 311 0
25 312 0
25 313 0
25 314 0
25 315 0
25 316 0
25 317 0
25 318 0
25 319 0
25 320 0
25 321 0
25 322 0
25 323 0
25 324 0
25 325 0
25 326 0
25 327 0
25 328 0
25 329 0
25 330 0
25 331 0
25 332 0
25 333 0
25 334 0
25 335 0
25 336 0
25 337 0
25 338 0
25 339 0
25 340 0
25 341 0
25 342 0
25 343 0
25 344 0
25 345 0
25 346 0
25 347 0
25 348 0
25 349 0
25 350 0
25 351 0
25 352 0
25 353 0
25 354 0
25 355 0
25 356 0
25 357 0
25 358 0
25 359 0
25 360 0
25 361 0
25 362 0
25 363 0
25 364 0
25 365 0
25 366 0
25 367 0
25 368 0
25 369 0
25 370 0
25 371 0
25 372 0
25 373 0
25 374 0
25 375 0
25 376 0
25 377 0
25 378 0
25 379 0
25 380 0
25 381 0
25 382 0
25 383 0
25 384 0
25 385 0
25 386 0
25 387 0
25 388 0
25 389 0
25 390 0
25 391 0
25 392 0
25 393 0
25 394 0
25 395 0
25 396 0
25 397 0
25 398 0
25 399 0
26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0
26 28 0
26 29 0
26 30 0
26 31 0
26 32 0
26 33 0
26 34 0
26 35 0
26 36 0
26 37 0
26 38 0
26 39 0
26 40 0
26 41 0
26 42 0
26 43 0
26 44 0
26 45 0
26 46 0
26 47 0
26 48 0
26 49 0
26 50 0
26 51 0
26 52 0
26 53 0
26 54 0
26 55 0
26 56 0
26 57 0
26 58 0
26 59 0
26 60 0
26 61 0
26 62 0
26 63 0
26 64 0
26 65 0
26 66 0
26 67 0
26 68 0
26 69 0
26 70 0
26 71 0
26 72 0
26 73 0
26 74 0
26 75 0
26 76 0
26 77 0
26 78 0
26 79 0
26 80 0
26 81 0
26 82 0
26 83 0
26 84 0
26 85 0
26 86 0
26 87 0
26 88 0
26 89 0
26 90 0
26 91 0
26 92 0
26 93 0
26 94 0
26 95 0
26 96 0
26 97 0
26 98 0
26 99 0
26 100 0
26 101 0
26 102 0
26 103 0
26 104 0
26 105 0
26 106 0
26 107 0
26 108 0
26 109 0
26 110 0
26 111 0
26 112 0
26 113 0
26 114 0
26 115 0
26 116 0
26 117 0
26 118 0
26 119 0
26 120 0
26 121 0
26 122 0
26 123 0
26 124 0
26 125 0
26 126 0
26 127 0
26 128 0
26 129 0
26 130 0
26 131 0
26 132 0
26 133 0
26 134 0
26 135 0
26 136 0
26 137 0
26 138 0
26 139 0
26 140 0
26 141 0
26 142 0
26 143 0
26 144 0
26 145 0
26 146 0
26 147 0
26 148 0
26 149 0
26 150 0
26 151 0
26 152 0
26 153 0
26 154 0
26 155 0
26 156 0
26 157 0
26 158 0
26 159 0
26 160 0
26 161 0
26 162 0
26 163 0
26 164 0
26 165 0
26 166 0
26 167 0
26 168 0
26 169 0
26 170 0
26 171 0
26 172 0
26 173 0
26 174 0
26 175 0
26 176 0
26 177 0
26 178 0
26 179 0
26 180 0
26 181 0
26 182 0
26 183 0
26 184 0
26 185 0
26 186 0
26 187 0
26 188 0
26 189 0
26 190 0
26 191 0
26 192 0
26 193 0
26 194 0
26 195 0
26 196 0
26 197 0
26 198 0
26 199 0
26 200 0
26 201 0
26 202 0
26 203 0
26 204 0
26 205 0
26 206 0
26 207 0
26 208 0
26 209 0
26 210 0
26 211 0
26 212 0
26 213 0
26 214 0
26 215 0
26 216 0
26 217 0
26 218 0
26 219 0
26 220 0
26 221 0
26 222 0
26 223 0
26 224 0
26 225 0
26 226 0
26 227 0
26 228 0
26 229 0
26 230 0
26 231 0
26 232 0
26 233 0
26 234 0
26 235 0
26 236 0
26 237 0
26 238 0
26 239 0
26 240 0
26 241 0
26 242 0
26 243 0
26 244 0
26 245 0
26 246 0
26 247 0
26 248 0
26 249 0
26 250 0
26 251 0
26 252 0
26 253 0
26 254 0
26 255 0
26 256 0
26 257 0
26 258 0
26 259 0
26 260 0
26 261 0
26 262 0
26 263 0
26 264 0
26 265 0
26 266 0
26 267 0
26 268 0
26 269 0
26 270 0
26 271 0
26 272 0
26 273 0
26 274 0
26 275 0
26 276 0
26 277 0
26 278 0
26 279 0
26 280 0
26 281 0
26 282 0
26 283 0
26 284 0
26 285 0
26 286 0
26 287 0
26 288 0
26 289 0
26 290 0
26 291 0
26 292 0
26 293 0
26 294 0
26 295 0
26 296 0
26 297 0
26 298 0
26 299 0
26 300 0
26 301 0
26 302 0
26 303 0
26 304 0
26 305 0
26 306 0
26 307 0
26 308 0
26 309 0
26 310 0
26 311 0
26 312 0
26 313 0
26 314 0
26 315 0
26 316 0
26 317 0
26 318 0
26 319 0
26 320 0
26 321 0
26 322 0
26 323 0
26 324 0
26 325 0
26 326 0
26 327 0
26 328 0
26 329 0
26 330 0
26 331 0
26 332 0
26 333 0
26 334 0
26 335 0
26 336 0
26 337 0
26 338 0
26 339 0
26 340 0
26 341 0
26 342 0
26 343 0
26 344 0
26 345 0
26 346 0
26 347 0
26 348 0
26 349 0
26 350 0
26 351 0
26 352 0
26 353 0
26 354 0
26 355 0
26 356 0
26 357 0
26 358 0
26 359 0
26 360 0
26 361 0
26 362 0
26 363 0
26 364 0
26 365 0
26 366 0
26 367 0
26 368 0
26 369 0
26 370 0
26 371 0
26 372 0
26 373 0
26 374 0
26 375 0
26 376 0
26 377 0
26 378 0
26 379 0
26 380 0
26 381 0
26 382 0
26 383 0
26 384 0
26 385 0
26 386 0
26 387 0
26 388 0
26 389 0
26 390 0
26 391 0
26 392 0
26 393 0
26 394 0
26 395 0
26 396 0
26 397 0
26 398 0
26 399 0
27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0
27 28 0
27 29 0
27 30 0
27 31 0
27 32 0
27 33 0
27 34 0
27 35 0
27 36 0
27 37 0
27 38 0
27 39 0
27 40 0
27 41 0
27 42 0
27 43 0
27 44 0
27 45 0
27 46 0
27 47 0
27 48 0
27 49 0
27 50 0
27 51 0
27 52 0
27 53 0
27 54 0
27 55 0
27 56 0
27 57 0
27 58 0
27 59 0
27 60 0
27 61 0
27 62 0
27 63 0
27 64 0
27 65 0
27 66 0
27 67 0
27 68 0
27 69 0
27 70 0
27 71 0
27 72 0
27 73 0
27 74 0
27 75 0
27 76 0
27 77 0
27 78 0
27 79 0
27 80 0
27 81 0
27 82 0
27 83 0
27 84 0
27 85 0
27 86 0
27 87 0
27 88 0
27 89 0
27 90 0
27 91 0
27 92 0
27 93 0
27 94 0
27 95 0
27 96 0
27 97 0
27 98 0
27 99 0
27 100 0
27 101 0
27 102 0
27 103 0
27 104 0
27 105 0
27 106 0
27 107 0
27 108 0
27 109 0
27 110 0
27 111 0
27 112 0
27 113 0
27 114 0
27 115 0
27 116 0
27 117 0
27 118 0
27 119 0
27 120 0
27 121 0
27 122 0
27 123 0
27 124 0
27 125 0
27 126 0
27 127 0
27 128 0
27 129 0
27 130 0
27 131 0
27 132 0
27 133 0
27 134 0
27 135 0
27 136 0
27 137 0
27 138 0
27 139 0
27 140 0
27 141 0
27 142 0
27 143 0
27 144 0
27 145 0
27 146 0
27 147 0
27 148 0
27 149 0
27 150 0
27 151 0
27 152 0
27 153 0
27 154 0
27 155 0
27 156 0
27 157 0
27 158 0
27 159 0
27 160 0
27 161 0
27 162 0
27 163 0
27 164 0
27 165 0
27 166 0
27 167 0
27 168 0
27 169 0
27 170 0
27 171 0
27 172 0
27 173 0
27 174 0
27 175 0
27 176 0
27 177 0
27 178 0
27 179 0
27 180 0
27 181 0
27 182 0
27 183 0
27 184 0
27 185 0
27 186 0
27 187 0
27 188 0
27 189 0
27 190 0
27 191 0
27 192 0
27 193 0
27 194 0
27 195 0
27 196 0
27 197 0
27 198 0
27 199 0
27 200 0
27 201 0
27 202 0
27 203 0
27 204 0
27 205 0
27 206 0
27 207 0
27 208 0
27 209 0
27 210 0
27 211 0
27 212 0
27 213 0
27 214 0
27 215 0
27 216 0
27 217 0
27 218 0
27 219 0
27 220 0
27 221 0
27 222 0
27 223 0
27 224 0
27 225 0
27 226 0
27 227 0
27 228 0
27 229 0
27 230 0
27 231 0
27 232 0
27 233 0
27 234 0
27 235 0
27 236 0
27 237 0
27 238 0
27 239 0
27 240 0
27 241 0
27 242 0
27 243 0
27 244 0
27 245 0
27 246 0
27 247 0
27 248 0
27 249 0
27 250 0
27 251 0
27 252 0
27 253 0
27 254 0
27 255 0
27 256 0
27 257 0
27 258 0
27 259 0
27 260 0
27 261 0
27 262 0
27 263 0
27 264 0
27 265 0
27 266 0
27 267 0
27 268 0
27 269 0
27 270 0
27 271 0
27 272 0
27 273 0
27 274 0
27 275 0
27 276 0
27 277 0
27 278 0
27 279 0
27 280 0
27 281 0
27 282 0
27 283 0
27 284 0
27 285 0
27 286 0
27 287 0
27 288 0
27 289 0
27 290 0
27 291 0
27 292 0
27 293 0
27 294 0
27 295 0
27 296 0
27 297 0
27 298 0
27 299 0
27 300 0
27 301 0
27 302 0
27 303 0
27 304 0
27 305 0
27 306 0
27 307 0
27 308 0
27 309 0
27 310 0
27 311 0
27 312 0
27 313 0
27 314 0
27 315 0
27 316 0
27 317 0
27 318 0
27 319 0
27 320 0
27 321 0
27 322 0
27 323 0
27 324 0
27 325 0
27 326 0
27 327 0
27 328 0
27 329 0
27 330 0
27 331 0
27 332 0
27 333 0
27 334 0
27 335 0
27 336 0
27 337 0
27 338 0
27 339 0
27 340 0
27 341 0
27 342 0
27 343 0
27 344 0
27 345 0
27 346 0
27 347 0
27 348 0
27 349 0
27 350 0
27 351 0
27 352 0
27 353 0
27 354 0
27 355 0
27 356 0
27 357 0
27 358 0
27 359 0
27 360 0
27 361 0
27 362 0
27 363 0
27 364 0
27 365 0
27 366 0
27 367 0
27 368 0
27 369 0
27 370 0
27 371 0
27 372 0
27 373 0
27 374 0
27 375 0
27 376 0
27 377 0
27 378 0
27 379 0
27 380 0
27 381 0
27 382 0
27 383 0
27 384 0
27 385 0
27 386 0
27 387 0
27 388 0
27 389 0
27 390 0
27 391 0
27 392 0
27 393 0
27 394 0
27 395 0
27 396 0
27 397 0
27 398 0
27 399 0
28 0 0
28 1 0
28 2 0
28 3 0
28 4 0
28 5 0
28 6 0
28 7 0
28 8 0
28 9 0
28 10 0
28 11 0
28 12 0
28 13 0
28 14 0
28 15 0
28 16 0
28 17 0
28 18 0
28 19 0
28 20 0
28 21 0
28 22 0
28 23 0
28 24 0
28 25 0
28 26 0
28 27 0
28 28 0
28 29 0
28 30 0
28 31 0
28 32 0
28 33 0
28 34 0
28 35 0
28 36 0
28 37 0
28 38 0
28 39 0
28 40 0
28 41 0
28 42 0
28 43 0
28 44 0
28 45 0
28 46 0
28 47 0
28 48 0
28 49 0
28 50 0
28 51 0
28 52 0
28 53 0
28 54 0
28 55 0
28 56 0
28 57 0
28 58 0
28 59 0
28 60 0
28 61 0
28 62 0
28 63 0
28 64 0
28 65 0
28 66 0
28 67 0
28 68 0
28 69 0
28 70 0
28 71 0
28 72 0
28 73 0
28 74 0
28 75 0
28 76 0
28 77 0
28 78 0
28 79 0
28 80 0
28 81 0
28 82 0
28 83 0
28 84 0
28 85 0
28 86 0
28 87 0
28 88 0
28 89 0
28 90 0
28 91 0
28 92 0
28 93 0
28 94 0
28 95 0
28 96 0
28 97 0
28 98 0
28 99 0
28 100 0
28 101 0
28 102 0
28 103 0
28 104 0
28 105 0
28 106 0
28 107 0
28 108 0
28 109 0
28 110 0
28 111 0
28 112 0
28 113 0
28 114 0
28 115 0
28 116 0
28 117 0
28 118 0
28 119 0
28 120 0
28 121 0
28 122 0
28 123 0
28 124 0
28 125 0
28 126 0
28 127 0
28 128 0
28 129 0
28 130 0
28 131 0
28 132 0
28 133 0
28 134 0
28 135 0
28 136 0
28 137 0
28 138 0
28 139 0
28 140 0
28 141 0
28 142 0
28 143 0
28 144 0
28 145 0
28 146 0
28 147 0
28 148 0
28 149 0
28 150 0
28 151 0
28 152 0
28 153 0
28 154 0
28 155 0
28 156 0
28 157 0
28 158 0
28 159 0
28 160 0
28 161 0
28 162 0
28 163 0
28 164 0
28 165 0
28 166 0
28 167 0
28 168 0
28 169 0
28 170 0
28 171 0
28 172 0
28 173 0
28 174 0
28 175 0
28 176 0
28 177 0
28 178 0
28 179 0
28 180 0
28 181 0
28 182 0
28 183 0
28 184 0
28 185 0
28 186 0
28 187 0
28 188 0
28 189 0
28 190 0
28 191 0
28 192 0
28 193 0
28 194 0
28 195 0
28 196 0
28 197 0
28 198 0
28 199 0
28 200 0
28 201 0
28 202 0
28 203 0
28 204 0
28 205 0
28 206 0
28 207 0
28 208 0
28 209 0
28 210 0
28 211 0
28 212 0
28 213 0
28 214 0
28 215 0
28 216 0
28 217 0
28 218 0
28 219 0
28 220 0
28 221 0
28 222 0
28 223 0
28 224 0
28 225 0
28 226 0
28 227 0
28 228 0
28 229 0
28 230 0
28 231 0
28 232 0
28 233 0
28 234 0
28 235 0
28 236 0
28 237 0
28 238 0
28 239 0
28 240 0
28 241 0
28 242 0
28 243 0
28 244 0
28 245 0
28 246 0
28 247 0
28 248 0
28 249 0
28 250 0
28 251 0
28 252 0
28 253 0
28 254 0
28 255 0
28 256 0
28 257 0
28 258 0
28 259 0
28 260 0
28 261 0
28 262 0
28 263 0
28 264 0
28 265 0
28 266 0
28 267 0
28 268 0
28 269 0
28 270 0
28 271 0
28 272 0
28 273 0
28 274 0
28 275 0
28 276 0
28 277 0
28 278 0
28 279 0
28 280 0
28 281 0
28 282 0
28 283 0
28 284 0
28 285 0
28 286 0
28 287 0
28 288 0
28 289 0
28 290 0
28 291 0
28 292 0
28 293 0
28 294 0
28 295 0
28 296 0
28 297 0
28 298 0
28 299 0
28 300 0
28 301 0
28 302 0
28 303 0
28 304 0
28 305 0
28 306 0
28 307 0
28 308 0
28 309 0
28 310 0
28 311 0
28 312 0
28 313 0
28 314 0
28 315 0
28 316 0
28 317 0
28 318 0
28 319 0
28 320 0
28 321 0
28 322 0
28 323 0
28 324 0
28 325 0
28 326 0
28 327 0
28 328 0
28 329 0
28 330 0
28 331 0
28 332 0
28 333 0
28 334 0
28 335 0
28 336 0
28 337 0
28 338 0
28 339 0
28 340 0
28 341 0
28 342 0
28 343 0
28 344 0
28 345 0
28 346 0
28 347 0
28 348 0
28 349 0
28 350 0
28 351 0
28 352 0
28 353 0
28 354 0
28 355 0
28 356 0
28 357 0
28 358 0
28 359 0
28 360 0
28 361 0
28 362 0
28 363 0
28 364 0
28 365 0
28 366 0
28 367 0
28 368 0
28 369 0
28 370 0
28 371 0
28 372 0
28 373 0
28 374 0
28 375 0
28 376 0
28 377 0
28 378 0
28 379 0
28 380 0
28 381 0
28 382 0
28 383 0
28 384 0
28 385 0
28 386 0
28 387 0
28 388 0
28 389 0
28 390 0
28 391 0
28 392 0
28 393 0
28 394 0
28 395 0
28 396 0
28 397 0
28 398 0
28 399 0
29 0 0
29 1 0
29 2 0
29 3 0
29 4 0
29 5 0
29 6 0
29 7 0
29 8 0
29 9 0
29 10 0
29 11 0
29 12 0
29 13 0
29 14 0
29 15 0
29 16 0
29 17 0
29 18 0
29 19 0
29 20 0
29 21 0
29 22 0
29 23 0
29 24 0
29 25 0
29 26 0
29 27 0
29 28 0
29 29 0
29 30 0
29 31 0
29 32 0
29 33 0
29 34 0
29 35 0
29 36 0
29 37 0
29 38 0
29 39 0
29 40 0
29 41 0
29 42 0
29 43 0
29 44 0
29 45 0
29 46 0
29 47 0
29 48 0
29 49 0
29 50 0
29 51 0
29 52 0
29 53 0
29 54 0
29 55 0
29 56 0
29 57 0
29 58 0
29 59 0
29 60 0
29 61 0
29 62 0
29 63 0
29 64 0
29 65 0
29 66 0
29 67 0
29 68 0
29 69 0
29 70 0
29 71 0
29 72 0
29 73 0
29 74 0
29 75 0
29 76 0
29 77 0
29 78 0
29 79 0
29 80 0
29 81 0
29 82 0
29 83 0
29 84 0
29 85 0
29 86 0
29 87 0
29 88 0
29 89 0
29 90 0
29 91 0
29 92 0
29 93 0
29 94 0
29 95 0
29 96 0
29 97 0
29 98 0
29 99 0
29 100 0
29 101 0
29 102 0
29 103 0
29 104 0
29 105 0
29 106 0
29 107 0
29 108 0
29 109 0
29 110 0
29 111 0
29 112 0
29 113 0
29 114 0
29 115 0
29 116 0
29 117 0
29 118 0
29 119 0
29 120 0
29 121 0
29 122 0
29 123 0
29 124 0
29 125 0
29 126 0
29 127 0
29 128 0
29 129 0
29 130 0
29 131 0
29 132 0
29 133 0
29 134 0
29 135 0
29 136 0
29 137 0
29 138 0
29 139 0
29 140 0
29 141 0
29 142 0
29 143 0
29 144 0
29 145 0
29 146 0
29 147 0
29 148 0
29 149 0
29 150 0
29 151 0
29 152 0
29 153 0
29 154 0
29 155 0
29 156 0
29 157 0
29 158 0
29 159 0
29 160 0
29 161 0
29 162 0
29 163 0
29 164 0
29 165 0
29 166 0
29 167 0
29 168 0
29 169 0
29 170 0
29 171 0
29 172 0
29 173 0
29 174 0
29 175 0
29 176 0
29 177 0
29 178 0
29 179 0
29 180 0
29 181 0
29 182 0
29 183 0
29 184 0
29 185 0
29 186 0
29 187 0
29 188 0
29 189 0
29 190 0
29 191 0
29 192 0
29 193 0
29 194 0
29 195 0
29 196 0
29 197 0
29 198 0
29 199 0
29 200 0
29 201 0
29 202 0
29 203 0
29 204 0
29 205 0
29 206 0
29 207 0
29 208 0
29 209 0
29 210 0
29 211 0
29 212 0
29 213 0
29 214 0
29 215 0
29 216 0
29 217 0
29 218 0
29 219 0
29 220 0
29 221 0
29 222 0
29 223 0
29 224 0
29 225 0
29 226 0
29 227 0
29 228 0
29 229 0
29 230 0
29 231 0
29 232 0
29 233 0
29 234 0
29 235 0
29 236 0
29 237 0
29 238 0
29 239 0
29 240 0
29 241 0
29 242 0
29 243 0
29 244 0
29 245 0
29 246 0
29 247 0
29 248 0
29 249 0
29 250 0
29 251 0
29 252 0
29 253 0
29 254 0
29 255 0
29 256 0
29 257 0
29 258 0
29 259 0
29 260 0
29 261 0
29 262 0
29 263 0
29 264 0
29 265 0
29 266 0
29 267 0
29 268 0
29 269 0
29 270 0
29 271 0
29 272 0
29 273 0
29 274 0
29 275 0
29 276 0
29 277 0
29 278 0
29 279 0
29 280 0
29 281 0
29 282 0
29 283 0
29 284 0
29 285 0
29 286 0
29 287 0
29 288 0
29 289 0
29 290 0
29 291 0
29 292 0
29 293 0
29 294 0
29 295 0
29 296 0
29 297 0
29 298 0
29 299 0
29 300 0
29 301 0
29 302 0
29 303 0
29 304 0
29 305 0
29 306 0
29 307 0
29 308 0
29 309 0
29 310 0
29 311 0
29 312 0
29 313 0
29 314 0
29 315 0
29 316 0
29 317 0
29 318 0
29 319 0
29 320 0
29 321 0
29 322 0
29 323 0
29 324 0
29 325 0
29 326 0
29 327 0
29 328 0
29 329 0
29 330 0
29 331 0
29 332 0
29 333 0
29 334 0
29 335 0
29 336 0
29 337 0
29 338 0
29 339 0
29 340 0
29 341 0
29 342 0
29 343 0
29 344 0
29 345 0
29 346 0
29 347 0
29 348 0
29 349 0
29 350 0
29 351 0
29 352 0
29 353 0
29 354 0
29 355 0
29 356 0
29 357 0
29 358 0
29 359 0
29 360 0
29 361 0
29 362 0
29 363 0
29 364 0
29 365 0
29 366 0
29 367 0
29 368 0
29 369 0
29 370 0
29 371 0
29 372 0
29 373 0
29 374 0
29 375 0
29 376 0
29 377 0
29 378 0
29 379 0
29 380 0
29 381 0
29 382 0
29 383 0
29 384 0
29 385 0
29 386 0
29 387 0
29 388 0
29 389 0
29 390 0
29 391 0
29 392 0
29 393 0
29 394 0
29 395 0
29 396 0
29 397 0
29 398 0
29 399 0
30 0 0
30 1 0
30 2 0
30 3 0
30 4 0
30 5 0
30 6 0
30 7 0
30 8 0
30 9 0
30 10 0
30 11 0
30 12 0
30 13 0
30 14 0
30 15 0
30 16 0
30 17 0
30 18 0
30 19 0
30 20 0
30 21 0
30 22 0
30 23 0
30 24 0
30 25 0
30 26 0
30 27 0
30 28 0
30 29 0
30 30 0
30 31 0
30 32 0
30 33 0
30 34 0
30 35 0
30 36 0
30 37 0
30 38 0
30 39 0
30 40 0
30 41 0
30 42 0
30 43 0
30 44 0
30 45 0
30 46 0
30 47 0
30 48 0
30 49 0
30 50 0
30 51 0
30 52 0
30 53 0
30 54 0
30 55 0
30 56 0
30 57 0
30 58 0
30 59 0
30 60 0
30 61 0
30 62 0
30 63 0
30 64 0
30 65 0
30 66 0
30 67 0
30 68 0
30 69 0
30 70 0
30 71 0
30 72 0
30 73 0
30 74 0
30 75 0
30 76 0
30 77 0
30 78 0
30 79 0
30 80 0
30 81 0
30 82 0
30 83 0
30 84 0
30 85 0
30 86 0
30 87 0
30 88 0
30 89 0
30 90 0
30 91 0
30 92 0
30 93 0
30 94 0
30 95 0
30 96 0
30 97 0
30 98 0
30 99 0
30 100 0
30 101 0
30 102 0
30 103 0
30 104 0
30 105 0
30 106 0
30 107 0
30 108 0
30 109 0
30 110 0
30 111 0
30 112 0
30 113 0
30 114 0
30 115 0
30 116 0
30 117 0
30 118 0
30 119 0
30 120 0
30 121 0
30 122 0
30 123 0
30 124 0
30 125 0
30 126 0
30 127 0
30 128 0
30 129 0
30 130 0
30 131 0
30 132 0
30 133 0
30 134 0
30 135 0
30 136 0
30 137 0
30 138 0
30 139 0
30 140 0
30 141 0
30 142 0
30 143 0
30 144 0
30 145 0
30 146 0
30 147 0
30 148 0
30 149 0
30 150 0
30 151 0
30 152 0
30 153 0
30 154 0
30 155 0
30 156 0
30 157 0
30 158 0
30 159 0
30 160 0
30 161 0
30 162 0
30 163 0
30 164 0
30 165 0
30 166 0
30 167 0
30 168 0
30 169 0
30 170 0
30 171 0
30 172 0
30 173 0
30 174 0
30 175 0
30 176 0
30 177 0
30 178 0
30 179 0
30 180 0
30 181 0
30 182 0
30 183 0
30 184 0
30 185 0
30 186 0
30 187 0
30 188 0
30 189 0
30 190 0
30 191 0
30 192 0
30 193 0
30 194 0
30 195 0
30 196 0
30 197 0
30 198 0
30 199 0
30 200 0
30 201 0
30 202 0
30 203 0
30 204 0
30 205 0
30 206 0
30 207 0
30 208 0
30 209 0
30 210 0
30 211 0
30 212 0
30 213 0
30 214 0
30 215 0
30 216 0
30 217 0
30 218 0
30 219 0
30 220 0
30 221 0
30 222 0
30 223 0
30 224 0
30 225 0
30 226 0
30 227 0
30 228 0
30 229 0
30 230 0
30 231 0
30 232 0
30 233 0
30 234 0
30 235 0
30 236 0
30 237 0
30 238 0
30 239 0
30 240 0
30 241 0
30 242 0
30 243 0
30 244 0
30 245 0
30 246 0
30 247 0
30 248 0
30 249 0
30 250 0
30 251 0
30 252 0
30 253 0
30 254 0
30 255 0
30 256 0
30 257 0
30 258 0
30 259 0
30 260 0
30 261 0
30 262 0
30 263 0
30 264 0
30 265 0
30 266 0
30 267 0
30 268 0
30 269 0
30 270 0
30 271 0
30 272 0
30 273 0
30 274 0
30 275 0
30 276 0
30 277 0
30 278 0
30 279 0
30 280 0
30 281 0
30 282 0
30 283 0
30 284 0
30 285 0
30 286 0
30 287 0
30 288 0
30 289 0
30 290 0
30 291 0
30 292 0
30 293 0
30 294 0
30 295 0
30 296 0
30 297 0
30 298 0
30 299 0
30 300 0
30 301 0
30 302 0
30 303 0
30 304 0
30 305 0
30 306 0
30 307 0
30 308 0
30 309 0
30 310 0
30 311 0
30 312 0
30 313 0
30 314 0
30 315 0
30 316 0
30 317 0
30 318 0
30 319 0
30 320 0
30 321 0
30 322 0
30 323 0
30 324 0
30 325 0
30 326 0
30 327 0
30 328 0
30 329 0
30 330 0
30 331 0
30 332 0
30 333 0
30 334 0
30 335 0
30 336 0
30 337 0
30 338 0
30 339 0
30 340 0
30 341 0
30 342 0
30 343 0
30 344 0
30 345 0
30 346 0
30 347 0
30 348 0
30 349 0
30 350 0
30 351 0
30 352 0
30 353 0
30 354 0
30 355 0
30 356 0
30 357 0
30 358 0
30 359 0
30 360 0
30 361 0
30 362 0
30 363 0
30 364 0
30 365 0
30 366 0
30 367 0
30 368 0
30 369 0
30 370 0
30 371 0
30 372 0
30 373 0
30 374 0
30 375 0
30 376 0
30 377 0
30 378 0
30 379 0
30 380 0
30 381 0
30 382 0
30 383 0
30 384 0
30 385 0
30 386 0
30 387 0
30 388 0
30 389 0
30 390 0
30 391 0
30 392 0
30 393 0
30 394 0
30 395 0
30 396 0
30 397 0
30 398 0
30 399 0
31 0 0
31 1 0
31 2 0
31 3 0
31 4 0
31 5 0
31 6 0
31 7 0
31 8 0
31 9 0
31 10 0
31 11 0
31 12 0
31 13 0
31 14 0
31 15 0
31 16 0
31 17 0
31 18 0
31 19 0
31 20 0
31 21 0
31 22 0
31 23 0
31 24 0
31 25 0
31 26 0
31 27 0
31 28 0
31 29 0
31 30 0
31 31 0
31 32 0
31 33 0
31 34 0
31 35 0
31 36 0
31 37 0
31 38 0
31 39 0
31 40 0
31 41 0
31 42 0
31 43 0
31 44 0
31 45 0
31 46 0
31 47 0
31 48 0
31 49 0
31 50 0
31 51 0
31 52 0
31 53 0
31 54 0
31 55 0
31 56 0
31 57 0
31 58 0
31 59 0
31 60 0
31 61 0
31 62 0
31 63 0
31 64 0
31 65 0
31 66 0
31 67 0
31 68 0
31 69 0
31 70 0
31 71 0
31 72 0
31 73 0
31 74 0
31 75 0
31 76 0
31 77 0
31 78 0
31 79 0
31 80 0
31 81 0
31 82 0
31 83 0
31 84 0
31 85 0
31 86 0
31 87 0
31 88 0
31 89 0
31 90 0
31 91 0
31 92 0
31 93 0
31 94 0
31 95 0
31 96 0
31 97 0
31 98 0
31 99 0
31 100 0
31 101 0
31 102 0
31 103 0
31 104 0
31 105 0
31 106 0
31 107 0
31 108 0
31 109 0
31 110 0
31 111 0
31 112 0
31 113 0
31 114 0
31 115 0
31 116 0
31 117 0
31 118 0
31 119 0
31 120 0
31 121 0
31 122 0
31 123 0
31 124 0
31 125 0
31 126 0
31 127 0
31 128 0
31 129 0
31 130 0
31 131 0
31 132 0
31 133 0
31 134 0
31 135 0
31 136 0
31 137 0
31 138 0
31 139 0
31 140 0
31 141 0
31 142 0
31 143 0
31 144 0
31 145 0
31 146 0
31 147 0
31 148 0
31 149 0
31 150 0
31 151 0
31 152 0
31 153 0
31 154 0
31 155 0
31 156 0
31 157 0
31 158 0
31 159 0
31 160 0
31 161 0
31 162 0
31 163 0
31 164 0
31 165 0
31 166 0
31 167 0
31 168 0
31 169 0
31 170 0
31 171 0
31 172 0
31 173 0
31 174 0
31 175 0
31 176 0
31 177 0
31 178 0
31 179 0
31 180 0
31 181 0
31 182 0
31 183 0
31 184 0
31 185 0
31 186 0
31 187 0
31 188 0
31 189 0
31 190 0
31 191 0
31 192 0
31 193 0
31 194 0
31 195 0
31 196 0
31 197 0
31 198 0
31 199 0
31 200 0
31 201 0
31 202 0
31 203 0
31 204 0
31 205 0
31 206 0
31 207 0
31 208 0
31 209 0
31 210 0
31 211 0
31 212 0
31 213 0
31 214 0
31 215 0
31 216 0
31 217 0
31 218 0
31 219 0
31 220 0
31 221 0
31 222 0
31 223 0
31 224 0
31 225 0
31 226 0
31 227 0
31 228 0
31 229 0
31 230 0
31 231 0
31 232 0
31 233 0
31 234 0
31 235 0
31 236 0
31 237 0
31 238 0
31 239 0
31 240 0
31 241 0
31 242 0
31 243 0
31 244 0
31 245 0
31 246 0
31 247 0
31 248 0
31 249 0
31 250 0
31 251 0
31 252 0
31 253 0
31 254 0
31 255 0
31 256 0
31 257 0
31 258 0
31 259 0
31 260 0
31 261 0
31 262 0
31 263 0
31 264 0
31 265 0
31 266 0
31 267 0
31 268 0
31 269 0
31 270 0
31 271 0
31 272 0
31 273 0
31 274 0
31 275 0
31 276 0
31 277 0
31 278 0
31 279 0
31 280 0
31 281 0
31 282 0
31 283 0
31 284 0
31 285 0
31 286 0
31 287 0
31 288 0
31 289 0
31 290 0
31 291 0
31 292 0
31 293 0
31 294 0
31 295 0
31 296 0
31 297 0
31 298 0
31 299 0
31 300 0
31 301 0
31 302 0
31 303 0
31 304 0
31 305 0
31 306 0
31 307 0
31 308 0
31 309 0
31 310 0
31 311 0
31 312 0
31 313 0
31 314 0
31 315 0
31 316 0
31 317 0
31 318 0
31 319 0
31 320 0
31 321 0
31 322 0
31 323 0
31 324 0
31 325 0
31 326 0
31 327 0
31 328 0
31 329 0
31 330 0
31 331 0
31 332 0
31 333 0
31 334 0
31 335 0
31 336 0
31 337 0
31 338 0
31 339 0
31 340 0
31 341 0
31 342 0
31 343 0
31 344 0
31 345 0
31 346 0
31 347 0
31 348 0
31 349 0
31 350 0
31 351 0
31 352 0
31 353 0
31 354 0
31 355 0
31 356 0
31 357 0
31 358 0
31 359 0
31 360 0
31 361 0
31 362 0
31 363 0
31 364 0
31 365 0
31 366 0
31 367 0
31 368 0
31 369 0
31 370 0
31 371 0
31 372 0
31 373 0
31 374 0
31 375 0
31 376 0
31 377 0
31 378 0
31 379 0
31 380 0
31 381 0
31 382 0
31 383 0
31 384 0
31 385 0
31 386 0
31 387 0
31 388 0
31 389 0
31 390 0
31 391 0
31 392 0
31 393 0
31 394 0
31 395 0
31 396 0
31 397 0
31 398 0
31 399 0
32 0 0
32 1 0
32 2 0
32 3 0
32 4 0
32 5 0
32 6 0
32 7 0
32 8 0
32 9 0
32 10 0
32 11 0
32 12 0
32 13 0
32 14 0
32 15 0
32 16 0
32 17 0
32 18 0
32 19 0
32 20 0
32 21 0
32 22 0
32 23 0
32 24 0
32 25 0
32 26 0
32 27 0
32 28 0
32 29 0
32 30 0
32 31 0
32 32 0
32 33 0
32 34 0
32 35 0
32 36 0
32 37 0
32 38 0
32 39 0
32 40 0
32 41 0
32 42 0
32 43 0
32 44 0
32 45 0
32 46 0
32 47 0
32 48 0
32 49 0
32 50 0
32 51 0
32 52 0
32 53 0
32 54 0
32 55 0
32 56 0
32 57 0
32 58 0
32 59 0
32 60 0
32 61 0
32 62 0
32 63 0
32 64 0
32 65 0
32 66 0
32 67 0
32 68 0
32 69 0
32 70 0
32 71 0
32 72 0
32 73 0
32 74 0
32 75 0
32 76 0
32 77 0
32 78 0
32 79 0
32 80 0
32 81 0
32 82 0
32 83 0
32 84 0
32 85 0
32 86 0
32 87 0
32 88 0
32 89 0
32 90 0
32 91 0
32 92 0
32 93 0
32 94 0
32 95 0
32 96 0
32 97 0
32 98 0
32 99 0
32 100 0
32 101 0
32 102 0
32 103 0
32 104 0
32 105 0
32 106 0
32 107 0
32 108 0
32 109 0
32 110 0
32 111 0
32 112 0
32 113 0
32 114 0
32 115 0
32 116 0
32 117 0
32 118 0
32 119 0
32 120 0
32 121 0
32 122 0
32 123 0
32 124 0
32 125 0
32 126 0
32 127 0
32 128 0
32 129 0
32 130 0
32 131 0
32 132 0
32 133 0
32 134 0
32 135 0
32 136 0
32 137 0
32 138 0
32 139 0
32 140 0
32 141 0
32 142 0
32 143 0
32 144 0
32 145 0
32 146 0
32 147 0
32 148 0
32 149 0
32 150 0
32 151 0
32 152 0
32 153 0
32 154 0
32 155 0
32 156 0
32 157 0
32 158 0
32 159 0
32 160 0
32 161 0
32 162 0
32 163 0
32 164 0
32 165 0
32 166 0
32 167 0
32 168 0
32 169 0
32 170 0
32 171 0
32 172 0
32 173 0
32 174 0
32 175 0
32 176 0
32 177 0
32 178 0
32 179 0
32 180 0
32 181 0
32 182 0
32 183 0
32 184 0
32 185 0
32 186 0
32 187 0
32 188 0
32 189 0
32 190 0
32 191 0
32 192 0
32 193 0
32 194 0
32 195 0
32 196 0
32 197 0
32 198 0
32 199 0
32 200 0
32 201 0
32 202 0
32 203 0
32 204 0
32 205 0
32 206 0
32 207 0
32 208 0
32 209 0
32 210 0
32 211 0
32 212 0
32 213 0
32 214 0
32 215 0
32 216 0
32 217 0
32 218 0
32 219 0
32 220 0
32 221 0
32 222 0
32 223 0
32 224 0
32 225 0
32 226 0
32 227 0
32 228 0
32 229 0
32 230 0
32 231 0
32 232 0
32 233 0
32 234 0
32 235 0
32 236 0
32 237 0
32 238 0
32 239 0
32 240 0
32 241 0
32 242 0
32 243 0
32 244 0
32 245 0
32 246 0
32 247 0
32 248 0
32 249 0
32 250 0
32 251 0
32 252 0
32 253 0
32 254 0
32 255 0
32 256 0
32 257 0
32 258 0
32 259 0
32 260 0
32 261 0
32 262 0
32 263 0
32 264 0
32 265 0
32 266 0
32 267 0
32 268 0
32 269 0
32 270 0
32 271 0
32 272 0
32 273 0
32 274 0
32 275 0
32 276 0
32 277 0
32 278 0
32 279 0
32 280 0
32 281 0
32 282 0
32 283 0
32 284 0
32 285 0
32 286 0
32 287 0
32 288 0
32 289 0
32 290 0
32 291 0
32 292 0
32 293 0
32 294 0
32 295 0
32 296 0
32 297 0
32 298 0
32 299 0
32 300 0
32 301 0
32 302 0
32 303 0
32 304 0
32 305 0
32 306 0
32 307 0
32 308 0
32 309 0
32 310 0
32 311 0
32 312 0
32 313 0
32 314 0
32 315 0
32 316 0
32 317 0
32 318 0
32 319 0
32 320 0
32 321 0
32 322 0
32 323 0
32 324 0
32 325 0
32 326 0
32 327 0
32 328 0
32 329 0
32 330 0
32 331 0
32 332 0
32 333 0
32 334 0
32 335 0
32 336 0
32 337 0
32 338 0
32 339 0
32 340 0
32 341 0
32 342 0
32 343 0
32 344 0
32 345 0
32 346 0
32 347 0
32 348 0
32 349 0
32 350 0
32 351 0
32 352 0
32 353 0
32 354 0
32 355 0
32 356 0
32 357 0
32 358 0
32 359 0
32 360 0
32 361 0
32 362 0
32 363 0
32 364 0
32 365 0
32 366 0
32 367 0
32 368 0
32 369 0
32 370 0
32 371 0
32 372 0
32 373 0
32 374 0
32 375 0
32 376 0
32 377 0
32 378 0
32 379 0
32 380 0
32 381 0
32 382 0
32 383 0
32 384 0
32 385 0
32 386 0
32 387 0
32 388 0
32 389 0
32 390 0
32 391 0
32 392 0
32 393 0
32 394 0
32 395 0
32 396 0
32 397 0
32 398 0
32 399 0
33 0 0
33 1 0
33 2 0
33 3 0
33 4 0
33 5 0
33 6 0
33 7 0
33 8 0
33 9 0
33 10 0
33 11 0
33 12 0
33 13 0
33 14 0
33 15 0
33 16 0
33 17 0
33 18 0
33 19 0
33 20 0
33 21 0
33 22 0
33 23 0
33 24 0
33 25 0
33 26 0
33 27 0
33 28 0
33 29 0
33 30 0
33 31 0
33 32 0
33 33 0
33 34 0
33 35 0
33 36 0
33 37 0
33 38 0
33 39 0
33 40 0
33 41 0
33 42 0
33 43 0
33 44 0
33 45 0
33 46 0
33 47 0
33 48 0
33 49 0
33 50 0
33 51 0
33 52 0
33 53 0
33 54 0
33 55 0
33 56 0
33 57 0
33 58 0
33 59 0
33 60 0
33 61 0
33 62 0
33 63 0
33 64 0
33 65 0
33 66 0
33 67 0
33 68 0
33 69 0
33 70 0
33 71 0
33 72 0
33 73 0
33 74 0
33 75 0
33 76 0
33 77 0
33 78 0
33 79 0
33 80 0
33 81 0
33 82 0
33 83 0
33 84 0
33 85 0
33 86 0
33 87 0
33 88 0
33 89 0
33 90 0
33 91 0
33 92 0
33 93 0
33 94 0
33 95 0
33 96 0
33 97 0
33 98 0
33 99 0
33 100 0
33 101 0
33 102 0
33 103 0
33 104 0
33 105 0
33 106 0
33 107 0
33 108 0
33 109 0
33 110 0
33 111 0
33 112 0
33 113 0
33 114 0
33 115 0
33 116 0
33 117 0
33 118 0
33 119 0
33 120 0
33 121 0
33 122 0
33 123 0
33 124 0
33 125 0
33 126 0
33 127 0
33 128 0
33 129 0
33 130 0
33 131 0
33 132 0
33 133 0
33 134 0
33 135 0
33 136 0
33 137 0
33 138 0
33 139 0
33 140 0
33 141 0
33 142 0
33 143 0
33 144 0
33 145 0
33 146 0
33 147 0
33 148 0
33 149 0
33 150 0
33 151 0
33 152 0
33 153 0
33 154 0
33 155 0
33 156 0
33 157 0
33 158 0
33 159 0
33 160 0
33 161 0
33 162 0
33 163 0
33 164 0
33 165 0
33 166 0
33 167 0
33 168 0
33 169 0
33 170 0
33 171 0
33 172 0
33 173 0
33 174 0
33 175 0
33 176 0
33 177 0
33 178 0
33 179 0
33 180 0
33 181 0
33 182 0
33 183 0
33 184 0
33 185 0
33 186 0
33 187 0
33 188 0
33 189 0
33 190 0
33 191 0
33 192 0
33 193 0
33 194 0
33 195 0
33 196 0
33 197 0
33 198 0
33 199 0
33 200 0
33 201 0
33 202 0
33 203 0
33 204 0
33 205 0
33 206 0
33 207 0
33 208 0
33 209 0
33 210 0
33 211 0
33 212 0
33 213 0
33 214 0
33 215 0
33 216 0
33 217 0
33 218 0
33 219 0
33 220 0
33 221 0
33 222 0
33 223 0
33 224 0
33 225 0
33 226 0
33 227 0
33 228 0
33 229 0
33 230 0
33 231 0
33 232 0
33 233 0
33 234 0
33 235 0
33 236 0
33 237 0
33 238 0
33 239 0
33 240 0
33 241 0
33 242 0
33 243 0
33 244 0
33 245 0
33 246 0
33 247 0
33 248 0
33 249 0
33 250 0
33 251 0
33 252 0
33 253 0
33 254 0
33 255 0
33 256 0
33 257 0
33 258 0
33 259 0
33 260 0
33 261 0
33 262 0
33 263 0
33 264 0
33 265 0
33 266 0
33 267 0
33 268 0
33 269 0
33 270 0
33 271 0
33 272 0
33 273 0
33 274 0
33 275 0
33 276 0
33 277 0
33 278 0
33 279 0
33 280 0
33 281 0
33 282 0
33 283 0
33 284 0
33 285 0
33 286 0
33 287 0
33 288 0
33 289 0
33 290 0
33 291 0
33 292 0
33 293 0
33 294 0
33 295 0
33 296 0
33 297 0
33 298 0
33 299 0
33 300 0
33 301 0
33 302 0
33 303 0
33 304 0
33 305 0
33 306 0
33 307 0
33 308 0
33 309 0
33 310 0
33 311 0
33 312 0
33 313 0
33 314 0
33 315 0
33 316 0
33 317 0
33 318 0
33 319 0
33 320 0
33 321 0
33 322 0
33 323 0
33 324 0
33 325 0
33 326 0
33 327 0
33 328 0
33 329 0
33 330 0
33 331 0
33 332 0
33 333 0
33 334 0
33 335 0
33 336 0
33 337 0
33 338 0
33 339 0
33 340 0
33 341 0
33 342 0
33 343 0
33 344 0
33 345 0
33 346 0
33 347 0
33 348 0
33 349 0
33 350 0
33 351 0
33 352 0
33 353 0
33 354 0
33 355 0
33 356 0
33 357 0
33 358 0
33 359 0
33 360 0
33 361 0
33 362 0
33 363 0
33 364 0
33 365 0
33 366 0
33 367 0
33 368 0
33 369 0
33 370 0
33 371 0
33 372 0
33 373 0
33 374 0
33 375 0
33 376 0
33 377 0
33 378 0
33 379 0
33 380 0
33 381 0
33 382 0
33 383 0
33 384 0
33 385 0
33 386 0
33 387 0
33 388 0
33 389 0
33 390 0
33 391 0
33 392 0
33 393 0
33 394 0
33 395 0
33 396 0
33 397 0
33 398 0
33 399 0
34 0 0
34 1 0
34 2 0
34 3 0
34 4 0
34 5 0
34 6 0
34 7 0
34 8 0
34 9 0
34 10 0
34 11 0
34 12 0
34 13 0
34 14 0
34 15 0
34 16 0
34 17 0
34 18 0
34 19 0
34 20 0
34 21 0
34 22 0
34 23 0
34 24 0
34 25 0
34 26 0
34 27 0
34 28 0
34 29 0
34 30 0
34 31 0
34 32 0
34 33 0
34 34 0
34 35 0
34 36 0
34 37 0
34 38 0
34 39 0
34 40 0
34 41 0
34 42 0
34 43 0
34 44 0
34 45 0
34 46 0
34 47 0
34 48 0
34 49 0
34 50 0
34 51 0
34 52 0
34 53 0
34 54 0
34 55 0
34 56 0
34 57 0
34 58 0
34 59 0
34 60 0
34 61 0
34 62 0
34 63 0
34 64 0
34 65 0
34 66 0
34 67 0
34 68 0
34 69 0
34 70 0
34 71 0
34 72 0
34 73 0
34 74 0
34 75 0
34 76 0
34 77 0
34 78 0
34 79 0
34 80 0
34 81 0
34 82 0
34 83 0
34 84 0
34 85 0
34 86 0
34 87 0
34 88 0
34 89 0
34 90 0
34 91 0
34 92 0
34 93 0
34 94 0
34 95 0
34 96 0
34 97 0
34 98 0
34 99 0
34 100 0
34 101 0
34 102 0
34 103 0
34 104 0
34 105 0
34 106 0
34 107 0
34 108 0
34 109 0
34 110 0
34 111 0
34 112 0
34 113 0
34 114 0
34 115 0
34 116 0
34 117 0
34 118 0
34 119 0
34 120 0
34 121 0
34 122 0
34 123 0
34 124 0
34 125 0
34 126 0
34 127 0
34 128 0
34 129 0
34 130 0
34 131 0
34 132 0
34 133 0
34 134 0
34 135 0
34 136 0
34 137 0
34 138 0
34 139 0
34 140 0
34 141 0
34 142 0
34 143 0
34 144 0
34 145 0
34 146 0
34 147 0
34 148 0
34 149 0
34 150 0
34 151 0
34 152 0
34 153 0
34 154 0
34 155 0
34 156 0
34 157 0
34 158 0
34 159 0
34 160 0
34 161 0
34 162 0
34 163 0
34 164 0
34 165 0
34 166 0
34 167 0
34 168 0
34 169 0
34 170 0
34 171 0
34 172 0
34 173 0
34 174 0
34 175 0
34 176 0
34 177 0
34 178 0
34 179 0
34 180 0
34 181 0
34 182 0
34 183 0
34 184 0
34 185 0
34 186 0
34 187 0
34 188 0
34 189 0
34 190 0
34 191 0
34 192 0
34 193 0
34 194 0
34 195 0
34 196 0
34 197 0
34 198 0
34 199 0
34 200 0
34 201 0
34 202 0
34 203 0
34 204 0
34 205 0
34 206 0
34 207 0
34 208 0
34 209 0
34 210 0
34 211 0
34 212 0
34 213 0
34 214 0
34 215 0
34 216 0
34 217 0
34 218 0
34 219 0
34 220 0
34 221 0
34 222 0
34 223 0
34 224 0
34 225 0
34 226 0
34 227 0
34 228 0
34 229 0
34 230 0
34 231 0
34 232 0
34 233 0
34 234 0
34 235 0
34 236 0
34 237 0
34 238 0
34 239 0
34 240 0
34 241 0
34 242 0
34 243 0
34 244 0
34 245 0
34 246 0
34 247 0
34 248 0
34 249 0
34 250 0
34 251 0
34 252 0
34 253 0
34 254 0
34 255 0
34 256 0
34 257 0
34 258 0
34 259 0
34 260 0
34 261 0
34 262 0
34 263 0
34 264 0
34 265 0
34 266 0
34 267 0
34 268 0
34 269 0
34 270 0
34 271 0
34 272 0
34 273 0
34 274 0
34 275 0
34 276 0
34 277 0
34 278 0
34 279 0
34 280 0
34 281 0
34 282 0
34 283 0
34 284 0
34 285 0
34 286 0
34 287 0
34 288 0
34 289 0
34 290 0
34 291 0
34 292 0
34 293 0
34 294 0
34 295 0
34 296 0
34 297 0
34 298 0
34 299 0
34 300 0
34 301 0
34 302 0
34 303 0
34 304 0
34 305 0
34 306 0
34 307 0
34 308 0
34 309 0
34 310 0
34 311 0
34 312 0
34 313 0
34 314 0
34 315 0
34 316 0
34 317 0
34 318 0
34 319 0
34 320 0
34 321 0
34 322 0
34 323 0
34 324 0
34 325 0
34 326 0
34 327 0
34 328 0
34 329 0
34 330 0
34 331 0
34 332 0
34 333 0
34 334 0
34 335 0
34 336 0
34 337 0
34 338 0
34 339 0
34 340 0
34 341 0
34 342 0
34 343 0
34 344 0
34 345 0
34 346 0
34 347 0
34 348 0
34 349 0
34 350 0
34 351 0
34 352 0
34 353 0
34 354 0
34 355 0
34 356 0
34 357 0
34 358 0
34 359 0
34 360 0
34 361 0
34 362 0
34 363 0
34 364 0
34 365 0
34 366 0
34 367 0
34 368 0
34 369 0
34 370 0
34 371 0
34 372 0
34 373 0
34 374 0
34 375 0
34 376 0
34 377 0
34 378 0
34 379 0
34 380 0
34 381 0
34 382 0
34 383 0
34 384 0
34 385 0
34 386 0
34 387 0
34 388 0
34 389 0
34 390 0
34 391 0
34 392 0
34 393 0
34 394 0
34 395 0
34 396 0
34 397 0
34 398 0
34 399 0
35 0 1
35 1 0
35 2 0
35 3 0
35 4 0
35 5 0
35 6 0
35 7 0
35 8 0
35 9 0
35 10 0
35 11 0
35 12 0
35 13 0
35 14 0
35 15 0
35 16 0
35 17 0
35 18 0
35 19 0
35 20 0
35 21 0
35 22 0
35 23 0
35 24 0
35 25 0
35 26 0
35 27 0
35 28 0
35 29 0
35 30 0
35 31 0
35 32 0
35 33 0
35 34 0
35 35 0
35 36 0
35 37 0
35 38 0
35 39 0
35 40 0
35 41 0
35 42 0
35 43 0
35 44 0
35 45 0
35 46 0
35 47 0
35 48 0
35 49 0
35 50 0
35 51 0
35 52 0
35 53 0
35 54 0
35 55 0
35 56 0
35 57 0
35 58 0
35 59 0
35 60 0
35 61 0
35 62 0
35 63 0
35 64 0
35 65 0
35 66 0
35 67 0
35 68 0
35 69 0
35 70 0
35 71 0
35 72 0
35 73 0
35 74 0
35 75 0
35 76 0
35 77 0
35 78 0
35 79 0
35 80 0
35 81 0
35 82 0
35 83 0
35 84 0
35 85 0
35 86 0
35 87 0
35 88 0
35 89 0
35 90 0
35 91 0
35 92 0
35 93 0
35 94 0
35 95 0
35 96 0
35 97 0
35 98 1
35 99 1
35 100 1
35 101 1
35 102 1
35 103 1
35 104 1
35 105 1
35 106 1
35 107 1
35 108 1
35 109 1
35 110 1
35 111 1
35 112 1
35 113 1
35 114 1
35 115 1
35 116 1
35 117 1
35 118 1
35 119 1
35 120 1
35 121 1
35 122 1
35 123 1
35 124 1
35 125 1
35 126 1
35 127 1
35 128 1
35 129 1
35 130 1
35 131 1
35 132 1
35 133 1
35 134 1
35 135 1
35 136 1
35 137 1
35 138 1
35 139 1
35 140 1
35 141 1
35 142 1
35 143 1
35 144 1
35 145 1
35 146 1
35 147 1
35 148 1
35 149 1
35 150 1
35 151 1
35 152 1
35 153 1
35 154 1
35 155 1
35 156 1
35 157 1
35 158 1
35 159 1
35 160 1
35 161 1
35 162 1
35 163 1
35 164 1
35 165 1
35 166 1
35 167 1
35 168 1
35 169 1
35 170 1
35 171 1
35 172 1
35 173 1
35 174 1
35 175 1
35 176 1
35 177 1
35 178 1
35 179 1
35 180 1
35 181 1
35 182 1
35 183 1
35 184 1
35 185 1
35 186 1
35 187 1
35 188 1
35 189 1
35 190 1
35 191 1
35 192 1
35 193 1
35 194 1
35 195 1
35 196 1
35 197 1
35 198 1
35 199 1
35 200 1
35 201 1
35 202 1
35 203 1
35 204 1
35 205 1
35 206 1
35 207 1
35 208 1
35 209 1
35 210 1
35 211 1
35 212 1
35 213 1
35 214 1
35 215 1
35 216 1
35 217 1
35 218 1
35 219 1
35 220 1
35 221 1
35 222 1
35 223 1
35 224 1
35 225 1
35 226 1
35 227 1
35 228 1
35 229 1
35 230 1
35 231 1
35 232 1
35 233 1
35 234 1
35 235 1
35 236 1
35 237 1
35 238 1
35 239 1
35 240 1
35 241 1
35 242 1
35 243 1
35 244 1
35 245 1
35 246 1
35 247 1
35 248 1
35 249 1
35 250 1
35 251 1
35 252 1
35 253 1
35 254 1
35 255 1
35 256 1
35 257 1
35 258 1
35 259 1
35 260 1
35 261 1
35 262 1
35 263 1
35 264 1
35 265 1
35 266 1
35 267 1
35 268 1
35 269 1
35 270 1
35 271 1
35 272 1
35 273 1
35 274 1
35 275 1
35 276 1
35 277 1
35 278 1
35 279 1
35 280 1
35 281 1
35 282 1
35 283 1
35 284 1
35 285 1
35 286 1
35 287 1
35 288 1
35 289 1
35 290 1
35 291 1
35 292 1
35 293 1
35 294 1
35 295 1
35 296 1
35 297 1
35 298 1
35 299 1
35 300 1
35 301 1
35 302 1
35 303 1
35 304 1
35 305 1
35 306 1
35 307 1
35 308 1
35 309 1
35 310 1
35 311 1
35 312 1
35 313 1
35 314 1
35 315 1
35 316 1
35 317 1
35 318 1
35 319 1
35 320 1
35 321 1
35 322 1
35 323 1
35 324 1
35 325 1
35 326 1
35 327 1
35 328 1
35 329 1
35 330 1
35 331 1
35 332 1
35 333 1
35 334 1
35 335 1
35 336 1
35 337 1
35 338 1
35 339 1
35 340 1
35 341 1
35 342 1
35 343 1
35 344 1
35 345 1
35 346 1
35 347 1
35 348 1
35 349 1
35 350 1
35 351 1
35 352 1
35 353 1
35 354 1
35 355 1
35 356 1
35 357 1
35 358 1
35 359 1
35 360 1
35 361 1
35 362 1
35 363 1
35 364 1
35 365 1
35 366 1
35 367 1
35 368 1
35 369 1
35 370 1
35 371 1
35 372 1
35 373 1
35 374 1
35 375 1
35 376 1
35 377 1
35 378 1
35 379 1
35 380 1
35 381 1
35 382 1
35 383 1
35 384 1
35 385 1
35 386 1
35 387 1
35 388 1
35 389 1
35 390 1
35 391 1
35 392 1
35 393 1
35 394 1
35 395 1
35 396 1
35 397 1
35 398 1
35 399 1
36 0 1
36 1 0
36 2 0
36 3 0
36 4 0
36 5 0
36 6 0
36 7 0
36 8 1
36 9 1
36 10 1
36 11 1
36 12 1
36 13 1
36 14 1
36 15 1
36 16 1
36 17 1
36 18 1
36 19 1
36 20 1
36 21 1
36 22 1
36 23 1
36 24 1
36 25 1
36 26 1
36 27 1
36 28 1
36 29 1
36 30 1
36 31 1
36 32 1
36 33 1
36 34 1
36 35 1
36 36 1
36 37 1
36 38 1
36 39 1
36 40 1
36 41 1
36 42 1
36 43 1
36 44 1
36 45 1
36 46 1
36 47 1
36 48 1
36 49 1
36 50 1
36 51 1
36 52 1
36 53 1
36 54 1
36 55 1
36 56 1
36 57 1
36 58 1
36 59 1
36 60 1
36 61 1
36 62 1
36 63 1
36 64 1
36 65 1
36 66 1
36 67 1
36 68 1
36 69 1
36 70 1
36 71 1
36 72 1
36 73 1
36 74 1
36 75 1
36 76 1
36 77 1
36 78 1
36 79 1
36 80 1
36 81 1
36 82 1
36 83 1
36 84 1
36 85 1
36 86 1
36 87 1
36 88 1
36 89 1
36 90 1
36 91 1
36 92 1
36 93 1
36 94 1
36 95 1
36 96 1
36 97 1
36 98 1
36 99 1
36 100 1
36 101 1
36 102 1
36 103 1
36 104 1
36 105 1
36 106 1
36 107 1
36 108 1
36 109 1
36 110 1
36 111 1
36 112 1
36 113 1
36 114 1
36 115 1
36 116 1
36 117 1
36 118 1
36 119 1
36 120 1
36 121 1
36 122 1
36 123 1
36 124 1
36 125 1
36 126 1
36 127 1
36 128 1
36 129 1
36 130 1
36 131 1
36 132 1
36 133 1
36 134 1
36 135 1
36 136 1
36 137 1
36 138 1
36 139 1
36 140 1
36 141 1
36 142 1
36 143 1
36 144 1
36 145 1
36 146 1
36 147 1
36 148 1
36 149 1
36 150 1
36 151 1
36 152 1
36 153 1
36 154 1
36 155 1
36 156 1
36 157 1
36 158 1
36 159 1
36 160 1
36 161 1
36 162 1
36 163 1
36 164 1
36 165 1
36 166 1
36 167 1
36 168 1
36 169 1
36 170 1
36 171 1
36 172 1
36 173 1
36 174 1
36 175 1
36 176 1
36 177 1
36 178 1
36 179 1
36 180 1
36 181 1
36 182 1
36 183 1
36 184 1
36 185 1
36 186 1
36 187 1
36 188 1
36 189 1
36 190 1
36 191 1
36 192 1
36 193 1
36 194 1
36 195 1
36 196 1
36 197 1
36 198 1
36 199 1
36 200 1
36 201 1
36 202 1
36 203 1
36 204 1
36 205 1
36 206 1
36 207 1
36 208 1
36 209 1
36 210 1
36 211 1
36 212 1
36 213 1
36 214 1
36 215 1
36 216 1
36 217 1
36 218 1
36 219 1
36 220 1
36 221 1
36 222 1
36 223 1
36 224 1
36 225 1
36 226 1
36 227 1
36 228 1
36 229 1
36 230 1
36 231 1
36 232 1
36 233 1
36 234 1
36 235 1
36 236 1
36 237 1
36 238 1
36 239 1
36 240 1
36 241 1
36 242 1
36 243 1
36 244 1
36 245 1
36 246 1
36 247 1
36 248 1
36 249 1
36 250 1
36 251 1
36 252 1
36 253 1
36 254 1
36 255 1
36 256 1
36 257 1
36 258 1
36 259 1
36 260 1
36 261 1
36 262 1
36 263 1
36 264 1
36 265 1
36 266 1
36 267 1
36 268 1
36 269 1
36 270 1
36 271 1
36 272 1
36 273 1
36 274 1
36 275 1
36 276 1
36 277 1
36 278 1
36 279 1
36 280 1
36 281 1
36 282 1
36 283 1
36 284 1
36 285 1
36 286 1
36 287 1
36 288 1
36 289 1
36 290 1
36 291 1
36 292 1
36 293 1
36 294 1
36 295 1
36 296 1
36 297 1
36 298 1
36 299 1
36 300 1
36 301 1
36 302 1
36 303 1
36 304 1
36 305 1
36 306 1
36 307 1
36 308 1
36 309 1
36 310 1
36 311 1
36 312 1
36 313 1
36 314 1
36 315 1
36 316 1
36 317 1
36 318 1
36 319 1
36 320 1
36 321 1
36 322 1
36 323 1
36 324 1
36 325 1
36 326 1
36 327 1
36 328 1
36 329 1
36 330 1
36 331 1
36 332 1
36 333 1
36 334 1
36 335 1
36 336 1
36 337 1
36 338 1
36 339 1
36 340 1
36 341 1
36 342 1
36 343 1
36 344 1
36 345 1
36 346 1
36 347 1
36 348 1
36 349 1
36 350 1
36 351 1
36 352 1
36 353 1
36 354 1
36 355 1
36 356 1
36 357 1
36 358 1
36 359 1
36 360 1
36 361 1
36 362 1
36 363 1
36 364 1
36 365 1
36 366 1
36 367 1
36 368 1
36 369 1
36 370 1
36 371 1
36 372 1
36 373 1
36 374 1
36 375 1
36 376 1
36 377 1
36 378 1
36 379 1
36 380 1
36 381 1
36 382 1
36 383 1
36 384 1
36 385 1
36 386 1
36 387 1
36 388 1
36 389 1
36 390 1
36 391 1
36 392 1
36 393 1
36 394 1
36 395 1
36 396 1
36 397 1
36 398 1
36 399 1
37 0 1
37 1 1
37 2 1
37 3 1
37 4 1
37 5 1
37 6 1
37 7 1
37 8 1
37 9 1
37 10 1
37 11 1
37 12 1
37 13 1
37 14 1
37 15 1
37 16 1
37 17 1
37 18 1
37 19 1
37 20 1
37 21 1
37 22 1
37 23 1
37 24 1
37 25 1
37 26 1
37 27 1
37 28 1
37 29 1
37 30 1
37 31 1
37 32 1
37 33 1
37 34 1
37 35 1
37 36 1
37 37 1
37 38 1
37 39 1
37 40 1
37 41 1
37 42 1
37 43 1
37 44 1
37 45 1
37 46 1
37 47 1
37 48 1
37 49 1
37 50 1
37 51 1
37 52 1
37 53 1
37 54 1
37 55 1
37 56 1
37 57 1
37 58 1
37 59 1
37 60 1
37 61 1
37 62 1
37 63 1
37 64 1
37 65 1
37 66 1
37 67 1
37 68 1
37 69 1
37 70 1
37 71 1
37 72 1
37 73 1
37 74 1
37 75 1
37 76 1
37 77 1
37 78 1
37 79 1
37 80 1
37 81 1
37 82 1
37 83 1
37 84 1
37 85 1
37 86 1
37 87 1
37 88 1
37 89 1
37 90 1
37 91 1
37 92 1
37 93 1
37 94 1
37 95 1
37 96 1
37 97 1
37 98 1
37 99 1
37 100 1
37 101 1
37 102 1
37 103 1
37 104 1
37 105 1
37 106 1
37 107 1
37 108 1
37 109 1
37 110 1
37 111 1
37 112 1
37 113 1
37 114 1
37 115 1
37 116 1
37 117 1
37 118 1
37 119 1
37 120 1
37 121 1
37 122 1
37 123 1
37 124 1
37 125 1
37 126 1
37 127 1
37 128 1
37 129 1
37 130 1
37 131 1
37 132 1
37 133 1
37 134 1
37 135 1
37 136 1
37 137 1
37 138 1
37 139 1
37 140 1
37 141 1
37 142 1
37 143 1
37 144 1
37 145 1
37 146 1
37 147 1
37 148 1
37 149 1
37 150 1
37 151 1
37 152 1
37 153 1
37 154 1
37 155 1
37 156 1
37 157 1
37 158 1
37 159 1
37 160 1
37 161 1
37 162 1
37 163 1
37 164 1
37 165 1
37 166 1
37 167 1
37 168 1
37 169 1
37 170 1
37 171 1
37 172 1
37 173 1
37 174 1
37 175 1
37 176 1
37 177 1
37 178 1
37 179 1
37 180 1
37 181 1
37 182 1
37 183 1
37 184 1
37 185 1
37 186 1
37 187 1
37 188 1
37 189 1
37 190 1
37 191 1
37 192 1
37 193 1
37 194 1
37 195 1
37 196 1
37 197 1
37 198 1
37 199 1
37 200 1
37 201 1
37 202 1
37 203 1
37 204 1
37 205 1
37 206 1
37 207 1
37 208 1
37 209 1
37 210 1
37 211 1
37 212 1
37 213 1
37 214 1
37 215 1
37 216 1
37 217 1
37 218 1
37 219 1
37 220 1
37 221 1
37 222 1
37 223 1
37 224 1
37 225 1
37 226 1
37 227 1
37 228 1
37 229 1
37 230 1
37 231 1
37 232 1
37 233 1
37 234 1
37 235 1
37 236 1
37 237 1
37 238 1
37 239 1
37 240 1
37 241 1
37 242 1
37 243 1
37 244 1
37 245 1
37 246 1
37 247 1
37 248 1
37 249 1
37 250 1
37 251 1
37 252 1
37 253 1
37 254 1
37 255 1
37 256 1
37 257 1
37 258 1
37 259 1
37 260 1
37 261 1
37 262 1
37 263 1
37 264 1
37 265 1
37 266 1
37 267 1
37 268 1
37 269 1
37 270 1
37 271 1
37 272 1
37 273 1
37 274 1
37 275 1
37 276 1
37 277 1
37 278 1
37 279 1
37 280 1
37 281 1
37 282 1
37 283 1
37 284 1
37 285 1
37 286 1
37 287 1
37 288 1
37 289 1
37 290 1
37 291 1
37 292 1
37 293 1
37 294 1
37 295 1
37 296 1
37 297 1
37 298 1
37 299 1
37 300 1
37 301 1
37 302 1
37 303 1
37 304 1
37 305 1
37 306 1
37 307 1
37 308 1
37 309 1
37 310 1
37 311 1
37 312 1
37 313 1
37 314 1
37 315 1
37 316 1
37 317 1
37 318 1
37 319 1
37 320 1
37 321 1
37 322 1
37 323 1
37 324 1
37 325 1
37 326 1
37 327 1
37 328 1
37 329 1
37 330 1
37 331 1
37 332 1
37 333 1
37 334 1
37 335 1
37 336 1
37 337 1
37 338 1
37 339 1
37 340 1
37 341 1
37 342 1
37 343 1
37 344 1
37 345 1
37 346 1
37 347 1
37 348 1
37 349 1
37 350 1
37 351 1
37 352 1
37 353 1
37 354 1
37 355 1
37 356 1
37 357 1
37 358 1
37 359 1
37 360 1
37 361 1
37 362 1
37 363 1
37 364 1
37 365 1
37 366 1
37 367 1
37 368 1
37 369 1
37 370 1
37 371 1
37 372 1
37 373 1
37 374 1
37 375 1
37 376 1
37 377 1
37 378 1
37 379 1
37 380 1
37 381 1
37 382 1
37 383 1
37 384 1
37 385 1
37 386 1
37 387 1
37 388 1
37 389 1
37 390 1
37 391 1
37 392 1
37 393 1
37 394 1
37 395 1
37 396 1
37 397 1
37 398 1
37 399 1
38 0 1
38 1 1
38 2 1
38 3 1
38 4 1
38 5 1
38 6 1
38 7 1
38 8 1
38 9 1
38 10 1
38 11 1
38 12 1
38 13 1
38 14 1
38 15 1
38 16 1
38 17 1
38 18 1
38 19 1
38 20 1
38 21 1
38 22 1
38 23 1
38 24 1
38 25 1
38 26 1
38 27 1
38 28 1
38 29 1
38 30 1
38 31 1
38 32 1
38 33 1
38 34 1
38 35 1
38 36 1
38 37 1
38 38 1
38 39 1
38 40 1
38 41 1
38 42 1
38 43 1
38 44 1
38 45 1
38 46 1
38 47 1
38 48 1
38 49 1
38 50 1
38 51 1
38 52 1
38 53 1
38 54 1
38 55 1
38 56 1
38 57 1
38 58 1
38 59 1
38 60 1
38 61 1
38 62 1
38 63 1
38 64 1
38 65 1
38 66 1
38 67 1
38 68 1
38 69 1
38 70 1
38 71 1
38 72 1
38 73 1
38 74 1
38 75 1
38 76 1
38 77 1
38 78 1
38 79 1
38 80 1
38 81 1
38 82 1
38 83 1
38 84 1
38 85 1
38 86 1
38 87 1
38 88 1
38 89 1
38 90 1
38 91 1
38 92 1
38 93 1
38 94 1
38 95 1
38 96 1
38 97 1
38 98 1
38 99 1
38 100 1
38 101 1
38 102 1
38 103 1
38 104 1
38 105 1
38 106 1
38 107 1
38 108 1
38 109 1
38 110 1
38 111 1
38 112 1
38 113 1
38 114 1
38 115 1
38 116 1
38 117 1
38 118 1
38 119 1
38 120 1
38 121 1
38 122 1
38 123 1
38 124 1
38 125 1
38 126 1
38 127 1
38 128 1
38 129 1
38 130 1
38 131 1
38 132 1
38 133 1
38 134 1
38 135 1
38 136 1
38 137 1
38 138 1
38 139 1
38 140 1
38 141 1
38 142 1
38 143 1
38 144 1
38 145 1
38 146 1
38 147 1
38 148 1
38 149 1
38 150 1
38 151 1
38 152 1
38 153 1
38 154 1
38 155 1
38 156 1
38 157 1
38 158 1
38 159 1
38 160 1
38 161 1
38 162 1
38 163 1
38 164 1
38 165 1
38 166 1
38 167 1
38 168 1
38 169 1
38 170 1
38 171 1
38 172 1
38 173 1
38 174 1
38 175 1
38 176 1
38 177 1
38 178 1
38 179 1
38 180 1
38 181 1
38 182 1
38 183 1
38 184 1
38 185 1
38 186 1
38 187 1
38 188 1
38 189 1
38 190 1
38 191 1
38 192 1
38 193 1
38 194 1
38 195 1
38 196 1
38 197 1
38 198 1
38 199 1
38 200 1
38 201 1
38 202 1
38 203 1
38 204 1
38 205 1
38 206 1
38 207 1
38 208 1
38 209 1
38 210 1
38 211 1
38 212 1
38 213 1
38 214 1
38 215 1
38 216 1
38 217 1
38 218 1
38 219 1
38 220 1
38 221 1
38 222 1
38 223 1
38 224 1
38 225 1
38 226 1
38 227 1
38 228 1
38 229 1
38 230 1
38 231 1
38 232 1
38 233 1
38 234 1
38 235 1
38 236 1
38 237 1
38 238 1
38 239 1
38 240 1
38 241 1
38 242 1
38 243 1
38 244 1
38 245 1
38 246 1
38 247 1
38 248 1
38 249 1
38 250 1
38 251 1
38 252 1
38 253 1
38 254 1
38 255 1
38 256 1
38 257 1
38 258 1
38 259 1
38 260 1
38 261 1
38 262 1
38 263 1
38 264 1
38 265 1
38 266 1
38 267 1
38 268 1
38 269 1
38 270 1
38 271 1
38 272 1
38 273 1
38 274 1
38 275 1
38 276 1
38 277 1
38 278 1
38 279 1
38 280 1
38 281 1
38 282 1
38 283 1
38 284 1
38 285 1
38 286 1
38 287 1
38 288 1
38 289 1
38 290 1
38 291 1
38 292 1
38 293 1
38 294 1
38 295 1
38 296 1
38 297 1
38 298 1
38 299 1
38 300 1
38 301 1
38 302 1
38 303 1
38 304 1
38 305 1
38 306 1
38 307 1
38 308 1
38 309 1
38 310 1
38 311 1
38 312 1
38 313 1
38 314 1
38 315 1
38 316 1
38 317 1
38 318 1
38 319 1
38 320 1
38 321 1
38 322 1
38 323 1
38 324 1
38 325 1
38 326 1
38 327 1
38 328 1
38 329 1
38 330 1
38 331 1
38 332 1
38 333 1
38 334 1
38 335 1
38 336 1
38 337 1
38 338 1
38 339 1
38 340 1
38 341 1
38 342 1
38 343 1
38 344 1
38 345 1
38 346 1
38 347 1
38 348 1
38 349 1
38 350 1
38 351 1
38 352 1
38 353 1
38 354 1
38 355 1
38 356 1
38 357 1
38 358 1
38 359 1
38 360 1
38 361 1
38 362 1
38 363 1
38 364 1
38 365 1
38 366 1
38 367 1
38 368 1
38 369 1
38 370 1
38 371 1
38 372 1
38 373 1
38 374 1
38 375 1
38 376 1
38 377 1
38 378 1
38 379 1
38 380 1
38 381 1
38 382 1
38 383 1
38 384 1
38 385 1
38 386 1
38 387 1
38 388 1
38 389 1
38 390 1
38 391 1
38 392 1
38 393 1
38 394 1
38 395 1
38 396 1
38 397 1
38 398 1
38 399 1
39 0 1
39 1 1
39 2 1
39 3 1
39 4 1
39 5 1
39 6 1
39 7 1
39 8 1
39 9 1
39 10 1
39 11 1
39 12 1
39 13 1
39 14 1
39 15 1
39 16 1
39 17 1
39 18 1
39 19 1
39 20 1
39 21 1
39 22 1
39 23 1
39 24 1
39 25 1
39 26 1
39 27 1
39 28 1
39 29 1
39 30 1
39 31 1
39 32 1
39 33 1
39 34 1
39 35 1
39 36 1
39 37 1
39 38 1
39 39 1
39 40 1
39 41 1
39 42 1
39 43 1
39 44 1
39 45 1
39 46 1
39 47 1
39 48 1
39 49 1
39 50 1
39 51 1
39 52 1
39 53 1
39 54 1
39 55 1
39 56 1
39 57 1
39 58 1
39 59 1
39 60 1
39 61 1
39 62 1
39 63 1
39 64 1
39 65 1
39 66 1
39 67 1
39 68 1
39 69 1
39 70 1
39 71 1
39 72 1
39 73 1
39 74 1
39 75 1
39 76 1
39 77 1
39 78 1
39 79 1
39 80 1
39 81 1
39 82 1
39 83 1
39 84 1
39 85 1
39 86 1
39 87 1
39 88 1
39 89 1
39 90 1
39 91 1
39 92 1
39 93 1
39 94 1
39 95 1
39 96 1
39 97 1
39 98 1
39 99 1
39 100 1
39 101 1
39 102 1
39 103 1
39 104 1
39 105 1
39 106 1
39 107 1
39 108 1
39 109 1
39 110 1
39 111 1
39 112 1
39 113 1
39 114 1
39 115 1
39 116 1
39 117 1
39 118 1
39 119 1
39 120 1
39 121 1
39 122 1
39 123 1
39 124 1
39 125 1
39 126 1
39 127 1
39 128 1
39 129 1
39 130 1
39 131 1
39 132 1
39 133 1
39 134 1
39 135 1
39 136 1
39 137 1
39 138 1
39 139 1
39 140 1
39 141 1
39 142 1
39 143 1
39 144 1
39 145 1
39 146 1
39 147 1
39 148 1
39 149 1
39 150 1
39 151 1
39 152 1
39 153 1
39 154 1
39 155 1
39 156 1
39 157 1
39 158 1
39 159 1
39 160 1
39 161 1
39 162 1
39 163 1
39 164 1
39 165 1
39 166 1
39 167 1
39 168 1
39 169 1
39 170 1
39 171 1
39 172 1
39 173 1
39 174 1
39 175 1
39 176 1
39 177 1
39 178 1
39 179 1
39 180 1
39 181 1
39 182 1
39 183 1
39 184 1
39 185 1
39 186 1
39 187 1
39 188 1
39 189 1
39 190 1
39 191 1
39 192 1
39 193 1
39 194 1
39 195 1
39 196 1
39 197 1
39 198 1
39 199 1
39 200 1
39 201 1
39 202 1
39 203 1
39 204 1
39 205 1
39 206 1
39 207 1
39 208 1
39 209 1
39 210 1
39 211 1
39 212 1
39 213 1
39 214 1
39 215 1
39 216 1
39 217 1
39 218 1
39 219 1
39 220 1
39 221 1
39 222 1
39 223 1
39 224 1
39 225 1
39 226 1
39 227 1
39 228 1
39 229 1
39 230 1
39 231 1
39 232 1
39 233 1
39 234 1
39 235 1
39 236 1
39 237 1
39 238 1
39 239 1
39 240 1
39 241 1
39 242 1
39 243 1
39 244 1
39 245 1
39 246 1
39 247 1
39 248 1
39 249 1
39 250 1
39 251 1
39 252 1
39 253 1
39 254 1
39 255 1
39 256 1
39 257 1
39 258 1
39 259 1
39 260 1
39 261 1
39 262 1
39 263 1
39 264 1
39 265 1
39 266 1
39 267 1
39 268 1
39 269 1
39 270 1
39 271 1
39 272 1
39 273 1
39 274 1
39 275 1
39 276 1
39 277 1
39 278 1
39 279 1
39 280 1
39 281 1
39 282 1
39 283 1
39 284 1
39 285 1
39 286 1
39 287 1
39 288 1
39 289 1
39 290 1
39 291 1
39 292 1
39 293 1
39 294 1
39 295 1
39 296 1
39 297 1
39 298 1
39 299 1
39 300 1
39 301 1
39 302 1
39 303 1
39 304 1
39 305 1
39 306 1
39 307 1
39 308 1
39 309 1
39 310 1
39 311 1
39 312 1
39 313 1
39 314 1
39 315 1
39 316 1
39 317 1
39 318 1
39 319 1
39 320 1
39 321 1
39 322 1
39 323 1
39 324 1
39 325 1
39 326 1
39 327 1
39 328 1
39 329 1
39 330 1
39 331 1
39 332 1
39 333 1
39 334 1
39 335 1
39 336 1
39 337 1
39 338 1
39 339 1
39 340 1
39 341 1
39 342 1
39 343 1
39 344 1
39 345 1
39 346 1
39 347 1
39 348 1
39 349 1
39 350 1
39 351 1
39 352 1
39 353 1
39 354 1
39 355 1
39 356 1
39 357 1
39 358 1
39 359 1
39 360 1
39 361 1
39 362 1
39 363 1
39 364 1
39 365 1
39 366 1
39 367 1
39 368 1
39 369 1
39 370 1
39 371 1
39 372 1
39 373 1
39 374 1
39 375 1
39 376 1
39 377 1
39 378 1
39 379 1
39 380 1
39 381 1
39 382 1
39 383 1
39 384 1
39 385 1
39 386 1
39 387 1
39 388 1
39 389 1
39 390 1
39 391 1
39 392 1
39 393 1
39 394 1
39 395 1
39 396 1
39 397 1
39 398 1
39 399 1


==> RevisionFigures/data/qapa_b=5.csv <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0
0 28 0
0 29 0
0 30 0
0 31 0
0 32 0
0 33 0
0 34 0
0 35 0
0 36 0
0 37 0
0 38 0
0 39 0
0 40 0
0 41 0
0 42 0
0 43 0
0 44 0
0 45 0
0 46 0
0 47 0
0 48 0
0 49 0
0 50 0
0 51 0
0 52 0
0 53 0
0 54 0
0 55 0
0 56 0
0 57 0
0 58 0
0 59 0
0 60 0
0 61 0
0 62 0
0 63 0
0 64 0
0 65 0
0 66 0
0 67 0
0 68 0
0 69 0
0 70 0
0 71 0
0 72 0
0 73 0
0 74 0
0 75 0
0 76 0
0 77 0
0 78 0
0 79 0
0 80 0
0 81 0
0 82 0
0 83 0
0 84 0
0 85 0
0 86 0
0 87 0
0 88 0
0 89 0
0 90 0
0 91 0
0 92 0
0 93 0
0 94 0
0 95 0
0 96 0
0 97 0
0 98 0
0 99 0
0 100 0
0 101 0
0 102 0
0 103 0
0 104 0
0 105 0
0 106 0
0 107 0
0 108 0
0 109 0
0 110 0
0 111 0
0 112 0
0 113 0
0 114 0
0 115 0
0 116 0
0 117 0
0 118 0
0 119 0
0 120 0
0 121 0
0 122 0
0 123 0
0 124 0
0 125 0
0 126 0
0 127 0
0 128 0
0 129 0
0 130 0
0 131 0
0 132 0
0 133 0
0 134 0
0 135 0
0 136 0
0 137 0
0 138 0
0 139 0
0 140 0
0 141 0
0 142 0
0 143 0
0 144 0
0 145 0
0 146 0
0 147 0
0 148 0
0 149 0
0 150 0
0 151 0
0 152 0
0 153 0
0 154 0
0 155 0
0 156 0
0 157 0
0 158 0
0 159 0
0 160 0
0 161 0
0 162 0
0 163 0
0 164 0
0 165 0
0 166 0
0 167 0
0 168 0
0 169 0
0 170 0
0 171 0
0 172 0
0 173 0
0 174 0
0 175 0
0 176 0
0 177 0
0 178 0
0 179 0
0 180 0
0 181 0
0 182 0
0 183 0
0 184 0
0 185 0
0 186 0
0 187 0
0 188 0
0 189 0
0 190 0
0 191 0
0 192 0
0 193 0
0 194 0
0 195 0
0 196 0
0 197 0
0 198 0
0 199 0
0 200 0
0 201 0
0 202 0
0 203 0
0 204 0
0 205 0
0 206 0
0 207 0
0 208 0
0 209 0
0 210 0
0 211 0
0 212 0
0 213 0
0 214 0
0 215 0
0 216 0
0 217 0
0 218 0
0 219 0
0 220 0
0 221 0
0 222 0
0 223 0
0 224 0
0 225 0
0 226 0
0 227 0
0 228 0
0 229 0
0 230 0
0 231 0
0 232 0
0 233 0
0 234 0
0 235 0
0 236 0
0 237 0
0 238 0
0 239 0
0 240 0
0 241 0
0 242 0
0 243 0
0 244 0
0 245 0
0 246 0
0 247 0
0 248 0
0 249 0
0 250 0
0 251 0
0 252 0
0 253 0
0 254 0
0 255 0
0 256 0
0 257 0
0 258 0
0 259 0
0 260 0
0 261 0
0 262 0
0 263 0
0 264 0
0 265 0
0 266 0
0 267 0
0 268 0
0 269 0
0 270 0
0 271 0
0 272 0
0 273 0
0 274 0
0 275 0
0 276 0
0 277 0
0 278 0
0 279 0
0 280 0
0 281 0
0 282 0
0 283 0
0 284 0
0 285 0
0 286 0
0 287 0
0 288 0
0 289 0
0 290 0
0 291 0
0 292 0
0 293 0
0 294 0
0 295 0
0 296 0
0 297 0
0 298 0
0 299 0
0 300 0
0 301 0
0 302 0
0 303 0
0 304 0
0 305 0
0 306 0
0 307 0
0 308 0
0 309 0
0 310 0
0 311 0
0 312 0
0 313 0
0 314 0
0 315 0
0 316 0
0 317 0
0 318 0
0 319 0
0 320 0
0 321 0
0 322 0
0 323 0
0 324 0
0 325 0
0 326 0
0 327 0
0 328 0
0 329 0
0 330 0
0 331 0
0 332 0
0 333 0
0 334 0
0 335 0
0 336 0
0 337 0
0 338 0
0 339 0
0 340 0
0 341 0
0 342 0
0 343 0
0 344 0
0 345 0
0 346 0
0 347 0
0 348 0
0 349 0
0 350 0
0 351 0
0 352 0
0 353 0
0 354 0
0 355 0
0 356 0
0 357 0
0 358 0
0 359 0
0 360 0
0 361 0
0 362 0
0 363 0
0 364 0
0 365 0
0 366 0
0 367 0
0 368 0
0 369 0
0 370 0
0 371 0
0 372 0
0 373 0
0 374 0
0 375 0
0 376 0
0 377 0
0 378 0
0 379 0
0 380 0
0 381 0
0 382 0
0 383 0
0 384 0
0 385 0
0 386 0
0 387 0
0 388 0
0 389 0
0 390 0
0 391 0
0 392 0
0 393 0
0 394 0
0 395 0
0 396 0
0 397 0
0 398 0
0 399 0
1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0
1 28 0
1 29 0
1 30 0
1 31 0
1 32 0
1 33 0
1 34 0
1 35 0
1 36 0
1 37 0
1 38 0
1 39 0
1 40 0
1 41 0
1 42 0
1 43 0
1 44 0
1 45 0
1 46 0
1 47 0
1 48 0
1 49 0
1 50 0
1 51 0
1 52 0
1 53 0
1 54 0
1 55 0
1 56 0
1 57 0
1 58 0
1 59 0
1 60 0
1 61 0
1 62 0
1 63 0
1 64 0
1 65 0
1 66 0
1 67 0
1 68 0
1 69 0
1 70 0
1 71 0
1 72 0
1 73 0
1 74 0
1 75 0
1 76 0
1 77 0
1 78 0
1 79 0
1 80 0
1 81 0
1 82 0
1 83 0
1 84 0
1 85 0
1 86 0
1 87 0
1 88 0
1 89 0
1 90 0
1 91 0
1 92 0
1 93 0
1 94 0
1 95 0
1 96 0
1 97 0
1 98 0
1 99 0
1 100 0
1 101 0
1 102 0
1 103 0
1 104 0
1 105 0
1 106 0
1 107 0
1 108 0
1 109 0
1 110 0
1 111 0
1 112 0
1 113 0
1 114 0
1 115 0
1 116 0
1 117 0
1 118 0
1 119 0
1 120 0
1 121 0
1 122 0
1 123 0
1 124 0
1 125 0
1 126 0
1 127 0
1 128 0
1 129 0
1 130 0
1 131 0
1 132 0
1 133 0
1 134 0
1 135 0
1 136 0
1 137 0
1 138 0
1 139 0
1 140 0
1 141 0
1 142 0
1 143 0
1 144 0
1 145 0
1 146 0
1 147 0
1 148 0
1 149 0
1 150 0
1 151 0
1 152 0
1 153 0
1 154 0
1 155 0
1 156 0
1 157 0
1 158 0
1 159 0
1 160 0
1 161 0
1 162 0
1 163 0
1 164 0
1 165 0
1 166 0
1 167 0
1 168 0
1 169 0
1 170 0
1 171 0
1 172 0
1 173 0
1 174 0
1 175 0
1 176 0
1 177 0
1 178 0
1 179 0
1 180 0
1 181 0
1 182 0
1 183 0
1 184 0
1 185 0
1 186 0
1 187 0
1 188 0
1 189 0
1 190 0
1 191 0
1 192 0
1 193 0
1 194 0
1 195 0
1 196 0
1 197 0
1 198 0
1 199 0
1 200 0
1 201 0
1 202 0
1 203 0
1 204 0
1 205 0
1 206 0
1 207 0
1 208 0
1 209 0
1 210 0
1 211 0
1 212 0
1 213 0
1 214 0
1 215 0
1 216 0
1 217 0
1 218 0
1 219 0
1 220 0
1 221 0
1 222 0
1 223 0
1 224 0
1 225 0
1 226 0
1 227 0
1 228 0
1 229 0
1 230 0
1 231 0
1 232 0
1 233 0
1 234 0
1 235 0
1 236 0
1 237 0
1 238 0
1 239 0
1 240 0
1 241 0
1 242 0
1 243 0
1 244 0
1 245 0
1 246 0
1 247 0
1 248 0
1 249 0
1 250 0
1 251 0
1 252 0
1 253 0
1 254 0
1 255 0
1 256 0
1 257 0
1 258 0
1 259 0
1 260 0
1 261 0
1 262 0
1 263 0
1 264 0
1 265 0
1 266 0
1 267 0
1 268 0
1 269 0
1 270 0
1 271 0
1 272 0
1 273 0
1 274 0
1 275 0
1 276 0
1 277 0
1 278 0
1 279 0
1 280 0
1 281 0
1 282 0
1 283 0
1 284 0
1 285 0
1 286 0
1 287 0
1 288 0
1 289 0
1 290 0
1 291 0
1 292 0
1 293 0
1 294 0
1 295 0
1 296 0
1 297 0
1 298 0
1 299 0
1 300 0
1 301 0
1 302 0
1 303 0
1 304 0
1 305 0
1 306 0
1 307 0
1 308 0
1 309 0
1 310 0
1 311 0
1 312 0
1 313 0
1 314 0
1 315 0
1 316 0
1 317 0
1 318 0
1 319 0
1 320 0
1 321 0
1 322 0
1 323 0
1 324 0
1 325 0
1 326 0
1 327 0
1 328 0
1 329 0
1 330 0
1 331 0
1 332 0
1 333 0
1 334 0
1 335 0
1 336 0
1 337 0
1 338 0
1 339 0
1 340 0
1 341 0
1 342 0
1 343 0
1 344 0
1 345 0
1 346 0
1 347 0
1 348 0
1 349 0
1 350 0
1 351 0
1 352 0
1 353 0
1 354 0
1 355 0
1 356 0
1 357 0
1 358 0
1 359 0
1 360 0
1 361 0
1 362 0
1 363 0
1 364 0
1 365 0
1 366 0
1 367 0
1 368 0
1 369 0
1 370 0
1 371 0
1 372 0
1 373 0
1 374 0
1 375 0
1 376 0
1 377 0
1 378 0
1 379 0
1 380 0
1 381 0
1 382 0
1 383 0
1 384 0
1 385 0
1 386 0
1 387 0
1 388 0
1 389 0
1 390 0
1 391 0
1 392 0
1 393 0
1 394 0
1 395 0
1 396 0
1 397 0
1 398 0
1 399 0
2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0
2 28 0
2 29 0
2 30 0
2 31 0
2 32 0
2 33 0
2 34 0
2 35 0
2 36 0
2 37 0
2 38 0
2 39 0
2 40 0
2 41 0
2 42 0
2 43 0
2 44 0
2 45 0
2 46 0
2 47 0
2 48 0
2 49 0
2 50 0
2 51 0
2 52 0
2 53 0
2 54 0
2 55 0
2 56 0
2 57 0
2 58 0
2 59 0
2 60 0
2 61 0
2 62 0
2 63 0
2 64 0
2 65 0
2 66 0
2 67 0
2 68 0
2 69 0
2 70 0
2 71 0
2 72 0
2 73 0
2 74 0
2 75 0
2 76 0
2 77 0
2 78 0
2 79 0
2 80 0
2 81 0
2 82 0
2 83 0
2 84 0
2 85 0
2 86 0
2 87 0
2 88 0
2 89 0
2 90 0
2 91 0
2 92 0
2 93 0
2 94 0
2 95 0
2 96 0
2 97 0
2 98 0
2 99 0
2 100 0
2 101 0
2 102 0
2 103 0
2 104 0
2 105 0
2 106 0
2 107 0
2 108 0
2 109 0
2 110 0
2 111 0
2 112 0
2 113 0
2 114 0
2 115 0
2 116 0
2 117 0
2 118 0
2 119 0
2 120 0
2 121 0
2 122 0
2 123 0
2 124 0
2 125 0
2 126 0
2 127 0
2 128 0
2 129 0
2 130 0
2 131 0
2 132 0
2 133 0
2 134 0
2 135 0
2 136 0
2 137 0
2 138 0
2 139 0
2 140 0
2 141 0
2 142 0
2 143 0
2 144 0
2 145 0
2 146 0
2 147 0
2 148 0
2 149 0
2 150 0
2 151 0
2 152 0
2 153 0
2 154 0
2 155 0
2 156 0
2 157 0
2 158 0
2 159 0
2 160 0
2 161 0
2 162 0
2 163 0
2 164 0
2 165 0
2 166 0
2 167 0
2 168 0
2 169 0
2 170 0
2 171 0
2 172 0
2 173 0
2 174 0
2 175 0
2 176 0
2 177 0
2 178 0
2 179 0
2 180 0
2 181 0
2 182 0
2 183 0
2 184 0
2 185 0
2 186 0
2 187 0
2 188 0
2 189 0
2 190 0
2 191 0
2 192 0
2 193 0
2 194 0
2 195 0
2 196 0
2 197 0
2 198 0
2 199 0
2 200 0
2 201 0
2 202 0
2 203 0
2 204 0
2 205 0
2 206 0
2 207 0
2 208 0
2 209 0
2 210 0
2 211 0
2 212 0
2 213 0
2 214 0
2 215 0
2 216 0
2 217 0
2 218 0
2 219 0
2 220 0
2 221 0
2 222 0
2 223 0
2 224 0
2 225 0
2 226 0
2 227 0
2 228 0
2 229 0
2 230 0
2 231 0
2 232 0
2 233 0
2 234 0
2 235 0
2 236 0
2 237 0
2 238 0
2 239 0
2 240 0
2 241 0
2 242 0
2 243 0
2 244 0
2 245 0
2 246 0
2 247 0
2 248 0
2 249 0
2 250 0
2 251 0
2 252 0
2 253 0
2 254 0
2 255 0
2 256 0
2 257 0
2 258 0
2 259 0
2 260 0
2 261 0
2 262 0
2 263 0
2 264 0
2 265 0
2 266 0
2 267 0
2 268 0
2 269 0
2 270 0
2 271 0
2 272 0
2 273 0
2 274 0
2 275 0
2 276 0
2 277 0
2 278 0
2 279 0
2 280 0
2 281 0
2 282 0
2 283 0
2 284 0
2 285 0
2 286 0
2 287 0
2 288 0
2 289 0
2 290 0
2 291 0
2 292 0
2 293 0
2 294 0
2 295 0
2 296 0
2 297 0
2 298 0
2 299 0
2 300 0
2 301 0
2 302 0
2 303 0
2 304 0
2 305 0
2 306 0
2 307 0
2 308 0
2 309 0
2 310 0
2 311 0
2 312 0
2 313 0
2 314 0
2 315 0
2 316 0
2 317 0
2 318 0
2 319 0
2 320 0
2 321 0
2 322 0
2 323 0
2 324 0
2 325 0
2 326 0
2 327 0
2 328 0
2 329 0
2 330 0
2 331 0
2 332 0
2 333 0
2 334 0
2 335 0
2 336 0
2 337 0
2 338 0
2 339 0
2 340 0
2 341 0
2 342 0
2 343 0
2 344 0
2 345 0
2 346 0
2 347 0
2 348 0
2 349 0
2 350 0
2 351 0
2 352 0
2 353 0
2 354 0
2 355 0
2 356 0
2 357 0
2 358 0
2 359 0
2 360 0
2 361 0
2 362 0
2 363 0
2 364 0
2 365 0
2 366 0
2 367 0
2 368 0
2 369 0
2 370 0
2 371 0
2 372 0
2 373 0
2 374 0
2 375 0
2 376 0
2 377 0
2 378 0
2 379 0
2 380 0
2 381 0
2 382 0
2 383 0
2 384 0
2 385 0
2 386 0
2 387 0
2 388 0
2 389 0
2 390 0
2 391 0
2 392 0
2 393 0
2 394 0
2 395 0
2 396 0
2 397 0
2 398 0
2 399 0
3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0
3 28 0
3 29 0
3 30 0
3 31 0
3 32 0
3 33 0
3 34 0
3 35 0
3 36 0
3 37 0
3 38 0
3 39 0
3 40 0
3 41 0
3 42 0
3 43 0
3 44 0
3 45 0
3 46 0
3 47 0
3 48 0
3 49 0
3 50 0
3 51 0
3 52 0
3 53 0
3 54 0
3 55 0
3 56 0
3 57 0
3 58 0
3 59 0
3 60 0
3 61 0
3 62 0
3 63 0
3 64 0
3 65 0
3 66 0
3 67 0
3 68 0
3 69 0
3 70 0
3 71 0
3 72 0
3 73 0
3 74 0
3 75 0
3 76 0
3 77 0
3 78 0
3 79 0
3 80 0
3 81 0
3 82 0
3 83 0
3 84 0
3 85 0
3 86 0
3 87 0
3 88 0
3 89 0
3 90 0
3 91 0
3 92 0
3 93 0
3 94 0
3 95 0
3 96 0
3 97 0
3 98 0
3 99 0
3 100 0
3 101 0
3 102 0
3 103 0
3 104 0
3 105 0
3 106 0
3 107 0
3 108 0
3 109 0
3 110 0
3 111 0
3 112 0
3 113 0
3 114 0
3 115 0
3 116 0
3 117 0
3 118 0
3 119 0
3 120 0
3 121 0
3 122 0
3 123 0
3 124 0
3 125 0
3 126 0
3 127 0
3 128 0
3 129 0
3 130 0
3 131 0
3 132 0
3 133 0
3 134 0
3 135 0
3 136 0
3 137 0
3 138 0
3 139 0
3 140 0
3 141 0
3 142 0
3 143 0
3 144 0
3 145 0
3 146 0
3 147 0
3 148 0
3 149 0
3 150 0
3 151 0
3 152 0
3 153 0
3 154 0
3 155 0
3 156 0
3 157 0
3 158 0
3 159 0
3 160 0
3 161 0
3 162 0
3 163 0
3 164 0
3 165 0
3 166 0
3 167 0
3 168 0
3 169 0
3 170 0
3 171 0
3 172 0
3 173 0
3 174 0
3 175 0
3 176 0
3 177 0
3 178 0
3 179 0
3 180 0
3 181 0
3 182 0
3 183 0
3 184 0
3 185 0
3 186 0
3 187 0
3 188 0
3 189 0
3 190 0
3 191 0
3 192 0
3 193 0
3 194 0
3 195 0
3 196 0
3 197 0
3 198 0
3 199 0
3 200 0
3 201 0
3 202 0
3 203 0
3 204 0
3 205 0
3 206 0
3 207 0
3 208 0
3 209 0
3 210 0
3 211 0
3 212 0
3 213 0
3 214 0
3 215 0
3 216 0
3 217 0
3 218 0
3 219 0
3 220 0
3 221 0
3 222 0
3 223 0
3 224 0
3 225 0
3 226 0
3 227 0
3 228 0
3 229 0
3 230 0
3 231 0
3 232 0
3 233 0
3 234 0
3 235 0
3 236 0
3 237 0
3 238 0
3 239 0
3 240 0
3 241 0
3 242 0
3 243 0
3 244 0
3 245 0
3 246 0
3 247 0
3 248 0
3 249 0
3 250 0
3 251 0
3 252 0
3 253 0
3 254 0
3 255 0
3 256 0
3 257 0
3 258 0
3 259 0
3 260 0
3 261 0
3 262 0
3 263 0
3 264 0
3 265 0
3 266 0
3 267 0
3 268 0
3 269 0
3 270 0
3 271 0
3 272 0
3 273 0
3 274 0
3 275 0
3 276 0
3 277 0
3 278 0
3 279 0
3 280 0
3 281 0
3 282 0
3 283 0
3 284 0
3 285 0
3 286 0
3 287 0
3 288 0
3 289 0
3 290 0
3 291 0
3 292 0
3 293 0
3 294 0
3 295 0
3 296 0
3 297 0
3 298 0
3 299 0
3 300 0
3 301 0
3 302 0
3 303 0
3 304 0
3 305 0
3 306 0
3 307 0
3 308 0
3 309 0
3 310 0
3 311 0
3 312 0
3 313 0
3 314 0
3 315 0
3 316 0
3 317 0
3 318 0
3 319 0
3 320 0
3 321 0
3 322 0
3 323 0
3 324 0
3 325 0
3 326 0
3 327 0
3 328 0
3 329 0
3 330 0
3 331 0
3 332 0
3 333 0
3 334 0
3 335 0
3 336 0
3 337 0
3 338 0
3 339 0
3 340 0
3 341 0
3 342 0
3 343 0
3 344 0
3 345 0
3 346 0
3 347 0
3 348 0
3 349 0
3 350 0
3 351 0
3 352 0
3 353 0
3 354 0
3 355 0
3 356 0
3 357 0
3 358 0
3 359 0
3 360 0
3 361 0
3 362 0
3 363 0
3 364 0
3 365 0
3 366 0
3 367 0
3 368 0
3 369 0
3 370 0
3 371 0
3 372 0
3 373 0
3 374 0
3 375 0
3 376 0
3 377 0
3 378 0
3 379 0
3 380 0
3 381 0
3 382 0
3 383 0
3 384 0
3 385 0
3 386 0
3 387 0
3 388 0
3 389 0
3 390 0
3 391 0
3 392 0
3 393 0
3 394 0
3 395 0
3 396 0
3 397 0
3 398 0
3 399 0
4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0
4 28 0
4 29 0
4 30 0
4 31 0
4 32 0
4 33 0
4 34 0
4 35 0
4 36 0
4 37 0
4 38 0
4 39 0
4 40 0
4 41 0
4 42 0
4 43 0
4 44 0
4 45 0
4 46 0
4 47 0
4 48 0
4 49 0
4 50 0
4 51 0
4 52 0
4 53 0
4 54 0
4 55 0
4 56 0
4 57 0
4 58 0
4 59 0
4 60 0
4 61 0
4 62 0
4 63 0
4 64 0
4 65 0
4 66 0
4 67 0
4 68 0
4 69 0
4 70 0
4 71 0
4 72 0
4 73 0
4 74 0
4 75 0
4 76 0
4 77 0
4 78 0
4 79 0
4 80 0
4 81 0
4 82 0
4 83 0
4 84 0
4 85 0
4 86 0
4 87 0
4 88 0
4 89 0
4 90 0
4 91 0
4 92 0
4 93 0
4 94 0
4 95 0
4 96 0
4 97 0
4 98 0
4 99 0
4 100 0
4 101 0
4 102 0
4 103 0
4 104 0
4 105 0
4 106 0
4 107 0
4 108 0
4 109 0
4 110 0
4 111 0
4 112 0
4 113 0
4 114 0
4 115 0
4 116 0
4 117 0
4 118 0
4 119 0
4 120 0
4 121 0
4 122 0
4 123 0
4 124 0
4 125 0
4 126 0
4 127 0
4 128 0
4 129 0
4 130 0
4 131 0
4 132 0
4 133 0
4 134 0
4 135 0
4 136 0
4 137 0
4 138 0
4 139 0
4 140 0
4 141 0
4 142 0
4 143 0
4 144 0
4 145 0
4 146 0
4 147 0
4 148 0
4 149 0
4 150 0
4 151 0
4 152 0
4 153 0
4 154 0
4 155 0
4 156 0
4 157 0
4 158 0
4 159 0
4 160 0
4 161 0
4 162 0
4 163 0
4 164 0
4 165 0
4 166 0
4 167 0
4 168 0
4 169 0
4 170 0
4 171 0
4 172 0
4 173 0
4 174 0
4 175 0
4 176 0
4 177 0
4 178 0
4 179 0
4 180 0
4 181 0
4 182 0
4 183 0
4 184 0
4 185 0
4 186 0
4 187 0
4 188 0
4 189 0
4 190 0
4 191 0
4 192 0
4 193 0
4 194 0
4 195 0
4 196 0
4 197 0
4 198 0
4 199 0
4 200 0
4 201 0
4 202 0
4 203 0
4 204 0
4 205 0
4 206 0
4 207 0
4 208 0
4 209 0
4 210 0
4 211 0
4 212 0
4 213 0
4 214 0
4 215 0
4 216 0
4 217 0
4 218 0
4 219 0
4 220 0
4 221 0
4 222 0
4 223 0
4 224 0
4 225 0
4 226 0
4 227 0
4 228 0
4 229 0
4 230 0
4 231 0
4 232 0
4 233 0
4 234 0
4 235 0
4 236 0
4 237 0
4 238 0
4 239 0
4 240 0
4 241 0
4 242 0
4 243 0
4 244 0
4 245 0
4 246 0
4 247 0
4 248 0
4 249 0
4 250 0
4 251 0
4 252 0
4 253 0
4 254 0
4 255 0
4 256 0
4 257 0
4 258 0
4 259 0
4 260 0
4 261 0
4 262 0
4 263 0
4 264 0
4 265 0
4 266 0
4 267 0
4 268 0
4 269 0
4 270 0
4 271 0
4 272 0
4 273 0
4 274 0
4 275 0
4 276 0
4 277 0
4 278 0
4 279 0
4 280 0
4 281 0
4 282 0
4 283 0
4 284 0
4 285 0
4 286 0
4 287 0
4 288 0
4 289 0
4 290 0
4 291 0
4 292 0
4 293 0
4 294 0
4 295 0
4 296 0
4 297 0
4 298 0
4 299 0
4 300 0
4 301 0
4 302 0
4 303 0
4 304 0
4 305 0
4 306 0
4 307 0
4 308 0
4 309 0
4 310 0
4 311 0
4 312 0
4 313 0
4 314 0
4 315 0
4 316 0
4 317 0
4 318 0
4 319 0
4 320 0
4 321 0
4 322 0
4 323 0
4 324 0
4 325 0
4 326 0
4 327 0
4 328 0
4 329 0
4 330 0
4 331 0
4 332 0
4 333 0
4 334 0
4 335 0
4 336 0
4 337 0
4 338 0
4 339 0
4 340 0
4 341 0
4 342 0
4 343 0
4 344 0
4 345 0
4 346 0
4 347 0
4 348 0
4 349 0
4 350 0
4 351 0
4 352 0
4 353 0
4 354 0
4 355 0
4 356 0
4 357 0
4 358 0
4 359 0
4 360 0
4 361 0
4 362 0
4 363 0
4 364 0
4 365 0
4 366 0
4 367 0
4 368 0
4 369 0
4 370 0
4 371 0
4 372 0
4 373 0
4 374 0
4 375 0
4 376 0
4 377 0
4 378 0
4 379 0
4 380 0
4 381 0
4 382 0
4 383 0
4 384 0
4 385 0
4 386 0
4 387 0
4 388 0
4 389 0
4 390 0
4 391 0
4 392 0
4 393 0
4 394 0
4 395 0
4 396 0
4 397 0
4 398 0
4 399 0
5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0
5 28 0
5 29 0
5 30 0
5 31 0
5 32 0
5 33 0
5 34 0
5 35 0
5 36 0
5 37 0
5 38 0
5 39 0
5 40 0
5 41 0
5 42 0
5 43 0
5 44 0
5 45 0
5 46 0
5 47 0
5 48 0
5 49 0
5 50 0
5 51 0
5 52 0
5 53 0
5 54 0
5 55 0
5 56 0
5 57 0
5 58 0
5 59 0
5 60 0
5 61 0
5 62 0
5 63 0
5 64 0
5 65 0
5 66 0
5 67 0
5 68 0
5 69 0
5 70 0
5 71 0
5 72 0
5 73 0
5 74 0
5 75 0
5 76 0
5 77 0
5 78 0
5 79 0
5 80 0
5 81 0
5 82 0
5 83 0
5 84 0
5 85 0
5 86 0
5 87 0
5 88 0
5 89 0
5 90 0
5 91 0
5 92 0
5 93 0
5 94 0
5 95 0
5 96 0
5 97 0
5 98 0
5 99 0
5 100 0
5 101 0
5 102 0
5 103 0
5 104 0
5 105 0
5 106 0
5 107 0
5 108 0
5 109 0
5 110 0
5 111 0
5 112 0
5 113 0
5 114 0
5 115 0
5 116 0
5 117 0
5 118 0
5 119 0
5 120 0
5 121 0
5 122 0
5 123 0
5 124 0
5 125 0
5 126 0
5 127 0
5 128 0
5 129 0
5 130 0
5 131 0
5 132 0
5 133 0
5 134 0
5 135 0
5 136 0
5 137 0
5 138 0
5 139 0
5 140 0
5 141 0
5 142 0
5 143 0
5 144 0
5 145 0
5 146 0
5 147 0
5 148 0
5 149 0
5 150 0
5 151 0
5 152 0
5 153 0
5 154 0
5 155 0
5 156 0
5 157 0
5 158 0
5 159 0
5 160 0
5 161 0
5 162 0
5 163 0
5 164 0
5 165 0
5 166 0
5 167 0
5 168 0
5 169 0
5 170 0
5 171 0
5 172 0
5 173 0
5 174 0
5 175 0
5 176 0
5 177 0
5 178 0
5 179 0
5 180 0
5 181 0
5 182 0
5 183 0
5 184 0
5 185 0
5 186 0
5 187 0
5 188 0
5 189 0
5 190 0
5 191 0
5 192 0
5 193 0
5 194 0
5 195 0
5 196 0
5 197 0
5 198 0
5 199 0
5 200 0
5 201 0
5 202 0
5 203 0
5 204 0
5 205 0
5 206 0
5 207 0
5 208 0
5 209 0
5 210 0
5 211 0
5 212 0
5 213 0
5 214 0
5 215 0
5 216 0
5 217 0
5 218 0
5 219 0
5 220 0
5 221 0
5 222 0
5 223 0
5 224 0
5 225 0
5 226 0
5 227 0
5 228 0
5 229 0
5 230 0
5 231 0
5 232 0
5 233 0
5 234 0
5 235 0
5 236 0
5 237 0
5 238 0
5 239 0
5 240 0
5 241 0
5 242 0
5 243 0
5 244 0
5 245 0
5 246 0
5 247 0
5 248 0
5 249 0
5 250 0
5 251 0
5 252 0
5 253 0
5 254 0
5 255 0
5 256 0
5 257 0
5 258 0
5 259 0
5 260 0
5 261 0
5 262 0
5 263 0
5 264 0
5 265 0
5 266 0
5 267 0
5 268 0
5 269 0
5 270 0
5 271 0
5 272 0
5 273 0
5 274 0
5 275 0
5 276 0
5 277 0
5 278 0
5 279 0
5 280 0
5 281 0
5 282 0
5 283 0
5 284 0
5 285 0
5 286 0
5 287 0
5 288 0
5 289 0
5 290 0
5 291 0
5 292 0
5 293 0
5 294 0
5 295 0
5 296 0
5 297 0
5 298 0
5 299 0
5 300 0
5 301 0
5 302 0
5 303 0
5 304 0
5 305 0
5 306 0
5 307 0
5 308 0
5 309 0
5 310 0
5 311 0
5 312 0
5 313 0
5 314 0
5 315 0
5 316 0
5 317 0
5 318 0
5 319 0
5 320 0
5 321 0
5 322 0
5 323 0
5 324 0
5 325 0
5 326 0
5 327 0
5 328 0
5 329 0
5 330 0
5 331 0
5 332 0
5 333 0
5 334 0
5 335 0
5 336 0
5 337 0
5 338 0
5 339 0
5 340 0
5 341 0
5 342 0
5 343 0
5 344 0
5 345 0
5 346 0
5 347 0
5 348 0
5 349 0
5 350 0
5 351 0
5 352 0
5 353 0
5 354 0
5 355 0
5 356 0
5 357 0
5 358 0
5 359 0
5 360 0
5 361 0
5 362 0
5 363 0
5 364 0
5 365 0
5 366 0
5 367 0
5 368 0
5 369 0
5 370 0
5 371 0
5 372 0
5 373 0
5 374 0
5 375 0
5 376 0
5 377 0
5 378 0
5 379 0
5 380 0
5 381 0
5 382 0
5 383 0
5 384 0
5 385 0
5 386 0
5 387 0
5 388 0
5 389 0
5 390 0
5 391 0
5 392 0
5 393 0
5 394 0
5 395 0
5 396 0
5 397 0
5 398 0
5 399 0
6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 0
6 13 0
6 14 0
6 15 0
6 16 0
6 17 0
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0
6 28 0
6 29 0
6 30 0
6 31 0
6 32 0
6 33 0
6 34 0
6 35 0
6 36 0
6 37 0
6 38 0
6 39 0
6 40 0
6 41 0
6 42 0
6 43 0
6 44 0
6 45 0
6 46 0
6 47 0
6 48 0
6 49 0
6 50 0
6 51 0
6 52 0
6 53 0
6 54 0
6 55 0
6 56 0
6 57 0
6 58 0
6 59 0
6 60 0
6 61 0
6 62 0
6 63 0
6 64 0
6 65 0
6 66 0
6 67 0
6 68 0
6 69 0
6 70 0
6 71 0
6 72 0
6 73 0
6 74 0
6 75 0
6 76 0
6 77 0
6 78 0
6 79 0
6 80 0
6 81 0
6 82 0
6 83 0
6 84 0
6 85 0
6 86 0
6 87 0
6 88 0
6 89 0
6 90 0
6 91 0
6 92 0
6 93 0
6 94 0
6 95 0
6 96 0
6 97 0
6 98 0
6 99 0
6 100 0
6 101 0
6 102 0
6 103 0
6 104 0
6 105 0
6 106 0
6 107 0
6 108 0
6 109 0
6 110 0
6 111 0
6 112 0
6 113 0
6 114 0
6 115 0
6 116 0
6 117 0
6 118 0
6 119 0
6 120 0
6 121 0
6 122 0
6 123 0
6 124 0
6 125 0
6 126 0
6 127 0
6 128 0
6 129 0
6 130 0
6 131 0
6 132 0
6 133 0
6 134 0
6 135 0
6 136 0
6 137 0
6 138 0
6 139 0
6 140 0
6 141 0
6 142 0
6 143 0
6 144 0
6 145 0
6 146 0
6 147 0
6 148 0
6 149 0
6 150 0
6 151 0
6 152 0
6 153 0
6 154 0
6 155 0
6 156 0
6 157 0
6 158 0
6 159 0
6 160 0
6 161 0
6 162 0
6 163 0
6 164 0
6 165 0
6 166 0
6 167 0
6 168 0
6 169 0
6 170 0
6 171 0
6 172 0
6 173 0
6 174 0
6 175 0
6 176 0
6 177 0
6 178 0
6 179 0
6 180 0
6 181 0
6 182 0
6 183 0
6 184 0
6 185 0
6 186 0
6 187 0
6 188 0
6 189 0
6 190 0
6 191 0
6 192 0
6 193 0
6 194 0
6 195 0
6 196 0
6 197 0
6 198 0
6 199 0
6 200 0
6 201 0
6 202 0
6 203 0
6 204 0
6 205 0
6 206 0
6 207 0
6 208 0
6 209 0
6 210 0
6 211 0
6 212 0
6 213 0
6 214 0
6 215 0
6 216 0
6 217 0
6 218 0
6 219 0
6 220 0
6 221 0
6 222 0
6 223 0
6 224 0
6 225 0
6 226 0
6 227 0
6 228 0
6 229 0
6 230 0
6 231 0
6 232 0
6 233 0
6 234 0
6 235 0
6 236 0
6 237 0
6 238 0
6 239 0
6 240 0
6 241 0
6 242 0
6 243 0
6 244 0
6 245 0
6 246 0
6 247 0
6 248 0
6 249 0
6 250 0
6 251 0
6 252 0
6 253 0
6 254 0
6 255 0
6 256 0
6 257 0
6 258 0
6 259 0
6 260 0
6 261 0
6 262 0
6 263 0
6 264 0
6 265 0
6 266 0
6 267 0
6 268 0
6 269 0
6 270 0
6 271 0
6 272 0
6 273 0
6 274 0
6 275 0
6 276 0
6 277 0
6 278 0
6 279 0
6 280 0
6 281 0
6 282 0
6 283 0
6 284 0
6 285 0
6 286 0
6 287 0
6 288 0
6 289 0
6 290 0
6 291 0
6 292 0
6 293 0
6 294 0
6 295 0
6 296 0
6 297 0
6 298 0
6 299 0
6 300 0
6 301 0
6 302 0
6 303 0
6 304 0
6 305 0
6 306 0
6 307 0
6 308 0
6 309 0
6 310 0
6 311 0
6 312 0
6 313 0
6 314 0
6 315 0
6 316 0
6 317 0
6 318 0
6 319 0
6 320 0
6 321 0
6 322 0
6 323 0
6 324 0
6 325 0
6 326 0
6 327 0
6 328 0
6 329 0
6 330 0
6 331 0
6 332 0
6 333 0
6 334 0
6 335 0
6 336 0
6 337 0
6 338 0
6 339 0
6 340 0
6 341 0
6 342 0
6 343 0
6 344 0
6 345 0
6 346 0
6 347 0
6 348 0
6 349 0
6 350 0
6 351 0
6 352 0
6 353 0
6 354 0
6 355 0
6 356 0
6 357 0
6 358 0
6 359 0
6 360 0
6 361 0
6 362 0
6 363 0
6 364 0
6 365 0
6 366 0
6 367 0
6 368 0
6 369 0
6 370 0
6 371 0
6 372 0
6 373 0
6 374 0
6 375 0
6 376 0
6 377 0
6 378 0
6 379 0
6 380 0
6 381 0
6 382 0
6 383 0
6 384 0
6 385 0
6 386 0
6 387 0
6 388 0
6 389 0
6 390 0
6 391 0
6 392 0
6 393 0
6 394 0
6 395 0
6 396 0
6 397 0
6 398 0
6 399 0
7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 0
7 11 0
7 12 0
7 13 0
7 14 0
7 15 0
7 16 0
7 17 0
7 18 0
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0
7 28 0
7 29 0
7 30 0
7 31 0
7 32 0
7 33 0
7 34 0
7 35 0
7 36 0
7 37 0
7 38 0
7 39 0
7 40 0
7 41 0
7 42 0
7 43 0
7 44 0
7 45 0
7 46 0
7 47 0
7 48 0
7 49 0
7 50 0
7 51 0
7 52 0
7 53 0
7 54 0
7 55 0
7 56 0
7 57 0
7 58 0
7 59 0
7 60 0
7 61 0
7 62 0
7 63 0
7 64 0
7 65 0
7 66 0
7 67 0
7 68 0
7 69 0
7 70 0
7 71 0
7 72 0
7 73 0
7 74 0
7 75 0
7 76 0
7 77 0
7 78 0
7 79 0
7 80 0
7 81 0
7 82 0
7 83 0
7 84 0
7 85 0
7 86 0
7 87 0
7 88 0
7 89 0
7 90 0
7 91 0
7 92 0
7 93 0
7 94 0
7 95 0
7 96 0
7 97 0
7 98 0
7 99 0
7 100 0
7 101 0
7 102 0
7 103 0
7 104 0
7 105 0
7 106 0
7 107 0
7 108 0
7 109 0
7 110 0
7 111 0
7 112 0
7 113 0
7 114 0
7 115 0
7 116 0
7 117 0
7 118 0
7 119 0
7 120 0
7 121 0
7 122 0
7 123 0
7 124 0
7 125 0
7 126 0
7 127 0
7 128 0
7 129 0
7 130 0
7 131 0
7 132 0
7 133 0
7 134 0
7 135 0
7 136 0
7 137 0
7 138 0
7 139 0
7 140 0
7 141 0
7 142 0
7 143 0
7 144 0
7 145 0
7 146 0
7 147 0
7 148 0
7 149 0
7 150 0
7 151 0
7 152 0
7 153 0
7 154 0
7 155 0
7 156 0
7 157 0
7 158 0
7 159 0
7 160 0
7 161 0
7 162 0
7 163 0
7 164 0
7 165 0
7 166 0
7 167 0
7 168 0
7 169 0
7 170 0
7 171 0
7 172 0
7 173 0
7 174 0
7 175 0
7 176 0
7 177 0
7 178 0
7 179 0
7 180 0
7 181 0
7 182 0
7 183 0
7 184 0
7 185 0
7 186 0
7 187 0
7 188 0
7 189 0
7 190 0
7 191 0
7 192 0
7 193 0
7 194 0
7 195 0
7 196 0
7 197 0
7 198 0
7 199 0
7 200 0
7 201 0
7 202 0
7 203 0
7 204 0
7 205 0
7 206 0
7 207 0
7 208 0
7 209 0
7 210 0
7 211 0
7 212 0
7 213 0
7 214 0
7 215 0
7 216 0
7 217 0
7 218 0
7 219 0
7 220 0
7 221 0
7 222 0
7 223 0
7 224 0
7 225 0
7 226 0
7 227 0
7 228 0
7 229 0
7 230 0
7 231 0
7 232 0
7 233 0
7 234 0
7 235 0
7 236 0
7 237 0
7 238 0
7 239 0
7 240 0
7 241 0
7 242 0
7 243 0
7 244 0
7 245 0
7 246 0
7 247 0
7 248 0
7 249 0
7 250 0
7 251 0
7 252 0
7 253 0
7 254 0
7 255 0
7 256 0
7 257 0
7 258 0
7 259 0
7 260 0
7 261 0
7 262 0
7 263 0
7 264 0
7 265 0
7 266 0
7 267 0
7 268 0
7 269 0
7 270 0
7 271 0
7 272 0
7 273 0
7 274 0
7 275 0
7 276 0
7 277 0
7 278 0
7 279 0
7 280 0
7 281 0
7 282 0
7 283 0
7 284 0
7 285 0
7 286 0
7 287 0
7 288 0
7 289 0
7 290 0
7 291 0
7 292 0
7 293 0
7 294 0
7 295 0
7 296 0
7 297 0
7 298 0
7 299 0
7 300 0
7 301 0
7 302 0
7 303 0
7 304 0
7 305 0
7 306 0
7 307 0
7 308 0
7 309 0
7 310 0
7 311 0
7 312 0
7 313 0
7 314 0
7 315 0
7 316 0
7 317 0
7 318 0
7 319 0
7 320 0
7 321 0
7 322 0
7 323 0
7 324 0
7 325 0
7 326 0
7 327 0
7 328 0
7 329 0
7 330 0
7 331 0
7 332 0
7 333 0
7 334 0
7 335 0
7 336 0
7 337 0
7 338 0
7 339 0
7 340 0
7 341 0
7 342 0
7 343 0
7 344 0
7 345 0
7 346 0
7 347 0
7 348 0
7 349 0
7 350 0
7 351 0
7 352 0
7 353 0
7 354 0
7 355 0
7 356 0
7 357 0
7 358 0
7 359 0
7 360 0
7 361 0
7 362 0
7 363 0
7 364 0
7 365 0
7 366 0
7 367 0
7 368 0
7 369 0
7 370 0
7 371 0
7 372 0
7 373 0
7 374 0
7 375 0
7 376 0
7 377 0
7 378 0
7 379 0
7 380 0
7 381 0
7 382 0
7 383 0
7 384 0
7 385 0
7 386 0
7 387 0
7 388 0
7 389 0
7 390 0
7 391 0
7 392 0
7 393 0
7 394 0
7 395 0
7 396 0
7 397 0
7 398 0
7 399 0
8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 0
8 10 0
8 11 0
8 12 0
8 13 0
8 14 0
8 15 0
8 16 0
8 17 0
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0
8 28 0
8 29 0
8 30 0
8 31 0
8 32 0
8 33 0
8 34 0
8 35 0
8 36 0
8 37 0
8 38 0
8 39 0
8 40 0
8 41 0
8 42 0
8 43 0
8 44 0
8 45 0
8 46 0
8 47 0
8 48 0
8 49 0
8 50 0
8 51 0
8 52 0
8 53 0
8 54 0
8 55 0
8 56 0
8 57 0
8 58 0
8 59 0
8 60 0
8 61 0
8 62 0
8 63 0
8 64 0
8 65 0
8 66 0
8 67 0
8 68 0
8 69 0
8 70 0
8 71 0
8 72 0
8 73 0
8 74 0
8 75 0
8 76 0
8 77 0
8 78 0
8 79 0
8 80 0
8 81 0
8 82 0
8 83 0
8 84 0
8 85 0
8 86 0
8 87 0
8 88 0
8 89 0
8 90 0
8 91 0
8 92 0
8 93 0
8 94 0
8 95 0
8 96 0
8 97 0
8 98 0
8 99 0
8 100 0
8 101 0
8 102 0
8 103 0
8 104 0
8 105 0
8 106 0
8 107 0
8 108 0
8 109 0
8 110 0
8 111 0
8 112 0
8 113 0
8 114 0
8 115 0
8 116 0
8 117 0
8 118 0
8 119 0
8 120 0
8 121 0
8 122 0
8 123 0
8 124 0
8 125 0
8 126 0
8 127 0
8 128 0
8 129 0
8 130 0
8 131 0
8 132 0
8 133 0
8 134 0
8 135 0
8 136 0
8 137 0
8 138 0
8 139 0
8 140 0
8 141 0
8 142 0
8 143 0
8 144 0
8 145 0
8 146 0
8 147 0
8 148 0
8 149 0
8 150 0
8 151 0
8 152 0
8 153 0
8 154 0
8 155 0
8 156 0
8 157 0
8 158 0
8 159 0
8 160 0
8 161 0
8 162 0
8 163 0
8 164 0
8 165 0
8 166 0
8 167 0
8 168 0
8 169 0
8 170 0
8 171 0
8 172 0
8 173 0
8 174 0
8 175 0
8 176 0
8 177 0
8 178 0
8 179 0
8 180 0
8 181 0
8 182 0
8 183 0
8 184 0
8 185 0
8 186 0
8 187 0
8 188 0
8 189 0
8 190 0
8 191 0
8 192 0
8 193 0
8 194 0
8 195 0
8 196 0
8 197 0
8 198 0
8 199 0
8 200 0
8 201 0
8 202 0
8 203 0
8 204 0
8 205 0
8 206 0
8 207 0
8 208 0
8 209 0
8 210 0
8 211 0
8 212 0
8 213 0
8 214 0
8 215 0
8 216 0
8 217 0
8 218 0
8 219 0
8 220 0
8 221 0
8 222 0
8 223 0
8 224 0
8 225 0
8 226 0
8 227 0
8 228 0
8 229 0
8 230 0
8 231 0
8 232 0
8 233 0
8 234 0
8 235 0
8 236 0
8 237 0
8 238 0
8 239 0
8 240 0
8 241 0
8 242 0
8 243 0
8 244 0
8 245 0
8 246 0
8 247 0
8 248 0
8 249 0
8 250 0
8 251 0
8 252 0
8 253 0
8 254 0
8 255 0
8 256 0
8 257 0
8 258 0
8 259 0
8 260 0
8 261 0
8 262 0
8 263 0
8 264 0
8 265 0
8 266 0
8 267 0
8 268 0
8 269 0
8 270 0
8 271 0
8 272 0
8 273 0
8 274 0
8 275 0
8 276 0
8 277 0
8 278 0
8 279 0
8 280 0
8 281 0
8 282 0
8 283 0
8 284 0
8 285 0
8 286 0
8 287 0
8 288 0
8 289 0
8 290 0
8 291 0
8 292 0
8 293 0
8 294 0
8 295 0
8 296 0
8 297 0
8 298 0
8 299 0
8 300 0
8 301 0
8 302 0
8 303 0
8 304 0
8 305 0
8 306 0
8 307 0
8 308 0
8 309 0
8 310 0
8 311 0
8 312 0
8 313 0
8 314 0
8 315 0
8 316 0
8 317 0
8 318 0
8 319 0
8 320 0
8 321 0
8 322 0
8 323 0
8 324 0
8 325 0
8 326 0
8 327 0
8 328 0
8 329 0
8 330 0
8 331 0
8 332 0
8 333 0
8 334 0
8 335 0
8 336 0
8 337 0
8 338 0
8 339 0
8 340 0
8 341 0
8 342 0
8 343 0
8 344 0
8 345 0
8 346 0
8 347 0
8 348 0
8 349 0
8 350 0
8 351 0
8 352 0
8 353 0
8 354 0
8 355 0
8 356 0
8 357 0
8 358 0
8 359 0
8 360 0
8 361 0
8 362 0
8 363 0
8 364 0
8 365 0
8 366 0
8 367 0
8 368 0
8 369 0
8 370 0
8 371 0
8 372 0
8 373 0
8 374 0
8 375 0
8 376 0
8 377 0
8 378 0
8 379 0
8 380 0
8 381 0
8 382 0
8 383 0
8 384 0
8 385 0
8 386 0
8 387 0
8 388 0
8 389 0
8 390 0
8 391 0
8 392 0
8 393 0
8 394 0
8 395 0
8 396 0
8 397 0
8 398 0
8 399 0
9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 0
9 10 0
9 11 0
9 12 0
9 13 0
9 14 0
9 15 0
9 16 0
9 17 0
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0
9 28 0
9 29 0
9 30 0
9 31 0
9 32 0
9 33 0
9 34 0
9 35 0
9 36 0
9 37 0
9 38 0
9 39 0
9 40 0
9 41 0
9 42 0
9 43 0
9 44 0
9 45 0
9 46 0
9 47 0
9 48 0
9 49 0
9 50 0
9 51 0
9 52 0
9 53 0
9 54 0
9 55 0
9 56 0
9 57 0
9 58 0
9 59 0
9 60 0
9 61 0
9 62 0
9 63 0
9 64 0
9 65 0
9 66 0
9 67 0
9 68 0
9 69 0
9 70 0
9 71 0
9 72 0
9 73 0
9 74 0
9 75 0
9 76 0
9 77 0
9 78 0
9 79 0
9 80 0
9 81 0
9 82 0
9 83 0
9 84 0
9 85 0
9 86 0
9 87 0
9 88 0
9 89 0
9 90 0
9 91 0
9 92 0
9 93 0
9 94 0
9 95 0
9 96 0
9 97 0
9 98 0
9 99 0
9 100 0
9 101 0
9 102 0
9 103 0
9 104 0
9 105 0
9 106 0
9 107 0
9 108 0
9 109 0
9 110 0
9 111 0
9 112 0
9 113 0
9 114 0
9 115 0
9 116 0
9 117 0
9 118 0
9 119 0
9 120 0
9 121 0
9 122 0
9 123 0
9 124 0
9 125 0
9 126 0
9 127 0
9 128 0
9 129 0
9 130 0
9 131 0
9 132 0
9 133 0
9 134 0
9 135 0
9 136 0
9 137 0
9 138 0
9 139 0
9 140 0
9 141 0
9 142 0
9 143 0
9 144 0
9 145 0
9 146 0
9 147 0
9 148 0
9 149 0
9 150 0
9 151 0
9 152 0
9 153 0
9 154 0
9 155 0
9 156 0
9 157 0
9 158 0
9 159 0
9 160 0
9 161 0
9 162 0
9 163 0
9 164 0
9 165 0
9 166 0
9 167 0
9 168 0
9 169 0
9 170 0
9 171 0
9 172 0
9 173 0
9 174 0
9 175 0
9 176 0
9 177 0
9 178 0
9 179 0
9 180 0
9 181 0
9 182 0
9 183 0
9 184 0
9 185 0
9 186 0
9 187 0
9 188 0
9 189 0
9 190 0
9 191 0
9 192 0
9 193 0
9 194 0
9 195 0
9 196 0
9 197 0
9 198 0
9 199 0
9 200 0
9 201 0
9 202 0
9 203 0
9 204 0
9 205 0
9 206 0
9 207 0
9 208 0
9 209 0
9 210 0
9 211 0
9 212 0
9 213 0
9 214 0
9 215 0
9 216 0
9 217 0
9 218 0
9 219 0
9 220 0
9 221 0
9 222 0
9 223 0
9 224 0
9 225 0
9 226 0
9 227 0
9 228 0
9 229 0
9 230 0
9 231 0
9 232 0
9 233 0
9 234 0
9 235 0
9 236 0
9 237 0
9 238 0
9 239 0
9 240 0
9 241 0
9 242 0
9 243 0
9 244 0
9 245 0
9 246 0
9 247 0
9 248 0
9 249 0
9 250 0
9 251 0
9 252 0
9 253 0
9 254 0
9 255 0
9 256 0
9 257 0
9 258 0
9 259 0
9 260 0
9 261 0
9 262 0
9 263 0
9 264 0
9 265 0
9 266 0
9 267 0
9 268 0
9 269 0
9 270 0
9 271 0
9 272 0
9 273 0
9 274 0
9 275 0
9 276 0
9 277 0
9 278 0
9 279 0
9 280 0
9 281 0
9 282 0
9 283 0
9 284 0
9 285 0
9 286 0
9 287 0
9 288 0
9 289 0
9 290 0
9 291 0
9 292 0
9 293 0
9 294 0
9 295 0
9 296 0
9 297 0
9 298 0
9 299 0
9 300 0
9 301 0
9 302 0
9 303 0
9 304 0
9 305 0
9 306 0
9 307 0
9 308 0
9 309 0
9 310 0
9 311 0
9 312 0
9 313 0
9 314 0
9 315 0
9 316 0
9 317 0
9 318 0
9 319 0
9 320 0
9 321 0
9 322 0
9 323 0
9 324 0
9 325 0
9 326 0
9 327 0
9 328 0
9 329 0
9 330 0
9 331 0
9 332 0
9 333 0
9 334 0
9 335 0
9 336 0
9 337 0
9 338 0
9 339 0
9 340 0
9 341 0
9 342 0
9 343 0
9 344 0
9 345 0
9 346 0
9 347 0
9 348 0
9 349 0
9 350 0
9 351 0
9 352 0
9 353 0
9 354 0
9 355 0
9 356 0
9 357 0
9 358 0
9 359 0
9 360 0
9 361 0
9 362 0
9 363 0
9 364 0
9 365 0
9 366 0
9 367 0
9 368 0
9 369 0
9 370 0
9 371 0
9 372 0
9 373 0
9 374 0
9 375 0
9 376 0
9 377 0
9 378 0
9 379 0
9 380 0
9 381 0
9 382 0
9 383 0
9 384 0
9 385 0
9 386 0
9 387 0
9 388 0
9 389 0
9 390 0
9 391 0
9 392 0
9 393 0
9 394 0
9 395 0
9 396 0
9 397 0
9 398 0
9 399 0
10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 0
10 10 0
10 11 0
10 12 0
10 13 0
10 14 0
10 15 0
10 16 0
10 17 0
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0
10 28 0
10 29 0
10 30 0
10 31 0
10 32 0
10 33 0
10 34 0
10 35 0
10 36 0
10 37 0
10 38 0
10 39 0
10 40 0
10 41 0
10 42 0
10 43 0
10 44 0
10 45 0
10 46 0
10 47 0
10 48 0
10 49 0
10 50 0
10 51 0
10 52 0
10 53 0
10 54 0
10 55 0
10 56 0
10 57 0
10 58 0
10 59 0
10 60 0
10 61 0
10 62 0
10 63 0
10 64 0
10 65 0
10 66 0
10 67 0
10 68 0
10 69 0
10 70 0
10 71 0
10 72 0
10 73 0
10 74 0
10 75 0
10 76 0
10 77 0
10 78 0
10 79 0
10 80 0
10 81 0
10 82 0
10 83 0
10 84 0
10 85 0
10 86 0
10 87 0
10 88 0
10 89 0
10 90 0
10 91 0
10 92 0
10 93 0
10 94 0
10 95 0
10 96 0
10 97 0
10 98 0
10 99 0
10 100 0
10 101 0
10 102 0
10 103 0
10 104 0
10 105 0
10 106 0
10 107 0
10 108 0
10 109 0
10 110 0
10 111 0
10 112 0
10 113 0
10 114 0
10 115 0
10 116 0
10 117 0
10 118 0
10 119 0
10 120 0
10 121 0
10 122 0
10 123 0
10 124 0
10 125 0
10 126 0
10 127 0
10 128 0
10 129 0
10 130 0
10 131 0
10 132 0
10 133 0
10 134 0
10 135 0
10 136 0
10 137 0
10 138 0
10 139 0
10 140 0
10 141 0
10 142 0
10 143 0
10 144 0
10 145 0
10 146 0
10 147 0
10 148 0
10 149 0
10 150 0
10 151 0
10 152 0
10 153 0
10 154 0
10 155 0
10 156 0
10 157 0
10 158 0
10 159 0
10 160 0
10 161 0
10 162 0
10 163 0
10 164 0
10 165 0
10 166 0
10 167 0
10 168 0
10 169 0
10 170 0
10 171 0
10 172 0
10 173 0
10 174 0
10 175 0
10 176 0
10 177 0
10 178 0
10 179 0
10 180 0
10 181 0
10 182 0
10 183 0
10 184 0
10 185 0
10 186 0
10 187 0
10 188 0
10 189 0
10 190 0
10 191 0
10 192 0
10 193 0
10 194 0
10 195 0
10 196 0
10 197 0
10 198 0
10 199 0
10 200 0
10 201 0
10 202 0
10 203 0
10 204 0
10 205 0
10 206 0
10 207 0
10 208 0
10 209 0
10 210 0
10 211 0
10 212 0
10 213 0
10 214 0
10 215 0
10 216 0
10 217 0
10 218 0
10 219 0
10 220 0
10 221 0
10 222 0
10 223 0
10 224 0
10 225 0
10 226 0
10 227 0
10 228 0
10 229 0
10 230 0
10 231 0
10 232 0
10 233 0
10 234 0
10 235 0
10 236 0
10 237 0
10 238 0
10 239 0
10 240 0
10 241 0
10 242 0
10 243 0
10 244 0
10 245 0
10 246 0
10 247 0
10 248 0
10 249 0
10 250 0
10 251 0
10 252 0
10 253 0
10 254 0
10 255 0
10 256 0
10 257 0
10 258 0
10 259 0
10 260 0
10 261 0
10 262 0
10 263 0
10 264 0
10 265 0
10 266 0
10 267 0
10 268 0
10 269 0
10 270 0
10 271 0
10 272 0
10 273 0
10 274 0
10 275 0
10 276 0
10 277 0
10 278 0
10 279 0
10 280 0
10 281 0
10 282 0
10 283 0
10 284 0
10 285 0
10 286 0
10 287 0
10 288 0
10 289 0
10 290 0
10 291 0
10 292 0
10 293 0
10 294 0
10 295 0
10 296 0
10 297 0
10 298 0
10 299 0
10 300 0
10 301 0
10 302 0
10 303 0
10 304 0
10 305 0
10 306 0
10 307 0
10 308 0
10 309 0
10 310 0
10 311 0
10 312 0
10 313 0
10 314 0
10 315 0
10 316 0
10 317 0
10 318 0
10 319 0
10 320 0
10 321 0
10 322 0
10 323 0
10 324 0
10 325 0
10 326 0
10 327 0
10 328 0
10 329 0
10 330 0
10 331 0
10 332 0
10 333 0
10 334 0
10 335 0
10 336 0
10 337 0
10 338 0
10 339 0
10 340 0
10 341 0
10 342 0
10 343 0
10 344 0
10 345 0
10 346 0
10 347 0
10 348 0
10 349 0
10 350 0
10 351 0
10 352 0
10 353 0
10 354 0
10 355 0
10 356 0
10 357 0
10 358 0
10 359 0
10 360 0
10 361 0
10 362 0
10 363 0
10 364 0
10 365 0
10 366 0
10 367 0
10 368 0
10 369 0
10 370 0
10 371 0
10 372 0
10 373 0
10 374 0
10 375 0
10 376 0
10 377 0
10 378 0
10 379 0
10 380 0
10 381 0
10 382 0
10 383 0
10 384 0
10 385 0
10 386 0
10 387 0
10 388 0
10 389 0
10 390 0
10 391 0
10 392 0
10 393 0
10 394 0
10 395 0
10 396 0
10 397 0
10 398 0
10 399 0
11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 0
11 12 0
11 13 0
11 14 0
11 15 0
11 16 0
11 17 0
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0
11 28 0
11 29 0
11 30 0
11 31 0
11 32 0
11 33 0
11 34 0
11 35 0
11 36 0
11 37 0
11 38 0
11 39 0
11 40 0
11 41 0
11 42 0
11 43 0
11 44 0
11 45 0
11 46 0
11 47 0
11 48 0
11 49 0
11 50 0
11 51 0
11 52 0
11 53 0
11 54 0
11 55 0
11 56 0
11 57 0
11 58 0
11 59 0
11 60 0
11 61 0
11 62 0
11 63 0
11 64 0
11 65 0
11 66 0
11 67 0
11 68 0
11 69 0
11 70 0
11 71 0
11 72 0
11 73 0
11 74 0
11 75 0
11 76 0
11 77 0
11 78 0
11 79 0
11 80 0
11 81 0
11 82 0
11 83 0
11 84 0
11 85 0
11 86 0
11 87 0
11 88 0
11 89 0
11 90 0
11 91 0
11 92 0
11 93 0
11 94 0
11 95 0
11 96 0
11 97 0
11 98 0
11 99 0
11 100 0
11 101 0
11 102 0
11 103 0
11 104 0
11 105 0
11 106 0
11 107 0
11 108 0
11 109 0
11 110 0
11 111 0
11 112 0
11 113 0
11 114 0
11 115 0
11 116 0
11 117 0
11 118 0
11 119 0
11 120 0
11 121 0
11 122 0
11 123 0
11 124 0
11 125 0
11 126 0
11 127 0
11 128 0
11 129 0
11 130 0
11 131 0
11 132 0
11 133 0
11 134 0
11 135 0
11 136 0
11 137 0
11 138 0
11 139 0
11 140 0
11 141 0
11 142 0
11 143 0
11 144 0
11 145 0
11 146 0
11 147 0
11 148 0
11 149 0
11 150 0
11 151 0
11 152 0
11 153 0
11 154 0
11 155 0
11 156 0
11 157 0
11 158 0
11 159 0
11 160 0
11 161 0
11 162 0
11 163 0
11 164 0
11 165 0
11 166 0
11 167 0
11 168 0
11 169 0
11 170 0
11 171 0
11 172 0
11 173 0
11 174 0
11 175 0
11 176 0
11 177 0
11 178 0
11 179 0
11 180 0
11 181 0
11 182 0
11 183 0
11 184 0
11 185 0
11 186 0
11 187 0
11 188 0
11 189 0
11 190 0
11 191 0
11 192 0
11 193 0
11 194 0
11 195 0
11 196 0
11 197 0
11 198 0
11 199 0
11 200 0
11 201 0
11 202 0
11 203 0
11 204 0
11 205 0
11 206 0
11 207 0
11 208 0
11 209 0
11 210 0
11 211 0
11 212 0
11 213 0
11 214 0
11 215 0
11 216 0
11 217 0
11 218 0
11 219 0
11 220 0
11 221 0
11 222 0
11 223 0
11 224 0
11 225 0
11 226 0
11 227 0
11 228 0
11 229 0
11 230 0
11 231 0
11 232 0
11 233 0
11 234 0
11 235 0
11 236 0
11 237 0
11 238 0
11 239 0
11 240 0
11 241 0
11 242 0
11 243 0
11 244 0
11 245 0
11 246 0
11 247 0
11 248 0
11 249 0
11 250 0
11 251 0
11 252 0
11 253 0
11 254 0
11 255 0
11 256 0
11 257 0
11 258 0
11 259 0
11 260 0
11 261 0
11 262 0
11 263 0
11 264 0
11 265 0
11 266 0
11 267 0
11 268 0
11 269 0
11 270 0
11 271 0
11 272 0
11 273 0
11 274 0
11 275 0
11 276 0
11 277 0
11 278 0
11 279 0
11 280 0
11 281 0
11 282 0
11 283 0
11 284 0
11 285 0
11 286 0
11 287 0
11 288 0
11 289 0
11 290 0
11 291 0
11 292 0
11 293 0
11 294 0
11 295 0
11 296 0
11 297 0
11 298 0
11 299 0
11 300 0
11 301 0
11 302 0
11 303 0
11 304 0
11 305 0
11 306 0
11 307 0
11 308 0
11 309 0
11 310 0
11 311 0
11 312 0
11 313 0
11 314 0
11 315 0
11 316 0
11 317 0
11 318 0
11 319 0
11 320 0
11 321 0
11 322 0
11 323 0
11 324 0
11 325 0
11 326 0
11 327 0
11 328 0
11 329 0
11 330 0
11 331 0
11 332 0
11 333 0
11 334 0
11 335 0
11 336 0
11 337 0
11 338 0
11 339 0
11 340 0
11 341 0
11 342 0
11 343 0
11 344 0
11 345 0
11 346 0
11 347 0
11 348 0
11 349 0
11 350 0
11 351 0
11 352 0
11 353 0
11 354 0
11 355 0
11 356 0
11 357 0
11 358 0
11 359 0
11 360 0
11 361 0
11 362 0
11 363 0
11 364 0
11 365 0
11 366 0
11 367 0
11 368 0
11 369 0
11 370 0
11 371 0
11 372 0
11 373 0
11 374 0
11 375 0
11 376 0
11 377 0
11 378 0
11 379 0
11 380 0
11 381 0
11 382 0
11 383 0
11 384 0
11 385 0
11 386 0
11 387 0
11 388 0
11 389 0
11 390 0
11 391 0
11 392 0
11 393 0
11 394 0
11 395 0
11 396 0
11 397 0
11 398 0
11 399 0
12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 0
12 11 0
12 12 0
12 13 0
12 14 0
12 15 0
12 16 0
12 17 0
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0
12 28 0
12 29 0
12 30 0
12 31 0
12 32 0
12 33 0
12 34 0
12 35 0
12 36 0
12 37 0
12 38 0
12 39 0
12 40 0
12 41 0
12 42 0
12 43 0
12 44 0
12 45 0
12 46 0
12 47 0
12 48 0
12 49 0
12 50 0
12 51 0
12 52 0
12 53 0
12 54 0
12 55 0
12 56 0
12 57 0
12 58 0
12 59 0
12 60 0
12 61 0
12 62 0
12 63 0
12 64 0
12 65 0
12 66 0
12 67 0
12 68 0
12 69 0
12 70 0
12 71 0
12 72 0
12 73 0
12 74 0
12 75 0
12 76 0
12 77 0
12 78 0
12 79 0
12 80 0
12 81 0
12 82 0
12 83 0
12 84 0
12 85 0
12 86 0
12 87 0
12 88 0
12 89 0
12 90 0
12 91 0
12 92 0
12 93 0
12 94 0
12 95 0
12 96 0
12 97 0
12 98 0
12 99 0
12 100 0
12 101 0
12 102 0
12 103 0
12 104 0
12 105 0
12 106 0
12 107 0
12 108 0
12 109 0
12 110 0
12 111 0
12 112 0
12 113 0
12 114 0
12 115 0
12 116 0
12 117 0
12 118 0
12 119 0
12 120 0
12 121 0
12 122 0
12 123 0
12 124 0
12 125 0
12 126 0
12 127 0
12 128 0
12 129 0
12 130 0
12 131 0
12 132 0
12 133 0
12 134 0
12 135 0
12 136 0
12 137 0
12 138 0
12 139 0
12 140 0
12 141 0
12 142 0
12 143 0
12 144 0
12 145 0
12 146 0
12 147 0
12 148 0
12 149 0
12 150 0
12 151 0
12 152 0
12 153 0
12 154 0
12 155 0
12 156 0
12 157 0
12 158 0
12 159 0
12 160 0
12 161 0
12 162 0
12 163 0
12 164 0
12 165 0
12 166 0
12 167 0
12 168 0
12 169 0
12 170 0
12 171 0
12 172 0
12 173 0
12 174 0
12 175 0
12 176 0
12 177 0
12 178 0
12 179 0
12 180 0
12 181 0
12 182 0
12 183 0
12 184 0
12 185 0
12 186 0
12 187 0
12 188 0
12 189 0
12 190 0
12 191 0
12 192 0
12 193 0
12 194 0
12 195 0
12 196 0
12 197 0
12 198 0
12 199 0
12 200 0
12 201 0
12 202 0
12 203 0
12 204 0
12 205 0
12 206 0
12 207 0
12 208 0
12 209 0
12 210 0
12 211 0
12 212 0
12 213 0
12 214 0
12 215 0
12 216 0
12 217 0
12 218 0
12 219 0
12 220 0
12 221 0
12 222 0
12 223 0
12 224 0
12 225 0
12 226 0
12 227 0
12 228 0
12 229 0
12 230 0
12 231 0
12 232 0
12 233 0
12 234 0
12 235 0
12 236 0
12 237 0
12 238 0
12 239 0
12 240 0
12 241 0
12 242 0
12 243 0
12 244 0
12 245 0
12 246 0
12 247 0
12 248 0
12 249 0
12 250 0
12 251 0
12 252 0
12 253 0
12 254 0
12 255 0
12 256 0
12 257 0
12 258 0
12 259 0
12 260 0
12 261 0
12 262 0
12 263 0
12 264 0
12 265 0
12 266 0
12 267 0
12 268 0
12 269 0
12 270 0
12 271 0
12 272 0
12 273 0
12 274 0
12 275 0
12 276 0
12 277 0
12 278 0
12 279 0
12 280 0
12 281 0
12 282 0
12 283 0
12 284 0
12 285 0
12 286 0
12 287 0
12 288 0
12 289 0
12 290 0
12 291 0
12 292 0
12 293 0
12 294 0
12 295 0
12 296 0
12 297 0
12 298 0
12 299 0
12 300 0
12 301 0
12 302 0
12 303 0
12 304 0
12 305 0
12 306 0
12 307 0
12 308 0
12 309 0
12 310 0
12 311 0
12 312 0
12 313 0
12 314 0
12 315 0
12 316 0
12 317 0
12 318 0
12 319 0
12 320 0
12 321 0
12 322 0
12 323 0
12 324 0
12 325 0
12 326 0
12 327 0
12 328 0
12 329 0
12 330 0
12 331 0
12 332 0
12 333 0
12 334 0
12 335 0
12 336 0
12 337 0
12 338 0
12 339 0
12 340 0
12 341 0
12 342 0
12 343 0
12 344 0
12 345 0
12 346 0
12 347 0
12 348 0
12 349 0
12 350 0
12 351 0
12 352 0
12 353 0
12 354 0
12 355 0
12 356 0
12 357 0
12 358 0
12 359 0
12 360 0
12 361 0
12 362 0
12 363 0
12 364 0
12 365 0
12 366 0
12 367 0
12 368 0
12 369 0
12 370 0
12 371 0
12 372 0
12 373 0
12 374 0
12 375 0
12 376 0
12 377 0
12 378 0
12 379 0
12 380 0
12 381 0
12 382 0
12 383 0
12 384 0
12 385 0
12 386 0
12 387 0
12 388 0
12 389 0
12 390 0
12 391 0
12 392 0
12 393 0
12 394 0
12 395 0
12 396 0
12 397 0
12 398 0
12 399 0
13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 0
13 13 0
13 14 0
13 15 0
13 16 0
13 17 0
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0
13 28 0
13 29 0
13 30 0
13 31 0
13 32 0
13 33 0
13 34 0
13 35 0
13 36 0
13 37 0
13 38 0
13 39 0
13 40 0
13 41 0
13 42 0
13 43 0
13 44 0
13 45 0
13 46 0
13 47 0
13 48 0
13 49 0
13 50 0
13 51 0
13 52 0
13 53 0
13 54 0
13 55 0
13 56 0
13 57 0
13 58 0
13 59 0
13 60 0
13 61 0
13 62 0
13 63 0
13 64 0
13 65 0
13 66 0
13 67 0
13 68 0
13 69 0
13 70 0
13 71 0
13 72 0
13 73 0
13 74 0
13 75 0
13 76 0
13 77 0
13 78 0
13 79 0
13 80 0
13 81 0
13 82 0
13 83 0
13 84 0
13 85 0
13 86 0
13 87 0
13 88 0
13 89 0
13 90 0
13 91 0
13 92 0
13 93 0
13 94 0
13 95 0
13 96 0
13 97 0
13 98 0
13 99 0
13 100 0
13 101 0
13 102 0
13 103 0
13 104 0
13 105 0
13 106 0
13 107 0
13 108 0
13 109 0
13 110 0
13 111 0
13 112 0
13 113 0
13 114 0
13 115 0
13 116 0
13 117 0
13 118 0
13 119 0
13 120 0
13 121 0
13 122 0
13 123 0
13 124 0
13 125 0
13 126 0
13 127 0
13 128 0
13 129 0
13 130 0
13 131 0
13 132 0
13 133 0
13 134 0
13 135 0
13 136 0
13 137 0
13 138 0
13 139 0
13 140 0
13 141 0
13 142 0
13 143 0
13 144 0
13 145 0
13 146 0
13 147 0
13 148 0
13 149 0
13 150 0
13 151 0
13 152 0
13 153 0
13 154 0
13 155 0
13 156 0
13 157 0
13 158 0
13 159 0
13 160 0
13 161 0
13 162 0
13 163 0
13 164 0
13 165 0
13 166 0
13 167 0
13 168 0
13 169 0
13 170 0
13 171 0
13 172 0
13 173 0
13 174 0
13 175 0
13 176 0
13 177 0
13 178 0
13 179 0
13 180 0
13 181 0
13 182 0
13 183 0
13 184 0
13 185 0
13 186 0
13 187 0
13 188 0
13 189 0
13 190 0
13 191 0
13 192 0
13 193 0
13 194 0
13 195 0
13 196 0
13 197 0
13 198 0
13 199 0
13 200 0
13 201 0
13 202 0
13 203 0
13 204 0
13 205 0
13 206 0
13 207 0
13 208 0
13 209 0
13 210 0
13 211 0
13 212 0
13 213 0
13 214 0
13 215 0
13 216 0
13 217 0
13 218 0
13 219 0
13 220 0
13 221 0
13 222 0
13 223 0
13 224 0
13 225 0
13 226 0
13 227 0
13 228 0
13 229 0
13 230 0
13 231 0
13 232 0
13 233 0
13 234 0
13 235 0
13 236 0
13 237 0
13 238 0
13 239 0
13 240 0
13 241 0
13 242 0
13 243 0
13 244 0
13 245 0
13 246 0
13 247 0
13 248 0
13 249 0
13 250 0
13 251 0
13 252 0
13 253 0
13 254 0
13 255 0
13 256 0
13 257 0
13 258 0
13 259 0
13 260 0
13 261 0
13 262 0
13 263 0
13 264 0
13 265 0
13 266 0
13 267 0
13 268 0
13 269 0
13 270 0
13 271 0
13 272 0
13 273 0
13 274 0
13 275 0
13 276 0
13 277 0
13 278 0
13 279 0
13 280 0
13 281 0
13 282 0
13 283 0
13 284 0
13 285 0
13 286 0
13 287 0
13 288 0
13 289 0
13 290 0
13 291 0
13 292 0
13 293 0
13 294 0
13 295 0
13 296 0
13 297 0
13 298 0
13 299 0
13 300 0
13 301 0
13 302 0
13 303 0
13 304 0
13 305 0
13 306 0
13 307 0
13 308 0
13 309 0
13 310 0
13 311 0
13 312 0
13 313 0
13 314 0
13 315 0
13 316 0
13 317 0
13 318 0
13 319 0
13 320 0
13 321 0
13 322 0
13 323 0
13 324 0
13 325 0
13 326 0
13 327 0
13 328 0
13 329 0
13 330 0
13 331 0
13 332 0
13 333 0
13 334 0
13 335 0
13 336 0
13 337 0
13 338 0
13 339 0
13 340 0
13 341 0
13 342 0
13 343 0
13 344 0
13 345 0
13 346 0
13 347 0
13 348 0
13 349 0
13 350 0
13 351 0
13 352 0
13 353 0
13 354 0
13 355 0
13 356 0
13 357 0
13 358 0
13 359 0
13 360 0
13 361 0
13 362 0
13 363 0
13 364 0
13 365 0
13 366 0
13 367 0
13 368 0
13 369 0
13 370 0
13 371 0
13 372 0
13 373 0
13 374 0
13 375 0
13 376 0
13 377 0
13 378 0
13 379 0
13 380 0
13 381 0
13 382 0
13 383 0
13 384 0
13 385 0
13 386 0
13 387 0
13 388 0
13 389 0
13 390 0
13 391 0
13 392 0
13 393 0
13 394 0
13 395 0
13 396 0
13 397 0
13 398 0
13 399 0
14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 0
14 13 0
14 14 0
14 15 0
14 16 0
14 17 0
14 18 0
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0
14 28 0
14 29 0
14 30 0
14 31 0
14 32 0
14 33 0
14 34 0
14 35 0
14 36 0
14 37 0
14 38 0
14 39 0
14 40 0
14 41 0
14 42 0
14 43 0
14 44 0
14 45 0
14 46 0
14 47 0
14 48 0
14 49 0
14 50 0
14 51 0
14 52 0
14 53 0
14 54 0
14 55 0
14 56 0
14 57 0
14 58 0
14 59 0
14 60 0
14 61 0
14 62 0
14 63 0
14 64 0
14 65 0
14 66 0
14 67 0
14 68 0
14 69 0
14 70 0
14 71 0
14 72 0
14 73 0
14 74 0
14 75 0
14 76 0
14 77 0
14 78 0
14 79 0
14 80 0
14 81 0
14 82 0
14 83 0
14 84 0
14 85 0
14 86 0
14 87 0
14 88 0
14 89 0
14 90 0
14 91 0
14 92 0
14 93 0
14 94 0
14 95 0
14 96 0
14 97 0
14 98 0
14 99 0
14 100 0
14 101 0
14 102 0
14 103 0
14 104 0
14 105 0
14 106 0
14 107 0
14 108 0
14 109 0
14 110 0
14 111 0
14 112 0
14 113 0
14 114 0
14 115 0
14 116 0
14 117 0
14 118 0
14 119 0
14 120 0
14 121 0
14 122 0
14 123 0
14 124 0
14 125 0
14 126 0
14 127 0
14 128 0
14 129 0
14 130 0
14 131 0
14 132 0
14 133 0
14 134 0
14 135 0
14 136 0
14 137 0
14 138 0
14 139 0
14 140 0
14 141 0
14 142 0
14 143 0
14 144 0
14 145 0
14 146 0
14 147 0
14 148 0
14 149 0
14 150 0
14 151 0
14 152 0
14 153 0
14 154 0
14 155 0
14 156 0
14 157 0
14 158 0
14 159 0
14 160 0
14 161 0
14 162 0
14 163 0
14 164 0
14 165 0
14 166 0
14 167 0
14 168 0
14 169 0
14 170 0
14 171 0
14 172 0
14 173 0
14 174 0
14 175 0
14 176 0
14 177 0
14 178 0
14 179 0
14 180 0
14 181 0
14 182 0
14 183 0
14 184 0
14 185 0
14 186 0
14 187 0
14 188 0
14 189 0
14 190 0
14 191 0
14 192 0
14 193 0
14 194 0
14 195 0
14 196 0
14 197 0
14 198 0
14 199 0
14 200 0
14 201 0
14 202 0
14 203 0
14 204 0
14 205 0
14 206 0
14 207 0
14 208 0
14 209 0
14 210 0
14 211 0
14 212 0
14 213 0
14 214 0
14 215 0
14 216 0
14 217 0
14 218 0
14 219 0
14 220 0
14 221 0
14 222 0
14 223 0
14 224 0
14 225 0
14 226 0
14 227 0
14 228 0
14 229 0
14 230 0
14 231 0
14 232 0
14 233 0
14 234 0
14 235 0
14 236 0
14 237 0
14 238 0
14 239 0
14 240 0
14 241 0
14 242 0
14 243 0
14 244 0
14 245 0
14 246 0
14 247 0
14 248 0
14 249 0
14 250 0
14 251 0
14 252 0
14 253 0
14 254 0
14 255 0
14 256 0
14 257 0
14 258 0
14 259 0
14 260 0
14 261 0
14 262 0
14 263 0
14 264 0
14 265 0
14 266 0
14 267 0
14 268 0
14 269 0
14 270 0
14 271 0
14 272 0
14 273 0
14 274 0
14 275 0
14 276 0
14 277 0
14 278 0
14 279 0
14 280 0
14 281 0
14 282 0
14 283 0
14 284 0
14 285 0
14 286 0
14 287 0
14 288 0
14 289 0
14 290 0
14 291 0
14 292 0
14 293 0
14 294 0
14 295 0
14 296 0
14 297 0
14 298 0
14 299 0
14 300 0
14 301 0
14 302 0
14 303 0
14 304 0
14 305 0
14 306 0
14 307 0
14 308 0
14 309 0
14 310 0
14 311 0
14 312 0
14 313 0
14 314 0
14 315 0
14 316 0
14 317 0
14 318 0
14 319 0
14 320 0
14 321 0
14 322 0
14 323 0
14 324 0
14 325 0
14 326 0
14 327 0
14 328 0
14 329 0
14 330 0
14 331 0
14 332 0
14 333 0
14 334 0
14 335 0
14 336 0
14 337 0
14 338 0
14 339 0
14 340 0
14 341 0
14 342 0
14 343 0
14 344 0
14 345 0
14 346 0
14 347 0
14 348 0
14 349 0
14 350 0
14 351 0
14 352 0
14 353 0
14 354 0
14 355 0
14 356 0
14 357 0
14 358 0
14 359 0
14 360 0
14 361 0
14 362 0
14 363 0
14 364 0
14 365 0
14 366 0
14 367 0
14 368 0
14 369 0
14 370 0
14 371 0
14 372 0
14 373 0
14 374 0
14 375 0
14 376 0
14 377 0
14 378 0
14 379 0
14 380 0
14 381 0
14 382 0
14 383 0
14 384 0
14 385 0
14 386 0
14 387 0
14 388 0
14 389 0
14 390 0
14 391 0
14 392 0
14 393 0
14 394 0
14 395 0
14 396 0
14 397 0
14 398 0
14 399 0
15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 0
15 16 0
15 17 0
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0
15 28 0
15 29 0
15 30 0
15 31 0
15 32 0
15 33 0
15 34 0
15 35 0
15 36 0
15 37 0
15 38 0
15 39 0
15 40 0
15 41 0
15 42 0
15 43 0
15 44 0
15 45 0
15 46 0
15 47 0
15 48 0
15 49 0
15 50 0
15 51 0
15 52 0
15 53 0
15 54 0
15 55 0
15 56 0
15 57 0
15 58 0
15 59 0
15 60 0
15 61 0
15 62 0
15 63 0
15 64 0
15 65 0
15 66 0
15 67 0
15 68 0
15 69 0
15 70 0
15 71 0
15 72 0
15 73 0
15 74 0
15 75 0
15 76 0
15 77 0
15 78 0
15 79 0
15 80 0
15 81 0
15 82 0
15 83 0
15 84 0
15 85 0
15 86 0
15 87 0
15 88 0
15 89 0
15 90 0
15 91 0
15 92 0
15 93 0
15 94 0
15 95 0
15 96 0
15 97 0
15 98 0
15 99 0
15 100 0
15 101 0
15 102 0
15 103 0
15 104 0
15 105 0
15 106 0
15 107 0
15 108 0
15 109 0
15 110 0
15 111 0
15 112 0
15 113 0
15 114 0
15 115 0
15 116 0
15 117 0
15 118 0
15 119 0
15 120 0
15 121 0
15 122 0
15 123 0
15 124 0
15 125 0
15 126 0
15 127 0
15 128 0
15 129 0
15 130 0
15 131 0
15 132 0
15 133 0
15 134 0
15 135 0
15 136 0
15 137 0
15 138 0
15 139 0
15 140 0
15 141 0
15 142 0
15 143 0
15 144 0
15 145 0
15 146 0
15 147 0
15 148 0
15 149 0
15 150 0
15 151 0
15 152 0
15 153 0
15 154 0
15 155 0
15 156 0
15 157 0
15 158 0
15 159 0
15 160 0
15 161 0
15 162 0
15 163 0
15 164 0
15 165 0
15 166 0
15 167 0
15 168 0
15 169 0
15 170 0
15 171 0
15 172 0
15 173 0
15 174 0
15 175 0
15 176 0
15 177 0
15 178 0
15 179 0
15 180 0
15 181 0
15 182 0
15 183 0
15 184 0
15 185 0
15 186 0
15 187 0
15 188 0
15 189 0
15 190 0
15 191 0
15 192 0
15 193 0
15 194 0
15 195 0
15 196 0
15 197 0
15 198 0
15 199 0
15 200 0
15 201 0
15 202 0
15 203 0
15 204 0
15 205 0
15 206 0
15 207 0
15 208 0
15 209 0
15 210 0
15 211 0
15 212 0
15 213 0
15 214 0
15 215 0
15 216 0
15 217 0
15 218 0
15 219 0
15 220 0
15 221 0
15 222 0
15 223 0
15 224 0
15 225 0
15 226 0
15 227 0
15 228 0
15 229 0
15 230 0
15 231 0
15 232 0
15 233 0
15 234 0
15 235 0
15 236 0
15 237 0
15 238 0
15 239 0
15 240 0
15 241 0
15 242 0
15 243 0
15 244 0
15 245 0
15 246 0
15 247 0
15 248 0
15 249 0
15 250 0
15 251 0
15 252 0
15 253 0
15 254 0
15 255 0
15 256 0
15 257 0
15 258 0
15 259 0
15 260 0
15 261 0
15 262 0
15 263 0
15 264 0
15 265 0
15 266 0
15 267 0
15 268 0
15 269 0
15 270 0
15 271 0
15 272 0
15 273 0
15 274 0
15 275 0
15 276 0
15 277 0
15 278 0
15 279 0
15 280 0
15 281 0
15 282 0
15 283 0
15 284 0
15 285 0
15 286 0
15 287 0
15 288 0
15 289 0
15 290 0
15 291 0
15 292 0
15 293 0
15 294 0
15 295 0
15 296 0
15 297 0
15 298 0
15 299 0
15 300 0
15 301 0
15 302 0
15 303 0
15 304 0
15 305 0
15 306 0
15 307 0
15 308 0
15 309 0
15 310 0
15 311 0
15 312 0
15 313 0
15 314 0
15 315 0
15 316 0
15 317 0
15 318 0
15 319 0
15 320 0
15 321 0
15 322 0
15 323 0
15 324 0
15 325 0
15 326 0
15 327 0
15 328 0
15 329 0
15 330 0
15 331 0
15 332 0
15 333 0
15 334 0
15 335 0
15 336 0
15 337 0
15 338 0
15 339 0
15 340 0
15 341 0
15 342 0
15 343 0
15 344 0
15 345 0
15 346 0
15 347 0
15 348 0
15 349 0
15 350 0
15 351 0
15 352 0
15 353 0
15 354 0
15 355 0
15 356 0
15 357 0
15 358 0
15 359 0
15 360 0
15 361 0
15 362 0
15 363 0
15 364 0
15 365 0
15 366 0
15 367 0
15 368 0
15 369 0
15 370 0
15 371 0
15 372 0
15 373 0
15 374 0
15 375 0
15 376 0
15 377 0
15 378 0
15 379 0
15 380 0
15 381 0
15 382 0
15 383 0
15 384 0
15 385 0
15 386 0
15 387 0
15 388 0
15 389 0
15 390 0
15 391 0
15 392 0
15 393 0
15 394 0
15 395 0
15 396 0
15 397 0
15 398 0
15 399 0
16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 0
16 15 0
16 16 0
16 17 0
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0
16 28 0
16 29 0
16 30 0
16 31 0
16 32 0
16 33 0
16 34 0
16 35 0
16 36 0
16 37 0
16 38 0
16 39 0
16 40 0
16 41 0
16 42 0
16 43 0
16 44 0
16 45 0
16 46 0
16 47 0
16 48 0
16 49 0
16 50 0
16 51 0
16 52 0
16 53 0
16 54 0
16 55 0
16 56 0
16 57 0
16 58 0
16 59 0
16 60 0
16 61 0
16 62 0
16 63 0
16 64 0
16 65 0
16 66 0
16 67 0
16 68 0
16 69 0
16 70 0
16 71 0
16 72 0
16 73 0
16 74 0
16 75 0
16 76 0
16 77 0
16 78 0
16 79 0
16 80 0
16 81 0
16 82 0
16 83 0
16 84 0
16 85 0
16 86 0
16 87 0
16 88 0
16 89 0
16 90 0
16 91 0
16 92 0
16 93 0
16 94 0
16 95 0
16 96 0
16 97 0
16 98 0
16 99 0
16 100 0
16 101 0
16 102 0
16 103 0
16 104 0
16 105 0
16 106 0
16 107 0
16 108 0
16 109 0
16 110 0
16 111 0
16 112 0
16 113 0
16 114 0
16 115 0
16 116 0
16 117 0
16 118 0
16 119 0
16 120 0
16 121 0
16 122 0
16 123 0
16 124 0
16 125 0
16 126 0
16 127 0
16 128 0
16 129 0
16 130 0
16 131 0
16 132 0
16 133 0
16 134 0
16 135 0
16 136 0
16 137 0
16 138 0
16 139 0
16 140 0
16 141 0
16 142 0
16 143 0
16 144 0
16 145 0
16 146 0
16 147 0
16 148 0
16 149 0
16 150 0
16 151 0
16 152 0
16 153 0
16 154 0
16 155 0
16 156 0
16 157 0
16 158 0
16 159 0
16 160 0
16 161 0
16 162 0
16 163 0
16 164 0
16 165 0
16 166 0
16 167 0
16 168 0
16 169 0
16 170 0
16 171 0
16 172 0
16 173 0
16 174 0
16 175 0
16 176 0
16 177 0
16 178 0
16 179 0
16 180 0
16 181 0
16 182 0
16 183 0
16 184 0
16 185 0
16 186 0
16 187 0
16 188 0
16 189 0
16 190 0
16 191 0
16 192 0
16 193 0
16 194 0
16 195 0
16 196 0
16 197 0
16 198 0
16 199 0
16 200 0
16 201 0
16 202 0
16 203 0
16 204 0
16 205 0
16 206 0
16 207 0
16 208 0
16 209 0
16 210 0
16 211 0
16 212 0
16 213 0
16 214 0
16 215 0
16 216 0
16 217 0
16 218 0
16 219 0
16 220 0
16 221 0
16 222 0
16 223 0
16 224 0
16 225 0
16 226 0
16 227 0
16 228 0
16 229 0
16 230 0
16 231 0
16 232 0
16 233 0
16 234 0
16 235 0
16 236 0
16 237 0
16 238 0
16 239 0
16 240 0
16 241 0
16 242 0
16 243 0
16 244 0
16 245 0
16 246 0
16 247 0
16 248 0
16 249 0
16 250 0
16 251 0
16 252 0
16 253 0
16 254 0
16 255 0
16 256 0
16 257 0
16 258 0
16 259 0
16 260 0
16 261 0
16 262 0
16 263 0
16 264 0
16 265 0
16 266 0
16 267 0
16 268 0
16 269 0
16 270 0
16 271 0
16 272 0
16 273 0
16 274 0
16 275 0
16 276 0
16 277 0
16 278 0
16 279 0
16 280 0
16 281 0
16 282 0
16 283 0
16 284 0
16 285 0
16 286 0
16 287 0
16 288 0
16 289 0
16 290 0
16 291 0
16 292 0
16 293 0
16 294 0
16 295 0
16 296 0
16 297 0
16 298 0
16 299 0
16 300 0
16 301 0
16 302 0
16 303 0
16 304 0
16 305 0
16 306 0
16 307 0
16 308 0
16 309 0
16 310 0
16 311 0
16 312 0
16 313 0
16 314 0
16 315 0
16 316 0
16 317 0
16 318 0
16 319 0
16 320 0
16 321 0
16 322 0
16 323 0
16 324 0
16 325 0
16 326 0
16 327 0
16 328 0
16 329 0
16 330 0
16 331 0
16 332 0
16 333 0
16 334 0
16 335 0
16 336 0
16 337 0
16 338 0
16 339 0
16 340 0
16 341 0
16 342 0
16 343 0
16 344 0
16 345 0
16 346 0
16 347 0
16 348 0
16 349 0
16 350 0
16 351 0
16 352 0
16 353 0
16 354 0
16 355 0
16 356 0
16 357 0
16 358 0
16 359 0
16 360 0
16 361 0
16 362 0
16 363 0
16 364 0
16 365 0
16 366 0
16 367 0
16 368 0
16 369 0
16 370 0
16 371 0
16 372 0
16 373 0
16 374 0
16 375 0
16 376 0
16 377 0
16 378 0
16 379 0
16 380 0
16 381 0
16 382 0
16 383 0
16 384 0
16 385 0
16 386 0
16 387 0
16 388 0
16 389 0
16 390 0
16 391 0
16 392 0
16 393 0
16 394 0
16 395 0
16 396 0
16 397 0
16 398 0
16 399 0
17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 0
17 15 0
17 16 0
17 17 0
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0
17 28 0
17 29 0
17 30 0
17 31 0
17 32 0
17 33 0
17 34 0
17 35 0
17 36 0
17 37 0
17 38 0
17 39 0
17 40 0
17 41 0
17 42 0
17 43 0
17 44 0
17 45 0
17 46 0
17 47 0
17 48 0
17 49 0
17 50 0
17 51 0
17 52 0
17 53 0
17 54 0
17 55 0
17 56 0
17 57 0
17 58 0
17 59 0
17 60 0
17 61 0
17 62 0
17 63 0
17 64 0
17 65 0
17 66 0
17 67 0
17 68 0
17 69 0
17 70 0
17 71 0
17 72 0
17 73 0
17 74 0
17 75 0
17 76 0
17 77 0
17 78 0
17 79 0
17 80 0
17 81 0
17 82 0
17 83 0
17 84 0
17 85 0
17 86 0
17 87 0
17 88 0
17 89 0
17 90 0
17 91 0
17 92 0
17 93 0
17 94 0
17 95 0
17 96 0
17 97 0
17 98 0
17 99 0
17 100 0
17 101 0
17 102 0
17 103 0
17 104 0
17 105 0
17 106 0
17 107 0
17 108 0
17 109 0
17 110 0
17 111 0
17 112 0
17 113 0
17 114 0
17 115 0
17 116 0
17 117 0
17 118 0
17 119 0
17 120 0
17 121 0
17 122 0
17 123 0
17 124 0
17 125 0
17 126 0
17 127 0
17 128 0
17 129 0
17 130 0
17 131 0
17 132 0
17 133 0
17 134 0
17 135 0
17 136 0
17 137 0
17 138 0
17 139 0
17 140 0
17 141 0
17 142 0
17 143 0
17 144 0
17 145 0
17 146 0
17 147 0
17 148 0
17 149 0
17 150 0
17 151 0
17 152 0
17 153 0
17 154 0
17 155 0
17 156 0
17 157 0
17 158 0
17 159 0
17 160 0
17 161 0
17 162 0
17 163 0
17 164 0
17 165 0
17 166 0
17 167 0
17 168 0
17 169 0
17 170 0
17 171 0
17 172 0
17 173 0
17 174 0
17 175 0
17 176 0
17 177 0
17 178 0
17 179 0
17 180 0
17 181 0
17 182 0
17 183 0
17 184 0
17 185 0
17 186 0
17 187 0
17 188 0
17 189 0
17 190 0
17 191 0
17 192 0
17 193 0
17 194 0
17 195 0
17 196 0
17 197 0
17 198 0
17 199 0
17 200 0
17 201 0
17 202 0
17 203 0
17 204 0
17 205 0
17 206 0
17 207 0
17 208 0
17 209 0
17 210 0
17 211 0
17 212 0
17 213 0
17 214 0
17 215 0
17 216 0
17 217 0
17 218 0
17 219 0
17 220 0
17 221 0
17 222 0
17 223 0
17 224 0
17 225 0
17 226 0
17 227 0
17 228 0
17 229 0
17 230 0
17 231 0
17 232 0
17 233 0
17 234 0
17 235 0
17 236 0
17 237 0
17 238 0
17 239 0
17 240 0
17 241 0
17 242 0
17 243 0
17 244 0
17 245 0
17 246 0
17 247 0
17 248 0
17 249 0
17 250 0
17 251 0
17 252 0
17 253 0
17 254 0
17 255 0
17 256 0
17 257 0
17 258 0
17 259 0
17 260 0
17 261 0
17 262 0
17 263 0
17 264 0
17 265 0
17 266 0
17 267 0
17 268 0
17 269 0
17 270 0
17 271 0
17 272 0
17 273 0
17 274 0
17 275 0
17 276 0
17 277 0
17 278 0
17 279 0
17 280 0
17 281 0
17 282 0
17 283 0
17 284 0
17 285 0
17 286 0
17 287 0
17 288 0
17 289 0
17 290 0
17 291 0
17 292 0
17 293 0
17 294 0
17 295 0
17 296 0
17 297 0
17 298 0
17 299 0
17 300 0
17 301 0
17 302 0
17 303 0
17 304 0
17 305 0
17 306 0
17 307 0
17 308 0
17 309 0
17 310 0
17 311 0
17 312 0
17 313 0
17 314 0
17 315 0
17 316 0
17 317 0
17 318 0
17 319 0
17 320 0
17 321 0
17 322 0
17 323 0
17 324 0
17 325 0
17 326 0
17 327 0
17 328 0
17 329 0
17 330 0
17 331 0
17 332 0
17 333 0
17 334 0
17 335 0
17 336 0
17 337 0
17 338 0
17 339 0
17 340 0
17 341 0
17 342 0
17 343 0
17 344 0
17 345 0
17 346 0
17 347 0
17 348 0
17 349 0
17 350 0
17 351 0
17 352 0
17 353 0
17 354 0
17 355 0
17 356 0
17 357 0
17 358 0
17 359 0
17 360 0
17 361 0
17 362 0
17 363 0
17 364 0
17 365 0
17 366 0
17 367 0
17 368 0
17 369 0
17 370 0
17 371 0
17 372 0
17 373 0
17 374 0
17 375 0
17 376 0
17 377 0
17 378 0
17 379 0
17 380 0
17 381 0
17 382 0
17 383 0
17 384 0
17 385 0
17 386 0
17 387 0
17 388 0
17 389 0
17 390 0
17 391 0
17 392 0
17 393 0
17 394 0
17 395 0
17 396 0
17 397 0
17 398 0
17 399 0
18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 0
18 13 0
18 14 0
18 15 0
18 16 0
18 17 0
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0
18 28 0
18 29 0
18 30 0
18 31 0
18 32 0
18 33 0
18 34 0
18 35 0
18 36 0
18 37 0
18 38 0
18 39 0
18 40 0
18 41 0
18 42 0
18 43 0
18 44 0
18 45 0
18 46 0
18 47 0
18 48 0
18 49 0
18 50 0
18 51 0
18 52 0
18 53 0
18 54 0
18 55 0
18 56 0
18 57 0
18 58 0
18 59 0
18 60 0
18 61 0
18 62 0
18 63 0
18 64 0
18 65 0
18 66 0
18 67 0
18 68 0
18 69 0
18 70 0
18 71 0
18 72 0
18 73 0
18 74 0
18 75 0
18 76 0
18 77 0
18 78 0
18 79 0
18 80 0
18 81 0
18 82 0
18 83 0
18 84 0
18 85 0
18 86 0
18 87 0
18 88 0
18 89 0
18 90 0
18 91 0
18 92 0
18 93 0
18 94 0
18 95 0
18 96 0
18 97 0
18 98 0
18 99 0
18 100 0
18 101 0
18 102 0
18 103 0
18 104 0
18 105 0
18 106 0
18 107 0
18 108 0
18 109 0
18 110 0
18 111 0
18 112 0
18 113 0
18 114 0
18 115 0
18 116 0
18 117 0
18 118 0
18 119 0
18 120 0
18 121 0
18 122 0
18 123 0
18 124 0
18 125 0
18 126 0
18 127 0
18 128 0
18 129 0
18 130 0
18 131 0
18 132 0
18 133 0
18 134 0
18 135 0
18 136 0
18 137 0
18 138 0
18 139 0
18 140 0
18 141 0
18 142 0
18 143 0
18 144 0
18 145 0
18 146 0
18 147 0
18 148 0
18 149 0
18 150 0
18 151 0
18 152 0
18 153 0
18 154 0
18 155 0
18 156 0
18 157 0
18 158 0
18 159 0
18 160 0
18 161 0
18 162 0
18 163 0
18 164 0
18 165 0
18 166 0
18 167 0
18 168 0
18 169 0
18 170 0
18 171 0
18 172 0
18 173 0
18 174 0
18 175 0
18 176 0
18 177 0
18 178 0
18 179 0
18 180 0
18 181 0
18 182 0
18 183 0
18 184 0
18 185 0
18 186 0
18 187 0
18 188 0
18 189 0
18 190 0
18 191 0
18 192 0
18 193 0
18 194 0
18 195 0
18 196 0
18 197 0
18 198 0
18 199 0
18 200 0
18 201 0
18 202 0
18 203 0
18 204 0
18 205 0
18 206 0
18 207 0
18 208 0
18 209 0
18 210 0
18 211 0
18 212 0
18 213 0
18 214 0
18 215 0
18 216 0
18 217 0
18 218 0
18 219 0
18 220 0
18 221 0
18 222 0
18 223 0
18 224 0
18 225 0
18 226 0
18 227 0
18 228 0
18 229 0
18 230 0
18 231 0
18 232 0
18 233 0
18 234 0
18 235 0
18 236 0
18 237 0
18 238 0
18 239 0
18 240 0
18 241 0
18 242 0
18 243 0
18 244 0
18 245 0
18 246 0
18 247 0
18 248 0
18 249 0
18 250 0
18 251 0
18 252 0
18 253 0
18 254 0
18 255 0
18 256 0
18 257 0
18 258 0
18 259 0
18 260 0
18 261 0
18 262 0
18 263 0
18 264 0
18 265 0
18 266 0
18 267 0
18 268 0
18 269 0
18 270 0
18 271 0
18 272 0
18 273 0
18 274 0
18 275 0
18 276 0
18 277 0
18 278 0
18 279 0
18 280 0
18 281 0
18 282 0
18 283 0
18 284 0
18 285 0
18 286 0
18 287 0
18 288 0
18 289 0
18 290 0
18 291 0
18 292 0
18 293 0
18 294 0
18 295 0
18 296 0
18 297 0
18 298 0
18 299 0
18 300 0
18 301 0
18 302 0
18 303 0
18 304 0
18 305 0
18 306 0
18 307 0
18 308 0
18 309 0
18 310 0
18 311 0
18 312 0
18 313 0
18 314 0
18 315 0
18 316 0
18 317 0
18 318 0
18 319 0
18 320 0
18 321 0
18 322 0
18 323 0
18 324 0
18 325 0
18 326 0
18 327 0
18 328 0
18 329 0
18 330 0
18 331 0
18 332 0
18 333 0
18 334 0
18 335 0
18 336 0
18 337 0
18 338 0
18 339 0
18 340 0
18 341 0
18 342 0
18 343 0
18 344 0
18 345 0
18 346 0
18 347 0
18 348 0
18 349 0
18 350 0
18 351 0
18 352 0
18 353 0
18 354 0
18 355 0
18 356 0
18 357 0
18 358 0
18 359 0
18 360 0
18 361 0
18 362 0
18 363 0
18 364 0
18 365 0
18 366 0
18 367 0
18 368 0
18 369 0
18 370 0
18 371 0
18 372 0
18 373 0
18 374 0
18 375 0
18 376 0
18 377 0
18 378 0
18 379 0
18 380 0
18 381 0
18 382 0
18 383 0
18 384 0
18 385 0
18 386 0
18 387 0
18 388 0
18 389 0
18 390 0
18 391 0
18 392 0
18 393 0
18 394 0
18 395 0
18 396 0
18 397 0
18 398 0
18 399 0
19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 0
19 13 0
19 14 0
19 15 0
19 16 0
19 17 0
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0
19 28 0
19 29 0
19 30 0
19 31 0
19 32 0
19 33 0
19 34 0
19 35 0
19 36 0
19 37 0
19 38 0
19 39 0
19 40 0
19 41 0
19 42 0
19 43 0
19 44 0
19 45 0
19 46 0
19 47 0
19 48 0
19 49 0
19 50 0
19 51 0
19 52 0
19 53 0
19 54 0
19 55 0
19 56 0
19 57 0
19 58 0
19 59 0
19 60 0
19 61 0
19 62 0
19 63 0
19 64 0
19 65 0
19 66 0
19 67 0
19 68 0
19 69 0
19 70 0
19 71 0
19 72 0
19 73 0
19 74 0
19 75 0
19 76 0
19 77 0
19 78 0
19 79 0
19 80 0
19 81 0
19 82 0
19 83 0
19 84 0
19 85 0
19 86 0
19 87 0
19 88 0
19 89 0
19 90 0
19 91 0
19 92 0
19 93 0
19 94 0
19 95 0
19 96 0
19 97 0
19 98 0
19 99 0
19 100 0
19 101 0
19 102 0
19 103 0
19 104 0
19 105 0
19 106 0
19 107 0
19 108 0
19 109 0
19 110 0
19 111 0
19 112 0
19 113 0
19 114 0
19 115 0
19 116 0
19 117 0
19 118 0
19 119 0
19 120 0
19 121 0
19 122 0
19 123 0
19 124 0
19 125 0
19 126 0
19 127 0
19 128 0
19 129 0
19 130 0
19 131 0
19 132 0
19 133 0
19 134 0
19 135 0
19 136 0
19 137 0
19 138 0
19 139 0
19 140 0
19 141 0
19 142 0
19 143 0
19 144 0
19 145 0
19 146 0
19 147 0
19 148 0
19 149 0
19 150 0
19 151 0
19 152 0
19 153 0
19 154 0
19 155 0
19 156 0
19 157 0
19 158 0
19 159 0
19 160 0
19 161 0
19 162 0
19 163 0
19 164 0
19 165 0
19 166 0
19 167 0
19 168 0
19 169 0
19 170 0
19 171 0
19 172 0
19 173 0
19 174 0
19 175 0
19 176 0
19 177 0
19 178 0
19 179 0
19 180 0
19 181 0
19 182 0
19 183 0
19 184 0
19 185 0
19 186 0
19 187 0
19 188 0
19 189 0
19 190 0
19 191 0
19 192 0
19 193 0
19 194 0
19 195 0
19 196 0
19 197 0
19 198 0
19 199 0
19 200 0
19 201 0
19 202 0
19 203 0
19 204 0
19 205 0
19 206 0
19 207 0
19 208 0
19 209 0
19 210 0
19 211 0
19 212 0
19 213 0
19 214 0
19 215 0
19 216 0
19 217 0
19 218 0
19 219 0
19 220 0
19 221 0
19 222 0
19 223 0
19 224 0
19 225 0
19 226 0
19 227 0
19 228 0
19 229 0
19 230 0
19 231 0
19 232 0
19 233 0
19 234 0
19 235 0
19 236 0
19 237 0
19 238 0
19 239 0
19 240 0
19 241 0
19 242 0
19 243 0
19 244 0
19 245 0
19 246 0
19 247 0
19 248 0
19 249 0
19 250 0
19 251 0
19 252 0
19 253 0
19 254 0
19 255 0
19 256 0
19 257 0
19 258 0
19 259 0
19 260 0
19 261 0
19 262 0
19 263 0
19 264 0
19 265 0
19 266 0
19 267 0
19 268 0
19 269 0
19 270 0
19 271 0
19 272 0
19 273 0
19 274 0
19 275 0
19 276 0
19 277 0
19 278 0
19 279 0
19 280 0
19 281 0
19 282 0
19 283 0
19 284 0
19 285 0
19 286 0
19 287 0
19 288 0
19 289 0
19 290 0
19 291 0
19 292 0
19 293 0
19 294 0
19 295 0
19 296 0
19 297 0
19 298 0
19 299 0
19 300 0
19 301 0
19 302 0
19 303 0
19 304 0
19 305 0
19 306 0
19 307 0
19 308 0
19 309 0
19 310 0
19 311 0
19 312 0
19 313 0
19 314 0
19 315 0
19 316 0
19 317 0
19 318 0
19 319 0
19 320 0
19 321 0
19 322 0
19 323 0
19 324 0
19 325 0
19 326 0
19 327 0
19 328 0
19 329 0
19 330 0
19 331 0
19 332 0
19 333 0
19 334 0
19 335 0
19 336 0
19 337 0
19 338 0
19 339 0
19 340 0
19 341 0
19 342 0
19 343 0
19 344 0
19 345 0
19 346 0
19 347 0
19 348 0
19 349 0
19 350 0
19 351 0
19 352 0
19 353 0
19 354 0
19 355 0
19 356 0
19 357 0
19 358 0
19 359 0
19 360 0
19 361 0
19 362 0
19 363 0
19 364 0
19 365 0
19 366 0
19 367 0
19 368 0
19 369 0
19 370 0
19 371 0
19 372 0
19 373 0
19 374 0
19 375 0
19 376 0
19 377 0
19 378 0
19 379 0
19 380 0
19 381 0
19 382 0
19 383 0
19 384 0
19 385 0
19 386 0
19 387 0
19 388 0
19 389 0
19 390 0
19 391 0
19 392 0
19 393 0
19 394 0
19 395 0
19 396 0
19 397 0
19 398 0
19 399 0
20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 0
20 13 0
20 14 0
20 15 0
20 16 0
20 17 0
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0
20 28 0
20 29 0
20 30 0
20 31 0
20 32 0
20 33 0
20 34 0
20 35 0
20 36 0
20 37 0
20 38 0
20 39 0
20 40 0
20 41 0
20 42 0
20 43 0
20 44 0
20 45 0
20 46 0
20 47 0
20 48 0
20 49 0
20 50 0
20 51 0
20 52 0
20 53 0
20 54 0
20 55 0
20 56 0
20 57 0
20 58 0
20 59 0
20 60 0
20 61 0
20 62 0
20 63 0
20 64 0
20 65 0
20 66 0
20 67 0
20 68 0
20 69 0
20 70 0
20 71 0
20 72 0
20 73 0
20 74 0
20 75 0
20 76 0
20 77 0
20 78 0
20 79 0
20 80 0
20 81 0
20 82 0
20 83 0
20 84 0
20 85 0
20 86 0
20 87 0
20 88 0
20 89 0
20 90 0
20 91 0
20 92 0
20 93 0
20 94 0
20 95 0
20 96 0
20 97 0
20 98 0
20 99 0
20 100 0
20 101 0
20 102 0
20 103 0
20 104 0
20 105 0
20 106 0
20 107 0
20 108 0
20 109 0
20 110 0
20 111 0
20 112 0
20 113 0
20 114 0
20 115 0
20 116 0
20 117 0
20 118 0
20 119 0
20 120 0
20 121 0
20 122 0
20 123 0
20 124 0
20 125 0
20 126 0
20 127 0
20 128 0
20 129 0
20 130 0
20 131 0
20 132 0
20 133 0
20 134 0
20 135 0
20 136 0
20 137 0
20 138 0
20 139 0
20 140 0
20 141 0
20 142 0
20 143 0
20 144 0
20 145 0
20 146 0
20 147 0
20 148 0
20 149 0
20 150 0
20 151 0
20 152 0
20 153 0
20 154 0
20 155 0
20 156 0
20 157 0
20 158 0
20 159 0
20 160 0
20 161 0
20 162 0
20 163 0
20 164 0
20 165 0
20 166 0
20 167 0
20 168 0
20 169 0
20 170 0
20 171 0
20 172 0
20 173 0
20 174 0
20 175 0
20 176 0
20 177 0
20 178 0
20 179 0
20 180 0
20 181 0
20 182 0
20 183 0
20 184 0
20 185 0
20 186 0
20 187 0
20 188 0
20 189 0
20 190 0
20 191 0
20 192 0
20 193 0
20 194 0
20 195 0
20 196 0
20 197 0
20 198 0
20 199 0
20 200 0
20 201 0
20 202 0
20 203 0
20 204 0
20 205 0
20 206 0
20 207 0
20 208 0
20 209 0
20 210 0
20 211 0
20 212 0
20 213 0
20 214 0
20 215 0
20 216 0
20 217 0
20 218 0
20 219 0
20 220 0
20 221 0
20 222 0
20 223 0
20 224 0
20 225 0
20 226 0
20 227 0
20 228 0
20 229 0
20 230 0
20 231 0
20 232 0
20 233 0
20 234 0
20 235 0
20 236 0
20 237 0
20 238 0
20 239 0
20 240 0
20 241 0
20 242 0
20 243 0
20 244 0
20 245 0
20 246 0
20 247 0
20 248 0
20 249 0
20 250 0
20 251 0
20 252 0
20 253 0
20 254 0
20 255 0
20 256 0
20 257 0
20 258 0
20 259 0
20 260 0
20 261 0
20 262 0
20 263 0
20 264 0
20 265 0
20 266 0
20 267 0
20 268 0
20 269 0
20 270 0
20 271 0
20 272 0
20 273 0
20 274 0
20 275 0
20 276 0
20 277 0
20 278 0
20 279 0
20 280 0
20 281 0
20 282 0
20 283 0
20 284 0
20 285 0
20 286 0
20 287 0
20 288 0
20 289 0
20 290 0
20 291 0
20 292 0
20 293 0
20 294 0
20 295 0
20 296 0
20 297 0
20 298 0
20 299 0
20 300 0
20 301 0
20 302 0
20 303 0
20 304 0
20 305 0
20 306 0
20 307 0
20 308 0
20 309 0
20 310 0
20 311 0
20 312 0
20 313 0
20 314 0
20 315 0
20 316 0
20 317 0
20 318 0
20 319 0
20 320 0
20 321 0
20 322 0
20 323 0
20 324 0
20 325 0
20 326 0
20 327 0
20 328 0
20 329 0
20 330 0
20 331 0
20 332 0
20 333 0
20 334 0
20 335 0
20 336 0
20 337 0
20 338 0
20 339 0
20 340 0
20 341 0
20 342 0
20 343 0
20 344 0
20 345 0
20 346 0
20 347 0
20 348 0
20 349 0
20 350 0
20 351 0
20 352 0
20 353 0
20 354 0
20 355 0
20 356 0
20 357 0
20 358 0
20 359 0
20 360 0
20 361 0
20 362 0
20 363 0
20 364 0
20 365 0
20 366 0
20 367 0
20 368 0
20 369 0
20 370 0
20 371 0
20 372 0
20 373 0
20 374 0
20 375 0
20 376 0
20 377 0
20 378 0
20 379 0
20 380 0
20 381 0
20 382 0
20 383 0
20 384 0
20 385 0
20 386 0
20 387 0
20 388 0
20 389 0
20 390 0
20 391 0
20 392 0
20 393 0
20 394 0
20 395 0
20 396 0
20 397 0
20 398 0
20 399 0
21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 0
21 13 0
21 14 0
21 15 0
21 16 0
21 17 0
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0
21 28 0
21 29 0
21 30 0
21 31 0
21 32 0
21 33 0
21 34 0
21 35 0
21 36 0
21 37 0
21 38 0
21 39 0
21 40 0
21 41 0
21 42 0
21 43 0
21 44 0
21 45 0
21 46 0
21 47 0
21 48 0
21 49 0
21 50 0
21 51 0
21 52 0
21 53 0
21 54 0
21 55 0
21 56 0
21 57 0
21 58 0
21 59 0
21 60 0
21 61 0
21 62 0
21 63 0
21 64 0
21 65 0
21 66 0
21 67 0
21 68 0
21 69 0
21 70 0
21 71 0
21 72 0
21 73 0
21 74 0
21 75 0
21 76 0
21 77 0
21 78 0
21 79 0
21 80 0
21 81 0
21 82 0
21 83 0
21 84 0
21 85 0
21 86 0
21 87 0
21 88 0
21 89 0
21 90 0
21 91 0
21 92 0
21 93 0
21 94 0
21 95 0
21 96 0
21 97 0
21 98 0
21 99 0
21 100 0
21 101 0
21 102 0
21 103 0
21 104 0
21 105 0
21 106 0
21 107 0
21 108 0
21 109 0
21 110 0
21 111 0
21 112 0
21 113 0
21 114 0
21 115 0
21 116 0
21 117 0
21 118 0
21 119 0
21 120 0
21 121 0
21 122 0
21 123 0
21 124 0
21 125 0
21 126 0
21 127 0
21 128 0
21 129 0
21 130 0
21 131 0
21 132 0
21 133 0
21 134 0
21 135 0
21 136 0
21 137 0
21 138 0
21 139 0
21 140 0
21 141 0
21 142 0
21 143 0
21 144 0
21 145 0
21 146 0
21 147 0
21 148 0
21 149 0
21 150 0
21 151 0
21 152 0
21 153 0
21 154 0
21 155 0
21 156 0
21 157 0
21 158 0
21 159 0
21 160 0
21 161 0
21 162 0
21 163 0
21 164 0
21 165 0
21 166 0
21 167 0
21 168 0
21 169 0
21 170 0
21 171 0
21 172 0
21 173 0
21 174 0
21 175 0
21 176 0
21 177 0
21 178 0
21 179 0
21 180 0
21 181 0
21 182 0
21 183 0
21 184 0
21 185 0
21 186 0
21 187 0
21 188 0
21 189 0
21 190 0
21 191 0
21 192 0
21 193 0
21 194 0
21 195 0
21 196 0
21 197 0
21 198 0
21 199 0
21 200 0
21 201 0
21 202 0
21 203 0
21 204 0
21 205 0
21 206 0
21 207 0
21 208 0
21 209 0
21 210 0
21 211 0
21 212 0
21 213 0
21 214 0
21 215 0
21 216 0
21 217 0
21 218 0
21 219 0
21 220 0
21 221 0
21 222 0
21 223 0
21 224 0
21 225 0
21 226 0
21 227 0
21 228 0
21 229 0
21 230 0
21 231 0
21 232 0
21 233 0
21 234 0
21 235 0
21 236 0
21 237 0
21 238 0
21 239 0
21 240 0
21 241 0
21 242 0
21 243 0
21 244 0
21 245 0
21 246 0
21 247 0
21 248 0
21 249 0
21 250 0
21 251 0
21 252 0
21 253 0
21 254 0
21 255 0
21 256 0
21 257 0
21 258 0
21 259 0
21 260 0
21 261 0
21 262 0
21 263 0
21 264 0
21 265 0
21 266 0
21 267 0
21 268 0
21 269 0
21 270 0
21 271 0
21 272 0
21 273 0
21 274 0
21 275 0
21 276 0
21 277 0
21 278 0
21 279 0
21 280 0
21 281 0
21 282 0
21 283 0
21 284 0
21 285 0
21 286 0
21 287 0
21 288 0
21 289 0
21 290 0
21 291 0
21 292 0
21 293 0
21 294 0
21 295 0
21 296 0
21 297 0
21 298 0
21 299 0
21 300 0
21 301 0
21 302 0
21 303 0
21 304 0
21 305 0
21 306 0
21 307 0
21 308 0
21 309 0
21 310 0
21 311 0
21 312 0
21 313 0
21 314 0
21 315 0
21 316 0
21 317 0
21 318 0
21 319 0
21 320 0
21 321 0
21 322 0
21 323 0
21 324 0
21 325 0
21 326 0
21 327 0
21 328 0
21 329 0
21 330 0
21 331 0
21 332 0
21 333 0
21 334 0
21 335 0
21 336 0
21 337 0
21 338 0
21 339 0
21 340 0
21 341 0
21 342 0
21 343 0
21 344 0
21 345 0
21 346 0
21 347 0
21 348 0
21 349 0
21 350 0
21 351 0
21 352 0
21 353 0
21 354 0
21 355 0
21 356 0
21 357 0
21 358 0
21 359 0
21 360 0
21 361 0
21 362 0
21 363 0
21 364 0
21 365 0
21 366 0
21 367 0
21 368 0
21 369 0
21 370 0
21 371 0
21 372 0
21 373 0
21 374 0
21 375 0
21 376 0
21 377 0
21 378 0
21 379 0
21 380 0
21 381 0
21 382 0
21 383 0
21 384 0
21 385 0
21 386 0
21 387 0
21 388 0
21 389 0
21 390 0
21 391 0
21 392 0
21 393 0
21 394 0
21 395 0
21 396 0
21 397 0
21 398 0
21 399 0
22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 0
22 13 0
22 14 0
22 15 0
22 16 0
22 17 0
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0
22 28 0
22 29 0
22 30 0
22 31 0
22 32 0
22 33 0
22 34 0
22 35 0
22 36 0
22 37 0
22 38 0
22 39 0
22 40 0
22 41 0
22 42 0
22 43 0
22 44 0
22 45 0
22 46 0
22 47 0
22 48 0
22 49 0
22 50 0
22 51 0
22 52 0
22 53 0
22 54 0
22 55 0
22 56 0
22 57 0
22 58 0
22 59 0
22 60 0
22 61 0
22 62 0
22 63 0
22 64 0
22 65 0
22 66 0
22 67 0
22 68 0
22 69 0
22 70 0
22 71 0
22 72 0
22 73 0
22 74 0
22 75 0
22 76 0
22 77 0
22 78 0
22 79 0
22 80 0
22 81 0
22 82 0
22 83 0
22 84 0
22 85 0
22 86 0
22 87 0
22 88 0
22 89 0
22 90 0
22 91 0
22 92 0
22 93 0
22 94 0
22 95 0
22 96 0
22 97 0
22 98 0
22 99 0
22 100 0
22 101 0
22 102 0
22 103 0
22 104 0
22 105 0
22 106 0
22 107 0
22 108 0
22 109 0
22 110 0
22 111 0
22 112 0
22 113 0
22 114 0
22 115 0
22 116 0
22 117 0
22 118 0
22 119 0
22 120 0
22 121 0
22 122 0
22 123 0
22 124 0
22 125 0
22 126 0
22 127 0
22 128 0
22 129 0
22 130 0
22 131 0
22 132 0
22 133 0
22 134 0
22 135 0
22 136 0
22 137 0
22 138 0
22 139 0
22 140 0
22 141 0
22 142 0
22 143 0
22 144 0
22 145 0
22 146 0
22 147 0
22 148 0
22 149 0
22 150 0
22 151 0
22 152 0
22 153 0
22 154 0
22 155 0
22 156 0
22 157 0
22 158 0
22 159 0
22 160 0
22 161 0
22 162 0
22 163 0
22 164 0
22 165 0
22 166 0
22 167 0
22 168 0
22 169 0
22 170 0
22 171 0
22 172 0
22 173 0
22 174 0
22 175 0
22 176 0
22 177 0
22 178 0
22 179 0
22 180 0
22 181 0
22 182 0
22 183 0
22 184 0
22 185 0
22 186 0
22 187 0
22 188 0
22 189 0
22 190 0
22 191 0
22 192 0
22 193 0
22 194 0
22 195 0
22 196 0
22 197 0
22 198 0
22 199 0
22 200 0
22 201 0
22 202 0
22 203 0
22 204 0
22 205 0
22 206 0
22 207 0
22 208 0
22 209 0
22 210 0
22 211 0
22 212 0
22 213 0
22 214 0
22 215 0
22 216 0
22 217 0
22 218 0
22 219 0
22 220 0
22 221 0
22 222 0
22 223 0
22 224 0
22 225 0
22 226 0
22 227 0
22 228 0
22 229 0
22 230 0
22 231 0
22 232 0
22 233 0
22 234 0
22 235 0
22 236 0
22 237 0
22 238 0
22 239 0
22 240 0
22 241 0
22 242 0
22 243 0
22 244 0
22 245 0
22 246 0
22 247 0
22 248 0
22 249 0
22 250 0
22 251 0
22 252 0
22 253 0
22 254 0
22 255 0
22 256 0
22 257 0
22 258 0
22 259 0
22 260 0
22 261 0
22 262 0
22 263 0
22 264 0
22 265 0
22 266 0
22 267 0
22 268 0
22 269 0
22 270 0
22 271 0
22 272 0
22 273 0
22 274 0
22 275 0
22 276 0
22 277 0
22 278 0
22 279 0
22 280 0
22 281 0
22 282 0
22 283 0
22 284 0
22 285 0
22 286 0
22 287 0
22 288 0
22 289 0
22 290 0
22 291 0
22 292 0
22 293 0
22 294 0
22 295 0
22 296 0
22 297 0
22 298 0
22 299 0
22 300 0
22 301 0
22 302 0
22 303 0
22 304 0
22 305 0
22 306 0
22 307 0
22 308 0
22 309 0
22 310 0
22 311 0
22 312 0
22 313 0
22 314 0
22 315 0
22 316 0
22 317 0
22 318 0
22 319 0
22 320 0
22 321 0
22 322 0
22 323 0
22 324 0
22 325 0
22 326 0
22 327 0
22 328 0
22 329 0
22 330 0
22 331 0
22 332 0
22 333 0
22 334 0
22 335 0
22 336 0
22 337 0
22 338 0
22 339 0
22 340 0
22 341 0
22 342 0
22 343 0
22 344 0
22 345 0
22 346 0
22 347 0
22 348 0
22 349 0
22 350 0
22 351 0
22 352 0
22 353 0
22 354 0
22 355 0
22 356 0
22 357 0
22 358 0
22 359 0
22 360 0
22 361 0
22 362 0
22 363 0
22 364 0
22 365 0
22 366 0
22 367 0
22 368 0
22 369 0
22 370 0
22 371 0
22 372 0
22 373 0
22 374 0
22 375 0
22 376 0
22 377 0
22 378 0
22 379 0
22 380 0
22 381 0
22 382 0
22 383 0
22 384 0
22 385 0
22 386 0
22 387 0
22 388 0
22 389 0
22 390 0
22 391 0
22 392 0
22 393 0
22 394 0
22 395 0
22 396 0
22 397 0
22 398 0
22 399 0
23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 0
23 13 0
23 14 0
23 15 0
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0
23 28 0
23 29 0
23 30 0
23 31 0
23 32 0
23 33 0
23 34 0
23 35 0
23 36 0
23 37 0
23 38 0
23 39 0
23 40 0
23 41 0
23 42 0
23 43 0
23 44 0
23 45 0
23 46 0
23 47 0
23 48 0
23 49 0
23 50 0
23 51 0
23 52 0
23 53 0
23 54 0
23 55 0
23 56 0
23 57 0
23 58 0
23 59 0
23 60 0
23 61 0
23 62 0
23 63 0
23 64 0
23 65 0
23 66 0
23 67 0
23 68 0
23 69 0
23 70 0
23 71 0
23 72 0
23 73 0
23 74 0
23 75 0
23 76 0
23 77 0
23 78 0
23 79 0
23 80 0
23 81 0
23 82 0
23 83 0
23 84 0
23 85 0
23 86 0
23 87 0
23 88 0
23 89 0
23 90 0
23 91 0
23 92 0
23 93 0
23 94 0
23 95 0
23 96 0
23 97 0
23 98 0
23 99 0
23 100 0
23 101 0
23 102 0
23 103 0
23 104 0
23 105 0
23 106 0
23 107 0
23 108 0
23 109 0
23 110 0
23 111 0
23 112 0
23 113 0
23 114 0
23 115 0
23 116 0
23 117 0
23 118 0
23 119 0
23 120 0
23 121 0
23 122 0
23 123 0
23 124 0
23 125 0
23 126 0
23 127 0
23 128 0
23 129 0
23 130 0
23 131 0
23 132 0
23 133 0
23 134 0
23 135 0
23 136 0
23 137 0
23 138 0
23 139 0
23 140 0
23 141 0
23 142 0
23 143 0
23 144 0
23 145 0
23 146 0
23 147 0
23 148 0
23 149 0
23 150 0
23 151 0
23 152 0
23 153 0
23 154 0
23 155 0
23 156 0
23 157 0
23 158 0
23 159 0
23 160 0
23 161 0
23 162 0
23 163 0
23 164 0
23 165 0
23 166 0
23 167 0
23 168 0
23 169 0
23 170 0
23 171 0
23 172 0
23 173 0
23 174 0
23 175 0
23 176 0
23 177 0
23 178 0
23 179 0
23 180 0
23 181 0
23 182 0
23 183 0
23 184 0
23 185 0
23 186 0
23 187 0
23 188 0
23 189 0
23 190 0
23 191 0
23 192 0
23 193 0
23 194 0
23 195 0
23 196 0
23 197 0
23 198 0
23 199 0
23 200 0
23 201 0
23 202 0
23 203 0
23 204 0
23 205 0
23 206 0
23 207 0
23 208 0
23 209 0
23 210 0
23 211 0
23 212 0
23 213 0
23 214 0
23 215 0
23 216 0
23 217 0
23 218 0
23 219 0
23 220 0
23 221 0
23 222 0
23 223 0
23 224 0
23 225 0
23 226 0
23 227 0
23 228 0
23 229 0
23 230 0
23 231 0
23 232 0
23 233 0
23 234 0
23 235 0
23 236 0
23 237 0
23 238 0
23 239 0
23 240 0
23 241 0
23 242 0
23 243 0
23 244 0
23 245 0
23 246 0
23 247 0
23 248 0
23 249 0
23 250 0
23 251 0
23 252 0
23 253 0
23 254 0
23 255 0
23 256 0
23 257 0
23 258 0
23 259 0
23 260 0
23 261 0
23 262 0
23 263 0
23 264 0
23 265 0
23 266 0
23 267 0
23 268 0
23 269 0
23 270 0
23 271 0
23 272 0
23 273 0
23 274 0
23 275 0
23 276 0
23 277 0
23 278 0
23 279 0
23 280 0
23 281 0
23 282 0
23 283 0
23 284 0
23 285 0
23 286 0
23 287 0
23 288 0
23 289 0
23 290 0
23 291 0
23 292 0
23 293 0
23 294 0
23 295 0
23 296 0
23 297 0
23 298 0
23 299 0
23 300 0
23 301 0
23 302 0
23 303 0
23 304 0
23 305 0
23 306 0
23 307 0
23 308 0
23 309 0
23 310 0
23 311 0
23 312 0
23 313 0
23 314 0
23 315 0
23 316 0
23 317 0
23 318 0
23 319 0
23 320 0
23 321 0
23 322 0
23 323 0
23 324 0
23 325 0
23 326 0
23 327 0
23 328 0
23 329 0
23 330 0
23 331 0
23 332 0
23 333 0
23 334 0
23 335 0
23 336 0
23 337 0
23 338 0
23 339 0
23 340 0
23 341 0
23 342 0
23 343 0
23 344 0
23 345 0
23 346 0
23 347 0
23 348 0
23 349 0
23 350 0
23 351 0
23 352 0
23 353 0
23 354 0
23 355 0
23 356 0
23 357 0
23 358 0
23 359 0
23 360 0
23 361 0
23 362 0
23 363 0
23 364 0
23 365 0
23 366 0
23 367 0
23 368 0
23 369 0
23 370 0
23 371 0
23 372 0
23 373 0
23 374 0
23 375 0
23 376 0
23 377 0
23 378 0
23 379 0
23 380 0
23 381 0
23 382 0
23 383 0
23 384 0
23 385 0
23 386 0
23 387 0
23 388 0
23 389 0
23 390 0
23 391 0
23 392 0
23 393 0
23 394 0
23 395 0
23 396 0
23 397 0
23 398 0
23 399 0
24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0
24 28 0
24 29 0
24 30 0
24 31 0
24 32 0
24 33 0
24 34 0
24 35 0
24 36 0
24 37 0
24 38 0
24 39 0
24 40 0
24 41 0
24 42 0
24 43 0
24 44 0
24 45 0
24 46 0
24 47 0
24 48 0
24 49 0
24 50 0
24 51 0
24 52 0
24 53 0
24 54 0
24 55 0
24 56 0
24 57 0
24 58 0
24 59 0
24 60 0
24 61 0
24 62 0
24 63 0
24 64 0
24 65 0
24 66 0
24 67 0
24 68 0
24 69 0
24 70 0
24 71 0
24 72 0
24 73 0
24 74 0
24 75 0
24 76 0
24 77 0
24 78 0
24 79 0
24 80 0
24 81 0
24 82 0
24 83 0
24 84 0
24 85 0
24 86 0
24 87 0
24 88 0
24 89 0
24 90 0
24 91 0
24 92 0
24 93 0
24 94 0
24 95 0
24 96 0
24 97 0
24 98 0
24 99 0
24 100 0
24 101 0
24 102 0
24 103 0
24 104 0
24 105 0
24 106 0
24 107 0
24 108 0
24 109 0
24 110 0
24 111 0
24 112 0
24 113 0
24 114 0
24 115 0
24 116 0
24 117 0
24 118 0
24 119 0
24 120 0
24 121 0
24 122 0
24 123 0
24 124 0
24 125 0
24 126 0
24 127 0
24 128 0
24 129 0
24 130 0
24 131 0
24 132 0
24 133 0
24 134 0
24 135 0
24 136 0
24 137 0
24 138 0
24 139 0
24 140 0
24 141 0
24 142 0
24 143 0
24 144 0
24 145 0
24 146 0
24 147 0
24 148 0
24 149 0
24 150 0
24 151 0
24 152 0
24 153 0
24 154 0
24 155 0
24 156 0
24 157 0
24 158 0
24 159 0
24 160 0
24 161 0
24 162 0
24 163 0
24 164 0
24 165 0
24 166 0
24 167 0
24 168 0
24 169 0
24 170 0
24 171 0
24 172 0
24 173 0
24 174 0
24 175 0
24 176 0
24 177 0
24 178 0
24 179 0
24 180 0
24 181 0
24 182 0
24 183 0
24 184 0
24 185 0
24 186 0
24 187 0
24 188 0
24 189 0
24 190 0
24 191 0
24 192 0
24 193 0
24 194 0
24 195 0
24 196 0
24 197 0
24 198 0
24 199 0
24 200 0
24 201 0
24 202 0
24 203 0
24 204 0
24 205 0
24 206 0
24 207 0
24 208 0
24 209 0
24 210 0
24 211 0
24 212 0
24 213 0
24 214 0
24 215 0
24 216 0
24 217 0
24 218 0
24 219 0
24 220 0
24 221 0
24 222 0
24 223 0
24 224 0
24 225 0
24 226 0
24 227 0
24 228 0
24 229 0
24 230 0
24 231 0
24 232 0
24 233 0
24 234 0
24 235 0
24 236 0
24 237 0
24 238 0
24 239 0
24 240 0
24 241 0
24 242 0
24 243 0
24 244 0
24 245 0
24 246 0
24 247 0
24 248 0
24 249 0
24 250 0
24 251 0
24 252 0
24 253 0
24 254 0
24 255 0
24 256 0
24 257 0
24 258 0
24 259 0
24 260 0
24 261 0
24 262 0
24 263 0
24 264 0
24 265 0
24 266 0
24 267 0
24 268 0
24 269 0
24 270 0
24 271 0
24 272 0
24 273 0
24 274 0
24 275 0
24 276 0
24 277 0
24 278 0
24 279 0
24 280 0
24 281 0
24 282 0
24 283 0
24 284 0
24 285 0
24 286 0
24 287 0
24 288 0
24 289 0
24 290 0
24 291 0
24 292 0
24 293 0
24 294 0
24 295 0
24 296 0
24 297 0
24 298 0
24 299 0
24 300 0
24 301 0
24 302 0
24 303 0
24 304 0
24 305 0
24 306 0
24 307 0
24 308 0
24 309 0
24 310 0
24 311 0
24 312 0
24 313 0
24 314 0
24 315 0
24 316 0
24 317 0
24 318 0
24 319 0
24 320 0
24 321 0
24 322 0
24 323 0
24 324 0
24 325 0
24 326 0
24 327 0
24 328 0
24 329 0
24 330 0
24 331 0
24 332 0
24 333 0
24 334 0
24 335 0
24 336 0
24 337 0
24 338 0
24 339 0
24 340 0
24 341 0
24 342 0
24 343 0
24 344 0
24 345 0
24 346 0
24 347 0
24 348 0
24 349 0
24 350 0
24 351 0
24 352 0
24 353 0
24 354 0
24 355 0
24 356 0
24 357 0
24 358 0
24 359 0
24 360 0
24 361 0
24 362 0
24 363 0
24 364 0
24 365 0
24 366 0
24 367 0
24 368 0
24 369 0
24 370 0
24 371 0
24 372 0
24 373 0
24 374 0
24 375 0
24 376 0
24 377 0
24 378 0
24 379 0
24 380 0
24 381 0
24 382 0
24 383 0
24 384 0
24 385 0
24 386 0
24 387 0
24 388 0
24 389 0
24 390 0
24 391 0
24 392 0
24 393 0
24 394 0
24 395 0
24 396 0
24 397 0
24 398 0
24 399 0
25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0
25 28 0
25 29 0
25 30 0
25 31 0
25 32 0
25 33 0
25 34 0
25 35 0
25 36 0
25 37 0
25 38 0
25 39 0
25 40 0
25 41 0
25 42 0
25 43 0
25 44 0
25 45 0
25 46 0
25 47 0
25 48 0
25 49 0
25 50 0
25 51 0
25 52 0
25 53 0
25 54 0
25 55 0
25 56 0
25 57 0
25 58 0
25 59 0
25 60 0
25 61 0
25 62 0
25 63 0
25 64 0
25 65 0
25 66 0
25 67 0
25 68 0
25 69 0
25 70 0
25 71 0
25 72 0
25 73 0
25 74 0
25 75 0
25 76 0
25 77 0
25 78 0
25 79 0
25 80 0
25 81 0
25 82 0
25 83 0
25 84 0
25 85 0
25 86 0
25 87 0
25 88 0
25 89 0
25 90 0
25 91 0
25 92 0
25 93 0
25 94 0
25 95 0
25 96 0
25 97 0
25 98 0
25 99 0
25 100 0
25 101 0
25 102 0
25 103 0
25 104 0
25 105 0
25 106 0
25 107 0
25 108 0
25 109 0
25 110 0
25 111 0
25 112 0
25 113 0
25 114 0
25 115 0
25 116 0
25 117 0
25 118 0
25 119 0
25 120 0
25 121 0
25 122 0
25 123 0
25 124 0
25 125 0
25 126 0
25 127 0
25 128 0
25 129 0
25 130 0
25 131 0
25 132 0
25 133 0
25 134 0
25 135 0
25 136 0
25 137 0
25 138 0
25 139 0
25 140 0
25 141 0
25 142 0
25 143 0
25 144 0
25 145 0
25 146 0
25 147 0
25 148 0
25 149 0
25 150 0
25 151 0
25 152 0
25 153 0
25 154 0
25 155 0
25 156 0
25 157 0
25 158 0
25 159 0
25 160 0
25 161 0
25 162 0
25 163 0
25 164 0
25 165 0
25 166 0
25 167 0
25 168 0
25 169 0
25 170 0
25 171 0
25 172 0
25 173 0
25 174 0
25 175 0
25 176 0
25 177 0
25 178 0
25 179 0
25 180 0
25 181 0
25 182 0
25 183 0
25 184 0
25 185 0
25 186 0
25 187 0
25 188 0
25 189 0
25 190 0
25 191 0
25 192 0
25 193 0
25 194 0
25 195 0
25 196 0
25 197 0
25 198 0
25 199 0
25 200 0
25 201 0
25 202 0
25 203 0
25 204 0
25 205 0
25 206 0
25 207 0
25 208 0
25 209 0
25 210 0
25 211 0
25 212 0
25 213 0
25 214 0
25 215 0
25 216 0
25 217 0
25 218 0
25 219 0
25 220 0
25 221 0
25 222 0
25 223 0
25 224 0
25 225 0
25 226 0
25 227 0
25 228 0
25 229 0
25 230 0
25 231 0
25 232 0
25 233 0
25 234 0
25 235 0
25 236 0
25 237 0
25 238 0
25 239 0
25 240 0
25 241 0
25 242 0
25 243 0
25 244 0
25 245 0
25 246 0
25 247 0
25 248 0
25 249 0
25 250 0
25 251 0
25 252 0
25 253 0
25 254 0
25 255 0
25 256 0
25 257 0
25 258 0
25 259 0
25 260 0
25 261 0
25 262 0
25 263 0
25 264 0
25 265 0
25 266 0
25 267 0
25 268 0
25 269 0
25 270 0
25 271 0
25 272 0
25 273 0
25 274 0
25 275 0
25 276 0
25 277 0
25 278 0
25 279 0
25 280 0
25 281 0
25 282 0
25 283 0
25 284 0
25 285 0
25 286 0
25 287 0
25 288 0
25 289 0
25 290 0
25 291 0
25 292 0
25 293 0
25 294 0
25 295 0
25 296 0
25 297 0
25 298 0
25 299 0
25 300 0
25 301 0
25 302 0
25 303 0
25 304 0
25 305 0
25 306 0
25 307 0
25 308 0
25 309 0
25 310 0
25 311 0
25 312 0
25 313 0
25 314 0
25 315 0
25 316 0
25 317 0
25 318 0
25 319 0
25 320 0
25 321 0
25 322 0
25 323 0
25 324 0
25 325 0
25 326 0
25 327 0
25 328 0
25 329 0
25 330 0
25 331 0
25 332 0
25 333 0
25 334 0
25 335 0
25 336 0
25 337 0
25 338 0
25 339 0
25 340 0
25 341 0
25 342 0
25 343 0
25 344 0
25 345 0
25 346 0
25 347 0
25 348 0
25 349 0
25 350 0
25 351 0
25 352 0
25 353 0
25 354 0
25 355 0
25 356 0
25 357 0
25 358 0
25 359 0
25 360 0
25 361 0
25 362 0
25 363 0
25 364 0
25 365 0
25 366 0
25 367 0
25 368 0
25 369 0
25 370 0
25 371 0
25 372 0
25 373 0
25 374 0
25 375 0
25 376 0
25 377 0
25 378 0
25 379 0
25 380 0
25 381 0
25 382 0
25 383 0
25 384 0
25 385 0
25 386 0
25 387 0
25 388 0
25 389 0
25 390 0
25 391 0
25 392 0
25 393 0
25 394 0
25 395 0
25 396 0
25 397 0
25 398 0
25 399 0
26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0
26 28 0
26 29 0
26 30 0
26 31 0
26 32 0
26 33 0
26 34 0
26 35 0
26 36 0
26 37 0
26 38 0
26 39 0
26 40 0
26 41 0
26 42 0
26 43 0
26 44 0
26 45 0
26 46 0
26 47 0
26 48 0
26 49 0
26 50 0
26 51 0
26 52 0
26 53 0
26 54 0
26 55 0
26 56 0
26 57 0
26 58 0
26 59 0
26 60 0
26 61 0
26 62 0
26 63 0
26 64 0
26 65 0
26 66 0
26 67 0
26 68 0
26 69 0
26 70 0
26 71 0
26 72 0
26 73 0
26 74 0
26 75 0
26 76 0
26 77 0
26 78 0
26 79 0
26 80 0
26 81 0
26 82 0
26 83 0
26 84 0
26 85 0
26 86 0
26 87 0
26 88 0
26 89 0
26 90 0
26 91 0
26 92 0
26 93 0
26 94 0
26 95 0
26 96 0
26 97 0
26 98 0
26 99 0
26 100 0
26 101 0
26 102 0
26 103 0
26 104 0
26 105 0
26 106 0
26 107 0
26 108 0
26 109 0
26 110 0
26 111 0
26 112 0
26 113 0
26 114 0
26 115 0
26 116 0
26 117 0
26 118 0
26 119 0
26 120 0
26 121 0
26 122 0
26 123 0
26 124 0
26 125 0
26 126 0
26 127 0
26 128 0
26 129 0
26 130 0
26 131 0
26 132 0
26 133 0
26 134 0
26 135 0
26 136 0
26 137 0
26 138 0
26 139 0
26 140 0
26 141 0
26 142 0
26 143 0
26 144 0
26 145 0
26 146 0
26 147 0
26 148 0
26 149 0
26 150 0
26 151 0
26 152 0
26 153 0
26 154 0
26 155 0
26 156 0
26 157 0
26 158 0
26 159 0
26 160 0
26 161 0
26 162 0
26 163 0
26 164 0
26 165 0
26 166 0
26 167 0
26 168 0
26 169 0
26 170 0
26 171 0
26 172 0
26 173 0
26 174 0
26 175 0
26 176 0
26 177 0
26 178 0
26 179 0
26 180 0
26 181 0
26 182 0
26 183 0
26 184 0
26 185 0
26 186 0
26 187 0
26 188 0
26 189 0
26 190 0
26 191 0
26 192 0
26 193 0
26 194 0
26 195 0
26 196 0
26 197 0
26 198 0
26 199 0
26 200 0
26 201 0
26 202 0
26 203 0
26 204 0
26 205 0
26 206 0
26 207 0
26 208 0
26 209 0
26 210 0
26 211 0
26 212 0
26 213 0
26 214 0
26 215 0
26 216 0
26 217 0
26 218 0
26 219 0
26 220 0
26 221 0
26 222 0
26 223 0
26 224 0
26 225 0
26 226 0
26 227 0
26 228 0
26 229 0
26 230 0
26 231 0
26 232 0
26 233 0
26 234 0
26 235 0
26 236 0
26 237 0
26 238 0
26 239 0
26 240 0
26 241 0
26 242 0
26 243 0
26 244 0
26 245 0
26 246 0
26 247 0
26 248 0
26 249 0
26 250 0
26 251 0
26 252 0
26 253 0
26 254 0
26 255 0
26 256 0
26 257 0
26 258 0
26 259 0
26 260 0
26 261 0
26 262 0
26 263 0
26 264 0
26 265 0
26 266 0
26 267 0
26 268 0
26 269 0
26 270 0
26 271 0
26 272 0
26 273 0
26 274 0
26 275 0
26 276 0
26 277 0
26 278 0
26 279 0
26 280 0
26 281 0
26 282 0
26 283 0
26 284 0
26 285 0
26 286 0
26 287 0
26 288 0
26 289 0
26 290 0
26 291 0
26 292 0
26 293 0
26 294 0
26 295 0
26 296 0
26 297 0
26 298 0
26 299 0
26 300 0
26 301 0
26 302 0
26 303 0
26 304 0
26 305 0
26 306 0
26 307 0
26 308 0
26 309 0
26 310 0
26 311 0
26 312 0
26 313 0
26 314 0
26 315 0
26 316 0
26 317 0
26 318 0
26 319 0
26 320 0
26 321 0
26 322 0
26 323 0
26 324 0
26 325 0
26 326 0
26 327 0
26 328 0
26 329 0
26 330 0
26 331 0
26 332 0
26 333 0
26 334 0
26 335 0
26 336 0
26 337 0
26 338 0
26 339 0
26 340 0
26 341 0
26 342 0
26 343 0
26 344 0
26 345 0
26 346 0
26 347 0
26 348 0
26 349 0
26 350 0
26 351 0
26 352 0
26 353 0
26 354 0
26 355 0
26 356 0
26 357 0
26 358 0
26 359 0
26 360 0
26 361 0
26 362 0
26 363 0
26 364 0
26 365 0
26 366 0
26 367 0
26 368 0
26 369 0
26 370 0
26 371 0
26 372 0
26 373 0
26 374 0
26 375 0
26 376 0
26 377 0
26 378 0
26 379 0
26 380 0
26 381 0
26 382 0
26 383 0
26 384 0
26 385 0
26 386 0
26 387 0
26 388 0
26 389 0
26 390 0
26 391 0
26 392 0
26 393 0
26 394 0
26 395 0
26 396 0
26 397 0
26 398 0
26 399 0
27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0
27 28 0
27 29 0
27 30 0
27 31 0
27 32 0
27 33 0
27 34 0
27 35 0
27 36 0
27 37 0
27 38 0
27 39 0
27 40 0
27 41 0
27 42 0
27 43 0
27 44 0
27 45 0
27 46 0
27 47 0
27 48 0
27 49 0
27 50 0
27 51 0
27 52 0
27 53 0
27 54 0
27 55 0
27 56 0
27 57 0
27 58 0
27 59 0
27 60 0
27 61 0
27 62 0
27 63 0
27 64 0
27 65 0
27 66 0
27 67 0
27 68 0
27 69 0
27 70 0
27 71 0
27 72 0
27 73 0
27 74 0
27 75 0
27 76 0
27 77 0
27 78 0
27 79 0
27 80 0
27 81 0
27 82 0
27 83 0
27 84 0
27 85 0
27 86 0
27 87 0
27 88 0
27 89 0
27 90 0
27 91 0
27 92 0
27 93 0
27 94 0
27 95 0
27 96 0
27 97 0
27 98 0
27 99 0
27 100 0
27 101 0
27 102 0
27 103 0
27 104 0
27 105 0
27 106 0
27 107 0
27 108 0
27 109 0
27 110 0
27 111 0
27 112 0
27 113 0
27 114 0
27 115 0
27 116 0
27 117 0
27 118 0
27 119 0
27 120 0
27 121 0
27 122 0
27 123 0
27 124 0
27 125 0
27 126 0
27 127 0
27 128 0
27 129 0
27 130 0
27 131 0
27 132 0
27 133 0
27 134 0
27 135 0
27 136 0
27 137 0
27 138 0
27 139 0
27 140 0
27 141 0
27 142 0
27 143 0
27 144 0
27 145 0
27 146 0
27 147 0
27 148 0
27 149 0
27 150 0
27 151 0
27 152 0
27 153 0
27 154 0
27 155 0
27 156 0
27 157 0
27 158 0
27 159 0
27 160 0
27 161 0
27 162 0
27 163 0
27 164 0
27 165 0
27 166 0
27 167 0
27 168 0
27 169 0
27 170 0
27 171 0
27 172 0
27 173 0
27 174 0
27 175 0
27 176 0
27 177 0
27 178 0
27 179 0
27 180 0
27 181 0
27 182 0
27 183 0
27 184 0
27 185 0
27 186 0
27 187 0
27 188 0
27 189 0
27 190 0
27 191 0
27 192 0
27 193 0
27 194 0
27 195 0
27 196 0
27 197 0
27 198 0
27 199 0
27 200 0
27 201 0
27 202 0
27 203 0
27 204 0
27 205 0
27 206 0
27 207 0
27 208 0
27 209 0
27 210 0
27 211 0
27 212 0
27 213 0
27 214 0
27 215 0
27 216 0
27 217 0
27 218 0
27 219 0
27 220 0
27 221 0
27 222 0
27 223 0
27 224 0
27 225 0
27 226 0
27 227 0
27 228 0
27 229 0
27 230 0
27 231 0
27 232 0
27 233 0
27 234 0
27 235 0
27 236 0
27 237 0
27 238 0
27 239 0
27 240 0
27 241 0
27 242 0
27 243 0
27 244 0
27 245 0
27 246 0
27 247 0
27 248 0
27 249 0
27 250 0
27 251 0
27 252 0
27 253 0
27 254 0
27 255 0
27 256 0
27 257 0
27 258 0
27 259 0
27 260 0
27 261 0
27 262 0
27 263 0
27 264 0
27 265 0
27 266 0
27 267 0
27 268 0
27 269 0
27 270 0
27 271 0
27 272 0
27 273 0
27 274 0
27 275 0
27 276 0
27 277 0
27 278 0
27 279 0
27 280 0
27 281 0
27 282 0
27 283 0
27 284 0
27 285 0
27 286 0
27 287 0
27 288 0
27 289 0
27 290 0
27 291 0
27 292 0
27 293 0
27 294 0
27 295 0
27 296 0
27 297 0
27 298 0
27 299 0
27 300 0
27 301 0
27 302 0
27 303 0
27 304 0
27 305 0
27 306 0
27 307 0
27 308 0
27 309 0
27 310 0
27 311 0
27 312 0
27 313 0
27 314 0
27 315 0
27 316 0
27 317 0
27 318 0
27 319 0
27 320 0
27 321 0
27 322 0
27 323 0
27 324 0
27 325 0
27 326 0
27 327 0
27 328 0
27 329 0
27 330 0
27 331 0
27 332 0
27 333 0
27 334 0
27 335 0
27 336 0
27 337 0
27 338 0
27 339 0
27 340 0
27 341 0
27 342 0
27 343 0
27 344 0
27 345 0
27 346 0
27 347 0
27 348 0
27 349 0
27 350 0
27 351 0
27 352 0
27 353 0
27 354 0
27 355 0
27 356 0
27 357 0
27 358 0
27 359 0
27 360 0
27 361 0
27 362 0
27 363 0
27 364 0
27 365 0
27 366 0
27 367 0
27 368 0
27 369 0
27 370 0
27 371 0
27 372 0
27 373 0
27 374 0
27 375 0
27 376 0
27 377 0
27 378 0
27 379 0
27 380 0
27 381 0
27 382 0
27 383 0
27 384 0
27 385 0
27 386 0
27 387 0
27 388 0
27 389 0
27 390 0
27 391 0
27 392 0
27 393 0
27 394 0
27 395 0
27 396 0
27 397 0
27 398 0
27 399 0
28 0 0
28 1 0
28 2 0
28 3 0
28 4 0
28 5 0
28 6 0
28 7 0
28 8 0
28 9 0
28 10 0
28 11 0
28 12 0
28 13 0
28 14 0
28 15 0
28 16 0
28 17 0
28 18 0
28 19 0
28 20 0
28 21 0
28 22 0
28 23 0
28 24 0
28 25 0
28 26 0
28 27 0
28 28 0
28 29 0
28 30 0
28 31 0
28 32 0
28 33 0
28 34 0
28 35 0
28 36 0
28 37 0
28 38 0
28 39 0
28 40 0
28 41 0
28 42 0
28 43 0
28 44 0
28 45 0
28 46 0
28 47 0
28 48 0
28 49 0
28 50 0
28 51 0
28 52 0
28 53 0
28 54 0
28 55 0
28 56 0
28 57 0
28 58 0
28 59 0
28 60 0
28 61 0
28 62 0
28 63 0
28 64 0
28 65 0
28 66 0
28 67 0
28 68 0
28 69 0
28 70 0
28 71 0
28 72 0
28 73 0
28 74 0
28 75 0
28 76 0
28 77 0
28 78 0
28 79 0
28 80 0
28 81 0
28 82 0
28 83 0
28 84 0
28 85 0
28 86 0
28 87 0
28 88 0
28 89 0
28 90 0
28 91 0
28 92 0
28 93 0
28 94 0
28 95 0
28 96 0
28 97 0
28 98 0
28 99 0
28 100 0
28 101 0
28 102 0
28 103 0
28 104 0
28 105 0
28 106 0
28 107 0
28 108 0
28 109 0
28 110 0
28 111 0
28 112 0
28 113 0
28 114 0
28 115 0
28 116 0
28 117 0
28 118 0
28 119 0
28 120 0
28 121 0
28 122 0
28 123 0
28 124 0
28 125 0
28 126 0
28 127 0
28 128 0
28 129 0
28 130 0
28 131 0
28 132 0
28 133 0
28 134 0
28 135 0
28 136 0
28 137 0
28 138 0
28 139 0
28 140 0
28 141 0
28 142 0
28 143 0
28 144 0
28 145 0
28 146 0
28 147 0
28 148 0
28 149 0
28 150 0
28 151 0
28 152 0
28 153 0
28 154 0
28 155 0
28 156 0
28 157 0
28 158 0
28 159 0
28 160 0
28 161 0
28 162 0
28 163 0
28 164 0
28 165 0
28 166 0
28 167 0
28 168 0
28 169 0
28 170 0
28 171 0
28 172 0
28 173 0
28 174 0
28 175 0
28 176 0
28 177 0
28 178 0
28 179 0
28 180 0
28 181 0
28 182 0
28 183 0
28 184 0
28 185 0
28 186 0
28 187 0
28 188 0
28 189 0
28 190 0
28 191 0
28 192 0
28 193 0
28 194 0
28 195 0
28 196 0
28 197 0
28 198 0
28 199 0
28 200 0
28 201 0
28 202 0
28 203 0
28 204 0
28 205 0
28 206 0
28 207 0
28 208 0
28 209 0
28 210 0
28 211 0
28 212 0
28 213 0
28 214 0
28 215 0
28 216 0
28 217 0
28 218 0
28 219 0
28 220 0
28 221 0
28 222 0
28 223 0
28 224 0
28 225 0
28 226 0
28 227 0
28 228 0
28 229 0
28 230 0
28 231 0
28 232 0
28 233 0
28 234 0
28 235 0
28 236 0
28 237 0
28 238 0
28 239 0
28 240 0
28 241 0
28 242 0
28 243 0
28 244 0
28 245 0
28 246 0
28 247 0
28 248 0
28 249 0
28 250 0
28 251 0
28 252 0
28 253 0
28 254 0
28 255 0
28 256 0
28 257 0
28 258 0
28 259 0
28 260 0
28 261 0
28 262 0
28 263 0
28 264 0
28 265 0
28 266 0
28 267 0
28 268 0
28 269 0
28 270 0
28 271 0
28 272 0
28 273 0
28 274 0
28 275 0
28 276 0
28 277 0
28 278 0
28 279 0
28 280 0
28 281 0
28 282 0
28 283 0
28 284 0
28 285 0
28 286 0
28 287 0
28 288 0
28 289 0
28 290 0
28 291 0
28 292 0
28 293 0
28 294 0
28 295 0
28 296 0
28 297 0
28 298 0
28 299 0
28 300 0
28 301 0
28 302 0
28 303 0
28 304 0
28 305 0
28 306 0
28 307 0
28 308 0
28 309 0
28 310 0
28 311 0
28 312 0
28 313 0
28 314 0
28 315 0
28 316 0
28 317 0
28 318 0
28 319 0
28 320 0
28 321 0
28 322 0
28 323 0
28 324 0
28 325 0
28 326 0
28 327 0
28 328 0
28 329 0
28 330 0
28 331 0
28 332 0
28 333 0
28 334 0
28 335 0
28 336 0
28 337 0
28 338 0
28 339 0
28 340 0
28 341 0
28 342 0
28 343 0
28 344 0
28 345 0
28 346 0
28 347 0
28 348 0
28 349 0
28 350 0
28 351 0
28 352 0
28 353 0
28 354 0
28 355 0
28 356 0
28 357 0
28 358 0
28 359 0
28 360 0
28 361 0
28 362 0
28 363 0
28 364 0
28 365 0
28 366 0
28 367 0
28 368 0
28 369 0
28 370 0
28 371 0
28 372 0
28 373 0
28 374 0
28 375 0
28 376 0
28 377 0
28 378 0
28 379 0
28 380 0
28 381 0
28 382 0
28 383 0
28 384 0
28 385 0
28 386 0
28 387 0
28 388 0
28 389 0
28 390 0
28 391 0
28 392 0
28 393 0
28 394 0
28 395 0
28 396 0
28 397 0
28 398 0
28 399 0
29 0 0
29 1 0
29 2 0
29 3 0
29 4 0
29 5 0
29 6 0
29 7 0
29 8 0
29 9 0
29 10 0
29 11 0
29 12 0
29 13 0
29 14 0
29 15 0
29 16 0
29 17 0
29 18 0
29 19 0
29 20 0
29 21 0
29 22 0
29 23 0
29 24 0
29 25 0
29 26 0
29 27 0
29 28 0
29 29 0
29 30 0
29 31 0
29 32 0
29 33 0
29 34 0
29 35 0
29 36 0
29 37 0
29 38 0
29 39 0
29 40 0
29 41 0
29 42 0
29 43 0
29 44 0
29 45 0
29 46 0
29 47 0
29 48 0
29 49 0
29 50 0
29 51 0
29 52 0
29 53 0
29 54 0
29 55 0
29 56 0
29 57 0
29 58 0
29 59 0
29 60 0
29 61 0
29 62 0
29 63 0
29 64 0
29 65 0
29 66 0
29 67 0
29 68 0
29 69 0
29 70 0
29 71 0
29 72 0
29 73 0
29 74 0
29 75 0
29 76 0
29 77 0
29 78 0
29 79 0
29 80 0
29 81 0
29 82 0
29 83 0
29 84 0
29 85 0
29 86 0
29 87 0
29 88 0
29 89 0
29 90 0
29 91 0
29 92 0
29 93 0
29 94 0
29 95 0
29 96 0
29 97 0
29 98 0
29 99 0
29 100 0
29 101 0
29 102 0
29 103 0
29 104 0
29 105 0
29 106 0
29 107 0
29 108 0
29 109 0
29 110 0
29 111 0
29 112 0
29 113 0
29 114 0
29 115 0
29 116 0
29 117 0
29 118 0
29 119 0
29 120 0
29 121 0
29 122 0
29 123 0
29 124 0
29 125 0
29 126 0
29 127 0
29 128 0
29 129 0
29 130 0
29 131 0
29 132 0
29 133 0
29 134 0
29 135 0
29 136 0
29 137 0
29 138 0
29 139 0
29 140 0
29 141 0
29 142 0
29 143 0
29 144 0
29 145 0
29 146 0
29 147 0
29 148 0
29 149 0
29 150 0
29 151 0
29 152 0
29 153 0
29 154 0
29 155 0
29 156 0
29 157 0
29 158 0
29 159 0
29 160 0
29 161 0
29 162 0
29 163 0
29 164 0
29 165 0
29 166 0
29 167 0
29 168 0
29 169 0
29 170 0
29 171 0
29 172 0
29 173 0
29 174 0
29 175 0
29 176 0
29 177 0
29 178 0
29 179 0
29 180 0
29 181 0
29 182 0
29 183 0
29 184 0
29 185 0
29 186 0
29 187 0
29 188 0
29 189 0
29 190 0
29 191 0
29 192 0
29 193 0
29 194 0
29 195 0
29 196 0
29 197 0
29 198 0
29 199 0
29 200 0
29 201 0
29 202 0
29 203 0
29 204 0
29 205 0
29 206 0
29 207 0
29 208 0
29 209 0
29 210 0
29 211 0
29 212 0
29 213 0
29 214 0
29 215 0
29 216 0
29 217 0
29 218 0
29 219 0
29 220 0
29 221 0
29 222 0
29 223 0
29 224 0
29 225 0
29 226 0
29 227 0
29 228 0
29 229 0
29 230 0
29 231 0
29 232 0
29 233 0
29 234 0
29 235 0
29 236 0
29 237 0
29 238 0
29 239 0
29 240 0
29 241 0
29 242 0
29 243 0
29 244 0
29 245 0
29 246 0
29 247 0
29 248 0
29 249 0
29 250 0
29 251 0
29 252 0
29 253 0
29 254 0
29 255 0
29 256 0
29 257 0
29 258 0
29 259 0
29 260 0
29 261 0
29 262 0
29 263 0
29 264 0
29 265 0
29 266 0
29 267 0
29 268 0
29 269 0
29 270 0
29 271 0
29 272 0
29 273 0
29 274 0
29 275 0
29 276 0
29 277 0
29 278 0
29 279 0
29 280 0
29 281 0
29 282 0
29 283 0
29 284 0
29 285 0
29 286 0
29 287 0
29 288 0
29 289 0
29 290 0
29 291 0
29 292 0
29 293 0
29 294 0
29 295 0
29 296 0
29 297 0
29 298 0
29 299 0
29 300 0
29 301 0
29 302 0
29 303 0
29 304 0
29 305 0
29 306 0
29 307 0
29 308 0
29 309 0
29 310 0
29 311 0
29 312 0
29 313 0
29 314 0
29 315 0
29 316 0
29 317 0
29 318 0
29 319 0
29 320 0
29 321 0
29 322 0
29 323 0
29 324 0
29 325 0
29 326 0
29 327 0
29 328 0
29 329 0
29 330 0
29 331 0
29 332 0
29 333 0
29 334 0
29 335 0
29 336 0
29 337 0
29 338 0
29 339 0
29 340 0
29 341 0
29 342 0
29 343 0
29 344 0
29 345 0
29 346 0
29 347 0
29 348 0
29 349 0
29 350 0
29 351 0
29 352 0
29 353 0
29 354 0
29 355 0
29 356 0
29 357 0
29 358 0
29 359 0
29 360 0
29 361 0
29 362 0
29 363 0
29 364 0
29 365 0
29 366 0
29 367 0
29 368 0
29 369 0
29 370 0
29 371 0
29 372 0
29 373 0
29 374 0
29 375 0
29 376 0
29 377 0
29 378 0
29 379 0
29 380 0
29 381 0
29 382 0
29 383 0
29 384 0
29 385 0
29 386 0
29 387 0
29 388 0
29 389 0
29 390 0
29 391 0
29 392 0
29 393 0
29 394 0
29 395 0
29 396 0
29 397 0
29 398 0
29 399 0
30 0 0
30 1 0
30 2 0
30 3 0
30 4 0
30 5 0
30 6 0
30 7 0
30 8 0
30 9 0
30 10 0
30 11 0
30 12 0
30 13 0
30 14 0
30 15 0
30 16 0
30 17 0
30 18 0
30 19 0
30 20 0
30 21 0
30 22 0
30 23 0
30 24 0
30 25 0
30 26 0
30 27 0
30 28 0
30 29 0
30 30 0
30 31 0
30 32 0
30 33 0
30 34 0
30 35 0
30 36 0
30 37 0
30 38 0
30 39 0
30 40 0
30 41 0
30 42 0
30 43 0
30 44 0
30 45 0
30 46 0
30 47 0
30 48 0
30 49 0
30 50 0
30 51 0
30 52 0
30 53 0
30 54 0
30 55 0
30 56 0
30 57 0
30 58 0
30 59 0
30 60 0
30 61 0
30 62 0
30 63 0
30 64 0
30 65 0
30 66 0
30 67 0
30 68 0
30 69 0
30 70 0
30 71 0
30 72 0
30 73 0
30 74 0
30 75 0
30 76 0
30 77 0
30 78 0
30 79 0
30 80 0
30 81 0
30 82 0
30 83 0
30 84 0
30 85 0
30 86 0
30 87 0
30 88 0
30 89 0
30 90 0
30 91 0
30 92 0
30 93 0
30 94 0
30 95 0
30 96 0
30 97 0
30 98 0
30 99 0
30 100 0
30 101 0
30 102 0
30 103 0
30 104 0
30 105 0
30 106 0
30 107 0
30 108 0
30 109 0
30 110 0
30 111 0
30 112 0
30 113 0
30 114 0
30 115 0
30 116 0
30 117 0
30 118 0
30 119 0
30 120 0
30 121 0
30 122 0
30 123 0
30 124 0
30 125 0
30 126 0
30 127 0
30 128 0
30 129 0
30 130 0
30 131 0
30 132 0
30 133 0
30 134 0
30 135 0
30 136 0
30 137 0
30 138 0
30 139 0
30 140 0
30 141 0
30 142 0
30 143 0
30 144 0
30 145 0
30 146 0
30 147 0
30 148 0
30 149 0
30 150 0
30 151 0
30 152 0
30 153 0
30 154 0
30 155 0
30 156 0
30 157 0
30 158 0
30 159 0
30 160 0
30 161 0
30 162 0
30 163 0
30 164 0
30 165 0
30 166 0
30 167 0
30 168 0
30 169 0
30 170 0
30 171 0
30 172 0
30 173 0
30 174 0
30 175 0
30 176 0
30 177 0
30 178 0
30 179 0
30 180 0
30 181 0
30 182 0
30 183 0
30 184 0
30 185 0
30 186 0
30 187 0
30 188 0
30 189 0
30 190 0
30 191 0
30 192 0
30 193 0
30 194 0
30 195 0
30 196 0
30 197 0
30 198 0
30 199 0
30 200 0
30 201 0
30 202 0
30 203 0
30 204 0
30 205 0
30 206 0
30 207 0
30 208 0
30 209 0
30 210 0
30 211 0
30 212 0
30 213 0
30 214 0
30 215 0
30 216 0
30 217 0
30 218 0
30 219 0
30 220 0
30 221 0
30 222 0
30 223 0
30 224 0
30 225 0
30 226 0
30 227 0
30 228 0
30 229 0
30 230 0
30 231 0
30 232 0
30 233 0
30 234 0
30 235 0
30 236 0
30 237 0
30 238 0
30 239 0
30 240 0
30 241 0
30 242 0
30 243 0
30 244 0
30 245 0
30 246 0
30 247 0
30 248 0
30 249 0
30 250 0
30 251 0
30 252 0
30 253 0
30 254 0
30 255 0
30 256 0
30 257 0
30 258 0
30 259 0
30 260 0
30 261 0
30 262 0
30 263 0
30 264 0
30 265 0
30 266 0
30 267 0
30 268 0
30 269 0
30 270 0
30 271 0
30 272 0
30 273 0
30 274 0
30 275 0
30 276 0
30 277 0
30 278 0
30 279 0
30 280 0
30 281 0
30 282 0
30 283 0
30 284 0
30 285 0
30 286 0
30 287 0
30 288 0
30 289 0
30 290 0
30 291 0
30 292 0
30 293 0
30 294 0
30 295 0
30 296 0
30 297 0
30 298 0
30 299 0
30 300 0
30 301 0
30 302 0
30 303 0
30 304 0
30 305 0
30 306 0
30 307 0
30 308 0
30 309 0
30 310 0
30 311 0
30 312 0
30 313 0
30 314 0
30 315 0
30 316 0
30 317 0
30 318 0
30 319 0
30 320 0
30 321 0
30 322 0
30 323 0
30 324 0
30 325 0
30 326 0
30 327 0
30 328 0
30 329 0
30 330 0
30 331 0
30 332 0
30 333 0
30 334 0
30 335 0
30 336 0
30 337 0
30 338 0
30 339 0
30 340 0
30 341 0
30 342 0
30 343 0
30 344 0
30 345 0
30 346 0
30 347 0
30 348 0
30 349 0
30 350 0
30 351 0
30 352 0
30 353 0
30 354 0
30 355 0
30 356 0
30 357 0
30 358 0
30 359 0
30 360 0
30 361 0
30 362 0
30 363 0
30 364 0
30 365 0
30 366 0
30 367 0
30 368 0
30 369 0
30 370 0
30 371 0
30 372 0
30 373 0
30 374 0
30 375 0
30 376 0
30 377 0
30 378 0
30 379 0
30 380 0
30 381 0
30 382 0
30 383 0
30 384 0
30 385 0
30 386 0
30 387 0
30 388 0
30 389 0
30 390 0
30 391 0
30 392 0
30 393 0
30 394 0
30 395 0
30 396 0
30 397 0
30 398 0
30 399 0
31 0 0
31 1 0
31 2 0
31 3 0
31 4 0
31 5 0
31 6 0
31 7 0
31 8 0
31 9 0
31 10 0
31 11 0
31 12 0
31 13 0
31 14 0
31 15 0
31 16 0
31 17 0
31 18 0
31 19 0
31 20 0
31 21 0
31 22 0
31 23 0
31 24 0
31 25 0
31 26 0
31 27 0
31 28 0
31 29 0
31 30 0
31 31 0
31 32 0
31 33 0
31 34 0
31 35 0
31 36 0
31 37 0
31 38 0
31 39 0
31 40 0
31 41 0
31 42 0
31 43 0
31 44 0
31 45 0
31 46 0
31 47 0
31 48 0
31 49 0
31 50 0
31 51 0
31 52 0
31 53 0
31 54 0
31 55 0
31 56 0
31 57 0
31 58 0
31 59 0
31 60 0
31 61 0
31 62 0
31 63 0
31 64 0
31 65 0
31 66 0
31 67 0
31 68 0
31 69 0
31 70 0
31 71 0
31 72 0
31 73 0
31 74 0
31 75 0
31 76 0
31 77 0
31 78 0
31 79 0
31 80 0
31 81 0
31 82 0
31 83 0
31 84 0
31 85 0
31 86 0
31 87 0
31 88 0
31 89 0
31 90 0
31 91 0
31 92 0
31 93 0
31 94 0
31 95 0
31 96 0
31 97 0
31 98 0
31 99 0
31 100 0
31 101 0
31 102 0
31 103 0
31 104 0
31 105 0
31 106 0
31 107 0
31 108 0
31 109 0
31 110 0
31 111 0
31 112 0
31 113 0
31 114 0
31 115 0
31 116 0
31 117 0
31 118 0
31 119 0
31 120 0
31 121 0
31 122 0
31 123 0
31 124 0
31 125 0
31 126 0
31 127 0
31 128 0
31 129 0
31 130 0
31 131 0
31 132 0
31 133 0
31 134 0
31 135 0
31 136 0
31 137 0
31 138 0
31 139 0
31 140 0
31 141 0
31 142 0
31 143 0
31 144 0
31 145 0
31 146 0
31 147 0
31 148 0
31 149 0
31 150 0
31 151 0
31 152 0
31 153 0
31 154 0
31 155 0
31 156 0
31 157 0
31 158 0
31 159 0
31 160 0
31 161 0
31 162 0
31 163 0
31 164 0
31 165 0
31 166 0
31 167 0
31 168 0
31 169 0
31 170 0
31 171 0
31 172 0
31 173 0
31 174 0
31 175 0
31 176 0
31 177 0
31 178 0
31 179 0
31 180 0
31 181 0
31 182 0
31 183 0
31 184 0
31 185 0
31 186 0
31 187 0
31 188 0
31 189 0
31 190 0
31 191 0
31 192 0
31 193 0
31 194 0
31 195 0
31 196 0
31 197 0
31 198 0
31 199 0
31 200 0
31 201 0
31 202 0
31 203 0
31 204 0
31 205 0
31 206 0
31 207 0
31 208 0
31 209 0
31 210 0
31 211 0
31 212 0
31 213 0
31 214 0
31 215 0
31 216 0
31 217 0
31 218 0
31 219 0
31 220 0
31 221 0
31 222 0
31 223 0
31 224 0
31 225 0
31 226 0
31 227 0
31 228 0
31 229 0
31 230 0
31 231 0
31 232 0
31 233 0
31 234 0
31 235 0
31 236 0
31 237 0
31 238 0
31 239 0
31 240 0
31 241 0
31 242 0
31 243 0
31 244 0
31 245 0
31 246 0
31 247 0
31 248 0
31 249 0
31 250 0
31 251 0
31 252 0
31 253 0
31 254 0
31 255 0
31 256 0
31 257 0
31 258 0
31 259 0
31 260 0
31 261 0
31 262 0
31 263 0
31 264 0
31 265 0
31 266 0
31 267 0
31 268 0
31 269 0
31 270 0
31 271 0
31 272 0
31 273 0
31 274 0
31 275 0
31 276 0
31 277 0
31 278 0
31 279 0
31 280 0
31 281 0
31 282 0
31 283 0
31 284 0
31 285 0
31 286 0
31 287 0
31 288 0
31 289 0
31 290 0
31 291 0
31 292 0
31 293 0
31 294 0
31 295 0
31 296 0
31 297 0
31 298 0
31 299 0
31 300 0
31 301 0
31 302 0
31 303 0
31 304 0
31 305 0
31 306 0
31 307 0
31 308 0
31 309 0
31 310 0
31 311 0
31 312 0
31 313 0
31 314 0
31 315 0
31 316 0
31 317 0
31 318 0
31 319 0
31 320 0
31 321 0
31 322 0
31 323 0
31 324 0
31 325 0
31 326 0
31 327 0
31 328 0
31 329 0
31 330 0
31 331 0
31 332 0
31 333 0
31 334 0
31 335 0
31 336 0
31 337 0
31 338 0
31 339 0
31 340 0
31 341 0
31 342 0
31 343 0
31 344 0
31 345 0
31 346 0
31 347 0
31 348 0
31 349 0
31 350 0
31 351 0
31 352 0
31 353 0
31 354 0
31 355 0
31 356 0
31 357 0
31 358 0
31 359 0
31 360 0
31 361 0
31 362 0
31 363 0
31 364 0
31 365 0
31 366 0
31 367 0
31 368 0
31 369 0
31 370 0
31 371 0
31 372 0
31 373 0
31 374 0
31 375 0
31 376 0
31 377 0
31 378 0
31 379 0
31 380 0
31 381 0
31 382 0
31 383 0
31 384 0
31 385 0
31 386 0
31 387 0
31 388 0
31 389 0
31 390 0
31 391 0
31 392 0
31 393 0
31 394 0
31 395 0
31 396 0
31 397 0
31 398 0
31 399 0
32 0 0
32 1 0
32 2 0
32 3 0
32 4 0
32 5 0
32 6 0
32 7 0
32 8 0
32 9 0
32 10 0
32 11 0
32 12 0
32 13 0
32 14 0
32 15 0
32 16 0
32 17 0
32 18 0
32 19 0
32 20 0
32 21 0
32 22 0
32 23 0
32 24 0
32 25 0
32 26 0
32 27 0
32 28 0
32 29 0
32 30 0
32 31 0
32 32 0
32 33 0
32 34 0
32 35 0
32 36 0
32 37 0
32 38 0
32 39 0
32 40 0
32 41 0
32 42 0
32 43 0
32 44 0
32 45 0
32 46 0
32 47 0
32 48 0
32 49 0
32 50 0
32 51 0
32 52 0
32 53 0
32 54 0
32 55 0
32 56 0
32 57 0
32 58 0
32 59 0
32 60 0
32 61 0
32 62 0
32 63 0
32 64 0
32 65 0
32 66 0
32 67 0
32 68 0
32 69 0
32 70 0
32 71 0
32 72 0
32 73 0
32 74 0
32 75 0
32 76 0
32 77 0
32 78 0
32 79 0
32 80 0
32 81 0
32 82 0
32 83 0
32 84 0
32 85 0
32 86 0
32 87 0
32 88 0
32 89 0
32 90 0
32 91 0
32 92 0
32 93 0
32 94 0
32 95 0
32 96 0
32 97 0
32 98 0
32 99 0
32 100 0
32 101 0
32 102 0
32 103 0
32 104 0
32 105 0
32 106 0
32 107 0
32 108 0
32 109 0
32 110 0
32 111 0
32 112 0
32 113 0
32 114 0
32 115 0
32 116 0
32 117 0
32 118 0
32 119 0
32 120 0
32 121 0
32 122 0
32 123 0
32 124 0
32 125 0
32 126 0
32 127 0
32 128 0
32 129 0
32 130 0
32 131 0
32 132 0
32 133 0
32 134 0
32 135 0
32 136 0
32 137 0
32 138 0
32 139 0
32 140 0
32 141 0
32 142 0
32 143 0
32 144 0
32 145 0
32 146 0
32 147 0
32 148 0
32 149 0
32 150 0
32 151 0
32 152 0
32 153 0
32 154 0
32 155 0
32 156 0
32 157 0
32 158 0
32 159 0
32 160 0
32 161 0
32 162 0
32 163 0
32 164 0
32 165 0
32 166 0
32 167 0
32 168 0
32 169 0
32 170 0
32 171 0
32 172 0
32 173 0
32 174 0
32 175 0
32 176 0
32 177 0
32 178 0
32 179 0
32 180 0
32 181 0
32 182 0
32 183 0
32 184 0
32 185 0
32 186 0
32 187 0
32 188 0
32 189 0
32 190 0
32 191 0
32 192 0
32 193 0
32 194 0
32 195 0
32 196 0
32 197 0
32 198 0
32 199 0
32 200 0
32 201 0
32 202 0
32 203 0
32 204 0
32 205 0
32 206 0
32 207 0
32 208 0
32 209 0
32 210 0
32 211 0
32 212 0
32 213 0
32 214 0
32 215 0
32 216 0
32 217 0
32 218 0
32 219 0
32 220 0
32 221 0
32 222 0
32 223 0
32 224 0
32 225 0
32 226 0
32 227 0
32 228 0
32 229 0
32 230 0
32 231 0
32 232 0
32 233 0
32 234 0
32 235 0
32 236 0
32 237 0
32 238 0
32 239 0
32 240 0
32 241 0
32 242 0
32 243 0
32 244 0
32 245 0
32 246 0
32 247 0
32 248 0
32 249 0
32 250 0
32 251 0
32 252 0
32 253 0
32 254 0
32 255 0
32 256 0
32 257 0
32 258 0
32 259 0
32 260 0
32 261 0
32 262 0
32 263 0
32 264 0
32 265 0
32 266 0
32 267 0
32 268 0
32 269 0
32 270 0
32 271 0
32 272 0
32 273 0
32 274 0
32 275 0
32 276 0
32 277 0
32 278 0
32 279 0
32 280 0
32 281 0
32 282 0
32 283 0
32 284 0
32 285 0
32 286 0
32 287 0
32 288 0
32 289 0
32 290 0
32 291 0
32 292 0
32 293 0
32 294 0
32 295 0
32 296 0
32 297 0
32 298 0
32 299 0
32 300 0
32 301 0
32 302 0
32 303 0
32 304 0
32 305 0
32 306 0
32 307 0
32 308 0
32 309 0
32 310 0
32 311 0
32 312 0
32 313 0
32 314 0
32 315 0
32 316 0
32 317 0
32 318 0
32 319 0
32 320 0
32 321 0
32 322 0
32 323 0
32 324 0
32 325 0
32 326 0
32 327 0
32 328 0
32 329 0
32 330 0
32 331 0
32 332 0
32 333 0
32 334 0
32 335 0
32 336 0
32 337 0
32 338 0
32 339 0
32 340 0
32 341 0
32 342 0
32 343 0
32 344 0
32 345 0
32 346 0
32 347 0
32 348 0
32 349 0
32 350 0
32 351 0
32 352 0
32 353 0
32 354 0
32 355 0
32 356 0
32 357 0
32 358 0
32 359 0
32 360 0
32 361 0
32 362 0
32 363 0
32 364 0
32 365 0
32 366 0
32 367 0
32 368 0
32 369 0
32 370 0
32 371 0
32 372 0
32 373 0
32 374 0
32 375 0
32 376 0
32 377 0
32 378 0
32 379 0
32 380 0
32 381 0
32 382 0
32 383 0
32 384 0
32 385 0
32 386 0
32 387 0
32 388 0
32 389 0
32 390 0
32 391 0
32 392 0
32 393 0
32 394 0
32 395 0
32 396 0
32 397 0
32 398 0
32 399 0
33 0 0
33 1 0
33 2 0
33 3 0
33 4 0
33 5 0
33 6 0
33 7 0
33 8 0
33 9 0
33 10 0
33 11 0
33 12 0
33 13 0
33 14 0
33 15 0
33 16 0
33 17 0
33 18 0
33 19 0
33 20 0
33 21 0
33 22 0
33 23 0
33 24 0
33 25 0
33 26 0
33 27 0
33 28 0
33 29 0
33 30 0
33 31 0
33 32 0
33 33 0
33 34 0
33 35 0
33 36 0
33 37 0
33 38 0
33 39 0
33 40 0
33 41 0
33 42 0
33 43 0
33 44 0
33 45 0
33 46 0
33 47 0
33 48 0
33 49 0
33 50 0
33 51 0
33 52 0
33 53 0
33 54 0
33 55 0
33 56 0
33 57 0
33 58 0
33 59 0
33 60 0
33 61 0
33 62 0
33 63 0
33 64 0
33 65 0
33 66 0
33 67 0
33 68 0
33 69 0
33 70 0
33 71 0
33 72 0
33 73 0
33 74 0
33 75 0
33 76 0
33 77 0
33 78 0
33 79 0
33 80 0
33 81 0
33 82 0
33 83 0
33 84 0
33 85 0
33 86 0
33 87 0
33 88 0
33 89 0
33 90 0
33 91 0
33 92 0
33 93 0
33 94 0
33 95 0
33 96 0
33 97 0
33 98 0
33 99 0
33 100 0
33 101 0
33 102 0
33 103 0
33 104 0
33 105 0
33 106 0
33 107 0
33 108 0
33 109 0
33 110 0
33 111 0
33 112 0
33 113 0
33 114 0
33 115 0
33 116 0
33 117 0
33 118 0
33 119 0
33 120 0
33 121 0
33 122 0
33 123 0
33 124 0
33 125 0
33 126 0
33 127 0
33 128 0
33 129 0
33 130 0
33 131 0
33 132 0
33 133 0
33 134 0
33 135 0
33 136 0
33 137 0
33 138 0
33 139 0
33 140 0
33 141 0
33 142 0
33 143 0
33 144 0
33 145 0
33 146 0
33 147 0
33 148 0
33 149 0
33 150 0
33 151 0
33 152 0
33 153 0
33 154 0
33 155 0
33 156 0
33 157 0
33 158 0
33 159 0
33 160 0
33 161 0
33 162 0
33 163 0
33 164 0
33 165 0
33 166 0
33 167 0
33 168 0
33 169 0
33 170 0
33 171 0
33 172 0
33 173 0
33 174 0
33 175 0
33 176 0
33 177 0
33 178 0
33 179 0
33 180 0
33 181 0
33 182 0
33 183 0
33 184 0
33 185 0
33 186 0
33 187 0
33 188 0
33 189 0
33 190 0
33 191 0
33 192 0
33 193 0
33 194 0
33 195 0
33 196 0
33 197 0
33 198 0
33 199 0
33 200 0
33 201 0
33 202 0
33 203 0
33 204 0
33 205 0
33 206 0
33 207 0
33 208 0
33 209 0
33 210 0
33 211 0
33 212 0
33 213 0
33 214 0
33 215 0
33 216 0
33 217 0
33 218 0
33 219 0
33 220 0
33 221 0
33 222 0
33 223 0
33 224 0
33 225 0
33 226 0
33 227 0
33 228 0
33 229 0
33 230 0
33 231 0
33 232 0
33 233 0
33 234 0
33 235 0
33 236 0
33 237 0
33 238 0
33 239 0
33 240 0
33 241 0
33 242 0
33 243 0
33 244 0
33 245 0
33 246 0
33 247 0
33 248 0
33 249 0
33 250 0
33 251 0
33 252 0
33 253 0
33 254 0
33 255 0
33 256 0
33 257 0
33 258 0
33 259 0
33 260 0
33 261 0
33 262 0
33 263 0
33 264 0
33 265 0
33 266 0
33 267 0
33 268 0
33 269 0
33 270 0
33 271 0
33 272 0
33 273 0
33 274 0
33 275 0
33 276 0
33 277 0
33 278 0
33 279 0
33 280 0
33 281 0
33 282 0
33 283 0
33 284 0
33 285 0
33 286 0
33 287 0
33 288 0
33 289 0
33 290 0
33 291 0
33 292 0
33 293 0
33 294 0
33 295 0
33 296 0
33 297 0
33 298 0
33 299 0
33 300 0
33 301 0
33 302 0
33 303 0
33 304 0
33 305 0
33 306 0
33 307 0
33 308 0
33 309 0
33 310 0
33 311 0
33 312 0
33 313 0
33 314 0
33 315 0
33 316 0
33 317 0
33 318 0
33 319 0
33 320 0
33 321 0
33 322 0
33 323 0
33 324 0
33 325 0
33 326 0
33 327 0
33 328 0
33 329 0
33 330 0
33 331 0
33 332 0
33 333 0
33 334 0
33 335 0
33 336 0
33 337 0
33 338 0
33 339 0
33 340 0
33 341 0
33 342 0
33 343 0
33 344 0
33 345 0
33 346 0
33 347 0
33 348 0
33 349 0
33 350 0
33 351 0
33 352 0
33 353 0
33 354 0
33 355 0
33 356 0
33 357 0
33 358 0
33 359 0
33 360 0
33 361 0
33 362 0
33 363 0
33 364 0
33 365 0
33 366 0
33 367 0
33 368 0
33 369 0
33 370 0
33 371 0
33 372 0
33 373 0
33 374 0
33 375 0
33 376 0
33 377 0
33 378 0
33 379 0
33 380 0
33 381 0
33 382 0
33 383 0
33 384 0
33 385 0
33 386 0
33 387 0
33 388 0
33 389 0
33 390 0
33 391 0
33 392 0
33 393 0
33 394 0
33 395 0
33 396 0
33 397 0
33 398 0
33 399 0
34 0 1
34 1 0
34 2 0
34 3 0
34 4 0
34 5 0
34 6 0
34 7 0
34 8 0
34 9 0
34 10 0
34 11 0
34 12 0
34 13 0
34 14 0
34 15 0
34 16 0
34 17 0
34 18 0
34 19 0
34 20 0
34 21 0
34 22 0
34 23 0
34 24 0
34 25 0
34 26 0
34 27 0
34 28 0
34 29 0
34 30 0
34 31 0
34 32 0
34 33 0
34 34 0
34 35 0
34 36 0
34 37 0
34 38 0
34 39 0
34 40 0
34 41 0
34 42 0
34 43 0
34 44 0
34 45 0
34 46 0
34 47 0
34 48 0
34 49 0
34 50 0
34 51 0
34 52 0
34 53 0
34 54 0
34 55 0
34 56 0
34 57 0
34 58 0
34 59 0
34 60 0
34 61 0
34 62 0
34 63 0
34 64 0
34 65 0
34 66 0
34 67 0
34 68 0
34 69 0
34 70 0
34 71 0
34 72 0
34 73 0
34 74 0
34 75 0
34 76 0
34 77 0
34 78 0
34 79 0
34 80 0
34 81 0
34 82 0
34 83 0
34 84 0
34 85 0
34 86 0
34 87 0
34 88 0
34 89 0
34 90 0
34 91 0
34 92 0
34 93 0
34 94 0
34 95 0
34 96 0
34 97 0
34 98 0
34 99 0
34 100 0
34 101 0
34 102 0
34 103 0
34 104 0
34 105 0
34 106 0
34 107 0
34 108 0
34 109 0
34 110 0
34 111 0
34 112 0
34 113 0
34 114 0
34 115 0
34 116 0
34 117 0
34 118 0
34 119 0
34 120 0
34 121 0
34 122 0
34 123 0
34 124 0
34 125 0
34 126 0
34 127 0
34 128 0
34 129 0
34 130 0
34 131 0
34 132 0
34 133 0
34 134 0
34 135 0
34 136 0
34 137 1
34 138 1
34 139 1
34 140 1
34 141 1
34 142 1
34 143 1
34 144 1
34 145 1
34 146 1
34 147 1
34 148 1
34 149 1
34 150 1
34 151 1
34 152 1
34 153 1
34 154 1
34 155 1
34 156 1
34 157 1
34 158 1
34 159 1
34 160 1
34 161 1
34 162 1
34 163 1
34 164 1
34 165 1
34 166 1
34 167 1
34 168 1
34 169 1
34 170 1
34 171 1
34 172 1
34 173 1
34 174 1
34 175 1
34 176 1
34 177 1
34 178 1
34 179 1
34 180 1
34 181 1
34 182 1
34 183 1
34 184 1
34 185 1
34 186 1
34 187 1
34 188 1
34 189 1
34 190 1
34 191 1
34 192 1
34 193 1
34 194 1
34 195 1
34 196 1
34 197 1
34 198 1
34 199 1
34 200 1
34 201 1
34 202 1
34 203 1
34 204 1
34 205 1
34 206 1
34 207 1
34 208 1
34 209 1
34 210 1
34 211 1
34 212 1
34 213 1
34 214 1
34 215 1
34 216 1
34 217 1
34 218 1
34 219 1
34 220 1
34 221 1
34 222 1
34 223 1
34 224 1
34 225 1
34 226 1
34 227 1
34 228 1
34 229 1
34 230 1
34 231 1
34 232 1
34 233 1
34 234 1
34 235 1
34 236 1
34 237 1
34 238 1
34 239 1
34 240 1
34 241 1
34 242 1
34 243 1
34 244 1
34 245 1
34 246 1
34 247 1
34 248 1
34 249 1
34 250 1
34 251 1
34 252 1
34 253 1
34 254 1
34 255 1
34 256 1
34 257 1
34 258 1
34 259 1
34 260 1
34 261 1
34 262 1
34 263 1
34 264 1
34 265 1
34 266 1
34 267 1
34 268 1
34 269 1
34 270 1
34 271 1
34 272 1
34 273 1
34 274 1
34 275 1
34 276 1
34 277 1
34 278 1
34 279 1
34 280 1
34 281 1
34 282 1
34 283 1
34 284 1
34 285 1
34 286 1
34 287 1
34 288 1
34 289 1
34 290 1
34 291 1
34 292 1
34 293 1
34 294 1
34 295 1
34 296 1
34 297 1
34 298 1
34 299 1
34 300 1
34 301 1
34 302 1
34 303 1
34 304 1
34 305 1
34 306 1
34 307 1
34 308 1
34 309 1
34 310 1
34 311 1
34 312 1
34 313 1
34 314 1
34 315 1
34 316 1
34 317 1
34 318 1
34 319 1
34 320 1
34 321 1
34 322 1
34 323 1
34 324 1
34 325 1
34 326 1
34 327 1
34 328 1
34 329 1
34 330 1
34 331 1
34 332 1
34 333 1
34 334 1
34 335 1
34 336 1
34 337 1
34 338 1
34 339 1
34 340 1
34 341 1
34 342 1
34 343 1
34 344 1
34 345 1
34 346 1
34 347 1
34 348 1
34 349 1
34 350 1
34 351 1
34 352 1
34 353 1
34 354 1
34 355 1
34 356 1
34 357 1
34 358 1
34 359 1
34 360 1
34 361 1
34 362 1
34 363 1
34 364 1
34 365 1
34 366 1
34 367 1
34 368 1
34 369 1
34 370 1
34 371 1
34 372 1
34 373 1
34 374 1
34 375 1
34 376 1
34 377 1
34 378 1
34 379 1
34 380 1
34 381 1
34 382 1
34 383 1
34 384 1
34 385 1
34 386 1
34 387 1
34 388 1
34 389 1
34 390 1
34 391 1
34 392 1
34 393 1
34 394 1
34 395 1
34 396 1
34 397 1
34 398 1
34 399 1
35 0 1
35 1 0
35 2 0
35 3 0
35 4 0
35 5 0
35 6 0
35 7 0
35 8 0
35 9 0
35 10 0
35 11 0
35 12 1
35 13 1
35 14 1
35 15 1
35 16 1
35 17 1
35 18 1
35 19 1
35 20 1
35 21 1
35 22 1
35 23 1
35 24 1
35 25 1
35 26 1
35 27 1
35 28 1
35 29 1
35 30 1
35 31 1
35 32 1
35 33 1
35 34 1
35 35 1
35 36 1
35 37 1
35 38 1
35 39 1
35 40 1
35 41 1
35 42 1
35 43 1
35 44 1
35 45 1
35 46 1
35 47 1
35 48 1
35 49 1
35 50 1
35 51 1
35 52 1
35 53 1
35 54 1
35 55 1
35 56 1
35 57 1
35 58 1
35 59 1
35 60 1
35 61 1
35 62 1
35 63 1
35 64 1
35 65 1
35 66 1
35 67 1
35 68 1
35 69 1
35 70 1
35 71 1
35 72 1
35 73 1
35 74 1
35 75 1
35 76 1
35 77 1
35 78 1
35 79 1
35 80 1
35 81 1
35 82 1
35 83 1
35 84 1
35 85 1
35 86 1
35 87 1
35 88 1
35 89 1
35 90 1
35 91 1
35 92 1
35 93 1
35 94 1
35 95 1
35 96 1
35 97 1
35 98 1
35 99 1
35 100 1
35 101 1
35 102 1
35 103 1
35 104 1
35 105 1
35 106 1
35 107 1
35 108 1
35 109 1
35 110 1
35 111 1
35 112 1
35 113 1
35 114 1
35 115 1
35 116 1
35 117 1
35 118 1
35 119 1
35 120 1
35 121 1
35 122 1
35 123 1
35 124 1
35 125 1
35 126 1
35 127 1
35 128 1
35 129 1
35 130 1
35 131 1
35 132 1
35 133 1
35 134 1
35 135 1
35 136 1
35 137 1
35 138 1
35 139 1
35 140 1
35 141 1
35 142 1
35 143 1
35 144 1
35 145 1
35 146 1
35 147 1
35 148 1
35 149 1
35 150 1
35 151 1
35 152 1
35 153 1
35 154 1
35 155 1
35 156 1
35 157 1
35 158 1
35 159 1
35 160 1
35 161 1
35 162 1
35 163 1
35 164 1
35 165 1
35 166 1
35 167 1
35 168 1
35 169 1
35 170 1
35 171 1
35 172 1
35 173 1
35 174 1
35 175 1
35 176 1
35 177 1
35 178 1
35 179 1
35 180 1
35 181 1
35 182 1
35 183 1
35 184 1
35 185 1
35 186 1
35 187 1
35 188 1
35 189 1
35 190 1
35 191 1
35 192 1
35 193 1
35 194 1
35 195 1
35 196 1
35 197 1
35 198 1
35 199 1
35 200 1
35 201 1
35 202 1
35 203 1
35 204 1
35 205 1
35 206 1
35 207 1
35 208 1
35 209 1
35 210 1
35 211 1
35 212 1
35 213 1
35 214 1
35 215 1
35 216 1
35 217 1
35 218 1
35 219 1
35 220 1
35 221 1
35 222 1
35 223 1
35 224 1
35 225 1
35 226 1
35 227 1
35 228 1
35 229 1
35 230 1
35 231 1
35 232 1
35 233 1
35 234 1
35 235 1
35 236 1
35 237 1
35 238 1
35 239 1
35 240 1
35 241 1
35 242 1
35 243 1
35 244 1
35 245 1
35 246 1
35 247 1
35 248 1
35 249 1
35 250 1
35 251 1
35 252 1
35 253 1
35 254 1
35 255 1
35 256 1
35 257 1
35 258 1
35 259 1
35 260 1
35 261 1
35 262 1
35 263 1
35 264 1
35 265 1
35 266 1
35 267 1
35 268 1
35 269 1
35 270 1
35 271 1
35 272 1
35 273 1
35 274 1
35 275 1
35 276 1
35 277 1
35 278 1
35 279 1
35 280 1
35 281 1
35 282 1
35 283 1
35 284 1
35 285 1
35 286 1
35 287 1
35 288 1
35 289 1
35 290 1
35 291 1
35 292 1
35 293 1
35 294 1
35 295 1
35 296 1
35 297 1
35 298 1
35 299 1
35 300 1
35 301 1
35 302 1
35 303 1
35 304 1
35 305 1
35 306 1
35 307 1
35 308 1
35 309 1
35 310 1
35 311 1
35 312 1
35 313 1
35 314 1
35 315 1
35 316 1
35 317 1
35 318 1
35 319 1
35 320 1
35 321 1
35 322 1
35 323 1
35 324 1
35 325 1
35 326 1
35 327 1
35 328 1
35 329 1
35 330 1
35 331 1
35 332 1
35 333 1
35 334 1
35 335 1
35 336 1
35 337 1
35 338 1
35 339 1
35 340 1
35 341 1
35 342 1
35 343 1
35 344 1
35 345 1
35 346 1
35 347 1
35 348 1
35 349 1
35 350 1
35 351 1
35 352 1
35 353 1
35 354 1
35 355 1
35 356 1
35 357 1
35 358 1
35 359 1
35 360 1
35 361 1
35 362 1
35 363 1
35 364 1
35 365 1
35 366 1
35 367 1
35 368 1
35 369 1
35 370 1
35 371 1
35 372 1
35 373 1
35 374 1
35 375 1
35 376 1
35 377 1
35 378 1
35 379 1
35 380 1
35 381 1
35 382 1
35 383 1
35 384 1
35 385 1
35 386 1
35 387 1
35 388 1
35 389 1
35 390 1
35 391 1
35 392 1
35 393 1
35 394 1
35 395 1
35 396 1
35 397 1
35 398 1
35 399 1
36 0 1
36 1 0
36 2 0
36 3 0
36 4 0
36 5 1
36 6 1
36 7 1
36 8 1
36 9 1
36 10 1
36 11 1
36 12 1
36 13 1
36 14 1
36 15 1
36 16 1
36 17 1
36 18 1
36 19 1
36 20 1
36 21 1
36 22 1
36 23 1
36 24 1
36 25 1
36 26 1
36 27 1
36 28 1
36 29 1
36 30 1
36 31 1
36 32 1
36 33 1
36 34 1
36 35 1
36 36 1
36 37 1
36 38 1
36 39 1
36 40 1
36 41 1
36 42 1
36 43 1
36 44 1
36 45 1
36 46 1
36 47 1
36 48 1
36 49 1
36 50 1
36 51 1
36 52 1
36 53 1
36 54 1
36 55 1
36 56 1
36 57 1
36 58 1
36 59 1
36 60 1
36 61 1
36 62 1
36 63 1
36 64 1
36 65 1
36 66 1
36 67 1
36 68 1
36 69 1
36 70 1
36 71 1
36 72 1
36 73 1
36 74 1
36 75 1
36 76 1
36 77 1
36 78 1
36 79 1
36 80 1
36 81 1
36 82 1
36 83 1
36 84 1
36 85 1
36 86 1
36 87 1
36 88 1
36 89 1
36 90 1
36 91 1
36 92 1
36 93 1
36 94 1
36 95 1
36 96 1
36 97 1
36 98 1
36 99 1
36 100 1
36 101 1
36 102 1
36 103 1
36 104 1
36 105 1
36 106 1
36 107 1
36 108 1
36 109 1
36 110 1
36 111 1
36 112 1
36 113 1
36 114 1
36 115 1
36 116 1
36 117 1
36 118 1
36 119 1
36 120 1
36 121 1
36 122 1
36 123 1
36 124 1
36 125 1
36 126 1
36 127 1
36 128 1
36 129 1
36 130 1
36 131 1
36 132 1
36 133 1
36 134 1
36 135 1
36 136 1
36 137 1
36 138 1
36 139 1
36 140 1
36 141 1
36 142 1
36 143 1
36 144 1
36 145 1
36 146 1
36 147 1
36 148 1
36 149 1
36 150 1
36 151 1
36 152 1
36 153 1
36 154 1
36 155 1
36 156 1
36 157 1
36 158 1
36 159 1
36 160 1
36 161 1
36 162 1
36 163 1
36 164 1
36 165 1
36 166 1
36 167 1
36 168 1
36 169 1
36 170 1
36 171 1
36 172 1
36 173 1
36 174 1
36 175 1
36 176 1
36 177 1
36 178 1
36 179 1
36 180 1
36 181 1
36 182 1
36 183 1
36 184 1
36 185 1
36 186 1
36 187 1
36 188 1
36 189 1
36 190 1
36 191 1
36 192 1
36 193 1
36 194 1
36 195 1
36 196 1
36 197 1
36 198 1
36 199 1
36 200 1
36 201 1
36 202 1
36 203 1
36 204 1
36 205 1
36 206 1
36 207 1
36 208 1
36 209 1
36 210 1
36 211 1
36 212 1
36 213 1
36 214 1
36 215 1
36 216 1
36 217 1
36 218 1
36 219 1
36 220 1
36 221 1
36 222 1
36 223 1
36 224 1
36 225 1
36 226 1
36 227 1
36 228 1
36 229 1
36 230 1
36 231 1
36 232 1
36 233 1
36 234 1
36 235 1
36 236 1
36 237 1
36 238 1
36 239 1
36 240 1
36 241 1
36 242 1
36 243 1
36 244 1
36 245 1
36 246 1
36 247 1
36 248 1
36 249 1
36 250 1
36 251 1
36 252 1
36 253 1
36 254 1
36 255 1
36 256 1
36 257 1
36 258 1
36 259 1
36 260 1
36 261 1
36 262 1
36 263 1
36 264 1
36 265 1
36 266 1
36 267 1
36 268 1
36 269 1
36 270 1
36 271 1
36 272 1
36 273 1
36 274 1
36 275 1
36 276 1
36 277 1
36 278 1
36 279 1
36 280 1
36 281 1
36 282 1
36 283 1
36 284 1
36 285 1
36 286 1
36 287 1
36 288 1
36 289 1
36 290 1
36 291 1
36 292 1
36 293 1
36 294 1
36 295 1
36 296 1
36 297 1
36 298 1
36 299 1
36 300 1
36 301 1
36 302 1
36 303 1
36 304 1
36 305 1
36 306 1
36 307 1
36 308 1
36 309 1
36 310 1
36 311 1
36 312 1
36 313 1
36 314 1
36 315 1
36 316 1
36 317 1
36 318 1
36 319 1
36 320 1
36 321 1
36 322 1
36 323 1
36 324 1
36 325 1
36 326 1
36 327 1
36 328 1
36 329 1
36 330 1
36 331 1
36 332 1
36 333 1
36 334 1
36 335 1
36 336 1
36 337 1
36 338 1
36 339 1
36 340 1
36 341 1
36 342 1
36 343 1
36 344 1
36 345 1
36 346 1
36 347 1
36 348 1
36 349 1
36 350 1
36 351 1
36 352 1
36 353 1
36 354 1
36 355 1
36 356 1
36 357 1
36 358 1
36 359 1
36 360 1
36 361 1
36 362 1
36 363 1
36 364 1
36 365 1
36 366 1
36 367 1
36 368 1
36 369 1
36 370 1
36 371 1
36 372 1
36 373 1
36 374 1
36 375 1
36 376 1
36 377 1
36 378 1
36 379 1
36 380 1
36 381 1
36 382 1
36 383 1
36 384 1
36 385 1
36 386 1
36 387 1
36 388 1
36 389 1
36 390 1
36 391 1
36 392 1
36 393 1
36 394 1
36 395 1
36 396 1
36 397 1
36 398 1
36 399 1
37 0 1
37 1 1
37 2 1
37 3 1
37 4 1
37 5 1
37 6 1
37 7 1
37 8 1
37 9 1
37 10 1
37 11 1
37 12 1
37 13 1
37 14 1
37 15 1
37 16 1
37 17 1
37 18 1
37 19 1
37 20 1
37 21 1
37 22 1
37 23 1
37 24 1
37 25 1
37 26 1
37 27 1
37 28 1
37 29 1
37 30 1
37 31 1
37 32 1
37 33 1
37 34 1
37 35 1
37 36 1
37 37 1
37 38 1
37 39 1
37 40 1
37 41 1
37 42 1
37 43 1
37 44 1
37 45 1
37 46 1
37 47 1
37 48 1
37 49 1
37 50 1
37 51 1
37 52 1
37 53 1
37 54 1
37 55 1
37 56 1
37 57 1
37 58 1
37 59 1
37 60 1
37 61 1
37 62 1
37 63 1
37 64 1
37 65 1
37 66 1
37 67 1
37 68 1
37 69 1
37 70 1
37 71 1
37 72 1
37 73 1
37 74 1
37 75 1
37 76 1
37 77 1
37 78 1
37 79 1
37 80 1
37 81 1
37 82 1
37 83 1
37 84 1
37 85 1
37 86 1
37 87 1
37 88 1
37 89 1
37 90 1
37 91 1
37 92 1
37 93 1
37 94 1
37 95 1
37 96 1
37 97 1
37 98 1
37 99 1
37 100 1
37 101 1
37 102 1
37 103 1
37 104 1
37 105 1
37 106 1
37 107 1
37 108 1
37 109 1
37 110 1
37 111 1
37 112 1
37 113 1
37 114 1
37 115 1
37 116 1
37 117 1
37 118 1
37 119 1
37 120 1
37 121 1
37 122 1
37 123 1
37 124 1
37 125 1
37 126 1
37 127 1
37 128 1
37 129 1
37 130 1
37 131 1
37 132 1
37 133 1
37 134 1
37 135 1
37 136 1
37 137 1
37 138 1
37 139 1
37 140 1
37 141 1
37 142 1
37 143 1
37 144 1
37 145 1
37 146 1
37 147 1
37 148 1
37 149 1
37 150 1
37 151 1
37 152 1
37 153 1
37 154 1
37 155 1
37 156 1
37 157 1
37 158 1
37 159 1
37 160 1
37 161 1
37 162 1
37 163 1
37 164 1
37 165 1
37 166 1
37 167 1
37 168 1
37 169 1
37 170 1
37 171 1
37 172 1
37 173 1
37 174 1
37 175 1
37 176 1
37 177 1
37 178 1
37 179 1
37 180 1
37 181 1
37 182 1
37 183 1
37 184 1
37 185 1
37 186 1
37 187 1
37 188 1
37 189 1
37 190 1
37 191 1
37 192 1
37 193 1
37 194 1
37 195 1
37 196 1
37 197 1
37 198 1
37 199 1
37 200 1
37 201 1
37 202 1
37 203 1
37 204 1
37 205 1
37 206 1
37 207 1
37 208 1
37 209 1
37 210 1
37 211 1
37 212 1
37 213 1
37 214 1
37 215 1
37 216 1
37 217 1
37 218 1
37 219 1
37 220 1
37 221 1
37 222 1
37 223 1
37 224 1
37 225 1
37 226 1
37 227 1
37 228 1
37 229 1
37 230 1
37 231 1
37 232 1
37 233 1
37 234 1
37 235 1
37 236 1
37 237 1
37 238 1
37 239 1
37 240 1
37 241 1
37 242 1
37 243 1
37 244 1
37 245 1
37 246 1
37 247 1
37 248 1
37 249 1
37 250 1
37 251 1
37 252 1
37 253 1
37 254 1
37 255 1
37 256 1
37 257 1
37 258 1
37 259 1
37 260 1
37 261 1
37 262 1
37 263 1
37 264 1
37 265 1
37 266 1
37 267 1
37 268 1
37 269 1
37 270 1
37 271 1
37 272 1
37 273 1
37 274 1
37 275 1
37 276 1
37 277 1
37 278 1
37 279 1
37 280 1
37 281 1
37 282 1
37 283 1
37 284 1
37 285 1
37 286 1
37 287 1
37 288 1
37 289 1
37 290 1
37 291 1
37 292 1
37 293 1
37 294 1
37 295 1
37 296 1
37 297 1
37 298 1
37 299 1
37 300 1
37 301 1
37 302 1
37 303 1
37 304 1
37 305 1
37 306 1
37 307 1
37 308 1
37 309 1
37 310 1
37 311 1
37 312 1
37 313 1
37 314 1
37 315 1
37 316 1
37 317 1
37 318 1
37 319 1
37 320 1
37 321 1
37 322 1
37 323 1
37 324 1
37 325 1
37 326 1
37 327 1
37 328 1
37 329 1
37 330 1
37 331 1
37 332 1
37 333 1
37 334 1
37 335 1
37 336 1
37 337 1
37 338 1
37 339 1
37 340 1
37 341 1
37 342 1
37 343 1
37 344 1
37 345 1
37 346 1
37 347 1
37 348 1
37 349 1
37 350 1
37 351 1
37 352 1
37 353 1
37 354 1
37 355 1
37 356 1
37 357 1
37 358 1
37 359 1
37 360 1
37 361 1
37 362 1
37 363 1
37 364 1
37 365 1
37 366 1
37 367 1
37 368 1
37 369 1
37 370 1
37 371 1
37 372 1
37 373 1
37 374 1
37 375 1
37 376 1
37 377 1
37 378 1
37 379 1
37 380 1
37 381 1
37 382 1
37 383 1
37 384 1
37 385 1
37 386 1
37 387 1
37 388 1
37 389 1
37 390 1
37 391 1
37 392 1
37 393 1
37 394 1
37 395 1
37 396 1
37 397 1
37 398 1
37 399 1
38 0 1
38 1 1
38 2 1
38 3 1
38 4 1
38 5 1
38 6 1
38 7 1
38 8 1
38 9 1
38 10 1
38 11 1
38 12 1
38 13 1
38 14 1
38 15 1
38 16 1
38 17 1
38 18 1
38 19 1
38 20 1
38 21 1
38 22 1
38 23 1
38 24 1
38 25 1
38 26 1
38 27 1
38 28 1
38 29 1
38 30 1
38 31 1
38 32 1
38 33 1
38 34 1
38 35 1
38 36 1
38 37 1
38 38 1
38 39 1
38 40 1
38 41 1
38 42 1
38 43 1
38 44 1
38 45 1
38 46 1
38 47 1
38 48 1
38 49 1
38 50 1
38 51 1
38 52 1
38 53 1
38 54 1
38 55 1
38 56 1
38 57 1
38 58 1
38 59 1
38 60 1
38 61 1
38 62 1
38 63 1
38 64 1
38 65 1
38 66 1
38 67 1
38 68 1
38 69 1
38 70 1
38 71 1
38 72 1
38 73 1
38 74 1
38 75 1
38 76 1
38 77 1
38 78 1
38 79 1
38 80 1
38 81 1
38 82 1
38 83 1
38 84 1
38 85 1
38 86 1
38 87 1
38 88 1
38 89 1
38 90 1
38 91 1
38 92 1
38 93 1
38 94 1
38 95 1
38 96 1
38 97 1
38 98 1
38 99 1
38 100 1
38 101 1
38 102 1
38 103 1
38 104 1
38 105 1
38 106 1
38 107 1
38 108 1
38 109 1
38 110 1
38 111 1
38 112 1
38 113 1
38 114 1
38 115 1
38 116 1
38 117 1
38 118 1
38 119 1
38 120 1
38 121 1
38 122 1
38 123 1
38 124 1
38 125 1
38 126 1
38 127 1
38 128 1
38 129 1
38 130 1
38 131 1
38 132 1
38 133 1
38 134 1
38 135 1
38 136 1
38 137 1
38 138 1
38 139 1
38 140 1
38 141 1
38 142 1
38 143 1
38 144 1
38 145 1
38 146 1
38 147 1
38 148 1
38 149 1
38 150 1
38 151 1
38 152 1
38 153 1
38 154 1
38 155 1
38 156 1
38 157 1
38 158 1
38 159 1
38 160 1
38 161 1
38 162 1
38 163 1
38 164 1
38 165 1
38 166 1
38 167 1
38 168 1
38 169 1
38 170 1
38 171 1
38 172 1
38 173 1
38 174 1
38 175 1
38 176 1
38 177 1
38 178 1
38 179 1
38 180 1
38 181 1
38 182 1
38 183 1
38 184 1
38 185 1
38 186 1
38 187 1
38 188 1
38 189 1
38 190 1
38 191 1
38 192 1
38 193 1
38 194 1
38 195 1
38 196 1
38 197 1
38 198 1
38 199 1
38 200 1
38 201 1
38 202 1
38 203 1
38 204 1
38 205 1
38 206 1
38 207 1
38 208 1
38 209 1
38 210 1
38 211 1
38 212 1
38 213 1
38 214 1
38 215 1
38 216 1
38 217 1
38 218 1
38 219 1
38 220 1
38 221 1
38 222 1
38 223 1
38 224 1
38 225 1
38 226 1
38 227 1
38 228 1
38 229 1
38 230 1
38 231 1
38 232 1
38 233 1
38 234 1
38 235 1
38 236 1
38 237 1
38 238 1
38 239 1
38 240 1
38 241 1
38 242 1
38 243 1
38 244 1
38 245 1
38 246 1
38 247 1
38 248 1
38 249 1
38 250 1
38 251 1
38 252 1
38 253 1
38 254 1
38 255 1
38 256 1
38 257 1
38 258 1
38 259 1
38 260 1
38 261 1
38 262 1
38 263 1
38 264 1
38 265 1
38 266 1
38 267 1
38 268 1
38 269 1
38 270 1
38 271 1
38 272 1
38 273 1
38 274 1
38 275 1
38 276 1
38 277 1
38 278 1
38 279 1
38 280 1
38 281 1
38 282 1
38 283 1
38 284 1
38 285 1
38 286 1
38 287 1
38 288 1
38 289 1
38 290 1
38 291 1
38 292 1
38 293 1
38 294 1
38 295 1
38 296 1
38 297 1
38 298 1
38 299 1
38 300 1
38 301 1
38 302 1
38 303 1
38 304 1
38 305 1
38 306 1
38 307 1
38 308 1
38 309 1
38 310 1
38 311 1
38 312 1
38 313 1
38 314 1
38 315 1
38 316 1
38 317 1
38 318 1
38 319 1
38 320 1
38 321 1
38 322 1
38 323 1
38 324 1
38 325 1
38 326 1
38 327 1
38 328 1
38 329 1
38 330 1
38 331 1
38 332 1
38 333 1
38 334 1
38 335 1
38 336 1
38 337 1
38 338 1
38 339 1
38 340 1
38 341 1
38 342 1
38 343 1
38 344 1
38 345 1
38 346 1
38 347 1
38 348 1
38 349 1
38 350 1
38 351 1
38 352 1
38 353 1
38 354 1
38 355 1
38 356 1
38 357 1
38 358 1
38 359 1
38 360 1
38 361 1
38 362 1
38 363 1
38 364 1
38 365 1
38 366 1
38 367 1
38 368 1
38 369 1
38 370 1
38 371 1
38 372 1
38 373 1
38 374 1
38 375 1
38 376 1
38 377 1
38 378 1
38 379 1
38 380 1
38 381 1
38 382 1
38 383 1
38 384 1
38 385 1
38 386 1
38 387 1
38 388 1
38 389 1
38 390 1
38 391 1
38 392 1
38 393 1
38 394 1
38 395 1
38 396 1
38 397 1
38 398 1
38 399 1
39 0 1
39 1 1
39 2 1
39 3 1
39 4 1
39 5 1
39 6 1
39 7 1
39 8 1
39 9 1
39 10 1
39 11 1
39 12 1
39 13 1
39 14 1
39 15 1
39 16 1
39 17 1
39 18 1
39 19 1
39 20 1
39 21 1
39 22 1
39 23 1
39 24 1
39 25 1
39 26 1
39 27 1
39 28 1
39 29 1
39 30 1
39 31 1
39 32 1
39 33 1
39 34 1
39 35 1
39 36 1
39 37 1
39 38 1
39 39 1
39 40 1
39 41 1
39 42 1
39 43 1
39 44 1
39 45 1
39 46 1
39 47 1
39 48 1
39 49 1
39 50 1
39 51 1
39 52 1
39 53 1
39 54 1
39 55 1
39 56 1
39 57 1
39 58 1
39 59 1
39 60 1
39 61 1
39 62 1
39 63 1
39 64 1
39 65 1
39 66 1
39 67 1
39 68 1
39 69 1
39 70 1
39 71 1
39 72 1
39 73 1
39 74 1
39 75 1
39 76 1
39 77 1
39 78 1
39 79 1
39 80 1
39 81 1
39 82 1
39 83 1
39 84 1
39 85 1
39 86 1
39 87 1
39 88 1
39 89 1
39 90 1
39 91 1
39 92 1
39 93 1
39 94 1
39 95 1
39 96 1
39 97 1
39 98 1
39 99 1
39 100 1
39 101 1
39 102 1
39 103 1
39 104 1
39 105 1
39 106 1
39 107 1
39 108 1
39 109 1
39 110 1
39 111 1
39 112 1
39 113 1
39 114 1
39 115 1
39 116 1
39 117 1
39 118 1
39 119 1
39 120 1
39 121 1
39 122 1
39 123 1
39 124 1
39 125 1
39 126 1
39 127 1
39 128 1
39 129 1
39 130 1
39 131 1
39 132 1
39 133 1
39 134 1
39 135 1
39 136 1
39 137 1
39 138 1
39 139 1
39 140 1
39 141 1
39 142 1
39 143 1
39 144 1
39 145 1
39 146 1
39 147 1
39 148 1
39 149 1
39 150 1
39 151 1
39 152 1
39 153 1
39 154 1
39 155 1
39 156 1
39 157 1
39 158 1
39 159 1
39 160 1
39 161 1
39 162 1
39 163 1
39 164 1
39 165 1
39 166 1
39 167 1
39 168 1
39 169 1
39 170 1
39 171 1
39 172 1
39 173 1
39 174 1
39 175 1
39 176 1
39 177 1
39 178 1
39 179 1
39 180 1
39 181 1
39 182 1
39 183 1
39 184 1
39 185 1
39 186 1
39 187 1
39 188 1
39 189 1
39 190 1
39 191 1
39 192 1
39 193 1
39 194 1
39 195 1
39 196 1
39 197 1
39 198 1
39 199 1
39 200 1
39 201 1
39 202 1
39 203 1
39 204 1
39 205 1
39 206 1
39 207 1
39 208 1
39 209 1
39 210 1
39 211 1
39 212 1
39 213 1
39 214 1
39 215 1
39 216 1
39 217 1
39 218 1
39 219 1
39 220 1
39 221 1
39 222 1
39 223 1
39 224 1
39 225 1
39 226 1
39 227 1
39 228 1
39 229 1
39 230 1
39 231 1
39 232 1
39 233 1
39 234 1
39 235 1
39 236 1
39 237 1
39 238 1
39 239 1
39 240 1
39 241 1
39 242 1
39 243 1
39 244 1
39 245 1
39 246 1
39 247 1
39 248 1
39 249 1
39 250 1
39 251 1
39 252 1
39 253 1
39 254 1
39 255 1
39 256 1
39 257 1
39 258 1
39 259 1
39 260 1
39 261 1
39 262 1
39 263 1
39 264 1
39 265 1
39 266 1
39 267 1
39 268 1
39 269 1
39 270 1
39 271 1
39 272 1
39 273 1
39 274 1
39 275 1
39 276 1
39 277 1
39 278 1
39 279 1
39 280 1
39 281 1
39 282 1
39 283 1
39 284 1
39 285 1
39 286 1
39 287 1
39 288 1
39 289 1
39 290 1
39 291 1
39 292 1
39 293 1
39 294 1
39 295 1
39 296 1
39 297 1
39 298 1
39 299 1
39 300 1
39 301 1
39 302 1
39 303 1
39 304 1
39 305 1
39 306 1
39 307 1
39 308 1
39 309 1
39 310 1
39 311 1
39 312 1
39 313 1
39 314 1
39 315 1
39 316 1
39 317 1
39 318 1
39 319 1
39 320 1
39 321 1
39 322 1
39 323 1
39 324 1
39 325 1
39 326 1
39 327 1
39 328 1
39 329 1
39 330 1
39 331 1
39 332 1
39 333 1
39 334 1
39 335 1
39 336 1
39 337 1
39 338 1
39 339 1
39 340 1
39 341 1
39 342 1
39 343 1
39 344 1
39 345 1
39 346 1
39 347 1
39 348 1
39 349 1
39 350 1
39 351 1
39 352 1
39 353 1
39 354 1
39 355 1
39 356 1
39 357 1
39 358 1
39 359 1
39 360 1
39 361 1
39 362 1
39 363 1
39 364 1
39 365 1
39 366 1
39 367 1
39 368 1
39 369 1
39 370 1
39 371 1
39 372 1
39 373 1
39 374 1
39 375 1
39 376 1
39 377 1
39 378 1
39 379 1
39 380 1
39 381 1
39 382 1
39 383 1
39 384 1
39 385 1
39 386 1
39 387 1
39 388 1
39 389 1
39 390 1
39 391 1
39 392 1
39 393 1
39 394 1
39 395 1
39 396 1
39 397 1
39 398 1
39 399 1


==> RevisionFigures/data/qapa_b=6.csv <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0
0 28 0
0 29 0
0 30 0
0 31 0
0 32 0
0 33 0
0 34 0
0 35 0
0 36 0
0 37 0
0 38 0
0 39 0
0 40 0
0 41 0
0 42 0
0 43 0
0 44 0
0 45 0
0 46 0
0 47 0
0 48 0
0 49 0
0 50 0
0 51 0
0 52 0
0 53 0
0 54 0
0 55 0
0 56 0
0 57 0
0 58 0
0 59 0
0 60 0
0 61 0
0 62 0
0 63 0
0 64 0
0 65 0
0 66 0
0 67 0
0 68 0
0 69 0
0 70 0
0 71 0
0 72 0
0 73 0
0 74 0
0 75 0
0 76 0
0 77 0
0 78 0
0 79 0
0 80 0
0 81 0
0 82 0
0 83 0
0 84 0
0 85 0
0 86 0
0 87 0
0 88 0
0 89 0
0 90 0
0 91 0
0 92 0
0 93 0
0 94 0
0 95 0
0 96 0
0 97 0
0 98 0
0 99 0
0 100 0
0 101 0
0 102 0
0 103 0
0 104 0
0 105 0
0 106 0
0 107 0
0 108 0
0 109 0
0 110 0
0 111 0
0 112 0
0 113 0
0 114 0
0 115 0
0 116 0
0 117 0
0 118 0
0 119 0
0 120 0
0 121 0
0 122 0
0 123 0
0 124 0
0 125 0
0 126 0
0 127 0
0 128 0
0 129 0
0 130 0
0 131 0
0 132 0
0 133 0
0 134 0
0 135 0
0 136 0
0 137 0
0 138 0
0 139 0
0 140 0
0 141 0
0 142 0
0 143 0
0 144 0
0 145 0
0 146 0
0 147 0
0 148 0
0 149 0
0 150 0
0 151 0
0 152 0
0 153 0
0 154 0
0 155 0
0 156 0
0 157 0
0 158 0
0 159 0
0 160 0
0 161 0
0 162 0
0 163 0
0 164 0
0 165 0
0 166 0
0 167 0
0 168 0
0 169 0
0 170 0
0 171 0
0 172 0
0 173 0
0 174 0
0 175 0
0 176 0
0 177 0
0 178 0
0 179 0
0 180 0
0 181 0
0 182 0
0 183 0
0 184 0
0 185 0
0 186 0
0 187 0
0 188 0
0 189 0
0 190 0
0 191 0
0 192 0
0 193 0
0 194 0
0 195 0
0 196 0
0 197 0
0 198 0
0 199 0
0 200 0
0 201 0
0 202 0
0 203 0
0 204 0
0 205 0
0 206 0
0 207 0
0 208 0
0 209 0
0 210 0
0 211 0
0 212 0
0 213 0
0 214 0
0 215 0
0 216 0
0 217 0
0 218 0
0 219 0
0 220 0
0 221 0
0 222 0
0 223 0
0 224 0
0 225 0
0 226 0
0 227 0
0 228 0
0 229 0
0 230 0
0 231 0
0 232 0
0 233 0
0 234 0
0 235 0
0 236 0
0 237 0
0 238 0
0 239 0
0 240 0
0 241 0
0 242 0
0 243 0
0 244 0
0 245 0
0 246 0
0 247 0
0 248 0
0 249 0
0 250 0
0 251 0
0 252 0
0 253 0
0 254 0
0 255 0
0 256 0
0 257 0
0 258 0
0 259 0
0 260 0
0 261 0
0 262 0
0 263 0
0 264 0
0 265 0
0 266 0
0 267 0
0 268 0
0 269 0
0 270 0
0 271 0
0 272 0
0 273 0
0 274 0
0 275 0
0 276 0
0 277 0
0 278 0
0 279 0
0 280 0
0 281 0
0 282 0
0 283 0
0 284 0
0 285 0
0 286 0
0 287 0
0 288 0
0 289 0
0 290 0
0 291 0
0 292 0
0 293 0
0 294 0
0 295 0
0 296 0
0 297 0
0 298 0
0 299 0
0 300 0
0 301 0
0 302 0
0 303 0
0 304 0
0 305 0
0 306 0
0 307 0
0 308 0
0 309 0
0 310 0
0 311 0
0 312 0
0 313 0
0 314 0
0 315 0
0 316 0
0 317 0
0 318 0
0 319 0
0 320 0
0 321 0
0 322 0
0 323 0
0 324 0
0 325 0
0 326 0
0 327 0
0 328 0
0 329 0
0 330 0
0 331 0
0 332 0
0 333 0
0 334 0
0 335 0
0 336 0
0 337 0
0 338 0
0 339 0
0 340 0
0 341 0
0 342 0
0 343 0
0 344 0
0 345 0
0 346 0
0 347 0
0 348 0
0 349 0
0 350 0
0 351 0
0 352 0
0 353 0
0 354 0
0 355 0
0 356 0
0 357 0
0 358 0
0 359 0
0 360 0
0 361 0
0 362 0
0 363 0
0 364 0
0 365 0
0 366 0
0 367 0
0 368 0
0 369 0
0 370 0
0 371 0
0 372 0
0 373 0
0 374 0
0 375 0
0 376 0
0 377 0
0 378 0
0 379 0
0 380 0
0 381 0
0 382 0
0 383 0
0 384 0
0 385 0
0 386 0
0 387 0
0 388 0
0 389 0
0 390 0
0 391 0
0 392 0
0 393 0
0 394 0
0 395 0
0 396 0
0 397 0
0 398 0
0 399 0
1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0
1 28 0
1 29 0
1 30 0
1 31 0
1 32 0
1 33 0
1 34 0
1 35 0
1 36 0
1 37 0
1 38 0
1 39 0
1 40 0
1 41 0
1 42 0
1 43 0
1 44 0
1 45 0
1 46 0
1 47 0
1 48 0
1 49 0
1 50 0
1 51 0
1 52 0
1 53 0
1 54 0
1 55 0
1 56 0
1 57 0
1 58 0
1 59 0
1 60 0
1 61 0
1 62 0
1 63 0
1 64 0
1 65 0
1 66 0
1 67 0
1 68 0
1 69 0
1 70 0
1 71 0
1 72 0
1 73 0
1 74 0
1 75 0
1 76 0
1 77 0
1 78 0
1 79 0
1 80 0
1 81 0
1 82 0
1 83 0
1 84 0
1 85 0
1 86 0
1 87 0
1 88 0
1 89 0
1 90 0
1 91 0
1 92 0
1 93 0
1 94 0
1 95 0
1 96 0
1 97 0
1 98 0
1 99 0
1 100 0
1 101 0
1 102 0
1 103 0
1 104 0
1 105 0
1 106 0
1 107 0
1 108 0
1 109 0
1 110 0
1 111 0
1 112 0
1 113 0
1 114 0
1 115 0
1 116 0
1 117 0
1 118 0
1 119 0
1 120 0
1 121 0
1 122 0
1 123 0
1 124 0
1 125 0
1 126 0
1 127 0
1 128 0
1 129 0
1 130 0
1 131 0
1 132 0
1 133 0
1 134 0
1 135 0
1 136 0
1 137 0
1 138 0
1 139 0
1 140 0
1 141 0
1 142 0
1 143 0
1 144 0
1 145 0
1 146 0
1 147 0
1 148 0
1 149 0
1 150 0
1 151 0
1 152 0
1 153 0
1 154 0
1 155 0
1 156 0
1 157 0
1 158 0
1 159 0
1 160 0
1 161 0
1 162 0
1 163 0
1 164 0
1 165 0
1 166 0
1 167 0
1 168 0
1 169 0
1 170 0
1 171 0
1 172 0
1 173 0
1 174 0
1 175 0
1 176 0
1 177 0
1 178 0
1 179 0
1 180 0
1 181 0
1 182 0
1 183 0
1 184 0
1 185 0
1 186 0
1 187 0
1 188 0
1 189 0
1 190 0
1 191 0
1 192 0
1 193 0
1 194 0
1 195 0
1 196 0
1 197 0
1 198 0
1 199 0
1 200 0
1 201 0
1 202 0
1 203 0
1 204 0
1 205 0
1 206 0
1 207 0
1 208 0
1 209 0
1 210 0
1 211 0
1 212 0
1 213 0
1 214 0
1 215 0
1 216 0
1 217 0
1 218 0
1 219 0
1 220 0
1 221 0
1 222 0
1 223 0
1 224 0
1 225 0
1 226 0
1 227 0
1 228 0
1 229 0
1 230 0
1 231 0
1 232 0
1 233 0
1 234 0
1 235 0
1 236 0
1 237 0
1 238 0
1 239 0
1 240 0
1 241 0
1 242 0
1 243 0
1 244 0
1 245 0
1 246 0
1 247 0
1 248 0
1 249 0
1 250 0
1 251 0
1 252 0
1 253 0
1 254 0
1 255 0
1 256 0
1 257 0
1 258 0
1 259 0
1 260 0
1 261 0
1 262 0
1 263 0
1 264 0
1 265 0
1 266 0
1 267 0
1 268 0
1 269 0
1 270 0
1 271 0
1 272 0
1 273 0
1 274 0
1 275 0
1 276 0
1 277 0
1 278 0
1 279 0
1 280 0
1 281 0
1 282 0
1 283 0
1 284 0
1 285 0
1 286 0
1 287 0
1 288 0
1 289 0
1 290 0
1 291 0
1 292 0
1 293 0
1 294 0
1 295 0
1 296 0
1 297 0
1 298 0
1 299 0
1 300 0
1 301 0
1 302 0
1 303 0
1 304 0
1 305 0
1 306 0
1 307 0
1 308 0
1 309 0
1 310 0
1 311 0
1 312 0
1 313 0
1 314 0
1 315 0
1 316 0
1 317 0
1 318 0
1 319 0
1 320 0
1 321 0
1 322 0
1 323 0
1 324 0
1 325 0
1 326 0
1 327 0
1 328 0
1 329 0
1 330 0
1 331 0
1 332 0
1 333 0
1 334 0
1 335 0
1 336 0
1 337 0
1 338 0
1 339 0
1 340 0
1 341 0
1 342 0
1 343 0
1 344 0
1 345 0
1 346 0
1 347 0
1 348 0
1 349 0
1 350 0
1 351 0
1 352 0
1 353 0
1 354 0
1 355 0
1 356 0
1 357 0
1 358 0
1 359 0
1 360 0
1 361 0
1 362 0
1 363 0
1 364 0
1 365 0
1 366 0
1 367 0
1 368 0
1 369 0
1 370 0
1 371 0
1 372 0
1 373 0
1 374 0
1 375 0
1 376 0
1 377 0
1 378 0
1 379 0
1 380 0
1 381 0
1 382 0
1 383 0
1 384 0
1 385 0
1 386 0
1 387 0
1 388 0
1 389 0
1 390 0
1 391 0
1 392 0
1 393 0
1 394 0
1 395 0
1 396 0
1 397 0
1 398 0
1 399 0
2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0
2 28 0
2 29 0
2 30 0
2 31 0
2 32 0
2 33 0
2 34 0
2 35 0
2 36 0
2 37 0
2 38 0
2 39 0
2 40 0
2 41 0
2 42 0
2 43 0
2 44 0
2 45 0
2 46 0
2 47 0
2 48 0
2 49 0
2 50 0
2 51 0
2 52 0
2 53 0
2 54 0
2 55 0
2 56 0
2 57 0
2 58 0
2 59 0
2 60 0
2 61 0
2 62 0
2 63 0
2 64 0
2 65 0
2 66 0
2 67 0
2 68 0
2 69 0
2 70 0
2 71 0
2 72 0
2 73 0
2 74 0
2 75 0
2 76 0
2 77 0
2 78 0
2 79 0
2 80 0
2 81 0
2 82 0
2 83 0
2 84 0
2 85 0
2 86 0
2 87 0
2 88 0
2 89 0
2 90 0
2 91 0
2 92 0
2 93 0
2 94 0
2 95 0
2 96 0
2 97 0
2 98 0
2 99 0
2 100 0
2 101 0
2 102 0
2 103 0
2 104 0
2 105 0
2 106 0
2 107 0
2 108 0
2 109 0
2 110 0
2 111 0
2 112 0
2 113 0
2 114 0
2 115 0
2 116 0
2 117 0
2 118 0
2 119 0
2 120 0
2 121 0
2 122 0
2 123 0
2 124 0
2 125 0
2 126 0
2 127 0
2 128 0
2 129 0
2 130 0
2 131 0
2 132 0
2 133 0
2 134 0
2 135 0
2 136 0
2 137 0
2 138 0
2 139 0
2 140 0
2 141 0
2 142 0
2 143 0
2 144 0
2 145 0
2 146 0
2 147 0
2 148 0
2 149 0
2 150 0
2 151 0
2 152 0
2 153 0
2 154 0
2 155 0
2 156 0
2 157 0
2 158 0
2 159 0
2 160 0
2 161 0
2 162 0
2 163 0
2 164 0
2 165 0
2 166 0
2 167 0
2 168 0
2 169 0
2 170 0
2 171 0
2 172 0
2 173 0
2 174 0
2 175 0
2 176 0
2 177 0
2 178 0
2 179 0
2 180 0
2 181 0
2 182 0
2 183 0
2 184 0
2 185 0
2 186 0
2 187 0
2 188 0
2 189 0
2 190 0
2 191 0
2 192 0
2 193 0
2 194 0
2 195 0
2 196 0
2 197 0
2 198 0
2 199 0
2 200 0
2 201 0
2 202 0
2 203 0
2 204 0
2 205 0
2 206 0
2 207 0
2 208 0
2 209 0
2 210 0
2 211 0
2 212 0
2 213 0
2 214 0
2 215 0
2 216 0
2 217 0
2 218 0
2 219 0
2 220 0
2 221 0
2 222 0
2 223 0
2 224 0
2 225 0
2 226 0
2 227 0
2 228 0
2 229 0
2 230 0
2 231 0
2 232 0
2 233 0
2 234 0
2 235 0
2 236 0
2 237 0
2 238 0
2 239 0
2 240 0
2 241 0
2 242 0
2 243 0
2 244 0
2 245 0
2 246 0
2 247 0
2 248 0
2 249 0
2 250 0
2 251 0
2 252 0
2 253 0
2 254 0
2 255 0
2 256 0
2 257 0
2 258 0
2 259 0
2 260 0
2 261 0
2 262 0
2 263 0
2 264 0
2 265 0
2 266 0
2 267 0
2 268 0
2 269 0
2 270 0
2 271 0
2 272 0
2 273 0
2 274 0
2 275 0
2 276 0
2 277 0
2 278 0
2 279 0
2 280 0
2 281 0
2 282 0
2 283 0
2 284 0
2 285 0
2 286 0
2 287 0
2 288 0
2 289 0
2 290 0
2 291 0
2 292 0
2 293 0
2 294 0
2 295 0
2 296 0
2 297 0
2 298 0
2 299 0
2 300 0
2 301 0
2 302 0
2 303 0
2 304 0
2 305 0
2 306 0
2 307 0
2 308 0
2 309 0
2 310 0
2 311 0
2 312 0
2 313 0
2 314 0
2 315 0
2 316 0
2 317 0
2 318 0
2 319 0
2 320 0
2 321 0
2 322 0
2 323 0
2 324 0
2 325 0
2 326 0
2 327 0
2 328 0
2 329 0
2 330 0
2 331 0
2 332 0
2 333 0
2 334 0
2 335 0
2 336 0
2 337 0
2 338 0
2 339 0
2 340 0
2 341 0
2 342 0
2 343 0
2 344 0
2 345 0
2 346 0
2 347 0
2 348 0
2 349 0
2 350 0
2 351 0
2 352 0
2 353 0
2 354 0
2 355 0
2 356 0
2 357 0
2 358 0
2 359 0
2 360 0
2 361 0
2 362 0
2 363 0
2 364 0
2 365 0
2 366 0
2 367 0
2 368 0
2 369 0
2 370 0
2 371 0
2 372 0
2 373 0
2 374 0
2 375 0
2 376 0
2 377 0
2 378 0
2 379 0
2 380 0
2 381 0
2 382 0
2 383 0
2 384 0
2 385 0
2 386 0
2 387 0
2 388 0
2 389 0
2 390 0
2 391 0
2 392 0
2 393 0
2 394 0
2 395 0
2 396 0
2 397 0
2 398 0
2 399 0
3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0
3 28 0
3 29 0
3 30 0
3 31 0
3 32 0
3 33 0
3 34 0
3 35 0
3 36 0
3 37 0
3 38 0
3 39 0
3 40 0
3 41 0
3 42 0
3 43 0
3 44 0
3 45 0
3 46 0
3 47 0
3 48 0
3 49 0
3 50 0
3 51 0
3 52 0
3 53 0
3 54 0
3 55 0
3 56 0
3 57 0
3 58 0
3 59 0
3 60 0
3 61 0
3 62 0
3 63 0
3 64 0
3 65 0
3 66 0
3 67 0
3 68 0
3 69 0
3 70 0
3 71 0
3 72 0
3 73 0
3 74 0
3 75 0
3 76 0
3 77 0
3 78 0
3 79 0
3 80 0
3 81 0
3 82 0
3 83 0
3 84 0
3 85 0
3 86 0
3 87 0
3 88 0
3 89 0
3 90 0
3 91 0
3 92 0
3 93 0
3 94 0
3 95 0
3 96 0
3 97 0
3 98 0
3 99 0
3 100 0
3 101 0
3 102 0
3 103 0
3 104 0
3 105 0
3 106 0
3 107 0
3 108 0
3 109 0
3 110 0
3 111 0
3 112 0
3 113 0
3 114 0
3 115 0
3 116 0
3 117 0
3 118 0
3 119 0
3 120 0
3 121 0
3 122 0
3 123 0
3 124 0
3 125 0
3 126 0
3 127 0
3 128 0
3 129 0
3 130 0
3 131 0
3 132 0
3 133 0
3 134 0
3 135 0
3 136 0
3 137 0
3 138 0
3 139 0
3 140 0
3 141 0
3 142 0
3 143 0
3 144 0
3 145 0
3 146 0
3 147 0
3 148 0
3 149 0
3 150 0
3 151 0
3 152 0
3 153 0
3 154 0
3 155 0
3 156 0
3 157 0
3 158 0
3 159 0
3 160 0
3 161 0
3 162 0
3 163 0
3 164 0
3 165 0
3 166 0
3 167 0
3 168 0
3 169 0
3 170 0
3 171 0
3 172 0
3 173 0
3 174 0
3 175 0
3 176 0
3 177 0
3 178 0
3 179 0
3 180 0
3 181 0
3 182 0
3 183 0
3 184 0
3 185 0
3 186 0
3 187 0
3 188 0
3 189 0
3 190 0
3 191 0
3 192 0
3 193 0
3 194 0
3 195 0
3 196 0
3 197 0
3 198 0
3 199 0
3 200 0
3 201 0
3 202 0
3 203 0
3 204 0
3 205 0
3 206 0
3 207 0
3 208 0
3 209 0
3 210 0
3 211 0
3 212 0
3 213 0
3 214 0
3 215 0
3 216 0
3 217 0
3 218 0
3 219 0
3 220 0
3 221 0
3 222 0
3 223 0
3 224 0
3 225 0
3 226 0
3 227 0
3 228 0
3 229 0
3 230 0
3 231 0
3 232 0
3 233 0
3 234 0
3 235 0
3 236 0
3 237 0
3 238 0
3 239 0
3 240 0
3 241 0
3 242 0
3 243 0
3 244 0
3 245 0
3 246 0
3 247 0
3 248 0
3 249 0
3 250 0
3 251 0
3 252 0
3 253 0
3 254 0
3 255 0
3 256 0
3 257 0
3 258 0
3 259 0
3 260 0
3 261 0
3 262 0
3 263 0
3 264 0
3 265 0
3 266 0
3 267 0
3 268 0
3 269 0
3 270 0
3 271 0
3 272 0
3 273 0
3 274 0
3 275 0
3 276 0
3 277 0
3 278 0
3 279 0
3 280 0
3 281 0
3 282 0
3 283 0
3 284 0
3 285 0
3 286 0
3 287 0
3 288 0
3 289 0
3 290 0
3 291 0
3 292 0
3 293 0
3 294 0
3 295 0
3 296 0
3 297 0
3 298 0
3 299 0
3 300 0
3 301 0
3 302 0
3 303 0
3 304 0
3 305 0
3 306 0
3 307 0
3 308 0
3 309 0
3 310 0
3 311 0
3 312 0
3 313 0
3 314 0
3 315 0
3 316 0
3 317 0
3 318 0
3 319 0
3 320 0
3 321 0
3 322 0
3 323 0
3 324 0
3 325 0
3 326 0
3 327 0
3 328 0
3 329 0
3 330 0
3 331 0
3 332 0
3 333 0
3 334 0
3 335 0
3 336 0
3 337 0
3 338 0
3 339 0
3 340 0
3 341 0
3 342 0
3 343 0
3 344 0
3 345 0
3 346 0
3 347 0
3 348 0
3 349 0
3 350 0
3 351 0
3 352 0
3 353 0
3 354 0
3 355 0
3 356 0
3 357 0
3 358 0
3 359 0
3 360 0
3 361 0
3 362 0
3 363 0
3 364 0
3 365 0
3 366 0
3 367 0
3 368 0
3 369 0
3 370 0
3 371 0
3 372 0
3 373 0
3 374 0
3 375 0
3 376 0
3 377 0
3 378 0
3 379 0
3 380 0
3 381 0
3 382 0
3 383 0
3 384 0
3 385 0
3 386 0
3 387 0
3 388 0
3 389 0
3 390 0
3 391 0
3 392 0
3 393 0
3 394 0
3 395 0
3 396 0
3 397 0
3 398 0
3 399 0
4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0
4 28 0
4 29 0
4 30 0
4 31 0
4 32 0
4 33 0
4 34 0
4 35 0
4 36 0
4 37 0
4 38 0
4 39 0
4 40 0
4 41 0
4 42 0
4 43 0
4 44 0
4 45 0
4 46 0
4 47 0
4 48 0
4 49 0
4 50 0
4 51 0
4 52 0
4 53 0
4 54 0
4 55 0
4 56 0
4 57 0
4 58 0
4 59 0
4 60 0
4 61 0
4 62 0
4 63 0
4 64 0
4 65 0
4 66 0
4 67 0
4 68 0
4 69 0
4 70 0
4 71 0
4 72 0
4 73 0
4 74 0
4 75 0
4 76 0
4 77 0
4 78 0
4 79 0
4 80 0
4 81 0
4 82 0
4 83 0
4 84 0
4 85 0
4 86 0
4 87 0
4 88 0
4 89 0
4 90 0
4 91 0
4 92 0
4 93 0
4 94 0
4 95 0
4 96 0
4 97 0
4 98 0
4 99 0
4 100 0
4 101 0
4 102 0
4 103 0
4 104 0
4 105 0
4 106 0
4 107 0
4 108 0
4 109 0
4 110 0
4 111 0
4 112 0
4 113 0
4 114 0
4 115 0
4 116 0
4 117 0
4 118 0
4 119 0
4 120 0
4 121 0
4 122 0
4 123 0
4 124 0
4 125 0
4 126 0
4 127 0
4 128 0
4 129 0
4 130 0
4 131 0
4 132 0
4 133 0
4 134 0
4 135 0
4 136 0
4 137 0
4 138 0
4 139 0
4 140 0
4 141 0
4 142 0
4 143 0
4 144 0
4 145 0
4 146 0
4 147 0
4 148 0
4 149 0
4 150 0
4 151 0
4 152 0
4 153 0
4 154 0
4 155 0
4 156 0
4 157 0
4 158 0
4 159 0
4 160 0
4 161 0
4 162 0
4 163 0
4 164 0
4 165 0
4 166 0
4 167 0
4 168 0
4 169 0
4 170 0
4 171 0
4 172 0
4 173 0
4 174 0
4 175 0
4 176 0
4 177 0
4 178 0
4 179 0
4 180 0
4 181 0
4 182 0
4 183 0
4 184 0
4 185 0
4 186 0
4 187 0
4 188 0
4 189 0
4 190 0
4 191 0
4 192 0
4 193 0
4 194 0
4 195 0
4 196 0
4 197 0
4 198 0
4 199 0
4 200 0
4 201 0
4 202 0
4 203 0
4 204 0
4 205 0
4 206 0
4 207 0
4 208 0
4 209 0
4 210 0
4 211 0
4 212 0
4 213 0
4 214 0
4 215 0
4 216 0
4 217 0
4 218 0
4 219 0
4 220 0
4 221 0
4 222 0
4 223 0
4 224 0
4 225 0
4 226 0
4 227 0
4 228 0
4 229 0
4 230 0
4 231 0
4 232 0
4 233 0
4 234 0
4 235 0
4 236 0
4 237 0
4 238 0
4 239 0
4 240 0
4 241 0
4 242 0
4 243 0
4 244 0
4 245 0
4 246 0
4 247 0
4 248 0
4 249 0
4 250 0
4 251 0
4 252 0
4 253 0
4 254 0
4 255 0
4 256 0
4 257 0
4 258 0
4 259 0
4 260 0
4 261 0
4 262 0
4 263 0
4 264 0
4 265 0
4 266 0
4 267 0
4 268 0
4 269 0
4 270 0
4 271 0
4 272 0
4 273 0
4 274 0
4 275 0
4 276 0
4 277 0
4 278 0
4 279 0
4 280 0
4 281 0
4 282 0
4 283 0
4 284 0
4 285 0
4 286 0
4 287 0
4 288 0
4 289 0
4 290 0
4 291 0
4 292 0
4 293 0
4 294 0
4 295 0
4 296 0
4 297 0
4 298 0
4 299 0
4 300 0
4 301 0
4 302 0
4 303 0
4 304 0
4 305 0
4 306 0
4 307 0
4 308 0
4 309 0
4 310 0
4 311 0
4 312 0
4 313 0
4 314 0
4 315 0
4 316 0
4 317 0
4 318 0
4 319 0
4 320 0
4 321 0
4 322 0
4 323 0
4 324 0
4 325 0
4 326 0
4 327 0
4 328 0
4 329 0
4 330 0
4 331 0
4 332 0
4 333 0
4 334 0
4 335 0
4 336 0
4 337 0
4 338 0
4 339 0
4 340 0
4 341 0
4 342 0
4 343 0
4 344 0
4 345 0
4 346 0
4 347 0
4 348 0
4 349 0
4 350 0
4 351 0
4 352 0
4 353 0
4 354 0
4 355 0
4 356 0
4 357 0
4 358 0
4 359 0
4 360 0
4 361 0
4 362 0
4 363 0
4 364 0
4 365 0
4 366 0
4 367 0
4 368 0
4 369 0
4 370 0
4 371 0
4 372 0
4 373 0
4 374 0
4 375 0
4 376 0
4 377 0
4 378 0
4 379 0
4 380 0
4 381 0
4 382 0
4 383 0
4 384 0
4 385 0
4 386 0
4 387 0
4 388 0
4 389 0
4 390 0
4 391 0
4 392 0
4 393 0
4 394 0
4 395 0
4 396 0
4 397 0
4 398 0
4 399 0
5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0
5 28 0
5 29 0
5 30 0
5 31 0
5 32 0
5 33 0
5 34 0
5 35 0
5 36 0
5 37 0
5 38 0
5 39 0
5 40 0
5 41 0
5 42 0
5 43 0
5 44 0
5 45 0
5 46 0
5 47 0
5 48 0
5 49 0
5 50 0
5 51 0
5 52 0
5 53 0
5 54 0
5 55 0
5 56 0
5 57 0
5 58 0
5 59 0
5 60 0
5 61 0
5 62 0
5 63 0
5 64 0
5 65 0
5 66 0
5 67 0
5 68 0
5 69 0
5 70 0
5 71 0
5 72 0
5 73 0
5 74 0
5 75 0
5 76 0
5 77 0
5 78 0
5 79 0
5 80 0
5 81 0
5 82 0
5 83 0
5 84 0
5 85 0
5 86 0
5 87 0
5 88 0
5 89 0
5 90 0
5 91 0
5 92 0
5 93 0
5 94 0
5 95 0
5 96 0
5 97 0
5 98 0
5 99 0
5 100 0
5 101 0
5 102 0
5 103 0
5 104 0
5 105 0
5 106 0
5 107 0
5 108 0
5 109 0
5 110 0
5 111 0
5 112 0
5 113 0
5 114 0
5 115 0
5 116 0
5 117 0
5 118 0
5 119 0
5 120 0
5 121 0
5 122 0
5 123 0
5 124 0
5 125 0
5 126 0
5 127 0
5 128 0
5 129 0
5 130 0
5 131 0
5 132 0
5 133 0
5 134 0
5 135 0
5 136 0
5 137 0
5 138 0
5 139 0
5 140 0
5 141 0
5 142 0
5 143 0
5 144 0
5 145 0
5 146 0
5 147 0
5 148 0
5 149 0
5 150 0
5 151 0
5 152 0
5 153 0
5 154 0
5 155 0
5 156 0
5 157 0
5 158 0
5 159 0
5 160 0
5 161 0
5 162 0
5 163 0
5 164 0
5 165 0
5 166 0
5 167 0
5 168 0
5 169 0
5 170 0
5 171 0
5 172 0
5 173 0
5 174 0
5 175 0
5 176 0
5 177 0
5 178 0
5 179 0
5 180 0
5 181 0
5 182 0
5 183 0
5 184 0
5 185 0
5 186 0
5 187 0
5 188 0
5 189 0
5 190 0
5 191 0
5 192 0
5 193 0
5 194 0
5 195 0
5 196 0
5 197 0
5 198 0
5 199 0
5 200 0
5 201 0
5 202 0
5 203 0
5 204 0
5 205 0
5 206 0
5 207 0
5 208 0
5 209 0
5 210 0
5 211 0
5 212 0
5 213 0
5 214 0
5 215 0
5 216 0
5 217 0
5 218 0
5 219 0
5 220 0
5 221 0
5 222 0
5 223 0
5 224 0
5 225 0
5 226 0
5 227 0
5 228 0
5 229 0
5 230 0
5 231 0
5 232 0
5 233 0
5 234 0
5 235 0
5 236 0
5 237 0
5 238 0
5 239 0
5 240 0
5 241 0
5 242 0
5 243 0
5 244 0
5 245 0
5 246 0
5 247 0
5 248 0
5 249 0
5 250 0
5 251 0
5 252 0
5 253 0
5 254 0
5 255 0
5 256 0
5 257 0
5 258 0
5 259 0
5 260 0
5 261 0
5 262 0
5 263 0
5 264 0
5 265 0
5 266 0
5 267 0
5 268 0
5 269 0
5 270 0
5 271 0
5 272 0
5 273 0
5 274 0
5 275 0
5 276 0
5 277 0
5 278 0
5 279 0
5 280 0
5 281 0
5 282 0
5 283 0
5 284 0
5 285 0
5 286 0
5 287 0
5 288 0
5 289 0
5 290 0
5 291 0
5 292 0
5 293 0
5 294 0
5 295 0
5 296 0
5 297 0
5 298 0
5 299 0
5 300 0
5 301 0
5 302 0
5 303 0
5 304 0
5 305 0
5 306 0
5 307 0
5 308 0
5 309 0
5 310 0
5 311 0
5 312 0
5 313 0
5 314 0
5 315 0
5 316 0
5 317 0
5 318 0
5 319 0
5 320 0
5 321 0
5 322 0
5 323 0
5 324 0
5 325 0
5 326 0
5 327 0
5 328 0
5 329 0
5 330 0
5 331 0
5 332 0
5 333 0
5 334 0
5 335 0
5 336 0
5 337 0
5 338 0
5 339 0
5 340 0
5 341 0
5 342 0
5 343 0
5 344 0
5 345 0
5 346 0
5 347 0
5 348 0
5 349 0
5 350 0
5 351 0
5 352 0
5 353 0
5 354 0
5 355 0
5 356 0
5 357 0
5 358 0
5 359 0
5 360 0
5 361 0
5 362 0
5 363 0
5 364 0
5 365 0
5 366 0
5 367 0
5 368 0
5 369 0
5 370 0
5 371 0
5 372 0
5 373 0
5 374 0
5 375 0
5 376 0
5 377 0
5 378 0
5 379 0
5 380 0
5 381 0
5 382 0
5 383 0
5 384 0
5 385 0
5 386 0
5 387 0
5 388 0
5 389 0
5 390 0
5 391 0
5 392 0
5 393 0
5 394 0
5 395 0
5 396 0
5 397 0
5 398 0
5 399 0
6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 0
6 13 0
6 14 0
6 15 0
6 16 0
6 17 0
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0
6 28 0
6 29 0
6 30 0
6 31 0
6 32 0
6 33 0
6 34 0
6 35 0
6 36 0
6 37 0
6 38 0
6 39 0
6 40 0
6 41 0
6 42 0
6 43 0
6 44 0
6 45 0
6 46 0
6 47 0
6 48 0
6 49 0
6 50 0
6 51 0
6 52 0
6 53 0
6 54 0
6 55 0
6 56 0
6 57 0
6 58 0
6 59 0
6 60 0
6 61 0
6 62 0
6 63 0
6 64 0
6 65 0
6 66 0
6 67 0
6 68 0
6 69 0
6 70 0
6 71 0
6 72 0
6 73 0
6 74 0
6 75 0
6 76 0
6 77 0
6 78 0
6 79 0
6 80 0
6 81 0
6 82 0
6 83 0
6 84 0
6 85 0
6 86 0
6 87 0
6 88 0
6 89 0
6 90 0
6 91 0
6 92 0
6 93 0
6 94 0
6 95 0
6 96 0
6 97 0
6 98 0
6 99 0
6 100 0
6 101 0
6 102 0
6 103 0
6 104 0
6 105 0
6 106 0
6 107 0
6 108 0
6 109 0
6 110 0
6 111 0
6 112 0
6 113 0
6 114 0
6 115 0
6 116 0
6 117 0
6 118 0
6 119 0
6 120 0
6 121 0
6 122 0
6 123 0
6 124 0
6 125 0
6 126 0
6 127 0
6 128 0
6 129 0
6 130 0
6 131 0
6 132 0
6 133 0
6 134 0
6 135 0
6 136 0
6 137 0
6 138 0
6 139 0
6 140 0
6 141 0
6 142 0
6 143 0
6 144 0
6 145 0
6 146 0
6 147 0
6 148 0
6 149 0
6 150 0
6 151 0
6 152 0
6 153 0
6 154 0
6 155 0
6 156 0
6 157 0
6 158 0
6 159 0
6 160 0
6 161 0
6 162 0
6 163 0
6 164 0
6 165 0
6 166 0
6 167 0
6 168 0
6 169 0
6 170 0
6 171 0
6 172 0
6 173 0
6 174 0
6 175 0
6 176 0
6 177 0
6 178 0
6 179 0
6 180 0
6 181 0
6 182 0
6 183 0
6 184 0
6 185 0
6 186 0
6 187 0
6 188 0
6 189 0
6 190 0
6 191 0
6 192 0
6 193 0
6 194 0
6 195 0
6 196 0
6 197 0
6 198 0
6 199 0
6 200 0
6 201 0
6 202 0
6 203 0
6 204 0
6 205 0
6 206 0
6 207 0
6 208 0
6 209 0
6 210 0
6 211 0
6 212 0
6 213 0
6 214 0
6 215 0
6 216 0
6 217 0
6 218 0
6 219 0
6 220 0
6 221 0
6 222 0
6 223 0
6 224 0
6 225 0
6 226 0
6 227 0
6 228 0
6 229 0
6 230 0
6 231 0
6 232 0
6 233 0
6 234 0
6 235 0
6 236 0
6 237 0
6 238 0
6 239 0
6 240 0
6 241 0
6 242 0
6 243 0
6 244 0
6 245 0
6 246 0
6 247 0
6 248 0
6 249 0
6 250 0
6 251 0
6 252 0
6 253 0
6 254 0
6 255 0
6 256 0
6 257 0
6 258 0
6 259 0
6 260 0
6 261 0
6 262 0
6 263 0
6 264 0
6 265 0
6 266 0
6 267 0
6 268 0
6 269 0
6 270 0
6 271 0
6 272 0
6 273 0
6 274 0
6 275 0
6 276 0
6 277 0
6 278 0
6 279 0
6 280 0
6 281 0
6 282 0
6 283 0
6 284 0
6 285 0
6 286 0
6 287 0
6 288 0
6 289 0
6 290 0
6 291 0
6 292 0
6 293 0
6 294 0
6 295 0
6 296 0
6 297 0
6 298 0
6 299 0
6 300 0
6 301 0
6 302 0
6 303 0
6 304 0
6 305 0
6 306 0
6 307 0
6 308 0
6 309 0
6 310 0
6 311 0
6 312 0
6 313 0
6 314 0
6 315 0
6 316 0
6 317 0
6 318 0
6 319 0
6 320 0
6 321 0
6 322 0
6 323 0
6 324 0
6 325 0
6 326 0
6 327 0
6 328 0
6 329 0
6 330 0
6 331 0
6 332 0
6 333 0
6 334 0
6 335 0
6 336 0
6 337 0
6 338 0
6 339 0
6 340 0
6 341 0
6 342 0
6 343 0
6 344 0
6 345 0
6 346 0
6 347 0
6 348 0
6 349 0
6 350 0
6 351 0
6 352 0
6 353 0
6 354 0
6 355 0
6 356 0
6 357 0
6 358 0
6 359 0
6 360 0
6 361 0
6 362 0
6 363 0
6 364 0
6 365 0
6 366 0
6 367 0
6 368 0
6 369 0
6 370 0
6 371 0
6 372 0
6 373 0
6 374 0
6 375 0
6 376 0
6 377 0
6 378 0
6 379 0
6 380 0
6 381 0
6 382 0
6 383 0
6 384 0
6 385 0
6 386 0
6 387 0
6 388 0
6 389 0
6 390 0
6 391 0
6 392 0
6 393 0
6 394 0
6 395 0
6 396 0
6 397 0
6 398 0
6 399 0
7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 0
7 11 0
7 12 0
7 13 0
7 14 0
7 15 0
7 16 0
7 17 0
7 18 0
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0
7 28 0
7 29 0
7 30 0
7 31 0
7 32 0
7 33 0
7 34 0
7 35 0
7 36 0
7 37 0
7 38 0
7 39 0
7 40 0
7 41 0
7 42 0
7 43 0
7 44 0
7 45 0
7 46 0
7 47 0
7 48 0
7 49 0
7 50 0
7 51 0
7 52 0
7 53 0
7 54 0
7 55 0
7 56 0
7 57 0
7 58 0
7 59 0
7 60 0
7 61 0
7 62 0
7 63 0
7 64 0
7 65 0
7 66 0
7 67 0
7 68 0
7 69 0
7 70 0
7 71 0
7 72 0
7 73 0
7 74 0
7 75 0
7 76 0
7 77 0
7 78 0
7 79 0
7 80 0
7 81 0
7 82 0
7 83 0
7 84 0
7 85 0
7 86 0
7 87 0
7 88 0
7 89 0
7 90 0
7 91 0
7 92 0
7 93 0
7 94 0
7 95 0
7 96 0
7 97 0
7 98 0
7 99 0
7 100 0
7 101 0
7 102 0
7 103 0
7 104 0
7 105 0
7 106 0
7 107 0
7 108 0
7 109 0
7 110 0
7 111 0
7 112 0
7 113 0
7 114 0
7 115 0
7 116 0
7 117 0
7 118 0
7 119 0
7 120 0
7 121 0
7 122 0
7 123 0
7 124 0
7 125 0
7 126 0
7 127 0
7 128 0
7 129 0
7 130 0
7 131 0
7 132 0
7 133 0
7 134 0
7 135 0
7 136 0
7 137 0
7 138 0
7 139 0
7 140 0
7 141 0
7 142 0
7 143 0
7 144 0
7 145 0
7 146 0
7 147 0
7 148 0
7 149 0
7 150 0
7 151 0
7 152 0
7 153 0
7 154 0
7 155 0
7 156 0
7 157 0
7 158 0
7 159 0
7 160 0
7 161 0
7 162 0
7 163 0
7 164 0
7 165 0
7 166 0
7 167 0
7 168 0
7 169 0
7 170 0
7 171 0
7 172 0
7 173 0
7 174 0
7 175 0
7 176 0
7 177 0
7 178 0
7 179 0
7 180 0
7 181 0
7 182 0
7 183 0
7 184 0
7 185 0
7 186 0
7 187 0
7 188 0
7 189 0
7 190 0
7 191 0
7 192 0
7 193 0
7 194 0
7 195 0
7 196 0
7 197 0
7 198 0
7 199 0
7 200 0
7 201 0
7 202 0
7 203 0
7 204 0
7 205 0
7 206 0
7 207 0
7 208 0
7 209 0
7 210 0
7 211 0
7 212 0
7 213 0
7 214 0
7 215 0
7 216 0
7 217 0
7 218 0
7 219 0
7 220 0
7 221 0
7 222 0
7 223 0
7 224 0
7 225 0
7 226 0
7 227 0
7 228 0
7 229 0
7 230 0
7 231 0
7 232 0
7 233 0
7 234 0
7 235 0
7 236 0
7 237 0
7 238 0
7 239 0
7 240 0
7 241 0
7 242 0
7 243 0
7 244 0
7 245 0
7 246 0
7 247 0
7 248 0
7 249 0
7 250 0
7 251 0
7 252 0
7 253 0
7 254 0
7 255 0
7 256 0
7 257 0
7 258 0
7 259 0
7 260 0
7 261 0
7 262 0
7 263 0
7 264 0
7 265 0
7 266 0
7 267 0
7 268 0
7 269 0
7 270 0
7 271 0
7 272 0
7 273 0
7 274 0
7 275 0
7 276 0
7 277 0
7 278 0
7 279 0
7 280 0
7 281 0
7 282 0
7 283 0
7 284 0
7 285 0
7 286 0
7 287 0
7 288 0
7 289 0
7 290 0
7 291 0
7 292 0
7 293 0
7 294 0
7 295 0
7 296 0
7 297 0
7 298 0
7 299 0
7 300 0
7 301 0
7 302 0
7 303 0
7 304 0
7 305 0
7 306 0
7 307 0
7 308 0
7 309 0
7 310 0
7 311 0
7 312 0
7 313 0
7 314 0
7 315 0
7 316 0
7 317 0
7 318 0
7 319 0
7 320 0
7 321 0
7 322 0
7 323 0
7 324 0
7 325 0
7 326 0
7 327 0
7 328 0
7 329 0
7 330 0
7 331 0
7 332 0
7 333 0
7 334 0
7 335 0
7 336 0
7 337 0
7 338 0
7 339 0
7 340 0
7 341 0
7 342 0
7 343 0
7 344 0
7 345 0
7 346 0
7 347 0
7 348 0
7 349 0
7 350 0
7 351 0
7 352 0
7 353 0
7 354 0
7 355 0
7 356 0
7 357 0
7 358 0
7 359 0
7 360 0
7 361 0
7 362 0
7 363 0
7 364 0
7 365 0
7 366 0
7 367 0
7 368 0
7 369 0
7 370 0
7 371 0
7 372 0
7 373 0
7 374 0
7 375 0
7 376 0
7 377 0
7 378 0
7 379 0
7 380 0
7 381 0
7 382 0
7 383 0
7 384 0
7 385 0
7 386 0
7 387 0
7 388 0
7 389 0
7 390 0
7 391 0
7 392 0
7 393 0
7 394 0
7 395 0
7 396 0
7 397 0
7 398 0
7 399 0
8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 0
8 10 0
8 11 0
8 12 0
8 13 0
8 14 0
8 15 0
8 16 0
8 17 0
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0
8 28 0
8 29 0
8 30 0
8 31 0
8 32 0
8 33 0
8 34 0
8 35 0
8 36 0
8 37 0
8 38 0
8 39 0
8 40 0
8 41 0
8 42 0
8 43 0
8 44 0
8 45 0
8 46 0
8 47 0
8 48 0
8 49 0
8 50 0
8 51 0
8 52 0
8 53 0
8 54 0
8 55 0
8 56 0
8 57 0
8 58 0
8 59 0
8 60 0
8 61 0
8 62 0
8 63 0
8 64 0
8 65 0
8 66 0
8 67 0
8 68 0
8 69 0
8 70 0
8 71 0
8 72 0
8 73 0
8 74 0
8 75 0
8 76 0
8 77 0
8 78 0
8 79 0
8 80 0
8 81 0
8 82 0
8 83 0
8 84 0
8 85 0
8 86 0
8 87 0
8 88 0
8 89 0
8 90 0
8 91 0
8 92 0
8 93 0
8 94 0
8 95 0
8 96 0
8 97 0
8 98 0
8 99 0
8 100 0
8 101 0
8 102 0
8 103 0
8 104 0
8 105 0
8 106 0
8 107 0
8 108 0
8 109 0
8 110 0
8 111 0
8 112 0
8 113 0
8 114 0
8 115 0
8 116 0
8 117 0
8 118 0
8 119 0
8 120 0
8 121 0
8 122 0
8 123 0
8 124 0
8 125 0
8 126 0
8 127 0
8 128 0
8 129 0
8 130 0
8 131 0
8 132 0
8 133 0
8 134 0
8 135 0
8 136 0
8 137 0
8 138 0
8 139 0
8 140 0
8 141 0
8 142 0
8 143 0
8 144 0
8 145 0
8 146 0
8 147 0
8 148 0
8 149 0
8 150 0
8 151 0
8 152 0
8 153 0
8 154 0
8 155 0
8 156 0
8 157 0
8 158 0
8 159 0
8 160 0
8 161 0
8 162 0
8 163 0
8 164 0
8 165 0
8 166 0
8 167 0
8 168 0
8 169 0
8 170 0
8 171 0
8 172 0
8 173 0
8 174 0
8 175 0
8 176 0
8 177 0
8 178 0
8 179 0
8 180 0
8 181 0
8 182 0
8 183 0
8 184 0
8 185 0
8 186 0
8 187 0
8 188 0
8 189 0
8 190 0
8 191 0
8 192 0
8 193 0
8 194 0
8 195 0
8 196 0
8 197 0
8 198 0
8 199 0
8 200 0
8 201 0
8 202 0
8 203 0
8 204 0
8 205 0
8 206 0
8 207 0
8 208 0
8 209 0
8 210 0
8 211 0
8 212 0
8 213 0
8 214 0
8 215 0
8 216 0
8 217 0
8 218 0
8 219 0
8 220 0
8 221 0
8 222 0
8 223 0
8 224 0
8 225 0
8 226 0
8 227 0
8 228 0
8 229 0
8 230 0
8 231 0
8 232 0
8 233 0
8 234 0
8 235 0
8 236 0
8 237 0
8 238 0
8 239 0
8 240 0
8 241 0
8 242 0
8 243 0
8 244 0
8 245 0
8 246 0
8 247 0
8 248 0
8 249 0
8 250 0
8 251 0
8 252 0
8 253 0
8 254 0
8 255 0
8 256 0
8 257 0
8 258 0
8 259 0
8 260 0
8 261 0
8 262 0
8 263 0
8 264 0
8 265 0
8 266 0
8 267 0
8 268 0
8 269 0
8 270 0
8 271 0
8 272 0
8 273 0
8 274 0
8 275 0
8 276 0
8 277 0
8 278 0
8 279 0
8 280 0
8 281 0
8 282 0
8 283 0
8 284 0
8 285 0
8 286 0
8 287 0
8 288 0
8 289 0
8 290 0
8 291 0
8 292 0
8 293 0
8 294 0
8 295 0
8 296 0
8 297 0
8 298 0
8 299 0
8 300 0
8 301 0
8 302 0
8 303 0
8 304 0
8 305 0
8 306 0
8 307 0
8 308 0
8 309 0
8 310 0
8 311 0
8 312 0
8 313 0
8 314 0
8 315 0
8 316 0
8 317 0
8 318 0
8 319 0
8 320 0
8 321 0
8 322 0
8 323 0
8 324 0
8 325 0
8 326 0
8 327 0
8 328 0
8 329 0
8 330 0
8 331 0
8 332 0
8 333 0
8 334 0
8 335 0
8 336 0
8 337 0
8 338 0
8 339 0
8 340 0
8 341 0
8 342 0
8 343 0
8 344 0
8 345 0
8 346 0
8 347 0
8 348 0
8 349 0
8 350 0
8 351 0
8 352 0
8 353 0
8 354 0
8 355 0
8 356 0
8 357 0
8 358 0
8 359 0
8 360 0
8 361 0
8 362 0
8 363 0
8 364 0
8 365 0
8 366 0
8 367 0
8 368 0
8 369 0
8 370 0
8 371 0
8 372 0
8 373 0
8 374 0
8 375 0
8 376 0
8 377 0
8 378 0
8 379 0
8 380 0
8 381 0
8 382 0
8 383 0
8 384 0
8 385 0
8 386 0
8 387 0
8 388 0
8 389 0
8 390 0
8 391 0
8 392 0
8 393 0
8 394 0
8 395 0
8 396 0
8 397 0
8 398 0
8 399 0
9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 0
9 10 0
9 11 0
9 12 0
9 13 0
9 14 0
9 15 0
9 16 0
9 17 0
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0
9 28 0
9 29 0
9 30 0
9 31 0
9 32 0
9 33 0
9 34 0
9 35 0
9 36 0
9 37 0
9 38 0
9 39 0
9 40 0
9 41 0
9 42 0
9 43 0
9 44 0
9 45 0
9 46 0
9 47 0
9 48 0
9 49 0
9 50 0
9 51 0
9 52 0
9 53 0
9 54 0
9 55 0
9 56 0
9 57 0
9 58 0
9 59 0
9 60 0
9 61 0
9 62 0
9 63 0
9 64 0
9 65 0
9 66 0
9 67 0
9 68 0
9 69 0
9 70 0
9 71 0
9 72 0
9 73 0
9 74 0
9 75 0
9 76 0
9 77 0
9 78 0
9 79 0
9 80 0
9 81 0
9 82 0
9 83 0
9 84 0
9 85 0
9 86 0
9 87 0
9 88 0
9 89 0
9 90 0
9 91 0
9 92 0
9 93 0
9 94 0
9 95 0
9 96 0
9 97 0
9 98 0
9 99 0
9 100 0
9 101 0
9 102 0
9 103 0
9 104 0
9 105 0
9 106 0
9 107 0
9 108 0
9 109 0
9 110 0
9 111 0
9 112 0
9 113 0
9 114 0
9 115 0
9 116 0
9 117 0
9 118 0
9 119 0
9 120 0
9 121 0
9 122 0
9 123 0
9 124 0
9 125 0
9 126 0
9 127 0
9 128 0
9 129 0
9 130 0
9 131 0
9 132 0
9 133 0
9 134 0
9 135 0
9 136 0
9 137 0
9 138 0
9 139 0
9 140 0
9 141 0
9 142 0
9 143 0
9 144 0
9 145 0
9 146 0
9 147 0
9 148 0
9 149 0
9 150 0
9 151 0
9 152 0
9 153 0
9 154 0
9 155 0
9 156 0
9 157 0
9 158 0
9 159 0
9 160 0
9 161 0
9 162 0
9 163 0
9 164 0
9 165 0
9 166 0
9 167 0
9 168 0
9 169 0
9 170 0
9 171 0
9 172 0
9 173 0
9 174 0
9 175 0
9 176 0
9 177 0
9 178 0
9 179 0
9 180 0
9 181 0
9 182 0
9 183 0
9 184 0
9 185 0
9 186 0
9 187 0
9 188 0
9 189 0
9 190 0
9 191 0
9 192 0
9 193 0
9 194 0
9 195 0
9 196 0
9 197 0
9 198 0
9 199 0
9 200 0
9 201 0
9 202 0
9 203 0
9 204 0
9 205 0
9 206 0
9 207 0
9 208 0
9 209 0
9 210 0
9 211 0
9 212 0
9 213 0
9 214 0
9 215 0
9 216 0
9 217 0
9 218 0
9 219 0
9 220 0
9 221 0
9 222 0
9 223 0
9 224 0
9 225 0
9 226 0
9 227 0
9 228 0
9 229 0
9 230 0
9 231 0
9 232 0
9 233 0
9 234 0
9 235 0
9 236 0
9 237 0
9 238 0
9 239 0
9 240 0
9 241 0
9 242 0
9 243 0
9 244 0
9 245 0
9 246 0
9 247 0
9 248 0
9 249 0
9 250 0
9 251 0
9 252 0
9 253 0
9 254 0
9 255 0
9 256 0
9 257 0
9 258 0
9 259 0
9 260 0
9 261 0
9 262 0
9 263 0
9 264 0
9 265 0
9 266 0
9 267 0
9 268 0
9 269 0
9 270 0
9 271 0
9 272 0
9 273 0
9 274 0
9 275 0
9 276 0
9 277 0
9 278 0
9 279 0
9 280 0
9 281 0
9 282 0
9 283 0
9 284 0
9 285 0
9 286 0
9 287 0
9 288 0
9 289 0
9 290 0
9 291 0
9 292 0
9 293 0
9 294 0
9 295 0
9 296 0
9 297 0
9 298 0
9 299 0
9 300 0
9 301 0
9 302 0
9 303 0
9 304 0
9 305 0
9 306 0
9 307 0
9 308 0
9 309 0
9 310 0
9 311 0
9 312 0
9 313 0
9 314 0
9 315 0
9 316 0
9 317 0
9 318 0
9 319 0
9 320 0
9 321 0
9 322 0
9 323 0
9 324 0
9 325 0
9 326 0
9 327 0
9 328 0
9 329 0
9 330 0
9 331 0
9 332 0
9 333 0
9 334 0
9 335 0
9 336 0
9 337 0
9 338 0
9 339 0
9 340 0
9 341 0
9 342 0
9 343 0
9 344 0
9 345 0
9 346 0
9 347 0
9 348 0
9 349 0
9 350 0
9 351 0
9 352 0
9 353 0
9 354 0
9 355 0
9 356 0
9 357 0
9 358 0
9 359 0
9 360 0
9 361 0
9 362 0
9 363 0
9 364 0
9 365 0
9 366 0
9 367 0
9 368 0
9 369 0
9 370 0
9 371 0
9 372 0
9 373 0
9 374 0
9 375 0
9 376 0
9 377 0
9 378 0
9 379 0
9 380 0
9 381 0
9 382 0
9 383 0
9 384 0
9 385 0
9 386 0
9 387 0
9 388 0
9 389 0
9 390 0
9 391 0
9 392 0
9 393 0
9 394 0
9 395 0
9 396 0
9 397 0
9 398 0
9 399 0
10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 0
10 10 0
10 11 0
10 12 0
10 13 0
10 14 0
10 15 0
10 16 0
10 17 0
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0
10 28 0
10 29 0
10 30 0
10 31 0
10 32 0
10 33 0
10 34 0
10 35 0
10 36 0
10 37 0
10 38 0
10 39 0
10 40 0
10 41 0
10 42 0
10 43 0
10 44 0
10 45 0
10 46 0
10 47 0
10 48 0
10 49 0
10 50 0
10 51 0
10 52 0
10 53 0
10 54 0
10 55 0
10 56 0
10 57 0
10 58 0
10 59 0
10 60 0
10 61 0
10 62 0
10 63 0
10 64 0
10 65 0
10 66 0
10 67 0
10 68 0
10 69 0
10 70 0
10 71 0
10 72 0
10 73 0
10 74 0
10 75 0
10 76 0
10 77 0
10 78 0
10 79 0
10 80 0
10 81 0
10 82 0
10 83 0
10 84 0
10 85 0
10 86 0
10 87 0
10 88 0
10 89 0
10 90 0
10 91 0
10 92 0
10 93 0
10 94 0
10 95 0
10 96 0
10 97 0
10 98 0
10 99 0
10 100 0
10 101 0
10 102 0
10 103 0
10 104 0
10 105 0
10 106 0
10 107 0
10 108 0
10 109 0
10 110 0
10 111 0
10 112 0
10 113 0
10 114 0
10 115 0
10 116 0
10 117 0
10 118 0
10 119 0
10 120 0
10 121 0
10 122 0
10 123 0
10 124 0
10 125 0
10 126 0
10 127 0
10 128 0
10 129 0
10 130 0
10 131 0
10 132 0
10 133 0
10 134 0
10 135 0
10 136 0
10 137 0
10 138 0
10 139 0
10 140 0
10 141 0
10 142 0
10 143 0
10 144 0
10 145 0
10 146 0
10 147 0
10 148 0
10 149 0
10 150 0
10 151 0
10 152 0
10 153 0
10 154 0
10 155 0
10 156 0
10 157 0
10 158 0
10 159 0
10 160 0
10 161 0
10 162 0
10 163 0
10 164 0
10 165 0
10 166 0
10 167 0
10 168 0
10 169 0
10 170 0
10 171 0
10 172 0
10 173 0
10 174 0
10 175 0
10 176 0
10 177 0
10 178 0
10 179 0
10 180 0
10 181 0
10 182 0
10 183 0
10 184 0
10 185 0
10 186 0
10 187 0
10 188 0
10 189 0
10 190 0
10 191 0
10 192 0
10 193 0
10 194 0
10 195 0
10 196 0
10 197 0
10 198 0
10 199 0
10 200 0
10 201 0
10 202 0
10 203 0
10 204 0
10 205 0
10 206 0
10 207 0
10 208 0
10 209 0
10 210 0
10 211 0
10 212 0
10 213 0
10 214 0
10 215 0
10 216 0
10 217 0
10 218 0
10 219 0
10 220 0
10 221 0
10 222 0
10 223 0
10 224 0
10 225 0
10 226 0
10 227 0
10 228 0
10 229 0
10 230 0
10 231 0
10 232 0
10 233 0
10 234 0
10 235 0
10 236 0
10 237 0
10 238 0
10 239 0
10 240 0
10 241 0
10 242 0
10 243 0
10 244 0
10 245 0
10 246 0
10 247 0
10 248 0
10 249 0
10 250 0
10 251 0
10 252 0
10 253 0
10 254 0
10 255 0
10 256 0
10 257 0
10 258 0
10 259 0
10 260 0
10 261 0
10 262 0
10 263 0
10 264 0
10 265 0
10 266 0
10 267 0
10 268 0
10 269 0
10 270 0
10 271 0
10 272 0
10 273 0
10 274 0
10 275 0
10 276 0
10 277 0
10 278 0
10 279 0
10 280 0
10 281 0
10 282 0
10 283 0
10 284 0
10 285 0
10 286 0
10 287 0
10 288 0
10 289 0
10 290 0
10 291 0
10 292 0
10 293 0
10 294 0
10 295 0
10 296 0
10 297 0
10 298 0
10 299 0
10 300 0
10 301 0
10 302 0
10 303 0
10 304 0
10 305 0
10 306 0
10 307 0
10 308 0
10 309 0
10 310 0
10 311 0
10 312 0
10 313 0
10 314 0
10 315 0
10 316 0
10 317 0
10 318 0
10 319 0
10 320 0
10 321 0
10 322 0
10 323 0
10 324 0
10 325 0
10 326 0
10 327 0
10 328 0
10 329 0
10 330 0
10 331 0
10 332 0
10 333 0
10 334 0
10 335 0
10 336 0
10 337 0
10 338 0
10 339 0
10 340 0
10 341 0
10 342 0
10 343 0
10 344 0
10 345 0
10 346 0
10 347 0
10 348 0
10 349 0
10 350 0
10 351 0
10 352 0
10 353 0
10 354 0
10 355 0
10 356 0
10 357 0
10 358 0
10 359 0
10 360 0
10 361 0
10 362 0
10 363 0
10 364 0
10 365 0
10 366 0
10 367 0
10 368 0
10 369 0
10 370 0
10 371 0
10 372 0
10 373 0
10 374 0
10 375 0
10 376 0
10 377 0
10 378 0
10 379 0
10 380 0
10 381 0
10 382 0
10 383 0
10 384 0
10 385 0
10 386 0
10 387 0
10 388 0
10 389 0
10 390 0
10 391 0
10 392 0
10 393 0
10 394 0
10 395 0
10 396 0
10 397 0
10 398 0
10 399 0
11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 0
11 12 0
11 13 0
11 14 0
11 15 0
11 16 0
11 17 0
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0
11 28 0
11 29 0
11 30 0
11 31 0
11 32 0
11 33 0
11 34 0
11 35 0
11 36 0
11 37 0
11 38 0
11 39 0
11 40 0
11 41 0
11 42 0
11 43 0
11 44 0
11 45 0
11 46 0
11 47 0
11 48 0
11 49 0
11 50 0
11 51 0
11 52 0
11 53 0
11 54 0
11 55 0
11 56 0
11 57 0
11 58 0
11 59 0
11 60 0
11 61 0
11 62 0
11 63 0
11 64 0
11 65 0
11 66 0
11 67 0
11 68 0
11 69 0
11 70 0
11 71 0
11 72 0
11 73 0
11 74 0
11 75 0
11 76 0
11 77 0
11 78 0
11 79 0
11 80 0
11 81 0
11 82 0
11 83 0
11 84 0
11 85 0
11 86 0
11 87 0
11 88 0
11 89 0
11 90 0
11 91 0
11 92 0
11 93 0
11 94 0
11 95 0
11 96 0
11 97 0
11 98 0
11 99 0
11 100 0
11 101 0
11 102 0
11 103 0
11 104 0
11 105 0
11 106 0
11 107 0
11 108 0
11 109 0
11 110 0
11 111 0
11 112 0
11 113 0
11 114 0
11 115 0
11 116 0
11 117 0
11 118 0
11 119 0
11 120 0
11 121 0
11 122 0
11 123 0
11 124 0
11 125 0
11 126 0
11 127 0
11 128 0
11 129 0
11 130 0
11 131 0
11 132 0
11 133 0
11 134 0
11 135 0
11 136 0
11 137 0
11 138 0
11 139 0
11 140 0
11 141 0
11 142 0
11 143 0
11 144 0
11 145 0
11 146 0
11 147 0
11 148 0
11 149 0
11 150 0
11 151 0
11 152 0
11 153 0
11 154 0
11 155 0
11 156 0
11 157 0
11 158 0
11 159 0
11 160 0
11 161 0
11 162 0
11 163 0
11 164 0
11 165 0
11 166 0
11 167 0
11 168 0
11 169 0
11 170 0
11 171 0
11 172 0
11 173 0
11 174 0
11 175 0
11 176 0
11 177 0
11 178 0
11 179 0
11 180 0
11 181 0
11 182 0
11 183 0
11 184 0
11 185 0
11 186 0
11 187 0
11 188 0
11 189 0
11 190 0
11 191 0
11 192 0
11 193 0
11 194 0
11 195 0
11 196 0
11 197 0
11 198 0
11 199 0
11 200 0
11 201 0
11 202 0
11 203 0
11 204 0
11 205 0
11 206 0
11 207 0
11 208 0
11 209 0
11 210 0
11 211 0
11 212 0
11 213 0
11 214 0
11 215 0
11 216 0
11 217 0
11 218 0
11 219 0
11 220 0
11 221 0
11 222 0
11 223 0
11 224 0
11 225 0
11 226 0
11 227 0
11 228 0
11 229 0
11 230 0
11 231 0
11 232 0
11 233 0
11 234 0
11 235 0
11 236 0
11 237 0
11 238 0
11 239 0
11 240 0
11 241 0
11 242 0
11 243 0
11 244 0
11 245 0
11 246 0
11 247 0
11 248 0
11 249 0
11 250 0
11 251 0
11 252 0
11 253 0
11 254 0
11 255 0
11 256 0
11 257 0
11 258 0
11 259 0
11 260 0
11 261 0
11 262 0
11 263 0
11 264 0
11 265 0
11 266 0
11 267 0
11 268 0
11 269 0
11 270 0
11 271 0
11 272 0
11 273 0
11 274 0
11 275 0
11 276 0
11 277 0
11 278 0
11 279 0
11 280 0
11 281 0
11 282 0
11 283 0
11 284 0
11 285 0
11 286 0
11 287 0
11 288 0
11 289 0
11 290 0
11 291 0
11 292 0
11 293 0
11 294 0
11 295 0
11 296 0
11 297 0
11 298 0
11 299 0
11 300 0
11 301 0
11 302 0
11 303 0
11 304 0
11 305 0
11 306 0
11 307 0
11 308 0
11 309 0
11 310 0
11 311 0
11 312 0
11 313 0
11 314 0
11 315 0
11 316 0
11 317 0
11 318 0
11 319 0
11 320 0
11 321 0
11 322 0
11 323 0
11 324 0
11 325 0
11 326 0
11 327 0
11 328 0
11 329 0
11 330 0
11 331 0
11 332 0
11 333 0
11 334 0
11 335 0
11 336 0
11 337 0
11 338 0
11 339 0
11 340 0
11 341 0
11 342 0
11 343 0
11 344 0
11 345 0
11 346 0
11 347 0
11 348 0
11 349 0
11 350 0
11 351 0
11 352 0
11 353 0
11 354 0
11 355 0
11 356 0
11 357 0
11 358 0
11 359 0
11 360 0
11 361 0
11 362 0
11 363 0
11 364 0
11 365 0
11 366 0
11 367 0
11 368 0
11 369 0
11 370 0
11 371 0
11 372 0
11 373 0
11 374 0
11 375 0
11 376 0
11 377 0
11 378 0
11 379 0
11 380 0
11 381 0
11 382 0
11 383 0
11 384 0
11 385 0
11 386 0
11 387 0
11 388 0
11 389 0
11 390 0
11 391 0
11 392 0
11 393 0
11 394 0
11 395 0
11 396 0
11 397 0
11 398 0
11 399 0
12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 0
12 11 0
12 12 0
12 13 0
12 14 0
12 15 0
12 16 0
12 17 0
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0
12 28 0
12 29 0
12 30 0
12 31 0
12 32 0
12 33 0
12 34 0
12 35 0
12 36 0
12 37 0
12 38 0
12 39 0
12 40 0
12 41 0
12 42 0
12 43 0
12 44 0
12 45 0
12 46 0
12 47 0
12 48 0
12 49 0
12 50 0
12 51 0
12 52 0
12 53 0
12 54 0
12 55 0
12 56 0
12 57 0
12 58 0
12 59 0
12 60 0
12 61 0
12 62 0
12 63 0
12 64 0
12 65 0
12 66 0
12 67 0
12 68 0
12 69 0
12 70 0
12 71 0
12 72 0
12 73 0
12 74 0
12 75 0
12 76 0
12 77 0
12 78 0
12 79 0
12 80 0
12 81 0
12 82 0
12 83 0
12 84 0
12 85 0
12 86 0
12 87 0
12 88 0
12 89 0
12 90 0
12 91 0
12 92 0
12 93 0
12 94 0
12 95 0
12 96 0
12 97 0
12 98 0
12 99 0
12 100 0
12 101 0
12 102 0
12 103 0
12 104 0
12 105 0
12 106 0
12 107 0
12 108 0
12 109 0
12 110 0
12 111 0
12 112 0
12 113 0
12 114 0
12 115 0
12 116 0
12 117 0
12 118 0
12 119 0
12 120 0
12 121 0
12 122 0
12 123 0
12 124 0
12 125 0
12 126 0
12 127 0
12 128 0
12 129 0
12 130 0
12 131 0
12 132 0
12 133 0
12 134 0
12 135 0
12 136 0
12 137 0
12 138 0
12 139 0
12 140 0
12 141 0
12 142 0
12 143 0
12 144 0
12 145 0
12 146 0
12 147 0
12 148 0
12 149 0
12 150 0
12 151 0
12 152 0
12 153 0
12 154 0
12 155 0
12 156 0
12 157 0
12 158 0
12 159 0
12 160 0
12 161 0
12 162 0
12 163 0
12 164 0
12 165 0
12 166 0
12 167 0
12 168 0
12 169 0
12 170 0
12 171 0
12 172 0
12 173 0
12 174 0
12 175 0
12 176 0
12 177 0
12 178 0
12 179 0
12 180 0
12 181 0
12 182 0
12 183 0
12 184 0
12 185 0
12 186 0
12 187 0
12 188 0
12 189 0
12 190 0
12 191 0
12 192 0
12 193 0
12 194 0
12 195 0
12 196 0
12 197 0
12 198 0
12 199 0
12 200 0
12 201 0
12 202 0
12 203 0
12 204 0
12 205 0
12 206 0
12 207 0
12 208 0
12 209 0
12 210 0
12 211 0
12 212 0
12 213 0
12 214 0
12 215 0
12 216 0
12 217 0
12 218 0
12 219 0
12 220 0
12 221 0
12 222 0
12 223 0
12 224 0
12 225 0
12 226 0
12 227 0
12 228 0
12 229 0
12 230 0
12 231 0
12 232 0
12 233 0
12 234 0
12 235 0
12 236 0
12 237 0
12 238 0
12 239 0
12 240 0
12 241 0
12 242 0
12 243 0
12 244 0
12 245 0
12 246 0
12 247 0
12 248 0
12 249 0
12 250 0
12 251 0
12 252 0
12 253 0
12 254 0
12 255 0
12 256 0
12 257 0
12 258 0
12 259 0
12 260 0
12 261 0
12 262 0
12 263 0
12 264 0
12 265 0
12 266 0
12 267 0
12 268 0
12 269 0
12 270 0
12 271 0
12 272 0
12 273 0
12 274 0
12 275 0
12 276 0
12 277 0
12 278 0
12 279 0
12 280 0
12 281 0
12 282 0
12 283 0
12 284 0
12 285 0
12 286 0
12 287 0
12 288 0
12 289 0
12 290 0
12 291 0
12 292 0
12 293 0
12 294 0
12 295 0
12 296 0
12 297 0
12 298 0
12 299 0
12 300 0
12 301 0
12 302 0
12 303 0
12 304 0
12 305 0
12 306 0
12 307 0
12 308 0
12 309 0
12 310 0
12 311 0
12 312 0
12 313 0
12 314 0
12 315 0
12 316 0
12 317 0
12 318 0
12 319 0
12 320 0
12 321 0
12 322 0
12 323 0
12 324 0
12 325 0
12 326 0
12 327 0
12 328 0
12 329 0
12 330 0
12 331 0
12 332 0
12 333 0
12 334 0
12 335 0
12 336 0
12 337 0
12 338 0
12 339 0
12 340 0
12 341 0
12 342 0
12 343 0
12 344 0
12 345 0
12 346 0
12 347 0
12 348 0
12 349 0
12 350 0
12 351 0
12 352 0
12 353 0
12 354 0
12 355 0
12 356 0
12 357 0
12 358 0
12 359 0
12 360 0
12 361 0
12 362 0
12 363 0
12 364 0
12 365 0
12 366 0
12 367 0
12 368 0
12 369 0
12 370 0
12 371 0
12 372 0
12 373 0
12 374 0
12 375 0
12 376 0
12 377 0
12 378 0
12 379 0
12 380 0
12 381 0
12 382 0
12 383 0
12 384 0
12 385 0
12 386 0
12 387 0
12 388 0
12 389 0
12 390 0
12 391 0
12 392 0
12 393 0
12 394 0
12 395 0
12 396 0
12 397 0
12 398 0
12 399 0
13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 0
13 13 0
13 14 0
13 15 0
13 16 0
13 17 0
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0
13 28 0
13 29 0
13 30 0
13 31 0
13 32 0
13 33 0
13 34 0
13 35 0
13 36 0
13 37 0
13 38 0
13 39 0
13 40 0
13 41 0
13 42 0
13 43 0
13 44 0
13 45 0
13 46 0
13 47 0
13 48 0
13 49 0
13 50 0
13 51 0
13 52 0
13 53 0
13 54 0
13 55 0
13 56 0
13 57 0
13 58 0
13 59 0
13 60 0
13 61 0
13 62 0
13 63 0
13 64 0
13 65 0
13 66 0
13 67 0
13 68 0
13 69 0
13 70 0
13 71 0
13 72 0
13 73 0
13 74 0
13 75 0
13 76 0
13 77 0
13 78 0
13 79 0
13 80 0
13 81 0
13 82 0
13 83 0
13 84 0
13 85 0
13 86 0
13 87 0
13 88 0
13 89 0
13 90 0
13 91 0
13 92 0
13 93 0
13 94 0
13 95 0
13 96 0
13 97 0
13 98 0
13 99 0
13 100 0
13 101 0
13 102 0
13 103 0
13 104 0
13 105 0
13 106 0
13 107 0
13 108 0
13 109 0
13 110 0
13 111 0
13 112 0
13 113 0
13 114 0
13 115 0
13 116 0
13 117 0
13 118 0
13 119 0
13 120 0
13 121 0
13 122 0
13 123 0
13 124 0
13 125 0
13 126 0
13 127 0
13 128 0
13 129 0
13 130 0
13 131 0
13 132 0
13 133 0
13 134 0
13 135 0
13 136 0
13 137 0
13 138 0
13 139 0
13 140 0
13 141 0
13 142 0
13 143 0
13 144 0
13 145 0
13 146 0
13 147 0
13 148 0
13 149 0
13 150 0
13 151 0
13 152 0
13 153 0
13 154 0
13 155 0
13 156 0
13 157 0
13 158 0
13 159 0
13 160 0
13 161 0
13 162 0
13 163 0
13 164 0
13 165 0
13 166 0
13 167 0
13 168 0
13 169 0
13 170 0
13 171 0
13 172 0
13 173 0
13 174 0
13 175 0
13 176 0
13 177 0
13 178 0
13 179 0
13 180 0
13 181 0
13 182 0
13 183 0
13 184 0
13 185 0
13 186 0
13 187 0
13 188 0
13 189 0
13 190 0
13 191 0
13 192 0
13 193 0
13 194 0
13 195 0
13 196 0
13 197 0
13 198 0
13 199 0
13 200 0
13 201 0
13 202 0
13 203 0
13 204 0
13 205 0
13 206 0
13 207 0
13 208 0
13 209 0
13 210 0
13 211 0
13 212 0
13 213 0
13 214 0
13 215 0
13 216 0
13 217 0
13 218 0
13 219 0
13 220 0
13 221 0
13 222 0
13 223 0
13 224 0
13 225 0
13 226 0
13 227 0
13 228 0
13 229 0
13 230 0
13 231 0
13 232 0
13 233 0
13 234 0
13 235 0
13 236 0
13 237 0
13 238 0
13 239 0
13 240 0
13 241 0
13 242 0
13 243 0
13 244 0
13 245 0
13 246 0
13 247 0
13 248 0
13 249 0
13 250 0
13 251 0
13 252 0
13 253 0
13 254 0
13 255 0
13 256 0
13 257 0
13 258 0
13 259 0
13 260 0
13 261 0
13 262 0
13 263 0
13 264 0
13 265 0
13 266 0
13 267 0
13 268 0
13 269 0
13 270 0
13 271 0
13 272 0
13 273 0
13 274 0
13 275 0
13 276 0
13 277 0
13 278 0
13 279 0
13 280 0
13 281 0
13 282 0
13 283 0
13 284 0
13 285 0
13 286 0
13 287 0
13 288 0
13 289 0
13 290 0
13 291 0
13 292 0
13 293 0
13 294 0
13 295 0
13 296 0
13 297 0
13 298 0
13 299 0
13 300 0
13 301 0
13 302 0
13 303 0
13 304 0
13 305 0
13 306 0
13 307 0
13 308 0
13 309 0
13 310 0
13 311 0
13 312 0
13 313 0
13 314 0
13 315 0
13 316 0
13 317 0
13 318 0
13 319 0
13 320 0
13 321 0
13 322 0
13 323 0
13 324 0
13 325 0
13 326 0
13 327 0
13 328 0
13 329 0
13 330 0
13 331 0
13 332 0
13 333 0
13 334 0
13 335 0
13 336 0
13 337 0
13 338 0
13 339 0
13 340 0
13 341 0
13 342 0
13 343 0
13 344 0
13 345 0
13 346 0
13 347 0
13 348 0
13 349 0
13 350 0
13 351 0
13 352 0
13 353 0
13 354 0
13 355 0
13 356 0
13 357 0
13 358 0
13 359 0
13 360 0
13 361 0
13 362 0
13 363 0
13 364 0
13 365 0
13 366 0
13 367 0
13 368 0
13 369 0
13 370 0
13 371 0
13 372 0
13 373 0
13 374 0
13 375 0
13 376 0
13 377 0
13 378 0
13 379 0
13 380 0
13 381 0
13 382 0
13 383 0
13 384 0
13 385 0
13 386 0
13 387 0
13 388 0
13 389 0
13 390 0
13 391 0
13 392 0
13 393 0
13 394 0
13 395 0
13 396 0
13 397 0
13 398 0
13 399 0
14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 0
14 13 0
14 14 0
14 15 0
14 16 0
14 17 0
14 18 0
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0
14 28 0
14 29 0
14 30 0
14 31 0
14 32 0
14 33 0
14 34 0
14 35 0
14 36 0
14 37 0
14 38 0
14 39 0
14 40 0
14 41 0
14 42 0
14 43 0
14 44 0
14 45 0
14 46 0
14 47 0
14 48 0
14 49 0
14 50 0
14 51 0
14 52 0
14 53 0
14 54 0
14 55 0
14 56 0
14 57 0
14 58 0
14 59 0
14 60 0
14 61 0
14 62 0
14 63 0
14 64 0
14 65 0
14 66 0
14 67 0
14 68 0
14 69 0
14 70 0
14 71 0
14 72 0
14 73 0
14 74 0
14 75 0
14 76 0
14 77 0
14 78 0
14 79 0
14 80 0
14 81 0
14 82 0
14 83 0
14 84 0
14 85 0
14 86 0
14 87 0
14 88 0
14 89 0
14 90 0
14 91 0
14 92 0
14 93 0
14 94 0
14 95 0
14 96 0
14 97 0
14 98 0
14 99 0
14 100 0
14 101 0
14 102 0
14 103 0
14 104 0
14 105 0
14 106 0
14 107 0
14 108 0
14 109 0
14 110 0
14 111 0
14 112 0
14 113 0
14 114 0
14 115 0
14 116 0
14 117 0
14 118 0
14 119 0
14 120 0
14 121 0
14 122 0
14 123 0
14 124 0
14 125 0
14 126 0
14 127 0
14 128 0
14 129 0
14 130 0
14 131 0
14 132 0
14 133 0
14 134 0
14 135 0
14 136 0
14 137 0
14 138 0
14 139 0
14 140 0
14 141 0
14 142 0
14 143 0
14 144 0
14 145 0
14 146 0
14 147 0
14 148 0
14 149 0
14 150 0
14 151 0
14 152 0
14 153 0
14 154 0
14 155 0
14 156 0
14 157 0
14 158 0
14 159 0
14 160 0
14 161 0
14 162 0
14 163 0
14 164 0
14 165 0
14 166 0
14 167 0
14 168 0
14 169 0
14 170 0
14 171 0
14 172 0
14 173 0
14 174 0
14 175 0
14 176 0
14 177 0
14 178 0
14 179 0
14 180 0
14 181 0
14 182 0
14 183 0
14 184 0
14 185 0
14 186 0
14 187 0
14 188 0
14 189 0
14 190 0
14 191 0
14 192 0
14 193 0
14 194 0
14 195 0
14 196 0
14 197 0
14 198 0
14 199 0
14 200 0
14 201 0
14 202 0
14 203 0
14 204 0
14 205 0
14 206 0
14 207 0
14 208 0
14 209 0
14 210 0
14 211 0
14 212 0
14 213 0
14 214 0
14 215 0
14 216 0
14 217 0
14 218 0
14 219 0
14 220 0
14 221 0
14 222 0
14 223 0
14 224 0
14 225 0
14 226 0
14 227 0
14 228 0
14 229 0
14 230 0
14 231 0
14 232 0
14 233 0
14 234 0
14 235 0
14 236 0
14 237 0
14 238 0
14 239 0
14 240 0
14 241 0
14 242 0
14 243 0
14 244 0
14 245 0
14 246 0
14 247 0
14 248 0
14 249 0
14 250 0
14 251 0
14 252 0
14 253 0
14 254 0
14 255 0
14 256 0
14 257 0
14 258 0
14 259 0
14 260 0
14 261 0
14 262 0
14 263 0
14 264 0
14 265 0
14 266 0
14 267 0
14 268 0
14 269 0
14 270 0
14 271 0
14 272 0
14 273 0
14 274 0
14 275 0
14 276 0
14 277 0
14 278 0
14 279 0
14 280 0
14 281 0
14 282 0
14 283 0
14 284 0
14 285 0
14 286 0
14 287 0
14 288 0
14 289 0
14 290 0
14 291 0
14 292 0
14 293 0
14 294 0
14 295 0
14 296 0
14 297 0
14 298 0
14 299 0
14 300 0
14 301 0
14 302 0
14 303 0
14 304 0
14 305 0
14 306 0
14 307 0
14 308 0
14 309 0
14 310 0
14 311 0
14 312 0
14 313 0
14 314 0
14 315 0
14 316 0
14 317 0
14 318 0
14 319 0
14 320 0
14 321 0
14 322 0
14 323 0
14 324 0
14 325 0
14 326 0
14 327 0
14 328 0
14 329 0
14 330 0
14 331 0
14 332 0
14 333 0
14 334 0
14 335 0
14 336 0
14 337 0
14 338 0
14 339 0
14 340 0
14 341 0
14 342 0
14 343 0
14 344 0
14 345 0
14 346 0
14 347 0
14 348 0
14 349 0
14 350 0
14 351 0
14 352 0
14 353 0
14 354 0
14 355 0
14 356 0
14 357 0
14 358 0
14 359 0
14 360 0
14 361 0
14 362 0
14 363 0
14 364 0
14 365 0
14 366 0
14 367 0
14 368 0
14 369 0
14 370 0
14 371 0
14 372 0
14 373 0
14 374 0
14 375 0
14 376 0
14 377 0
14 378 0
14 379 0
14 380 0
14 381 0
14 382 0
14 383 0
14 384 0
14 385 0
14 386 0
14 387 0
14 388 0
14 389 0
14 390 0
14 391 0
14 392 0
14 393 0
14 394 0
14 395 0
14 396 0
14 397 0
14 398 0
14 399 0
15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 0
15 16 0
15 17 0
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0
15 28 0
15 29 0
15 30 0
15 31 0
15 32 0
15 33 0
15 34 0
15 35 0
15 36 0
15 37 0
15 38 0
15 39 0
15 40 0
15 41 0
15 42 0
15 43 0
15 44 0
15 45 0
15 46 0
15 47 0
15 48 0
15 49 0
15 50 0
15 51 0
15 52 0
15 53 0
15 54 0
15 55 0
15 56 0
15 57 0
15 58 0
15 59 0
15 60 0
15 61 0
15 62 0
15 63 0
15 64 0
15 65 0
15 66 0
15 67 0
15 68 0
15 69 0
15 70 0
15 71 0
15 72 0
15 73 0
15 74 0
15 75 0
15 76 0
15 77 0
15 78 0
15 79 0
15 80 0
15 81 0
15 82 0
15 83 0
15 84 0
15 85 0
15 86 0
15 87 0
15 88 0
15 89 0
15 90 0
15 91 0
15 92 0
15 93 0
15 94 0
15 95 0
15 96 0
15 97 0
15 98 0
15 99 0
15 100 0
15 101 0
15 102 0
15 103 0
15 104 0
15 105 0
15 106 0
15 107 0
15 108 0
15 109 0
15 110 0
15 111 0
15 112 0
15 113 0
15 114 0
15 115 0
15 116 0
15 117 0
15 118 0
15 119 0
15 120 0
15 121 0
15 122 0
15 123 0
15 124 0
15 125 0
15 126 0
15 127 0
15 128 0
15 129 0
15 130 0
15 131 0
15 132 0
15 133 0
15 134 0
15 135 0
15 136 0
15 137 0
15 138 0
15 139 0
15 140 0
15 141 0
15 142 0
15 143 0
15 144 0
15 145 0
15 146 0
15 147 0
15 148 0
15 149 0
15 150 0
15 151 0
15 152 0
15 153 0
15 154 0
15 155 0
15 156 0
15 157 0
15 158 0
15 159 0
15 160 0
15 161 0
15 162 0
15 163 0
15 164 0
15 165 0
15 166 0
15 167 0
15 168 0
15 169 0
15 170 0
15 171 0
15 172 0
15 173 0
15 174 0
15 175 0
15 176 0
15 177 0
15 178 0
15 179 0
15 180 0
15 181 0
15 182 0
15 183 0
15 184 0
15 185 0
15 186 0
15 187 0
15 188 0
15 189 0
15 190 0
15 191 0
15 192 0
15 193 0
15 194 0
15 195 0
15 196 0
15 197 0
15 198 0
15 199 0
15 200 0
15 201 0
15 202 0
15 203 0
15 204 0
15 205 0
15 206 0
15 207 0
15 208 0
15 209 0
15 210 0
15 211 0
15 212 0
15 213 0
15 214 0
15 215 0
15 216 0
15 217 0
15 218 0
15 219 0
15 220 0
15 221 0
15 222 0
15 223 0
15 224 0
15 225 0
15 226 0
15 227 0
15 228 0
15 229 0
15 230 0
15 231 0
15 232 0
15 233 0
15 234 0
15 235 0
15 236 0
15 237 0
15 238 0
15 239 0
15 240 0
15 241 0
15 242 0
15 243 0
15 244 0
15 245 0
15 246 0
15 247 0
15 248 0
15 249 0
15 250 0
15 251 0
15 252 0
15 253 0
15 254 0
15 255 0
15 256 0
15 257 0
15 258 0
15 259 0
15 260 0
15 261 0
15 262 0
15 263 0
15 264 0
15 265 0
15 266 0
15 267 0
15 268 0
15 269 0
15 270 0
15 271 0
15 272 0
15 273 0
15 274 0
15 275 0
15 276 0
15 277 0
15 278 0
15 279 0
15 280 0
15 281 0
15 282 0
15 283 0
15 284 0
15 285 0
15 286 0
15 287 0
15 288 0
15 289 0
15 290 0
15 291 0
15 292 0
15 293 0
15 294 0
15 295 0
15 296 0
15 297 0
15 298 0
15 299 0
15 300 0
15 301 0
15 302 0
15 303 0
15 304 0
15 305 0
15 306 0
15 307 0
15 308 0
15 309 0
15 310 0
15 311 0
15 312 0
15 313 0
15 314 0
15 315 0
15 316 0
15 317 0
15 318 0
15 319 0
15 320 0
15 321 0
15 322 0
15 323 0
15 324 0
15 325 0
15 326 0
15 327 0
15 328 0
15 329 0
15 330 0
15 331 0
15 332 0
15 333 0
15 334 0
15 335 0
15 336 0
15 337 0
15 338 0
15 339 0
15 340 0
15 341 0
15 342 0
15 343 0
15 344 0
15 345 0
15 346 0
15 347 0
15 348 0
15 349 0
15 350 0
15 351 0
15 352 0
15 353 0
15 354 0
15 355 0
15 356 0
15 357 0
15 358 0
15 359 0
15 360 0
15 361 0
15 362 0
15 363 0
15 364 0
15 365 0
15 366 0
15 367 0
15 368 0
15 369 0
15 370 0
15 371 0
15 372 0
15 373 0
15 374 0
15 375 0
15 376 0
15 377 0
15 378 0
15 379 0
15 380 0
15 381 0
15 382 0
15 383 0
15 384 0
15 385 0
15 386 0
15 387 0
15 388 0
15 389 0
15 390 0
15 391 0
15 392 0
15 393 0
15 394 0
15 395 0
15 396 0
15 397 0
15 398 0
15 399 0
16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 0
16 15 0
16 16 0
16 17 0
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0
16 28 0
16 29 0
16 30 0
16 31 0
16 32 0
16 33 0
16 34 0
16 35 0
16 36 0
16 37 0
16 38 0
16 39 0
16 40 0
16 41 0
16 42 0
16 43 0
16 44 0
16 45 0
16 46 0
16 47 0
16 48 0
16 49 0
16 50 0
16 51 0
16 52 0
16 53 0
16 54 0
16 55 0
16 56 0
16 57 0
16 58 0
16 59 0
16 60 0
16 61 0
16 62 0
16 63 0
16 64 0
16 65 0
16 66 0
16 67 0
16 68 0
16 69 0
16 70 0
16 71 0
16 72 0
16 73 0
16 74 0
16 75 0
16 76 0
16 77 0
16 78 0
16 79 0
16 80 0
16 81 0
16 82 0
16 83 0
16 84 0
16 85 0
16 86 0
16 87 0
16 88 0
16 89 0
16 90 0
16 91 0
16 92 0
16 93 0
16 94 0
16 95 0
16 96 0
16 97 0
16 98 0
16 99 0
16 100 0
16 101 0
16 102 0
16 103 0
16 104 0
16 105 0
16 106 0
16 107 0
16 108 0
16 109 0
16 110 0
16 111 0
16 112 0
16 113 0
16 114 0
16 115 0
16 116 0
16 117 0
16 118 0
16 119 0
16 120 0
16 121 0
16 122 0
16 123 0
16 124 0
16 125 0
16 126 0
16 127 0
16 128 0
16 129 0
16 130 0
16 131 0
16 132 0
16 133 0
16 134 0
16 135 0
16 136 0
16 137 0
16 138 0
16 139 0
16 140 0
16 141 0
16 142 0
16 143 0
16 144 0
16 145 0
16 146 0
16 147 0
16 148 0
16 149 0
16 150 0
16 151 0
16 152 0
16 153 0
16 154 0
16 155 0
16 156 0
16 157 0
16 158 0
16 159 0
16 160 0
16 161 0
16 162 0
16 163 0
16 164 0
16 165 0
16 166 0
16 167 0
16 168 0
16 169 0
16 170 0
16 171 0
16 172 0
16 173 0
16 174 0
16 175 0
16 176 0
16 177 0
16 178 0
16 179 0
16 180 0
16 181 0
16 182 0
16 183 0
16 184 0
16 185 0
16 186 0
16 187 0
16 188 0
16 189 0
16 190 0
16 191 0
16 192 0
16 193 0
16 194 0
16 195 0
16 196 0
16 197 0
16 198 0
16 199 0
16 200 0
16 201 0
16 202 0
16 203 0
16 204 0
16 205 0
16 206 0
16 207 0
16 208 0
16 209 0
16 210 0
16 211 0
16 212 0
16 213 0
16 214 0
16 215 0
16 216 0
16 217 0
16 218 0
16 219 0
16 220 0
16 221 0
16 222 0
16 223 0
16 224 0
16 225 0
16 226 0
16 227 0
16 228 0
16 229 0
16 230 0
16 231 0
16 232 0
16 233 0
16 234 0
16 235 0
16 236 0
16 237 0
16 238 0
16 239 0
16 240 0
16 241 0
16 242 0
16 243 0
16 244 0
16 245 0
16 246 0
16 247 0
16 248 0
16 249 0
16 250 0
16 251 0
16 252 0
16 253 0
16 254 0
16 255 0
16 256 0
16 257 0
16 258 0
16 259 0
16 260 0
16 261 0
16 262 0
16 263 0
16 264 0
16 265 0
16 266 0
16 267 0
16 268 0
16 269 0
16 270 0
16 271 0
16 272 0
16 273 0
16 274 0
16 275 0
16 276 0
16 277 0
16 278 0
16 279 0
16 280 0
16 281 0
16 282 0
16 283 0
16 284 0
16 285 0
16 286 0
16 287 0
16 288 0
16 289 0
16 290 0
16 291 0
16 292 0
16 293 0
16 294 0
16 295 0
16 296 0
16 297 0
16 298 0
16 299 0
16 300 0
16 301 0
16 302 0
16 303 0
16 304 0
16 305 0
16 306 0
16 307 0
16 308 0
16 309 0
16 310 0
16 311 0
16 312 0
16 313 0
16 314 0
16 315 0
16 316 0
16 317 0
16 318 0
16 319 0
16 320 0
16 321 0
16 322 0
16 323 0
16 324 0
16 325 0
16 326 0
16 327 0
16 328 0
16 329 0
16 330 0
16 331 0
16 332 0
16 333 0
16 334 0
16 335 0
16 336 0
16 337 0
16 338 0
16 339 0
16 340 0
16 341 0
16 342 0
16 343 0
16 344 0
16 345 0
16 346 0
16 347 0
16 348 0
16 349 0
16 350 0
16 351 0
16 352 0
16 353 0
16 354 0
16 355 0
16 356 0
16 357 0
16 358 0
16 359 0
16 360 0
16 361 0
16 362 0
16 363 0
16 364 0
16 365 0
16 366 0
16 367 0
16 368 0
16 369 0
16 370 0
16 371 0
16 372 0
16 373 0
16 374 0
16 375 0
16 376 0
16 377 0
16 378 0
16 379 0
16 380 0
16 381 0
16 382 0
16 383 0
16 384 0
16 385 0
16 386 0
16 387 0
16 388 0
16 389 0
16 390 0
16 391 0
16 392 0
16 393 0
16 394 0
16 395 0
16 396 0
16 397 0
16 398 0
16 399 0
17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 0
17 15 0
17 16 0
17 17 0
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0
17 28 0
17 29 0
17 30 0
17 31 0
17 32 0
17 33 0
17 34 0
17 35 0
17 36 0
17 37 0
17 38 0
17 39 0
17 40 0
17 41 0
17 42 0
17 43 0
17 44 0
17 45 0
17 46 0
17 47 0
17 48 0
17 49 0
17 50 0
17 51 0
17 52 0
17 53 0
17 54 0
17 55 0
17 56 0
17 57 0
17 58 0
17 59 0
17 60 0
17 61 0
17 62 0
17 63 0
17 64 0
17 65 0
17 66 0
17 67 0
17 68 0
17 69 0
17 70 0
17 71 0
17 72 0
17 73 0
17 74 0
17 75 0
17 76 0
17 77 0
17 78 0
17 79 0
17 80 0
17 81 0
17 82 0
17 83 0
17 84 0
17 85 0
17 86 0
17 87 0
17 88 0
17 89 0
17 90 0
17 91 0
17 92 0
17 93 0
17 94 0
17 95 0
17 96 0
17 97 0
17 98 0
17 99 0
17 100 0
17 101 0
17 102 0
17 103 0
17 104 0
17 105 0
17 106 0
17 107 0
17 108 0
17 109 0
17 110 0
17 111 0
17 112 0
17 113 0
17 114 0
17 115 0
17 116 0
17 117 0
17 118 0
17 119 0
17 120 0
17 121 0
17 122 0
17 123 0
17 124 0
17 125 0
17 126 0
17 127 0
17 128 0
17 129 0
17 130 0
17 131 0
17 132 0
17 133 0
17 134 0
17 135 0
17 136 0
17 137 0
17 138 0
17 139 0
17 140 0
17 141 0
17 142 0
17 143 0
17 144 0
17 145 0
17 146 0
17 147 0
17 148 0
17 149 0
17 150 0
17 151 0
17 152 0
17 153 0
17 154 0
17 155 0
17 156 0
17 157 0
17 158 0
17 159 0
17 160 0
17 161 0
17 162 0
17 163 0
17 164 0
17 165 0
17 166 0
17 167 0
17 168 0
17 169 0
17 170 0
17 171 0
17 172 0
17 173 0
17 174 0
17 175 0
17 176 0
17 177 0
17 178 0
17 179 0
17 180 0
17 181 0
17 182 0
17 183 0
17 184 0
17 185 0
17 186 0
17 187 0
17 188 0
17 189 0
17 190 0
17 191 0
17 192 0
17 193 0
17 194 0
17 195 0
17 196 0
17 197 0
17 198 0
17 199 0
17 200 0
17 201 0
17 202 0
17 203 0
17 204 0
17 205 0
17 206 0
17 207 0
17 208 0
17 209 0
17 210 0
17 211 0
17 212 0
17 213 0
17 214 0
17 215 0
17 216 0
17 217 0
17 218 0
17 219 0
17 220 0
17 221 0
17 222 0
17 223 0
17 224 0
17 225 0
17 226 0
17 227 0
17 228 0
17 229 0
17 230 0
17 231 0
17 232 0
17 233 0
17 234 0
17 235 0
17 236 0
17 237 0
17 238 0
17 239 0
17 240 0
17 241 0
17 242 0
17 243 0
17 244 0
17 245 0
17 246 0
17 247 0
17 248 0
17 249 0
17 250 0
17 251 0
17 252 0
17 253 0
17 254 0
17 255 0
17 256 0
17 257 0
17 258 0
17 259 0
17 260 0
17 261 0
17 262 0
17 263 0
17 264 0
17 265 0
17 266 0
17 267 0
17 268 0
17 269 0
17 270 0
17 271 0
17 272 0
17 273 0
17 274 0
17 275 0
17 276 0
17 277 0
17 278 0
17 279 0
17 280 0
17 281 0
17 282 0
17 283 0
17 284 0
17 285 0
17 286 0
17 287 0
17 288 0
17 289 0
17 290 0
17 291 0
17 292 0
17 293 0
17 294 0
17 295 0
17 296 0
17 297 0
17 298 0
17 299 0
17 300 0
17 301 0
17 302 0
17 303 0
17 304 0
17 305 0
17 306 0
17 307 0
17 308 0
17 309 0
17 310 0
17 311 0
17 312 0
17 313 0
17 314 0
17 315 0
17 316 0
17 317 0
17 318 0
17 319 0
17 320 0
17 321 0
17 322 0
17 323 0
17 324 0
17 325 0
17 326 0
17 327 0
17 328 0
17 329 0
17 330 0
17 331 0
17 332 0
17 333 0
17 334 0
17 335 0
17 336 0
17 337 0
17 338 0
17 339 0
17 340 0
17 341 0
17 342 0
17 343 0
17 344 0
17 345 0
17 346 0
17 347 0
17 348 0
17 349 0
17 350 0
17 351 0
17 352 0
17 353 0
17 354 0
17 355 0
17 356 0
17 357 0
17 358 0
17 359 0
17 360 0
17 361 0
17 362 0
17 363 0
17 364 0
17 365 0
17 366 0
17 367 0
17 368 0
17 369 0
17 370 0
17 371 0
17 372 0
17 373 0
17 374 0
17 375 0
17 376 0
17 377 0
17 378 0
17 379 0
17 380 0
17 381 0
17 382 0
17 383 0
17 384 0
17 385 0
17 386 0
17 387 0
17 388 0
17 389 0
17 390 0
17 391 0
17 392 0
17 393 0
17 394 0
17 395 0
17 396 0
17 397 0
17 398 0
17 399 0
18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 0
18 13 0
18 14 0
18 15 0
18 16 0
18 17 0
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0
18 28 0
18 29 0
18 30 0
18 31 0
18 32 0
18 33 0
18 34 0
18 35 0
18 36 0
18 37 0
18 38 0
18 39 0
18 40 0
18 41 0
18 42 0
18 43 0
18 44 0
18 45 0
18 46 0
18 47 0
18 48 0
18 49 0
18 50 0
18 51 0
18 52 0
18 53 0
18 54 0
18 55 0
18 56 0
18 57 0
18 58 0
18 59 0
18 60 0
18 61 0
18 62 0
18 63 0
18 64 0
18 65 0
18 66 0
18 67 0
18 68 0
18 69 0
18 70 0
18 71 0
18 72 0
18 73 0
18 74 0
18 75 0
18 76 0
18 77 0
18 78 0
18 79 0
18 80 0
18 81 0
18 82 0
18 83 0
18 84 0
18 85 0
18 86 0
18 87 0
18 88 0
18 89 0
18 90 0
18 91 0
18 92 0
18 93 0
18 94 0
18 95 0
18 96 0
18 97 0
18 98 0
18 99 0
18 100 0
18 101 0
18 102 0
18 103 0
18 104 0
18 105 0
18 106 0
18 107 0
18 108 0
18 109 0
18 110 0
18 111 0
18 112 0
18 113 0
18 114 0
18 115 0
18 116 0
18 117 0
18 118 0
18 119 0
18 120 0
18 121 0
18 122 0
18 123 0
18 124 0
18 125 0
18 126 0
18 127 0
18 128 0
18 129 0
18 130 0
18 131 0
18 132 0
18 133 0
18 134 0
18 135 0
18 136 0
18 137 0
18 138 0
18 139 0
18 140 0
18 141 0
18 142 0
18 143 0
18 144 0
18 145 0
18 146 0
18 147 0
18 148 0
18 149 0
18 150 0
18 151 0
18 152 0
18 153 0
18 154 0
18 155 0
18 156 0
18 157 0
18 158 0
18 159 0
18 160 0
18 161 0
18 162 0
18 163 0
18 164 0
18 165 0
18 166 0
18 167 0
18 168 0
18 169 0
18 170 0
18 171 0
18 172 0
18 173 0
18 174 0
18 175 0
18 176 0
18 177 0
18 178 0
18 179 0
18 180 0
18 181 0
18 182 0
18 183 0
18 184 0
18 185 0
18 186 0
18 187 0
18 188 0
18 189 0
18 190 0
18 191 0
18 192 0
18 193 0
18 194 0
18 195 0
18 196 0
18 197 0
18 198 0
18 199 0
18 200 0
18 201 0
18 202 0
18 203 0
18 204 0
18 205 0
18 206 0
18 207 0
18 208 0
18 209 0
18 210 0
18 211 0
18 212 0
18 213 0
18 214 0
18 215 0
18 216 0
18 217 0
18 218 0
18 219 0
18 220 0
18 221 0
18 222 0
18 223 0
18 224 0
18 225 0
18 226 0
18 227 0
18 228 0
18 229 0
18 230 0
18 231 0
18 232 0
18 233 0
18 234 0
18 235 0
18 236 0
18 237 0
18 238 0
18 239 0
18 240 0
18 241 0
18 242 0
18 243 0
18 244 0
18 245 0
18 246 0
18 247 0
18 248 0
18 249 0
18 250 0
18 251 0
18 252 0
18 253 0
18 254 0
18 255 0
18 256 0
18 257 0
18 258 0
18 259 0
18 260 0
18 261 0
18 262 0
18 263 0
18 264 0
18 265 0
18 266 0
18 267 0
18 268 0
18 269 0
18 270 0
18 271 0
18 272 0
18 273 0
18 274 0
18 275 0
18 276 0
18 277 0
18 278 0
18 279 0
18 280 0
18 281 0
18 282 0
18 283 0
18 284 0
18 285 0
18 286 0
18 287 0
18 288 0
18 289 0
18 290 0
18 291 0
18 292 0
18 293 0
18 294 0
18 295 0
18 296 0
18 297 0
18 298 0
18 299 0
18 300 0
18 301 0
18 302 0
18 303 0
18 304 0
18 305 0
18 306 0
18 307 0
18 308 0
18 309 0
18 310 0
18 311 0
18 312 0
18 313 0
18 314 0
18 315 0
18 316 0
18 317 0
18 318 0
18 319 0
18 320 0
18 321 0
18 322 0
18 323 0
18 324 0
18 325 0
18 326 0
18 327 0
18 328 0
18 329 0
18 330 0
18 331 0
18 332 0
18 333 0
18 334 0
18 335 0
18 336 0
18 337 0
18 338 0
18 339 0
18 340 0
18 341 0
18 342 0
18 343 0
18 344 0
18 345 0
18 346 0
18 347 0
18 348 0
18 349 0
18 350 0
18 351 0
18 352 0
18 353 0
18 354 0
18 355 0
18 356 0
18 357 0
18 358 0
18 359 0
18 360 0
18 361 0
18 362 0
18 363 0
18 364 0
18 365 0
18 366 0
18 367 0
18 368 0
18 369 0
18 370 0
18 371 0
18 372 0
18 373 0
18 374 0
18 375 0
18 376 0
18 377 0
18 378 0
18 379 0
18 380 0
18 381 0
18 382 0
18 383 0
18 384 0
18 385 0
18 386 0
18 387 0
18 388 0
18 389 0
18 390 0
18 391 0
18 392 0
18 393 0
18 394 0
18 395 0
18 396 0
18 397 0
18 398 0
18 399 0
19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 0
19 13 0
19 14 0
19 15 0
19 16 0
19 17 0
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0
19 28 0
19 29 0
19 30 0
19 31 0
19 32 0
19 33 0
19 34 0
19 35 0
19 36 0
19 37 0
19 38 0
19 39 0
19 40 0
19 41 0
19 42 0
19 43 0
19 44 0
19 45 0
19 46 0
19 47 0
19 48 0
19 49 0
19 50 0
19 51 0
19 52 0
19 53 0
19 54 0
19 55 0
19 56 0
19 57 0
19 58 0
19 59 0
19 60 0
19 61 0
19 62 0
19 63 0
19 64 0
19 65 0
19 66 0
19 67 0
19 68 0
19 69 0
19 70 0
19 71 0
19 72 0
19 73 0
19 74 0
19 75 0
19 76 0
19 77 0
19 78 0
19 79 0
19 80 0
19 81 0
19 82 0
19 83 0
19 84 0
19 85 0
19 86 0
19 87 0
19 88 0
19 89 0
19 90 0
19 91 0
19 92 0
19 93 0
19 94 0
19 95 0
19 96 0
19 97 0
19 98 0
19 99 0
19 100 0
19 101 0
19 102 0
19 103 0
19 104 0
19 105 0
19 106 0
19 107 0
19 108 0
19 109 0
19 110 0
19 111 0
19 112 0
19 113 0
19 114 0
19 115 0
19 116 0
19 117 0
19 118 0
19 119 0
19 120 0
19 121 0
19 122 0
19 123 0
19 124 0
19 125 0
19 126 0
19 127 0
19 128 0
19 129 0
19 130 0
19 131 0
19 132 0
19 133 0
19 134 0
19 135 0
19 136 0
19 137 0
19 138 0
19 139 0
19 140 0
19 141 0
19 142 0
19 143 0
19 144 0
19 145 0
19 146 0
19 147 0
19 148 0
19 149 0
19 150 0
19 151 0
19 152 0
19 153 0
19 154 0
19 155 0
19 156 0
19 157 0
19 158 0
19 159 0
19 160 0
19 161 0
19 162 0
19 163 0
19 164 0
19 165 0
19 166 0
19 167 0
19 168 0
19 169 0
19 170 0
19 171 0
19 172 0
19 173 0
19 174 0
19 175 0
19 176 0
19 177 0
19 178 0
19 179 0
19 180 0
19 181 0
19 182 0
19 183 0
19 184 0
19 185 0
19 186 0
19 187 0
19 188 0
19 189 0
19 190 0
19 191 0
19 192 0
19 193 0
19 194 0
19 195 0
19 196 0
19 197 0
19 198 0
19 199 0
19 200 0
19 201 0
19 202 0
19 203 0
19 204 0
19 205 0
19 206 0
19 207 0
19 208 0
19 209 0
19 210 0
19 211 0
19 212 0
19 213 0
19 214 0
19 215 0
19 216 0
19 217 0
19 218 0
19 219 0
19 220 0
19 221 0
19 222 0
19 223 0
19 224 0
19 225 0
19 226 0
19 227 0
19 228 0
19 229 0
19 230 0
19 231 0
19 232 0
19 233 0
19 234 0
19 235 0
19 236 0
19 237 0
19 238 0
19 239 0
19 240 0
19 241 0
19 242 0
19 243 0
19 244 0
19 245 0
19 246 0
19 247 0
19 248 0
19 249 0
19 250 0
19 251 0
19 252 0
19 253 0
19 254 0
19 255 0
19 256 0
19 257 0
19 258 0
19 259 0
19 260 0
19 261 0
19 262 0
19 263 0
19 264 0
19 265 0
19 266 0
19 267 0
19 268 0
19 269 0
19 270 0
19 271 0
19 272 0
19 273 0
19 274 0
19 275 0
19 276 0
19 277 0
19 278 0
19 279 0
19 280 0
19 281 0
19 282 0
19 283 0
19 284 0
19 285 0
19 286 0
19 287 0
19 288 0
19 289 0
19 290 0
19 291 0
19 292 0
19 293 0
19 294 0
19 295 0
19 296 0
19 297 0
19 298 0
19 299 0
19 300 0
19 301 0
19 302 0
19 303 0
19 304 0
19 305 0
19 306 0
19 307 0
19 308 0
19 309 0
19 310 0
19 311 0
19 312 0
19 313 0
19 314 0
19 315 0
19 316 0
19 317 0
19 318 0
19 319 0
19 320 0
19 321 0
19 322 0
19 323 0
19 324 0
19 325 0
19 326 0
19 327 0
19 328 0
19 329 0
19 330 0
19 331 0
19 332 0
19 333 0
19 334 0
19 335 0
19 336 0
19 337 0
19 338 0
19 339 0
19 340 0
19 341 0
19 342 0
19 343 0
19 344 0
19 345 0
19 346 0
19 347 0
19 348 0
19 349 0
19 350 0
19 351 0
19 352 0
19 353 0
19 354 0
19 355 0
19 356 0
19 357 0
19 358 0
19 359 0
19 360 0
19 361 0
19 362 0
19 363 0
19 364 0
19 365 0
19 366 0
19 367 0
19 368 0
19 369 0
19 370 0
19 371 0
19 372 0
19 373 0
19 374 0
19 375 0
19 376 0
19 377 0
19 378 0
19 379 0
19 380 0
19 381 0
19 382 0
19 383 0
19 384 0
19 385 0
19 386 0
19 387 0
19 388 0
19 389 0
19 390 0
19 391 0
19 392 0
19 393 0
19 394 0
19 395 0
19 396 0
19 397 0
19 398 0
19 399 0
20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 0
20 13 0
20 14 0
20 15 0
20 16 0
20 17 0
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0
20 28 0
20 29 0
20 30 0
20 31 0
20 32 0
20 33 0
20 34 0
20 35 0
20 36 0
20 37 0
20 38 0
20 39 0
20 40 0
20 41 0
20 42 0
20 43 0
20 44 0
20 45 0
20 46 0
20 47 0
20 48 0
20 49 0
20 50 0
20 51 0
20 52 0
20 53 0
20 54 0
20 55 0
20 56 0
20 57 0
20 58 0
20 59 0
20 60 0
20 61 0
20 62 0
20 63 0
20 64 0
20 65 0
20 66 0
20 67 0
20 68 0
20 69 0
20 70 0
20 71 0
20 72 0
20 73 0
20 74 0
20 75 0
20 76 0
20 77 0
20 78 0
20 79 0
20 80 0
20 81 0
20 82 0
20 83 0
20 84 0
20 85 0
20 86 0
20 87 0
20 88 0
20 89 0
20 90 0
20 91 0
20 92 0
20 93 0
20 94 0
20 95 0
20 96 0
20 97 0
20 98 0
20 99 0
20 100 0
20 101 0
20 102 0
20 103 0
20 104 0
20 105 0
20 106 0
20 107 0
20 108 0
20 109 0
20 110 0
20 111 0
20 112 0
20 113 0
20 114 0
20 115 0
20 116 0
20 117 0
20 118 0
20 119 0
20 120 0
20 121 0
20 122 0
20 123 0
20 124 0
20 125 0
20 126 0
20 127 0
20 128 0
20 129 0
20 130 0
20 131 0
20 132 0
20 133 0
20 134 0
20 135 0
20 136 0
20 137 0
20 138 0
20 139 0
20 140 0
20 141 0
20 142 0
20 143 0
20 144 0
20 145 0
20 146 0
20 147 0
20 148 0
20 149 0
20 150 0
20 151 0
20 152 0
20 153 0
20 154 0
20 155 0
20 156 0
20 157 0
20 158 0
20 159 0
20 160 0
20 161 0
20 162 0
20 163 0
20 164 0
20 165 0
20 166 0
20 167 0
20 168 0
20 169 0
20 170 0
20 171 0
20 172 0
20 173 0
20 174 0
20 175 0
20 176 0
20 177 0
20 178 0
20 179 0
20 180 0
20 181 0
20 182 0
20 183 0
20 184 0
20 185 0
20 186 0
20 187 0
20 188 0
20 189 0
20 190 0
20 191 0
20 192 0
20 193 0
20 194 0
20 195 0
20 196 0
20 197 0
20 198 0
20 199 0
20 200 0
20 201 0
20 202 0
20 203 0
20 204 0
20 205 0
20 206 0
20 207 0
20 208 0
20 209 0
20 210 0
20 211 0
20 212 0
20 213 0
20 214 0
20 215 0
20 216 0
20 217 0
20 218 0
20 219 0
20 220 0
20 221 0
20 222 0
20 223 0
20 224 0
20 225 0
20 226 0
20 227 0
20 228 0
20 229 0
20 230 0
20 231 0
20 232 0
20 233 0
20 234 0
20 235 0
20 236 0
20 237 0
20 238 0
20 239 0
20 240 0
20 241 0
20 242 0
20 243 0
20 244 0
20 245 0
20 246 0
20 247 0
20 248 0
20 249 0
20 250 0
20 251 0
20 252 0
20 253 0
20 254 0
20 255 0
20 256 0
20 257 0
20 258 0
20 259 0
20 260 0
20 261 0
20 262 0
20 263 0
20 264 0
20 265 0
20 266 0
20 267 0
20 268 0
20 269 0
20 270 0
20 271 0
20 272 0
20 273 0
20 274 0
20 275 0
20 276 0
20 277 0
20 278 0
20 279 0
20 280 0
20 281 0
20 282 0
20 283 0
20 284 0
20 285 0
20 286 0
20 287 0
20 288 0
20 289 0
20 290 0
20 291 0
20 292 0
20 293 0
20 294 0
20 295 0
20 296 0
20 297 0
20 298 0
20 299 0
20 300 0
20 301 0
20 302 0
20 303 0
20 304 0
20 305 0
20 306 0
20 307 0
20 308 0
20 309 0
20 310 0
20 311 0
20 312 0
20 313 0
20 314 0
20 315 0
20 316 0
20 317 0
20 318 0
20 319 0
20 320 0
20 321 0
20 322 0
20 323 0
20 324 0
20 325 0
20 326 0
20 327 0
20 328 0
20 329 0
20 330 0
20 331 0
20 332 0
20 333 0
20 334 0
20 335 0
20 336 0
20 337 0
20 338 0
20 339 0
20 340 0
20 341 0
20 342 0
20 343 0
20 344 0
20 345 0
20 346 0
20 347 0
20 348 0
20 349 0
20 350 0
20 351 0
20 352 0
20 353 0
20 354 0
20 355 0
20 356 0
20 357 0
20 358 0
20 359 0
20 360 0
20 361 0
20 362 0
20 363 0
20 364 0
20 365 0
20 366 0
20 367 0
20 368 0
20 369 0
20 370 0
20 371 0
20 372 0
20 373 0
20 374 0
20 375 0
20 376 0
20 377 0
20 378 0
20 379 0
20 380 0
20 381 0
20 382 0
20 383 0
20 384 0
20 385 0
20 386 0
20 387 0
20 388 0
20 389 0
20 390 0
20 391 0
20 392 0
20 393 0
20 394 0
20 395 0
20 396 0
20 397 0
20 398 0
20 399 0
21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 0
21 13 0
21 14 0
21 15 0
21 16 0
21 17 0
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0
21 28 0
21 29 0
21 30 0
21 31 0
21 32 0
21 33 0
21 34 0
21 35 0
21 36 0
21 37 0
21 38 0
21 39 0
21 40 0
21 41 0
21 42 0
21 43 0
21 44 0
21 45 0
21 46 0
21 47 0
21 48 0
21 49 0
21 50 0
21 51 0
21 52 0
21 53 0
21 54 0
21 55 0
21 56 0
21 57 0
21 58 0
21 59 0
21 60 0
21 61 0
21 62 0
21 63 0
21 64 0
21 65 0
21 66 0
21 67 0
21 68 0
21 69 0
21 70 0
21 71 0
21 72 0
21 73 0
21 74 0
21 75 0
21 76 0
21 77 0
21 78 0
21 79 0
21 80 0
21 81 0
21 82 0
21 83 0
21 84 0
21 85 0
21 86 0
21 87 0
21 88 0
21 89 0
21 90 0
21 91 0
21 92 0
21 93 0
21 94 0
21 95 0
21 96 0
21 97 0
21 98 0
21 99 0
21 100 0
21 101 0
21 102 0
21 103 0
21 104 0
21 105 0
21 106 0
21 107 0
21 108 0
21 109 0
21 110 0
21 111 0
21 112 0
21 113 0
21 114 0
21 115 0
21 116 0
21 117 0
21 118 0
21 119 0
21 120 0
21 121 0
21 122 0
21 123 0
21 124 0
21 125 0
21 126 0
21 127 0
21 128 0
21 129 0
21 130 0
21 131 0
21 132 0
21 133 0
21 134 0
21 135 0
21 136 0
21 137 0
21 138 0
21 139 0
21 140 0
21 141 0
21 142 0
21 143 0
21 144 0
21 145 0
21 146 0
21 147 0
21 148 0
21 149 0
21 150 0
21 151 0
21 152 0
21 153 0
21 154 0
21 155 0
21 156 0
21 157 0
21 158 0
21 159 0
21 160 0
21 161 0
21 162 0
21 163 0
21 164 0
21 165 0
21 166 0
21 167 0
21 168 0
21 169 0
21 170 0
21 171 0
21 172 0
21 173 0
21 174 0
21 175 0
21 176 0
21 177 0
21 178 0
21 179 0
21 180 0
21 181 0
21 182 0
21 183 0
21 184 0
21 185 0
21 186 0
21 187 0
21 188 0
21 189 0
21 190 0
21 191 0
21 192 0
21 193 0
21 194 0
21 195 0
21 196 0
21 197 0
21 198 0
21 199 0
21 200 0
21 201 0
21 202 0
21 203 0
21 204 0
21 205 0
21 206 0
21 207 0
21 208 0
21 209 0
21 210 0
21 211 0
21 212 0
21 213 0
21 214 0
21 215 0
21 216 0
21 217 0
21 218 0
21 219 0
21 220 0
21 221 0
21 222 0
21 223 0
21 224 0
21 225 0
21 226 0
21 227 0
21 228 0
21 229 0
21 230 0
21 231 0
21 232 0
21 233 0
21 234 0
21 235 0
21 236 0
21 237 0
21 238 0
21 239 0
21 240 0
21 241 0
21 242 0
21 243 0
21 244 0
21 245 0
21 246 0
21 247 0
21 248 0
21 249 0
21 250 0
21 251 0
21 252 0
21 253 0
21 254 0
21 255 0
21 256 0
21 257 0
21 258 0
21 259 0
21 260 0
21 261 0
21 262 0
21 263 0
21 264 0
21 265 0
21 266 0
21 267 0
21 268 0
21 269 0
21 270 0
21 271 0
21 272 0
21 273 0
21 274 0
21 275 0
21 276 0
21 277 0
21 278 0
21 279 0
21 280 0
21 281 0
21 282 0
21 283 0
21 284 0
21 285 0
21 286 0
21 287 0
21 288 0
21 289 0
21 290 0
21 291 0
21 292 0
21 293 0
21 294 0
21 295 0
21 296 0
21 297 0
21 298 0
21 299 0
21 300 0
21 301 0
21 302 0
21 303 0
21 304 0
21 305 0
21 306 0
21 307 0
21 308 0
21 309 0
21 310 0
21 311 0
21 312 0
21 313 0
21 314 0
21 315 0
21 316 0
21 317 0
21 318 0
21 319 0
21 320 0
21 321 0
21 322 0
21 323 0
21 324 0
21 325 0
21 326 0
21 327 0
21 328 0
21 329 0
21 330 0
21 331 0
21 332 0
21 333 0
21 334 0
21 335 0
21 336 0
21 337 0
21 338 0
21 339 0
21 340 0
21 341 0
21 342 0
21 343 0
21 344 0
21 345 0
21 346 0
21 347 0
21 348 0
21 349 0
21 350 0
21 351 0
21 352 0
21 353 0
21 354 0
21 355 0
21 356 0
21 357 0
21 358 0
21 359 0
21 360 0
21 361 0
21 362 0
21 363 0
21 364 0
21 365 0
21 366 0
21 367 0
21 368 0
21 369 0
21 370 0
21 371 0
21 372 0
21 373 0
21 374 0
21 375 0
21 376 0
21 377 0
21 378 0
21 379 0
21 380 0
21 381 0
21 382 0
21 383 0
21 384 0
21 385 0
21 386 0
21 387 0
21 388 0
21 389 0
21 390 0
21 391 0
21 392 0
21 393 0
21 394 0
21 395 0
21 396 0
21 397 0
21 398 0
21 399 0
22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 0
22 13 0
22 14 0
22 15 0
22 16 0
22 17 0
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0
22 28 0
22 29 0
22 30 0
22 31 0
22 32 0
22 33 0
22 34 0
22 35 0
22 36 0
22 37 0
22 38 0
22 39 0
22 40 0
22 41 0
22 42 0
22 43 0
22 44 0
22 45 0
22 46 0
22 47 0
22 48 0
22 49 0
22 50 0
22 51 0
22 52 0
22 53 0
22 54 0
22 55 0
22 56 0
22 57 0
22 58 0
22 59 0
22 60 0
22 61 0
22 62 0
22 63 0
22 64 0
22 65 0
22 66 0
22 67 0
22 68 0
22 69 0
22 70 0
22 71 0
22 72 0
22 73 0
22 74 0
22 75 0
22 76 0
22 77 0
22 78 0
22 79 0
22 80 0
22 81 0
22 82 0
22 83 0
22 84 0
22 85 0
22 86 0
22 87 0
22 88 0
22 89 0
22 90 0
22 91 0
22 92 0
22 93 0
22 94 0
22 95 0
22 96 0
22 97 0
22 98 0
22 99 0
22 100 0
22 101 0
22 102 0
22 103 0
22 104 0
22 105 0
22 106 0
22 107 0
22 108 0
22 109 0
22 110 0
22 111 0
22 112 0
22 113 0
22 114 0
22 115 0
22 116 0
22 117 0
22 118 0
22 119 0
22 120 0
22 121 0
22 122 0
22 123 0
22 124 0
22 125 0
22 126 0
22 127 0
22 128 0
22 129 0
22 130 0
22 131 0
22 132 0
22 133 0
22 134 0
22 135 0
22 136 0
22 137 0
22 138 0
22 139 0
22 140 0
22 141 0
22 142 0
22 143 0
22 144 0
22 145 0
22 146 0
22 147 0
22 148 0
22 149 0
22 150 0
22 151 0
22 152 0
22 153 0
22 154 0
22 155 0
22 156 0
22 157 0
22 158 0
22 159 0
22 160 0
22 161 0
22 162 0
22 163 0
22 164 0
22 165 0
22 166 0
22 167 0
22 168 0
22 169 0
22 170 0
22 171 0
22 172 0
22 173 0
22 174 0
22 175 0
22 176 0
22 177 0
22 178 0
22 179 0
22 180 0
22 181 0
22 182 0
22 183 0
22 184 0
22 185 0
22 186 0
22 187 0
22 188 0
22 189 0
22 190 0
22 191 0
22 192 0
22 193 0
22 194 0
22 195 0
22 196 0
22 197 0
22 198 0
22 199 0
22 200 0
22 201 0
22 202 0
22 203 0
22 204 0
22 205 0
22 206 0
22 207 0
22 208 0
22 209 0
22 210 0
22 211 0
22 212 0
22 213 0
22 214 0
22 215 0
22 216 0
22 217 0
22 218 0
22 219 0
22 220 0
22 221 0
22 222 0
22 223 0
22 224 0
22 225 0
22 226 0
22 227 0
22 228 0
22 229 0
22 230 0
22 231 0
22 232 0
22 233 0
22 234 0
22 235 0
22 236 0
22 237 0
22 238 0
22 239 0
22 240 0
22 241 0
22 242 0
22 243 0
22 244 0
22 245 0
22 246 0
22 247 0
22 248 0
22 249 0
22 250 0
22 251 0
22 252 0
22 253 0
22 254 0
22 255 0
22 256 0
22 257 0
22 258 0
22 259 0
22 260 0
22 261 0
22 262 0
22 263 0
22 264 0
22 265 0
22 266 0
22 267 0
22 268 0
22 269 0
22 270 0
22 271 0
22 272 0
22 273 0
22 274 0
22 275 0
22 276 0
22 277 0
22 278 0
22 279 0
22 280 0
22 281 0
22 282 0
22 283 0
22 284 0
22 285 0
22 286 0
22 287 0
22 288 0
22 289 0
22 290 0
22 291 0
22 292 0
22 293 0
22 294 0
22 295 0
22 296 0
22 297 0
22 298 0
22 299 0
22 300 0
22 301 0
22 302 0
22 303 0
22 304 0
22 305 0
22 306 0
22 307 0
22 308 0
22 309 0
22 310 0
22 311 0
22 312 0
22 313 0
22 314 0
22 315 0
22 316 0
22 317 0
22 318 0
22 319 0
22 320 0
22 321 0
22 322 0
22 323 0
22 324 0
22 325 0
22 326 0
22 327 0
22 328 0
22 329 0
22 330 0
22 331 0
22 332 0
22 333 0
22 334 0
22 335 0
22 336 0
22 337 0
22 338 0
22 339 0
22 340 0
22 341 0
22 342 0
22 343 0
22 344 0
22 345 0
22 346 0
22 347 0
22 348 0
22 349 0
22 350 0
22 351 0
22 352 0
22 353 0
22 354 0
22 355 0
22 356 0
22 357 0
22 358 0
22 359 0
22 360 0
22 361 0
22 362 0
22 363 0
22 364 0
22 365 0
22 366 0
22 367 0
22 368 0
22 369 0
22 370 0
22 371 0
22 372 0
22 373 0
22 374 0
22 375 0
22 376 0
22 377 0
22 378 0
22 379 0
22 380 0
22 381 0
22 382 0
22 383 0
22 384 0
22 385 0
22 386 0
22 387 0
22 388 0
22 389 0
22 390 0
22 391 0
22 392 0
22 393 0
22 394 0
22 395 0
22 396 0
22 397 0
22 398 0
22 399 0
23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 0
23 13 0
23 14 0
23 15 0
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0
23 28 0
23 29 0
23 30 0
23 31 0
23 32 0
23 33 0
23 34 0
23 35 0
23 36 0
23 37 0
23 38 0
23 39 0
23 40 0
23 41 0
23 42 0
23 43 0
23 44 0
23 45 0
23 46 0
23 47 0
23 48 0
23 49 0
23 50 0
23 51 0
23 52 0
23 53 0
23 54 0
23 55 0
23 56 0
23 57 0
23 58 0
23 59 0
23 60 0
23 61 0
23 62 0
23 63 0
23 64 0
23 65 0
23 66 0
23 67 0
23 68 0
23 69 0
23 70 0
23 71 0
23 72 0
23 73 0
23 74 0
23 75 0
23 76 0
23 77 0
23 78 0
23 79 0
23 80 0
23 81 0
23 82 0
23 83 0
23 84 0
23 85 0
23 86 0
23 87 0
23 88 0
23 89 0
23 90 0
23 91 0
23 92 0
23 93 0
23 94 0
23 95 0
23 96 0
23 97 0
23 98 0
23 99 0
23 100 0
23 101 0
23 102 0
23 103 0
23 104 0
23 105 0
23 106 0
23 107 0
23 108 0
23 109 0
23 110 0
23 111 0
23 112 0
23 113 0
23 114 0
23 115 0
23 116 0
23 117 0
23 118 0
23 119 0
23 120 0
23 121 0
23 122 0
23 123 0
23 124 0
23 125 0
23 126 0
23 127 0
23 128 0
23 129 0
23 130 0
23 131 0
23 132 0
23 133 0
23 134 0
23 135 0
23 136 0
23 137 0
23 138 0
23 139 0
23 140 0
23 141 0
23 142 0
23 143 0
23 144 0
23 145 0
23 146 0
23 147 0
23 148 0
23 149 0
23 150 0
23 151 0
23 152 0
23 153 0
23 154 0
23 155 0
23 156 0
23 157 0
23 158 0
23 159 0
23 160 0
23 161 0
23 162 0
23 163 0
23 164 0
23 165 0
23 166 0
23 167 0
23 168 0
23 169 0
23 170 0
23 171 0
23 172 0
23 173 0
23 174 0
23 175 0
23 176 0
23 177 0
23 178 0
23 179 0
23 180 0
23 181 0
23 182 0
23 183 0
23 184 0
23 185 0
23 186 0
23 187 0
23 188 0
23 189 0
23 190 0
23 191 0
23 192 0
23 193 0
23 194 0
23 195 0
23 196 0
23 197 0
23 198 0
23 199 0
23 200 0
23 201 0
23 202 0
23 203 0
23 204 0
23 205 0
23 206 0
23 207 0
23 208 0
23 209 0
23 210 0
23 211 0
23 212 0
23 213 0
23 214 0
23 215 0
23 216 0
23 217 0
23 218 0
23 219 0
23 220 0
23 221 0
23 222 0
23 223 0
23 224 0
23 225 0
23 226 0
23 227 0
23 228 0
23 229 0
23 230 0
23 231 0
23 232 0
23 233 0
23 234 0
23 235 0
23 236 0
23 237 0
23 238 0
23 239 0
23 240 0
23 241 0
23 242 0
23 243 0
23 244 0
23 245 0
23 246 0
23 247 0
23 248 0
23 249 0
23 250 0
23 251 0
23 252 0
23 253 0
23 254 0
23 255 0
23 256 0
23 257 0
23 258 0
23 259 0
23 260 0
23 261 0
23 262 0
23 263 0
23 264 0
23 265 0
23 266 0
23 267 0
23 268 0
23 269 0
23 270 0
23 271 0
23 272 0
23 273 0
23 274 0
23 275 0
23 276 0
23 277 0
23 278 0
23 279 0
23 280 0
23 281 0
23 282 0
23 283 0
23 284 0
23 285 0
23 286 0
23 287 0
23 288 0
23 289 0
23 290 0
23 291 0
23 292 0
23 293 0
23 294 0
23 295 0
23 296 0
23 297 0
23 298 0
23 299 0
23 300 0
23 301 0
23 302 0
23 303 0
23 304 0
23 305 0
23 306 0
23 307 0
23 308 0
23 309 0
23 310 0
23 311 0
23 312 0
23 313 0
23 314 0
23 315 0
23 316 0
23 317 0
23 318 0
23 319 0
23 320 0
23 321 0
23 322 0
23 323 0
23 324 0
23 325 0
23 326 0
23 327 0
23 328 0
23 329 0
23 330 0
23 331 0
23 332 0
23 333 0
23 334 0
23 335 0
23 336 0
23 337 0
23 338 0
23 339 0
23 340 0
23 341 0
23 342 0
23 343 0
23 344 0
23 345 0
23 346 0
23 347 0
23 348 0
23 349 0
23 350 0
23 351 0
23 352 0
23 353 0
23 354 0
23 355 0
23 356 0
23 357 0
23 358 0
23 359 0
23 360 0
23 361 0
23 362 0
23 363 0
23 364 0
23 365 0
23 366 0
23 367 0
23 368 0
23 369 0
23 370 0
23 371 0
23 372 0
23 373 0
23 374 0
23 375 0
23 376 0
23 377 0
23 378 0
23 379 0
23 380 0
23 381 0
23 382 0
23 383 0
23 384 0
23 385 0
23 386 0
23 387 0
23 388 0
23 389 0
23 390 0
23 391 0
23 392 0
23 393 0
23 394 0
23 395 0
23 396 0
23 397 0
23 398 0
23 399 0
24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0
24 28 0
24 29 0
24 30 0
24 31 0
24 32 0
24 33 0
24 34 0
24 35 0
24 36 0
24 37 0
24 38 0
24 39 0
24 40 0
24 41 0
24 42 0
24 43 0
24 44 0
24 45 0
24 46 0
24 47 0
24 48 0
24 49 0
24 50 0
24 51 0
24 52 0
24 53 0
24 54 0
24 55 0
24 56 0
24 57 0
24 58 0
24 59 0
24 60 0
24 61 0
24 62 0
24 63 0
24 64 0
24 65 0
24 66 0
24 67 0
24 68 0
24 69 0
24 70 0
24 71 0
24 72 0
24 73 0
24 74 0
24 75 0
24 76 0
24 77 0
24 78 0
24 79 0
24 80 0
24 81 0
24 82 0
24 83 0
24 84 0
24 85 0
24 86 0
24 87 0
24 88 0
24 89 0
24 90 0
24 91 0
24 92 0
24 93 0
24 94 0
24 95 0
24 96 0
24 97 0
24 98 0
24 99 0
24 100 0
24 101 0
24 102 0
24 103 0
24 104 0
24 105 0
24 106 0
24 107 0
24 108 0
24 109 0
24 110 0
24 111 0
24 112 0
24 113 0
24 114 0
24 115 0
24 116 0
24 117 0
24 118 0
24 119 0
24 120 0
24 121 0
24 122 0
24 123 0
24 124 0
24 125 0
24 126 0
24 127 0
24 128 0
24 129 0
24 130 0
24 131 0
24 132 0
24 133 0
24 134 0
24 135 0
24 136 0
24 137 0
24 138 0
24 139 0
24 140 0
24 141 0
24 142 0
24 143 0
24 144 0
24 145 0
24 146 0
24 147 0
24 148 0
24 149 0
24 150 0
24 151 0
24 152 0
24 153 0
24 154 0
24 155 0
24 156 0
24 157 0
24 158 0
24 159 0
24 160 0
24 161 0
24 162 0
24 163 0
24 164 0
24 165 0
24 166 0
24 167 0
24 168 0
24 169 0
24 170 0
24 171 0
24 172 0
24 173 0
24 174 0
24 175 0
24 176 0
24 177 0
24 178 0
24 179 0
24 180 0
24 181 0
24 182 0
24 183 0
24 184 0
24 185 0
24 186 0
24 187 0
24 188 0
24 189 0
24 190 0
24 191 0
24 192 0
24 193 0
24 194 0
24 195 0
24 196 0
24 197 0
24 198 0
24 199 0
24 200 0
24 201 0
24 202 0
24 203 0
24 204 0
24 205 0
24 206 0
24 207 0
24 208 0
24 209 0
24 210 0
24 211 0
24 212 0
24 213 0
24 214 0
24 215 0
24 216 0
24 217 0
24 218 0
24 219 0
24 220 0
24 221 0
24 222 0
24 223 0
24 224 0
24 225 0
24 226 0
24 227 0
24 228 0
24 229 0
24 230 0
24 231 0
24 232 0
24 233 0
24 234 0
24 235 0
24 236 0
24 237 0
24 238 0
24 239 0
24 240 0
24 241 0
24 242 0
24 243 0
24 244 0
24 245 0
24 246 0
24 247 0
24 248 0
24 249 0
24 250 0
24 251 0
24 252 0
24 253 0
24 254 0
24 255 0
24 256 0
24 257 0
24 258 0
24 259 0
24 260 0
24 261 0
24 262 0
24 263 0
24 264 0
24 265 0
24 266 0
24 267 0
24 268 0
24 269 0
24 270 0
24 271 0
24 272 0
24 273 0
24 274 0
24 275 0
24 276 0
24 277 0
24 278 0
24 279 0
24 280 0
24 281 0
24 282 0
24 283 0
24 284 0
24 285 0
24 286 0
24 287 0
24 288 0
24 289 0
24 290 0
24 291 0
24 292 0
24 293 0
24 294 0
24 295 0
24 296 0
24 297 0
24 298 0
24 299 0
24 300 0
24 301 0
24 302 0
24 303 0
24 304 0
24 305 0
24 306 0
24 307 0
24 308 0
24 309 0
24 310 0
24 311 0
24 312 0
24 313 0
24 314 0
24 315 0
24 316 0
24 317 0
24 318 0
24 319 0
24 320 0
24 321 0
24 322 0
24 323 0
24 324 0
24 325 0
24 326 0
24 327 0
24 328 0
24 329 0
24 330 0
24 331 0
24 332 0
24 333 0
24 334 0
24 335 0
24 336 0
24 337 0
24 338 0
24 339 0
24 340 0
24 341 0
24 342 0
24 343 0
24 344 0
24 345 0
24 346 0
24 347 0
24 348 0
24 349 0
24 350 0
24 351 0
24 352 0
24 353 0
24 354 0
24 355 0
24 356 0
24 357 0
24 358 0
24 359 0
24 360 0
24 361 0
24 362 0
24 363 0
24 364 0
24 365 0
24 366 0
24 367 0
24 368 0
24 369 0
24 370 0
24 371 0
24 372 0
24 373 0
24 374 0
24 375 0
24 376 0
24 377 0
24 378 0
24 379 0
24 380 0
24 381 0
24 382 0
24 383 0
24 384 0
24 385 0
24 386 0
24 387 0
24 388 0
24 389 0
24 390 0
24 391 0
24 392 0
24 393 0
24 394 0
24 395 0
24 396 0
24 397 0
24 398 0
24 399 0
25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0
25 28 0
25 29 0
25 30 0
25 31 0
25 32 0
25 33 0
25 34 0
25 35 0
25 36 0
25 37 0
25 38 0
25 39 0
25 40 0
25 41 0
25 42 0
25 43 0
25 44 0
25 45 0
25 46 0
25 47 0
25 48 0
25 49 0
25 50 0
25 51 0
25 52 0
25 53 0
25 54 0
25 55 0
25 56 0
25 57 0
25 58 0
25 59 0
25 60 0
25 61 0
25 62 0
25 63 0
25 64 0
25 65 0
25 66 0
25 67 0
25 68 0
25 69 0
25 70 0
25 71 0
25 72 0
25 73 0
25 74 0
25 75 0
25 76 0
25 77 0
25 78 0
25 79 0
25 80 0
25 81 0
25 82 0
25 83 0
25 84 0
25 85 0
25 86 0
25 87 0
25 88 0
25 89 0
25 90 0
25 91 0
25 92 0
25 93 0
25 94 0
25 95 0
25 96 0
25 97 0
25 98 0
25 99 0
25 100 0
25 101 0
25 102 0
25 103 0
25 104 0
25 105 0
25 106 0
25 107 0
25 108 0
25 109 0
25 110 0
25 111 0
25 112 0
25 113 0
25 114 0
25 115 0
25 116 0
25 117 0
25 118 0
25 119 0
25 120 0
25 121 0
25 122 0
25 123 0
25 124 0
25 125 0
25 126 0
25 127 0
25 128 0
25 129 0
25 130 0
25 131 0
25 132 0
25 133 0
25 134 0
25 135 0
25 136 0
25 137 0
25 138 0
25 139 0
25 140 0
25 141 0
25 142 0
25 143 0
25 144 0
25 145 0
25 146 0
25 147 0
25 148 0
25 149 0
25 150 0
25 151 0
25 152 0
25 153 0
25 154 0
25 155 0
25 156 0
25 157 0
25 158 0
25 159 0
25 160 0
25 161 0
25 162 0
25 163 0
25 164 0
25 165 0
25 166 0
25 167 0
25 168 0
25 169 0
25 170 0
25 171 0
25 172 0
25 173 0
25 174 0
25 175 0
25 176 0
25 177 0
25 178 0
25 179 0
25 180 0
25 181 0
25 182 0
25 183 0
25 184 0
25 185 0
25 186 0
25 187 0
25 188 0
25 189 0
25 190 0
25 191 0
25 192 0
25 193 0
25 194 0
25 195 0
25 196 0
25 197 0
25 198 0
25 199 0
25 200 0
25 201 0
25 202 0
25 203 0
25 204 0
25 205 0
25 206 0
25 207 0
25 208 0
25 209 0
25 210 0
25 211 0
25 212 0
25 213 0
25 214 0
25 215 0
25 216 0
25 217 0
25 218 0
25 219 0
25 220 0
25 221 0
25 222 0
25 223 0
25 224 0
25 225 0
25 226 0
25 227 0
25 228 0
25 229 0
25 230 0
25 231 0
25 232 0
25 233 0
25 234 0
25 235 0
25 236 0
25 237 0
25 238 0
25 239 0
25 240 0
25 241 0
25 242 0
25 243 0
25 244 0
25 245 0
25 246 0
25 247 0
25 248 0
25 249 0
25 250 0
25 251 0
25 252 0
25 253 0
25 254 0
25 255 0
25 256 0
25 257 0
25 258 0
25 259 0
25 260 0
25 261 0
25 262 0
25 263 0
25 264 0
25 265 0
25 266 0
25 267 0
25 268 0
25 269 0
25 270 0
25 271 0
25 272 0
25 273 0
25 274 0
25 275 0
25 276 0
25 277 0
25 278 0
25 279 0
25 280 0
25 281 0
25 282 0
25 283 0
25 284 0
25 285 0
25 286 0
25 287 0
25 288 0
25 289 0
25 290 0
25 291 0
25 292 0
25 293 0
25 294 0
25 295 0
25 296 0
25 297 0
25 298 0
25 299 0
25 300 0
25 301 0
25 302 0
25 303 0
25 304 0
25 305 0
25 306 0
25 307 0
25 308 0
25 309 0
25 310 0
25 311 0
25 312 0
25 313 0
25 314 0
25 315 0
25 316 0
25 317 0
25 318 0
25 319 0
25 320 0
25 321 0
25 322 0
25 323 0
25 324 0
25 325 0
25 326 0
25 327 0
25 328 0
25 329 0
25 330 0
25 331 0
25 332 0
25 333 0
25 334 0
25 335 0
25 336 0
25 337 0
25 338 0
25 339 0
25 340 0
25 341 0
25 342 0
25 343 0
25 344 0
25 345 0
25 346 0
25 347 0
25 348 0
25 349 0
25 350 0
25 351 0
25 352 0
25 353 0
25 354 0
25 355 0
25 356 0
25 357 0
25 358 0
25 359 0
25 360 0
25 361 0
25 362 0
25 363 0
25 364 0
25 365 0
25 366 0
25 367 0
25 368 0
25 369 0
25 370 0
25 371 0
25 372 0
25 373 0
25 374 0
25 375 0
25 376 0
25 377 0
25 378 0
25 379 0
25 380 0
25 381 0
25 382 0
25 383 0
25 384 0
25 385 0
25 386 0
25 387 0
25 388 0
25 389 0
25 390 0
25 391 0
25 392 0
25 393 0
25 394 0
25 395 0
25 396 0
25 397 0
25 398 0
25 399 0
26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0
26 28 0
26 29 0
26 30 0
26 31 0
26 32 0
26 33 0
26 34 0
26 35 0
26 36 0
26 37 0
26 38 0
26 39 0
26 40 0
26 41 0
26 42 0
26 43 0
26 44 0
26 45 0
26 46 0
26 47 0
26 48 0
26 49 0
26 50 0
26 51 0
26 52 0
26 53 0
26 54 0
26 55 0
26 56 0
26 57 0
26 58 0
26 59 0
26 60 0
26 61 0
26 62 0
26 63 0
26 64 0
26 65 0
26 66 0
26 67 0
26 68 0
26 69 0
26 70 0
26 71 0
26 72 0
26 73 0
26 74 0
26 75 0
26 76 0
26 77 0
26 78 0
26 79 0
26 80 0
26 81 0
26 82 0
26 83 0
26 84 0
26 85 0
26 86 0
26 87 0
26 88 0
26 89 0
26 90 0
26 91 0
26 92 0
26 93 0
26 94 0
26 95 0
26 96 0
26 97 0
26 98 0
26 99 0
26 100 0
26 101 0
26 102 0
26 103 0
26 104 0
26 105 0
26 106 0
26 107 0
26 108 0
26 109 0
26 110 0
26 111 0
26 112 0
26 113 0
26 114 0
26 115 0
26 116 0
26 117 0
26 118 0
26 119 0
26 120 0
26 121 0
26 122 0
26 123 0
26 124 0
26 125 0
26 126 0
26 127 0
26 128 0
26 129 0
26 130 0
26 131 0
26 132 0
26 133 0
26 134 0
26 135 0
26 136 0
26 137 0
26 138 0
26 139 0
26 140 0
26 141 0
26 142 0
26 143 0
26 144 0
26 145 0
26 146 0
26 147 0
26 148 0
26 149 0
26 150 0
26 151 0
26 152 0
26 153 0
26 154 0
26 155 0
26 156 0
26 157 0
26 158 0
26 159 0
26 160 0
26 161 0
26 162 0
26 163 0
26 164 0
26 165 0
26 166 0
26 167 0
26 168 0
26 169 0
26 170 0
26 171 0
26 172 0
26 173 0
26 174 0
26 175 0
26 176 0
26 177 0
26 178 0
26 179 0
26 180 0
26 181 0
26 182 0
26 183 0
26 184 0
26 185 0
26 186 0
26 187 0
26 188 0
26 189 0
26 190 0
26 191 0
26 192 0
26 193 0
26 194 0
26 195 0
26 196 0
26 197 0
26 198 0
26 199 0
26 200 0
26 201 0
26 202 0
26 203 0
26 204 0
26 205 0
26 206 0
26 207 0
26 208 0
26 209 0
26 210 0
26 211 0
26 212 0
26 213 0
26 214 0
26 215 0
26 216 0
26 217 0
26 218 0
26 219 0
26 220 0
26 221 0
26 222 0
26 223 0
26 224 0
26 225 0
26 226 0
26 227 0
26 228 0
26 229 0
26 230 0
26 231 0
26 232 0
26 233 0
26 234 0
26 235 0
26 236 0
26 237 0
26 238 0
26 239 0
26 240 0
26 241 0
26 242 0
26 243 0
26 244 0
26 245 0
26 246 0
26 247 0
26 248 0
26 249 0
26 250 0
26 251 0
26 252 0
26 253 0
26 254 0
26 255 0
26 256 0
26 257 0
26 258 0
26 259 0
26 260 0
26 261 0
26 262 0
26 263 0
26 264 0
26 265 0
26 266 0
26 267 0
26 268 0
26 269 0
26 270 0
26 271 0
26 272 0
26 273 0
26 274 0
26 275 0
26 276 0
26 277 0
26 278 0
26 279 0
26 280 0
26 281 0
26 282 0
26 283 0
26 284 0
26 285 0
26 286 0
26 287 0
26 288 0
26 289 0
26 290 0
26 291 0
26 292 0
26 293 0
26 294 0
26 295 0
26 296 0
26 297 0
26 298 0
26 299 0
26 300 0
26 301 0
26 302 0
26 303 0
26 304 0
26 305 0
26 306 0
26 307 0
26 308 0
26 309 0
26 310 0
26 311 0
26 312 0
26 313 0
26 314 0
26 315 0
26 316 0
26 317 0
26 318 0
26 319 0
26 320 0
26 321 0
26 322 0
26 323 0
26 324 0
26 325 0
26 326 0
26 327 0
26 328 0
26 329 0
26 330 0
26 331 0
26 332 0
26 333 0
26 334 0
26 335 0
26 336 0
26 337 0
26 338 0
26 339 0
26 340 0
26 341 0
26 342 0
26 343 0
26 344 0
26 345 0
26 346 0
26 347 0
26 348 0
26 349 0
26 350 0
26 351 0
26 352 0
26 353 0
26 354 0
26 355 0
26 356 0
26 357 0
26 358 0
26 359 0
26 360 0
26 361 0
26 362 0
26 363 0
26 364 0
26 365 0
26 366 0
26 367 0
26 368 0
26 369 0
26 370 0
26 371 0
26 372 0
26 373 0
26 374 0
26 375 0
26 376 0
26 377 0
26 378 0
26 379 0
26 380 0
26 381 0
26 382 0
26 383 0
26 384 0
26 385 0
26 386 0
26 387 0
26 388 0
26 389 0
26 390 0
26 391 0
26 392 0
26 393 0
26 394 0
26 395 0
26 396 0
26 397 0
26 398 0
26 399 0
27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0
27 28 0
27 29 0
27 30 0
27 31 0
27 32 0
27 33 0
27 34 0
27 35 0
27 36 0
27 37 0
27 38 0
27 39 0
27 40 0
27 41 0
27 42 0
27 43 0
27 44 0
27 45 0
27 46 0
27 47 0
27 48 0
27 49 0
27 50 0
27 51 0
27 52 0
27 53 0
27 54 0
27 55 0
27 56 0
27 57 0
27 58 0
27 59 0
27 60 0
27 61 0
27 62 0
27 63 0
27 64 0
27 65 0
27 66 0
27 67 0
27 68 0
27 69 0
27 70 0
27 71 0
27 72 0
27 73 0
27 74 0
27 75 0
27 76 0
27 77 0
27 78 0
27 79 0
27 80 0
27 81 0
27 82 0
27 83 0
27 84 0
27 85 0
27 86 0
27 87 0
27 88 0
27 89 0
27 90 0
27 91 0
27 92 0
27 93 0
27 94 0
27 95 0
27 96 0
27 97 0
27 98 0
27 99 0
27 100 0
27 101 0
27 102 0
27 103 0
27 104 0
27 105 0
27 106 0
27 107 0
27 108 0
27 109 0
27 110 0
27 111 0
27 112 0
27 113 0
27 114 0
27 115 0
27 116 0
27 117 0
27 118 0
27 119 0
27 120 0
27 121 0
27 122 0
27 123 0
27 124 0
27 125 0
27 126 0
27 127 0
27 128 0
27 129 0
27 130 0
27 131 0
27 132 0
27 133 0
27 134 0
27 135 0
27 136 0
27 137 0
27 138 0
27 139 0
27 140 0
27 141 0
27 142 0
27 143 0
27 144 0
27 145 0
27 146 0
27 147 0
27 148 0
27 149 0
27 150 0
27 151 0
27 152 0
27 153 0
27 154 0
27 155 0
27 156 0
27 157 0
27 158 0
27 159 0
27 160 0
27 161 0
27 162 0
27 163 0
27 164 0
27 165 0
27 166 0
27 167 0
27 168 0
27 169 0
27 170 0
27 171 0
27 172 0
27 173 0
27 174 0
27 175 0
27 176 0
27 177 0
27 178 0
27 179 0
27 180 0
27 181 0
27 182 0
27 183 0
27 184 0
27 185 0
27 186 0
27 187 0
27 188 0
27 189 0
27 190 0
27 191 0
27 192 0
27 193 0
27 194 0
27 195 0
27 196 0
27 197 0
27 198 0
27 199 0
27 200 0
27 201 0
27 202 0
27 203 0
27 204 0
27 205 0
27 206 0
27 207 0
27 208 0
27 209 0
27 210 0
27 211 0
27 212 0
27 213 0
27 214 0
27 215 0
27 216 0
27 217 0
27 218 0
27 219 0
27 220 0
27 221 0
27 222 0
27 223 0
27 224 0
27 225 0
27 226 0
27 227 0
27 228 0
27 229 0
27 230 0
27 231 0
27 232 0
27 233 0
27 234 0
27 235 0
27 236 0
27 237 0
27 238 0
27 239 0
27 240 0
27 241 0
27 242 0
27 243 0
27 244 0
27 245 0
27 246 0
27 247 0
27 248 0
27 249 0
27 250 0
27 251 0
27 252 0
27 253 0
27 254 0
27 255 0
27 256 0
27 257 0
27 258 0
27 259 0
27 260 0
27 261 0
27 262 0
27 263 0
27 264 0
27 265 0
27 266 0
27 267 0
27 268 0
27 269 0
27 270 0
27 271 0
27 272 0
27 273 0
27 274 0
27 275 0
27 276 0
27 277 0
27 278 0
27 279 0
27 280 0
27 281 0
27 282 0
27 283 0
27 284 0
27 285 0
27 286 0
27 287 0
27 288 0
27 289 0
27 290 0
27 291 0
27 292 0
27 293 0
27 294 0
27 295 0
27 296 0
27 297 0
27 298 0
27 299 0
27 300 0
27 301 0
27 302 0
27 303 0
27 304 0
27 305 0
27 306 0
27 307 0
27 308 0
27 309 0
27 310 0
27 311 0
27 312 0
27 313 0
27 314 0
27 315 0
27 316 0
27 317 0
27 318 0
27 319 0
27 320 0
27 321 0
27 322 0
27 323 0
27 324 0
27 325 0
27 326 0
27 327 0
27 328 0
27 329 0
27 330 0
27 331 0
27 332 0
27 333 0
27 334 0
27 335 0
27 336 0
27 337 0
27 338 0
27 339 0
27 340 0
27 341 0
27 342 0
27 343 0
27 344 0
27 345 0
27 346 0
27 347 0
27 348 0
27 349 0
27 350 0
27 351 0
27 352 0
27 353 0
27 354 0
27 355 0
27 356 0
27 357 0
27 358 0
27 359 0
27 360 0
27 361 0
27 362 0
27 363 0
27 364 0
27 365 0
27 366 0
27 367 0
27 368 0
27 369 0
27 370 0
27 371 0
27 372 0
27 373 0
27 374 0
27 375 0
27 376 0
27 377 0
27 378 0
27 379 0
27 380 0
27 381 0
27 382 0
27 383 0
27 384 0
27 385 0
27 386 0
27 387 0
27 388 0
27 389 0
27 390 0
27 391 0
27 392 0
27 393 0
27 394 0
27 395 0
27 396 0
27 397 0
27 398 0
27 399 0
28 0 0
28 1 0
28 2 0
28 3 0
28 4 0
28 5 0
28 6 0
28 7 0
28 8 0
28 9 0
28 10 0
28 11 0
28 12 0
28 13 0
28 14 0
28 15 0
28 16 0
28 17 0
28 18 0
28 19 0
28 20 0
28 21 0
28 22 0
28 23 0
28 24 0
28 25 0
28 26 0
28 27 0
28 28 0
28 29 0
28 30 0
28 31 0
28 32 0
28 33 0
28 34 0
28 35 0
28 36 0
28 37 0
28 38 0
28 39 0
28 40 0
28 41 0
28 42 0
28 43 0
28 44 0
28 45 0
28 46 0
28 47 0
28 48 0
28 49 0
28 50 0
28 51 0
28 52 0
28 53 0
28 54 0
28 55 0
28 56 0
28 57 0
28 58 0
28 59 0
28 60 0
28 61 0
28 62 0
28 63 0
28 64 0
28 65 0
28 66 0
28 67 0
28 68 0
28 69 0
28 70 0
28 71 0
28 72 0
28 73 0
28 74 0
28 75 0
28 76 0
28 77 0
28 78 0
28 79 0
28 80 0
28 81 0
28 82 0
28 83 0
28 84 0
28 85 0
28 86 0
28 87 0
28 88 0
28 89 0
28 90 0
28 91 0
28 92 0
28 93 0
28 94 0
28 95 0
28 96 0
28 97 0
28 98 0
28 99 0
28 100 0
28 101 0
28 102 0
28 103 0
28 104 0
28 105 0
28 106 0
28 107 0
28 108 0
28 109 0
28 110 0
28 111 0
28 112 0
28 113 0
28 114 0
28 115 0
28 116 0
28 117 0
28 118 0
28 119 0
28 120 0
28 121 0
28 122 0
28 123 0
28 124 0
28 125 0
28 126 0
28 127 0
28 128 0
28 129 0
28 130 0
28 131 0
28 132 0
28 133 0
28 134 0
28 135 0
28 136 0
28 137 0
28 138 0
28 139 0
28 140 0
28 141 0
28 142 0
28 143 0
28 144 0
28 145 0
28 146 0
28 147 0
28 148 0
28 149 0
28 150 0
28 151 0
28 152 0
28 153 0
28 154 0
28 155 0
28 156 0
28 157 0
28 158 0
28 159 0
28 160 0
28 161 0
28 162 0
28 163 0
28 164 0
28 165 0
28 166 0
28 167 0
28 168 0
28 169 0
28 170 0
28 171 0
28 172 0
28 173 0
28 174 0
28 175 0
28 176 0
28 177 0
28 178 0
28 179 0
28 180 0
28 181 0
28 182 0
28 183 0
28 184 0
28 185 0
28 186 0
28 187 0
28 188 0
28 189 0
28 190 0
28 191 0
28 192 0
28 193 0
28 194 0
28 195 0
28 196 0
28 197 0
28 198 0
28 199 0
28 200 0
28 201 0
28 202 0
28 203 0
28 204 0
28 205 0
28 206 0
28 207 0
28 208 0
28 209 0
28 210 0
28 211 0
28 212 0
28 213 0
28 214 0
28 215 0
28 216 0
28 217 0
28 218 0
28 219 0
28 220 0
28 221 0
28 222 0
28 223 0
28 224 0
28 225 0
28 226 0
28 227 0
28 228 0
28 229 0
28 230 0
28 231 0
28 232 0
28 233 0
28 234 0
28 235 0
28 236 0
28 237 0
28 238 0
28 239 0
28 240 0
28 241 0
28 242 0
28 243 0
28 244 0
28 245 0
28 246 0
28 247 0
28 248 0
28 249 0
28 250 0
28 251 0
28 252 0
28 253 0
28 254 0
28 255 0
28 256 0
28 257 0
28 258 0
28 259 0
28 260 0
28 261 0
28 262 0
28 263 0
28 264 0
28 265 0
28 266 0
28 267 0
28 268 0
28 269 0
28 270 0
28 271 0
28 272 0
28 273 0
28 274 0
28 275 0
28 276 0
28 277 0
28 278 0
28 279 0
28 280 0
28 281 0
28 282 0
28 283 0
28 284 0
28 285 0
28 286 0
28 287 0
28 288 0
28 289 0
28 290 0
28 291 0
28 292 0
28 293 0
28 294 0
28 295 0
28 296 0
28 297 0
28 298 0
28 299 0
28 300 0
28 301 0
28 302 0
28 303 0
28 304 0
28 305 0
28 306 0
28 307 0
28 308 0
28 309 0
28 310 0
28 311 0
28 312 0
28 313 0
28 314 0
28 315 0
28 316 0
28 317 0
28 318 0
28 319 0
28 320 0
28 321 0
28 322 0
28 323 0
28 324 0
28 325 0
28 326 0
28 327 0
28 328 0
28 329 0
28 330 0
28 331 0
28 332 0
28 333 0
28 334 0
28 335 0
28 336 0
28 337 0
28 338 0
28 339 0
28 340 0
28 341 0
28 342 0
28 343 0
28 344 0
28 345 0
28 346 0
28 347 0
28 348 0
28 349 0
28 350 0
28 351 0
28 352 0
28 353 0
28 354 0
28 355 0
28 356 0
28 357 0
28 358 0
28 359 0
28 360 0
28 361 0
28 362 0
28 363 0
28 364 0
28 365 0
28 366 0
28 367 0
28 368 0
28 369 0
28 370 0
28 371 0
28 372 0
28 373 0
28 374 0
28 375 0
28 376 0
28 377 0
28 378 0
28 379 0
28 380 0
28 381 0
28 382 0
28 383 0
28 384 0
28 385 0
28 386 0
28 387 0
28 388 0
28 389 0
28 390 0
28 391 0
28 392 0
28 393 0
28 394 0
28 395 0
28 396 0
28 397 0
28 398 0
28 399 0
29 0 0
29 1 0
29 2 0
29 3 0
29 4 0
29 5 0
29 6 0
29 7 0
29 8 0
29 9 0
29 10 0
29 11 0
29 12 0
29 13 0
29 14 0
29 15 0
29 16 0
29 17 0
29 18 0
29 19 0
29 20 0
29 21 0
29 22 0
29 23 0
29 24 0
29 25 0
29 26 0
29 27 0
29 28 0
29 29 0
29 30 0
29 31 0
29 32 0
29 33 0
29 34 0
29 35 0
29 36 0
29 37 0
29 38 0
29 39 0
29 40 0
29 41 0
29 42 0
29 43 0
29 44 0
29 45 0
29 46 0
29 47 0
29 48 0
29 49 0
29 50 0
29 51 0
29 52 0
29 53 0
29 54 0
29 55 0
29 56 0
29 57 0
29 58 0
29 59 0
29 60 0
29 61 0
29 62 0
29 63 0
29 64 0
29 65 0
29 66 0
29 67 0
29 68 0
29 69 0
29 70 0
29 71 0
29 72 0
29 73 0
29 74 0
29 75 0
29 76 0
29 77 0
29 78 0
29 79 0
29 80 0
29 81 0
29 82 0
29 83 0
29 84 0
29 85 0
29 86 0
29 87 0
29 88 0
29 89 0
29 90 0
29 91 0
29 92 0
29 93 0
29 94 0
29 95 0
29 96 0
29 97 0
29 98 0
29 99 0
29 100 0
29 101 0
29 102 0
29 103 0
29 104 0
29 105 0
29 106 0
29 107 0
29 108 0
29 109 0
29 110 0
29 111 0
29 112 0
29 113 0
29 114 0
29 115 0
29 116 0
29 117 0
29 118 0
29 119 0
29 120 0
29 121 0
29 122 0
29 123 0
29 124 0
29 125 0
29 126 0
29 127 0
29 128 0
29 129 0
29 130 0
29 131 0
29 132 0
29 133 0
29 134 0
29 135 0
29 136 0
29 137 0
29 138 0
29 139 0
29 140 0
29 141 0
29 142 0
29 143 0
29 144 0
29 145 0
29 146 0
29 147 0
29 148 0
29 149 0
29 150 0
29 151 0
29 152 0
29 153 0
29 154 0
29 155 0
29 156 0
29 157 0
29 158 0
29 159 0
29 160 0
29 161 0
29 162 0
29 163 0
29 164 0
29 165 0
29 166 0
29 167 0
29 168 0
29 169 0
29 170 0
29 171 0
29 172 0
29 173 0
29 174 0
29 175 0
29 176 0
29 177 0
29 178 0
29 179 0
29 180 0
29 181 0
29 182 0
29 183 0
29 184 0
29 185 0
29 186 0
29 187 0
29 188 0
29 189 0
29 190 0
29 191 0
29 192 0
29 193 0
29 194 0
29 195 0
29 196 0
29 197 0
29 198 0
29 199 0
29 200 0
29 201 0
29 202 0
29 203 0
29 204 0
29 205 0
29 206 0
29 207 0
29 208 0
29 209 0
29 210 0
29 211 0
29 212 0
29 213 0
29 214 0
29 215 0
29 216 0
29 217 0
29 218 0
29 219 0
29 220 0
29 221 0
29 222 0
29 223 0
29 224 0
29 225 0
29 226 0
29 227 0
29 228 0
29 229 0
29 230 0
29 231 0
29 232 0
29 233 0
29 234 0
29 235 0
29 236 0
29 237 0
29 238 0
29 239 0
29 240 0
29 241 0
29 242 0
29 243 0
29 244 0
29 245 0
29 246 0
29 247 0
29 248 0
29 249 0
29 250 0
29 251 0
29 252 0
29 253 0
29 254 0
29 255 0
29 256 0
29 257 0
29 258 0
29 259 0
29 260 0
29 261 0
29 262 0
29 263 0
29 264 0
29 265 0
29 266 0
29 267 0
29 268 0
29 269 0
29 270 0
29 271 0
29 272 0
29 273 0
29 274 0
29 275 0
29 276 0
29 277 0
29 278 0
29 279 0
29 280 0
29 281 0
29 282 0
29 283 0
29 284 0
29 285 0
29 286 0
29 287 0
29 288 0
29 289 0
29 290 0
29 291 0
29 292 0
29 293 0
29 294 0
29 295 0
29 296 0
29 297 0
29 298 0
29 299 0
29 300 0
29 301 0
29 302 0
29 303 0
29 304 0
29 305 0
29 306 0
29 307 0
29 308 0
29 309 0
29 310 0
29 311 0
29 312 0
29 313 0
29 314 0
29 315 0
29 316 0
29 317 0
29 318 0
29 319 0
29 320 0
29 321 0
29 322 0
29 323 0
29 324 0
29 325 0
29 326 0
29 327 0
29 328 0
29 329 0
29 330 0
29 331 0
29 332 0
29 333 0
29 334 0
29 335 0
29 336 0
29 337 0
29 338 0
29 339 0
29 340 0
29 341 0
29 342 0
29 343 0
29 344 0
29 345 0
29 346 0
29 347 0
29 348 0
29 349 0
29 350 0
29 351 0
29 352 0
29 353 0
29 354 0
29 355 0
29 356 0
29 357 0
29 358 0
29 359 0
29 360 0
29 361 0
29 362 0
29 363 0
29 364 0
29 365 0
29 366 0
29 367 0
29 368 0
29 369 0
29 370 0
29 371 0
29 372 0
29 373 0
29 374 0
29 375 0
29 376 0
29 377 0
29 378 0
29 379 0
29 380 0
29 381 0
29 382 0
29 383 0
29 384 0
29 385 0
29 386 0
29 387 0
29 388 0
29 389 0
29 390 0
29 391 0
29 392 0
29 393 0
29 394 0
29 395 0
29 396 0
29 397 0
29 398 0
29 399 0
30 0 0
30 1 0
30 2 0
30 3 0
30 4 0
30 5 0
30 6 0
30 7 0
30 8 0
30 9 0
30 10 0
30 11 0
30 12 0
30 13 0
30 14 0
30 15 0
30 16 0
30 17 0
30 18 0
30 19 0
30 20 0
30 21 0
30 22 0
30 23 0
30 24 0
30 25 0
30 26 0
30 27 0
30 28 0
30 29 0
30 30 0
30 31 0
30 32 0
30 33 0
30 34 0
30 35 0
30 36 0
30 37 0
30 38 0
30 39 0
30 40 0
30 41 0
30 42 0
30 43 0
30 44 0
30 45 0
30 46 0
30 47 0
30 48 0
30 49 0
30 50 0
30 51 0
30 52 0
30 53 0
30 54 0
30 55 0
30 56 0
30 57 0
30 58 0
30 59 0
30 60 0
30 61 0
30 62 0
30 63 0
30 64 0
30 65 0
30 66 0
30 67 0
30 68 0
30 69 0
30 70 0
30 71 0
30 72 0
30 73 0
30 74 0
30 75 0
30 76 0
30 77 0
30 78 0
30 79 0
30 80 0
30 81 0
30 82 0
30 83 0
30 84 0
30 85 0
30 86 0
30 87 0
30 88 0
30 89 0
30 90 0
30 91 0
30 92 0
30 93 0
30 94 0
30 95 0
30 96 0
30 97 0
30 98 0
30 99 0
30 100 0
30 101 0
30 102 0
30 103 0
30 104 0
30 105 0
30 106 0
30 107 0
30 108 0
30 109 0
30 110 0
30 111 0
30 112 0
30 113 0
30 114 0
30 115 0
30 116 0
30 117 0
30 118 0
30 119 0
30 120 0
30 121 0
30 122 0
30 123 0
30 124 0
30 125 0
30 126 0
30 127 0
30 128 0
30 129 0
30 130 0
30 131 0
30 132 0
30 133 0
30 134 0
30 135 0
30 136 0
30 137 0
30 138 0
30 139 0
30 140 0
30 141 0
30 142 0
30 143 0
30 144 0
30 145 0
30 146 0
30 147 0
30 148 0
30 149 0
30 150 0
30 151 0
30 152 0
30 153 0
30 154 0
30 155 0
30 156 0
30 157 0
30 158 0
30 159 0
30 160 0
30 161 0
30 162 0
30 163 0
30 164 0
30 165 0
30 166 0
30 167 0
30 168 0
30 169 0
30 170 0
30 171 0
30 172 0
30 173 0
30 174 0
30 175 0
30 176 0
30 177 0
30 178 0
30 179 0
30 180 0
30 181 0
30 182 0
30 183 0
30 184 0
30 185 0
30 186 0
30 187 0
30 188 0
30 189 0
30 190 0
30 191 0
30 192 0
30 193 0
30 194 0
30 195 0
30 196 0
30 197 0
30 198 0
30 199 0
30 200 0
30 201 0
30 202 0
30 203 0
30 204 0
30 205 0
30 206 0
30 207 0
30 208 0
30 209 0
30 210 0
30 211 0
30 212 0
30 213 0
30 214 0
30 215 0
30 216 0
30 217 0
30 218 0
30 219 0
30 220 0
30 221 0
30 222 0
30 223 0
30 224 0
30 225 0
30 226 0
30 227 0
30 228 0
30 229 0
30 230 0
30 231 0
30 232 0
30 233 0
30 234 0
30 235 0
30 236 0
30 237 0
30 238 0
30 239 0
30 240 0
30 241 0
30 242 0
30 243 0
30 244 0
30 245 0
30 246 0
30 247 0
30 248 0
30 249 0
30 250 0
30 251 0
30 252 0
30 253 0
30 254 0
30 255 0
30 256 0
30 257 0
30 258 0
30 259 0
30 260 0
30 261 0
30 262 0
30 263 0
30 264 0
30 265 0
30 266 0
30 267 0
30 268 0
30 269 0
30 270 0
30 271 0
30 272 0
30 273 0
30 274 0
30 275 0
30 276 0
30 277 0
30 278 0
30 279 0
30 280 0
30 281 0
30 282 0
30 283 0
30 284 0
30 285 0
30 286 0
30 287 0
30 288 0
30 289 0
30 290 0
30 291 0
30 292 0
30 293 0
30 294 0
30 295 0
30 296 0
30 297 0
30 298 0
30 299 0
30 300 0
30 301 0
30 302 0
30 303 0
30 304 0
30 305 0
30 306 0
30 307 0
30 308 0
30 309 0
30 310 0
30 311 0
30 312 0
30 313 0
30 314 0
30 315 0
30 316 0
30 317 0
30 318 0
30 319 0
30 320 0
30 321 0
30 322 0
30 323 0
30 324 0
30 325 0
30 326 0
30 327 0
30 328 0
30 329 0
30 330 0
30 331 0
30 332 0
30 333 0
30 334 0
30 335 0
30 336 0
30 337 0
30 338 0
30 339 0
30 340 0
30 341 0
30 342 0
30 343 0
30 344 0
30 345 0
30 346 0
30 347 0
30 348 0
30 349 0
30 350 0
30 351 0
30 352 0
30 353 0
30 354 0
30 355 0
30 356 0
30 357 0
30 358 0
30 359 0
30 360 0
30 361 0
30 362 0
30 363 0
30 364 0
30 365 0
30 366 0
30 367 0
30 368 0
30 369 0
30 370 0
30 371 0
30 372 0
30 373 0
30 374 0
30 375 0
30 376 0
30 377 0
30 378 0
30 379 0
30 380 0
30 381 0
30 382 0
30 383 0
30 384 0
30 385 0
30 386 0
30 387 0
30 388 0
30 389 0
30 390 0
30 391 0
30 392 0
30 393 0
30 394 0
30 395 0
30 396 0
30 397 0
30 398 0
30 399 0
31 0 0
31 1 0
31 2 0
31 3 0
31 4 0
31 5 0
31 6 0
31 7 0
31 8 0
31 9 0
31 10 0
31 11 0
31 12 0
31 13 0
31 14 0
31 15 0
31 16 0
31 17 0
31 18 0
31 19 0
31 20 0
31 21 0
31 22 0
31 23 0
31 24 0
31 25 0
31 26 0
31 27 0
31 28 0
31 29 0
31 30 0
31 31 0
31 32 0
31 33 0
31 34 0
31 35 0
31 36 0
31 37 0
31 38 0
31 39 0
31 40 0
31 41 0
31 42 0
31 43 0
31 44 0
31 45 0
31 46 0
31 47 0
31 48 0
31 49 0
31 50 0
31 51 0
31 52 0
31 53 0
31 54 0
31 55 0
31 56 0
31 57 0
31 58 0
31 59 0
31 60 0
31 61 0
31 62 0
31 63 0
31 64 0
31 65 0
31 66 0
31 67 0
31 68 0
31 69 0
31 70 0
31 71 0
31 72 0
31 73 0
31 74 0
31 75 0
31 76 0
31 77 0
31 78 0
31 79 0
31 80 0
31 81 0
31 82 0
31 83 0
31 84 0
31 85 0
31 86 0
31 87 0
31 88 0
31 89 0
31 90 0
31 91 0
31 92 0
31 93 0
31 94 0
31 95 0
31 96 0
31 97 0
31 98 0
31 99 0
31 100 0
31 101 0
31 102 0
31 103 0
31 104 0
31 105 0
31 106 0
31 107 0
31 108 0
31 109 0
31 110 0
31 111 0
31 112 0
31 113 0
31 114 0
31 115 0
31 116 0
31 117 0
31 118 0
31 119 0
31 120 0
31 121 0
31 122 0
31 123 0
31 124 0
31 125 0
31 126 0
31 127 0
31 128 0
31 129 0
31 130 0
31 131 0
31 132 0
31 133 0
31 134 0
31 135 0
31 136 0
31 137 0
31 138 0
31 139 0
31 140 0
31 141 0
31 142 0
31 143 0
31 144 0
31 145 0
31 146 0
31 147 0
31 148 0
31 149 0
31 150 0
31 151 0
31 152 0
31 153 0
31 154 0
31 155 0
31 156 0
31 157 0
31 158 0
31 159 0
31 160 0
31 161 0
31 162 0
31 163 0
31 164 0
31 165 0
31 166 0
31 167 0
31 168 0
31 169 0
31 170 0
31 171 0
31 172 0
31 173 0
31 174 0
31 175 0
31 176 0
31 177 0
31 178 0
31 179 0
31 180 0
31 181 0
31 182 0
31 183 0
31 184 0
31 185 0
31 186 0
31 187 0
31 188 0
31 189 0
31 190 0
31 191 0
31 192 0
31 193 0
31 194 0
31 195 0
31 196 0
31 197 0
31 198 0
31 199 0
31 200 0
31 201 0
31 202 0
31 203 0
31 204 0
31 205 0
31 206 0
31 207 0
31 208 0
31 209 0
31 210 0
31 211 0
31 212 0
31 213 0
31 214 0
31 215 0
31 216 0
31 217 0
31 218 0
31 219 0
31 220 0
31 221 0
31 222 0
31 223 0
31 224 0
31 225 0
31 226 0
31 227 0
31 228 0
31 229 0
31 230 0
31 231 0
31 232 0
31 233 0
31 234 0
31 235 0
31 236 0
31 237 0
31 238 0
31 239 0
31 240 0
31 241 0
31 242 0
31 243 0
31 244 0
31 245 0
31 246 0
31 247 0
31 248 0
31 249 0
31 250 0
31 251 0
31 252 0
31 253 0
31 254 0
31 255 0
31 256 0
31 257 0
31 258 0
31 259 0
31 260 0
31 261 0
31 262 0
31 263 0
31 264 0
31 265 0
31 266 0
31 267 0
31 268 0
31 269 0
31 270 0
31 271 0
31 272 0
31 273 0
31 274 0
31 275 0
31 276 0
31 277 0
31 278 0
31 279 0
31 280 0
31 281 0
31 282 0
31 283 0
31 284 0
31 285 0
31 286 0
31 287 0
31 288 0
31 289 0
31 290 0
31 291 0
31 292 0
31 293 0
31 294 0
31 295 0
31 296 0
31 297 0
31 298 0
31 299 0
31 300 0
31 301 0
31 302 0
31 303 0
31 304 0
31 305 0
31 306 0
31 307 0
31 308 0
31 309 0
31 310 0
31 311 0
31 312 0
31 313 0
31 314 0
31 315 0
31 316 0
31 317 0
31 318 0
31 319 0
31 320 0
31 321 0
31 322 0
31 323 0
31 324 0
31 325 0
31 326 0
31 327 0
31 328 0
31 329 0
31 330 0
31 331 0
31 332 0
31 333 0
31 334 0
31 335 0
31 336 0
31 337 0
31 338 0
31 339 0
31 340 0
31 341 0
31 342 0
31 343 0
31 344 0
31 345 0
31 346 0
31 347 0
31 348 0
31 349 0
31 350 0
31 351 0
31 352 0
31 353 0
31 354 0
31 355 0
31 356 0
31 357 0
31 358 0
31 359 0
31 360 0
31 361 0
31 362 0
31 363 0
31 364 0
31 365 0
31 366 0
31 367 0
31 368 0
31 369 0
31 370 0
31 371 0
31 372 0
31 373 0
31 374 0
31 375 0
31 376 0
31 377 0
31 378 0
31 379 0
31 380 0
31 381 0
31 382 0
31 383 0
31 384 0
31 385 0
31 386 0
31 387 0
31 388 0
31 389 0
31 390 0
31 391 0
31 392 0
31 393 0
31 394 0
31 395 0
31 396 0
31 397 0
31 398 0
31 399 0
32 0 0
32 1 0
32 2 0
32 3 0
32 4 0
32 5 0
32 6 0
32 7 0
32 8 0
32 9 0
32 10 0
32 11 0
32 12 0
32 13 0
32 14 0
32 15 0
32 16 0
32 17 0
32 18 0
32 19 0
32 20 0
32 21 0
32 22 0
32 23 0
32 24 0
32 25 0
32 26 0
32 27 0
32 28 0
32 29 0
32 30 0
32 31 0
32 32 0
32 33 0
32 34 0
32 35 0
32 36 0
32 37 0
32 38 0
32 39 0
32 40 0
32 41 0
32 42 0
32 43 0
32 44 0
32 45 0
32 46 0
32 47 0
32 48 0
32 49 0
32 50 0
32 51 0
32 52 0
32 53 0
32 54 0
32 55 0
32 56 0
32 57 0
32 58 0
32 59 0
32 60 0
32 61 0
32 62 0
32 63 0
32 64 0
32 65 0
32 66 0
32 67 0
32 68 0
32 69 0
32 70 0
32 71 0
32 72 0
32 73 0
32 74 0
32 75 0
32 76 0
32 77 0
32 78 0
32 79 0
32 80 0
32 81 0
32 82 0
32 83 0
32 84 0
32 85 0
32 86 0
32 87 0
32 88 0
32 89 0
32 90 0
32 91 0
32 92 0
32 93 0
32 94 0
32 95 0
32 96 0
32 97 0
32 98 0
32 99 0
32 100 0
32 101 0
32 102 0
32 103 0
32 104 0
32 105 0
32 106 0
32 107 0
32 108 0
32 109 0
32 110 0
32 111 0
32 112 0
32 113 0
32 114 0
32 115 0
32 116 0
32 117 0
32 118 0
32 119 0
32 120 0
32 121 0
32 122 0
32 123 0
32 124 0
32 125 0
32 126 0
32 127 0
32 128 0
32 129 0
32 130 0
32 131 0
32 132 0
32 133 0
32 134 0
32 135 0
32 136 0
32 137 0
32 138 0
32 139 0
32 140 0
32 141 0
32 142 0
32 143 0
32 144 0
32 145 0
32 146 0
32 147 0
32 148 0
32 149 0
32 150 0
32 151 0
32 152 0
32 153 0
32 154 0
32 155 0
32 156 0
32 157 0
32 158 0
32 159 0
32 160 0
32 161 0
32 162 0
32 163 0
32 164 0
32 165 0
32 166 0
32 167 0
32 168 0
32 169 0
32 170 0
32 171 0
32 172 0
32 173 0
32 174 0
32 175 0
32 176 0
32 177 0
32 178 0
32 179 0
32 180 0
32 181 0
32 182 0
32 183 0
32 184 0
32 185 0
32 186 0
32 187 0
32 188 0
32 189 0
32 190 0
32 191 0
32 192 0
32 193 0
32 194 0
32 195 0
32 196 0
32 197 0
32 198 0
32 199 0
32 200 0
32 201 0
32 202 0
32 203 0
32 204 0
32 205 0
32 206 0
32 207 0
32 208 0
32 209 0
32 210 0
32 211 0
32 212 0
32 213 0
32 214 0
32 215 0
32 216 0
32 217 0
32 218 0
32 219 0
32 220 0
32 221 0
32 222 0
32 223 0
32 224 0
32 225 0
32 226 0
32 227 0
32 228 0
32 229 0
32 230 0
32 231 0
32 232 0
32 233 0
32 234 0
32 235 0
32 236 0
32 237 0
32 238 0
32 239 0
32 240 0
32 241 0
32 242 0
32 243 0
32 244 0
32 245 0
32 246 0
32 247 0
32 248 0
32 249 0
32 250 0
32 251 0
32 252 0
32 253 0
32 254 0
32 255 0
32 256 0
32 257 0
32 258 0
32 259 0
32 260 0
32 261 0
32 262 0
32 263 0
32 264 0
32 265 0
32 266 0
32 267 0
32 268 0
32 269 0
32 270 0
32 271 0
32 272 0
32 273 0
32 274 0
32 275 0
32 276 0
32 277 0
32 278 0
32 279 0
32 280 0
32 281 0
32 282 0
32 283 0
32 284 0
32 285 0
32 286 0
32 287 0
32 288 0
32 289 0
32 290 0
32 291 0
32 292 0
32 293 0
32 294 0
32 295 0
32 296 0
32 297 0
32 298 0
32 299 0
32 300 0
32 301 0
32 302 0
32 303 0
32 304 0
32 305 0
32 306 0
32 307 0
32 308 0
32 309 0
32 310 0
32 311 0
32 312 0
32 313 0
32 314 0
32 315 0
32 316 0
32 317 0
32 318 0
32 319 0
32 320 0
32 321 0
32 322 0
32 323 0
32 324 0
32 325 0
32 326 0
32 327 0
32 328 0
32 329 0
32 330 0
32 331 0
32 332 0
32 333 0
32 334 0
32 335 0
32 336 0
32 337 0
32 338 0
32 339 0
32 340 0
32 341 0
32 342 0
32 343 0
32 344 0
32 345 0
32 346 0
32 347 0
32 348 0
32 349 0
32 350 0
32 351 0
32 352 0
32 353 0
32 354 0
32 355 0
32 356 0
32 357 0
32 358 0
32 359 0
32 360 0
32 361 0
32 362 0
32 363 0
32 364 0
32 365 0
32 366 0
32 367 0
32 368 0
32 369 0
32 370 0
32 371 0
32 372 0
32 373 0
32 374 0
32 375 0
32 376 0
32 377 0
32 378 0
32 379 0
32 380 0
32 381 0
32 382 0
32 383 0
32 384 0
32 385 0
32 386 0
32 387 0
32 388 0
32 389 0
32 390 0
32 391 0
32 392 0
32 393 0
32 394 0
32 395 0
32 396 0
32 397 0
32 398 0
32 399 0
33 0 1
33 1 0
33 2 0
33 3 0
33 4 0
33 5 0
33 6 0
33 7 0
33 8 0
33 9 0
33 10 0
33 11 0
33 12 0
33 13 0
33 14 0
33 15 0
33 16 0
33 17 0
33 18 0
33 19 0
33 20 0
33 21 0
33 22 0
33 23 0
33 24 0
33 25 0
33 26 0
33 27 0
33 28 0
33 29 0
33 30 0
33 31 0
33 32 0
33 33 0
33 34 0
33 35 0
33 36 0
33 37 0
33 38 0
33 39 0
33 40 0
33 41 0
33 42 0
33 43 0
33 44 0
33 45 0
33 46 0
33 47 0
33 48 0
33 49 0
33 50 0
33 51 0
33 52 0
33 53 0
33 54 0
33 55 0
33 56 0
33 57 0
33 58 0
33 59 0
33 60 0
33 61 0
33 62 0
33 63 0
33 64 0
33 65 0
33 66 0
33 67 0
33 68 0
33 69 0
33 70 0
33 71 0
33 72 0
33 73 0
33 74 0
33 75 0
33 76 0
33 77 0
33 78 0
33 79 0
33 80 0
33 81 0
33 82 0
33 83 0
33 84 0
33 85 0
33 86 0
33 87 0
33 88 0
33 89 0
33 90 0
33 91 0
33 92 0
33 93 0
33 94 0
33 95 0
33 96 0
33 97 0
33 98 0
33 99 0
33 100 0
33 101 0
33 102 0
33 103 0
33 104 0
33 105 0
33 106 0
33 107 0
33 108 0
33 109 0
33 110 0
33 111 0
33 112 0
33 113 0
33 114 0
33 115 0
33 116 0
33 117 0
33 118 0
33 119 0
33 120 0
33 121 0
33 122 0
33 123 0
33 124 0
33 125 0
33 126 0
33 127 0
33 128 0
33 129 0
33 130 0
33 131 0
33 132 0
33 133 0
33 134 0
33 135 0
33 136 0
33 137 0
33 138 0
33 139 0
33 140 0
33 141 0
33 142 0
33 143 0
33 144 0
33 145 0
33 146 0
33 147 0
33 148 0
33 149 0
33 150 0
33 151 0
33 152 0
33 153 0
33 154 0
33 155 0
33 156 0
33 157 0
33 158 0
33 159 0
33 160 0
33 161 0
33 162 0
33 163 0
33 164 0
33 165 0
33 166 0
33 167 0
33 168 0
33 169 0
33 170 0
33 171 0
33 172 0
33 173 0
33 174 0
33 175 0
33 176 0
33 177 0
33 178 0
33 179 0
33 180 0
33 181 0
33 182 0
33 183 0
33 184 0
33 185 0
33 186 0
33 187 0
33 188 0
33 189 0
33 190 0
33 191 0
33 192 0
33 193 0
33 194 0
33 195 0
33 196 0
33 197 0
33 198 0
33 199 0
33 200 0
33 201 0
33 202 0
33 203 0
33 204 0
33 205 0
33 206 0
33 207 0
33 208 0
33 209 0
33 210 0
33 211 0
33 212 0
33 213 0
33 214 0
33 215 0
33 216 0
33 217 0
33 218 0
33 219 0
33 220 0
33 221 0
33 222 0
33 223 0
33 224 0
33 225 0
33 226 0
33 227 0
33 228 0
33 229 0
33 230 0
33 231 0
33 232 0
33 233 0
33 234 0
33 235 0
33 236 0
33 237 0
33 238 0
33 239 0
33 240 0
33 241 0
33 242 0
33 243 0
33 244 0
33 245 0
33 246 0
33 247 0
33 248 0
33 249 0
33 250 0
33 251 0
33 252 0
33 253 0
33 254 0
33 255 0
33 256 0
33 257 0
33 258 0
33 259 0
33 260 0
33 261 0
33 262 0
33 263 0
33 264 0
33 265 0
33 266 0
33 267 0
33 268 0
33 269 0
33 270 0
33 271 0
33 272 0
33 273 0
33 274 0
33 275 0
33 276 0
33 277 0
33 278 0
33 279 0
33 280 0
33 281 0
33 282 0
33 283 0
33 284 0
33 285 0
33 286 0
33 287 0
33 288 0
33 289 0
33 290 0
33 291 0
33 292 0
33 293 0
33 294 0
33 295 0
33 296 0
33 297 0
33 298 0
33 299 0
33 300 0
33 301 0
33 302 0
33 303 0
33 304 0
33 305 0
33 306 0
33 307 0
33 308 0
33 309 0
33 310 0
33 311 0
33 312 0
33 313 0
33 314 0
33 315 0
33 316 0
33 317 0
33 318 0
33 319 0
33 320 0
33 321 0
33 322 0
33 323 1
33 324 1
33 325 1
33 326 1
33 327 1
33 328 1
33 329 1
33 330 1
33 331 1
33 332 1
33 333 1
33 334 1
33 335 1
33 336 1
33 337 1
33 338 1
33 339 1
33 340 1
33 341 1
33 342 1
33 343 1
33 344 1
33 345 1
33 346 1
33 347 1
33 348 1
33 349 1
33 350 1
33 351 1
33 352 1
33 353 1
33 354 1
33 355 1
33 356 1
33 357 1
33 358 1
33 359 1
33 360 1
33 361 1
33 362 1
33 363 1
33 364 1
33 365 1
33 366 1
33 367 1
33 368 1
33 369 1
33 370 1
33 371 1
33 372 1
33 373 1
33 374 1
33 375 1
33 376 1
33 377 1
33 378 1
33 379 1
33 380 1
33 381 1
33 382 1
33 383 1
33 384 1
33 385 1
33 386 1
33 387 1
33 388 1
33 389 1
33 390 1
33 391 1
33 392 1
33 393 1
33 394 1
33 395 1
33 396 1
33 397 1
33 398 1
33 399 1
34 0 1
34 1 0
34 2 0
34 3 0
34 4 0
34 5 0
34 6 0
34 7 0
34 8 0
34 9 0
34 10 0
34 11 0
34 12 0
34 13 0
34 14 0
34 15 0
34 16 0
34 17 0
34 18 0
34 19 0
34 20 0
34 21 0
34 22 0
34 23 0
34 24 0
34 25 0
34 26 0
34 27 0
34 28 0
34 29 0
34 30 0
34 31 0
34 32 0
34 33 1
34 34 1
34 35 1
34 36 1
34 37 1
34 38 1
34 39 1
34 40 1
34 41 1
34 42 1
34 43 1
34 44 1
34 45 1
34 46 1
34 47 1
34 48 1
34 49 1
34 50 1
34 51 1
34 52 1
34 53 1
34 54 1
34 55 1
34 56 1
34 57 1
34 58 1
34 59 1
34 60 1
34 61 1
34 62 1
34 63 1
34 64 1
34 65 1
34 66 1
34 67 1
34 68 1
34 69 1
34 70 1
34 71 1
34 72 1
34 73 1
34 74 1
34 75 1
34 76 1
34 77 1
34 78 1
34 79 1
34 80 1
34 81 1
34 82 1
34 83 1
34 84 1
34 85 1
34 86 1
34 87 1
34 88 1
34 89 1
34 90 1
34 91 1
34 92 1
34 93 1
34 94 1
34 95 1
34 96 1
34 97 1
34 98 1
34 99 1
34 100 1
34 101 1
34 102 1
34 103 1
34 104 1
34 105 1
34 106 1
34 107 1
34 108 1
34 109 1
34 110 1
34 111 1
34 112 1
34 113 1
34 114 1
34 115 1
34 116 1
34 117 1
34 118 1
34 119 1
34 120 1
34 121 1
34 122 1
34 123 1
34 124 1
34 125 1
34 126 1
34 127 1
34 128 1
34 129 1
34 130 1
34 131 1
34 132 1
34 133 1
34 134 1
34 135 1
34 136 1
34 137 1
34 138 1
34 139 1
34 140 1
34 141 1
34 142 1
34 143 1
34 144 1
34 145 1
34 146 1
34 147 1
34 148 1
34 149 1
34 150 1
34 151 1
34 152 1
34 153 1
34 154 1
34 155 1
34 156 1
34 157 1
34 158 1
34 159 1
34 160 1
34 161 1
34 162 1
34 163 1
34 164 1
34 165 1
34 166 1
34 167 1
34 168 1
34 169 1
34 170 1
34 171 1
34 172 1
34 173 1
34 174 1
34 175 1
34 176 1
34 177 1
34 178 1
34 179 1
34 180 1
34 181 1
34 182 1
34 183 1
34 184 1
34 185 1
34 186 1
34 187 1
34 188 1
34 189 1
34 190 1
34 191 1
34 192 1
34 193 1
34 194 1
34 195 1
34 196 1
34 197 1
34 198 1
34 199 1
34 200 1
34 201 1
34 202 1
34 203 1
34 204 1
34 205 1
34 206 1
34 207 1
34 208 1
34 209 1
34 210 1
34 211 1
34 212 1
34 213 1
34 214 1
34 215 1
34 216 1
34 217 1
34 218 1
34 219 1
34 220 1
34 221 1
34 222 1
34 223 1
34 224 1
34 225 1
34 226 1
34 227 1
34 228 1
34 229 1
34 230 1
34 231 1
34 232 1
34 233 1
34 234 1
34 235 1
34 236 1
34 237 1
34 238 1
34 239 1
34 240 1
34 241 1
34 242 1
34 243 1
34 244 1
34 245 1
34 246 1
34 247 1
34 248 1
34 249 1
34 250 1
34 251 1
34 252 1
34 253 1
34 254 1
34 255 1
34 256 1
34 257 1
34 258 1
34 259 1
34 260 1
34 261 1
34 262 1
34 263 1
34 264 1
34 265 1
34 266 1
34 267 1
34 268 1
34 269 1
34 270 1
34 271 1
34 272 1
34 273 1
34 274 1
34 275 1
34 276 1
34 277 1
34 278 1
34 279 1
34 280 1
34 281 1
34 282 1
34 283 1
34 284 1
34 285 1
34 286 1
34 287 1
34 288 1
34 289 1
34 290 1
34 291 1
34 292 1
34 293 1
34 294 1
34 295 1
34 296 1
34 297 1
34 298 1
34 299 1
34 300 1
34 301 1
34 302 1
34 303 1
34 304 1
34 305 1
34 306 1
34 307 1
34 308 1
34 309 1
34 310 1
34 311 1
34 312 1
34 313 1
34 314 1
34 315 1
34 316 1
34 317 1
34 318 1
34 319 1
34 320 1
34 321 1
34 322 1
34 323 1
34 324 1
34 325 1
34 326 1
34 327 1
34 328 1
34 329 1
34 330 1
34 331 1
34 332 1
34 333 1
34 334 1
34 335 1
34 336 1
34 337 1
34 338 1
34 339 1
34 340 1
34 341 1
34 342 1
34 343 1
34 344 1
34 345 1
34 346 1
34 347 1
34 348 1
34 349 1
34 350 1
34 351 1
34 352 1
34 353 1
34 354 1
34 355 1
34 356 1
34 357 1
34 358 1
34 359 1
34 360 1
34 361 1
34 362 1
34 363 1
34 364 1
34 365 1
34 366 1
34 367 1
34 368 1
34 369 1
34 370 1
34 371 1
34 372 1
34 373 1
34 374 1
34 375 1
34 376 1
34 377 1
34 378 1
34 379 1
34 380 1
34 381 1
34 382 1
34 383 1
34 384 1
34 385 1
34 386 1
34 387 1
34 388 1
34 389 1
34 390 1
34 391 1
34 392 1
34 393 1
34 394 1
34 395 1
34 396 1
34 397 1
34 398 1
34 399 1
35 0 1
35 1 0
35 2 0
35 3 0
35 4 0
35 5 0
35 6 0
35 7 0
35 8 0
35 9 1
35 10 1
35 11 1
35 12 1
35 13 1
35 14 1
35 15 1
35 16 1
35 17 1
35 18 1
35 19 1
35 20 1
35 21 1
35 22 1
35 23 1
35 24 1
35 25 1
35 26 1
35 27 1
35 28 1
35 29 1
35 30 1
35 31 1
35 32 1
35 33 1
35 34 1
35 35 1
35 36 1
35 37 1
35 38 1
35 39 1
35 40 1
35 41 1
35 42 1
35 43 1
35 44 1
35 45 1
35 46 1
35 47 1
35 48 1
35 49 1
35 50 1
35 51 1
35 52 1
35 53 1
35 54 1
35 55 1
35 56 1
35 57 1
35 58 1
35 59 1
35 60 1
35 61 1
35 62 1
35 63 1
35 64 1
35 65 1
35 66 1
35 67 1
35 68 1
35 69 1
35 70 1
35 71 1
35 72 1
35 73 1
35 74 1
35 75 1
35 76 1
35 77 1
35 78 1
35 79 1
35 80 1
35 81 1
35 82 1
35 83 1
35 84 1
35 85 1
35 86 1
35 87 1
35 88 1
35 89 1
35 90 1
35 91 1
35 92 1
35 93 1
35 94 1
35 95 1
35 96 1
35 97 1
35 98 1
35 99 1
35 100 1
35 101 1
35 102 1
35 103 1
35 104 1
35 105 1
35 106 1
35 107 1
35 108 1
35 109 1
35 110 1
35 111 1
35 112 1
35 113 1
35 114 1
35 115 1
35 116 1
35 117 1
35 118 1
35 119 1
35 120 1
35 121 1
35 122 1
35 123 1
35 124 1
35 125 1
35 126 1
35 127 1
35 128 1
35 129 1
35 130 1
35 131 1
35 132 1
35 133 1
35 134 1
35 135 1
35 136 1
35 137 1
35 138 1
35 139 1
35 140 1
35 141 1
35 142 1
35 143 1
35 144 1
35 145 1
35 146 1
35 147 1
35 148 1
35 149 1
35 150 1
35 151 1
35 152 1
35 153 1
35 154 1
35 155 1
35 156 1
35 157 1
35 158 1
35 159 1
35 160 1
35 161 1
35 162 1
35 163 1
35 164 1
35 165 1
35 166 1
35 167 1
35 168 1
35 169 1
35 170 1
35 171 1
35 172 1
35 173 1
35 174 1
35 175 1
35 176 1
35 177 1
35 178 1
35 179 1
35 180 1
35 181 1
35 182 1
35 183 1
35 184 1
35 185 1
35 186 1
35 187 1
35 188 1
35 189 1
35 190 1
35 191 1
35 192 1
35 193 1
35 194 1
35 195 1
35 196 1
35 197 1
35 198 1
35 199 1
35 200 1
35 201 1
35 202 1
35 203 1
35 204 1
35 205 1
35 206 1
35 207 1
35 208 1
35 209 1
35 210 1
35 211 1
35 212 1
35 213 1
35 214 1
35 215 1
35 216 1
35 217 1
35 218 1
35 219 1
35 220 1
35 221 1
35 222 1
35 223 1
35 224 1
35 225 1
35 226 1
35 227 1
35 228 1
35 229 1
35 230 1
35 231 1
35 232 1
35 233 1
35 234 1
35 235 1
35 236 1
35 237 1
35 238 1
35 239 1
35 240 1
35 241 1
35 242 1
35 243 1
35 244 1
35 245 1
35 246 1
35 247 1
35 248 1
35 249 1
35 250 1
35 251 1
35 252 1
35 253 1
35 254 1
35 255 1
35 256 1
35 257 1
35 258 1
35 259 1
35 260 1
35 261 1
35 262 1
35 263 1
35 264 1
35 265 1
35 266 1
35 267 1
35 268 1
35 269 1
35 270 1
35 271 1
35 272 1
35 273 1
35 274 1
35 275 1
35 276 1
35 277 1
35 278 1
35 279 1
35 280 1
35 281 1
35 282 1
35 283 1
35 284 1
35 285 1
35 286 1
35 287 1
35 288 1
35 289 1
35 290 1
35 291 1
35 292 1
35 293 1
35 294 1
35 295 1
35 296 1
35 297 1
35 298 1
35 299 1
35 300 1
35 301 1
35 302 1
35 303 1
35 304 1
35 305 1
35 306 1
35 307 1
35 308 1
35 309 1
35 310 1
35 311 1
35 312 1
35 313 1
35 314 1
35 315 1
35 316 1
35 317 1
35 318 1
35 319 1
35 320 1
35 321 1
35 322 1
35 323 1
35 324 1
35 325 1
35 326 1
35 327 1
35 328 1
35 329 1
35 330 1
35 331 1
35 332 1
35 333 1
35 334 1
35 335 1
35 336 1
35 337 1
35 338 1
35 339 1
35 340 1
35 341 1
35 342 1
35 343 1
35 344 1
35 345 1
35 346 1
35 347 1
35 348 1
35 349 1
35 350 1
35 351 1
35 352 1
35 353 1
35 354 1
35 355 1
35 356 1
35 357 1
35 358 1
35 359 1
35 360 1
35 361 1
35 362 1
35 363 1
35 364 1
35 365 1
35 366 1
35 367 1
35 368 1
35 369 1
35 370 1
35 371 1
35 372 1
35 373 1
35 374 1
35 375 1
35 376 1
35 377 1
35 378 1
35 379 1
35 380 1
35 381 1
35 382 1
35 383 1
35 384 1
35 385 1
35 386 1
35 387 1
35 388 1
35 389 1
35 390 1
35 391 1
35 392 1
35 393 1
35 394 1
35 395 1
35 396 1
35 397 1
35 398 1
35 399 1
36 0 1
36 1 0
36 2 1
36 3 1
36 4 1
36 5 1
36 6 1
36 7 1
36 8 1
36 9 1
36 10 1
36 11 1
36 12 1
36 13 1
36 14 1
36 15 1
36 16 1
36 17 1
36 18 1
36 19 1
36 20 1
36 21 1
36 22 1
36 23 1
36 24 1
36 25 1
36 26 1
36 27 1
36 28 1
36 29 1
36 30 1
36 31 1
36 32 1
36 33 1
36 34 1
36 35 1
36 36 1
36 37 1
36 38 1
36 39 1
36 40 1
36 41 1
36 42 1
36 43 1
36 44 1
36 45 1
36 46 1
36 47 1
36 48 1
36 49 1
36 50 1
36 51 1
36 52 1
36 53 1
36 54 1
36 55 1
36 56 1
36 57 1
36 58 1
36 59 1
36 60 1
36 61 1
36 62 1
36 63 1
36 64 1
36 65 1
36 66 1
36 67 1
36 68 1
36 69 1
36 70 1
36 71 1
36 72 1
36 73 1
36 74 1
36 75 1
36 76 1
36 77 1
36 78 1
36 79 1
36 80 1
36 81 1
36 82 1
36 83 1
36 84 1
36 85 1
36 86 1
36 87 1
36 88 1
36 89 1
36 90 1
36 91 1
36 92 1
36 93 1
36 94 1
36 95 1
36 96 1
36 97 1
36 98 1
36 99 1
36 100 1
36 101 1
36 102 1
36 103 1
36 104 1
36 105 1
36 106 1
36 107 1
36 108 1
36 109 1
36 110 1
36 111 1
36 112 1
36 113 1
36 114 1
36 115 1
36 116 1
36 117 1
36 118 1
36 119 1
36 120 1
36 121 1
36 122 1
36 123 1
36 124 1
36 125 1
36 126 1
36 127 1
36 128 1
36 129 1
36 130 1
36 131 1
36 132 1
36 133 1
36 134 1
36 135 1
36 136 1
36 137 1
36 138 1
36 139 1
36 140 1
36 141 1
36 142 1
36 143 1
36 144 1
36 145 1
36 146 1
36 147 1
36 148 1
36 149 1
36 150 1
36 151 1
36 152 1
36 153 1
36 154 1
36 155 1
36 156 1
36 157 1
36 158 1
36 159 1
36 160 1
36 161 1
36 162 1
36 163 1
36 164 1
36 165 1
36 166 1
36 167 1
36 168 1
36 169 1
36 170 1
36 171 1
36 172 1
36 173 1
36 174 1
36 175 1
36 176 1
36 177 1
36 178 1
36 179 1
36 180 1
36 181 1
36 182 1
36 183 1
36 184 1
36 185 1
36 186 1
36 187 1
36 188 1
36 189 1
36 190 1
36 191 1
36 192 1
36 193 1
36 194 1
36 195 1
36 196 1
36 197 1
36 198 1
36 199 1
36 200 1
36 201 1
36 202 1
36 203 1
36 204 1
36 205 1
36 206 1
36 207 1
36 208 1
36 209 1
36 210 1
36 211 1
36 212 1
36 213 1
36 214 1
36 215 1
36 216 1
36 217 1
36 218 1
36 219 1
36 220 1
36 221 1
36 222 1
36 223 1
36 224 1
36 225 1
36 226 1
36 227 1
36 228 1
36 229 1
36 230 1
36 231 1
36 232 1
36 233 1
36 234 1
36 235 1
36 236 1
36 237 1
36 238 1
36 239 1
36 240 1
36 241 1
36 242 1
36 243 1
36 244 1
36 245 1
36 246 1
36 247 1
36 248 1
36 249 1
36 250 1
36 251 1
36 252 1
36 253 1
36 254 1
36 255 1
36 256 1
36 257 1
36 258 1
36 259 1
36 260 1
36 261 1
36 262 1
36 263 1
36 264 1
36 265 1
36 266 1
36 267 1
36 268 1
36 269 1
36 270 1
36 271 1
36 272 1
36 273 1
36 274 1
36 275 1
36 276 1
36 277 1
36 278 1
36 279 1
36 280 1
36 281 1
36 282 1
36 283 1
36 284 1
36 285 1
36 286 1
36 287 1
36 288 1
36 289 1
36 290 1
36 291 1
36 292 1
36 293 1
36 294 1
36 295 1
36 296 1
36 297 1
36 298 1
36 299 1
36 300 1
36 301 1
36 302 1
36 303 1
36 304 1
36 305 1
36 306 1
36 307 1
36 308 1
36 309 1
36 310 1
36 311 1
36 312 1
36 313 1
36 314 1
36 315 1
36 316 1
36 317 1
36 318 1
36 319 1
36 320 1
36 321 1
36 322 1
36 323 1
36 324 1
36 325 1
36 326 1
36 327 1
36 328 1
36 329 1
36 330 1
36 331 1
36 332 1
36 333 1
36 334 1
36 335 1
36 336 1
36 337 1
36 338 1
36 339 1
36 340 1
36 341 1
36 342 1
36 343 1
36 344 1
36 345 1
36 346 1
36 347 1
36 348 1
36 349 1
36 350 1
36 351 1
36 352 1
36 353 1
36 354 1
36 355 1
36 356 1
36 357 1
36 358 1
36 359 1
36 360 1
36 361 1
36 362 1
36 363 1
36 364 1
36 365 1
36 366 1
36 367 1
36 368 1
36 369 1
36 370 1
36 371 1
36 372 1
36 373 1
36 374 1
36 375 1
36 376 1
36 377 1
36 378 1
36 379 1
36 380 1
36 381 1
36 382 1
36 383 1
36 384 1
36 385 1
36 386 1
36 387 1
36 388 1
36 389 1
36 390 1
36 391 1
36 392 1
36 393 1
36 394 1
36 395 1
36 396 1
36 397 1
36 398 1
36 399 1
37 0 1
37 1 1
37 2 1
37 3 1
37 4 1
37 5 1
37 6 1
37 7 1
37 8 1
37 9 1
37 10 1
37 11 1
37 12 1
37 13 1
37 14 1
37 15 1
37 16 1
37 17 1
37 18 1
37 19 1
37 20 1
37 21 1
37 22 1
37 23 1
37 24 1
37 25 1
37 26 1
37 27 1
37 28 1
37 29 1
37 30 1
37 31 1
37 32 1
37 33 1
37 34 1
37 35 1
37 36 1
37 37 1
37 38 1
37 39 1
37 40 1
37 41 1
37 42 1
37 43 1
37 44 1
37 45 1
37 46 1
37 47 1
37 48 1
37 49 1
37 50 1
37 51 1
37 52 1
37 53 1
37 54 1
37 55 1
37 56 1
37 57 1
37 58 1
37 59 1
37 60 1
37 61 1
37 62 1
37 63 1
37 64 1
37 65 1
37 66 1
37 67 1
37 68 1
37 69 1
37 70 1
37 71 1
37 72 1
37 73 1
37 74 1
37 75 1
37 76 1
37 77 1
37 78 1
37 79 1
37 80 1
37 81 1
37 82 1
37 83 1
37 84 1
37 85 1
37 86 1
37 87 1
37 88 1
37 89 1
37 90 1
37 91 1
37 92 1
37 93 1
37 94 1
37 95 1
37 96 1
37 97 1
37 98 1
37 99 1
37 100 1
37 101 1
37 102 1
37 103 1
37 104 1
37 105 1
37 106 1
37 107 1
37 108 1
37 109 1
37 110 1
37 111 1
37 112 1
37 113 1
37 114 1
37 115 1
37 116 1
37 117 1
37 118 1
37 119 1
37 120 1
37 121 1
37 122 1
37 123 1
37 124 1
37 125 1
37 126 1
37 127 1
37 128 1
37 129 1
37 130 1
37 131 1
37 132 1
37 133 1
37 134 1
37 135 1
37 136 1
37 137 1
37 138 1
37 139 1
37 140 1
37 141 1
37 142 1
37 143 1
37 144 1
37 145 1
37 146 1
37 147 1
37 148 1
37 149 1
37 150 1
37 151 1
37 152 1
37 153 1
37 154 1
37 155 1
37 156 1
37 157 1
37 158 1
37 159 1
37 160 1
37 161 1
37 162 1
37 163 1
37 164 1
37 165 1
37 166 1
37 167 1
37 168 1
37 169 1
37 170 1
37 171 1
37 172 1
37 173 1
37 174 1
37 175 1
37 176 1
37 177 1
37 178 1
37 179 1
37 180 1
37 181 1
37 182 1
37 183 1
37 184 1
37 185 1
37 186 1
37 187 1
37 188 1
37 189 1
37 190 1
37 191 1
37 192 1
37 193 1
37 194 1
37 195 1
37 196 1
37 197 1
37 198 1
37 199 1
37 200 1
37 201 1
37 202 1
37 203 1
37 204 1
37 205 1
37 206 1
37 207 1
37 208 1
37 209 1
37 210 1
37 211 1
37 212 1
37 213 1
37 214 1
37 215 1
37 216 1
37 217 1
37 218 1
37 219 1
37 220 1
37 221 1
37 222 1
37 223 1
37 224 1
37 225 1
37 226 1
37 227 1
37 228 1
37 229 1
37 230 1
37 231 1
37 232 1
37 233 1
37 234 1
37 235 1
37 236 1
37 237 1
37 238 1
37 239 1
37 240 1
37 241 1
37 242 1
37 243 1
37 244 1
37 245 1
37 246 1
37 247 1
37 248 1
37 249 1
37 250 1
37 251 1
37 252 1
37 253 1
37 254 1
37 255 1
37 256 1
37 257 1
37 258 1
37 259 1
37 260 1
37 261 1
37 262 1
37 263 1
37 264 1
37 265 1
37 266 1
37 267 1
37 268 1
37 269 1
37 270 1
37 271 1
37 272 1
37 273 1
37 274 1
37 275 1
37 276 1
37 277 1
37 278 1
37 279 1
37 280 1
37 281 1
37 282 1
37 283 1
37 284 1
37 285 1
37 286 1
37 287 1
37 288 1
37 289 1
37 290 1
37 291 1
37 292 1
37 293 1
37 294 1
37 295 1
37 296 1
37 297 1
37 298 1
37 299 1
37 300 1
37 301 1
37 302 1
37 303 1
37 304 1
37 305 1
37 306 1
37 307 1
37 308 1
37 309 1
37 310 1
37 311 1
37 312 1
37 313 1
37 314 1
37 315 1
37 316 1
37 317 1
37 318 1
37 319 1
37 320 1
37 321 1
37 322 1
37 323 1
37 324 1
37 325 1
37 326 1
37 327 1
37 328 1
37 329 1
37 330 1
37 331 1
37 332 1
37 333 1
37 334 1
37 335 1
37 336 1
37 337 1
37 338 1
37 339 1
37 340 1
37 341 1
37 342 1
37 343 1
37 344 1
37 345 1
37 346 1
37 347 1
37 348 1
37 349 1
37 350 1
37 351 1
37 352 1
37 353 1
37 354 1
37 355 1
37 356 1
37 357 1
37 358 1
37 359 1
37 360 1
37 361 1
37 362 1
37 363 1
37 364 1
37 365 1
37 366 1
37 367 1
37 368 1
37 369 1
37 370 1
37 371 1
37 372 1
37 373 1
37 374 1
37 375 1
37 376 1
37 377 1
37 378 1
37 379 1
37 380 1
37 381 1
37 382 1
37 383 1
37 384 1
37 385 1
37 386 1
37 387 1
37 388 1
37 389 1
37 390 1
37 391 1
37 392 1
37 393 1
37 394 1
37 395 1
37 396 1
37 397 1
37 398 1
37 399 1
38 0 1
38 1 1
38 2 1
38 3 1
38 4 1
38 5 1
38 6 1
38 7 1
38 8 1
38 9 1
38 10 1
38 11 1
38 12 1
38 13 1
38 14 1
38 15 1
38 16 1
38 17 1
38 18 1
38 19 1
38 20 1
38 21 1
38 22 1
38 23 1
38 24 1
38 25 1
38 26 1
38 27 1
38 28 1
38 29 1
38 30 1
38 31 1
38 32 1
38 33 1
38 34 1
38 35 1
38 36 1
38 37 1
38 38 1
38 39 1
38 40 1
38 41 1
38 42 1
38 43 1
38 44 1
38 45 1
38 46 1
38 47 1
38 48 1
38 49 1
38 50 1
38 51 1
38 52 1
38 53 1
38 54 1
38 55 1
38 56 1
38 57 1
38 58 1
38 59 1
38 60 1
38 61 1
38 62 1
38 63 1
38 64 1
38 65 1
38 66 1
38 67 1
38 68 1
38 69 1
38 70 1
38 71 1
38 72 1
38 73 1
38 74 1
38 75 1
38 76 1
38 77 1
38 78 1
38 79 1
38 80 1
38 81 1
38 82 1
38 83 1
38 84 1
38 85 1
38 86 1
38 87 1
38 88 1
38 89 1
38 90 1
38 91 1
38 92 1
38 93 1
38 94 1
38 95 1
38 96 1
38 97 1
38 98 1
38 99 1
38 100 1
38 101 1
38 102 1
38 103 1
38 104 1
38 105 1
38 106 1
38 107 1
38 108 1
38 109 1
38 110 1
38 111 1
38 112 1
38 113 1
38 114 1
38 115 1
38 116 1
38 117 1
38 118 1
38 119 1
38 120 1
38 121 1
38 122 1
38 123 1
38 124 1
38 125 1
38 126 1
38 127 1
38 128 1
38 129 1
38 130 1
38 131 1
38 132 1
38 133 1
38 134 1
38 135 1
38 136 1
38 137 1
38 138 1
38 139 1
38 140 1
38 141 1
38 142 1
38 143 1
38 144 1
38 145 1
38 146 1
38 147 1
38 148 1
38 149 1
38 150 1
38 151 1
38 152 1
38 153 1
38 154 1
38 155 1
38 156 1
38 157 1
38 158 1
38 159 1
38 160 1
38 161 1
38 162 1
38 163 1
38 164 1
38 165 1
38 166 1
38 167 1
38 168 1
38 169 1
38 170 1
38 171 1
38 172 1
38 173 1
38 174 1
38 175 1
38 176 1
38 177 1
38 178 1
38 179 1
38 180 1
38 181 1
38 182 1
38 183 1
38 184 1
38 185 1
38 186 1
38 187 1
38 188 1
38 189 1
38 190 1
38 191 1
38 192 1
38 193 1
38 194 1
38 195 1
38 196 1
38 197 1
38 198 1
38 199 1
38 200 1
38 201 1
38 202 1
38 203 1
38 204 1
38 205 1
38 206 1
38 207 1
38 208 1
38 209 1
38 210 1
38 211 1
38 212 1
38 213 1
38 214 1
38 215 1
38 216 1
38 217 1
38 218 1
38 219 1
38 220 1
38 221 1
38 222 1
38 223 1
38 224 1
38 225 1
38 226 1
38 227 1
38 228 1
38 229 1
38 230 1
38 231 1
38 232 1
38 233 1
38 234 1
38 235 1
38 236 1
38 237 1
38 238 1
38 239 1
38 240 1
38 241 1
38 242 1
38 243 1
38 244 1
38 245 1
38 246 1
38 247 1
38 248 1
38 249 1
38 250 1
38 251 1
38 252 1
38 253 1
38 254 1
38 255 1
38 256 1
38 257 1
38 258 1
38 259 1
38 260 1
38 261 1
38 262 1
38 263 1
38 264 1
38 265 1
38 266 1
38 267 1
38 268 1
38 269 1
38 270 1
38 271 1
38 272 1
38 273 1
38 274 1
38 275 1
38 276 1
38 277 1
38 278 1
38 279 1
38 280 1
38 281 1
38 282 1
38 283 1
38 284 1
38 285 1
38 286 1
38 287 1
38 288 1
38 289 1
38 290 1
38 291 1
38 292 1
38 293 1
38 294 1
38 295 1
38 296 1
38 297 1
38 298 1
38 299 1
38 300 1
38 301 1
38 302 1
38 303 1
38 304 1
38 305 1
38 306 1
38 307 1
38 308 1
38 309 1
38 310 1
38 311 1
38 312 1
38 313 1
38 314 1
38 315 1
38 316 1
38 317 1
38 318 1
38 319 1
38 320 1
38 321 1
38 322 1
38 323 1
38 324 1
38 325 1
38 326 1
38 327 1
38 328 1
38 329 1
38 330 1
38 331 1
38 332 1
38 333 1
38 334 1
38 335 1
38 336 1
38 337 1
38 338 1
38 339 1
38 340 1
38 341 1
38 342 1
38 343 1
38 344 1
38 345 1
38 346 1
38 347 1
38 348 1
38 349 1
38 350 1
38 351 1
38 352 1
38 353 1
38 354 1
38 355 1
38 356 1
38 357 1
38 358 1
38 359 1
38 360 1
38 361 1
38 362 1
38 363 1
38 364 1
38 365 1
38 366 1
38 367 1
38 368 1
38 369 1
38 370 1
38 371 1
38 372 1
38 373 1
38 374 1
38 375 1
38 376 1
38 377 1
38 378 1
38 379 1
38 380 1
38 381 1
38 382 1
38 383 1
38 384 1
38 385 1
38 386 1
38 387 1
38 388 1
38 389 1
38 390 1
38 391 1
38 392 1
38 393 1
38 394 1
38 395 1
38 396 1
38 397 1
38 398 1
38 399 1
39 0 1
39 1 1
39 2 1
39 3 1
39 4 1
39 5 1
39 6 1
39 7 1
39 8 1
39 9 1
39 10 1
39 11 1
39 12 1
39 13 1
39 14 1
39 15 1
39 16 1
39 17 1
39 18 1
39 19 1
39 20 1
39 21 1
39 22 1
39 23 1
39 24 1
39 25 1
39 26 1
39 27 1
39 28 1
39 29 1
39 30 1
39 31 1
39 32 1
39 33 1
39 34 1
39 35 1
39 36 1
39 37 1
39 38 1
39 39 1
39 40 1
39 41 1
39 42 1
39 43 1
39 44 1
39 45 1
39 46 1
39 47 1
39 48 1
39 49 1
39 50 1
39 51 1
39 52 1
39 53 1
39 54 1
39 55 1
39 56 1
39 57 1
39 58 1
39 59 1
39 60 1
39 61 1
39 62 1
39 63 1
39 64 1
39 65 1
39 66 1
39 67 1
39 68 1
39 69 1
39 70 1
39 71 1
39 72 1
39 73 1
39 74 1
39 75 1
39 76 1
39 77 1
39 78 1
39 79 1
39 80 1
39 81 1
39 82 1
39 83 1
39 84 1
39 85 1
39 86 1
39 87 1
39 88 1
39 89 1
39 90 1
39 91 1
39 92 1
39 93 1
39 94 1
39 95 1
39 96 1
39 97 1
39 98 1
39 99 1
39 100 1
39 101 1
39 102 1
39 103 1
39 104 1
39 105 1
39 106 1
39 107 1
39 108 1
39 109 1
39 110 1
39 111 1
39 112 1
39 113 1
39 114 1
39 115 1
39 116 1
39 117 1
39 118 1
39 119 1
39 120 1
39 121 1
39 122 1
39 123 1
39 124 1
39 125 1
39 126 1
39 127 1
39 128 1
39 129 1
39 130 1
39 131 1
39 132 1
39 133 1
39 134 1
39 135 1
39 136 1
39 137 1
39 138 1
39 139 1
39 140 1
39 141 1
39 142 1
39 143 1
39 144 1
39 145 1
39 146 1
39 147 1
39 148 1
39 149 1
39 150 1
39 151 1
39 152 1
39 153 1
39 154 1
39 155 1
39 156 1
39 157 1
39 158 1
39 159 1
39 160 1
39 161 1
39 162 1
39 163 1
39 164 1
39 165 1
39 166 1
39 167 1
39 168 1
39 169 1
39 170 1
39 171 1
39 172 1
39 173 1
39 174 1
39 175 1
39 176 1
39 177 1
39 178 1
39 179 1
39 180 1
39 181 1
39 182 1
39 183 1
39 184 1
39 185 1
39 186 1
39 187 1
39 188 1
39 189 1
39 190 1
39 191 1
39 192 1
39 193 1
39 194 1
39 195 1
39 196 1
39 197 1
39 198 1
39 199 1
39 200 1
39 201 1
39 202 1
39 203 1
39 204 1
39 205 1
39 206 1
39 207 1
39 208 1
39 209 1
39 210 1
39 211 1
39 212 1
39 213 1
39 214 1
39 215 1
39 216 1
39 217 1
39 218 1
39 219 1
39 220 1
39 221 1
39 222 1
39 223 1
39 224 1
39 225 1
39 226 1
39 227 1
39 228 1
39 229 1
39 230 1
39 231 1
39 232 1
39 233 1
39 234 1
39 235 1
39 236 1
39 237 1
39 238 1
39 239 1
39 240 1
39 241 1
39 242 1
39 243 1
39 244 1
39 245 1
39 246 1
39 247 1
39 248 1
39 249 1
39 250 1
39 251 1
39 252 1
39 253 1
39 254 1
39 255 1
39 256 1
39 257 1
39 258 1
39 259 1
39 260 1
39 261 1
39 262 1
39 263 1
39 264 1
39 265 1
39 266 1
39 267 1
39 268 1
39 269 1
39 270 1
39 271 1
39 272 1
39 273 1
39 274 1
39 275 1
39 276 1
39 277 1
39 278 1
39 279 1
39 280 1
39 281 1
39 282 1
39 283 1
39 284 1
39 285 1
39 286 1
39 287 1
39 288 1
39 289 1
39 290 1
39 291 1
39 292 1
39 293 1
39 294 1
39 295 1
39 296 1
39 297 1
39 298 1
39 299 1
39 300 1
39 301 1
39 302 1
39 303 1
39 304 1
39 305 1
39 306 1
39 307 1
39 308 1
39 309 1
39 310 1
39 311 1
39 312 1
39 313 1
39 314 1
39 315 1
39 316 1
39 317 1
39 318 1
39 319 1
39 320 1
39 321 1
39 322 1
39 323 1
39 324 1
39 325 1
39 326 1
39 327 1
39 328 1
39 329 1
39 330 1
39 331 1
39 332 1
39 333 1
39 334 1
39 335 1
39 336 1
39 337 1
39 338 1
39 339 1
39 340 1
39 341 1
39 342 1
39 343 1
39 344 1
39 345 1
39 346 1
39 347 1
39 348 1
39 349 1
39 350 1
39 351 1
39 352 1
39 353 1
39 354 1
39 355 1
39 356 1
39 357 1
39 358 1
39 359 1
39 360 1
39 361 1
39 362 1
39 363 1
39 364 1
39 365 1
39 366 1
39 367 1
39 368 1
39 369 1
39 370 1
39 371 1
39 372 1
39 373 1
39 374 1
39 375 1
39 376 1
39 377 1
39 378 1
39 379 1
39 380 1
39 381 1
39 382 1
39 383 1
39 384 1
39 385 1
39 386 1
39 387 1
39 388 1
39 389 1
39 390 1
39 391 1
39 392 1
39 393 1
39 394 1
39 395 1
39 396 1
39 397 1
39 398 1
39 399 1


==> RevisionFigures/data/qapa_b=7.csv <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0
0 28 0
0 29 0
0 30 0
0 31 0
0 32 0
0 33 0
0 34 0
0 35 0
0 36 0
0 37 0
0 38 0
0 39 0
0 40 0
0 41 0
0 42 0
0 43 0
0 44 0
0 45 0
0 46 0
0 47 0
0 48 0
0 49 0
0 50 0
0 51 0
0 52 0
0 53 0
0 54 0
0 55 0
0 56 0
0 57 0
0 58 0
0 59 0
0 60 0
0 61 0
0 62 0
0 63 0
0 64 0
0 65 0
0 66 0
0 67 0
0 68 0
0 69 0
0 70 0
0 71 0
0 72 0
0 73 0
0 74 0
0 75 0
0 76 0
0 77 0
0 78 0
0 79 0
0 80 0
0 81 0
0 82 0
0 83 0
0 84 0
0 85 0
0 86 0
0 87 0
0 88 0
0 89 0
0 90 0
0 91 0
0 92 0
0 93 0
0 94 0
0 95 0
0 96 0
0 97 0
0 98 0
0 99 0
0 100 0
0 101 0
0 102 0
0 103 0
0 104 0
0 105 0
0 106 0
0 107 0
0 108 0
0 109 0
0 110 0
0 111 0
0 112 0
0 113 0
0 114 0
0 115 0
0 116 0
0 117 0
0 118 0
0 119 0
0 120 0
0 121 0
0 122 0
0 123 0
0 124 0
0 125 0
0 126 0
0 127 0
0 128 0
0 129 0
0 130 0
0 131 0
0 132 0
0 133 0
0 134 0
0 135 0
0 136 0
0 137 0
0 138 0
0 139 0
0 140 0
0 141 0
0 142 0
0 143 0
0 144 0
0 145 0
0 146 0
0 147 0
0 148 0
0 149 0
0 150 0
0 151 0
0 152 0
0 153 0
0 154 0
0 155 0
0 156 0
0 157 0
0 158 0
0 159 0
0 160 0
0 161 0
0 162 0
0 163 0
0 164 0
0 165 0
0 166 0
0 167 0
0 168 0
0 169 0
0 170 0
0 171 0
0 172 0
0 173 0
0 174 0
0 175 0
0 176 0
0 177 0
0 178 0
0 179 0
0 180 0
0 181 0
0 182 0
0 183 0
0 184 0
0 185 0
0 186 0
0 187 0
0 188 0
0 189 0
0 190 0
0 191 0
0 192 0
0 193 0
0 194 0
0 195 0
0 196 0
0 197 0
0 198 0
0 199 0
0 200 0
0 201 0
0 202 0
0 203 0
0 204 0
0 205 0
0 206 0
0 207 0
0 208 0
0 209 0
0 210 0
0 211 0
0 212 0
0 213 0
0 214 0
0 215 0
0 216 0
0 217 0
0 218 0
0 219 0
0 220 0
0 221 0
0 222 0
0 223 0
0 224 0
0 225 0
0 226 0
0 227 0
0 228 0
0 229 0
0 230 0
0 231 0
0 232 0
0 233 0
0 234 0
0 235 0
0 236 0
0 237 0
0 238 0
0 239 0
0 240 0
0 241 0
0 242 0
0 243 0
0 244 0
0 245 0
0 246 0
0 247 0
0 248 0
0 249 0
0 250 0
0 251 0
0 252 0
0 253 0
0 254 0
0 255 0
0 256 0
0 257 0
0 258 0
0 259 0
0 260 0
0 261 0
0 262 0
0 263 0
0 264 0
0 265 0
0 266 0
0 267 0
0 268 0
0 269 0
0 270 0
0 271 0
0 272 0
0 273 0
0 274 0
0 275 0
0 276 0
0 277 0
0 278 0
0 279 0
0 280 0
0 281 0
0 282 0
0 283 0
0 284 0
0 285 0
0 286 0
0 287 0
0 288 0
0 289 0
0 290 0
0 291 0
0 292 0
0 293 0
0 294 0
0 295 0
0 296 0
0 297 0
0 298 0
0 299 0
0 300 0
0 301 0
0 302 0
0 303 0
0 304 0
0 305 0
0 306 0
0 307 0
0 308 0
0 309 0
0 310 0
0 311 0
0 312 0
0 313 0
0 314 0
0 315 0
0 316 0
0 317 0
0 318 0
0 319 0
0 320 0
0 321 0
0 322 0
0 323 0
0 324 0
0 325 0
0 326 0
0 327 0
0 328 0
0 329 0
0 330 0
0 331 0
0 332 0
0 333 0
0 334 0
0 335 0
0 336 0
0 337 0
0 338 0
0 339 0
0 340 0
0 341 0
0 342 0
0 343 0
0 344 0
0 345 0
0 346 0
0 347 0
0 348 0
0 349 0
0 350 0
0 351 0
0 352 0
0 353 0
0 354 0
0 355 0
0 356 0
0 357 0
0 358 0
0 359 0
0 360 0
0 361 0
0 362 0
0 363 0
0 364 0
0 365 0
0 366 0
0 367 0
0 368 0
0 369 0
0 370 0
0 371 0
0 372 0
0 373 0
0 374 0
0 375 0
0 376 0
0 377 0
0 378 0
0 379 0
0 380 0
0 381 0
0 382 0
0 383 0
0 384 0
0 385 0
0 386 0
0 387 0
0 388 0
0 389 0
0 390 0
0 391 0
0 392 0
0 393 0
0 394 0
0 395 0
0 396 0
0 397 0
0 398 0
0 399 0
1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0
1 28 0
1 29 0
1 30 0
1 31 0
1 32 0
1 33 0
1 34 0
1 35 0
1 36 0
1 37 0
1 38 0
1 39 0
1 40 0
1 41 0
1 42 0
1 43 0
1 44 0
1 45 0
1 46 0
1 47 0
1 48 0
1 49 0
1 50 0
1 51 0
1 52 0
1 53 0
1 54 0
1 55 0
1 56 0
1 57 0
1 58 0
1 59 0
1 60 0
1 61 0
1 62 0
1 63 0
1 64 0
1 65 0
1 66 0
1 67 0
1 68 0
1 69 0
1 70 0
1 71 0
1 72 0
1 73 0
1 74 0
1 75 0
1 76 0
1 77 0
1 78 0
1 79 0
1 80 0
1 81 0
1 82 0
1 83 0
1 84 0
1 85 0
1 86 0
1 87 0
1 88 0
1 89 0
1 90 0
1 91 0
1 92 0
1 93 0
1 94 0
1 95 0
1 96 0
1 97 0
1 98 0
1 99 0
1 100 0
1 101 0
1 102 0
1 103 0
1 104 0
1 105 0
1 106 0
1 107 0
1 108 0
1 109 0
1 110 0
1 111 0
1 112 0
1 113 0
1 114 0
1 115 0
1 116 0
1 117 0
1 118 0
1 119 0
1 120 0
1 121 0
1 122 0
1 123 0
1 124 0
1 125 0
1 126 0
1 127 0
1 128 0
1 129 0
1 130 0
1 131 0
1 132 0
1 133 0
1 134 0
1 135 0
1 136 0
1 137 0
1 138 0
1 139 0
1 140 0
1 141 0
1 142 0
1 143 0
1 144 0
1 145 0
1 146 0
1 147 0
1 148 0
1 149 0
1 150 0
1 151 0
1 152 0
1 153 0
1 154 0
1 155 0
1 156 0
1 157 0
1 158 0
1 159 0
1 160 0
1 161 0
1 162 0
1 163 0
1 164 0
1 165 0
1 166 0
1 167 0
1 168 0
1 169 0
1 170 0
1 171 0
1 172 0
1 173 0
1 174 0
1 175 0
1 176 0
1 177 0
1 178 0
1 179 0
1 180 0
1 181 0
1 182 0
1 183 0
1 184 0
1 185 0
1 186 0
1 187 0
1 188 0
1 189 0
1 190 0
1 191 0
1 192 0
1 193 0
1 194 0
1 195 0
1 196 0
1 197 0
1 198 0
1 199 0
1 200 0
1 201 0
1 202 0
1 203 0
1 204 0
1 205 0
1 206 0
1 207 0
1 208 0
1 209 0
1 210 0
1 211 0
1 212 0
1 213 0
1 214 0
1 215 0
1 216 0
1 217 0
1 218 0
1 219 0
1 220 0
1 221 0
1 222 0
1 223 0
1 224 0
1 225 0
1 226 0
1 227 0
1 228 0
1 229 0
1 230 0
1 231 0
1 232 0
1 233 0
1 234 0
1 235 0
1 236 0
1 237 0
1 238 0
1 239 0
1 240 0
1 241 0
1 242 0
1 243 0
1 244 0
1 245 0
1 246 0
1 247 0
1 248 0
1 249 0
1 250 0
1 251 0
1 252 0
1 253 0
1 254 0
1 255 0
1 256 0
1 257 0
1 258 0
1 259 0
1 260 0
1 261 0
1 262 0
1 263 0
1 264 0
1 265 0
1 266 0
1 267 0
1 268 0
1 269 0
1 270 0
1 271 0
1 272 0
1 273 0
1 274 0
1 275 0
1 276 0
1 277 0
1 278 0
1 279 0
1 280 0
1 281 0
1 282 0
1 283 0
1 284 0
1 285 0
1 286 0
1 287 0
1 288 0
1 289 0
1 290 0
1 291 0
1 292 0
1 293 0
1 294 0
1 295 0
1 296 0
1 297 0
1 298 0
1 299 0
1 300 0
1 301 0
1 302 0
1 303 0
1 304 0
1 305 0
1 306 0
1 307 0
1 308 0
1 309 0
1 310 0
1 311 0
1 312 0
1 313 0
1 314 0
1 315 0
1 316 0
1 317 0
1 318 0
1 319 0
1 320 0
1 321 0
1 322 0
1 323 0
1 324 0
1 325 0
1 326 0
1 327 0
1 328 0
1 329 0
1 330 0
1 331 0
1 332 0
1 333 0
1 334 0
1 335 0
1 336 0
1 337 0
1 338 0
1 339 0
1 340 0
1 341 0
1 342 0
1 343 0
1 344 0
1 345 0
1 346 0
1 347 0
1 348 0
1 349 0
1 350 0
1 351 0
1 352 0
1 353 0
1 354 0
1 355 0
1 356 0
1 357 0
1 358 0
1 359 0
1 360 0
1 361 0
1 362 0
1 363 0
1 364 0
1 365 0
1 366 0
1 367 0
1 368 0
1 369 0
1 370 0
1 371 0
1 372 0
1 373 0
1 374 0
1 375 0
1 376 0
1 377 0
1 378 0
1 379 0
1 380 0
1 381 0
1 382 0
1 383 0
1 384 0
1 385 0
1 386 0
1 387 0
1 388 0
1 389 0
1 390 0
1 391 0
1 392 0
1 393 0
1 394 0
1 395 0
1 396 0
1 397 0
1 398 0
1 399 0
2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0
2 28 0
2 29 0
2 30 0
2 31 0
2 32 0
2 33 0
2 34 0
2 35 0
2 36 0
2 37 0
2 38 0
2 39 0
2 40 0
2 41 0
2 42 0
2 43 0
2 44 0
2 45 0
2 46 0
2 47 0
2 48 0
2 49 0
2 50 0
2 51 0
2 52 0
2 53 0
2 54 0
2 55 0
2 56 0
2 57 0
2 58 0
2 59 0
2 60 0
2 61 0
2 62 0
2 63 0
2 64 0
2 65 0
2 66 0
2 67 0
2 68 0
2 69 0
2 70 0
2 71 0
2 72 0
2 73 0
2 74 0
2 75 0
2 76 0
2 77 0
2 78 0
2 79 0
2 80 0
2 81 0
2 82 0
2 83 0
2 84 0
2 85 0
2 86 0
2 87 0
2 88 0
2 89 0
2 90 0
2 91 0
2 92 0
2 93 0
2 94 0
2 95 0
2 96 0
2 97 0
2 98 0
2 99 0
2 100 0
2 101 0
2 102 0
2 103 0
2 104 0
2 105 0
2 106 0
2 107 0
2 108 0
2 109 0
2 110 0
2 111 0
2 112 0
2 113 0
2 114 0
2 115 0
2 116 0
2 117 0
2 118 0
2 119 0
2 120 0
2 121 0
2 122 0
2 123 0
2 124 0
2 125 0
2 126 0
2 127 0
2 128 0
2 129 0
2 130 0
2 131 0
2 132 0
2 133 0
2 134 0
2 135 0
2 136 0
2 137 0
2 138 0
2 139 0
2 140 0
2 141 0
2 142 0
2 143 0
2 144 0
2 145 0
2 146 0
2 147 0
2 148 0
2 149 0
2 150 0
2 151 0
2 152 0
2 153 0
2 154 0
2 155 0
2 156 0
2 157 0
2 158 0
2 159 0
2 160 0
2 161 0
2 162 0
2 163 0
2 164 0
2 165 0
2 166 0
2 167 0
2 168 0
2 169 0
2 170 0
2 171 0
2 172 0
2 173 0
2 174 0
2 175 0
2 176 0
2 177 0
2 178 0
2 179 0
2 180 0
2 181 0
2 182 0
2 183 0
2 184 0
2 185 0
2 186 0
2 187 0
2 188 0
2 189 0
2 190 0
2 191 0
2 192 0
2 193 0
2 194 0
2 195 0
2 196 0
2 197 0
2 198 0
2 199 0
2 200 0
2 201 0
2 202 0
2 203 0
2 204 0
2 205 0
2 206 0
2 207 0
2 208 0
2 209 0
2 210 0
2 211 0
2 212 0
2 213 0
2 214 0
2 215 0
2 216 0
2 217 0
2 218 0
2 219 0
2 220 0
2 221 0
2 222 0
2 223 0
2 224 0
2 225 0
2 226 0
2 227 0
2 228 0
2 229 0
2 230 0
2 231 0
2 232 0
2 233 0
2 234 0
2 235 0
2 236 0
2 237 0
2 238 0
2 239 0
2 240 0
2 241 0
2 242 0
2 243 0
2 244 0
2 245 0
2 246 0
2 247 0
2 248 0
2 249 0
2 250 0
2 251 0
2 252 0
2 253 0
2 254 0
2 255 0
2 256 0
2 257 0
2 258 0
2 259 0
2 260 0
2 261 0
2 262 0
2 263 0
2 264 0
2 265 0
2 266 0
2 267 0
2 268 0
2 269 0
2 270 0
2 271 0
2 272 0
2 273 0
2 274 0
2 275 0
2 276 0
2 277 0
2 278 0
2 279 0
2 280 0
2 281 0
2 282 0
2 283 0
2 284 0
2 285 0
2 286 0
2 287 0
2 288 0
2 289 0
2 290 0
2 291 0
2 292 0
2 293 0
2 294 0
2 295 0
2 296 0
2 297 0
2 298 0
2 299 0
2 300 0
2 301 0
2 302 0
2 303 0
2 304 0
2 305 0
2 306 0
2 307 0
2 308 0
2 309 0
2 310 0
2 311 0
2 312 0
2 313 0
2 314 0
2 315 0
2 316 0
2 317 0
2 318 0
2 319 0
2 320 0
2 321 0
2 322 0
2 323 0
2 324 0
2 325 0
2 326 0
2 327 0
2 328 0
2 329 0
2 330 0
2 331 0
2 332 0
2 333 0
2 334 0
2 335 0
2 336 0
2 337 0
2 338 0
2 339 0
2 340 0
2 341 0
2 342 0
2 343 0
2 344 0
2 345 0
2 346 0
2 347 0
2 348 0
2 349 0
2 350 0
2 351 0
2 352 0
2 353 0
2 354 0
2 355 0
2 356 0
2 357 0
2 358 0
2 359 0
2 360 0
2 361 0
2 362 0
2 363 0
2 364 0
2 365 0
2 366 0
2 367 0
2 368 0
2 369 0
2 370 0
2 371 0
2 372 0
2 373 0
2 374 0
2 375 0
2 376 0
2 377 0
2 378 0
2 379 0
2 380 0
2 381 0
2 382 0
2 383 0
2 384 0
2 385 0
2 386 0
2 387 0
2 388 0
2 389 0
2 390 0
2 391 0
2 392 0
2 393 0
2 394 0
2 395 0
2 396 0
2 397 0
2 398 0
2 399 0
3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0
3 28 0
3 29 0
3 30 0
3 31 0
3 32 0
3 33 0
3 34 0
3 35 0
3 36 0
3 37 0
3 38 0
3 39 0
3 40 0
3 41 0
3 42 0
3 43 0
3 44 0
3 45 0
3 46 0
3 47 0
3 48 0
3 49 0
3 50 0
3 51 0
3 52 0
3 53 0
3 54 0
3 55 0
3 56 0
3 57 0
3 58 0
3 59 0
3 60 0
3 61 0
3 62 0
3 63 0
3 64 0
3 65 0
3 66 0
3 67 0
3 68 0
3 69 0
3 70 0
3 71 0
3 72 0
3 73 0
3 74 0
3 75 0
3 76 0
3 77 0
3 78 0
3 79 0
3 80 0
3 81 0
3 82 0
3 83 0
3 84 0
3 85 0
3 86 0
3 87 0
3 88 0
3 89 0
3 90 0
3 91 0
3 92 0
3 93 0
3 94 0
3 95 0
3 96 0
3 97 0
3 98 0
3 99 0
3 100 0
3 101 0
3 102 0
3 103 0
3 104 0
3 105 0
3 106 0
3 107 0
3 108 0
3 109 0
3 110 0
3 111 0
3 112 0
3 113 0
3 114 0
3 115 0
3 116 0
3 117 0
3 118 0
3 119 0
3 120 0
3 121 0
3 122 0
3 123 0
3 124 0
3 125 0
3 126 0
3 127 0
3 128 0
3 129 0
3 130 0
3 131 0
3 132 0
3 133 0
3 134 0
3 135 0
3 136 0
3 137 0
3 138 0
3 139 0
3 140 0
3 141 0
3 142 0
3 143 0
3 144 0
3 145 0
3 146 0
3 147 0
3 148 0
3 149 0
3 150 0
3 151 0
3 152 0
3 153 0
3 154 0
3 155 0
3 156 0
3 157 0
3 158 0
3 159 0
3 160 0
3 161 0
3 162 0
3 163 0
3 164 0
3 165 0
3 166 0
3 167 0
3 168 0
3 169 0
3 170 0
3 171 0
3 172 0
3 173 0
3 174 0
3 175 0
3 176 0
3 177 0
3 178 0
3 179 0
3 180 0
3 181 0
3 182 0
3 183 0
3 184 0
3 185 0
3 186 0
3 187 0
3 188 0
3 189 0
3 190 0
3 191 0
3 192 0
3 193 0
3 194 0
3 195 0
3 196 0
3 197 0
3 198 0
3 199 0
3 200 0
3 201 0
3 202 0
3 203 0
3 204 0
3 205 0
3 206 0
3 207 0
3 208 0
3 209 0
3 210 0
3 211 0
3 212 0
3 213 0
3 214 0
3 215 0
3 216 0
3 217 0
3 218 0
3 219 0
3 220 0
3 221 0
3 222 0
3 223 0
3 224 0
3 225 0
3 226 0
3 227 0
3 228 0
3 229 0
3 230 0
3 231 0
3 232 0
3 233 0
3 234 0
3 235 0
3 236 0
3 237 0
3 238 0
3 239 0
3 240 0
3 241 0
3 242 0
3 243 0
3 244 0
3 245 0
3 246 0
3 247 0
3 248 0
3 249 0
3 250 0
3 251 0
3 252 0
3 253 0
3 254 0
3 255 0
3 256 0
3 257 0
3 258 0
3 259 0
3 260 0
3 261 0
3 262 0
3 263 0
3 264 0
3 265 0
3 266 0
3 267 0
3 268 0
3 269 0
3 270 0
3 271 0
3 272 0
3 273 0
3 274 0
3 275 0
3 276 0
3 277 0
3 278 0
3 279 0
3 280 0
3 281 0
3 282 0
3 283 0
3 284 0
3 285 0
3 286 0
3 287 0
3 288 0
3 289 0
3 290 0
3 291 0
3 292 0
3 293 0
3 294 0
3 295 0
3 296 0
3 297 0
3 298 0
3 299 0
3 300 0
3 301 0
3 302 0
3 303 0
3 304 0
3 305 0
3 306 0
3 307 0
3 308 0
3 309 0
3 310 0
3 311 0
3 312 0
3 313 0
3 314 0
3 315 0
3 316 0
3 317 0
3 318 0
3 319 0
3 320 0
3 321 0
3 322 0
3 323 0
3 324 0
3 325 0
3 326 0
3 327 0
3 328 0
3 329 0
3 330 0
3 331 0
3 332 0
3 333 0
3 334 0
3 335 0
3 336 0
3 337 0
3 338 0
3 339 0
3 340 0
3 341 0
3 342 0
3 343 0
3 344 0
3 345 0
3 346 0
3 347 0
3 348 0
3 349 0
3 350 0
3 351 0
3 352 0
3 353 0
3 354 0
3 355 0
3 356 0
3 357 0
3 358 0
3 359 0
3 360 0
3 361 0
3 362 0
3 363 0
3 364 0
3 365 0
3 366 0
3 367 0
3 368 0
3 369 0
3 370 0
3 371 0
3 372 0
3 373 0
3 374 0
3 375 0
3 376 0
3 377 0
3 378 0
3 379 0
3 380 0
3 381 0
3 382 0
3 383 0
3 384 0
3 385 0
3 386 0
3 387 0
3 388 0
3 389 0
3 390 0
3 391 0
3 392 0
3 393 0
3 394 0
3 395 0
3 396 0
3 397 0
3 398 0
3 399 0
4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0
4 28 0
4 29 0
4 30 0
4 31 0
4 32 0
4 33 0
4 34 0
4 35 0
4 36 0
4 37 0
4 38 0
4 39 0
4 40 0
4 41 0
4 42 0
4 43 0
4 44 0
4 45 0
4 46 0
4 47 0
4 48 0
4 49 0
4 50 0
4 51 0
4 52 0
4 53 0
4 54 0
4 55 0
4 56 0
4 57 0
4 58 0
4 59 0
4 60 0
4 61 0
4 62 0
4 63 0
4 64 0
4 65 0
4 66 0
4 67 0
4 68 0
4 69 0
4 70 0
4 71 0
4 72 0
4 73 0
4 74 0
4 75 0
4 76 0
4 77 0
4 78 0
4 79 0
4 80 0
4 81 0
4 82 0
4 83 0
4 84 0
4 85 0
4 86 0
4 87 0
4 88 0
4 89 0
4 90 0
4 91 0
4 92 0
4 93 0
4 94 0
4 95 0
4 96 0
4 97 0
4 98 0
4 99 0
4 100 0
4 101 0
4 102 0
4 103 0
4 104 0
4 105 0
4 106 0
4 107 0
4 108 0
4 109 0
4 110 0
4 111 0
4 112 0
4 113 0
4 114 0
4 115 0
4 116 0
4 117 0
4 118 0
4 119 0
4 120 0
4 121 0
4 122 0
4 123 0
4 124 0
4 125 0
4 126 0
4 127 0
4 128 0
4 129 0
4 130 0
4 131 0
4 132 0
4 133 0
4 134 0
4 135 0
4 136 0
4 137 0
4 138 0
4 139 0
4 140 0
4 141 0
4 142 0
4 143 0
4 144 0
4 145 0
4 146 0
4 147 0
4 148 0
4 149 0
4 150 0
4 151 0
4 152 0
4 153 0
4 154 0
4 155 0
4 156 0
4 157 0
4 158 0
4 159 0
4 160 0
4 161 0
4 162 0
4 163 0
4 164 0
4 165 0
4 166 0
4 167 0
4 168 0
4 169 0
4 170 0
4 171 0
4 172 0
4 173 0
4 174 0
4 175 0
4 176 0
4 177 0
4 178 0
4 179 0
4 180 0
4 181 0
4 182 0
4 183 0
4 184 0
4 185 0
4 186 0
4 187 0
4 188 0
4 189 0
4 190 0
4 191 0
4 192 0
4 193 0
4 194 0
4 195 0
4 196 0
4 197 0
4 198 0
4 199 0
4 200 0
4 201 0
4 202 0
4 203 0
4 204 0
4 205 0
4 206 0
4 207 0
4 208 0
4 209 0
4 210 0
4 211 0
4 212 0
4 213 0
4 214 0
4 215 0
4 216 0
4 217 0
4 218 0
4 219 0
4 220 0
4 221 0
4 222 0
4 223 0
4 224 0
4 225 0
4 226 0
4 227 0
4 228 0
4 229 0
4 230 0
4 231 0
4 232 0
4 233 0
4 234 0
4 235 0
4 236 0
4 237 0
4 238 0
4 239 0
4 240 0
4 241 0
4 242 0
4 243 0
4 244 0
4 245 0
4 246 0
4 247 0
4 248 0
4 249 0
4 250 0
4 251 0
4 252 0
4 253 0
4 254 0
4 255 0
4 256 0
4 257 0
4 258 0
4 259 0
4 260 0
4 261 0
4 262 0
4 263 0
4 264 0
4 265 0
4 266 0
4 267 0
4 268 0
4 269 0
4 270 0
4 271 0
4 272 0
4 273 0
4 274 0
4 275 0
4 276 0
4 277 0
4 278 0
4 279 0
4 280 0
4 281 0
4 282 0
4 283 0
4 284 0
4 285 0
4 286 0
4 287 0
4 288 0
4 289 0
4 290 0
4 291 0
4 292 0
4 293 0
4 294 0
4 295 0
4 296 0
4 297 0
4 298 0
4 299 0
4 300 0
4 301 0
4 302 0
4 303 0
4 304 0
4 305 0
4 306 0
4 307 0
4 308 0
4 309 0
4 310 0
4 311 0
4 312 0
4 313 0
4 314 0
4 315 0
4 316 0
4 317 0
4 318 0
4 319 0
4 320 0
4 321 0
4 322 0
4 323 0
4 324 0
4 325 0
4 326 0
4 327 0
4 328 0
4 329 0
4 330 0
4 331 0
4 332 0
4 333 0
4 334 0
4 335 0
4 336 0
4 337 0
4 338 0
4 339 0
4 340 0
4 341 0
4 342 0
4 343 0
4 344 0
4 345 0
4 346 0
4 347 0
4 348 0
4 349 0
4 350 0
4 351 0
4 352 0
4 353 0
4 354 0
4 355 0
4 356 0
4 357 0
4 358 0
4 359 0
4 360 0
4 361 0
4 362 0
4 363 0
4 364 0
4 365 0
4 366 0
4 367 0
4 368 0
4 369 0
4 370 0
4 371 0
4 372 0
4 373 0
4 374 0
4 375 0
4 376 0
4 377 0
4 378 0
4 379 0
4 380 0
4 381 0
4 382 0
4 383 0
4 384 0
4 385 0
4 386 0
4 387 0
4 388 0
4 389 0
4 390 0
4 391 0
4 392 0
4 393 0
4 394 0
4 395 0
4 396 0
4 397 0
4 398 0
4 399 0
5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0
5 28 0
5 29 0
5 30 0
5 31 0
5 32 0
5 33 0
5 34 0
5 35 0
5 36 0
5 37 0
5 38 0
5 39 0
5 40 0
5 41 0
5 42 0
5 43 0
5 44 0
5 45 0
5 46 0
5 47 0
5 48 0
5 49 0
5 50 0
5 51 0
5 52 0
5 53 0
5 54 0
5 55 0
5 56 0
5 57 0
5 58 0
5 59 0
5 60 0
5 61 0
5 62 0
5 63 0
5 64 0
5 65 0
5 66 0
5 67 0
5 68 0
5 69 0
5 70 0
5 71 0
5 72 0
5 73 0
5 74 0
5 75 0
5 76 0
5 77 0
5 78 0
5 79 0
5 80 0
5 81 0
5 82 0
5 83 0
5 84 0
5 85 0
5 86 0
5 87 0
5 88 0
5 89 0
5 90 0
5 91 0
5 92 0
5 93 0
5 94 0
5 95 0
5 96 0
5 97 0
5 98 0
5 99 0
5 100 0
5 101 0
5 102 0
5 103 0
5 104 0
5 105 0
5 106 0
5 107 0
5 108 0
5 109 0
5 110 0
5 111 0
5 112 0
5 113 0
5 114 0
5 115 0
5 116 0
5 117 0
5 118 0
5 119 0
5 120 0
5 121 0
5 122 0
5 123 0
5 124 0
5 125 0
5 126 0
5 127 0
5 128 0
5 129 0
5 130 0
5 131 0
5 132 0
5 133 0
5 134 0
5 135 0
5 136 0
5 137 0
5 138 0
5 139 0
5 140 0
5 141 0
5 142 0
5 143 0
5 144 0
5 145 0
5 146 0
5 147 0
5 148 0
5 149 0
5 150 0
5 151 0
5 152 0
5 153 0
5 154 0
5 155 0
5 156 0
5 157 0
5 158 0
5 159 0
5 160 0
5 161 0
5 162 0
5 163 0
5 164 0
5 165 0
5 166 0
5 167 0
5 168 0
5 169 0
5 170 0
5 171 0
5 172 0
5 173 0
5 174 0
5 175 0
5 176 0
5 177 0
5 178 0
5 179 0
5 180 0
5 181 0
5 182 0
5 183 0
5 184 0
5 185 0
5 186 0
5 187 0
5 188 0
5 189 0
5 190 0
5 191 0
5 192 0
5 193 0
5 194 0
5 195 0
5 196 0
5 197 0
5 198 0
5 199 0
5 200 0
5 201 0
5 202 0
5 203 0
5 204 0
5 205 0
5 206 0
5 207 0
5 208 0
5 209 0
5 210 0
5 211 0
5 212 0
5 213 0
5 214 0
5 215 0
5 216 0
5 217 0
5 218 0
5 219 0
5 220 0
5 221 0
5 222 0
5 223 0
5 224 0
5 225 0
5 226 0
5 227 0
5 228 0
5 229 0
5 230 0
5 231 0
5 232 0
5 233 0
5 234 0
5 235 0
5 236 0
5 237 0
5 238 0
5 239 0
5 240 0
5 241 0
5 242 0
5 243 0
5 244 0
5 245 0
5 246 0
5 247 0
5 248 0
5 249 0
5 250 0
5 251 0
5 252 0
5 253 0
5 254 0
5 255 0
5 256 0
5 257 0
5 258 0
5 259 0
5 260 0
5 261 0
5 262 0
5 263 0
5 264 0
5 265 0
5 266 0
5 267 0
5 268 0
5 269 0
5 270 0
5 271 0
5 272 0
5 273 0
5 274 0
5 275 0
5 276 0
5 277 0
5 278 0
5 279 0
5 280 0
5 281 0
5 282 0
5 283 0
5 284 0
5 285 0
5 286 0
5 287 0
5 288 0
5 289 0
5 290 0
5 291 0
5 292 0
5 293 0
5 294 0
5 295 0
5 296 0
5 297 0
5 298 0
5 299 0
5 300 0
5 301 0
5 302 0
5 303 0
5 304 0
5 305 0
5 306 0
5 307 0
5 308 0
5 309 0
5 310 0
5 311 0
5 312 0
5 313 0
5 314 0
5 315 0
5 316 0
5 317 0
5 318 0
5 319 0
5 320 0
5 321 0
5 322 0
5 323 0
5 324 0
5 325 0
5 326 0
5 327 0
5 328 0
5 329 0
5 330 0
5 331 0
5 332 0
5 333 0
5 334 0
5 335 0
5 336 0
5 337 0
5 338 0
5 339 0
5 340 0
5 341 0
5 342 0
5 343 0
5 344 0
5 345 0
5 346 0
5 347 0
5 348 0
5 349 0
5 350 0
5 351 0
5 352 0
5 353 0
5 354 0
5 355 0
5 356 0
5 357 0
5 358 0
5 359 0
5 360 0
5 361 0
5 362 0
5 363 0
5 364 0
5 365 0
5 366 0
5 367 0
5 368 0
5 369 0
5 370 0
5 371 0
5 372 0
5 373 0
5 374 0
5 375 0
5 376 0
5 377 0
5 378 0
5 379 0
5 380 0
5 381 0
5 382 0
5 383 0
5 384 0
5 385 0
5 386 0
5 387 0
5 388 0
5 389 0
5 390 0
5 391 0
5 392 0
5 393 0
5 394 0
5 395 0
5 396 0
5 397 0
5 398 0
5 399 0
6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 0
6 13 0
6 14 0
6 15 0
6 16 0
6 17 0
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0
6 28 0
6 29 0
6 30 0
6 31 0
6 32 0
6 33 0
6 34 0
6 35 0
6 36 0
6 37 0
6 38 0
6 39 0
6 40 0
6 41 0
6 42 0
6 43 0
6 44 0
6 45 0
6 46 0
6 47 0
6 48 0
6 49 0
6 50 0
6 51 0
6 52 0
6 53 0
6 54 0
6 55 0
6 56 0
6 57 0
6 58 0
6 59 0
6 60 0
6 61 0
6 62 0
6 63 0
6 64 0
6 65 0
6 66 0
6 67 0
6 68 0
6 69 0
6 70 0
6 71 0
6 72 0
6 73 0
6 74 0
6 75 0
6 76 0
6 77 0
6 78 0
6 79 0
6 80 0
6 81 0
6 82 0
6 83 0
6 84 0
6 85 0
6 86 0
6 87 0
6 88 0
6 89 0
6 90 0
6 91 0
6 92 0
6 93 0
6 94 0
6 95 0
6 96 0
6 97 0
6 98 0
6 99 0
6 100 0
6 101 0
6 102 0
6 103 0
6 104 0
6 105 0
6 106 0
6 107 0
6 108 0
6 109 0
6 110 0
6 111 0
6 112 0
6 113 0
6 114 0
6 115 0
6 116 0
6 117 0
6 118 0
6 119 0
6 120 0
6 121 0
6 122 0
6 123 0
6 124 0
6 125 0
6 126 0
6 127 0
6 128 0
6 129 0
6 130 0
6 131 0
6 132 0
6 133 0
6 134 0
6 135 0
6 136 0
6 137 0
6 138 0
6 139 0
6 140 0
6 141 0
6 142 0
6 143 0
6 144 0
6 145 0
6 146 0
6 147 0
6 148 0
6 149 0
6 150 0
6 151 0
6 152 0
6 153 0
6 154 0
6 155 0
6 156 0
6 157 0
6 158 0
6 159 0
6 160 0
6 161 0
6 162 0
6 163 0
6 164 0
6 165 0
6 166 0
6 167 0
6 168 0
6 169 0
6 170 0
6 171 0
6 172 0
6 173 0
6 174 0
6 175 0
6 176 0
6 177 0
6 178 0
6 179 0
6 180 0
6 181 0
6 182 0
6 183 0
6 184 0
6 185 0
6 186 0
6 187 0
6 188 0
6 189 0
6 190 0
6 191 0
6 192 0
6 193 0
6 194 0
6 195 0
6 196 0
6 197 0
6 198 0
6 199 0
6 200 0
6 201 0
6 202 0
6 203 0
6 204 0
6 205 0
6 206 0
6 207 0
6 208 0
6 209 0
6 210 0
6 211 0
6 212 0
6 213 0
6 214 0
6 215 0
6 216 0
6 217 0
6 218 0
6 219 0
6 220 0
6 221 0
6 222 0
6 223 0
6 224 0
6 225 0
6 226 0
6 227 0
6 228 0
6 229 0
6 230 0
6 231 0
6 232 0
6 233 0
6 234 0
6 235 0
6 236 0
6 237 0
6 238 0
6 239 0
6 240 0
6 241 0
6 242 0
6 243 0
6 244 0
6 245 0
6 246 0
6 247 0
6 248 0
6 249 0
6 250 0
6 251 0
6 252 0
6 253 0
6 254 0
6 255 0
6 256 0
6 257 0
6 258 0
6 259 0
6 260 0
6 261 0
6 262 0
6 263 0
6 264 0
6 265 0
6 266 0
6 267 0
6 268 0
6 269 0
6 270 0
6 271 0
6 272 0
6 273 0
6 274 0
6 275 0
6 276 0
6 277 0
6 278 0
6 279 0
6 280 0
6 281 0
6 282 0
6 283 0
6 284 0
6 285 0
6 286 0
6 287 0
6 288 0
6 289 0
6 290 0
6 291 0
6 292 0
6 293 0
6 294 0
6 295 0
6 296 0
6 297 0
6 298 0
6 299 0
6 300 0
6 301 0
6 302 0
6 303 0
6 304 0
6 305 0
6 306 0
6 307 0
6 308 0
6 309 0
6 310 0
6 311 0
6 312 0
6 313 0
6 314 0
6 315 0
6 316 0
6 317 0
6 318 0
6 319 0
6 320 0
6 321 0
6 322 0
6 323 0
6 324 0
6 325 0
6 326 0
6 327 0
6 328 0
6 329 0
6 330 0
6 331 0
6 332 0
6 333 0
6 334 0
6 335 0
6 336 0
6 337 0
6 338 0
6 339 0
6 340 0
6 341 0
6 342 0
6 343 0
6 344 0
6 345 0
6 346 0
6 347 0
6 348 0
6 349 0
6 350 0
6 351 0
6 352 0
6 353 0
6 354 0
6 355 0
6 356 0
6 357 0
6 358 0
6 359 0
6 360 0
6 361 0
6 362 0
6 363 0
6 364 0
6 365 0
6 366 0
6 367 0
6 368 0
6 369 0
6 370 0
6 371 0
6 372 0
6 373 0
6 374 0
6 375 0
6 376 0
6 377 0
6 378 0
6 379 0
6 380 0
6 381 0
6 382 0
6 383 0
6 384 0
6 385 0
6 386 0
6 387 0
6 388 0
6 389 0
6 390 0
6 391 0
6 392 0
6 393 0
6 394 0
6 395 0
6 396 0
6 397 0
6 398 0
6 399 0
7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 0
7 11 0
7 12 0
7 13 0
7 14 0
7 15 0
7 16 0
7 17 0
7 18 0
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0
7 28 0
7 29 0
7 30 0
7 31 0
7 32 0
7 33 0
7 34 0
7 35 0
7 36 0
7 37 0
7 38 0
7 39 0
7 40 0
7 41 0
7 42 0
7 43 0
7 44 0
7 45 0
7 46 0
7 47 0
7 48 0
7 49 0
7 50 0
7 51 0
7 52 0
7 53 0
7 54 0
7 55 0
7 56 0
7 57 0
7 58 0
7 59 0
7 60 0
7 61 0
7 62 0
7 63 0
7 64 0
7 65 0
7 66 0
7 67 0
7 68 0
7 69 0
7 70 0
7 71 0
7 72 0
7 73 0
7 74 0
7 75 0
7 76 0
7 77 0
7 78 0
7 79 0
7 80 0
7 81 0
7 82 0
7 83 0
7 84 0
7 85 0
7 86 0
7 87 0
7 88 0
7 89 0
7 90 0
7 91 0
7 92 0
7 93 0
7 94 0
7 95 0
7 96 0
7 97 0
7 98 0
7 99 0
7 100 0
7 101 0
7 102 0
7 103 0
7 104 0
7 105 0
7 106 0
7 107 0
7 108 0
7 109 0
7 110 0
7 111 0
7 112 0
7 113 0
7 114 0
7 115 0
7 116 0
7 117 0
7 118 0
7 119 0
7 120 0
7 121 0
7 122 0
7 123 0
7 124 0
7 125 0
7 126 0
7 127 0
7 128 0
7 129 0
7 130 0
7 131 0
7 132 0
7 133 0
7 134 0
7 135 0
7 136 0
7 137 0
7 138 0
7 139 0
7 140 0
7 141 0
7 142 0
7 143 0
7 144 0
7 145 0
7 146 0
7 147 0
7 148 0
7 149 0
7 150 0
7 151 0
7 152 0
7 153 0
7 154 0
7 155 0
7 156 0
7 157 0
7 158 0
7 159 0
7 160 0
7 161 0
7 162 0
7 163 0
7 164 0
7 165 0
7 166 0
7 167 0
7 168 0
7 169 0
7 170 0
7 171 0
7 172 0
7 173 0
7 174 0
7 175 0
7 176 0
7 177 0
7 178 0
7 179 0
7 180 0
7 181 0
7 182 0
7 183 0
7 184 0
7 185 0
7 186 0
7 187 0
7 188 0
7 189 0
7 190 0
7 191 0
7 192 0
7 193 0
7 194 0
7 195 0
7 196 0
7 197 0
7 198 0
7 199 0
7 200 0
7 201 0
7 202 0
7 203 0
7 204 0
7 205 0
7 206 0
7 207 0
7 208 0
7 209 0
7 210 0
7 211 0
7 212 0
7 213 0
7 214 0
7 215 0
7 216 0
7 217 0
7 218 0
7 219 0
7 220 0
7 221 0
7 222 0
7 223 0
7 224 0
7 225 0
7 226 0
7 227 0
7 228 0
7 229 0
7 230 0
7 231 0
7 232 0
7 233 0
7 234 0
7 235 0
7 236 0
7 237 0
7 238 0
7 239 0
7 240 0
7 241 0
7 242 0
7 243 0
7 244 0
7 245 0
7 246 0
7 247 0
7 248 0
7 249 0
7 250 0
7 251 0
7 252 0
7 253 0
7 254 0
7 255 0
7 256 0
7 257 0
7 258 0
7 259 0
7 260 0
7 261 0
7 262 0
7 263 0
7 264 0
7 265 0
7 266 0
7 267 0
7 268 0
7 269 0
7 270 0
7 271 0
7 272 0
7 273 0
7 274 0
7 275 0
7 276 0
7 277 0
7 278 0
7 279 0
7 280 0
7 281 0
7 282 0
7 283 0
7 284 0
7 285 0
7 286 0
7 287 0
7 288 0
7 289 0
7 290 0
7 291 0
7 292 0
7 293 0
7 294 0
7 295 0
7 296 0
7 297 0
7 298 0
7 299 0
7 300 0
7 301 0
7 302 0
7 303 0
7 304 0
7 305 0
7 306 0
7 307 0
7 308 0
7 309 0
7 310 0
7 311 0
7 312 0
7 313 0
7 314 0
7 315 0
7 316 0
7 317 0
7 318 0
7 319 0
7 320 0
7 321 0
7 322 0
7 323 0
7 324 0
7 325 0
7 326 0
7 327 0
7 328 0
7 329 0
7 330 0
7 331 0
7 332 0
7 333 0
7 334 0
7 335 0
7 336 0
7 337 0
7 338 0
7 339 0
7 340 0
7 341 0
7 342 0
7 343 0
7 344 0
7 345 0
7 346 0
7 347 0
7 348 0
7 349 0
7 350 0
7 351 0
7 352 0
7 353 0
7 354 0
7 355 0
7 356 0
7 357 0
7 358 0
7 359 0
7 360 0
7 361 0
7 362 0
7 363 0
7 364 0
7 365 0
7 366 0
7 367 0
7 368 0
7 369 0
7 370 0
7 371 0
7 372 0
7 373 0
7 374 0
7 375 0
7 376 0
7 377 0
7 378 0
7 379 0
7 380 0
7 381 0
7 382 0
7 383 0
7 384 0
7 385 0
7 386 0
7 387 0
7 388 0
7 389 0
7 390 0
7 391 0
7 392 0
7 393 0
7 394 0
7 395 0
7 396 0
7 397 0
7 398 0
7 399 0
8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 0
8 10 0
8 11 0
8 12 0
8 13 0
8 14 0
8 15 0
8 16 0
8 17 0
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0
8 28 0
8 29 0
8 30 0
8 31 0
8 32 0
8 33 0
8 34 0
8 35 0
8 36 0
8 37 0
8 38 0
8 39 0
8 40 0
8 41 0
8 42 0
8 43 0
8 44 0
8 45 0
8 46 0
8 47 0
8 48 0
8 49 0
8 50 0
8 51 0
8 52 0
8 53 0
8 54 0
8 55 0
8 56 0
8 57 0
8 58 0
8 59 0
8 60 0
8 61 0
8 62 0
8 63 0
8 64 0
8 65 0
8 66 0
8 67 0
8 68 0
8 69 0
8 70 0
8 71 0
8 72 0
8 73 0
8 74 0
8 75 0
8 76 0
8 77 0
8 78 0
8 79 0
8 80 0
8 81 0
8 82 0
8 83 0
8 84 0
8 85 0
8 86 0
8 87 0
8 88 0
8 89 0
8 90 0
8 91 0
8 92 0
8 93 0
8 94 0
8 95 0
8 96 0
8 97 0
8 98 0
8 99 0
8 100 0
8 101 0
8 102 0
8 103 0
8 104 0
8 105 0
8 106 0
8 107 0
8 108 0
8 109 0
8 110 0
8 111 0
8 112 0
8 113 0
8 114 0
8 115 0
8 116 0
8 117 0
8 118 0
8 119 0
8 120 0
8 121 0
8 122 0
8 123 0
8 124 0
8 125 0
8 126 0
8 127 0
8 128 0
8 129 0
8 130 0
8 131 0
8 132 0
8 133 0
8 134 0
8 135 0
8 136 0
8 137 0
8 138 0
8 139 0
8 140 0
8 141 0
8 142 0
8 143 0
8 144 0
8 145 0
8 146 0
8 147 0
8 148 0
8 149 0
8 150 0
8 151 0
8 152 0
8 153 0
8 154 0
8 155 0
8 156 0
8 157 0
8 158 0
8 159 0
8 160 0
8 161 0
8 162 0
8 163 0
8 164 0
8 165 0
8 166 0
8 167 0
8 168 0
8 169 0
8 170 0
8 171 0
8 172 0
8 173 0
8 174 0
8 175 0
8 176 0
8 177 0
8 178 0
8 179 0
8 180 0
8 181 0
8 182 0
8 183 0
8 184 0
8 185 0
8 186 0
8 187 0
8 188 0
8 189 0
8 190 0
8 191 0
8 192 0
8 193 0
8 194 0
8 195 0
8 196 0
8 197 0
8 198 0
8 199 0
8 200 0
8 201 0
8 202 0
8 203 0
8 204 0
8 205 0
8 206 0
8 207 0
8 208 0
8 209 0
8 210 0
8 211 0
8 212 0
8 213 0
8 214 0
8 215 0
8 216 0
8 217 0
8 218 0
8 219 0
8 220 0
8 221 0
8 222 0
8 223 0
8 224 0
8 225 0
8 226 0
8 227 0
8 228 0
8 229 0
8 230 0
8 231 0
8 232 0
8 233 0
8 234 0
8 235 0
8 236 0
8 237 0
8 238 0
8 239 0
8 240 0
8 241 0
8 242 0
8 243 0
8 244 0
8 245 0
8 246 0
8 247 0
8 248 0
8 249 0
8 250 0
8 251 0
8 252 0
8 253 0
8 254 0
8 255 0
8 256 0
8 257 0
8 258 0
8 259 0
8 260 0
8 261 0
8 262 0
8 263 0
8 264 0
8 265 0
8 266 0
8 267 0
8 268 0
8 269 0
8 270 0
8 271 0
8 272 0
8 273 0
8 274 0
8 275 0
8 276 0
8 277 0
8 278 0
8 279 0
8 280 0
8 281 0
8 282 0
8 283 0
8 284 0
8 285 0
8 286 0
8 287 0
8 288 0
8 289 0
8 290 0
8 291 0
8 292 0
8 293 0
8 294 0
8 295 0
8 296 0
8 297 0
8 298 0
8 299 0
8 300 0
8 301 0
8 302 0
8 303 0
8 304 0
8 305 0
8 306 0
8 307 0
8 308 0
8 309 0
8 310 0
8 311 0
8 312 0
8 313 0
8 314 0
8 315 0
8 316 0
8 317 0
8 318 0
8 319 0
8 320 0
8 321 0
8 322 0
8 323 0
8 324 0
8 325 0
8 326 0
8 327 0
8 328 0
8 329 0
8 330 0
8 331 0
8 332 0
8 333 0
8 334 0
8 335 0
8 336 0
8 337 0
8 338 0
8 339 0
8 340 0
8 341 0
8 342 0
8 343 0
8 344 0
8 345 0
8 346 0
8 347 0
8 348 0
8 349 0
8 350 0
8 351 0
8 352 0
8 353 0
8 354 0
8 355 0
8 356 0
8 357 0
8 358 0
8 359 0
8 360 0
8 361 0
8 362 0
8 363 0
8 364 0
8 365 0
8 366 0
8 367 0
8 368 0
8 369 0
8 370 0
8 371 0
8 372 0
8 373 0
8 374 0
8 375 0
8 376 0
8 377 0
8 378 0
8 379 0
8 380 0
8 381 0
8 382 0
8 383 0
8 384 0
8 385 0
8 386 0
8 387 0
8 388 0
8 389 0
8 390 0
8 391 0
8 392 0
8 393 0
8 394 0
8 395 0
8 396 0
8 397 0
8 398 0
8 399 0
9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 0
9 10 0
9 11 0
9 12 0
9 13 0
9 14 0
9 15 0
9 16 0
9 17 0
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0
9 28 0
9 29 0
9 30 0
9 31 0
9 32 0
9 33 0
9 34 0
9 35 0
9 36 0
9 37 0
9 38 0
9 39 0
9 40 0
9 41 0
9 42 0
9 43 0
9 44 0
9 45 0
9 46 0
9 47 0
9 48 0
9 49 0
9 50 0
9 51 0
9 52 0
9 53 0
9 54 0
9 55 0
9 56 0
9 57 0
9 58 0
9 59 0
9 60 0
9 61 0
9 62 0
9 63 0
9 64 0
9 65 0
9 66 0
9 67 0
9 68 0
9 69 0
9 70 0
9 71 0
9 72 0
9 73 0
9 74 0
9 75 0
9 76 0
9 77 0
9 78 0
9 79 0
9 80 0
9 81 0
9 82 0
9 83 0
9 84 0
9 85 0
9 86 0
9 87 0
9 88 0
9 89 0
9 90 0
9 91 0
9 92 0
9 93 0
9 94 0
9 95 0
9 96 0
9 97 0
9 98 0
9 99 0
9 100 0
9 101 0
9 102 0
9 103 0
9 104 0
9 105 0
9 106 0
9 107 0
9 108 0
9 109 0
9 110 0
9 111 0
9 112 0
9 113 0
9 114 0
9 115 0
9 116 0
9 117 0
9 118 0
9 119 0
9 120 0
9 121 0
9 122 0
9 123 0
9 124 0
9 125 0
9 126 0
9 127 0
9 128 0
9 129 0
9 130 0
9 131 0
9 132 0
9 133 0
9 134 0
9 135 0
9 136 0
9 137 0
9 138 0
9 139 0
9 140 0
9 141 0
9 142 0
9 143 0
9 144 0
9 145 0
9 146 0
9 147 0
9 148 0
9 149 0
9 150 0
9 151 0
9 152 0
9 153 0
9 154 0
9 155 0
9 156 0
9 157 0
9 158 0
9 159 0
9 160 0
9 161 0
9 162 0
9 163 0
9 164 0
9 165 0
9 166 0
9 167 0
9 168 0
9 169 0
9 170 0
9 171 0
9 172 0
9 173 0
9 174 0
9 175 0
9 176 0
9 177 0
9 178 0
9 179 0
9 180 0
9 181 0
9 182 0
9 183 0
9 184 0
9 185 0
9 186 0
9 187 0
9 188 0
9 189 0
9 190 0
9 191 0
9 192 0
9 193 0
9 194 0
9 195 0
9 196 0
9 197 0
9 198 0
9 199 0
9 200 0
9 201 0
9 202 0
9 203 0
9 204 0
9 205 0
9 206 0
9 207 0
9 208 0
9 209 0
9 210 0
9 211 0
9 212 0
9 213 0
9 214 0
9 215 0
9 216 0
9 217 0
9 218 0
9 219 0
9 220 0
9 221 0
9 222 0
9 223 0
9 224 0
9 225 0
9 226 0
9 227 0
9 228 0
9 229 0
9 230 0
9 231 0
9 232 0
9 233 0
9 234 0
9 235 0
9 236 0
9 237 0
9 238 0
9 239 0
9 240 0
9 241 0
9 242 0
9 243 0
9 244 0
9 245 0
9 246 0
9 247 0
9 248 0
9 249 0
9 250 0
9 251 0
9 252 0
9 253 0
9 254 0
9 255 0
9 256 0
9 257 0
9 258 0
9 259 0
9 260 0
9 261 0
9 262 0
9 263 0
9 264 0
9 265 0
9 266 0
9 267 0
9 268 0
9 269 0
9 270 0
9 271 0
9 272 0
9 273 0
9 274 0
9 275 0
9 276 0
9 277 0
9 278 0
9 279 0
9 280 0
9 281 0
9 282 0
9 283 0
9 284 0
9 285 0
9 286 0
9 287 0
9 288 0
9 289 0
9 290 0
9 291 0
9 292 0
9 293 0
9 294 0
9 295 0
9 296 0
9 297 0
9 298 0
9 299 0
9 300 0
9 301 0
9 302 0
9 303 0
9 304 0
9 305 0
9 306 0
9 307 0
9 308 0
9 309 0
9 310 0
9 311 0
9 312 0
9 313 0
9 314 0
9 315 0
9 316 0
9 317 0
9 318 0
9 319 0
9 320 0
9 321 0
9 322 0
9 323 0
9 324 0
9 325 0
9 326 0
9 327 0
9 328 0
9 329 0
9 330 0
9 331 0
9 332 0
9 333 0
9 334 0
9 335 0
9 336 0
9 337 0
9 338 0
9 339 0
9 340 0
9 341 0
9 342 0
9 343 0
9 344 0
9 345 0
9 346 0
9 347 0
9 348 0
9 349 0
9 350 0
9 351 0
9 352 0
9 353 0
9 354 0
9 355 0
9 356 0
9 357 0
9 358 0
9 359 0
9 360 0
9 361 0
9 362 0
9 363 0
9 364 0
9 365 0
9 366 0
9 367 0
9 368 0
9 369 0
9 370 0
9 371 0
9 372 0
9 373 0
9 374 0
9 375 0
9 376 0
9 377 0
9 378 0
9 379 0
9 380 0
9 381 0
9 382 0
9 383 0
9 384 0
9 385 0
9 386 0
9 387 0
9 388 0
9 389 0
9 390 0
9 391 0
9 392 0
9 393 0
9 394 0
9 395 0
9 396 0
9 397 0
9 398 0
9 399 0
10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 0
10 10 0
10 11 0
10 12 0
10 13 0
10 14 0
10 15 0
10 16 0
10 17 0
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0
10 28 0
10 29 0
10 30 0
10 31 0
10 32 0
10 33 0
10 34 0
10 35 0
10 36 0
10 37 0
10 38 0
10 39 0
10 40 0
10 41 0
10 42 0
10 43 0
10 44 0
10 45 0
10 46 0
10 47 0
10 48 0
10 49 0
10 50 0
10 51 0
10 52 0
10 53 0
10 54 0
10 55 0
10 56 0
10 57 0
10 58 0
10 59 0
10 60 0
10 61 0
10 62 0
10 63 0
10 64 0
10 65 0
10 66 0
10 67 0
10 68 0
10 69 0
10 70 0
10 71 0
10 72 0
10 73 0
10 74 0
10 75 0
10 76 0
10 77 0
10 78 0
10 79 0
10 80 0
10 81 0
10 82 0
10 83 0
10 84 0
10 85 0
10 86 0
10 87 0
10 88 0
10 89 0
10 90 0
10 91 0
10 92 0
10 93 0
10 94 0
10 95 0
10 96 0
10 97 0
10 98 0
10 99 0
10 100 0
10 101 0
10 102 0
10 103 0
10 104 0
10 105 0
10 106 0
10 107 0
10 108 0
10 109 0
10 110 0
10 111 0
10 112 0
10 113 0
10 114 0
10 115 0
10 116 0
10 117 0
10 118 0
10 119 0
10 120 0
10 121 0
10 122 0
10 123 0
10 124 0
10 125 0
10 126 0
10 127 0
10 128 0
10 129 0
10 130 0
10 131 0
10 132 0
10 133 0
10 134 0
10 135 0
10 136 0
10 137 0
10 138 0
10 139 0
10 140 0
10 141 0
10 142 0
10 143 0
10 144 0
10 145 0
10 146 0
10 147 0
10 148 0
10 149 0
10 150 0
10 151 0
10 152 0
10 153 0
10 154 0
10 155 0
10 156 0
10 157 0
10 158 0
10 159 0
10 160 0
10 161 0
10 162 0
10 163 0
10 164 0
10 165 0
10 166 0
10 167 0
10 168 0
10 169 0
10 170 0
10 171 0
10 172 0
10 173 0
10 174 0
10 175 0
10 176 0
10 177 0
10 178 0
10 179 0
10 180 0
10 181 0
10 182 0
10 183 0
10 184 0
10 185 0
10 186 0
10 187 0
10 188 0
10 189 0
10 190 0
10 191 0
10 192 0
10 193 0
10 194 0
10 195 0
10 196 0
10 197 0
10 198 0
10 199 0
10 200 0
10 201 0
10 202 0
10 203 0
10 204 0
10 205 0
10 206 0
10 207 0
10 208 0
10 209 0
10 210 0
10 211 0
10 212 0
10 213 0
10 214 0
10 215 0
10 216 0
10 217 0
10 218 0
10 219 0
10 220 0
10 221 0
10 222 0
10 223 0
10 224 0
10 225 0
10 226 0
10 227 0
10 228 0
10 229 0
10 230 0
10 231 0
10 232 0
10 233 0
10 234 0
10 235 0
10 236 0
10 237 0
10 238 0
10 239 0
10 240 0
10 241 0
10 242 0
10 243 0
10 244 0
10 245 0
10 246 0
10 247 0
10 248 0
10 249 0
10 250 0
10 251 0
10 252 0
10 253 0
10 254 0
10 255 0
10 256 0
10 257 0
10 258 0
10 259 0
10 260 0
10 261 0
10 262 0
10 263 0
10 264 0
10 265 0
10 266 0
10 267 0
10 268 0
10 269 0
10 270 0
10 271 0
10 272 0
10 273 0
10 274 0
10 275 0
10 276 0
10 277 0
10 278 0
10 279 0
10 280 0
10 281 0
10 282 0
10 283 0
10 284 0
10 285 0
10 286 0
10 287 0
10 288 0
10 289 0
10 290 0
10 291 0
10 292 0
10 293 0
10 294 0
10 295 0
10 296 0
10 297 0
10 298 0
10 299 0
10 300 0
10 301 0
10 302 0
10 303 0
10 304 0
10 305 0
10 306 0
10 307 0
10 308 0
10 309 0
10 310 0
10 311 0
10 312 0
10 313 0
10 314 0
10 315 0
10 316 0
10 317 0
10 318 0
10 319 0
10 320 0
10 321 0
10 322 0
10 323 0
10 324 0
10 325 0
10 326 0
10 327 0
10 328 0
10 329 0
10 330 0
10 331 0
10 332 0
10 333 0
10 334 0
10 335 0
10 336 0
10 337 0
10 338 0
10 339 0
10 340 0
10 341 0
10 342 0
10 343 0
10 344 0
10 345 0
10 346 0
10 347 0
10 348 0
10 349 0
10 350 0
10 351 0
10 352 0
10 353 0
10 354 0
10 355 0
10 356 0
10 357 0
10 358 0
10 359 0
10 360 0
10 361 0
10 362 0
10 363 0
10 364 0
10 365 0
10 366 0
10 367 0
10 368 0
10 369 0
10 370 0
10 371 0
10 372 0
10 373 0
10 374 0
10 375 0
10 376 0
10 377 0
10 378 0
10 379 0
10 380 0
10 381 0
10 382 0
10 383 0
10 384 0
10 385 0
10 386 0
10 387 0
10 388 0
10 389 0
10 390 0
10 391 0
10 392 0
10 393 0
10 394 0
10 395 0
10 396 0
10 397 0
10 398 0
10 399 0
11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 0
11 12 0
11 13 0
11 14 0
11 15 0
11 16 0
11 17 0
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0
11 28 0
11 29 0
11 30 0
11 31 0
11 32 0
11 33 0
11 34 0
11 35 0
11 36 0
11 37 0
11 38 0
11 39 0
11 40 0
11 41 0
11 42 0
11 43 0
11 44 0
11 45 0
11 46 0
11 47 0
11 48 0
11 49 0
11 50 0
11 51 0
11 52 0
11 53 0
11 54 0
11 55 0
11 56 0
11 57 0
11 58 0
11 59 0
11 60 0
11 61 0
11 62 0
11 63 0
11 64 0
11 65 0
11 66 0
11 67 0
11 68 0
11 69 0
11 70 0
11 71 0
11 72 0
11 73 0
11 74 0
11 75 0
11 76 0
11 77 0
11 78 0
11 79 0
11 80 0
11 81 0
11 82 0
11 83 0
11 84 0
11 85 0
11 86 0
11 87 0
11 88 0
11 89 0
11 90 0
11 91 0
11 92 0
11 93 0
11 94 0
11 95 0
11 96 0
11 97 0
11 98 0
11 99 0
11 100 0
11 101 0
11 102 0
11 103 0
11 104 0
11 105 0
11 106 0
11 107 0
11 108 0
11 109 0
11 110 0
11 111 0
11 112 0
11 113 0
11 114 0
11 115 0
11 116 0
11 117 0
11 118 0
11 119 0
11 120 0
11 121 0
11 122 0
11 123 0
11 124 0
11 125 0
11 126 0
11 127 0
11 128 0
11 129 0
11 130 0
11 131 0
11 132 0
11 133 0
11 134 0
11 135 0
11 136 0
11 137 0
11 138 0
11 139 0
11 140 0
11 141 0
11 142 0
11 143 0
11 144 0
11 145 0
11 146 0
11 147 0
11 148 0
11 149 0
11 150 0
11 151 0
11 152 0
11 153 0
11 154 0
11 155 0
11 156 0
11 157 0
11 158 0
11 159 0
11 160 0
11 161 0
11 162 0
11 163 0
11 164 0
11 165 0
11 166 0
11 167 0
11 168 0
11 169 0
11 170 0
11 171 0
11 172 0
11 173 0
11 174 0
11 175 0
11 176 0
11 177 0
11 178 0
11 179 0
11 180 0
11 181 0
11 182 0
11 183 0
11 184 0
11 185 0
11 186 0
11 187 0
11 188 0
11 189 0
11 190 0
11 191 0
11 192 0
11 193 0
11 194 0
11 195 0
11 196 0
11 197 0
11 198 0
11 199 0
11 200 0
11 201 0
11 202 0
11 203 0
11 204 0
11 205 0
11 206 0
11 207 0
11 208 0
11 209 0
11 210 0
11 211 0
11 212 0
11 213 0
11 214 0
11 215 0
11 216 0
11 217 0
11 218 0
11 219 0
11 220 0
11 221 0
11 222 0
11 223 0
11 224 0
11 225 0
11 226 0
11 227 0
11 228 0
11 229 0
11 230 0
11 231 0
11 232 0
11 233 0
11 234 0
11 235 0
11 236 0
11 237 0
11 238 0
11 239 0
11 240 0
11 241 0
11 242 0
11 243 0
11 244 0
11 245 0
11 246 0
11 247 0
11 248 0
11 249 0
11 250 0
11 251 0
11 252 0
11 253 0
11 254 0
11 255 0
11 256 0
11 257 0
11 258 0
11 259 0
11 260 0
11 261 0
11 262 0
11 263 0
11 264 0
11 265 0
11 266 0
11 267 0
11 268 0
11 269 0
11 270 0
11 271 0
11 272 0
11 273 0
11 274 0
11 275 0
11 276 0
11 277 0
11 278 0
11 279 0
11 280 0
11 281 0
11 282 0
11 283 0
11 284 0
11 285 0
11 286 0
11 287 0
11 288 0
11 289 0
11 290 0
11 291 0
11 292 0
11 293 0
11 294 0
11 295 0
11 296 0
11 297 0
11 298 0
11 299 0
11 300 0
11 301 0
11 302 0
11 303 0
11 304 0
11 305 0
11 306 0
11 307 0
11 308 0
11 309 0
11 310 0
11 311 0
11 312 0
11 313 0
11 314 0
11 315 0
11 316 0
11 317 0
11 318 0
11 319 0
11 320 0
11 321 0
11 322 0
11 323 0
11 324 0
11 325 0
11 326 0
11 327 0
11 328 0
11 329 0
11 330 0
11 331 0
11 332 0
11 333 0
11 334 0
11 335 0
11 336 0
11 337 0
11 338 0
11 339 0
11 340 0
11 341 0
11 342 0
11 343 0
11 344 0
11 345 0
11 346 0
11 347 0
11 348 0
11 349 0
11 350 0
11 351 0
11 352 0
11 353 0
11 354 0
11 355 0
11 356 0
11 357 0
11 358 0
11 359 0
11 360 0
11 361 0
11 362 0
11 363 0
11 364 0
11 365 0
11 366 0
11 367 0
11 368 0
11 369 0
11 370 0
11 371 0
11 372 0
11 373 0
11 374 0
11 375 0
11 376 0
11 377 0
11 378 0
11 379 0
11 380 0
11 381 0
11 382 0
11 383 0
11 384 0
11 385 0
11 386 0
11 387 0
11 388 0
11 389 0
11 390 0
11 391 0
11 392 0
11 393 0
11 394 0
11 395 0
11 396 0
11 397 0
11 398 0
11 399 0
12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 0
12 11 0
12 12 0
12 13 0
12 14 0
12 15 0
12 16 0
12 17 0
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0
12 28 0
12 29 0
12 30 0
12 31 0
12 32 0
12 33 0
12 34 0
12 35 0
12 36 0
12 37 0
12 38 0
12 39 0
12 40 0
12 41 0
12 42 0
12 43 0
12 44 0
12 45 0
12 46 0
12 47 0
12 48 0
12 49 0
12 50 0
12 51 0
12 52 0
12 53 0
12 54 0
12 55 0
12 56 0
12 57 0
12 58 0
12 59 0
12 60 0
12 61 0
12 62 0
12 63 0
12 64 0
12 65 0
12 66 0
12 67 0
12 68 0
12 69 0
12 70 0
12 71 0
12 72 0
12 73 0
12 74 0
12 75 0
12 76 0
12 77 0
12 78 0
12 79 0
12 80 0
12 81 0
12 82 0
12 83 0
12 84 0
12 85 0
12 86 0
12 87 0
12 88 0
12 89 0
12 90 0
12 91 0
12 92 0
12 93 0
12 94 0
12 95 0
12 96 0
12 97 0
12 98 0
12 99 0
12 100 0
12 101 0
12 102 0
12 103 0
12 104 0
12 105 0
12 106 0
12 107 0
12 108 0
12 109 0
12 110 0
12 111 0
12 112 0
12 113 0
12 114 0
12 115 0
12 116 0
12 117 0
12 118 0
12 119 0
12 120 0
12 121 0
12 122 0
12 123 0
12 124 0
12 125 0
12 126 0
12 127 0
12 128 0
12 129 0
12 130 0
12 131 0
12 132 0
12 133 0
12 134 0
12 135 0
12 136 0
12 137 0
12 138 0
12 139 0
12 140 0
12 141 0
12 142 0
12 143 0
12 144 0
12 145 0
12 146 0
12 147 0
12 148 0
12 149 0
12 150 0
12 151 0
12 152 0
12 153 0
12 154 0
12 155 0
12 156 0
12 157 0
12 158 0
12 159 0
12 160 0
12 161 0
12 162 0
12 163 0
12 164 0
12 165 0
12 166 0
12 167 0
12 168 0
12 169 0
12 170 0
12 171 0
12 172 0
12 173 0
12 174 0
12 175 0
12 176 0
12 177 0
12 178 0
12 179 0
12 180 0
12 181 0
12 182 0
12 183 0
12 184 0
12 185 0
12 186 0
12 187 0
12 188 0
12 189 0
12 190 0
12 191 0
12 192 0
12 193 0
12 194 0
12 195 0
12 196 0
12 197 0
12 198 0
12 199 0
12 200 0
12 201 0
12 202 0
12 203 0
12 204 0
12 205 0
12 206 0
12 207 0
12 208 0
12 209 0
12 210 0
12 211 0
12 212 0
12 213 0
12 214 0
12 215 0
12 216 0
12 217 0
12 218 0
12 219 0
12 220 0
12 221 0
12 222 0
12 223 0
12 224 0
12 225 0
12 226 0
12 227 0
12 228 0
12 229 0
12 230 0
12 231 0
12 232 0
12 233 0
12 234 0
12 235 0
12 236 0
12 237 0
12 238 0
12 239 0
12 240 0
12 241 0
12 242 0
12 243 0
12 244 0
12 245 0
12 246 0
12 247 0
12 248 0
12 249 0
12 250 0
12 251 0
12 252 0
12 253 0
12 254 0
12 255 0
12 256 0
12 257 0
12 258 0
12 259 0
12 260 0
12 261 0
12 262 0
12 263 0
12 264 0
12 265 0
12 266 0
12 267 0
12 268 0
12 269 0
12 270 0
12 271 0
12 272 0
12 273 0
12 274 0
12 275 0
12 276 0
12 277 0
12 278 0
12 279 0
12 280 0
12 281 0
12 282 0
12 283 0
12 284 0
12 285 0
12 286 0
12 287 0
12 288 0
12 289 0
12 290 0
12 291 0
12 292 0
12 293 0
12 294 0
12 295 0
12 296 0
12 297 0
12 298 0
12 299 0
12 300 0
12 301 0
12 302 0
12 303 0
12 304 0
12 305 0
12 306 0
12 307 0
12 308 0
12 309 0
12 310 0
12 311 0
12 312 0
12 313 0
12 314 0
12 315 0
12 316 0
12 317 0
12 318 0
12 319 0
12 320 0
12 321 0
12 322 0
12 323 0
12 324 0
12 325 0
12 326 0
12 327 0
12 328 0
12 329 0
12 330 0
12 331 0
12 332 0
12 333 0
12 334 0
12 335 0
12 336 0
12 337 0
12 338 0
12 339 0
12 340 0
12 341 0
12 342 0
12 343 0
12 344 0
12 345 0
12 346 0
12 347 0
12 348 0
12 349 0
12 350 0
12 351 0
12 352 0
12 353 0
12 354 0
12 355 0
12 356 0
12 357 0
12 358 0
12 359 0
12 360 0
12 361 0
12 362 0
12 363 0
12 364 0
12 365 0
12 366 0
12 367 0
12 368 0
12 369 0
12 370 0
12 371 0
12 372 0
12 373 0
12 374 0
12 375 0
12 376 0
12 377 0
12 378 0
12 379 0
12 380 0
12 381 0
12 382 0
12 383 0
12 384 0
12 385 0
12 386 0
12 387 0
12 388 0
12 389 0
12 390 0
12 391 0
12 392 0
12 393 0
12 394 0
12 395 0
12 396 0
12 397 0
12 398 0
12 399 0
13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 0
13 13 0
13 14 0
13 15 0
13 16 0
13 17 0
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0
13 28 0
13 29 0
13 30 0
13 31 0
13 32 0
13 33 0
13 34 0
13 35 0
13 36 0
13 37 0
13 38 0
13 39 0
13 40 0
13 41 0
13 42 0
13 43 0
13 44 0
13 45 0
13 46 0
13 47 0
13 48 0
13 49 0
13 50 0
13 51 0
13 52 0
13 53 0
13 54 0
13 55 0
13 56 0
13 57 0
13 58 0
13 59 0
13 60 0
13 61 0
13 62 0
13 63 0
13 64 0
13 65 0
13 66 0
13 67 0
13 68 0
13 69 0
13 70 0
13 71 0
13 72 0
13 73 0
13 74 0
13 75 0
13 76 0
13 77 0
13 78 0
13 79 0
13 80 0
13 81 0
13 82 0
13 83 0
13 84 0
13 85 0
13 86 0
13 87 0
13 88 0
13 89 0
13 90 0
13 91 0
13 92 0
13 93 0
13 94 0
13 95 0
13 96 0
13 97 0
13 98 0
13 99 0
13 100 0
13 101 0
13 102 0
13 103 0
13 104 0
13 105 0
13 106 0
13 107 0
13 108 0
13 109 0
13 110 0
13 111 0
13 112 0
13 113 0
13 114 0
13 115 0
13 116 0
13 117 0
13 118 0
13 119 0
13 120 0
13 121 0
13 122 0
13 123 0
13 124 0
13 125 0
13 126 0
13 127 0
13 128 0
13 129 0
13 130 0
13 131 0
13 132 0
13 133 0
13 134 0
13 135 0
13 136 0
13 137 0
13 138 0
13 139 0
13 140 0
13 141 0
13 142 0
13 143 0
13 144 0
13 145 0
13 146 0
13 147 0
13 148 0
13 149 0
13 150 0
13 151 0
13 152 0
13 153 0
13 154 0
13 155 0
13 156 0
13 157 0
13 158 0
13 159 0
13 160 0
13 161 0
13 162 0
13 163 0
13 164 0
13 165 0
13 166 0
13 167 0
13 168 0
13 169 0
13 170 0
13 171 0
13 172 0
13 173 0
13 174 0
13 175 0
13 176 0
13 177 0
13 178 0
13 179 0
13 180 0
13 181 0
13 182 0
13 183 0
13 184 0
13 185 0
13 186 0
13 187 0
13 188 0
13 189 0
13 190 0
13 191 0
13 192 0
13 193 0
13 194 0
13 195 0
13 196 0
13 197 0
13 198 0
13 199 0
13 200 0
13 201 0
13 202 0
13 203 0
13 204 0
13 205 0
13 206 0
13 207 0
13 208 0
13 209 0
13 210 0
13 211 0
13 212 0
13 213 0
13 214 0
13 215 0
13 216 0
13 217 0
13 218 0
13 219 0
13 220 0
13 221 0
13 222 0
13 223 0
13 224 0
13 225 0
13 226 0
13 227 0
13 228 0
13 229 0
13 230 0
13 231 0
13 232 0
13 233 0
13 234 0
13 235 0
13 236 0
13 237 0
13 238 0
13 239 0
13 240 0
13 241 0
13 242 0
13 243 0
13 244 0
13 245 0
13 246 0
13 247 0
13 248 0
13 249 0
13 250 0
13 251 0
13 252 0
13 253 0
13 254 0
13 255 0
13 256 0
13 257 0
13 258 0
13 259 0
13 260 0
13 261 0
13 262 0
13 263 0
13 264 0
13 265 0
13 266 0
13 267 0
13 268 0
13 269 0
13 270 0
13 271 0
13 272 0
13 273 0
13 274 0
13 275 0
13 276 0
13 277 0
13 278 0
13 279 0
13 280 0
13 281 0
13 282 0
13 283 0
13 284 0
13 285 0
13 286 0
13 287 0
13 288 0
13 289 0
13 290 0
13 291 0
13 292 0
13 293 0
13 294 0
13 295 0
13 296 0
13 297 0
13 298 0
13 299 0
13 300 0
13 301 0
13 302 0
13 303 0
13 304 0
13 305 0
13 306 0
13 307 0
13 308 0
13 309 0
13 310 0
13 311 0
13 312 0
13 313 0
13 314 0
13 315 0
13 316 0
13 317 0
13 318 0
13 319 0
13 320 0
13 321 0
13 322 0
13 323 0
13 324 0
13 325 0
13 326 0
13 327 0
13 328 0
13 329 0
13 330 0
13 331 0
13 332 0
13 333 0
13 334 0
13 335 0
13 336 0
13 337 0
13 338 0
13 339 0
13 340 0
13 341 0
13 342 0
13 343 0
13 344 0
13 345 0
13 346 0
13 347 0
13 348 0
13 349 0
13 350 0
13 351 0
13 352 0
13 353 0
13 354 0
13 355 0
13 356 0
13 357 0
13 358 0
13 359 0
13 360 0
13 361 0
13 362 0
13 363 0
13 364 0
13 365 0
13 366 0
13 367 0
13 368 0
13 369 0
13 370 0
13 371 0
13 372 0
13 373 0
13 374 0
13 375 0
13 376 0
13 377 0
13 378 0
13 379 0
13 380 0
13 381 0
13 382 0
13 383 0
13 384 0
13 385 0
13 386 0
13 387 0
13 388 0
13 389 0
13 390 0
13 391 0
13 392 0
13 393 0
13 394 0
13 395 0
13 396 0
13 397 0
13 398 0
13 399 0
14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 0
14 13 0
14 14 0
14 15 0
14 16 0
14 17 0
14 18 0
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0
14 28 0
14 29 0
14 30 0
14 31 0
14 32 0
14 33 0
14 34 0
14 35 0
14 36 0
14 37 0
14 38 0
14 39 0
14 40 0
14 41 0
14 42 0
14 43 0
14 44 0
14 45 0
14 46 0
14 47 0
14 48 0
14 49 0
14 50 0
14 51 0
14 52 0
14 53 0
14 54 0
14 55 0
14 56 0
14 57 0
14 58 0
14 59 0
14 60 0
14 61 0
14 62 0
14 63 0
14 64 0
14 65 0
14 66 0
14 67 0
14 68 0
14 69 0
14 70 0
14 71 0
14 72 0
14 73 0
14 74 0
14 75 0
14 76 0
14 77 0
14 78 0
14 79 0
14 80 0
14 81 0
14 82 0
14 83 0
14 84 0
14 85 0
14 86 0
14 87 0
14 88 0
14 89 0
14 90 0
14 91 0
14 92 0
14 93 0
14 94 0
14 95 0
14 96 0
14 97 0
14 98 0
14 99 0
14 100 0
14 101 0
14 102 0
14 103 0
14 104 0
14 105 0
14 106 0
14 107 0
14 108 0
14 109 0
14 110 0
14 111 0
14 112 0
14 113 0
14 114 0
14 115 0
14 116 0
14 117 0
14 118 0
14 119 0
14 120 0
14 121 0
14 122 0
14 123 0
14 124 0
14 125 0
14 126 0
14 127 0
14 128 0
14 129 0
14 130 0
14 131 0
14 132 0
14 133 0
14 134 0
14 135 0
14 136 0
14 137 0
14 138 0
14 139 0
14 140 0
14 141 0
14 142 0
14 143 0
14 144 0
14 145 0
14 146 0
14 147 0
14 148 0
14 149 0
14 150 0
14 151 0
14 152 0
14 153 0
14 154 0
14 155 0
14 156 0
14 157 0
14 158 0
14 159 0
14 160 0
14 161 0
14 162 0
14 163 0
14 164 0
14 165 0
14 166 0
14 167 0
14 168 0
14 169 0
14 170 0
14 171 0
14 172 0
14 173 0
14 174 0
14 175 0
14 176 0
14 177 0
14 178 0
14 179 0
14 180 0
14 181 0
14 182 0
14 183 0
14 184 0
14 185 0
14 186 0
14 187 0
14 188 0
14 189 0
14 190 0
14 191 0
14 192 0
14 193 0
14 194 0
14 195 0
14 196 0
14 197 0
14 198 0
14 199 0
14 200 0
14 201 0
14 202 0
14 203 0
14 204 0
14 205 0
14 206 0
14 207 0
14 208 0
14 209 0
14 210 0
14 211 0
14 212 0
14 213 0
14 214 0
14 215 0
14 216 0
14 217 0
14 218 0
14 219 0
14 220 0
14 221 0
14 222 0
14 223 0
14 224 0
14 225 0
14 226 0
14 227 0
14 228 0
14 229 0
14 230 0
14 231 0
14 232 0
14 233 0
14 234 0
14 235 0
14 236 0
14 237 0
14 238 0
14 239 0
14 240 0
14 241 0
14 242 0
14 243 0
14 244 0
14 245 0
14 246 0
14 247 0
14 248 0
14 249 0
14 250 0
14 251 0
14 252 0
14 253 0
14 254 0
14 255 0
14 256 0
14 257 0
14 258 0
14 259 0
14 260 0
14 261 0
14 262 0
14 263 0
14 264 0
14 265 0
14 266 0
14 267 0
14 268 0
14 269 0
14 270 0
14 271 0
14 272 0
14 273 0
14 274 0
14 275 0
14 276 0
14 277 0
14 278 0
14 279 0
14 280 0
14 281 0
14 282 0
14 283 0
14 284 0
14 285 0
14 286 0
14 287 0
14 288 0
14 289 0
14 290 0
14 291 0
14 292 0
14 293 0
14 294 0
14 295 0
14 296 0
14 297 0
14 298 0
14 299 0
14 300 0
14 301 0
14 302 0
14 303 0
14 304 0
14 305 0
14 306 0
14 307 0
14 308 0
14 309 0
14 310 0
14 311 0
14 312 0
14 313 0
14 314 0
14 315 0
14 316 0
14 317 0
14 318 0
14 319 0
14 320 0
14 321 0
14 322 0
14 323 0
14 324 0
14 325 0
14 326 0
14 327 0
14 328 0
14 329 0
14 330 0
14 331 0
14 332 0
14 333 0
14 334 0
14 335 0
14 336 0
14 337 0
14 338 0
14 339 0
14 340 0
14 341 0
14 342 0
14 343 0
14 344 0
14 345 0
14 346 0
14 347 0
14 348 0
14 349 0
14 350 0
14 351 0
14 352 0
14 353 0
14 354 0
14 355 0
14 356 0
14 357 0
14 358 0
14 359 0
14 360 0
14 361 0
14 362 0
14 363 0
14 364 0
14 365 0
14 366 0
14 367 0
14 368 0
14 369 0
14 370 0
14 371 0
14 372 0
14 373 0
14 374 0
14 375 0
14 376 0
14 377 0
14 378 0
14 379 0
14 380 0
14 381 0
14 382 0
14 383 0
14 384 0
14 385 0
14 386 0
14 387 0
14 388 0
14 389 0
14 390 0
14 391 0
14 392 0
14 393 0
14 394 0
14 395 0
14 396 0
14 397 0
14 398 0
14 399 0
15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 0
15 16 0
15 17 0
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0
15 28 0
15 29 0
15 30 0
15 31 0
15 32 0
15 33 0
15 34 0
15 35 0
15 36 0
15 37 0
15 38 0
15 39 0
15 40 0
15 41 0
15 42 0
15 43 0
15 44 0
15 45 0
15 46 0
15 47 0
15 48 0
15 49 0
15 50 0
15 51 0
15 52 0
15 53 0
15 54 0
15 55 0
15 56 0
15 57 0
15 58 0
15 59 0
15 60 0
15 61 0
15 62 0
15 63 0
15 64 0
15 65 0
15 66 0
15 67 0
15 68 0
15 69 0
15 70 0
15 71 0
15 72 0
15 73 0
15 74 0
15 75 0
15 76 0
15 77 0
15 78 0
15 79 0
15 80 0
15 81 0
15 82 0
15 83 0
15 84 0
15 85 0
15 86 0
15 87 0
15 88 0
15 89 0
15 90 0
15 91 0
15 92 0
15 93 0
15 94 0
15 95 0
15 96 0
15 97 0
15 98 0
15 99 0
15 100 0
15 101 0
15 102 0
15 103 0
15 104 0
15 105 0
15 106 0
15 107 0
15 108 0
15 109 0
15 110 0
15 111 0
15 112 0
15 113 0
15 114 0
15 115 0
15 116 0
15 117 0
15 118 0
15 119 0
15 120 0
15 121 0
15 122 0
15 123 0
15 124 0
15 125 0
15 126 0
15 127 0
15 128 0
15 129 0
15 130 0
15 131 0
15 132 0
15 133 0
15 134 0
15 135 0
15 136 0
15 137 0
15 138 0
15 139 0
15 140 0
15 141 0
15 142 0
15 143 0
15 144 0
15 145 0
15 146 0
15 147 0
15 148 0
15 149 0
15 150 0
15 151 0
15 152 0
15 153 0
15 154 0
15 155 0
15 156 0
15 157 0
15 158 0
15 159 0
15 160 0
15 161 0
15 162 0
15 163 0
15 164 0
15 165 0
15 166 0
15 167 0
15 168 0
15 169 0
15 170 0
15 171 0
15 172 0
15 173 0
15 174 0
15 175 0
15 176 0
15 177 0
15 178 0
15 179 0
15 180 0
15 181 0
15 182 0
15 183 0
15 184 0
15 185 0
15 186 0
15 187 0
15 188 0
15 189 0
15 190 0
15 191 0
15 192 0
15 193 0
15 194 0
15 195 0
15 196 0
15 197 0
15 198 0
15 199 0
15 200 0
15 201 0
15 202 0
15 203 0
15 204 0
15 205 0
15 206 0
15 207 0
15 208 0
15 209 0
15 210 0
15 211 0
15 212 0
15 213 0
15 214 0
15 215 0
15 216 0
15 217 0
15 218 0
15 219 0
15 220 0
15 221 0
15 222 0
15 223 0
15 224 0
15 225 0
15 226 0
15 227 0
15 228 0
15 229 0
15 230 0
15 231 0
15 232 0
15 233 0
15 234 0
15 235 0
15 236 0
15 237 0
15 238 0
15 239 0
15 240 0
15 241 0
15 242 0
15 243 0
15 244 0
15 245 0
15 246 0
15 247 0
15 248 0
15 249 0
15 250 0
15 251 0
15 252 0
15 253 0
15 254 0
15 255 0
15 256 0
15 257 0
15 258 0
15 259 0
15 260 0
15 261 0
15 262 0
15 263 0
15 264 0
15 265 0
15 266 0
15 267 0
15 268 0
15 269 0
15 270 0
15 271 0
15 272 0
15 273 0
15 274 0
15 275 0
15 276 0
15 277 0
15 278 0
15 279 0
15 280 0
15 281 0
15 282 0
15 283 0
15 284 0
15 285 0
15 286 0
15 287 0
15 288 0
15 289 0
15 290 0
15 291 0
15 292 0
15 293 0
15 294 0
15 295 0
15 296 0
15 297 0
15 298 0
15 299 0
15 300 0
15 301 0
15 302 0
15 303 0
15 304 0
15 305 0
15 306 0
15 307 0
15 308 0
15 309 0
15 310 0
15 311 0
15 312 0
15 313 0
15 314 0
15 315 0
15 316 0
15 317 0
15 318 0
15 319 0
15 320 0
15 321 0
15 322 0
15 323 0
15 324 0
15 325 0
15 326 0
15 327 0
15 328 0
15 329 0
15 330 0
15 331 0
15 332 0
15 333 0
15 334 0
15 335 0
15 336 0
15 337 0
15 338 0
15 339 0
15 340 0
15 341 0
15 342 0
15 343 0
15 344 0
15 345 0
15 346 0
15 347 0
15 348 0
15 349 0
15 350 0
15 351 0
15 352 0
15 353 0
15 354 0
15 355 0
15 356 0
15 357 0
15 358 0
15 359 0
15 360 0
15 361 0
15 362 0
15 363 0
15 364 0
15 365 0
15 366 0
15 367 0
15 368 0
15 369 0
15 370 0
15 371 0
15 372 0
15 373 0
15 374 0
15 375 0
15 376 0
15 377 0
15 378 0
15 379 0
15 380 0
15 381 0
15 382 0
15 383 0
15 384 0
15 385 0
15 386 0
15 387 0
15 388 0
15 389 0
15 390 0
15 391 0
15 392 0
15 393 0
15 394 0
15 395 0
15 396 0
15 397 0
15 398 0
15 399 0
16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 0
16 15 0
16 16 0
16 17 0
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0
16 28 0
16 29 0
16 30 0
16 31 0
16 32 0
16 33 0
16 34 0
16 35 0
16 36 0
16 37 0
16 38 0
16 39 0
16 40 0
16 41 0
16 42 0
16 43 0
16 44 0
16 45 0
16 46 0
16 47 0
16 48 0
16 49 0
16 50 0
16 51 0
16 52 0
16 53 0
16 54 0
16 55 0
16 56 0
16 57 0
16 58 0
16 59 0
16 60 0
16 61 0
16 62 0
16 63 0
16 64 0
16 65 0
16 66 0
16 67 0
16 68 0
16 69 0
16 70 0
16 71 0
16 72 0
16 73 0
16 74 0
16 75 0
16 76 0
16 77 0
16 78 0
16 79 0
16 80 0
16 81 0
16 82 0
16 83 0
16 84 0
16 85 0
16 86 0
16 87 0
16 88 0
16 89 0
16 90 0
16 91 0
16 92 0
16 93 0
16 94 0
16 95 0
16 96 0
16 97 0
16 98 0
16 99 0
16 100 0
16 101 0
16 102 0
16 103 0
16 104 0
16 105 0
16 106 0
16 107 0
16 108 0
16 109 0
16 110 0
16 111 0
16 112 0
16 113 0
16 114 0
16 115 0
16 116 0
16 117 0
16 118 0
16 119 0
16 120 0
16 121 0
16 122 0
16 123 0
16 124 0
16 125 0
16 126 0
16 127 0
16 128 0
16 129 0
16 130 0
16 131 0
16 132 0
16 133 0
16 134 0
16 135 0
16 136 0
16 137 0
16 138 0
16 139 0
16 140 0
16 141 0
16 142 0
16 143 0
16 144 0
16 145 0
16 146 0
16 147 0
16 148 0
16 149 0
16 150 0
16 151 0
16 152 0
16 153 0
16 154 0
16 155 0
16 156 0
16 157 0
16 158 0
16 159 0
16 160 0
16 161 0
16 162 0
16 163 0
16 164 0
16 165 0
16 166 0
16 167 0
16 168 0
16 169 0
16 170 0
16 171 0
16 172 0
16 173 0
16 174 0
16 175 0
16 176 0
16 177 0
16 178 0
16 179 0
16 180 0
16 181 0
16 182 0
16 183 0
16 184 0
16 185 0
16 186 0
16 187 0
16 188 0
16 189 0
16 190 0
16 191 0
16 192 0
16 193 0
16 194 0
16 195 0
16 196 0
16 197 0
16 198 0
16 199 0
16 200 0
16 201 0
16 202 0
16 203 0
16 204 0
16 205 0
16 206 0
16 207 0
16 208 0
16 209 0
16 210 0
16 211 0
16 212 0
16 213 0
16 214 0
16 215 0
16 216 0
16 217 0
16 218 0
16 219 0
16 220 0
16 221 0
16 222 0
16 223 0
16 224 0
16 225 0
16 226 0
16 227 0
16 228 0
16 229 0
16 230 0
16 231 0
16 232 0
16 233 0
16 234 0
16 235 0
16 236 0
16 237 0
16 238 0
16 239 0
16 240 0
16 241 0
16 242 0
16 243 0
16 244 0
16 245 0
16 246 0
16 247 0
16 248 0
16 249 0
16 250 0
16 251 0
16 252 0
16 253 0
16 254 0
16 255 0
16 256 0
16 257 0
16 258 0
16 259 0
16 260 0
16 261 0
16 262 0
16 263 0
16 264 0
16 265 0
16 266 0
16 267 0
16 268 0
16 269 0
16 270 0
16 271 0
16 272 0
16 273 0
16 274 0
16 275 0
16 276 0
16 277 0
16 278 0
16 279 0
16 280 0
16 281 0
16 282 0
16 283 0
16 284 0
16 285 0
16 286 0
16 287 0
16 288 0
16 289 0
16 290 0
16 291 0
16 292 0
16 293 0
16 294 0
16 295 0
16 296 0
16 297 0
16 298 0
16 299 0
16 300 0
16 301 0
16 302 0
16 303 0
16 304 0
16 305 0
16 306 0
16 307 0
16 308 0
16 309 0
16 310 0
16 311 0
16 312 0
16 313 0
16 314 0
16 315 0
16 316 0
16 317 0
16 318 0
16 319 0
16 320 0
16 321 0
16 322 0
16 323 0
16 324 0
16 325 0
16 326 0
16 327 0
16 328 0
16 329 0
16 330 0
16 331 0
16 332 0
16 333 0
16 334 0
16 335 0
16 336 0
16 337 0
16 338 0
16 339 0
16 340 0
16 341 0
16 342 0
16 343 0
16 344 0
16 345 0
16 346 0
16 347 0
16 348 0
16 349 0
16 350 0
16 351 0
16 352 0
16 353 0
16 354 0
16 355 0
16 356 0
16 357 0
16 358 0
16 359 0
16 360 0
16 361 0
16 362 0
16 363 0
16 364 0
16 365 0
16 366 0
16 367 0
16 368 0
16 369 0
16 370 0
16 371 0
16 372 0
16 373 0
16 374 0
16 375 0
16 376 0
16 377 0
16 378 0
16 379 0
16 380 0
16 381 0
16 382 0
16 383 0
16 384 0
16 385 0
16 386 0
16 387 0
16 388 0
16 389 0
16 390 0
16 391 0
16 392 0
16 393 0
16 394 0
16 395 0
16 396 0
16 397 0
16 398 0
16 399 0
17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 0
17 15 0
17 16 0
17 17 0
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0
17 28 0
17 29 0
17 30 0
17 31 0
17 32 0
17 33 0
17 34 0
17 35 0
17 36 0
17 37 0
17 38 0
17 39 0
17 40 0
17 41 0
17 42 0
17 43 0
17 44 0
17 45 0
17 46 0
17 47 0
17 48 0
17 49 0
17 50 0
17 51 0
17 52 0
17 53 0
17 54 0
17 55 0
17 56 0
17 57 0
17 58 0
17 59 0
17 60 0
17 61 0
17 62 0
17 63 0
17 64 0
17 65 0
17 66 0
17 67 0
17 68 0
17 69 0
17 70 0
17 71 0
17 72 0
17 73 0
17 74 0
17 75 0
17 76 0
17 77 0
17 78 0
17 79 0
17 80 0
17 81 0
17 82 0
17 83 0
17 84 0
17 85 0
17 86 0
17 87 0
17 88 0
17 89 0
17 90 0
17 91 0
17 92 0
17 93 0
17 94 0
17 95 0
17 96 0
17 97 0
17 98 0
17 99 0
17 100 0
17 101 0
17 102 0
17 103 0
17 104 0
17 105 0
17 106 0
17 107 0
17 108 0
17 109 0
17 110 0
17 111 0
17 112 0
17 113 0
17 114 0
17 115 0
17 116 0
17 117 0
17 118 0
17 119 0
17 120 0
17 121 0
17 122 0
17 123 0
17 124 0
17 125 0
17 126 0
17 127 0
17 128 0
17 129 0
17 130 0
17 131 0
17 132 0
17 133 0
17 134 0
17 135 0
17 136 0
17 137 0
17 138 0
17 139 0
17 140 0
17 141 0
17 142 0
17 143 0
17 144 0
17 145 0
17 146 0
17 147 0
17 148 0
17 149 0
17 150 0
17 151 0
17 152 0
17 153 0
17 154 0
17 155 0
17 156 0
17 157 0
17 158 0
17 159 0
17 160 0
17 161 0
17 162 0
17 163 0
17 164 0
17 165 0
17 166 0
17 167 0
17 168 0
17 169 0
17 170 0
17 171 0
17 172 0
17 173 0
17 174 0
17 175 0
17 176 0
17 177 0
17 178 0
17 179 0
17 180 0
17 181 0
17 182 0
17 183 0
17 184 0
17 185 0
17 186 0
17 187 0
17 188 0
17 189 0
17 190 0
17 191 0
17 192 0
17 193 0
17 194 0
17 195 0
17 196 0
17 197 0
17 198 0
17 199 0
17 200 0
17 201 0
17 202 0
17 203 0
17 204 0
17 205 0
17 206 0
17 207 0
17 208 0
17 209 0
17 210 0
17 211 0
17 212 0
17 213 0
17 214 0
17 215 0
17 216 0
17 217 0
17 218 0
17 219 0
17 220 0
17 221 0
17 222 0
17 223 0
17 224 0
17 225 0
17 226 0
17 227 0
17 228 0
17 229 0
17 230 0
17 231 0
17 232 0
17 233 0
17 234 0
17 235 0
17 236 0
17 237 0
17 238 0
17 239 0
17 240 0
17 241 0
17 242 0
17 243 0
17 244 0
17 245 0
17 246 0
17 247 0
17 248 0
17 249 0
17 250 0
17 251 0
17 252 0
17 253 0
17 254 0
17 255 0
17 256 0
17 257 0
17 258 0
17 259 0
17 260 0
17 261 0
17 262 0
17 263 0
17 264 0
17 265 0
17 266 0
17 267 0
17 268 0
17 269 0
17 270 0
17 271 0
17 272 0
17 273 0
17 274 0
17 275 0
17 276 0
17 277 0
17 278 0
17 279 0
17 280 0
17 281 0
17 282 0
17 283 0
17 284 0
17 285 0
17 286 0
17 287 0
17 288 0
17 289 0
17 290 0
17 291 0
17 292 0
17 293 0
17 294 0
17 295 0
17 296 0
17 297 0
17 298 0
17 299 0
17 300 0
17 301 0
17 302 0
17 303 0
17 304 0
17 305 0
17 306 0
17 307 0
17 308 0
17 309 0
17 310 0
17 311 0
17 312 0
17 313 0
17 314 0
17 315 0
17 316 0
17 317 0
17 318 0
17 319 0
17 320 0
17 321 0
17 322 0
17 323 0
17 324 0
17 325 0
17 326 0
17 327 0
17 328 0
17 329 0
17 330 0
17 331 0
17 332 0
17 333 0
17 334 0
17 335 0
17 336 0
17 337 0
17 338 0
17 339 0
17 340 0
17 341 0
17 342 0
17 343 0
17 344 0
17 345 0
17 346 0
17 347 0
17 348 0
17 349 0
17 350 0
17 351 0
17 352 0
17 353 0
17 354 0
17 355 0
17 356 0
17 357 0
17 358 0
17 359 0
17 360 0
17 361 0
17 362 0
17 363 0
17 364 0
17 365 0
17 366 0
17 367 0
17 368 0
17 369 0
17 370 0
17 371 0
17 372 0
17 373 0
17 374 0
17 375 0
17 376 0
17 377 0
17 378 0
17 379 0
17 380 0
17 381 0
17 382 0
17 383 0
17 384 0
17 385 0
17 386 0
17 387 0
17 388 0
17 389 0
17 390 0
17 391 0
17 392 0
17 393 0
17 394 0
17 395 0
17 396 0
17 397 0
17 398 0
17 399 0
18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 0
18 13 0
18 14 0
18 15 0
18 16 0
18 17 0
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0
18 28 0
18 29 0
18 30 0
18 31 0
18 32 0
18 33 0
18 34 0
18 35 0
18 36 0
18 37 0
18 38 0
18 39 0
18 40 0
18 41 0
18 42 0
18 43 0
18 44 0
18 45 0
18 46 0
18 47 0
18 48 0
18 49 0
18 50 0
18 51 0
18 52 0
18 53 0
18 54 0
18 55 0
18 56 0
18 57 0
18 58 0
18 59 0
18 60 0
18 61 0
18 62 0
18 63 0
18 64 0
18 65 0
18 66 0
18 67 0
18 68 0
18 69 0
18 70 0
18 71 0
18 72 0
18 73 0
18 74 0
18 75 0
18 76 0
18 77 0
18 78 0
18 79 0
18 80 0
18 81 0
18 82 0
18 83 0
18 84 0
18 85 0
18 86 0
18 87 0
18 88 0
18 89 0
18 90 0
18 91 0
18 92 0
18 93 0
18 94 0
18 95 0
18 96 0
18 97 0
18 98 0
18 99 0
18 100 0
18 101 0
18 102 0
18 103 0
18 104 0
18 105 0
18 106 0
18 107 0
18 108 0
18 109 0
18 110 0
18 111 0
18 112 0
18 113 0
18 114 0
18 115 0
18 116 0
18 117 0
18 118 0
18 119 0
18 120 0
18 121 0
18 122 0
18 123 0
18 124 0
18 125 0
18 126 0
18 127 0
18 128 0
18 129 0
18 130 0
18 131 0
18 132 0
18 133 0
18 134 0
18 135 0
18 136 0
18 137 0
18 138 0
18 139 0
18 140 0
18 141 0
18 142 0
18 143 0
18 144 0
18 145 0
18 146 0
18 147 0
18 148 0
18 149 0
18 150 0
18 151 0
18 152 0
18 153 0
18 154 0
18 155 0
18 156 0
18 157 0
18 158 0
18 159 0
18 160 0
18 161 0
18 162 0
18 163 0
18 164 0
18 165 0
18 166 0
18 167 0
18 168 0
18 169 0
18 170 0
18 171 0
18 172 0
18 173 0
18 174 0
18 175 0
18 176 0
18 177 0
18 178 0
18 179 0
18 180 0
18 181 0
18 182 0
18 183 0
18 184 0
18 185 0
18 186 0
18 187 0
18 188 0
18 189 0
18 190 0
18 191 0
18 192 0
18 193 0
18 194 0
18 195 0
18 196 0
18 197 0
18 198 0
18 199 0
18 200 0
18 201 0
18 202 0
18 203 0
18 204 0
18 205 0
18 206 0
18 207 0
18 208 0
18 209 0
18 210 0
18 211 0
18 212 0
18 213 0
18 214 0
18 215 0
18 216 0
18 217 0
18 218 0
18 219 0
18 220 0
18 221 0
18 222 0
18 223 0
18 224 0
18 225 0
18 226 0
18 227 0
18 228 0
18 229 0
18 230 0
18 231 0
18 232 0
18 233 0
18 234 0
18 235 0
18 236 0
18 237 0
18 238 0
18 239 0
18 240 0
18 241 0
18 242 0
18 243 0
18 244 0
18 245 0
18 246 0
18 247 0
18 248 0
18 249 0
18 250 0
18 251 0
18 252 0
18 253 0
18 254 0
18 255 0
18 256 0
18 257 0
18 258 0
18 259 0
18 260 0
18 261 0
18 262 0
18 263 0
18 264 0
18 265 0
18 266 0
18 267 0
18 268 0
18 269 0
18 270 0
18 271 0
18 272 0
18 273 0
18 274 0
18 275 0
18 276 0
18 277 0
18 278 0
18 279 0
18 280 0
18 281 0
18 282 0
18 283 0
18 284 0
18 285 0
18 286 0
18 287 0
18 288 0
18 289 0
18 290 0
18 291 0
18 292 0
18 293 0
18 294 0
18 295 0
18 296 0
18 297 0
18 298 0
18 299 0
18 300 0
18 301 0
18 302 0
18 303 0
18 304 0
18 305 0
18 306 0
18 307 0
18 308 0
18 309 0
18 310 0
18 311 0
18 312 0
18 313 0
18 314 0
18 315 0
18 316 0
18 317 0
18 318 0
18 319 0
18 320 0
18 321 0
18 322 0
18 323 0
18 324 0
18 325 0
18 326 0
18 327 0
18 328 0
18 329 0
18 330 0
18 331 0
18 332 0
18 333 0
18 334 0
18 335 0
18 336 0
18 337 0
18 338 0
18 339 0
18 340 0
18 341 0
18 342 0
18 343 0
18 344 0
18 345 0
18 346 0
18 347 0
18 348 0
18 349 0
18 350 0
18 351 0
18 352 0
18 353 0
18 354 0
18 355 0
18 356 0
18 357 0
18 358 0
18 359 0
18 360 0
18 361 0
18 362 0
18 363 0
18 364 0
18 365 0
18 366 0
18 367 0
18 368 0
18 369 0
18 370 0
18 371 0
18 372 0
18 373 0
18 374 0
18 375 0
18 376 0
18 377 0
18 378 0
18 379 0
18 380 0
18 381 0
18 382 0
18 383 0
18 384 0
18 385 0
18 386 0
18 387 0
18 388 0
18 389 0
18 390 0
18 391 0
18 392 0
18 393 0
18 394 0
18 395 0
18 396 0
18 397 0
18 398 0
18 399 0
19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 0
19 13 0
19 14 0
19 15 0
19 16 0
19 17 0
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0
19 28 0
19 29 0
19 30 0
19 31 0
19 32 0
19 33 0
19 34 0
19 35 0
19 36 0
19 37 0
19 38 0
19 39 0
19 40 0
19 41 0
19 42 0
19 43 0
19 44 0
19 45 0
19 46 0
19 47 0
19 48 0
19 49 0
19 50 0
19 51 0
19 52 0
19 53 0
19 54 0
19 55 0
19 56 0
19 57 0
19 58 0
19 59 0
19 60 0
19 61 0
19 62 0
19 63 0
19 64 0
19 65 0
19 66 0
19 67 0
19 68 0
19 69 0
19 70 0
19 71 0
19 72 0
19 73 0
19 74 0
19 75 0
19 76 0
19 77 0
19 78 0
19 79 0
19 80 0
19 81 0
19 82 0
19 83 0
19 84 0
19 85 0
19 86 0
19 87 0
19 88 0
19 89 0
19 90 0
19 91 0
19 92 0
19 93 0
19 94 0
19 95 0
19 96 0
19 97 0
19 98 0
19 99 0
19 100 0
19 101 0
19 102 0
19 103 0
19 104 0
19 105 0
19 106 0
19 107 0
19 108 0
19 109 0
19 110 0
19 111 0
19 112 0
19 113 0
19 114 0
19 115 0
19 116 0
19 117 0
19 118 0
19 119 0
19 120 0
19 121 0
19 122 0
19 123 0
19 124 0
19 125 0
19 126 0
19 127 0
19 128 0
19 129 0
19 130 0
19 131 0
19 132 0
19 133 0
19 134 0
19 135 0
19 136 0
19 137 0
19 138 0
19 139 0
19 140 0
19 141 0
19 142 0
19 143 0
19 144 0
19 145 0
19 146 0
19 147 0
19 148 0
19 149 0
19 150 0
19 151 0
19 152 0
19 153 0
19 154 0
19 155 0
19 156 0
19 157 0
19 158 0
19 159 0
19 160 0
19 161 0
19 162 0
19 163 0
19 164 0
19 165 0
19 166 0
19 167 0
19 168 0
19 169 0
19 170 0
19 171 0
19 172 0
19 173 0
19 174 0
19 175 0
19 176 0
19 177 0
19 178 0
19 179 0
19 180 0
19 181 0
19 182 0
19 183 0
19 184 0
19 185 0
19 186 0
19 187 0
19 188 0
19 189 0
19 190 0
19 191 0
19 192 0
19 193 0
19 194 0
19 195 0
19 196 0
19 197 0
19 198 0
19 199 0
19 200 0
19 201 0
19 202 0
19 203 0
19 204 0
19 205 0
19 206 0
19 207 0
19 208 0
19 209 0
19 210 0
19 211 0
19 212 0
19 213 0
19 214 0
19 215 0
19 216 0
19 217 0
19 218 0
19 219 0
19 220 0
19 221 0
19 222 0
19 223 0
19 224 0
19 225 0
19 226 0
19 227 0
19 228 0
19 229 0
19 230 0
19 231 0
19 232 0
19 233 0
19 234 0
19 235 0
19 236 0
19 237 0
19 238 0
19 239 0
19 240 0
19 241 0
19 242 0
19 243 0
19 244 0
19 245 0
19 246 0
19 247 0
19 248 0
19 249 0
19 250 0
19 251 0
19 252 0
19 253 0
19 254 0
19 255 0
19 256 0
19 257 0
19 258 0
19 259 0
19 260 0
19 261 0
19 262 0
19 263 0
19 264 0
19 265 0
19 266 0
19 267 0
19 268 0
19 269 0
19 270 0
19 271 0
19 272 0
19 273 0
19 274 0
19 275 0
19 276 0
19 277 0
19 278 0
19 279 0
19 280 0
19 281 0
19 282 0
19 283 0
19 284 0
19 285 0
19 286 0
19 287 0
19 288 0
19 289 0
19 290 0
19 291 0
19 292 0
19 293 0
19 294 0
19 295 0
19 296 0
19 297 0
19 298 0
19 299 0
19 300 0
19 301 0
19 302 0
19 303 0
19 304 0
19 305 0
19 306 0
19 307 0
19 308 0
19 309 0
19 310 0
19 311 0
19 312 0
19 313 0
19 314 0
19 315 0
19 316 0
19 317 0
19 318 0
19 319 0
19 320 0
19 321 0
19 322 0
19 323 0
19 324 0
19 325 0
19 326 0
19 327 0
19 328 0
19 329 0
19 330 0
19 331 0
19 332 0
19 333 0
19 334 0
19 335 0
19 336 0
19 337 0
19 338 0
19 339 0
19 340 0
19 341 0
19 342 0
19 343 0
19 344 0
19 345 0
19 346 0
19 347 0
19 348 0
19 349 0
19 350 0
19 351 0
19 352 0
19 353 0
19 354 0
19 355 0
19 356 0
19 357 0
19 358 0
19 359 0
19 360 0
19 361 0
19 362 0
19 363 0
19 364 0
19 365 0
19 366 0
19 367 0
19 368 0
19 369 0
19 370 0
19 371 0
19 372 0
19 373 0
19 374 0
19 375 0
19 376 0
19 377 0
19 378 0
19 379 0
19 380 0
19 381 0
19 382 0
19 383 0
19 384 0
19 385 0
19 386 0
19 387 0
19 388 0
19 389 0
19 390 0
19 391 0
19 392 0
19 393 0
19 394 0
19 395 0
19 396 0
19 397 0
19 398 0
19 399 0
20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 0
20 13 0
20 14 0
20 15 0
20 16 0
20 17 0
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0
20 28 0
20 29 0
20 30 0
20 31 0
20 32 0
20 33 0
20 34 0
20 35 0
20 36 0
20 37 0
20 38 0
20 39 0
20 40 0
20 41 0
20 42 0
20 43 0
20 44 0
20 45 0
20 46 0
20 47 0
20 48 0
20 49 0
20 50 0
20 51 0
20 52 0
20 53 0
20 54 0
20 55 0
20 56 0
20 57 0
20 58 0
20 59 0
20 60 0
20 61 0
20 62 0
20 63 0
20 64 0
20 65 0
20 66 0
20 67 0
20 68 0
20 69 0
20 70 0
20 71 0
20 72 0
20 73 0
20 74 0
20 75 0
20 76 0
20 77 0
20 78 0
20 79 0
20 80 0
20 81 0
20 82 0
20 83 0
20 84 0
20 85 0
20 86 0
20 87 0
20 88 0
20 89 0
20 90 0
20 91 0
20 92 0
20 93 0
20 94 0
20 95 0
20 96 0
20 97 0
20 98 0
20 99 0
20 100 0
20 101 0
20 102 0
20 103 0
20 104 0
20 105 0
20 106 0
20 107 0
20 108 0
20 109 0
20 110 0
20 111 0
20 112 0
20 113 0
20 114 0
20 115 0
20 116 0
20 117 0
20 118 0
20 119 0
20 120 0
20 121 0
20 122 0
20 123 0
20 124 0
20 125 0
20 126 0
20 127 0
20 128 0
20 129 0
20 130 0
20 131 0
20 132 0
20 133 0
20 134 0
20 135 0
20 136 0
20 137 0
20 138 0
20 139 0
20 140 0
20 141 0
20 142 0
20 143 0
20 144 0
20 145 0
20 146 0
20 147 0
20 148 0
20 149 0
20 150 0
20 151 0
20 152 0
20 153 0
20 154 0
20 155 0
20 156 0
20 157 0
20 158 0
20 159 0
20 160 0
20 161 0
20 162 0
20 163 0
20 164 0
20 165 0
20 166 0
20 167 0
20 168 0
20 169 0
20 170 0
20 171 0
20 172 0
20 173 0
20 174 0
20 175 0
20 176 0
20 177 0
20 178 0
20 179 0
20 180 0
20 181 0
20 182 0
20 183 0
20 184 0
20 185 0
20 186 0
20 187 0
20 188 0
20 189 0
20 190 0
20 191 0
20 192 0
20 193 0
20 194 0
20 195 0
20 196 0
20 197 0
20 198 0
20 199 0
20 200 0
20 201 0
20 202 0
20 203 0
20 204 0
20 205 0
20 206 0
20 207 0
20 208 0
20 209 0
20 210 0
20 211 0
20 212 0
20 213 0
20 214 0
20 215 0
20 216 0
20 217 0
20 218 0
20 219 0
20 220 0
20 221 0
20 222 0
20 223 0
20 224 0
20 225 0
20 226 0
20 227 0
20 228 0
20 229 0
20 230 0
20 231 0
20 232 0
20 233 0
20 234 0
20 235 0
20 236 0
20 237 0
20 238 0
20 239 0
20 240 0
20 241 0
20 242 0
20 243 0
20 244 0
20 245 0
20 246 0
20 247 0
20 248 0
20 249 0
20 250 0
20 251 0
20 252 0
20 253 0
20 254 0
20 255 0
20 256 0
20 257 0
20 258 0
20 259 0
20 260 0
20 261 0
20 262 0
20 263 0
20 264 0
20 265 0
20 266 0
20 267 0
20 268 0
20 269 0
20 270 0
20 271 0
20 272 0
20 273 0
20 274 0
20 275 0
20 276 0
20 277 0
20 278 0
20 279 0
20 280 0
20 281 0
20 282 0
20 283 0
20 284 0
20 285 0
20 286 0
20 287 0
20 288 0
20 289 0
20 290 0
20 291 0
20 292 0
20 293 0
20 294 0
20 295 0
20 296 0
20 297 0
20 298 0
20 299 0
20 300 0
20 301 0
20 302 0
20 303 0
20 304 0
20 305 0
20 306 0
20 307 0
20 308 0
20 309 0
20 310 0
20 311 0
20 312 0
20 313 0
20 314 0
20 315 0
20 316 0
20 317 0
20 318 0
20 319 0
20 320 0
20 321 0
20 322 0
20 323 0
20 324 0
20 325 0
20 326 0
20 327 0
20 328 0
20 329 0
20 330 0
20 331 0
20 332 0
20 333 0
20 334 0
20 335 0
20 336 0
20 337 0
20 338 0
20 339 0
20 340 0
20 341 0
20 342 0
20 343 0
20 344 0
20 345 0
20 346 0
20 347 0
20 348 0
20 349 0
20 350 0
20 351 0
20 352 0
20 353 0
20 354 0
20 355 0
20 356 0
20 357 0
20 358 0
20 359 0
20 360 0
20 361 0
20 362 0
20 363 0
20 364 0
20 365 0
20 366 0
20 367 0
20 368 0
20 369 0
20 370 0
20 371 0
20 372 0
20 373 0
20 374 0
20 375 0
20 376 0
20 377 0
20 378 0
20 379 0
20 380 0
20 381 0
20 382 0
20 383 0
20 384 0
20 385 0
20 386 0
20 387 0
20 388 0
20 389 0
20 390 0
20 391 0
20 392 0
20 393 0
20 394 0
20 395 0
20 396 0
20 397 0
20 398 0
20 399 0
21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 0
21 13 0
21 14 0
21 15 0
21 16 0
21 17 0
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0
21 28 0
21 29 0
21 30 0
21 31 0
21 32 0
21 33 0
21 34 0
21 35 0
21 36 0
21 37 0
21 38 0
21 39 0
21 40 0
21 41 0
21 42 0
21 43 0
21 44 0
21 45 0
21 46 0
21 47 0
21 48 0
21 49 0
21 50 0
21 51 0
21 52 0
21 53 0
21 54 0
21 55 0
21 56 0
21 57 0
21 58 0
21 59 0
21 60 0
21 61 0
21 62 0
21 63 0
21 64 0
21 65 0
21 66 0
21 67 0
21 68 0
21 69 0
21 70 0
21 71 0
21 72 0
21 73 0
21 74 0
21 75 0
21 76 0
21 77 0
21 78 0
21 79 0
21 80 0
21 81 0
21 82 0
21 83 0
21 84 0
21 85 0
21 86 0
21 87 0
21 88 0
21 89 0
21 90 0
21 91 0
21 92 0
21 93 0
21 94 0
21 95 0
21 96 0
21 97 0
21 98 0
21 99 0
21 100 0
21 101 0
21 102 0
21 103 0
21 104 0
21 105 0
21 106 0
21 107 0
21 108 0
21 109 0
21 110 0
21 111 0
21 112 0
21 113 0
21 114 0
21 115 0
21 116 0
21 117 0
21 118 0
21 119 0
21 120 0
21 121 0
21 122 0
21 123 0
21 124 0
21 125 0
21 126 0
21 127 0
21 128 0
21 129 0
21 130 0
21 131 0
21 132 0
21 133 0
21 134 0
21 135 0
21 136 0
21 137 0
21 138 0
21 139 0
21 140 0
21 141 0
21 142 0
21 143 0
21 144 0
21 145 0
21 146 0
21 147 0
21 148 0
21 149 0
21 150 0
21 151 0
21 152 0
21 153 0
21 154 0
21 155 0
21 156 0
21 157 0
21 158 0
21 159 0
21 160 0
21 161 0
21 162 0
21 163 0
21 164 0
21 165 0
21 166 0
21 167 0
21 168 0
21 169 0
21 170 0
21 171 0
21 172 0
21 173 0
21 174 0
21 175 0
21 176 0
21 177 0
21 178 0
21 179 0
21 180 0
21 181 0
21 182 0
21 183 0
21 184 0
21 185 0
21 186 0
21 187 0
21 188 0
21 189 0
21 190 0
21 191 0
21 192 0
21 193 0
21 194 0
21 195 0
21 196 0
21 197 0
21 198 0
21 199 0
21 200 0
21 201 0
21 202 0
21 203 0
21 204 0
21 205 0
21 206 0
21 207 0
21 208 0
21 209 0
21 210 0
21 211 0
21 212 0
21 213 0
21 214 0
21 215 0
21 216 0
21 217 0
21 218 0
21 219 0
21 220 0
21 221 0
21 222 0
21 223 0
21 224 0
21 225 0
21 226 0
21 227 0
21 228 0
21 229 0
21 230 0
21 231 0
21 232 0
21 233 0
21 234 0
21 235 0
21 236 0
21 237 0
21 238 0
21 239 0
21 240 0
21 241 0
21 242 0
21 243 0
21 244 0
21 245 0
21 246 0
21 247 0
21 248 0
21 249 0
21 250 0
21 251 0
21 252 0
21 253 0
21 254 0
21 255 0
21 256 0
21 257 0
21 258 0
21 259 0
21 260 0
21 261 0
21 262 0
21 263 0
21 264 0
21 265 0
21 266 0
21 267 0
21 268 0
21 269 0
21 270 0
21 271 0
21 272 0
21 273 0
21 274 0
21 275 0
21 276 0
21 277 0
21 278 0
21 279 0
21 280 0
21 281 0
21 282 0
21 283 0
21 284 0
21 285 0
21 286 0
21 287 0
21 288 0
21 289 0
21 290 0
21 291 0
21 292 0
21 293 0
21 294 0
21 295 0
21 296 0
21 297 0
21 298 0
21 299 0
21 300 0
21 301 0
21 302 0
21 303 0
21 304 0
21 305 0
21 306 0
21 307 0
21 308 0
21 309 0
21 310 0
21 311 0
21 312 0
21 313 0
21 314 0
21 315 0
21 316 0
21 317 0
21 318 0
21 319 0
21 320 0
21 321 0
21 322 0
21 323 0
21 324 0
21 325 0
21 326 0
21 327 0
21 328 0
21 329 0
21 330 0
21 331 0
21 332 0
21 333 0
21 334 0
21 335 0
21 336 0
21 337 0
21 338 0
21 339 0
21 340 0
21 341 0
21 342 0
21 343 0
21 344 0
21 345 0
21 346 0
21 347 0
21 348 0
21 349 0
21 350 0
21 351 0
21 352 0
21 353 0
21 354 0
21 355 0
21 356 0
21 357 0
21 358 0
21 359 0
21 360 0
21 361 0
21 362 0
21 363 0
21 364 0
21 365 0
21 366 0
21 367 0
21 368 0
21 369 0
21 370 0
21 371 0
21 372 0
21 373 0
21 374 0
21 375 0
21 376 0
21 377 0
21 378 0
21 379 0
21 380 0
21 381 0
21 382 0
21 383 0
21 384 0
21 385 0
21 386 0
21 387 0
21 388 0
21 389 0
21 390 0
21 391 0
21 392 0
21 393 0
21 394 0
21 395 0
21 396 0
21 397 0
21 398 0
21 399 0
22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 0
22 13 0
22 14 0
22 15 0
22 16 0
22 17 0
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0
22 28 0
22 29 0
22 30 0
22 31 0
22 32 0
22 33 0
22 34 0
22 35 0
22 36 0
22 37 0
22 38 0
22 39 0
22 40 0
22 41 0
22 42 0
22 43 0
22 44 0
22 45 0
22 46 0
22 47 0
22 48 0
22 49 0
22 50 0
22 51 0
22 52 0
22 53 0
22 54 0
22 55 0
22 56 0
22 57 0
22 58 0
22 59 0
22 60 0
22 61 0
22 62 0
22 63 0
22 64 0
22 65 0
22 66 0
22 67 0
22 68 0
22 69 0
22 70 0
22 71 0
22 72 0
22 73 0
22 74 0
22 75 0
22 76 0
22 77 0
22 78 0
22 79 0
22 80 0
22 81 0
22 82 0
22 83 0
22 84 0
22 85 0
22 86 0
22 87 0
22 88 0
22 89 0
22 90 0
22 91 0
22 92 0
22 93 0
22 94 0
22 95 0
22 96 0
22 97 0
22 98 0
22 99 0
22 100 0
22 101 0
22 102 0
22 103 0
22 104 0
22 105 0
22 106 0
22 107 0
22 108 0
22 109 0
22 110 0
22 111 0
22 112 0
22 113 0
22 114 0
22 115 0
22 116 0
22 117 0
22 118 0
22 119 0
22 120 0
22 121 0
22 122 0
22 123 0
22 124 0
22 125 0
22 126 0
22 127 0
22 128 0
22 129 0
22 130 0
22 131 0
22 132 0
22 133 0
22 134 0
22 135 0
22 136 0
22 137 0
22 138 0
22 139 0
22 140 0
22 141 0
22 142 0
22 143 0
22 144 0
22 145 0
22 146 0
22 147 0
22 148 0
22 149 0
22 150 0
22 151 0
22 152 0
22 153 0
22 154 0
22 155 0
22 156 0
22 157 0
22 158 0
22 159 0
22 160 0
22 161 0
22 162 0
22 163 0
22 164 0
22 165 0
22 166 0
22 167 0
22 168 0
22 169 0
22 170 0
22 171 0
22 172 0
22 173 0
22 174 0
22 175 0
22 176 0
22 177 0
22 178 0
22 179 0
22 180 0
22 181 0
22 182 0
22 183 0
22 184 0
22 185 0
22 186 0
22 187 0
22 188 0
22 189 0
22 190 0
22 191 0
22 192 0
22 193 0
22 194 0
22 195 0
22 196 0
22 197 0
22 198 0
22 199 0
22 200 0
22 201 0
22 202 0
22 203 0
22 204 0
22 205 0
22 206 0
22 207 0
22 208 0
22 209 0
22 210 0
22 211 0
22 212 0
22 213 0
22 214 0
22 215 0
22 216 0
22 217 0
22 218 0
22 219 0
22 220 0
22 221 0
22 222 0
22 223 0
22 224 0
22 225 0
22 226 0
22 227 0
22 228 0
22 229 0
22 230 0
22 231 0
22 232 0
22 233 0
22 234 0
22 235 0
22 236 0
22 237 0
22 238 0
22 239 0
22 240 0
22 241 0
22 242 0
22 243 0
22 244 0
22 245 0
22 246 0
22 247 0
22 248 0
22 249 0
22 250 0
22 251 0
22 252 0
22 253 0
22 254 0
22 255 0
22 256 0
22 257 0
22 258 0
22 259 0
22 260 0
22 261 0
22 262 0
22 263 0
22 264 0
22 265 0
22 266 0
22 267 0
22 268 0
22 269 0
22 270 0
22 271 0
22 272 0
22 273 0
22 274 0
22 275 0
22 276 0
22 277 0
22 278 0
22 279 0
22 280 0
22 281 0
22 282 0
22 283 0
22 284 0
22 285 0
22 286 0
22 287 0
22 288 0
22 289 0
22 290 0
22 291 0
22 292 0
22 293 0
22 294 0
22 295 0
22 296 0
22 297 0
22 298 0
22 299 0
22 300 0
22 301 0
22 302 0
22 303 0
22 304 0
22 305 0
22 306 0
22 307 0
22 308 0
22 309 0
22 310 0
22 311 0
22 312 0
22 313 0
22 314 0
22 315 0
22 316 0
22 317 0
22 318 0
22 319 0
22 320 0
22 321 0
22 322 0
22 323 0
22 324 0
22 325 0
22 326 0
22 327 0
22 328 0
22 329 0
22 330 0
22 331 0
22 332 0
22 333 0
22 334 0
22 335 0
22 336 0
22 337 0
22 338 0
22 339 0
22 340 0
22 341 0
22 342 0
22 343 0
22 344 0
22 345 0
22 346 0
22 347 0
22 348 0
22 349 0
22 350 0
22 351 0
22 352 0
22 353 0
22 354 0
22 355 0
22 356 0
22 357 0
22 358 0
22 359 0
22 360 0
22 361 0
22 362 0
22 363 0
22 364 0
22 365 0
22 366 0
22 367 0
22 368 0
22 369 0
22 370 0
22 371 0
22 372 0
22 373 0
22 374 0
22 375 0
22 376 0
22 377 0
22 378 0
22 379 0
22 380 0
22 381 0
22 382 0
22 383 0
22 384 0
22 385 0
22 386 0
22 387 0
22 388 0
22 389 0
22 390 0
22 391 0
22 392 0
22 393 0
22 394 0
22 395 0
22 396 0
22 397 0
22 398 0
22 399 0
23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 0
23 13 0
23 14 0
23 15 0
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0
23 28 0
23 29 0
23 30 0
23 31 0
23 32 0
23 33 0
23 34 0
23 35 0
23 36 0
23 37 0
23 38 0
23 39 0
23 40 0
23 41 0
23 42 0
23 43 0
23 44 0
23 45 0
23 46 0
23 47 0
23 48 0
23 49 0
23 50 0
23 51 0
23 52 0
23 53 0
23 54 0
23 55 0
23 56 0
23 57 0
23 58 0
23 59 0
23 60 0
23 61 0
23 62 0
23 63 0
23 64 0
23 65 0
23 66 0
23 67 0
23 68 0
23 69 0
23 70 0
23 71 0
23 72 0
23 73 0
23 74 0
23 75 0
23 76 0
23 77 0
23 78 0
23 79 0
23 80 0
23 81 0
23 82 0
23 83 0
23 84 0
23 85 0
23 86 0
23 87 0
23 88 0
23 89 0
23 90 0
23 91 0
23 92 0
23 93 0
23 94 0
23 95 0
23 96 0
23 97 0
23 98 0
23 99 0
23 100 0
23 101 0
23 102 0
23 103 0
23 104 0
23 105 0
23 106 0
23 107 0
23 108 0
23 109 0
23 110 0
23 111 0
23 112 0
23 113 0
23 114 0
23 115 0
23 116 0
23 117 0
23 118 0
23 119 0
23 120 0
23 121 0
23 122 0
23 123 0
23 124 0
23 125 0
23 126 0
23 127 0
23 128 0
23 129 0
23 130 0
23 131 0
23 132 0
23 133 0
23 134 0
23 135 0
23 136 0
23 137 0
23 138 0
23 139 0
23 140 0
23 141 0
23 142 0
23 143 0
23 144 0
23 145 0
23 146 0
23 147 0
23 148 0
23 149 0
23 150 0
23 151 0
23 152 0
23 153 0
23 154 0
23 155 0
23 156 0
23 157 0
23 158 0
23 159 0
23 160 0
23 161 0
23 162 0
23 163 0
23 164 0
23 165 0
23 166 0
23 167 0
23 168 0
23 169 0
23 170 0
23 171 0
23 172 0
23 173 0
23 174 0
23 175 0
23 176 0
23 177 0
23 178 0
23 179 0
23 180 0
23 181 0
23 182 0
23 183 0
23 184 0
23 185 0
23 186 0
23 187 0
23 188 0
23 189 0
23 190 0
23 191 0
23 192 0
23 193 0
23 194 0
23 195 0
23 196 0
23 197 0
23 198 0
23 199 0
23 200 0
23 201 0
23 202 0
23 203 0
23 204 0
23 205 0
23 206 0
23 207 0
23 208 0
23 209 0
23 210 0
23 211 0
23 212 0
23 213 0
23 214 0
23 215 0
23 216 0
23 217 0
23 218 0
23 219 0
23 220 0
23 221 0
23 222 0
23 223 0
23 224 0
23 225 0
23 226 0
23 227 0
23 228 0
23 229 0
23 230 0
23 231 0
23 232 0
23 233 0
23 234 0
23 235 0
23 236 0
23 237 0
23 238 0
23 239 0
23 240 0
23 241 0
23 242 0
23 243 0
23 244 0
23 245 0
23 246 0
23 247 0
23 248 0
23 249 0
23 250 0
23 251 0
23 252 0
23 253 0
23 254 0
23 255 0
23 256 0
23 257 0
23 258 0
23 259 0
23 260 0
23 261 0
23 262 0
23 263 0
23 264 0
23 265 0
23 266 0
23 267 0
23 268 0
23 269 0
23 270 0
23 271 0
23 272 0
23 273 0
23 274 0
23 275 0
23 276 0
23 277 0
23 278 0
23 279 0
23 280 0
23 281 0
23 282 0
23 283 0
23 284 0
23 285 0
23 286 0
23 287 0
23 288 0
23 289 0
23 290 0
23 291 0
23 292 0
23 293 0
23 294 0
23 295 0
23 296 0
23 297 0
23 298 0
23 299 0
23 300 0
23 301 0
23 302 0
23 303 0
23 304 0
23 305 0
23 306 0
23 307 0
23 308 0
23 309 0
23 310 0
23 311 0
23 312 0
23 313 0
23 314 0
23 315 0
23 316 0
23 317 0
23 318 0
23 319 0
23 320 0
23 321 0
23 322 0
23 323 0
23 324 0
23 325 0
23 326 0
23 327 0
23 328 0
23 329 0
23 330 0
23 331 0
23 332 0
23 333 0
23 334 0
23 335 0
23 336 0
23 337 0
23 338 0
23 339 0
23 340 0
23 341 0
23 342 0
23 343 0
23 344 0
23 345 0
23 346 0
23 347 0
23 348 0
23 349 0
23 350 0
23 351 0
23 352 0
23 353 0
23 354 0
23 355 0
23 356 0
23 357 0
23 358 0
23 359 0
23 360 0
23 361 0
23 362 0
23 363 0
23 364 0
23 365 0
23 366 0
23 367 0
23 368 0
23 369 0
23 370 0
23 371 0
23 372 0
23 373 0
23 374 0
23 375 0
23 376 0
23 377 0
23 378 0
23 379 0
23 380 0
23 381 0
23 382 0
23 383 0
23 384 0
23 385 0
23 386 0
23 387 0
23 388 0
23 389 0
23 390 0
23 391 0
23 392 0
23 393 0
23 394 0
23 395 0
23 396 0
23 397 0
23 398 0
23 399 0
24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0
24 28 0
24 29 0
24 30 0
24 31 0
24 32 0
24 33 0
24 34 0
24 35 0
24 36 0
24 37 0
24 38 0
24 39 0
24 40 0
24 41 0
24 42 0
24 43 0
24 44 0
24 45 0
24 46 0
24 47 0
24 48 0
24 49 0
24 50 0
24 51 0
24 52 0
24 53 0
24 54 0
24 55 0
24 56 0
24 57 0
24 58 0
24 59 0
24 60 0
24 61 0
24 62 0
24 63 0
24 64 0
24 65 0
24 66 0
24 67 0
24 68 0
24 69 0
24 70 0
24 71 0
24 72 0
24 73 0
24 74 0
24 75 0
24 76 0
24 77 0
24 78 0
24 79 0
24 80 0
24 81 0
24 82 0
24 83 0
24 84 0
24 85 0
24 86 0
24 87 0
24 88 0
24 89 0
24 90 0
24 91 0
24 92 0
24 93 0
24 94 0
24 95 0
24 96 0
24 97 0
24 98 0
24 99 0
24 100 0
24 101 0
24 102 0
24 103 0
24 104 0
24 105 0
24 106 0
24 107 0
24 108 0
24 109 0
24 110 0
24 111 0
24 112 0
24 113 0
24 114 0
24 115 0
24 116 0
24 117 0
24 118 0
24 119 0
24 120 0
24 121 0
24 122 0
24 123 0
24 124 0
24 125 0
24 126 0
24 127 0
24 128 0
24 129 0
24 130 0
24 131 0
24 132 0
24 133 0
24 134 0
24 135 0
24 136 0
24 137 0
24 138 0
24 139 0
24 140 0
24 141 0
24 142 0
24 143 0
24 144 0
24 145 0
24 146 0
24 147 0
24 148 0
24 149 0
24 150 0
24 151 0
24 152 0
24 153 0
24 154 0
24 155 0
24 156 0
24 157 0
24 158 0
24 159 0
24 160 0
24 161 0
24 162 0
24 163 0
24 164 0
24 165 0
24 166 0
24 167 0
24 168 0
24 169 0
24 170 0
24 171 0
24 172 0
24 173 0
24 174 0
24 175 0
24 176 0
24 177 0
24 178 0
24 179 0
24 180 0
24 181 0
24 182 0
24 183 0
24 184 0
24 185 0
24 186 0
24 187 0
24 188 0
24 189 0
24 190 0
24 191 0
24 192 0
24 193 0
24 194 0
24 195 0
24 196 0
24 197 0
24 198 0
24 199 0
24 200 0
24 201 0
24 202 0
24 203 0
24 204 0
24 205 0
24 206 0
24 207 0
24 208 0
24 209 0
24 210 0
24 211 0
24 212 0
24 213 0
24 214 0
24 215 0
24 216 0
24 217 0
24 218 0
24 219 0
24 220 0
24 221 0
24 222 0
24 223 0
24 224 0
24 225 0
24 226 0
24 227 0
24 228 0
24 229 0
24 230 0
24 231 0
24 232 0
24 233 0
24 234 0
24 235 0
24 236 0
24 237 0
24 238 0
24 239 0
24 240 0
24 241 0
24 242 0
24 243 0
24 244 0
24 245 0
24 246 0
24 247 0
24 248 0
24 249 0
24 250 0
24 251 0
24 252 0
24 253 0
24 254 0
24 255 0
24 256 0
24 257 0
24 258 0
24 259 0
24 260 0
24 261 0
24 262 0
24 263 0
24 264 0
24 265 0
24 266 0
24 267 0
24 268 0
24 269 0
24 270 0
24 271 0
24 272 0
24 273 0
24 274 0
24 275 0
24 276 0
24 277 0
24 278 0
24 279 0
24 280 0
24 281 0
24 282 0
24 283 0
24 284 0
24 285 0
24 286 0
24 287 0
24 288 0
24 289 0
24 290 0
24 291 0
24 292 0
24 293 0
24 294 0
24 295 0
24 296 0
24 297 0
24 298 0
24 299 0
24 300 0
24 301 0
24 302 0
24 303 0
24 304 0
24 305 0
24 306 0
24 307 0
24 308 0
24 309 0
24 310 0
24 311 0
24 312 0
24 313 0
24 314 0
24 315 0
24 316 0
24 317 0
24 318 0
24 319 0
24 320 0
24 321 0
24 322 0
24 323 0
24 324 0
24 325 0
24 326 0
24 327 0
24 328 0
24 329 0
24 330 0
24 331 0
24 332 0
24 333 0
24 334 0
24 335 0
24 336 0
24 337 0
24 338 0
24 339 0
24 340 0
24 341 0
24 342 0
24 343 0
24 344 0
24 345 0
24 346 0
24 347 0
24 348 0
24 349 0
24 350 0
24 351 0
24 352 0
24 353 0
24 354 0
24 355 0
24 356 0
24 357 0
24 358 0
24 359 0
24 360 0
24 361 0
24 362 0
24 363 0
24 364 0
24 365 0
24 366 0
24 367 0
24 368 0
24 369 0
24 370 0
24 371 0
24 372 0
24 373 0
24 374 0
24 375 0
24 376 0
24 377 0
24 378 0
24 379 0
24 380 0
24 381 0
24 382 0
24 383 0
24 384 0
24 385 0
24 386 0
24 387 0
24 388 0
24 389 0
24 390 0
24 391 0
24 392 0
24 393 0
24 394 0
24 395 0
24 396 0
24 397 0
24 398 0
24 399 0
25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0
25 28 0
25 29 0
25 30 0
25 31 0
25 32 0
25 33 0
25 34 0
25 35 0
25 36 0
25 37 0
25 38 0
25 39 0
25 40 0
25 41 0
25 42 0
25 43 0
25 44 0
25 45 0
25 46 0
25 47 0
25 48 0
25 49 0
25 50 0
25 51 0
25 52 0
25 53 0
25 54 0
25 55 0
25 56 0
25 57 0
25 58 0
25 59 0
25 60 0
25 61 0
25 62 0
25 63 0
25 64 0
25 65 0
25 66 0
25 67 0
25 68 0
25 69 0
25 70 0
25 71 0
25 72 0
25 73 0
25 74 0
25 75 0
25 76 0
25 77 0
25 78 0
25 79 0
25 80 0
25 81 0
25 82 0
25 83 0
25 84 0
25 85 0
25 86 0
25 87 0
25 88 0
25 89 0
25 90 0
25 91 0
25 92 0
25 93 0
25 94 0
25 95 0
25 96 0
25 97 0
25 98 0
25 99 0
25 100 0
25 101 0
25 102 0
25 103 0
25 104 0
25 105 0
25 106 0
25 107 0
25 108 0
25 109 0
25 110 0
25 111 0
25 112 0
25 113 0
25 114 0
25 115 0
25 116 0
25 117 0
25 118 0
25 119 0
25 120 0
25 121 0
25 122 0
25 123 0
25 124 0
25 125 0
25 126 0
25 127 0
25 128 0
25 129 0
25 130 0
25 131 0
25 132 0
25 133 0
25 134 0
25 135 0
25 136 0
25 137 0
25 138 0
25 139 0
25 140 0
25 141 0
25 142 0
25 143 0
25 144 0
25 145 0
25 146 0
25 147 0
25 148 0
25 149 0
25 150 0
25 151 0
25 152 0
25 153 0
25 154 0
25 155 0
25 156 0
25 157 0
25 158 0
25 159 0
25 160 0
25 161 0
25 162 0
25 163 0
25 164 0
25 165 0
25 166 0
25 167 0
25 168 0
25 169 0
25 170 0
25 171 0
25 172 0
25 173 0
25 174 0
25 175 0
25 176 0
25 177 0
25 178 0
25 179 0
25 180 0
25 181 0
25 182 0
25 183 0
25 184 0
25 185 0
25 186 0
25 187 0
25 188 0
25 189 0
25 190 0
25 191 0
25 192 0
25 193 0
25 194 0
25 195 0
25 196 0
25 197 0
25 198 0
25 199 0
25 200 0
25 201 0
25 202 0
25 203 0
25 204 0
25 205 0
25 206 0
25 207 0
25 208 0
25 209 0
25 210 0
25 211 0
25 212 0
25 213 0
25 214 0
25 215 0
25 216 0
25 217 0
25 218 0
25 219 0
25 220 0
25 221 0
25 222 0
25 223 0
25 224 0
25 225 0
25 226 0
25 227 0
25 228 0
25 229 0
25 230 0
25 231 0
25 232 0
25 233 0
25 234 0
25 235 0
25 236 0
25 237 0
25 238 0
25 239 0
25 240 0
25 241 0
25 242 0
25 243 0
25 244 0
25 245 0
25 246 0
25 247 0
25 248 0
25 249 0
25 250 0
25 251 0
25 252 0
25 253 0
25 254 0
25 255 0
25 256 0
25 257 0
25 258 0
25 259 0
25 260 0
25 261 0
25 262 0
25 263 0
25 264 0
25 265 0
25 266 0
25 267 0
25 268 0
25 269 0
25 270 0
25 271 0
25 272 0
25 273 0
25 274 0
25 275 0
25 276 0
25 277 0
25 278 0
25 279 0
25 280 0
25 281 0
25 282 0
25 283 0
25 284 0
25 285 0
25 286 0
25 287 0
25 288 0
25 289 0
25 290 0
25 291 0
25 292 0
25 293 0
25 294 0
25 295 0
25 296 0
25 297 0
25 298 0
25 299 0
25 300 0
25 301 0
25 302 0
25 303 0
25 304 0
25 305 0
25 306 0
25 307 0
25 308 0
25 309 0
25 310 0
25 311 0
25 312 0
25 313 0
25 314 0
25 315 0
25 316 0
25 317 0
25 318 0
25 319 0
25 320 0
25 321 0
25 322 0
25 323 0
25 324 0
25 325 0
25 326 0
25 327 0
25 328 0
25 329 0
25 330 0
25 331 0
25 332 0
25 333 0
25 334 0
25 335 0
25 336 0
25 337 0
25 338 0
25 339 0
25 340 0
25 341 0
25 342 0
25 343 0
25 344 0
25 345 0
25 346 0
25 347 0
25 348 0
25 349 0
25 350 0
25 351 0
25 352 0
25 353 0
25 354 0
25 355 0
25 356 0
25 357 0
25 358 0
25 359 0
25 360 0
25 361 0
25 362 0
25 363 0
25 364 0
25 365 0
25 366 0
25 367 0
25 368 0
25 369 0
25 370 0
25 371 0
25 372 0
25 373 0
25 374 0
25 375 0
25 376 0
25 377 0
25 378 0
25 379 0
25 380 0
25 381 0
25 382 0
25 383 0
25 384 0
25 385 0
25 386 0
25 387 0
25 388 0
25 389 0
25 390 0
25 391 0
25 392 0
25 393 0
25 394 0
25 395 0
25 396 0
25 397 0
25 398 0
25 399 0
26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0
26 28 0
26 29 0
26 30 0
26 31 0
26 32 0
26 33 0
26 34 0
26 35 0
26 36 0
26 37 0
26 38 0
26 39 0
26 40 0
26 41 0
26 42 0
26 43 0
26 44 0
26 45 0
26 46 0
26 47 0
26 48 0
26 49 0
26 50 0
26 51 0
26 52 0
26 53 0
26 54 0
26 55 0
26 56 0
26 57 0
26 58 0
26 59 0
26 60 0
26 61 0
26 62 0
26 63 0
26 64 0
26 65 0
26 66 0
26 67 0
26 68 0
26 69 0
26 70 0
26 71 0
26 72 0
26 73 0
26 74 0
26 75 0
26 76 0
26 77 0
26 78 0
26 79 0
26 80 0
26 81 0
26 82 0
26 83 0
26 84 0
26 85 0
26 86 0
26 87 0
26 88 0
26 89 0
26 90 0
26 91 0
26 92 0
26 93 0
26 94 0
26 95 0
26 96 0
26 97 0
26 98 0
26 99 0
26 100 0
26 101 0
26 102 0
26 103 0
26 104 0
26 105 0
26 106 0
26 107 0
26 108 0
26 109 0
26 110 0
26 111 0
26 112 0
26 113 0
26 114 0
26 115 0
26 116 0
26 117 0
26 118 0
26 119 0
26 120 0
26 121 0
26 122 0
26 123 0
26 124 0
26 125 0
26 126 0
26 127 0
26 128 0
26 129 0
26 130 0
26 131 0
26 132 0
26 133 0
26 134 0
26 135 0
26 136 0
26 137 0
26 138 0
26 139 0
26 140 0
26 141 0
26 142 0
26 143 0
26 144 0
26 145 0
26 146 0
26 147 0
26 148 0
26 149 0
26 150 0
26 151 0
26 152 0
26 153 0
26 154 0
26 155 0
26 156 0
26 157 0
26 158 0
26 159 0
26 160 0
26 161 0
26 162 0
26 163 0
26 164 0
26 165 0
26 166 0
26 167 0
26 168 0
26 169 0
26 170 0
26 171 0
26 172 0
26 173 0
26 174 0
26 175 0
26 176 0
26 177 0
26 178 0
26 179 0
26 180 0
26 181 0
26 182 0
26 183 0
26 184 0
26 185 0
26 186 0
26 187 0
26 188 0
26 189 0
26 190 0
26 191 0
26 192 0
26 193 0
26 194 0
26 195 0
26 196 0
26 197 0
26 198 0
26 199 0
26 200 0
26 201 0
26 202 0
26 203 0
26 204 0
26 205 0
26 206 0
26 207 0
26 208 0
26 209 0
26 210 0
26 211 0
26 212 0
26 213 0
26 214 0
26 215 0
26 216 0
26 217 0
26 218 0
26 219 0
26 220 0
26 221 0
26 222 0
26 223 0
26 224 0
26 225 0
26 226 0
26 227 0
26 228 0
26 229 0
26 230 0
26 231 0
26 232 0
26 233 0
26 234 0
26 235 0
26 236 0
26 237 0
26 238 0
26 239 0
26 240 0
26 241 0
26 242 0
26 243 0
26 244 0
26 245 0
26 246 0
26 247 0
26 248 0
26 249 0
26 250 0
26 251 0
26 252 0
26 253 0
26 254 0
26 255 0
26 256 0
26 257 0
26 258 0
26 259 0
26 260 0
26 261 0
26 262 0
26 263 0
26 264 0
26 265 0
26 266 0
26 267 0
26 268 0
26 269 0
26 270 0
26 271 0
26 272 0
26 273 0
26 274 0
26 275 0
26 276 0
26 277 0
26 278 0
26 279 0
26 280 0
26 281 0
26 282 0
26 283 0
26 284 0
26 285 0
26 286 0
26 287 0
26 288 0
26 289 0
26 290 0
26 291 0
26 292 0
26 293 0
26 294 0
26 295 0
26 296 0
26 297 0
26 298 0
26 299 0
26 300 0
26 301 0
26 302 0
26 303 0
26 304 0
26 305 0
26 306 0
26 307 0
26 308 0
26 309 0
26 310 0
26 311 0
26 312 0
26 313 0
26 314 0
26 315 0
26 316 0
26 317 0
26 318 0
26 319 0
26 320 0
26 321 0
26 322 0
26 323 0
26 324 0
26 325 0
26 326 0
26 327 0
26 328 0
26 329 0
26 330 0
26 331 0
26 332 0
26 333 0
26 334 0
26 335 0
26 336 0
26 337 0
26 338 0
26 339 0
26 340 0
26 341 0
26 342 0
26 343 0
26 344 0
26 345 0
26 346 0
26 347 0
26 348 0
26 349 0
26 350 0
26 351 0
26 352 0
26 353 0
26 354 0
26 355 0
26 356 0
26 357 0
26 358 0
26 359 0
26 360 0
26 361 0
26 362 0
26 363 0
26 364 0
26 365 0
26 366 0
26 367 0
26 368 0
26 369 0
26 370 0
26 371 0
26 372 0
26 373 0
26 374 0
26 375 0
26 376 0
26 377 0
26 378 0
26 379 0
26 380 0
26 381 0
26 382 0
26 383 0
26 384 0
26 385 0
26 386 0
26 387 0
26 388 0
26 389 0
26 390 0
26 391 0
26 392 0
26 393 0
26 394 0
26 395 0
26 396 0
26 397 0
26 398 0
26 399 0
27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0
27 28 0
27 29 0
27 30 0
27 31 0
27 32 0
27 33 0
27 34 0
27 35 0
27 36 0
27 37 0
27 38 0
27 39 0
27 40 0
27 41 0
27 42 0
27 43 0
27 44 0
27 45 0
27 46 0
27 47 0
27 48 0
27 49 0
27 50 0
27 51 0
27 52 0
27 53 0
27 54 0
27 55 0
27 56 0
27 57 0
27 58 0
27 59 0
27 60 0
27 61 0
27 62 0
27 63 0
27 64 0
27 65 0
27 66 0
27 67 0
27 68 0
27 69 0
27 70 0
27 71 0
27 72 0
27 73 0
27 74 0
27 75 0
27 76 0
27 77 0
27 78 0
27 79 0
27 80 0
27 81 0
27 82 0
27 83 0
27 84 0
27 85 0
27 86 0
27 87 0
27 88 0
27 89 0
27 90 0
27 91 0
27 92 0
27 93 0
27 94 0
27 95 0
27 96 0
27 97 0
27 98 0
27 99 0
27 100 0
27 101 0
27 102 0
27 103 0
27 104 0
27 105 0
27 106 0
27 107 0
27 108 0
27 109 0
27 110 0
27 111 0
27 112 0
27 113 0
27 114 0
27 115 0
27 116 0
27 117 0
27 118 0
27 119 0
27 120 0
27 121 0
27 122 0
27 123 0
27 124 0
27 125 0
27 126 0
27 127 0
27 128 0
27 129 0
27 130 0
27 131 0
27 132 0
27 133 0
27 134 0
27 135 0
27 136 0
27 137 0
27 138 0
27 139 0
27 140 0
27 141 0
27 142 0
27 143 0
27 144 0
27 145 0
27 146 0
27 147 0
27 148 0
27 149 0
27 150 0
27 151 0
27 152 0
27 153 0
27 154 0
27 155 0
27 156 0
27 157 0
27 158 0
27 159 0
27 160 0
27 161 0
27 162 0
27 163 0
27 164 0
27 165 0
27 166 0
27 167 0
27 168 0
27 169 0
27 170 0
27 171 0
27 172 0
27 173 0
27 174 0
27 175 0
27 176 0
27 177 0
27 178 0
27 179 0
27 180 0
27 181 0
27 182 0
27 183 0
27 184 0
27 185 0
27 186 0
27 187 0
27 188 0
27 189 0
27 190 0
27 191 0
27 192 0
27 193 0
27 194 0
27 195 0
27 196 0
27 197 0
27 198 0
27 199 0
27 200 0
27 201 0
27 202 0
27 203 0
27 204 0
27 205 0
27 206 0
27 207 0
27 208 0
27 209 0
27 210 0
27 211 0
27 212 0
27 213 0
27 214 0
27 215 0
27 216 0
27 217 0
27 218 0
27 219 0
27 220 0
27 221 0
27 222 0
27 223 0
27 224 0
27 225 0
27 226 0
27 227 0
27 228 0
27 229 0
27 230 0
27 231 0
27 232 0
27 233 0
27 234 0
27 235 0
27 236 0
27 237 0
27 238 0
27 239 0
27 240 0
27 241 0
27 242 0
27 243 0
27 244 0
27 245 0
27 246 0
27 247 0
27 248 0
27 249 0
27 250 0
27 251 0
27 252 0
27 253 0
27 254 0
27 255 0
27 256 0
27 257 0
27 258 0
27 259 0
27 260 0
27 261 0
27 262 0
27 263 0
27 264 0
27 265 0
27 266 0
27 267 0
27 268 0
27 269 0
27 270 0
27 271 0
27 272 0
27 273 0
27 274 0
27 275 0
27 276 0
27 277 0
27 278 0
27 279 0
27 280 0
27 281 0
27 282 0
27 283 0
27 284 0
27 285 0
27 286 0
27 287 0
27 288 0
27 289 0
27 290 0
27 291 0
27 292 0
27 293 0
27 294 0
27 295 0
27 296 0
27 297 0
27 298 0
27 299 0
27 300 0
27 301 0
27 302 0
27 303 0
27 304 0
27 305 0
27 306 0
27 307 0
27 308 0
27 309 0
27 310 0
27 311 0
27 312 0
27 313 0
27 314 0
27 315 0
27 316 0
27 317 0
27 318 0
27 319 0
27 320 0
27 321 0
27 322 0
27 323 0
27 324 0
27 325 0
27 326 0
27 327 0
27 328 0
27 329 0
27 330 0
27 331 0
27 332 0
27 333 0
27 334 0
27 335 0
27 336 0
27 337 0
27 338 0
27 339 0
27 340 0
27 341 0
27 342 0
27 343 0
27 344 0
27 345 0
27 346 0
27 347 0
27 348 0
27 349 0
27 350 0
27 351 0
27 352 0
27 353 0
27 354 0
27 355 0
27 356 0
27 357 0
27 358 0
27 359 0
27 360 0
27 361 0
27 362 0
27 363 0
27 364 0
27 365 0
27 366 0
27 367 0
27 368 0
27 369 0
27 370 0
27 371 0
27 372 0
27 373 0
27 374 0
27 375 0
27 376 0
27 377 0
27 378 0
27 379 0
27 380 0
27 381 0
27 382 0
27 383 0
27 384 0
27 385 0
27 386 0
27 387 0
27 388 0
27 389 0
27 390 0
27 391 0
27 392 0
27 393 0
27 394 0
27 395 0
27 396 0
27 397 0
27 398 0
27 399 0
28 0 0
28 1 0
28 2 0
28 3 0
28 4 0
28 5 0
28 6 0
28 7 0
28 8 0
28 9 0
28 10 0
28 11 0
28 12 0
28 13 0
28 14 0
28 15 0
28 16 0
28 17 0
28 18 0
28 19 0
28 20 0
28 21 0
28 22 0
28 23 0
28 24 0
28 25 0
28 26 0
28 27 0
28 28 0
28 29 0
28 30 0
28 31 0
28 32 0
28 33 0
28 34 0
28 35 0
28 36 0
28 37 0
28 38 0
28 39 0
28 40 0
28 41 0
28 42 0
28 43 0
28 44 0
28 45 0
28 46 0
28 47 0
28 48 0
28 49 0
28 50 0
28 51 0
28 52 0
28 53 0
28 54 0
28 55 0
28 56 0
28 57 0
28 58 0
28 59 0
28 60 0
28 61 0
28 62 0
28 63 0
28 64 0
28 65 0
28 66 0
28 67 0
28 68 0
28 69 0
28 70 0
28 71 0
28 72 0
28 73 0
28 74 0
28 75 0
28 76 0
28 77 0
28 78 0
28 79 0
28 80 0
28 81 0
28 82 0
28 83 0
28 84 0
28 85 0
28 86 0
28 87 0
28 88 0
28 89 0
28 90 0
28 91 0
28 92 0
28 93 0
28 94 0
28 95 0
28 96 0
28 97 0
28 98 0
28 99 0
28 100 0
28 101 0
28 102 0
28 103 0
28 104 0
28 105 0
28 106 0
28 107 0
28 108 0
28 109 0
28 110 0
28 111 0
28 112 0
28 113 0
28 114 0
28 115 0
28 116 0
28 117 0
28 118 0
28 119 0
28 120 0
28 121 0
28 122 0
28 123 0
28 124 0
28 125 0
28 126 0
28 127 0
28 128 0
28 129 0
28 130 0
28 131 0
28 132 0
28 133 0
28 134 0
28 135 0
28 136 0
28 137 0
28 138 0
28 139 0
28 140 0
28 141 0
28 142 0
28 143 0
28 144 0
28 145 0
28 146 0
28 147 0
28 148 0
28 149 0
28 150 0
28 151 0
28 152 0
28 153 0
28 154 0
28 155 0
28 156 0
28 157 0
28 158 0
28 159 0
28 160 0
28 161 0
28 162 0
28 163 0
28 164 0
28 165 0
28 166 0
28 167 0
28 168 0
28 169 0
28 170 0
28 171 0
28 172 0
28 173 0
28 174 0
28 175 0
28 176 0
28 177 0
28 178 0
28 179 0
28 180 0
28 181 0
28 182 0
28 183 0
28 184 0
28 185 0
28 186 0
28 187 0
28 188 0
28 189 0
28 190 0
28 191 0
28 192 0
28 193 0
28 194 0
28 195 0
28 196 0
28 197 0
28 198 0
28 199 0
28 200 0
28 201 0
28 202 0
28 203 0
28 204 0
28 205 0
28 206 0
28 207 0
28 208 0
28 209 0
28 210 0
28 211 0
28 212 0
28 213 0
28 214 0
28 215 0
28 216 0
28 217 0
28 218 0
28 219 0
28 220 0
28 221 0
28 222 0
28 223 0
28 224 0
28 225 0
28 226 0
28 227 0
28 228 0
28 229 0
28 230 0
28 231 0
28 232 0
28 233 0
28 234 0
28 235 0
28 236 0
28 237 0
28 238 0
28 239 0
28 240 0
28 241 0
28 242 0
28 243 0
28 244 0
28 245 0
28 246 0
28 247 0
28 248 0
28 249 0
28 250 0
28 251 0
28 252 0
28 253 0
28 254 0
28 255 0
28 256 0
28 257 0
28 258 0
28 259 0
28 260 0
28 261 0
28 262 0
28 263 0
28 264 0
28 265 0
28 266 0
28 267 0
28 268 0
28 269 0
28 270 0
28 271 0
28 272 0
28 273 0
28 274 0
28 275 0
28 276 0
28 277 0
28 278 0
28 279 0
28 280 0
28 281 0
28 282 0
28 283 0
28 284 0
28 285 0
28 286 0
28 287 0
28 288 0
28 289 0
28 290 0
28 291 0
28 292 0
28 293 0
28 294 0
28 295 0
28 296 0
28 297 0
28 298 0
28 299 0
28 300 0
28 301 0
28 302 0
28 303 0
28 304 0
28 305 0
28 306 0
28 307 0
28 308 0
28 309 0
28 310 0
28 311 0
28 312 0
28 313 0
28 314 0
28 315 0
28 316 0
28 317 0
28 318 0
28 319 0
28 320 0
28 321 0
28 322 0
28 323 0
28 324 0
28 325 0
28 326 0
28 327 0
28 328 0
28 329 0
28 330 0
28 331 0
28 332 0
28 333 0
28 334 0
28 335 0
28 336 0
28 337 0
28 338 0
28 339 0
28 340 0
28 341 0
28 342 0
28 343 0
28 344 0
28 345 0
28 346 0
28 347 0
28 348 0
28 349 0
28 350 0
28 351 0
28 352 0
28 353 0
28 354 0
28 355 0
28 356 0
28 357 0
28 358 0
28 359 0
28 360 0
28 361 0
28 362 0
28 363 0
28 364 0
28 365 0
28 366 0
28 367 0
28 368 0
28 369 0
28 370 0
28 371 0
28 372 0
28 373 0
28 374 0
28 375 0
28 376 0
28 377 0
28 378 0
28 379 0
28 380 0
28 381 0
28 382 0
28 383 0
28 384 0
28 385 0
28 386 0
28 387 0
28 388 0
28 389 0
28 390 0
28 391 0
28 392 0
28 393 0
28 394 0
28 395 0
28 396 0
28 397 0
28 398 0
28 399 0
29 0 0
29 1 0
29 2 0
29 3 0
29 4 0
29 5 0
29 6 0
29 7 0
29 8 0
29 9 0
29 10 0
29 11 0
29 12 0
29 13 0
29 14 0
29 15 0
29 16 0
29 17 0
29 18 0
29 19 0
29 20 0
29 21 0
29 22 0
29 23 0
29 24 0
29 25 0
29 26 0
29 27 0
29 28 0
29 29 0
29 30 0
29 31 0
29 32 0
29 33 0
29 34 0
29 35 0
29 36 0
29 37 0
29 38 0
29 39 0
29 40 0
29 41 0
29 42 0
29 43 0
29 44 0
29 45 0
29 46 0
29 47 0
29 48 0
29 49 0
29 50 0
29 51 0
29 52 0
29 53 0
29 54 0
29 55 0
29 56 0
29 57 0
29 58 0
29 59 0
29 60 0
29 61 0
29 62 0
29 63 0
29 64 0
29 65 0
29 66 0
29 67 0
29 68 0
29 69 0
29 70 0
29 71 0
29 72 0
29 73 0
29 74 0
29 75 0
29 76 0
29 77 0
29 78 0
29 79 0
29 80 0
29 81 0
29 82 0
29 83 0
29 84 0
29 85 0
29 86 0
29 87 0
29 88 0
29 89 0
29 90 0
29 91 0
29 92 0
29 93 0
29 94 0
29 95 0
29 96 0
29 97 0
29 98 0
29 99 0
29 100 0
29 101 0
29 102 0
29 103 0
29 104 0
29 105 0
29 106 0
29 107 0
29 108 0
29 109 0
29 110 0
29 111 0
29 112 0
29 113 0
29 114 0
29 115 0
29 116 0
29 117 0
29 118 0
29 119 0
29 120 0
29 121 0
29 122 0
29 123 0
29 124 0
29 125 0
29 126 0
29 127 0
29 128 0
29 129 0
29 130 0
29 131 0
29 132 0
29 133 0
29 134 0
29 135 0
29 136 0
29 137 0
29 138 0
29 139 0
29 140 0
29 141 0
29 142 0
29 143 0
29 144 0
29 145 0
29 146 0
29 147 0
29 148 0
29 149 0
29 150 0
29 151 0
29 152 0
29 153 0
29 154 0
29 155 0
29 156 0
29 157 0
29 158 0
29 159 0
29 160 0
29 161 0
29 162 0
29 163 0
29 164 0
29 165 0
29 166 0
29 167 0
29 168 0
29 169 0
29 170 0
29 171 0
29 172 0
29 173 0
29 174 0
29 175 0
29 176 0
29 177 0
29 178 0
29 179 0
29 180 0
29 181 0
29 182 0
29 183 0
29 184 0
29 185 0
29 186 0
29 187 0
29 188 0
29 189 0
29 190 0
29 191 0
29 192 0
29 193 0
29 194 0
29 195 0
29 196 0
29 197 0
29 198 0
29 199 0
29 200 0
29 201 0
29 202 0
29 203 0
29 204 0
29 205 0
29 206 0
29 207 0
29 208 0
29 209 0
29 210 0
29 211 0
29 212 0
29 213 0
29 214 0
29 215 0
29 216 0
29 217 0
29 218 0
29 219 0
29 220 0
29 221 0
29 222 0
29 223 0
29 224 0
29 225 0
29 226 0
29 227 0
29 228 0
29 229 0
29 230 0
29 231 0
29 232 0
29 233 0
29 234 0
29 235 0
29 236 0
29 237 0
29 238 0
29 239 0
29 240 0
29 241 0
29 242 0
29 243 0
29 244 0
29 245 0
29 246 0
29 247 0
29 248 0
29 249 0
29 250 0
29 251 0
29 252 0
29 253 0
29 254 0
29 255 0
29 256 0
29 257 0
29 258 0
29 259 0
29 260 0
29 261 0
29 262 0
29 263 0
29 264 0
29 265 0
29 266 0
29 267 0
29 268 0
29 269 0
29 270 0
29 271 0
29 272 0
29 273 0
29 274 0
29 275 0
29 276 0
29 277 0
29 278 0
29 279 0
29 280 0
29 281 0
29 282 0
29 283 0
29 284 0
29 285 0
29 286 0
29 287 0
29 288 0
29 289 0
29 290 0
29 291 0
29 292 0
29 293 0
29 294 0
29 295 0
29 296 0
29 297 0
29 298 0
29 299 0
29 300 0
29 301 0
29 302 0
29 303 0
29 304 0
29 305 0
29 306 0
29 307 0
29 308 0
29 309 0
29 310 0
29 311 0
29 312 0
29 313 0
29 314 0
29 315 0
29 316 0
29 317 0
29 318 0
29 319 0
29 320 0
29 321 0
29 322 0
29 323 0
29 324 0
29 325 0
29 326 0
29 327 0
29 328 0
29 329 0
29 330 0
29 331 0
29 332 0
29 333 0
29 334 0
29 335 0
29 336 0
29 337 0
29 338 0
29 339 0
29 340 0
29 341 0
29 342 0
29 343 0
29 344 0
29 345 0
29 346 0
29 347 0
29 348 0
29 349 0
29 350 0
29 351 0
29 352 0
29 353 0
29 354 0
29 355 0
29 356 0
29 357 0
29 358 0
29 359 0
29 360 0
29 361 0
29 362 0
29 363 0
29 364 0
29 365 0
29 366 0
29 367 0
29 368 0
29 369 0
29 370 0
29 371 0
29 372 0
29 373 0
29 374 0
29 375 0
29 376 0
29 377 0
29 378 0
29 379 0
29 380 0
29 381 0
29 382 0
29 383 0
29 384 0
29 385 0
29 386 0
29 387 0
29 388 0
29 389 0
29 390 0
29 391 0
29 392 0
29 393 0
29 394 0
29 395 0
29 396 0
29 397 0
29 398 0
29 399 0
30 0 0
30 1 0
30 2 0
30 3 0
30 4 0
30 5 0
30 6 0
30 7 0
30 8 0
30 9 0
30 10 0
30 11 0
30 12 0
30 13 0
30 14 0
30 15 0
30 16 0
30 17 0
30 18 0
30 19 0
30 20 0
30 21 0
30 22 0
30 23 0
30 24 0
30 25 0
30 26 0
30 27 0
30 28 0
30 29 0
30 30 0
30 31 0
30 32 0
30 33 0
30 34 0
30 35 0
30 36 0
30 37 0
30 38 0
30 39 0
30 40 0
30 41 0
30 42 0
30 43 0
30 44 0
30 45 0
30 46 0
30 47 0
30 48 0
30 49 0
30 50 0
30 51 0
30 52 0
30 53 0
30 54 0
30 55 0
30 56 0
30 57 0
30 58 0
30 59 0
30 60 0
30 61 0
30 62 0
30 63 0
30 64 0
30 65 0
30 66 0
30 67 0
30 68 0
30 69 0
30 70 0
30 71 0
30 72 0
30 73 0
30 74 0
30 75 0
30 76 0
30 77 0
30 78 0
30 79 0
30 80 0
30 81 0
30 82 0
30 83 0
30 84 0
30 85 0
30 86 0
30 87 0
30 88 0
30 89 0
30 90 0
30 91 0
30 92 0
30 93 0
30 94 0
30 95 0
30 96 0
30 97 0
30 98 0
30 99 0
30 100 0
30 101 0
30 102 0
30 103 0
30 104 0
30 105 0
30 106 0
30 107 0
30 108 0
30 109 0
30 110 0
30 111 0
30 112 0
30 113 0
30 114 0
30 115 0
30 116 0
30 117 0
30 118 0
30 119 0
30 120 0
30 121 0
30 122 0
30 123 0
30 124 0
30 125 0
30 126 0
30 127 0
30 128 0
30 129 0
30 130 0
30 131 0
30 132 0
30 133 0
30 134 0
30 135 0
30 136 0
30 137 0
30 138 0
30 139 0
30 140 0
30 141 0
30 142 0
30 143 0
30 144 0
30 145 0
30 146 0
30 147 0
30 148 0
30 149 0
30 150 0
30 151 0
30 152 0
30 153 0
30 154 0
30 155 0
30 156 0
30 157 0
30 158 0
30 159 0
30 160 0
30 161 0
30 162 0
30 163 0
30 164 0
30 165 0
30 166 0
30 167 0
30 168 0
30 169 0
30 170 0
30 171 0
30 172 0
30 173 0
30 174 0
30 175 0
30 176 0
30 177 0
30 178 0
30 179 0
30 180 0
30 181 0
30 182 0
30 183 0
30 184 0
30 185 0
30 186 0
30 187 0
30 188 0
30 189 0
30 190 0
30 191 0
30 192 0
30 193 0
30 194 0
30 195 0
30 196 0
30 197 0
30 198 0
30 199 0
30 200 0
30 201 0
30 202 0
30 203 0
30 204 0
30 205 0
30 206 0
30 207 0
30 208 0
30 209 0
30 210 0
30 211 0
30 212 0
30 213 0
30 214 0
30 215 0
30 216 0
30 217 0
30 218 0
30 219 0
30 220 0
30 221 0
30 222 0
30 223 0
30 224 0
30 225 0
30 226 0
30 227 0
30 228 0
30 229 0
30 230 0
30 231 0
30 232 0
30 233 0
30 234 0
30 235 0
30 236 0
30 237 0
30 238 0
30 239 0
30 240 0
30 241 0
30 242 0
30 243 0
30 244 0
30 245 0
30 246 0
30 247 0
30 248 0
30 249 0
30 250 0
30 251 0
30 252 0
30 253 0
30 254 0
30 255 0
30 256 0
30 257 0
30 258 0
30 259 0
30 260 0
30 261 0
30 262 0
30 263 0
30 264 0
30 265 0
30 266 0
30 267 0
30 268 0
30 269 0
30 270 0
30 271 0
30 272 0
30 273 0
30 274 0
30 275 0
30 276 0
30 277 0
30 278 0
30 279 0
30 280 0
30 281 0
30 282 0
30 283 0
30 284 0
30 285 0
30 286 0
30 287 0
30 288 0
30 289 0
30 290 0
30 291 0
30 292 0
30 293 0
30 294 0
30 295 0
30 296 0
30 297 0
30 298 0
30 299 0
30 300 0
30 301 0
30 302 0
30 303 0
30 304 0
30 305 0
30 306 0
30 307 0
30 308 0
30 309 0
30 310 0
30 311 0
30 312 0
30 313 0
30 314 0
30 315 0
30 316 0
30 317 0
30 318 0
30 319 0
30 320 0
30 321 0
30 322 0
30 323 0
30 324 0
30 325 0
30 326 0
30 327 0
30 328 0
30 329 0
30 330 0
30 331 0
30 332 0
30 333 0
30 334 0
30 335 0
30 336 0
30 337 0
30 338 0
30 339 0
30 340 0
30 341 0
30 342 0
30 343 0
30 344 0
30 345 0
30 346 0
30 347 0
30 348 0
30 349 0
30 350 0
30 351 0
30 352 0
30 353 0
30 354 0
30 355 0
30 356 0
30 357 0
30 358 0
30 359 0
30 360 0
30 361 0
30 362 0
30 363 0
30 364 0
30 365 0
30 366 0
30 367 0
30 368 0
30 369 0
30 370 0
30 371 0
30 372 0
30 373 0
30 374 0
30 375 0
30 376 0
30 377 0
30 378 0
30 379 0
30 380 0
30 381 0
30 382 0
30 383 0
30 384 0
30 385 0
30 386 0
30 387 0
30 388 0
30 389 0
30 390 0
30 391 0
30 392 0
30 393 0
30 394 0
30 395 0
30 396 0
30 397 0
30 398 0
30 399 0
31 0 0
31 1 0
31 2 0
31 3 0
31 4 0
31 5 0
31 6 0
31 7 0
31 8 0
31 9 0
31 10 0
31 11 0
31 12 0
31 13 0
31 14 0
31 15 0
31 16 0
31 17 0
31 18 0
31 19 0
31 20 0
31 21 0
31 22 0
31 23 0
31 24 0
31 25 0
31 26 0
31 27 0
31 28 0
31 29 0
31 30 0
31 31 0
31 32 0
31 33 0
31 34 0
31 35 0
31 36 0
31 37 0
31 38 0
31 39 0
31 40 0
31 41 0
31 42 0
31 43 0
31 44 0
31 45 0
31 46 0
31 47 0
31 48 0
31 49 0
31 50 0
31 51 0
31 52 0
31 53 0
31 54 0
31 55 0
31 56 0
31 57 0
31 58 0
31 59 0
31 60 0
31 61 0
31 62 0
31 63 0
31 64 0
31 65 0
31 66 0
31 67 0
31 68 0
31 69 0
31 70 0
31 71 0
31 72 0
31 73 0
31 74 0
31 75 0
31 76 0
31 77 0
31 78 0
31 79 0
31 80 0
31 81 0
31 82 0
31 83 0
31 84 0
31 85 0
31 86 0
31 87 0
31 88 0
31 89 0
31 90 0
31 91 0
31 92 0
31 93 0
31 94 0
31 95 0
31 96 0
31 97 0
31 98 0
31 99 0
31 100 0
31 101 0
31 102 0
31 103 0
31 104 0
31 105 0
31 106 0
31 107 0
31 108 0
31 109 0
31 110 0
31 111 0
31 112 0
31 113 0
31 114 0
31 115 0
31 116 0
31 117 0
31 118 0
31 119 0
31 120 0
31 121 0
31 122 0
31 123 0
31 124 0
31 125 0
31 126 0
31 127 0
31 128 0
31 129 0
31 130 0
31 131 0
31 132 0
31 133 0
31 134 0
31 135 0
31 136 0
31 137 0
31 138 0
31 139 0
31 140 0
31 141 0
31 142 0
31 143 0
31 144 0
31 145 0
31 146 0
31 147 0
31 148 0
31 149 0
31 150 0
31 151 0
31 152 0
31 153 0
31 154 0
31 155 0
31 156 0
31 157 0
31 158 0
31 159 0
31 160 0
31 161 0
31 162 0
31 163 0
31 164 0
31 165 0
31 166 0
31 167 0
31 168 0
31 169 0
31 170 0
31 171 0
31 172 0
31 173 0
31 174 0
31 175 0
31 176 0
31 177 0
31 178 0
31 179 0
31 180 0
31 181 0
31 182 0
31 183 0
31 184 0
31 185 0
31 186 0
31 187 0
31 188 0
31 189 0
31 190 0
31 191 0
31 192 0
31 193 0
31 194 0
31 195 0
31 196 0
31 197 0
31 198 0
31 199 0
31 200 0
31 201 0
31 202 0
31 203 0
31 204 0
31 205 0
31 206 0
31 207 0
31 208 0
31 209 0
31 210 0
31 211 0
31 212 0
31 213 0
31 214 0
31 215 0
31 216 0
31 217 0
31 218 0
31 219 0
31 220 0
31 221 0
31 222 0
31 223 0
31 224 0
31 225 0
31 226 0
31 227 0
31 228 0
31 229 0
31 230 0
31 231 0
31 232 0
31 233 0
31 234 0
31 235 0
31 236 0
31 237 0
31 238 0
31 239 0
31 240 0
31 241 0
31 242 0
31 243 0
31 244 0
31 245 0
31 246 0
31 247 0
31 248 0
31 249 0
31 250 0
31 251 0
31 252 0
31 253 0
31 254 0
31 255 0
31 256 0
31 257 0
31 258 0
31 259 0
31 260 0
31 261 0
31 262 0
31 263 0
31 264 0
31 265 0
31 266 0
31 267 0
31 268 0
31 269 0
31 270 0
31 271 0
31 272 0
31 273 0
31 274 0
31 275 0
31 276 0
31 277 0
31 278 0
31 279 0
31 280 0
31 281 0
31 282 0
31 283 0
31 284 0
31 285 0
31 286 0
31 287 0
31 288 0
31 289 0
31 290 0
31 291 0
31 292 0
31 293 0
31 294 0
31 295 0
31 296 0
31 297 0
31 298 0
31 299 0
31 300 0
31 301 0
31 302 0
31 303 0
31 304 0
31 305 0
31 306 0
31 307 0
31 308 0
31 309 0
31 310 0
31 311 0
31 312 0
31 313 0
31 314 0
31 315 0
31 316 0
31 317 0
31 318 0
31 319 0
31 320 0
31 321 0
31 322 0
31 323 0
31 324 0
31 325 0
31 326 0
31 327 0
31 328 0
31 329 0
31 330 0
31 331 0
31 332 0
31 333 0
31 334 0
31 335 0
31 336 0
31 337 0
31 338 0
31 339 0
31 340 0
31 341 0
31 342 0
31 343 0
31 344 0
31 345 0
31 346 0
31 347 0
31 348 0
31 349 0
31 350 0
31 351 0
31 352 0
31 353 0
31 354 0
31 355 0
31 356 0
31 357 0
31 358 0
31 359 0
31 360 0
31 361 0
31 362 0
31 363 0
31 364 0
31 365 0
31 366 0
31 367 0
31 368 0
31 369 0
31 370 0
31 371 0
31 372 0
31 373 0
31 374 0
31 375 0
31 376 0
31 377 0
31 378 0
31 379 0
31 380 0
31 381 0
31 382 0
31 383 0
31 384 0
31 385 0
31 386 0
31 387 0
31 388 0
31 389 0
31 390 0
31 391 0
31 392 0
31 393 0
31 394 0
31 395 0
31 396 0
31 397 0
31 398 0
31 399 0
32 0 0
32 1 0
32 2 0
32 3 0
32 4 0
32 5 0
32 6 0
32 7 0
32 8 0
32 9 0
32 10 0
32 11 0
32 12 0
32 13 0
32 14 0
32 15 0
32 16 0
32 17 0
32 18 0
32 19 0
32 20 0
32 21 0
32 22 0
32 23 0
32 24 0
32 25 0
32 26 0
32 27 0
32 28 0
32 29 0
32 30 0
32 31 0
32 32 0
32 33 0
32 34 0
32 35 0
32 36 0
32 37 0
32 38 0
32 39 0
32 40 0
32 41 0
32 42 0
32 43 0
32 44 0
32 45 0
32 46 0
32 47 0
32 48 0
32 49 0
32 50 0
32 51 0
32 52 0
32 53 0
32 54 0
32 55 0
32 56 0
32 57 0
32 58 0
32 59 0
32 60 0
32 61 0
32 62 0
32 63 0
32 64 0
32 65 0
32 66 0
32 67 0
32 68 0
32 69 0
32 70 0
32 71 0
32 72 0
32 73 0
32 74 0
32 75 0
32 76 0
32 77 0
32 78 0
32 79 0
32 80 0
32 81 0
32 82 0
32 83 0
32 84 0
32 85 0
32 86 0
32 87 0
32 88 0
32 89 0
32 90 0
32 91 0
32 92 0
32 93 0
32 94 0
32 95 0
32 96 0
32 97 0
32 98 0
32 99 0
32 100 0
32 101 0
32 102 0
32 103 0
32 104 0
32 105 0
32 106 0
32 107 0
32 108 0
32 109 0
32 110 0
32 111 0
32 112 0
32 113 0
32 114 0
32 115 0
32 116 0
32 117 0
32 118 0
32 119 0
32 120 0
32 121 0
32 122 0
32 123 0
32 124 0
32 125 0
32 126 0
32 127 0
32 128 0
32 129 0
32 130 0
32 131 0
32 132 0
32 133 0
32 134 0
32 135 0
32 136 0
32 137 0
32 138 0
32 139 0
32 140 0
32 141 0
32 142 0
32 143 0
32 144 0
32 145 0
32 146 0
32 147 0
32 148 0
32 149 0
32 150 0
32 151 0
32 152 0
32 153 0
32 154 0
32 155 0
32 156 0
32 157 0
32 158 0
32 159 0
32 160 0
32 161 0
32 162 0
32 163 0
32 164 0
32 165 0
32 166 0
32 167 0
32 168 0
32 169 0
32 170 0
32 171 0
32 172 0
32 173 0
32 174 0
32 175 0
32 176 0
32 177 0
32 178 0
32 179 0
32 180 0
32 181 0
32 182 0
32 183 0
32 184 0
32 185 0
32 186 0
32 187 0
32 188 0
32 189 0
32 190 0
32 191 0
32 192 0
32 193 0
32 194 0
32 195 0
32 196 0
32 197 0
32 198 0
32 199 0
32 200 0
32 201 0
32 202 0
32 203 0
32 204 0
32 205 0
32 206 0
32 207 0
32 208 0
32 209 0
32 210 0
32 211 0
32 212 0
32 213 0
32 214 0
32 215 0
32 216 0
32 217 0
32 218 0
32 219 0
32 220 0
32 221 0
32 222 0
32 223 0
32 224 0
32 225 0
32 226 0
32 227 0
32 228 0
32 229 0
32 230 0
32 231 0
32 232 0
32 233 0
32 234 0
32 235 0
32 236 0
32 237 0
32 238 0
32 239 0
32 240 0
32 241 0
32 242 0
32 243 0
32 244 0
32 245 0
32 246 0
32 247 0
32 248 0
32 249 0
32 250 0
32 251 0
32 252 0
32 253 0
32 254 0
32 255 0
32 256 0
32 257 0
32 258 0
32 259 0
32 260 0
32 261 0
32 262 0
32 263 0
32 264 0
32 265 0
32 266 0
32 267 0
32 268 0
32 269 0
32 270 0
32 271 0
32 272 0
32 273 0
32 274 0
32 275 0
32 276 0
32 277 0
32 278 0
32 279 0
32 280 0
32 281 0
32 282 0
32 283 0
32 284 0
32 285 0
32 286 0
32 287 0
32 288 0
32 289 0
32 290 0
32 291 0
32 292 0
32 293 0
32 294 0
32 295 0
32 296 0
32 297 0
32 298 0
32 299 0
32 300 0
32 301 0
32 302 0
32 303 0
32 304 0
32 305 0
32 306 0
32 307 0
32 308 0
32 309 0
32 310 0
32 311 0
32 312 0
32 313 0
32 314 0
32 315 0
32 316 0
32 317 0
32 318 0
32 319 0
32 320 0
32 321 0
32 322 0
32 323 0
32 324 0
32 325 0
32 326 0
32 327 0
32 328 0
32 329 0
32 330 0
32 331 0
32 332 0
32 333 0
32 334 0
32 335 0
32 336 0
32 337 0
32 338 0
32 339 0
32 340 0
32 341 0
32 342 0
32 343 0
32 344 0
32 345 0
32 346 0
32 347 0
32 348 0
32 349 0
32 350 0
32 351 0
32 352 0
32 353 0
32 354 0
32 355 0
32 356 0
32 357 0
32 358 0
32 359 0
32 360 0
32 361 0
32 362 0
32 363 0
32 364 0
32 365 0
32 366 0
32 367 0
32 368 0
32 369 0
32 370 0
32 371 0
32 372 0
32 373 0
32 374 0
32 375 0
32 376 0
32 377 0
32 378 0
32 379 0
32 380 0
32 381 0
32 382 0
32 383 0
32 384 0
32 385 0
32 386 0
32 387 0
32 388 0
32 389 0
32 390 0
32 391 0
32 392 0
32 393 0
32 394 0
32 395 0
32 396 0
32 397 0
32 398 0
32 399 0
33 0 1
33 1 0
33 2 0
33 3 0
33 4 0
33 5 0
33 6 0
33 7 0
33 8 0
33 9 0
33 10 0
33 11 0
33 12 0
33 13 0
33 14 0
33 15 0
33 16 0
33 17 0
33 18 0
33 19 0
33 20 0
33 21 0
33 22 0
33 23 0
33 24 0
33 25 0
33 26 0
33 27 0
33 28 0
33 29 0
33 30 0
33 31 0
33 32 0
33 33 0
33 34 0
33 35 0
33 36 0
33 37 0
33 38 0
33 39 0
33 40 0
33 41 0
33 42 0
33 43 0
33 44 0
33 45 0
33 46 0
33 47 0
33 48 0
33 49 0
33 50 0
33 51 0
33 52 0
33 53 0
33 54 0
33 55 1
33 56 1
33 57 1
33 58 1
33 59 1
33 60 1
33 61 1
33 62 1
33 63 1
33 64 1
33 65 1
33 66 1
33 67 1
33 68 1
33 69 1
33 70 1
33 71 1
33 72 1
33 73 1
33 74 1
33 75 1
33 76 1
33 77 1
33 78 1
33 79 1
33 80 1
33 81 1
33 82 1
33 83 1
33 84 1
33 85 1
33 86 1
33 87 1
33 88 1
33 89 1
33 90 1
33 91 1
33 92 1
33 93 1
33 94 1
33 95 1
33 96 1
33 97 1
33 98 1
33 99 1
33 100 1
33 101 1
33 102 1
33 103 1
33 104 1
33 105 1
33 106 1
33 107 1
33 108 1
33 109 1
33 110 1
33 111 1
33 112 1
33 113 1
33 114 1
33 115 1
33 116 1
33 117 1
33 118 1
33 119 1
33 120 1
33 121 1
33 122 1
33 123 1
33 124 1
33 125 1
33 126 1
33 127 1
33 128 1
33 129 1
33 130 1
33 131 1
33 132 1
33 133 1
33 134 1
33 135 1
33 136 1
33 137 1
33 138 1
33 139 1
33 140 1
33 141 1
33 142 1
33 143 1
33 144 1
33 145 1
33 146 1
33 147 1
33 148 1
33 149 1
33 150 1
33 151 1
33 152 1
33 153 1
33 154 1
33 155 1
33 156 1
33 157 1
33 158 1
33 159 1
33 160 1
33 161 1
33 162 1
33 163 1
33 164 1
33 165 1
33 166 1
33 167 1
33 168 1
33 169 1
33 170 1
33 171 1
33 172 1
33 173 1
33 174 1
33 175 1
33 176 1
33 177 1
33 178 1
33 179 1
33 180 1
33 181 1
33 182 1
33 183 1
33 184 1
33 185 1
33 186 1
33 187 1
33 188 1
33 189 1
33 190 1
33 191 1
33 192 1
33 193 1
33 194 1
33 195 1
33 196 1
33 197 1
33 198 1
33 199 1
33 200 1
33 201 1
33 202 1
33 203 1
33 204 1
33 205 1
33 206 1
33 207 1
33 208 1
33 209 1
33 210 1
33 211 1
33 212 1
33 213 1
33 214 1
33 215 1
33 216 1
33 217 1
33 218 1
33 219 1
33 220 1
33 221 1
33 222 1
33 223 1
33 224 1
33 225 1
33 226 1
33 227 1
33 228 1
33 229 1
33 230 1
33 231 1
33 232 1
33 233 1
33 234 1
33 235 1
33 236 1
33 237 1
33 238 1
33 239 1
33 240 1
33 241 1
33 242 1
33 243 1
33 244 1
33 245 1
33 246 1
33 247 1
33 248 1
33 249 1
33 250 1
33 251 1
33 252 1
33 253 1
33 254 1
33 255 1
33 256 1
33 257 1
33 258 1
33 259 1
33 260 1
33 261 1
33 262 1
33 263 1
33 264 1
33 265 1
33 266 1
33 267 1
33 268 1
33 269 1
33 270 1
33 271 1
33 272 1
33 273 1
33 274 1
33 275 1
33 276 1
33 277 1
33 278 1
33 279 1
33 280 1
33 281 1
33 282 1
33 283 1
33 284 1
33 285 1
33 286 1
33 287 1
33 288 1
33 289 1
33 290 1
33 291 1
33 292 1
33 293 1
33 294 1
33 295 1
33 296 1
33 297 1
33 298 1
33 299 1
33 300 1
33 301 1
33 302 1
33 303 1
33 304 1
33 305 1
33 306 1
33 307 1
33 308 1
33 309 1
33 310 1
33 311 1
33 312 1
33 313 1
33 314 1
33 315 1
33 316 1
33 317 1
33 318 1
33 319 1
33 320 1
33 321 1
33 322 1
33 323 1
33 324 1
33 325 1
33 326 1
33 327 1
33 328 1
33 329 1
33 330 1
33 331 1
33 332 1
33 333 1
33 334 1
33 335 1
33 336 1
33 337 1
33 338 1
33 339 1
33 340 1
33 341 1
33 342 1
33 343 1
33 344 1
33 345 1
33 346 1
33 347 1
33 348 1
33 349 1
33 350 1
33 351 1
33 352 1
33 353 1
33 354 1
33 355 1
33 356 1
33 357 1
33 358 1
33 359 1
33 360 1
33 361 1
33 362 1
33 363 1
33 364 1
33 365 1
33 366 1
33 367 1
33 368 1
33 369 1
33 370 1
33 371 1
33 372 1
33 373 1
33 374 1
33 375 1
33 376 1
33 377 1
33 378 1
33 379 1
33 380 1
33 381 1
33 382 1
33 383 1
33 384 1
33 385 1
33 386 1
33 387 1
33 388 1
33 389 1
33 390 1
33 391 1
33 392 1
33 393 1
33 394 1
33 395 1
33 396 1
33 397 1
33 398 1
33 399 1
34 0 1
34 1 0
34 2 0
34 3 0
34 4 0
34 5 0
34 6 0
34 7 0
34 8 0
34 9 0
34 10 0
34 11 0
34 12 0
34 13 0
34 14 0
34 15 0
34 16 1
34 17 1
34 18 1
34 19 1
34 20 1
34 21 1
34 22 1
34 23 1
34 24 1
34 25 1
34 26 1
34 27 1
34 28 1
34 29 1
34 30 1
34 31 1
34 32 1
34 33 1
34 34 1
34 35 1
34 36 1
34 37 1
34 38 1
34 39 1
34 40 1
34 41 1
34 42 1
34 43 1
34 44 1
34 45 1
34 46 1
34 47 1
34 48 1
34 49 1
34 50 1
34 51 1
34 52 1
34 53 1
34 54 1
34 55 1
34 56 1
34 57 1
34 58 1
34 59 1
34 60 1
34 61 1
34 62 1
34 63 1
34 64 1
34 65 1
34 66 1
34 67 1
34 68 1
34 69 1
34 70 1
34 71 1
34 72 1
34 73 1
34 74 1
34 75 1
34 76 1
34 77 1
34 78 1
34 79 1
34 80 1
34 81 1
34 82 1
34 83 1
34 84 1
34 85 1
34 86 1
34 87 1
34 88 1
34 89 1
34 90 1
34 91 1
34 92 1
34 93 1
34 94 1
34 95 1
34 96 1
34 97 1
34 98 1
34 99 1
34 100 1
34 101 1
34 102 1
34 103 1
34 104 1
34 105 1
34 106 1
34 107 1
34 108 1
34 109 1
34 110 1
34 111 1
34 112 1
34 113 1
34 114 1
34 115 1
34 116 1
34 117 1
34 118 1
34 119 1
34 120 1
34 121 1
34 122 1
34 123 1
34 124 1
34 125 1
34 126 1
34 127 1
34 128 1
34 129 1
34 130 1
34 131 1
34 132 1
34 133 1
34 134 1
34 135 1
34 136 1
34 137 1
34 138 1
34 139 1
34 140 1
34 141 1
34 142 1
34 143 1
34 144 1
34 145 1
34 146 1
34 147 1
34 148 1
34 149 1
34 150 1
34 151 1
34 152 1
34 153 1
34 154 1
34 155 1
34 156 1
34 157 1
34 158 1
34 159 1
34 160 1
34 161 1
34 162 1
34 163 1
34 164 1
34 165 1
34 166 1
34 167 1
34 168 1
34 169 1
34 170 1
34 171 1
34 172 1
34 173 1
34 174 1
34 175 1
34 176 1
34 177 1
34 178 1
34 179 1
34 180 1
34 181 1
34 182 1
34 183 1
34 184 1
34 185 1
34 186 1
34 187 1
34 188 1
34 189 1
34 190 1
34 191 1
34 192 1
34 193 1
34 194 1
34 195 1
34 196 1
34 197 1
34 198 1
34 199 1
34 200 1
34 201 1
34 202 1
34 203 1
34 204 1
34 205 1
34 206 1
34 207 1
34 208 1
34 209 1
34 210 1
34 211 1
34 212 1
34 213 1
34 214 1
34 215 1
34 216 1
34 217 1
34 218 1
34 219 1
34 220 1
34 221 1
34 222 1
34 223 1
34 224 1
34 225 1
34 226 1
34 227 1
34 228 1
34 229 1
34 230 1
34 231 1
34 232 1
34 233 1
34 234 1
34 235 1
34 236 1
34 237 1
34 238 1
34 239 1
34 240 1
34 241 1
34 242 1
34 243 1
34 244 1
34 245 1
34 246 1
34 247 1
34 248 1
34 249 1
34 250 1
34 251 1
34 252 1
34 253 1
34 254 1
34 255 1
34 256 1
34 257 1
34 258 1
34 259 1
34 260 1
34 261 1
34 262 1
34 263 1
34 264 1
34 265 1
34 266 1
34 267 1
34 268 1
34 269 1
34 270 1
34 271 1
34 272 1
34 273 1
34 274 1
34 275 1
34 276 1
34 277 1
34 278 1
34 279 1
34 280 1
34 281 1
34 282 1
34 283 1
34 284 1
34 285 1
34 286 1
34 287 1
34 288 1
34 289 1
34 290 1
34 291 1
34 292 1
34 293 1
34 294 1
34 295 1
34 296 1
34 297 1
34 298 1
34 299 1
34 300 1
34 301 1
34 302 1
34 303 1
34 304 1
34 305 1
34 306 1
34 307 1
34 308 1
34 309 1
34 310 1
34 311 1
34 312 1
34 313 1
34 314 1
34 315 1
34 316 1
34 317 1
34 318 1
34 319 1
34 320 1
34 321 1
34 322 1
34 323 1
34 324 1
34 325 1
34 326 1
34 327 1
34 328 1
34 329 1
34 330 1
34 331 1
34 332 1
34 333 1
34 334 1
34 335 1
34 336 1
34 337 1
34 338 1
34 339 1
34 340 1
34 341 1
34 342 1
34 343 1
34 344 1
34 345 1
34 346 1
34 347 1
34 348 1
34 349 1
34 350 1
34 351 1
34 352 1
34 353 1
34 354 1
34 355 1
34 356 1
34 357 1
34 358 1
34 359 1
34 360 1
34 361 1
34 362 1
34 363 1
34 364 1
34 365 1
34 366 1
34 367 1
34 368 1
34 369 1
34 370 1
34 371 1
34 372 1
34 373 1
34 374 1
34 375 1
34 376 1
34 377 1
34 378 1
34 379 1
34 380 1
34 381 1
34 382 1
34 383 1
34 384 1
34 385 1
34 386 1
34 387 1
34 388 1
34 389 1
34 390 1
34 391 1
34 392 1
34 393 1
34 394 1
34 395 1
34 396 1
34 397 1
34 398 1
34 399 1
35 0 1
35 1 0
35 2 0
35 3 0
35 4 0
35 5 1
35 6 1
35 7 1
35 8 1
35 9 1
35 10 1
35 11 1
35 12 1
35 13 1
35 14 1
35 15 1
35 16 1
35 17 1
35 18 1
35 19 1
35 20 1
35 21 1
35 22 1
35 23 1
35 24 1
35 25 1
35 26 1
35 27 1
35 28 1
35 29 1
35 30 1
35 31 1
35 32 1
35 33 1
35 34 1
35 35 1
35 36 1
35 37 1
35 38 1
35 39 1
35 40 1
35 41 1
35 42 1
35 43 1
35 44 1
35 45 1
35 46 1
35 47 1
35 48 1
35 49 1
35 50 1
35 51 1
35 52 1
35 53 1
35 54 1
35 55 1
35 56 1
35 57 1
35 58 1
35 59 1
35 60 1
35 61 1
35 62 1
35 63 1
35 64 1
35 65 1
35 66 1
35 67 1
35 68 1
35 69 1
35 70 1
35 71 1
35 72 1
35 73 1
35 74 1
35 75 1
35 76 1
35 77 1
35 78 1
35 79 1
35 80 1
35 81 1
35 82 1
35 83 1
35 84 1
35 85 1
35 86 1
35 87 1
35 88 1
35 89 1
35 90 1
35 91 1
35 92 1
35 93 1
35 94 1
35 95 1
35 96 1
35 97 1
35 98 1
35 99 1
35 100 1
35 101 1
35 102 1
35 103 1
35 104 1
35 105 1
35 106 1
35 107 1
35 108 1
35 109 1
35 110 1
35 111 1
35 112 1
35 113 1
35 114 1
35 115 1
35 116 1
35 117 1
35 118 1
35 119 1
35 120 1
35 121 1
35 122 1
35 123 1
35 124 1
35 125 1
35 126 1
35 127 1
35 128 1
35 129 1
35 130 1
35 131 1
35 132 1
35 133 1
35 134 1
35 135 1
35 136 1
35 137 1
35 138 1
35 139 1
35 140 1
35 141 1
35 142 1
35 143 1
35 144 1
35 145 1
35 146 1
35 147 1
35 148 1
35 149 1
35 150 1
35 151 1
35 152 1
35 153 1
35 154 1
35 155 1
35 156 1
35 157 1
35 158 1
35 159 1
35 160 1
35 161 1
35 162 1
35 163 1
35 164 1
35 165 1
35 166 1
35 167 1
35 168 1
35 169 1
35 170 1
35 171 1
35 172 1
35 173 1
35 174 1
35 175 1
35 176 1
35 177 1
35 178 1
35 179 1
35 180 1
35 181 1
35 182 1
35 183 1
35 184 1
35 185 1
35 186 1
35 187 1
35 188 1
35 189 1
35 190 1
35 191 1
35 192 1
35 193 1
35 194 1
35 195 1
35 196 1
35 197 1
35 198 1
35 199 1
35 200 1
35 201 1
35 202 1
35 203 1
35 204 1
35 205 1
35 206 1
35 207 1
35 208 1
35 209 1
35 210 1
35 211 1
35 212 1
35 213 1
35 214 1
35 215 1
35 216 1
35 217 1
35 218 1
35 219 1
35 220 1
35 221 1
35 222 1
35 223 1
35 224 1
35 225 1
35 226 1
35 227 1
35 228 1
35 229 1
35 230 1
35 231 1
35 232 1
35 233 1
35 234 1
35 235 1
35 236 1
35 237 1
35 238 1
35 239 1
35 240 1
35 241 1
35 242 1
35 243 1
35 244 1
35 245 1
35 246 1
35 247 1
35 248 1
35 249 1
35 250 1
35 251 1
35 252 1
35 253 1
35 254 1
35 255 1
35 256 1
35 257 1
35 258 1
35 259 1
35 260 1
35 261 1
35 262 1
35 263 1
35 264 1
35 265 1
35 266 1
35 267 1
35 268 1
35 269 1
35 270 1
35 271 1
35 272 1
35 273 1
35 274 1
35 275 1
35 276 1
35 277 1
35 278 1
35 279 1
35 280 1
35 281 1
35 282 1
35 283 1
35 284 1
35 285 1
35 286 1
35 287 1
35 288 1
35 289 1
35 290 1
35 291 1
35 292 1
35 293 1
35 294 1
35 295 1
35 296 1
35 297 1
35 298 1
35 299 1
35 300 1
35 301 1
35 302 1
35 303 1
35 304 1
35 305 1
35 306 1
35 307 1
35 308 1
35 309 1
35 310 1
35 311 1
35 312 1
35 313 1
35 314 1
35 315 1
35 316 1
35 317 1
35 318 1
35 319 1
35 320 1
35 321 1
35 322 1
35 323 1
35 324 1
35 325 1
35 326 1
35 327 1
35 328 1
35 329 1
35 330 1
35 331 1
35 332 1
35 333 1
35 334 1
35 335 1
35 336 1
35 337 1
35 338 1
35 339 1
35 340 1
35 341 1
35 342 1
35 343 1
35 344 1
35 345 1
35 346 1
35 347 1
35 348 1
35 349 1
35 350 1
35 351 1
35 352 1
35 353 1
35 354 1
35 355 1
35 356 1
35 357 1
35 358 1
35 359 1
35 360 1
35 361 1
35 362 1
35 363 1
35 364 1
35 365 1
35 366 1
35 367 1
35 368 1
35 369 1
35 370 1
35 371 1
35 372 1
35 373 1
35 374 1
35 375 1
35 376 1
35 377 1
35 378 1
35 379 1
35 380 1
35 381 1
35 382 1
35 383 1
35 384 1
35 385 1
35 386 1
35 387 1
35 388 1
35 389 1
35 390 1
35 391 1
35 392 1
35 393 1
35 394 1
35 395 1
35 396 1
35 397 1
35 398 1
35 399 1
36 0 1
36 1 1
36 2 1
36 3 1
36 4 1
36 5 1
36 6 1
36 7 1
36 8 1
36 9 1
36 10 1
36 11 1
36 12 1
36 13 1
36 14 1
36 15 1
36 16 1
36 17 1
36 18 1
36 19 1
36 20 1
36 21 1
36 22 1
36 23 1
36 24 1
36 25 1
36 26 1
36 27 1
36 28 1
36 29 1
36 30 1
36 31 1
36 32 1
36 33 1
36 34 1
36 35 1
36 36 1
36 37 1
36 38 1
36 39 1
36 40 1
36 41 1
36 42 1
36 43 1
36 44 1
36 45 1
36 46 1
36 47 1
36 48 1
36 49 1
36 50 1
36 51 1
36 52 1
36 53 1
36 54 1
36 55 1
36 56 1
36 57 1
36 58 1
36 59 1
36 60 1
36 61 1
36 62 1
36 63 1
36 64 1
36 65 1
36 66 1
36 67 1
36 68 1
36 69 1
36 70 1
36 71 1
36 72 1
36 73 1
36 74 1
36 75 1
36 76 1
36 77 1
36 78 1
36 79 1
36 80 1
36 81 1
36 82 1
36 83 1
36 84 1
36 85 1
36 86 1
36 87 1
36 88 1
36 89 1
36 90 1
36 91 1
36 92 1
36 93 1
36 94 1
36 95 1
36 96 1
36 97 1
36 98 1
36 99 1
36 100 1
36 101 1
36 102 1
36 103 1
36 104 1
36 105 1
36 106 1
36 107 1
36 108 1
36 109 1
36 110 1
36 111 1
36 112 1
36 113 1
36 114 1
36 115 1
36 116 1
36 117 1
36 118 1
36 119 1
36 120 1
36 121 1
36 122 1
36 123 1
36 124 1
36 125 1
36 126 1
36 127 1
36 128 1
36 129 1
36 130 1
36 131 1
36 132 1
36 133 1
36 134 1
36 135 1
36 136 1
36 137 1
36 138 1
36 139 1
36 140 1
36 141 1
36 142 1
36 143 1
36 144 1
36 145 1
36 146 1
36 147 1
36 148 1
36 149 1
36 150 1
36 151 1
36 152 1
36 153 1
36 154 1
36 155 1
36 156 1
36 157 1
36 158 1
36 159 1
36 160 1
36 161 1
36 162 1
36 163 1
36 164 1
36 165 1
36 166 1
36 167 1
36 168 1
36 169 1
36 170 1
36 171 1
36 172 1
36 173 1
36 174 1
36 175 1
36 176 1
36 177 1
36 178 1
36 179 1
36 180 1
36 181 1
36 182 1
36 183 1
36 184 1
36 185 1
36 186 1
36 187 1
36 188 1
36 189 1
36 190 1
36 191 1
36 192 1
36 193 1
36 194 1
36 195 1
36 196 1
36 197 1
36 198 1
36 199 1
36 200 1
36 201 1
36 202 1
36 203 1
36 204 1
36 205 1
36 206 1
36 207 1
36 208 1
36 209 1
36 210 1
36 211 1
36 212 1
36 213 1
36 214 1
36 215 1
36 216 1
36 217 1
36 218 1
36 219 1
36 220 1
36 221 1
36 222 1
36 223 1
36 224 1
36 225 1
36 226 1
36 227 1
36 228 1
36 229 1
36 230 1
36 231 1
36 232 1
36 233 1
36 234 1
36 235 1
36 236 1
36 237 1
36 238 1
36 239 1
36 240 1
36 241 1
36 242 1
36 243 1
36 244 1
36 245 1
36 246 1
36 247 1
36 248 1
36 249 1
36 250 1
36 251 1
36 252 1
36 253 1
36 254 1
36 255 1
36 256 1
36 257 1
36 258 1
36 259 1
36 260 1
36 261 1
36 262 1
36 263 1
36 264 1
36 265 1
36 266 1
36 267 1
36 268 1
36 269 1
36 270 1
36 271 1
36 272 1
36 273 1
36 274 1
36 275 1
36 276 1
36 277 1
36 278 1
36 279 1
36 280 1
36 281 1
36 282 1
36 283 1
36 284 1
36 285 1
36 286 1
36 287 1
36 288 1
36 289 1
36 290 1
36 291 1
36 292 1
36 293 1
36 294 1
36 295 1
36 296 1
36 297 1
36 298 1
36 299 1
36 300 1
36 301 1
36 302 1
36 303 1
36 304 1
36 305 1
36 306 1
36 307 1
36 308 1
36 309 1
36 310 1
36 311 1
36 312 1
36 313 1
36 314 1
36 315 1
36 316 1
36 317 1
36 318 1
36 319 1
36 320 1
36 321 1
36 322 1
36 323 1
36 324 1
36 325 1
36 326 1
36 327 1
36 328 1
36 329 1
36 330 1
36 331 1
36 332 1
36 333 1
36 334 1
36 335 1
36 336 1
36 337 1
36 338 1
36 339 1
36 340 1
36 341 1
36 342 1
36 343 1
36 344 1
36 345 1
36 346 1
36 347 1
36 348 1
36 349 1
36 350 1
36 351 1
36 352 1
36 353 1
36 354 1
36 355 1
36 356 1
36 357 1
36 358 1
36 359 1
36 360 1
36 361 1
36 362 1
36 363 1
36 364 1
36 365 1
36 366 1
36 367 1
36 368 1
36 369 1
36 370 1
36 371 1
36 372 1
36 373 1
36 374 1
36 375 1
36 376 1
36 377 1
36 378 1
36 379 1
36 380 1
36 381 1
36 382 1
36 383 1
36 384 1
36 385 1
36 386 1
36 387 1
36 388 1
36 389 1
36 390 1
36 391 1
36 392 1
36 393 1
36 394 1
36 395 1
36 396 1
36 397 1
36 398 1
36 399 1
37 0 1
37 1 1
37 2 1
37 3 1
37 4 1
37 5 1
37 6 1
37 7 1
37 8 1
37 9 1
37 10 1
37 11 1
37 12 1
37 13 1
37 14 1
37 15 1
37 16 1
37 17 1
37 18 1
37 19 1
37 20 1
37 21 1
37 22 1
37 23 1
37 24 1
37 25 1
37 26 1
37 27 1
37 28 1
37 29 1
37 30 1
37 31 1
37 32 1
37 33 1
37 34 1
37 35 1
37 36 1
37 37 1
37 38 1
37 39 1
37 40 1
37 41 1
37 42 1
37 43 1
37 44 1
37 45 1
37 46 1
37 47 1
37 48 1
37 49 1
37 50 1
37 51 1
37 52 1
37 53 1
37 54 1
37 55 1
37 56 1
37 57 1
37 58 1
37 59 1
37 60 1
37 61 1
37 62 1
37 63 1
37 64 1
37 65 1
37 66 1
37 67 1
37 68 1
37 69 1
37 70 1
37 71 1
37 72 1
37 73 1
37 74 1
37 75 1
37 76 1
37 77 1
37 78 1
37 79 1
37 80 1
37 81 1
37 82 1
37 83 1
37 84 1
37 85 1
37 86 1
37 87 1
37 88 1
37 89 1
37 90 1
37 91 1
37 92 1
37 93 1
37 94 1
37 95 1
37 96 1
37 97 1
37 98 1
37 99 1
37 100 1
37 101 1
37 102 1
37 103 1
37 104 1
37 105 1
37 106 1
37 107 1
37 108 1
37 109 1
37 110 1
37 111 1
37 112 1
37 113 1
37 114 1
37 115 1
37 116 1
37 117 1
37 118 1
37 119 1
37 120 1
37 121 1
37 122 1
37 123 1
37 124 1
37 125 1
37 126 1
37 127 1
37 128 1
37 129 1
37 130 1
37 131 1
37 132 1
37 133 1
37 134 1
37 135 1
37 136 1
37 137 1
37 138 1
37 139 1
37 140 1
37 141 1
37 142 1
37 143 1
37 144 1
37 145 1
37 146 1
37 147 1
37 148 1
37 149 1
37 150 1
37 151 1
37 152 1
37 153 1
37 154 1
37 155 1
37 156 1
37 157 1
37 158 1
37 159 1
37 160 1
37 161 1
37 162 1
37 163 1
37 164 1
37 165 1
37 166 1
37 167 1
37 168 1
37 169 1
37 170 1
37 171 1
37 172 1
37 173 1
37 174 1
37 175 1
37 176 1
37 177 1
37 178 1
37 179 1
37 180 1
37 181 1
37 182 1
37 183 1
37 184 1
37 185 1
37 186 1
37 187 1
37 188 1
37 189 1
37 190 1
37 191 1
37 192 1
37 193 1
37 194 1
37 195 1
37 196 1
37 197 1
37 198 1
37 199 1
37 200 1
37 201 1
37 202 1
37 203 1
37 204 1
37 205 1
37 206 1
37 207 1
37 208 1
37 209 1
37 210 1
37 211 1
37 212 1
37 213 1
37 214 1
37 215 1
37 216 1
37 217 1
37 218 1
37 219 1
37 220 1
37 221 1
37 222 1
37 223 1
37 224 1
37 225 1
37 226 1
37 227 1
37 228 1
37 229 1
37 230 1
37 231 1
37 232 1
37 233 1
37 234 1
37 235 1
37 236 1
37 237 1
37 238 1
37 239 1
37 240 1
37 241 1
37 242 1
37 243 1
37 244 1
37 245 1
37 246 1
37 247 1
37 248 1
37 249 1
37 250 1
37 251 1
37 252 1
37 253 1
37 254 1
37 255 1
37 256 1
37 257 1
37 258 1
37 259 1
37 260 1
37 261 1
37 262 1
37 263 1
37 264 1
37 265 1
37 266 1
37 267 1
37 268 1
37 269 1
37 270 1
37 271 1
37 272 1
37 273 1
37 274 1
37 275 1
37 276 1
37 277 1
37 278 1
37 279 1
37 280 1
37 281 1
37 282 1
37 283 1
37 284 1
37 285 1
37 286 1
37 287 1
37 288 1
37 289 1
37 290 1
37 291 1
37 292 1
37 293 1
37 294 1
37 295 1
37 296 1
37 297 1
37 298 1
37 299 1
37 300 1
37 301 1
37 302 1
37 303 1
37 304 1
37 305 1
37 306 1
37 307 1
37 308 1
37 309 1
37 310 1
37 311 1
37 312 1
37 313 1
37 314 1
37 315 1
37 316 1
37 317 1
37 318 1
37 319 1
37 320 1
37 321 1
37 322 1
37 323 1
37 324 1
37 325 1
37 326 1
37 327 1
37 328 1
37 329 1
37 330 1
37 331 1
37 332 1
37 333 1
37 334 1
37 335 1
37 336 1
37 337 1
37 338 1
37 339 1
37 340 1
37 341 1
37 342 1
37 343 1
37 344 1
37 345 1
37 346 1
37 347 1
37 348 1
37 349 1
37 350 1
37 351 1
37 352 1
37 353 1
37 354 1
37 355 1
37 356 1
37 357 1
37 358 1
37 359 1
37 360 1
37 361 1
37 362 1
37 363 1
37 364 1
37 365 1
37 366 1
37 367 1
37 368 1
37 369 1
37 370 1
37 371 1
37 372 1
37 373 1
37 374 1
37 375 1
37 376 1
37 377 1
37 378 1
37 379 1
37 380 1
37 381 1
37 382 1
37 383 1
37 384 1
37 385 1
37 386 1
37 387 1
37 388 1
37 389 1
37 390 1
37 391 1
37 392 1
37 393 1
37 394 1
37 395 1
37 396 1
37 397 1
37 398 1
37 399 1
38 0 1
38 1 1
38 2 1
38 3 1
38 4 1
38 5 1
38 6 1
38 7 1
38 8 1
38 9 1
38 10 1
38 11 1
38 12 1
38 13 1
38 14 1
38 15 1
38 16 1
38 17 1
38 18 1
38 19 1
38 20 1
38 21 1
38 22 1
38 23 1
38 24 1
38 25 1
38 26 1
38 27 1
38 28 1
38 29 1
38 30 1
38 31 1
38 32 1
38 33 1
38 34 1
38 35 1
38 36 1
38 37 1
38 38 1
38 39 1
38 40 1
38 41 1
38 42 1
38 43 1
38 44 1
38 45 1
38 46 1
38 47 1
38 48 1
38 49 1
38 50 1
38 51 1
38 52 1
38 53 1
38 54 1
38 55 1
38 56 1
38 57 1
38 58 1
38 59 1
38 60 1
38 61 1
38 62 1
38 63 1
38 64 1
38 65 1
38 66 1
38 67 1
38 68 1
38 69 1
38 70 1
38 71 1
38 72 1
38 73 1
38 74 1
38 75 1
38 76 1
38 77 1
38 78 1
38 79 1
38 80 1
38 81 1
38 82 1
38 83 1
38 84 1
38 85 1
38 86 1
38 87 1
38 88 1
38 89 1
38 90 1
38 91 1
38 92 1
38 93 1
38 94 1
38 95 1
38 96 1
38 97 1
38 98 1
38 99 1
38 100 1
38 101 1
38 102 1
38 103 1
38 104 1
38 105 1
38 106 1
38 107 1
38 108 1
38 109 1
38 110 1
38 111 1
38 112 1
38 113 1
38 114 1
38 115 1
38 116 1
38 117 1
38 118 1
38 119 1
38 120 1
38 121 1
38 122 1
38 123 1
38 124 1
38 125 1
38 126 1
38 127 1
38 128 1
38 129 1
38 130 1
38 131 1
38 132 1
38 133 1
38 134 1
38 135 1
38 136 1
38 137 1
38 138 1
38 139 1
38 140 1
38 141 1
38 142 1
38 143 1
38 144 1
38 145 1
38 146 1
38 147 1
38 148 1
38 149 1
38 150 1
38 151 1
38 152 1
38 153 1
38 154 1
38 155 1
38 156 1
38 157 1
38 158 1
38 159 1
38 160 1
38 161 1
38 162 1
38 163 1
38 164 1
38 165 1
38 166 1
38 167 1
38 168 1
38 169 1
38 170 1
38 171 1
38 172 1
38 173 1
38 174 1
38 175 1
38 176 1
38 177 1
38 178 1
38 179 1
38 180 1
38 181 1
38 182 1
38 183 1
38 184 1
38 185 1
38 186 1
38 187 1
38 188 1
38 189 1
38 190 1
38 191 1
38 192 1
38 193 1
38 194 1
38 195 1
38 196 1
38 197 1
38 198 1
38 199 1
38 200 1
38 201 1
38 202 1
38 203 1
38 204 1
38 205 1
38 206 1
38 207 1
38 208 1
38 209 1
38 210 1
38 211 1
38 212 1
38 213 1
38 214 1
38 215 1
38 216 1
38 217 1
38 218 1
38 219 1
38 220 1
38 221 1
38 222 1
38 223 1
38 224 1
38 225 1
38 226 1
38 227 1
38 228 1
38 229 1
38 230 1
38 231 1
38 232 1
38 233 1
38 234 1
38 235 1
38 236 1
38 237 1
38 238 1
38 239 1
38 240 1
38 241 1
38 242 1
38 243 1
38 244 1
38 245 1
38 246 1
38 247 1
38 248 1
38 249 1
38 250 1
38 251 1
38 252 1
38 253 1
38 254 1
38 255 1
38 256 1
38 257 1
38 258 1
38 259 1
38 260 1
38 261 1
38 262 1
38 263 1
38 264 1
38 265 1
38 266 1
38 267 1
38 268 1
38 269 1
38 270 1
38 271 1
38 272 1
38 273 1
38 274 1
38 275 1
38 276 1
38 277 1
38 278 1
38 279 1
38 280 1
38 281 1
38 282 1
38 283 1
38 284 1
38 285 1
38 286 1
38 287 1
38 288 1
38 289 1
38 290 1
38 291 1
38 292 1
38 293 1
38 294 1
38 295 1
38 296 1
38 297 1
38 298 1
38 299 1
38 300 1
38 301 1
38 302 1
38 303 1
38 304 1
38 305 1
38 306 1
38 307 1
38 308 1
38 309 1
38 310 1
38 311 1
38 312 1
38 313 1
38 314 1
38 315 1
38 316 1
38 317 1
38 318 1
38 319 1
38 320 1
38 321 1
38 322 1
38 323 1
38 324 1
38 325 1
38 326 1
38 327 1
38 328 1
38 329 1
38 330 1
38 331 1
38 332 1
38 333 1
38 334 1
38 335 1
38 336 1
38 337 1
38 338 1
38 339 1
38 340 1
38 341 1
38 342 1
38 343 1
38 344 1
38 345 1
38 346 1
38 347 1
38 348 1
38 349 1
38 350 1
38 351 1
38 352 1
38 353 1
38 354 1
38 355 1
38 356 1
38 357 1
38 358 1
38 359 1
38 360 1
38 361 1
38 362 1
38 363 1
38 364 1
38 365 1
38 366 1
38 367 1
38 368 1
38 369 1
38 370 1
38 371 1
38 372 1
38 373 1
38 374 1
38 375 1
38 376 1
38 377 1
38 378 1
38 379 1
38 380 1
38 381 1
38 382 1
38 383 1
38 384 1
38 385 1
38 386 1
38 387 1
38 388 1
38 389 1
38 390 1
38 391 1
38 392 1
38 393 1
38 394 1
38 395 1
38 396 1
38 397 1
38 398 1
38 399 1
39 0 1
39 1 1
39 2 1
39 3 1
39 4 1
39 5 1
39 6 1
39 7 1
39 8 1
39 9 1
39 10 1
39 11 1
39 12 1
39 13 1
39 14 1
39 15 1
39 16 1
39 17 1
39 18 1
39 19 1
39 20 1
39 21 1
39 22 1
39 23 1
39 24 1
39 25 1
39 26 1
39 27 1
39 28 1
39 29 1
39 30 1
39 31 1
39 32 1
39 33 1
39 34 1
39 35 1
39 36 1
39 37 1
39 38 1
39 39 1
39 40 1
39 41 1
39 42 1
39 43 1
39 44 1
39 45 1
39 46 1
39 47 1
39 48 1
39 49 1
39 50 1
39 51 1
39 52 1
39 53 1
39 54 1
39 55 1
39 56 1
39 57 1
39 58 1
39 59 1
39 60 1
39 61 1
39 62 1
39 63 1
39 64 1
39 65 1
39 66 1
39 67 1
39 68 1
39 69 1
39 70 1
39 71 1
39 72 1
39 73 1
39 74 1
39 75 1
39 76 1
39 77 1
39 78 1
39 79 1
39 80 1
39 81 1
39 82 1
39 83 1
39 84 1
39 85 1
39 86 1
39 87 1
39 88 1
39 89 1
39 90 1
39 91 1
39 92 1
39 93 1
39 94 1
39 95 1
39 96 1
39 97 1
39 98 1
39 99 1
39 100 1
39 101 1
39 102 1
39 103 1
39 104 1
39 105 1
39 106 1
39 107 1
39 108 1
39 109 1
39 110 1
39 111 1
39 112 1
39 113 1
39 114 1
39 115 1
39 116 1
39 117 1
39 118 1
39 119 1
39 120 1
39 121 1
39 122 1
39 123 1
39 124 1
39 125 1
39 126 1
39 127 1
39 128 1
39 129 1
39 130 1
39 131 1
39 132 1
39 133 1
39 134 1
39 135 1
39 136 1
39 137 1
39 138 1
39 139 1
39 140 1
39 141 1
39 142 1
39 143 1
39 144 1
39 145 1
39 146 1
39 147 1
39 148 1
39 149 1
39 150 1
39 151 1
39 152 1
39 153 1
39 154 1
39 155 1
39 156 1
39 157 1
39 158 1
39 159 1
39 160 1
39 161 1
39 162 1
39 163 1
39 164 1
39 165 1
39 166 1
39 167 1
39 168 1
39 169 1
39 170 1
39 171 1
39 172 1
39 173 1
39 174 1
39 175 1
39 176 1
39 177 1
39 178 1
39 179 1
39 180 1
39 181 1
39 182 1
39 183 1
39 184 1
39 185 1
39 186 1
39 187 1
39 188 1
39 189 1
39 190 1
39 191 1
39 192 1
39 193 1
39 194 1
39 195 1
39 196 1
39 197 1
39 198 1
39 199 1
39 200 1
39 201 1
39 202 1
39 203 1
39 204 1
39 205 1
39 206 1
39 207 1
39 208 1
39 209 1
39 210 1
39 211 1
39 212 1
39 213 1
39 214 1
39 215 1
39 216 1
39 217 1
39 218 1
39 219 1
39 220 1
39 221 1
39 222 1
39 223 1
39 224 1
39 225 1
39 226 1
39 227 1
39 228 1
39 229 1
39 230 1
39 231 1
39 232 1
39 233 1
39 234 1
39 235 1
39 236 1
39 237 1
39 238 1
39 239 1
39 240 1
39 241 1
39 242 1
39 243 1
39 244 1
39 245 1
39 246 1
39 247 1
39 248 1
39 249 1
39 250 1
39 251 1
39 252 1
39 253 1
39 254 1
39 255 1
39 256 1
39 257 1
39 258 1
39 259 1
39 260 1
39 261 1
39 262 1
39 263 1
39 264 1
39 265 1
39 266 1
39 267 1
39 268 1
39 269 1
39 270 1
39 271 1
39 272 1
39 273 1
39 274 1
39 275 1
39 276 1
39 277 1
39 278 1
39 279 1
39 280 1
39 281 1
39 282 1
39 283 1
39 284 1
39 285 1
39 286 1
39 287 1
39 288 1
39 289 1
39 290 1
39 291 1
39 292 1
39 293 1
39 294 1
39 295 1
39 296 1
39 297 1
39 298 1
39 299 1
39 300 1
39 301 1
39 302 1
39 303 1
39 304 1
39 305 1
39 306 1
39 307 1
39 308 1
39 309 1
39 310 1
39 311 1
39 312 1
39 313 1
39 314 1
39 315 1
39 316 1
39 317 1
39 318 1
39 319 1
39 320 1
39 321 1
39 322 1
39 323 1
39 324 1
39 325 1
39 326 1
39 327 1
39 328 1
39 329 1
39 330 1
39 331 1
39 332 1
39 333 1
39 334 1
39 335 1
39 336 1
39 337 1
39 338 1
39 339 1
39 340 1
39 341 1
39 342 1
39 343 1
39 344 1
39 345 1
39 346 1
39 347 1
39 348 1
39 349 1
39 350 1
39 351 1
39 352 1
39 353 1
39 354 1
39 355 1
39 356 1
39 357 1
39 358 1
39 359 1
39 360 1
39 361 1
39 362 1
39 363 1
39 364 1
39 365 1
39 366 1
39 367 1
39 368 1
39 369 1
39 370 1
39 371 1
39 372 1
39 373 1
39 374 1
39 375 1
39 376 1
39 377 1
39 378 1
39 379 1
39 380 1
39 381 1
39 382 1
39 383 1
39 384 1
39 385 1
39 386 1
39 387 1
39 388 1
39 389 1
39 390 1
39 391 1
39 392 1
39 393 1
39 394 1
39 395 1
39 396 1
39 397 1
39 398 1
39 399 1


==> RevisionFigures/data/qapa_b=8.csv <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0
0 28 0
0 29 0
0 30 0
0 31 0
0 32 0
0 33 0
0 34 0
0 35 0
0 36 0
0 37 0
0 38 0
0 39 0
0 40 0
0 41 0
0 42 0
0 43 0
0 44 0
0 45 0
0 46 0
0 47 0
0 48 0
0 49 0
0 50 0
0 51 0
0 52 0
0 53 0
0 54 0
0 55 0
0 56 0
0 57 0
0 58 0
0 59 0
0 60 0
0 61 0
0 62 0
0 63 0
0 64 0
0 65 0
0 66 0
0 67 0
0 68 0
0 69 0
0 70 0
0 71 0
0 72 0
0 73 0
0 74 0
0 75 0
0 76 0
0 77 0
0 78 0
0 79 0
0 80 0
0 81 0
0 82 0
0 83 0
0 84 0
0 85 0
0 86 0
0 87 0
0 88 0
0 89 0
0 90 0
0 91 0
0 92 0
0 93 0
0 94 0
0 95 0
0 96 0
0 97 0
0 98 0
0 99 0
0 100 0
0 101 0
0 102 0
0 103 0
0 104 0
0 105 0
0 106 0
0 107 0
0 108 0
0 109 0
0 110 0
0 111 0
0 112 0
0 113 0
0 114 0
0 115 0
0 116 0
0 117 0
0 118 0
0 119 0
0 120 0
0 121 0
0 122 0
0 123 0
0 124 0
0 125 0
0 126 0
0 127 0
0 128 0
0 129 0
0 130 0
0 131 0
0 132 0
0 133 0
0 134 0
0 135 0
0 136 0
0 137 0
0 138 0
0 139 0
0 140 0
0 141 0
0 142 0
0 143 0
0 144 0
0 145 0
0 146 0
0 147 0
0 148 0
0 149 0
0 150 0
0 151 0
0 152 0
0 153 0
0 154 0
0 155 0
0 156 0
0 157 0
0 158 0
0 159 0
0 160 0
0 161 0
0 162 0
0 163 0
0 164 0
0 165 0
0 166 0
0 167 0
0 168 0
0 169 0
0 170 0
0 171 0
0 172 0
0 173 0
0 174 0
0 175 0
0 176 0
0 177 0
0 178 0
0 179 0
0 180 0
0 181 0
0 182 0
0 183 0
0 184 0
0 185 0
0 186 0
0 187 0
0 188 0
0 189 0
0 190 0
0 191 0
0 192 0
0 193 0
0 194 0
0 195 0
0 196 0
0 197 0
0 198 0
0 199 0
0 200 0
0 201 0
0 202 0
0 203 0
0 204 0
0 205 0
0 206 0
0 207 0
0 208 0
0 209 0
0 210 0
0 211 0
0 212 0
0 213 0
0 214 0
0 215 0
0 216 0
0 217 0
0 218 0
0 219 0
0 220 0
0 221 0
0 222 0
0 223 0
0 224 0
0 225 0
0 226 0
0 227 0
0 228 0
0 229 0
0 230 0
0 231 0
0 232 0
0 233 0
0 234 0
0 235 0
0 236 0
0 237 0
0 238 0
0 239 0
0 240 0
0 241 0
0 242 0
0 243 0
0 244 0
0 245 0
0 246 0
0 247 0
0 248 0
0 249 0
0 250 0
0 251 0
0 252 0
0 253 0
0 254 0
0 255 0
0 256 0
0 257 0
0 258 0
0 259 0
0 260 0
0 261 0
0 262 0
0 263 0
0 264 0
0 265 0
0 266 0
0 267 0
0 268 0
0 269 0
0 270 0
0 271 0
0 272 0
0 273 0
0 274 0
0 275 0
0 276 0
0 277 0
0 278 0
0 279 0
0 280 0
0 281 0
0 282 0
0 283 0
0 284 0
0 285 0
0 286 0
0 287 0
0 288 0
0 289 0
0 290 0
0 291 0
0 292 0
0 293 0
0 294 0
0 295 0
0 296 0
0 297 0
0 298 0
0 299 0
0 300 0
0 301 0
0 302 0
0 303 0
0 304 0
0 305 0
0 306 0
0 307 0
0 308 0
0 309 0
0 310 0
0 311 0
0 312 0
0 313 0
0 314 0
0 315 0
0 316 0
0 317 0
0 318 0
0 319 0
0 320 0
0 321 0
0 322 0
0 323 0
0 324 0
0 325 0
0 326 0
0 327 0
0 328 0
0 329 0
0 330 0
0 331 0
0 332 0
0 333 0
0 334 0
0 335 0
0 336 0
0 337 0
0 338 0
0 339 0
0 340 0
0 341 0
0 342 0
0 343 0
0 344 0
0 345 0
0 346 0
0 347 0
0 348 0
0 349 0
0 350 0
0 351 0
0 352 0
0 353 0
0 354 0
0 355 0
0 356 0
0 357 0
0 358 0
0 359 0
0 360 0
0 361 0
0 362 0
0 363 0
0 364 0
0 365 0
0 366 0
0 367 0
0 368 0
0 369 0
0 370 0
0 371 0
0 372 0
0 373 0
0 374 0
0 375 0
0 376 0
0 377 0
0 378 0
0 379 0
0 380 0
0 381 0
0 382 0
0 383 0
0 384 0
0 385 0
0 386 0
0 387 0
0 388 0
0 389 0
0 390 0
0 391 0
0 392 0
0 393 0
0 394 0
0 395 0
0 396 0
0 397 0
0 398 0
0 399 0
1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0
1 28 0
1 29 0
1 30 0
1 31 0
1 32 0
1 33 0
1 34 0
1 35 0
1 36 0
1 37 0
1 38 0
1 39 0
1 40 0
1 41 0
1 42 0
1 43 0
1 44 0
1 45 0
1 46 0
1 47 0
1 48 0
1 49 0
1 50 0
1 51 0
1 52 0
1 53 0
1 54 0
1 55 0
1 56 0
1 57 0
1 58 0
1 59 0
1 60 0
1 61 0
1 62 0
1 63 0
1 64 0
1 65 0
1 66 0
1 67 0
1 68 0
1 69 0
1 70 0
1 71 0
1 72 0
1 73 0
1 74 0
1 75 0
1 76 0
1 77 0
1 78 0
1 79 0
1 80 0
1 81 0
1 82 0
1 83 0
1 84 0
1 85 0
1 86 0
1 87 0
1 88 0
1 89 0
1 90 0
1 91 0
1 92 0
1 93 0
1 94 0
1 95 0
1 96 0
1 97 0
1 98 0
1 99 0
1 100 0
1 101 0
1 102 0
1 103 0
1 104 0
1 105 0
1 106 0
1 107 0
1 108 0
1 109 0
1 110 0
1 111 0
1 112 0
1 113 0
1 114 0
1 115 0
1 116 0
1 117 0
1 118 0
1 119 0
1 120 0
1 121 0
1 122 0
1 123 0
1 124 0
1 125 0
1 126 0
1 127 0
1 128 0
1 129 0
1 130 0
1 131 0
1 132 0
1 133 0
1 134 0
1 135 0
1 136 0
1 137 0
1 138 0
1 139 0
1 140 0
1 141 0
1 142 0
1 143 0
1 144 0
1 145 0
1 146 0
1 147 0
1 148 0
1 149 0
1 150 0
1 151 0
1 152 0
1 153 0
1 154 0
1 155 0
1 156 0
1 157 0
1 158 0
1 159 0
1 160 0
1 161 0
1 162 0
1 163 0
1 164 0
1 165 0
1 166 0
1 167 0
1 168 0
1 169 0
1 170 0
1 171 0
1 172 0
1 173 0
1 174 0
1 175 0
1 176 0
1 177 0
1 178 0
1 179 0
1 180 0
1 181 0
1 182 0
1 183 0
1 184 0
1 185 0
1 186 0
1 187 0
1 188 0
1 189 0
1 190 0
1 191 0
1 192 0
1 193 0
1 194 0
1 195 0
1 196 0
1 197 0
1 198 0
1 199 0
1 200 0
1 201 0
1 202 0
1 203 0
1 204 0
1 205 0
1 206 0
1 207 0
1 208 0
1 209 0
1 210 0
1 211 0
1 212 0
1 213 0
1 214 0
1 215 0
1 216 0
1 217 0
1 218 0
1 219 0
1 220 0
1 221 0
1 222 0
1 223 0
1 224 0
1 225 0
1 226 0
1 227 0
1 228 0
1 229 0
1 230 0
1 231 0
1 232 0
1 233 0
1 234 0
1 235 0
1 236 0
1 237 0
1 238 0
1 239 0
1 240 0
1 241 0
1 242 0
1 243 0
1 244 0
1 245 0
1 246 0
1 247 0
1 248 0
1 249 0
1 250 0
1 251 0
1 252 0
1 253 0
1 254 0
1 255 0
1 256 0
1 257 0
1 258 0
1 259 0
1 260 0
1 261 0
1 262 0
1 263 0
1 264 0
1 265 0
1 266 0
1 267 0
1 268 0
1 269 0
1 270 0
1 271 0
1 272 0
1 273 0
1 274 0
1 275 0
1 276 0
1 277 0
1 278 0
1 279 0
1 280 0
1 281 0
1 282 0
1 283 0
1 284 0
1 285 0
1 286 0
1 287 0
1 288 0
1 289 0
1 290 0
1 291 0
1 292 0
1 293 0
1 294 0
1 295 0
1 296 0
1 297 0
1 298 0
1 299 0
1 300 0
1 301 0
1 302 0
1 303 0
1 304 0
1 305 0
1 306 0
1 307 0
1 308 0
1 309 0
1 310 0
1 311 0
1 312 0
1 313 0
1 314 0
1 315 0
1 316 0
1 317 0
1 318 0
1 319 0
1 320 0
1 321 0
1 322 0
1 323 0
1 324 0
1 325 0
1 326 0
1 327 0
1 328 0
1 329 0
1 330 0
1 331 0
1 332 0
1 333 0
1 334 0
1 335 0
1 336 0
1 337 0
1 338 0
1 339 0
1 340 0
1 341 0
1 342 0
1 343 0
1 344 0
1 345 0
1 346 0
1 347 0
1 348 0
1 349 0
1 350 0
1 351 0
1 352 0
1 353 0
1 354 0
1 355 0
1 356 0
1 357 0
1 358 0
1 359 0
1 360 0
1 361 0
1 362 0
1 363 0
1 364 0
1 365 0
1 366 0
1 367 0
1 368 0
1 369 0
1 370 0
1 371 0
1 372 0
1 373 0
1 374 0
1 375 0
1 376 0
1 377 0
1 378 0
1 379 0
1 380 0
1 381 0
1 382 0
1 383 0
1 384 0
1 385 0
1 386 0
1 387 0
1 388 0
1 389 0
1 390 0
1 391 0
1 392 0
1 393 0
1 394 0
1 395 0
1 396 0
1 397 0
1 398 0
1 399 0
2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0
2 28 0
2 29 0
2 30 0
2 31 0
2 32 0
2 33 0
2 34 0
2 35 0
2 36 0
2 37 0
2 38 0
2 39 0
2 40 0
2 41 0
2 42 0
2 43 0
2 44 0
2 45 0
2 46 0
2 47 0
2 48 0
2 49 0
2 50 0
2 51 0
2 52 0
2 53 0
2 54 0
2 55 0
2 56 0
2 57 0
2 58 0
2 59 0
2 60 0
2 61 0
2 62 0
2 63 0
2 64 0
2 65 0
2 66 0
2 67 0
2 68 0
2 69 0
2 70 0
2 71 0
2 72 0
2 73 0
2 74 0
2 75 0
2 76 0
2 77 0
2 78 0
2 79 0
2 80 0
2 81 0
2 82 0
2 83 0
2 84 0
2 85 0
2 86 0
2 87 0
2 88 0
2 89 0
2 90 0
2 91 0
2 92 0
2 93 0
2 94 0
2 95 0
2 96 0
2 97 0
2 98 0
2 99 0
2 100 0
2 101 0
2 102 0
2 103 0
2 104 0
2 105 0
2 106 0
2 107 0
2 108 0
2 109 0
2 110 0
2 111 0
2 112 0
2 113 0
2 114 0
2 115 0
2 116 0
2 117 0
2 118 0
2 119 0
2 120 0
2 121 0
2 122 0
2 123 0
2 124 0
2 125 0
2 126 0
2 127 0
2 128 0
2 129 0
2 130 0
2 131 0
2 132 0
2 133 0
2 134 0
2 135 0
2 136 0
2 137 0
2 138 0
2 139 0
2 140 0
2 141 0
2 142 0
2 143 0
2 144 0
2 145 0
2 146 0
2 147 0
2 148 0
2 149 0
2 150 0
2 151 0
2 152 0
2 153 0
2 154 0
2 155 0
2 156 0
2 157 0
2 158 0
2 159 0
2 160 0
2 161 0
2 162 0
2 163 0
2 164 0
2 165 0
2 166 0
2 167 0
2 168 0
2 169 0
2 170 0
2 171 0
2 172 0
2 173 0
2 174 0
2 175 0
2 176 0
2 177 0
2 178 0
2 179 0
2 180 0
2 181 0
2 182 0
2 183 0
2 184 0
2 185 0
2 186 0
2 187 0
2 188 0
2 189 0
2 190 0
2 191 0
2 192 0
2 193 0
2 194 0
2 195 0
2 196 0
2 197 0
2 198 0
2 199 0
2 200 0
2 201 0
2 202 0
2 203 0
2 204 0
2 205 0
2 206 0
2 207 0
2 208 0
2 209 0
2 210 0
2 211 0
2 212 0
2 213 0
2 214 0
2 215 0
2 216 0
2 217 0
2 218 0
2 219 0
2 220 0
2 221 0
2 222 0
2 223 0
2 224 0
2 225 0
2 226 0
2 227 0
2 228 0
2 229 0
2 230 0
2 231 0
2 232 0
2 233 0
2 234 0
2 235 0
2 236 0
2 237 0
2 238 0
2 239 0
2 240 0
2 241 0
2 242 0
2 243 0
2 244 0
2 245 0
2 246 0
2 247 0
2 248 0
2 249 0
2 250 0
2 251 0
2 252 0
2 253 0
2 254 0
2 255 0
2 256 0
2 257 0
2 258 0
2 259 0
2 260 0
2 261 0
2 262 0
2 263 0
2 264 0
2 265 0
2 266 0
2 267 0
2 268 0
2 269 0
2 270 0
2 271 0
2 272 0
2 273 0
2 274 0
2 275 0
2 276 0
2 277 0
2 278 0
2 279 0
2 280 0
2 281 0
2 282 0
2 283 0
2 284 0
2 285 0
2 286 0
2 287 0
2 288 0
2 289 0
2 290 0
2 291 0
2 292 0
2 293 0
2 294 0
2 295 0
2 296 0
2 297 0
2 298 0
2 299 0
2 300 0
2 301 0
2 302 0
2 303 0
2 304 0
2 305 0
2 306 0
2 307 0
2 308 0
2 309 0
2 310 0
2 311 0
2 312 0
2 313 0
2 314 0
2 315 0
2 316 0
2 317 0
2 318 0
2 319 0
2 320 0
2 321 0
2 322 0
2 323 0
2 324 0
2 325 0
2 326 0
2 327 0
2 328 0
2 329 0
2 330 0
2 331 0
2 332 0
2 333 0
2 334 0
2 335 0
2 336 0
2 337 0
2 338 0
2 339 0
2 340 0
2 341 0
2 342 0
2 343 0
2 344 0
2 345 0
2 346 0
2 347 0
2 348 0
2 349 0
2 350 0
2 351 0
2 352 0
2 353 0
2 354 0
2 355 0
2 356 0
2 357 0
2 358 0
2 359 0
2 360 0
2 361 0
2 362 0
2 363 0
2 364 0
2 365 0
2 366 0
2 367 0
2 368 0
2 369 0
2 370 0
2 371 0
2 372 0
2 373 0
2 374 0
2 375 0
2 376 0
2 377 0
2 378 0
2 379 0
2 380 0
2 381 0
2 382 0
2 383 0
2 384 0
2 385 0
2 386 0
2 387 0
2 388 0
2 389 0
2 390 0
2 391 0
2 392 0
2 393 0
2 394 0
2 395 0
2 396 0
2 397 0
2 398 0
2 399 0
3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0
3 28 0
3 29 0
3 30 0
3 31 0
3 32 0
3 33 0
3 34 0
3 35 0
3 36 0
3 37 0
3 38 0
3 39 0
3 40 0
3 41 0
3 42 0
3 43 0
3 44 0
3 45 0
3 46 0
3 47 0
3 48 0
3 49 0
3 50 0
3 51 0
3 52 0
3 53 0
3 54 0
3 55 0
3 56 0
3 57 0
3 58 0
3 59 0
3 60 0
3 61 0
3 62 0
3 63 0
3 64 0
3 65 0
3 66 0
3 67 0
3 68 0
3 69 0
3 70 0
3 71 0
3 72 0
3 73 0
3 74 0
3 75 0
3 76 0
3 77 0
3 78 0
3 79 0
3 80 0
3 81 0
3 82 0
3 83 0
3 84 0
3 85 0
3 86 0
3 87 0
3 88 0
3 89 0
3 90 0
3 91 0
3 92 0
3 93 0
3 94 0
3 95 0
3 96 0
3 97 0
3 98 0
3 99 0
3 100 0
3 101 0
3 102 0
3 103 0
3 104 0
3 105 0
3 106 0
3 107 0
3 108 0
3 109 0
3 110 0
3 111 0
3 112 0
3 113 0
3 114 0
3 115 0
3 116 0
3 117 0
3 118 0
3 119 0
3 120 0
3 121 0
3 122 0
3 123 0
3 124 0
3 125 0
3 126 0
3 127 0
3 128 0
3 129 0
3 130 0
3 131 0
3 132 0
3 133 0
3 134 0
3 135 0
3 136 0
3 137 0
3 138 0
3 139 0
3 140 0
3 141 0
3 142 0
3 143 0
3 144 0
3 145 0
3 146 0
3 147 0
3 148 0
3 149 0
3 150 0
3 151 0
3 152 0
3 153 0
3 154 0
3 155 0
3 156 0
3 157 0
3 158 0
3 159 0
3 160 0
3 161 0
3 162 0
3 163 0
3 164 0
3 165 0
3 166 0
3 167 0
3 168 0
3 169 0
3 170 0
3 171 0
3 172 0
3 173 0
3 174 0
3 175 0
3 176 0
3 177 0
3 178 0
3 179 0
3 180 0
3 181 0
3 182 0
3 183 0
3 184 0
3 185 0
3 186 0
3 187 0
3 188 0
3 189 0
3 190 0
3 191 0
3 192 0
3 193 0
3 194 0
3 195 0
3 196 0
3 197 0
3 198 0
3 199 0
3 200 0
3 201 0
3 202 0
3 203 0
3 204 0
3 205 0
3 206 0
3 207 0
3 208 0
3 209 0
3 210 0
3 211 0
3 212 0
3 213 0
3 214 0
3 215 0
3 216 0
3 217 0
3 218 0
3 219 0
3 220 0
3 221 0
3 222 0
3 223 0
3 224 0
3 225 0
3 226 0
3 227 0
3 228 0
3 229 0
3 230 0
3 231 0
3 232 0
3 233 0
3 234 0
3 235 0
3 236 0
3 237 0
3 238 0
3 239 0
3 240 0
3 241 0
3 242 0
3 243 0
3 244 0
3 245 0
3 246 0
3 247 0
3 248 0
3 249 0
3 250 0
3 251 0
3 252 0
3 253 0
3 254 0
3 255 0
3 256 0
3 257 0
3 258 0
3 259 0
3 260 0
3 261 0
3 262 0
3 263 0
3 264 0
3 265 0
3 266 0
3 267 0
3 268 0
3 269 0
3 270 0
3 271 0
3 272 0
3 273 0
3 274 0
3 275 0
3 276 0
3 277 0
3 278 0
3 279 0
3 280 0
3 281 0
3 282 0
3 283 0
3 284 0
3 285 0
3 286 0
3 287 0
3 288 0
3 289 0
3 290 0
3 291 0
3 292 0
3 293 0
3 294 0
3 295 0
3 296 0
3 297 0
3 298 0
3 299 0
3 300 0
3 301 0
3 302 0
3 303 0
3 304 0
3 305 0
3 306 0
3 307 0
3 308 0
3 309 0
3 310 0
3 311 0
3 312 0
3 313 0
3 314 0
3 315 0
3 316 0
3 317 0
3 318 0
3 319 0
3 320 0
3 321 0
3 322 0
3 323 0
3 324 0
3 325 0
3 326 0
3 327 0
3 328 0
3 329 0
3 330 0
3 331 0
3 332 0
3 333 0
3 334 0
3 335 0
3 336 0
3 337 0
3 338 0
3 339 0
3 340 0
3 341 0
3 342 0
3 343 0
3 344 0
3 345 0
3 346 0
3 347 0
3 348 0
3 349 0
3 350 0
3 351 0
3 352 0
3 353 0
3 354 0
3 355 0
3 356 0
3 357 0
3 358 0
3 359 0
3 360 0
3 361 0
3 362 0
3 363 0
3 364 0
3 365 0
3 366 0
3 367 0
3 368 0
3 369 0
3 370 0
3 371 0
3 372 0
3 373 0
3 374 0
3 375 0
3 376 0
3 377 0
3 378 0
3 379 0
3 380 0
3 381 0
3 382 0
3 383 0
3 384 0
3 385 0
3 386 0
3 387 0
3 388 0
3 389 0
3 390 0
3 391 0
3 392 0
3 393 0
3 394 0
3 395 0
3 396 0
3 397 0
3 398 0
3 399 0
4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0
4 28 0
4 29 0
4 30 0
4 31 0
4 32 0
4 33 0
4 34 0
4 35 0
4 36 0
4 37 0
4 38 0
4 39 0
4 40 0
4 41 0
4 42 0
4 43 0
4 44 0
4 45 0
4 46 0
4 47 0
4 48 0
4 49 0
4 50 0
4 51 0
4 52 0
4 53 0
4 54 0
4 55 0
4 56 0
4 57 0
4 58 0
4 59 0
4 60 0
4 61 0
4 62 0
4 63 0
4 64 0
4 65 0
4 66 0
4 67 0
4 68 0
4 69 0
4 70 0
4 71 0
4 72 0
4 73 0
4 74 0
4 75 0
4 76 0
4 77 0
4 78 0
4 79 0
4 80 0
4 81 0
4 82 0
4 83 0
4 84 0
4 85 0
4 86 0
4 87 0
4 88 0
4 89 0
4 90 0
4 91 0
4 92 0
4 93 0
4 94 0
4 95 0
4 96 0
4 97 0
4 98 0
4 99 0
4 100 0
4 101 0
4 102 0
4 103 0
4 104 0
4 105 0
4 106 0
4 107 0
4 108 0
4 109 0
4 110 0
4 111 0
4 112 0
4 113 0
4 114 0
4 115 0
4 116 0
4 117 0
4 118 0
4 119 0
4 120 0
4 121 0
4 122 0
4 123 0
4 124 0
4 125 0
4 126 0
4 127 0
4 128 0
4 129 0
4 130 0
4 131 0
4 132 0
4 133 0
4 134 0
4 135 0
4 136 0
4 137 0
4 138 0
4 139 0
4 140 0
4 141 0
4 142 0
4 143 0
4 144 0
4 145 0
4 146 0
4 147 0
4 148 0
4 149 0
4 150 0
4 151 0
4 152 0
4 153 0
4 154 0
4 155 0
4 156 0
4 157 0
4 158 0
4 159 0
4 160 0
4 161 0
4 162 0
4 163 0
4 164 0
4 165 0
4 166 0
4 167 0
4 168 0
4 169 0
4 170 0
4 171 0
4 172 0
4 173 0
4 174 0
4 175 0
4 176 0
4 177 0
4 178 0
4 179 0
4 180 0
4 181 0
4 182 0
4 183 0
4 184 0
4 185 0
4 186 0
4 187 0
4 188 0
4 189 0
4 190 0
4 191 0
4 192 0
4 193 0
4 194 0
4 195 0
4 196 0
4 197 0
4 198 0
4 199 0
4 200 0
4 201 0
4 202 0
4 203 0
4 204 0
4 205 0
4 206 0
4 207 0
4 208 0
4 209 0
4 210 0
4 211 0
4 212 0
4 213 0
4 214 0
4 215 0
4 216 0
4 217 0
4 218 0
4 219 0
4 220 0
4 221 0
4 222 0
4 223 0
4 224 0
4 225 0
4 226 0
4 227 0
4 228 0
4 229 0
4 230 0
4 231 0
4 232 0
4 233 0
4 234 0
4 235 0
4 236 0
4 237 0
4 238 0
4 239 0
4 240 0
4 241 0
4 242 0
4 243 0
4 244 0
4 245 0
4 246 0
4 247 0
4 248 0
4 249 0
4 250 0
4 251 0
4 252 0
4 253 0
4 254 0
4 255 0
4 256 0
4 257 0
4 258 0
4 259 0
4 260 0
4 261 0
4 262 0
4 263 0
4 264 0
4 265 0
4 266 0
4 267 0
4 268 0
4 269 0
4 270 0
4 271 0
4 272 0
4 273 0
4 274 0
4 275 0
4 276 0
4 277 0
4 278 0
4 279 0
4 280 0
4 281 0
4 282 0
4 283 0
4 284 0
4 285 0
4 286 0
4 287 0
4 288 0
4 289 0
4 290 0
4 291 0
4 292 0
4 293 0
4 294 0
4 295 0
4 296 0
4 297 0
4 298 0
4 299 0
4 300 0
4 301 0
4 302 0
4 303 0
4 304 0
4 305 0
4 306 0
4 307 0
4 308 0
4 309 0
4 310 0
4 311 0
4 312 0
4 313 0
4 314 0
4 315 0
4 316 0
4 317 0
4 318 0
4 319 0
4 320 0
4 321 0
4 322 0
4 323 0
4 324 0
4 325 0
4 326 0
4 327 0
4 328 0
4 329 0
4 330 0
4 331 0
4 332 0
4 333 0
4 334 0
4 335 0
4 336 0
4 337 0
4 338 0
4 339 0
4 340 0
4 341 0
4 342 0
4 343 0
4 344 0
4 345 0
4 346 0
4 347 0
4 348 0
4 349 0
4 350 0
4 351 0
4 352 0
4 353 0
4 354 0
4 355 0
4 356 0
4 357 0
4 358 0
4 359 0
4 360 0
4 361 0
4 362 0
4 363 0
4 364 0
4 365 0
4 366 0
4 367 0
4 368 0
4 369 0
4 370 0
4 371 0
4 372 0
4 373 0
4 374 0
4 375 0
4 376 0
4 377 0
4 378 0
4 379 0
4 380 0
4 381 0
4 382 0
4 383 0
4 384 0
4 385 0
4 386 0
4 387 0
4 388 0
4 389 0
4 390 0
4 391 0
4 392 0
4 393 0
4 394 0
4 395 0
4 396 0
4 397 0
4 398 0
4 399 0
5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0
5 28 0
5 29 0
5 30 0
5 31 0
5 32 0
5 33 0
5 34 0
5 35 0
5 36 0
5 37 0
5 38 0
5 39 0
5 40 0
5 41 0
5 42 0
5 43 0
5 44 0
5 45 0
5 46 0
5 47 0
5 48 0
5 49 0
5 50 0
5 51 0
5 52 0
5 53 0
5 54 0
5 55 0
5 56 0
5 57 0
5 58 0
5 59 0
5 60 0
5 61 0
5 62 0
5 63 0
5 64 0
5 65 0
5 66 0
5 67 0
5 68 0
5 69 0
5 70 0
5 71 0
5 72 0
5 73 0
5 74 0
5 75 0
5 76 0
5 77 0
5 78 0
5 79 0
5 80 0
5 81 0
5 82 0
5 83 0
5 84 0
5 85 0
5 86 0
5 87 0
5 88 0
5 89 0
5 90 0
5 91 0
5 92 0
5 93 0
5 94 0
5 95 0
5 96 0
5 97 0
5 98 0
5 99 0
5 100 0
5 101 0
5 102 0
5 103 0
5 104 0
5 105 0
5 106 0
5 107 0
5 108 0
5 109 0
5 110 0
5 111 0
5 112 0
5 113 0
5 114 0
5 115 0
5 116 0
5 117 0
5 118 0
5 119 0
5 120 0
5 121 0
5 122 0
5 123 0
5 124 0
5 125 0
5 126 0
5 127 0
5 128 0
5 129 0
5 130 0
5 131 0
5 132 0
5 133 0
5 134 0
5 135 0
5 136 0
5 137 0
5 138 0
5 139 0
5 140 0
5 141 0
5 142 0
5 143 0
5 144 0
5 145 0
5 146 0
5 147 0
5 148 0
5 149 0
5 150 0
5 151 0
5 152 0
5 153 0
5 154 0
5 155 0
5 156 0
5 157 0
5 158 0
5 159 0
5 160 0
5 161 0
5 162 0
5 163 0
5 164 0
5 165 0
5 166 0
5 167 0
5 168 0
5 169 0
5 170 0
5 171 0
5 172 0
5 173 0
5 174 0
5 175 0
5 176 0
5 177 0
5 178 0
5 179 0
5 180 0
5 181 0
5 182 0
5 183 0
5 184 0
5 185 0
5 186 0
5 187 0
5 188 0
5 189 0
5 190 0
5 191 0
5 192 0
5 193 0
5 194 0
5 195 0
5 196 0
5 197 0
5 198 0
5 199 0
5 200 0
5 201 0
5 202 0
5 203 0
5 204 0
5 205 0
5 206 0
5 207 0
5 208 0
5 209 0
5 210 0
5 211 0
5 212 0
5 213 0
5 214 0
5 215 0
5 216 0
5 217 0
5 218 0
5 219 0
5 220 0
5 221 0
5 222 0
5 223 0
5 224 0
5 225 0
5 226 0
5 227 0
5 228 0
5 229 0
5 230 0
5 231 0
5 232 0
5 233 0
5 234 0
5 235 0
5 236 0
5 237 0
5 238 0
5 239 0
5 240 0
5 241 0
5 242 0
5 243 0
5 244 0
5 245 0
5 246 0
5 247 0
5 248 0
5 249 0
5 250 0
5 251 0
5 252 0
5 253 0
5 254 0
5 255 0
5 256 0
5 257 0
5 258 0
5 259 0
5 260 0
5 261 0
5 262 0
5 263 0
5 264 0
5 265 0
5 266 0
5 267 0
5 268 0
5 269 0
5 270 0
5 271 0
5 272 0
5 273 0
5 274 0
5 275 0
5 276 0
5 277 0
5 278 0
5 279 0
5 280 0
5 281 0
5 282 0
5 283 0
5 284 0
5 285 0
5 286 0
5 287 0
5 288 0
5 289 0
5 290 0
5 291 0
5 292 0
5 293 0
5 294 0
5 295 0
5 296 0
5 297 0
5 298 0
5 299 0
5 300 0
5 301 0
5 302 0
5 303 0
5 304 0
5 305 0
5 306 0
5 307 0
5 308 0
5 309 0
5 310 0
5 311 0
5 312 0
5 313 0
5 314 0
5 315 0
5 316 0
5 317 0
5 318 0
5 319 0
5 320 0
5 321 0
5 322 0
5 323 0
5 324 0
5 325 0
5 326 0
5 327 0
5 328 0
5 329 0
5 330 0
5 331 0
5 332 0
5 333 0
5 334 0
5 335 0
5 336 0
5 337 0
5 338 0
5 339 0
5 340 0
5 341 0
5 342 0
5 343 0
5 344 0
5 345 0
5 346 0
5 347 0
5 348 0
5 349 0
5 350 0
5 351 0
5 352 0
5 353 0
5 354 0
5 355 0
5 356 0
5 357 0
5 358 0
5 359 0
5 360 0
5 361 0
5 362 0
5 363 0
5 364 0
5 365 0
5 366 0
5 367 0
5 368 0
5 369 0
5 370 0
5 371 0
5 372 0
5 373 0
5 374 0
5 375 0
5 376 0
5 377 0
5 378 0
5 379 0
5 380 0
5 381 0
5 382 0
5 383 0
5 384 0
5 385 0
5 386 0
5 387 0
5 388 0
5 389 0
5 390 0
5 391 0
5 392 0
5 393 0
5 394 0
5 395 0
5 396 0
5 397 0
5 398 0
5 399 0
6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 0
6 13 0
6 14 0
6 15 0
6 16 0
6 17 0
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0
6 28 0
6 29 0
6 30 0
6 31 0
6 32 0
6 33 0
6 34 0
6 35 0
6 36 0
6 37 0
6 38 0
6 39 0
6 40 0
6 41 0
6 42 0
6 43 0
6 44 0
6 45 0
6 46 0
6 47 0
6 48 0
6 49 0
6 50 0
6 51 0
6 52 0
6 53 0
6 54 0
6 55 0
6 56 0
6 57 0
6 58 0
6 59 0
6 60 0
6 61 0
6 62 0
6 63 0
6 64 0
6 65 0
6 66 0
6 67 0
6 68 0
6 69 0
6 70 0
6 71 0
6 72 0
6 73 0
6 74 0
6 75 0
6 76 0
6 77 0
6 78 0
6 79 0
6 80 0
6 81 0
6 82 0
6 83 0
6 84 0
6 85 0
6 86 0
6 87 0
6 88 0
6 89 0
6 90 0
6 91 0
6 92 0
6 93 0
6 94 0
6 95 0
6 96 0
6 97 0
6 98 0
6 99 0
6 100 0
6 101 0
6 102 0
6 103 0
6 104 0
6 105 0
6 106 0
6 107 0
6 108 0
6 109 0
6 110 0
6 111 0
6 112 0
6 113 0
6 114 0
6 115 0
6 116 0
6 117 0
6 118 0
6 119 0
6 120 0
6 121 0
6 122 0
6 123 0
6 124 0
6 125 0
6 126 0
6 127 0
6 128 0
6 129 0
6 130 0
6 131 0
6 132 0
6 133 0
6 134 0
6 135 0
6 136 0
6 137 0
6 138 0
6 139 0
6 140 0
6 141 0
6 142 0
6 143 0
6 144 0
6 145 0
6 146 0
6 147 0
6 148 0
6 149 0
6 150 0
6 151 0
6 152 0
6 153 0
6 154 0
6 155 0
6 156 0
6 157 0
6 158 0
6 159 0
6 160 0
6 161 0
6 162 0
6 163 0
6 164 0
6 165 0
6 166 0
6 167 0
6 168 0
6 169 0
6 170 0
6 171 0
6 172 0
6 173 0
6 174 0
6 175 0
6 176 0
6 177 0
6 178 0
6 179 0
6 180 0
6 181 0
6 182 0
6 183 0
6 184 0
6 185 0
6 186 0
6 187 0
6 188 0
6 189 0
6 190 0
6 191 0
6 192 0
6 193 0
6 194 0
6 195 0
6 196 0
6 197 0
6 198 0
6 199 0
6 200 0
6 201 0
6 202 0
6 203 0
6 204 0
6 205 0
6 206 0
6 207 0
6 208 0
6 209 0
6 210 0
6 211 0
6 212 0
6 213 0
6 214 0
6 215 0
6 216 0
6 217 0
6 218 0
6 219 0
6 220 0
6 221 0
6 222 0
6 223 0
6 224 0
6 225 0
6 226 0
6 227 0
6 228 0
6 229 0
6 230 0
6 231 0
6 232 0
6 233 0
6 234 0
6 235 0
6 236 0
6 237 0
6 238 0
6 239 0
6 240 0
6 241 0
6 242 0
6 243 0
6 244 0
6 245 0
6 246 0
6 247 0
6 248 0
6 249 0
6 250 0
6 251 0
6 252 0
6 253 0
6 254 0
6 255 0
6 256 0
6 257 0
6 258 0
6 259 0
6 260 0
6 261 0
6 262 0
6 263 0
6 264 0
6 265 0
6 266 0
6 267 0
6 268 0
6 269 0
6 270 0
6 271 0
6 272 0
6 273 0
6 274 0
6 275 0
6 276 0
6 277 0
6 278 0
6 279 0
6 280 0
6 281 0
6 282 0
6 283 0
6 284 0
6 285 0
6 286 0
6 287 0
6 288 0
6 289 0
6 290 0
6 291 0
6 292 0
6 293 0
6 294 0
6 295 0
6 296 0
6 297 0
6 298 0
6 299 0
6 300 0
6 301 0
6 302 0
6 303 0
6 304 0
6 305 0
6 306 0
6 307 0
6 308 0
6 309 0
6 310 0
6 311 0
6 312 0
6 313 0
6 314 0
6 315 0
6 316 0
6 317 0
6 318 0
6 319 0
6 320 0
6 321 0
6 322 0
6 323 0
6 324 0
6 325 0
6 326 0
6 327 0
6 328 0
6 329 0
6 330 0
6 331 0
6 332 0
6 333 0
6 334 0
6 335 0
6 336 0
6 337 0
6 338 0
6 339 0
6 340 0
6 341 0
6 342 0
6 343 0
6 344 0
6 345 0
6 346 0
6 347 0
6 348 0
6 349 0
6 350 0
6 351 0
6 352 0
6 353 0
6 354 0
6 355 0
6 356 0
6 357 0
6 358 0
6 359 0
6 360 0
6 361 0
6 362 0
6 363 0
6 364 0
6 365 0
6 366 0
6 367 0
6 368 0
6 369 0
6 370 0
6 371 0
6 372 0
6 373 0
6 374 0
6 375 0
6 376 0
6 377 0
6 378 0
6 379 0
6 380 0
6 381 0
6 382 0
6 383 0
6 384 0
6 385 0
6 386 0
6 387 0
6 388 0
6 389 0
6 390 0
6 391 0
6 392 0
6 393 0
6 394 0
6 395 0
6 396 0
6 397 0
6 398 0
6 399 0
7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 0
7 11 0
7 12 0
7 13 0
7 14 0
7 15 0
7 16 0
7 17 0
7 18 0
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0
7 28 0
7 29 0
7 30 0
7 31 0
7 32 0
7 33 0
7 34 0
7 35 0
7 36 0
7 37 0
7 38 0
7 39 0
7 40 0
7 41 0
7 42 0
7 43 0
7 44 0
7 45 0
7 46 0
7 47 0
7 48 0
7 49 0
7 50 0
7 51 0
7 52 0
7 53 0
7 54 0
7 55 0
7 56 0
7 57 0
7 58 0
7 59 0
7 60 0
7 61 0
7 62 0
7 63 0
7 64 0
7 65 0
7 66 0
7 67 0
7 68 0
7 69 0
7 70 0
7 71 0
7 72 0
7 73 0
7 74 0
7 75 0
7 76 0
7 77 0
7 78 0
7 79 0
7 80 0
7 81 0
7 82 0
7 83 0
7 84 0
7 85 0
7 86 0
7 87 0
7 88 0
7 89 0
7 90 0
7 91 0
7 92 0
7 93 0
7 94 0
7 95 0
7 96 0
7 97 0
7 98 0
7 99 0
7 100 0
7 101 0
7 102 0
7 103 0
7 104 0
7 105 0
7 106 0
7 107 0
7 108 0
7 109 0
7 110 0
7 111 0
7 112 0
7 113 0
7 114 0
7 115 0
7 116 0
7 117 0
7 118 0
7 119 0
7 120 0
7 121 0
7 122 0
7 123 0
7 124 0
7 125 0
7 126 0
7 127 0
7 128 0
7 129 0
7 130 0
7 131 0
7 132 0
7 133 0
7 134 0
7 135 0
7 136 0
7 137 0
7 138 0
7 139 0
7 140 0
7 141 0
7 142 0
7 143 0
7 144 0
7 145 0
7 146 0
7 147 0
7 148 0
7 149 0
7 150 0
7 151 0
7 152 0
7 153 0
7 154 0
7 155 0
7 156 0
7 157 0
7 158 0
7 159 0
7 160 0
7 161 0
7 162 0
7 163 0
7 164 0
7 165 0
7 166 0
7 167 0
7 168 0
7 169 0
7 170 0
7 171 0
7 172 0
7 173 0
7 174 0
7 175 0
7 176 0
7 177 0
7 178 0
7 179 0
7 180 0
7 181 0
7 182 0
7 183 0
7 184 0
7 185 0
7 186 0
7 187 0
7 188 0
7 189 0
7 190 0
7 191 0
7 192 0
7 193 0
7 194 0
7 195 0
7 196 0
7 197 0
7 198 0
7 199 0
7 200 0
7 201 0
7 202 0
7 203 0
7 204 0
7 205 0
7 206 0
7 207 0
7 208 0
7 209 0
7 210 0
7 211 0
7 212 0
7 213 0
7 214 0
7 215 0
7 216 0
7 217 0
7 218 0
7 219 0
7 220 0
7 221 0
7 222 0
7 223 0
7 224 0
7 225 0
7 226 0
7 227 0
7 228 0
7 229 0
7 230 0
7 231 0
7 232 0
7 233 0
7 234 0
7 235 0
7 236 0
7 237 0
7 238 0
7 239 0
7 240 0
7 241 0
7 242 0
7 243 0
7 244 0
7 245 0
7 246 0
7 247 0
7 248 0
7 249 0
7 250 0
7 251 0
7 252 0
7 253 0
7 254 0
7 255 0
7 256 0
7 257 0
7 258 0
7 259 0
7 260 0
7 261 0
7 262 0
7 263 0
7 264 0
7 265 0
7 266 0
7 267 0
7 268 0
7 269 0
7 270 0
7 271 0
7 272 0
7 273 0
7 274 0
7 275 0
7 276 0
7 277 0
7 278 0
7 279 0
7 280 0
7 281 0
7 282 0
7 283 0
7 284 0
7 285 0
7 286 0
7 287 0
7 288 0
7 289 0
7 290 0
7 291 0
7 292 0
7 293 0
7 294 0
7 295 0
7 296 0
7 297 0
7 298 0
7 299 0
7 300 0
7 301 0
7 302 0
7 303 0
7 304 0
7 305 0
7 306 0
7 307 0
7 308 0
7 309 0
7 310 0
7 311 0
7 312 0
7 313 0
7 314 0
7 315 0
7 316 0
7 317 0
7 318 0
7 319 0
7 320 0
7 321 0
7 322 0
7 323 0
7 324 0
7 325 0
7 326 0
7 327 0
7 328 0
7 329 0
7 330 0
7 331 0
7 332 0
7 333 0
7 334 0
7 335 0
7 336 0
7 337 0
7 338 0
7 339 0
7 340 0
7 341 0
7 342 0
7 343 0
7 344 0
7 345 0
7 346 0
7 347 0
7 348 0
7 349 0
7 350 0
7 351 0
7 352 0
7 353 0
7 354 0
7 355 0
7 356 0
7 357 0
7 358 0
7 359 0
7 360 0
7 361 0
7 362 0
7 363 0
7 364 0
7 365 0
7 366 0
7 367 0
7 368 0
7 369 0
7 370 0
7 371 0
7 372 0
7 373 0
7 374 0
7 375 0
7 376 0
7 377 0
7 378 0
7 379 0
7 380 0
7 381 0
7 382 0
7 383 0
7 384 0
7 385 0
7 386 0
7 387 0
7 388 0
7 389 0
7 390 0
7 391 0
7 392 0
7 393 0
7 394 0
7 395 0
7 396 0
7 397 0
7 398 0
7 399 0
8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 0
8 10 0
8 11 0
8 12 0
8 13 0
8 14 0
8 15 0
8 16 0
8 17 0
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0
8 28 0
8 29 0
8 30 0
8 31 0
8 32 0
8 33 0
8 34 0
8 35 0
8 36 0
8 37 0
8 38 0
8 39 0
8 40 0
8 41 0
8 42 0
8 43 0
8 44 0
8 45 0
8 46 0
8 47 0
8 48 0
8 49 0
8 50 0
8 51 0
8 52 0
8 53 0
8 54 0
8 55 0
8 56 0
8 57 0
8 58 0
8 59 0
8 60 0
8 61 0
8 62 0
8 63 0
8 64 0
8 65 0
8 66 0
8 67 0
8 68 0
8 69 0
8 70 0
8 71 0
8 72 0
8 73 0
8 74 0
8 75 0
8 76 0
8 77 0
8 78 0
8 79 0
8 80 0
8 81 0
8 82 0
8 83 0
8 84 0
8 85 0
8 86 0
8 87 0
8 88 0
8 89 0
8 90 0
8 91 0
8 92 0
8 93 0
8 94 0
8 95 0
8 96 0
8 97 0
8 98 0
8 99 0
8 100 0
8 101 0
8 102 0
8 103 0
8 104 0
8 105 0
8 106 0
8 107 0
8 108 0
8 109 0
8 110 0
8 111 0
8 112 0
8 113 0
8 114 0
8 115 0
8 116 0
8 117 0
8 118 0
8 119 0
8 120 0
8 121 0
8 122 0
8 123 0
8 124 0
8 125 0
8 126 0
8 127 0
8 128 0
8 129 0
8 130 0
8 131 0
8 132 0
8 133 0
8 134 0
8 135 0
8 136 0
8 137 0
8 138 0
8 139 0
8 140 0
8 141 0
8 142 0
8 143 0
8 144 0
8 145 0
8 146 0
8 147 0
8 148 0
8 149 0
8 150 0
8 151 0
8 152 0
8 153 0
8 154 0
8 155 0
8 156 0
8 157 0
8 158 0
8 159 0
8 160 0
8 161 0
8 162 0
8 163 0
8 164 0
8 165 0
8 166 0
8 167 0
8 168 0
8 169 0
8 170 0
8 171 0
8 172 0
8 173 0
8 174 0
8 175 0
8 176 0
8 177 0
8 178 0
8 179 0
8 180 0
8 181 0
8 182 0
8 183 0
8 184 0
8 185 0
8 186 0
8 187 0
8 188 0
8 189 0
8 190 0
8 191 0
8 192 0
8 193 0
8 194 0
8 195 0
8 196 0
8 197 0
8 198 0
8 199 0
8 200 0
8 201 0
8 202 0
8 203 0
8 204 0
8 205 0
8 206 0
8 207 0
8 208 0
8 209 0
8 210 0
8 211 0
8 212 0
8 213 0
8 214 0
8 215 0
8 216 0
8 217 0
8 218 0
8 219 0
8 220 0
8 221 0
8 222 0
8 223 0
8 224 0
8 225 0
8 226 0
8 227 0
8 228 0
8 229 0
8 230 0
8 231 0
8 232 0
8 233 0
8 234 0
8 235 0
8 236 0
8 237 0
8 238 0
8 239 0
8 240 0
8 241 0
8 242 0
8 243 0
8 244 0
8 245 0
8 246 0
8 247 0
8 248 0
8 249 0
8 250 0
8 251 0
8 252 0
8 253 0
8 254 0
8 255 0
8 256 0
8 257 0
8 258 0
8 259 0
8 260 0
8 261 0
8 262 0
8 263 0
8 264 0
8 265 0
8 266 0
8 267 0
8 268 0
8 269 0
8 270 0
8 271 0
8 272 0
8 273 0
8 274 0
8 275 0
8 276 0
8 277 0
8 278 0
8 279 0
8 280 0
8 281 0
8 282 0
8 283 0
8 284 0
8 285 0
8 286 0
8 287 0
8 288 0
8 289 0
8 290 0
8 291 0
8 292 0
8 293 0
8 294 0
8 295 0
8 296 0
8 297 0
8 298 0
8 299 0
8 300 0
8 301 0
8 302 0
8 303 0
8 304 0
8 305 0
8 306 0
8 307 0
8 308 0
8 309 0
8 310 0
8 311 0
8 312 0
8 313 0
8 314 0
8 315 0
8 316 0
8 317 0
8 318 0
8 319 0
8 320 0
8 321 0
8 322 0
8 323 0
8 324 0
8 325 0
8 326 0
8 327 0
8 328 0
8 329 0
8 330 0
8 331 0
8 332 0
8 333 0
8 334 0
8 335 0
8 336 0
8 337 0
8 338 0
8 339 0
8 340 0
8 341 0
8 342 0
8 343 0
8 344 0
8 345 0
8 346 0
8 347 0
8 348 0
8 349 0
8 350 0
8 351 0
8 352 0
8 353 0
8 354 0
8 355 0
8 356 0
8 357 0
8 358 0
8 359 0
8 360 0
8 361 0
8 362 0
8 363 0
8 364 0
8 365 0
8 366 0
8 367 0
8 368 0
8 369 0
8 370 0
8 371 0
8 372 0
8 373 0
8 374 0
8 375 0
8 376 0
8 377 0
8 378 0
8 379 0
8 380 0
8 381 0
8 382 0
8 383 0
8 384 0
8 385 0
8 386 0
8 387 0
8 388 0
8 389 0
8 390 0
8 391 0
8 392 0
8 393 0
8 394 0
8 395 0
8 396 0
8 397 0
8 398 0
8 399 0
9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 0
9 10 0
9 11 0
9 12 0
9 13 0
9 14 0
9 15 0
9 16 0
9 17 0
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0
9 28 0
9 29 0
9 30 0
9 31 0
9 32 0
9 33 0
9 34 0
9 35 0
9 36 0
9 37 0
9 38 0
9 39 0
9 40 0
9 41 0
9 42 0
9 43 0
9 44 0
9 45 0
9 46 0
9 47 0
9 48 0
9 49 0
9 50 0
9 51 0
9 52 0
9 53 0
9 54 0
9 55 0
9 56 0
9 57 0
9 58 0
9 59 0
9 60 0
9 61 0
9 62 0
9 63 0
9 64 0
9 65 0
9 66 0
9 67 0
9 68 0
9 69 0
9 70 0
9 71 0
9 72 0
9 73 0
9 74 0
9 75 0
9 76 0
9 77 0
9 78 0
9 79 0
9 80 0
9 81 0
9 82 0
9 83 0
9 84 0
9 85 0
9 86 0
9 87 0
9 88 0
9 89 0
9 90 0
9 91 0
9 92 0
9 93 0
9 94 0
9 95 0
9 96 0
9 97 0
9 98 0
9 99 0
9 100 0
9 101 0
9 102 0
9 103 0
9 104 0
9 105 0
9 106 0
9 107 0
9 108 0
9 109 0
9 110 0
9 111 0
9 112 0
9 113 0
9 114 0
9 115 0
9 116 0
9 117 0
9 118 0
9 119 0
9 120 0
9 121 0
9 122 0
9 123 0
9 124 0
9 125 0
9 126 0
9 127 0
9 128 0
9 129 0
9 130 0
9 131 0
9 132 0
9 133 0
9 134 0
9 135 0
9 136 0
9 137 0
9 138 0
9 139 0
9 140 0
9 141 0
9 142 0
9 143 0
9 144 0
9 145 0
9 146 0
9 147 0
9 148 0
9 149 0
9 150 0
9 151 0
9 152 0
9 153 0
9 154 0
9 155 0
9 156 0
9 157 0
9 158 0
9 159 0
9 160 0
9 161 0
9 162 0
9 163 0
9 164 0
9 165 0
9 166 0
9 167 0
9 168 0
9 169 0
9 170 0
9 171 0
9 172 0
9 173 0
9 174 0
9 175 0
9 176 0
9 177 0
9 178 0
9 179 0
9 180 0
9 181 0
9 182 0
9 183 0
9 184 0
9 185 0
9 186 0
9 187 0
9 188 0
9 189 0
9 190 0
9 191 0
9 192 0
9 193 0
9 194 0
9 195 0
9 196 0
9 197 0
9 198 0
9 199 0
9 200 0
9 201 0
9 202 0
9 203 0
9 204 0
9 205 0
9 206 0
9 207 0
9 208 0
9 209 0
9 210 0
9 211 0
9 212 0
9 213 0
9 214 0
9 215 0
9 216 0
9 217 0
9 218 0
9 219 0
9 220 0
9 221 0
9 222 0
9 223 0
9 224 0
9 225 0
9 226 0
9 227 0
9 228 0
9 229 0
9 230 0
9 231 0
9 232 0
9 233 0
9 234 0
9 235 0
9 236 0
9 237 0
9 238 0
9 239 0
9 240 0
9 241 0
9 242 0
9 243 0
9 244 0
9 245 0
9 246 0
9 247 0
9 248 0
9 249 0
9 250 0
9 251 0
9 252 0
9 253 0
9 254 0
9 255 0
9 256 0
9 257 0
9 258 0
9 259 0
9 260 0
9 261 0
9 262 0
9 263 0
9 264 0
9 265 0
9 266 0
9 267 0
9 268 0
9 269 0
9 270 0
9 271 0
9 272 0
9 273 0
9 274 0
9 275 0
9 276 0
9 277 0
9 278 0
9 279 0
9 280 0
9 281 0
9 282 0
9 283 0
9 284 0
9 285 0
9 286 0
9 287 0
9 288 0
9 289 0
9 290 0
9 291 0
9 292 0
9 293 0
9 294 0
9 295 0
9 296 0
9 297 0
9 298 0
9 299 0
9 300 0
9 301 0
9 302 0
9 303 0
9 304 0
9 305 0
9 306 0
9 307 0
9 308 0
9 309 0
9 310 0
9 311 0
9 312 0
9 313 0
9 314 0
9 315 0
9 316 0
9 317 0
9 318 0
9 319 0
9 320 0
9 321 0
9 322 0
9 323 0
9 324 0
9 325 0
9 326 0
9 327 0
9 328 0
9 329 0
9 330 0
9 331 0
9 332 0
9 333 0
9 334 0
9 335 0
9 336 0
9 337 0
9 338 0
9 339 0
9 340 0
9 341 0
9 342 0
9 343 0
9 344 0
9 345 0
9 346 0
9 347 0
9 348 0
9 349 0
9 350 0
9 351 0
9 352 0
9 353 0
9 354 0
9 355 0
9 356 0
9 357 0
9 358 0
9 359 0
9 360 0
9 361 0
9 362 0
9 363 0
9 364 0
9 365 0
9 366 0
9 367 0
9 368 0
9 369 0
9 370 0
9 371 0
9 372 0
9 373 0
9 374 0
9 375 0
9 376 0
9 377 0
9 378 0
9 379 0
9 380 0
9 381 0
9 382 0
9 383 0
9 384 0
9 385 0
9 386 0
9 387 0
9 388 0
9 389 0
9 390 0
9 391 0
9 392 0
9 393 0
9 394 0
9 395 0
9 396 0
9 397 0
9 398 0
9 399 0
10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 0
10 10 0
10 11 0
10 12 0
10 13 0
10 14 0
10 15 0
10 16 0
10 17 0
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0
10 28 0
10 29 0
10 30 0
10 31 0
10 32 0
10 33 0
10 34 0
10 35 0
10 36 0
10 37 0
10 38 0
10 39 0
10 40 0
10 41 0
10 42 0
10 43 0
10 44 0
10 45 0
10 46 0
10 47 0
10 48 0
10 49 0
10 50 0
10 51 0
10 52 0
10 53 0
10 54 0
10 55 0
10 56 0
10 57 0
10 58 0
10 59 0
10 60 0
10 61 0
10 62 0
10 63 0
10 64 0
10 65 0
10 66 0
10 67 0
10 68 0
10 69 0
10 70 0
10 71 0
10 72 0
10 73 0
10 74 0
10 75 0
10 76 0
10 77 0
10 78 0
10 79 0
10 80 0
10 81 0
10 82 0
10 83 0
10 84 0
10 85 0
10 86 0
10 87 0
10 88 0
10 89 0
10 90 0
10 91 0
10 92 0
10 93 0
10 94 0
10 95 0
10 96 0
10 97 0
10 98 0
10 99 0
10 100 0
10 101 0
10 102 0
10 103 0
10 104 0
10 105 0
10 106 0
10 107 0
10 108 0
10 109 0
10 110 0
10 111 0
10 112 0
10 113 0
10 114 0
10 115 0
10 116 0
10 117 0
10 118 0
10 119 0
10 120 0
10 121 0
10 122 0
10 123 0
10 124 0
10 125 0
10 126 0
10 127 0
10 128 0
10 129 0
10 130 0
10 131 0
10 132 0
10 133 0
10 134 0
10 135 0
10 136 0
10 137 0
10 138 0
10 139 0
10 140 0
10 141 0
10 142 0
10 143 0
10 144 0
10 145 0
10 146 0
10 147 0
10 148 0
10 149 0
10 150 0
10 151 0
10 152 0
10 153 0
10 154 0
10 155 0
10 156 0
10 157 0
10 158 0
10 159 0
10 160 0
10 161 0
10 162 0
10 163 0
10 164 0
10 165 0
10 166 0
10 167 0
10 168 0
10 169 0
10 170 0
10 171 0
10 172 0
10 173 0
10 174 0
10 175 0
10 176 0
10 177 0
10 178 0
10 179 0
10 180 0
10 181 0
10 182 0
10 183 0
10 184 0
10 185 0
10 186 0
10 187 0
10 188 0
10 189 0
10 190 0
10 191 0
10 192 0
10 193 0
10 194 0
10 195 0
10 196 0
10 197 0
10 198 0
10 199 0
10 200 0
10 201 0
10 202 0
10 203 0
10 204 0
10 205 0
10 206 0
10 207 0
10 208 0
10 209 0
10 210 0
10 211 0
10 212 0
10 213 0
10 214 0
10 215 0
10 216 0
10 217 0
10 218 0
10 219 0
10 220 0
10 221 0
10 222 0
10 223 0
10 224 0
10 225 0
10 226 0
10 227 0
10 228 0
10 229 0
10 230 0
10 231 0
10 232 0
10 233 0
10 234 0
10 235 0
10 236 0
10 237 0
10 238 0
10 239 0
10 240 0
10 241 0
10 242 0
10 243 0
10 244 0
10 245 0
10 246 0
10 247 0
10 248 0
10 249 0
10 250 0
10 251 0
10 252 0
10 253 0
10 254 0
10 255 0
10 256 0
10 257 0
10 258 0
10 259 0
10 260 0
10 261 0
10 262 0
10 263 0
10 264 0
10 265 0
10 266 0
10 267 0
10 268 0
10 269 0
10 270 0
10 271 0
10 272 0
10 273 0
10 274 0
10 275 0
10 276 0
10 277 0
10 278 0
10 279 0
10 280 0
10 281 0
10 282 0
10 283 0
10 284 0
10 285 0
10 286 0
10 287 0
10 288 0
10 289 0
10 290 0
10 291 0
10 292 0
10 293 0
10 294 0
10 295 0
10 296 0
10 297 0
10 298 0
10 299 0
10 300 0
10 301 0
10 302 0
10 303 0
10 304 0
10 305 0
10 306 0
10 307 0
10 308 0
10 309 0
10 310 0
10 311 0
10 312 0
10 313 0
10 314 0
10 315 0
10 316 0
10 317 0
10 318 0
10 319 0
10 320 0
10 321 0
10 322 0
10 323 0
10 324 0
10 325 0
10 326 0
10 327 0
10 328 0
10 329 0
10 330 0
10 331 0
10 332 0
10 333 0
10 334 0
10 335 0
10 336 0
10 337 0
10 338 0
10 339 0
10 340 0
10 341 0
10 342 0
10 343 0
10 344 0
10 345 0
10 346 0
10 347 0
10 348 0
10 349 0
10 350 0
10 351 0
10 352 0
10 353 0
10 354 0
10 355 0
10 356 0
10 357 0
10 358 0
10 359 0
10 360 0
10 361 0
10 362 0
10 363 0
10 364 0
10 365 0
10 366 0
10 367 0
10 368 0
10 369 0
10 370 0
10 371 0
10 372 0
10 373 0
10 374 0
10 375 0
10 376 0
10 377 0
10 378 0
10 379 0
10 380 0
10 381 0
10 382 0
10 383 0
10 384 0
10 385 0
10 386 0
10 387 0
10 388 0
10 389 0
10 390 0
10 391 0
10 392 0
10 393 0
10 394 0
10 395 0
10 396 0
10 397 0
10 398 0
10 399 0
11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 0
11 12 0
11 13 0
11 14 0
11 15 0
11 16 0
11 17 0
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0
11 28 0
11 29 0
11 30 0
11 31 0
11 32 0
11 33 0
11 34 0
11 35 0
11 36 0
11 37 0
11 38 0
11 39 0
11 40 0
11 41 0
11 42 0
11 43 0
11 44 0
11 45 0
11 46 0
11 47 0
11 48 0
11 49 0
11 50 0
11 51 0
11 52 0
11 53 0
11 54 0
11 55 0
11 56 0
11 57 0
11 58 0
11 59 0
11 60 0
11 61 0
11 62 0
11 63 0
11 64 0
11 65 0
11 66 0
11 67 0
11 68 0
11 69 0
11 70 0
11 71 0
11 72 0
11 73 0
11 74 0
11 75 0
11 76 0
11 77 0
11 78 0
11 79 0
11 80 0
11 81 0
11 82 0
11 83 0
11 84 0
11 85 0
11 86 0
11 87 0
11 88 0
11 89 0
11 90 0
11 91 0
11 92 0
11 93 0
11 94 0
11 95 0
11 96 0
11 97 0
11 98 0
11 99 0
11 100 0
11 101 0
11 102 0
11 103 0
11 104 0
11 105 0
11 106 0
11 107 0
11 108 0
11 109 0
11 110 0
11 111 0
11 112 0
11 113 0
11 114 0
11 115 0
11 116 0
11 117 0
11 118 0
11 119 0
11 120 0
11 121 0
11 122 0
11 123 0
11 124 0
11 125 0
11 126 0
11 127 0
11 128 0
11 129 0
11 130 0
11 131 0
11 132 0
11 133 0
11 134 0
11 135 0
11 136 0
11 137 0
11 138 0
11 139 0
11 140 0
11 141 0
11 142 0
11 143 0
11 144 0
11 145 0
11 146 0
11 147 0
11 148 0
11 149 0
11 150 0
11 151 0
11 152 0
11 153 0
11 154 0
11 155 0
11 156 0
11 157 0
11 158 0
11 159 0
11 160 0
11 161 0
11 162 0
11 163 0
11 164 0
11 165 0
11 166 0
11 167 0
11 168 0
11 169 0
11 170 0
11 171 0
11 172 0
11 173 0
11 174 0
11 175 0
11 176 0
11 177 0
11 178 0
11 179 0
11 180 0
11 181 0
11 182 0
11 183 0
11 184 0
11 185 0
11 186 0
11 187 0
11 188 0
11 189 0
11 190 0
11 191 0
11 192 0
11 193 0
11 194 0
11 195 0
11 196 0
11 197 0
11 198 0
11 199 0
11 200 0
11 201 0
11 202 0
11 203 0
11 204 0
11 205 0
11 206 0
11 207 0
11 208 0
11 209 0
11 210 0
11 211 0
11 212 0
11 213 0
11 214 0
11 215 0
11 216 0
11 217 0
11 218 0
11 219 0
11 220 0
11 221 0
11 222 0
11 223 0
11 224 0
11 225 0
11 226 0
11 227 0
11 228 0
11 229 0
11 230 0
11 231 0
11 232 0
11 233 0
11 234 0
11 235 0
11 236 0
11 237 0
11 238 0
11 239 0
11 240 0
11 241 0
11 242 0
11 243 0
11 244 0
11 245 0
11 246 0
11 247 0
11 248 0
11 249 0
11 250 0
11 251 0
11 252 0
11 253 0
11 254 0
11 255 0
11 256 0
11 257 0
11 258 0
11 259 0
11 260 0
11 261 0
11 262 0
11 263 0
11 264 0
11 265 0
11 266 0
11 267 0
11 268 0
11 269 0
11 270 0
11 271 0
11 272 0
11 273 0
11 274 0
11 275 0
11 276 0
11 277 0
11 278 0
11 279 0
11 280 0
11 281 0
11 282 0
11 283 0
11 284 0
11 285 0
11 286 0
11 287 0
11 288 0
11 289 0
11 290 0
11 291 0
11 292 0
11 293 0
11 294 0
11 295 0
11 296 0
11 297 0
11 298 0
11 299 0
11 300 0
11 301 0
11 302 0
11 303 0
11 304 0
11 305 0
11 306 0
11 307 0
11 308 0
11 309 0
11 310 0
11 311 0
11 312 0
11 313 0
11 314 0
11 315 0
11 316 0
11 317 0
11 318 0
11 319 0
11 320 0
11 321 0
11 322 0
11 323 0
11 324 0
11 325 0
11 326 0
11 327 0
11 328 0
11 329 0
11 330 0
11 331 0
11 332 0
11 333 0
11 334 0
11 335 0
11 336 0
11 337 0
11 338 0
11 339 0
11 340 0
11 341 0
11 342 0
11 343 0
11 344 0
11 345 0
11 346 0
11 347 0
11 348 0
11 349 0
11 350 0
11 351 0
11 352 0
11 353 0
11 354 0
11 355 0
11 356 0
11 357 0
11 358 0
11 359 0
11 360 0
11 361 0
11 362 0
11 363 0
11 364 0
11 365 0
11 366 0
11 367 0
11 368 0
11 369 0
11 370 0
11 371 0
11 372 0
11 373 0
11 374 0
11 375 0
11 376 0
11 377 0
11 378 0
11 379 0
11 380 0
11 381 0
11 382 0
11 383 0
11 384 0
11 385 0
11 386 0
11 387 0
11 388 0
11 389 0
11 390 0
11 391 0
11 392 0
11 393 0
11 394 0
11 395 0
11 396 0
11 397 0
11 398 0
11 399 0
12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 0
12 11 0
12 12 0
12 13 0
12 14 0
12 15 0
12 16 0
12 17 0
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0
12 28 0
12 29 0
12 30 0
12 31 0
12 32 0
12 33 0
12 34 0
12 35 0
12 36 0
12 37 0
12 38 0
12 39 0
12 40 0
12 41 0
12 42 0
12 43 0
12 44 0
12 45 0
12 46 0
12 47 0
12 48 0
12 49 0
12 50 0
12 51 0
12 52 0
12 53 0
12 54 0
12 55 0
12 56 0
12 57 0
12 58 0
12 59 0
12 60 0
12 61 0
12 62 0
12 63 0
12 64 0
12 65 0
12 66 0
12 67 0
12 68 0
12 69 0
12 70 0
12 71 0
12 72 0
12 73 0
12 74 0
12 75 0
12 76 0
12 77 0
12 78 0
12 79 0
12 80 0
12 81 0
12 82 0
12 83 0
12 84 0
12 85 0
12 86 0
12 87 0
12 88 0
12 89 0
12 90 0
12 91 0
12 92 0
12 93 0
12 94 0
12 95 0
12 96 0
12 97 0
12 98 0
12 99 0
12 100 0
12 101 0
12 102 0
12 103 0
12 104 0
12 105 0
12 106 0
12 107 0
12 108 0
12 109 0
12 110 0
12 111 0
12 112 0
12 113 0
12 114 0
12 115 0
12 116 0
12 117 0
12 118 0
12 119 0
12 120 0
12 121 0
12 122 0
12 123 0
12 124 0
12 125 0
12 126 0
12 127 0
12 128 0
12 129 0
12 130 0
12 131 0
12 132 0
12 133 0
12 134 0
12 135 0
12 136 0
12 137 0
12 138 0
12 139 0
12 140 0
12 141 0
12 142 0
12 143 0
12 144 0
12 145 0
12 146 0
12 147 0
12 148 0
12 149 0
12 150 0
12 151 0
12 152 0
12 153 0
12 154 0
12 155 0
12 156 0
12 157 0
12 158 0
12 159 0
12 160 0
12 161 0
12 162 0
12 163 0
12 164 0
12 165 0
12 166 0
12 167 0
12 168 0
12 169 0
12 170 0
12 171 0
12 172 0
12 173 0
12 174 0
12 175 0
12 176 0
12 177 0
12 178 0
12 179 0
12 180 0
12 181 0
12 182 0
12 183 0
12 184 0
12 185 0
12 186 0
12 187 0
12 188 0
12 189 0
12 190 0
12 191 0
12 192 0
12 193 0
12 194 0
12 195 0
12 196 0
12 197 0
12 198 0
12 199 0
12 200 0
12 201 0
12 202 0
12 203 0
12 204 0
12 205 0
12 206 0
12 207 0
12 208 0
12 209 0
12 210 0
12 211 0
12 212 0
12 213 0
12 214 0
12 215 0
12 216 0
12 217 0
12 218 0
12 219 0
12 220 0
12 221 0
12 222 0
12 223 0
12 224 0
12 225 0
12 226 0
12 227 0
12 228 0
12 229 0
12 230 0
12 231 0
12 232 0
12 233 0
12 234 0
12 235 0
12 236 0
12 237 0
12 238 0
12 239 0
12 240 0
12 241 0
12 242 0
12 243 0
12 244 0
12 245 0
12 246 0
12 247 0
12 248 0
12 249 0
12 250 0
12 251 0
12 252 0
12 253 0
12 254 0
12 255 0
12 256 0
12 257 0
12 258 0
12 259 0
12 260 0
12 261 0
12 262 0
12 263 0
12 264 0
12 265 0
12 266 0
12 267 0
12 268 0
12 269 0
12 270 0
12 271 0
12 272 0
12 273 0
12 274 0
12 275 0
12 276 0
12 277 0
12 278 0
12 279 0
12 280 0
12 281 0
12 282 0
12 283 0
12 284 0
12 285 0
12 286 0
12 287 0
12 288 0
12 289 0
12 290 0
12 291 0
12 292 0
12 293 0
12 294 0
12 295 0
12 296 0
12 297 0
12 298 0
12 299 0
12 300 0
12 301 0
12 302 0
12 303 0
12 304 0
12 305 0
12 306 0
12 307 0
12 308 0
12 309 0
12 310 0
12 311 0
12 312 0
12 313 0
12 314 0
12 315 0
12 316 0
12 317 0
12 318 0
12 319 0
12 320 0
12 321 0
12 322 0
12 323 0
12 324 0
12 325 0
12 326 0
12 327 0
12 328 0
12 329 0
12 330 0
12 331 0
12 332 0
12 333 0
12 334 0
12 335 0
12 336 0
12 337 0
12 338 0
12 339 0
12 340 0
12 341 0
12 342 0
12 343 0
12 344 0
12 345 0
12 346 0
12 347 0
12 348 0
12 349 0
12 350 0
12 351 0
12 352 0
12 353 0
12 354 0
12 355 0
12 356 0
12 357 0
12 358 0
12 359 0
12 360 0
12 361 0
12 362 0
12 363 0
12 364 0
12 365 0
12 366 0
12 367 0
12 368 0
12 369 0
12 370 0
12 371 0
12 372 0
12 373 0
12 374 0
12 375 0
12 376 0
12 377 0
12 378 0
12 379 0
12 380 0
12 381 0
12 382 0
12 383 0
12 384 0
12 385 0
12 386 0
12 387 0
12 388 0
12 389 0
12 390 0
12 391 0
12 392 0
12 393 0
12 394 0
12 395 0
12 396 0
12 397 0
12 398 0
12 399 0
13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 0
13 13 0
13 14 0
13 15 0
13 16 0
13 17 0
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0
13 28 0
13 29 0
13 30 0
13 31 0
13 32 0
13 33 0
13 34 0
13 35 0
13 36 0
13 37 0
13 38 0
13 39 0
13 40 0
13 41 0
13 42 0
13 43 0
13 44 0
13 45 0
13 46 0
13 47 0
13 48 0
13 49 0
13 50 0
13 51 0
13 52 0
13 53 0
13 54 0
13 55 0
13 56 0
13 57 0
13 58 0
13 59 0
13 60 0
13 61 0
13 62 0
13 63 0
13 64 0
13 65 0
13 66 0
13 67 0
13 68 0
13 69 0
13 70 0
13 71 0
13 72 0
13 73 0
13 74 0
13 75 0
13 76 0
13 77 0
13 78 0
13 79 0
13 80 0
13 81 0
13 82 0
13 83 0
13 84 0
13 85 0
13 86 0
13 87 0
13 88 0
13 89 0
13 90 0
13 91 0
13 92 0
13 93 0
13 94 0
13 95 0
13 96 0
13 97 0
13 98 0
13 99 0
13 100 0
13 101 0
13 102 0
13 103 0
13 104 0
13 105 0
13 106 0
13 107 0
13 108 0
13 109 0
13 110 0
13 111 0
13 112 0
13 113 0
13 114 0
13 115 0
13 116 0
13 117 0
13 118 0
13 119 0
13 120 0
13 121 0
13 122 0
13 123 0
13 124 0
13 125 0
13 126 0
13 127 0
13 128 0
13 129 0
13 130 0
13 131 0
13 132 0
13 133 0
13 134 0
13 135 0
13 136 0
13 137 0
13 138 0
13 139 0
13 140 0
13 141 0
13 142 0
13 143 0
13 144 0
13 145 0
13 146 0
13 147 0
13 148 0
13 149 0
13 150 0
13 151 0
13 152 0
13 153 0
13 154 0
13 155 0
13 156 0
13 157 0
13 158 0
13 159 0
13 160 0
13 161 0
13 162 0
13 163 0
13 164 0
13 165 0
13 166 0
13 167 0
13 168 0
13 169 0
13 170 0
13 171 0
13 172 0
13 173 0
13 174 0
13 175 0
13 176 0
13 177 0
13 178 0
13 179 0
13 180 0
13 181 0
13 182 0
13 183 0
13 184 0
13 185 0
13 186 0
13 187 0
13 188 0
13 189 0
13 190 0
13 191 0
13 192 0
13 193 0
13 194 0
13 195 0
13 196 0
13 197 0
13 198 0
13 199 0
13 200 0
13 201 0
13 202 0
13 203 0
13 204 0
13 205 0
13 206 0
13 207 0
13 208 0
13 209 0
13 210 0
13 211 0
13 212 0
13 213 0
13 214 0
13 215 0
13 216 0
13 217 0
13 218 0
13 219 0
13 220 0
13 221 0
13 222 0
13 223 0
13 224 0
13 225 0
13 226 0
13 227 0
13 228 0
13 229 0
13 230 0
13 231 0
13 232 0
13 233 0
13 234 0
13 235 0
13 236 0
13 237 0
13 238 0
13 239 0
13 240 0
13 241 0
13 242 0
13 243 0
13 244 0
13 245 0
13 246 0
13 247 0
13 248 0
13 249 0
13 250 0
13 251 0
13 252 0
13 253 0
13 254 0
13 255 0
13 256 0
13 257 0
13 258 0
13 259 0
13 260 0
13 261 0
13 262 0
13 263 0
13 264 0
13 265 0
13 266 0
13 267 0
13 268 0
13 269 0
13 270 0
13 271 0
13 272 0
13 273 0
13 274 0
13 275 0
13 276 0
13 277 0
13 278 0
13 279 0
13 280 0
13 281 0
13 282 0
13 283 0
13 284 0
13 285 0
13 286 0
13 287 0
13 288 0
13 289 0
13 290 0
13 291 0
13 292 0
13 293 0
13 294 0
13 295 0
13 296 0
13 297 0
13 298 0
13 299 0
13 300 0
13 301 0
13 302 0
13 303 0
13 304 0
13 305 0
13 306 0
13 307 0
13 308 0
13 309 0
13 310 0
13 311 0
13 312 0
13 313 0
13 314 0
13 315 0
13 316 0
13 317 0
13 318 0
13 319 0
13 320 0
13 321 0
13 322 0
13 323 0
13 324 0
13 325 0
13 326 0
13 327 0
13 328 0
13 329 0
13 330 0
13 331 0
13 332 0
13 333 0
13 334 0
13 335 0
13 336 0
13 337 0
13 338 0
13 339 0
13 340 0
13 341 0
13 342 0
13 343 0
13 344 0
13 345 0
13 346 0
13 347 0
13 348 0
13 349 0
13 350 0
13 351 0
13 352 0
13 353 0
13 354 0
13 355 0
13 356 0
13 357 0
13 358 0
13 359 0
13 360 0
13 361 0
13 362 0
13 363 0
13 364 0
13 365 0
13 366 0
13 367 0
13 368 0
13 369 0
13 370 0
13 371 0
13 372 0
13 373 0
13 374 0
13 375 0
13 376 0
13 377 0
13 378 0
13 379 0
13 380 0
13 381 0
13 382 0
13 383 0
13 384 0
13 385 0
13 386 0
13 387 0
13 388 0
13 389 0
13 390 0
13 391 0
13 392 0
13 393 0
13 394 0
13 395 0
13 396 0
13 397 0
13 398 0
13 399 0
14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 0
14 13 0
14 14 0
14 15 0
14 16 0
14 17 0
14 18 0
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0
14 28 0
14 29 0
14 30 0
14 31 0
14 32 0
14 33 0
14 34 0
14 35 0
14 36 0
14 37 0
14 38 0
14 39 0
14 40 0
14 41 0
14 42 0
14 43 0
14 44 0
14 45 0
14 46 0
14 47 0
14 48 0
14 49 0
14 50 0
14 51 0
14 52 0
14 53 0
14 54 0
14 55 0
14 56 0
14 57 0
14 58 0
14 59 0
14 60 0
14 61 0
14 62 0
14 63 0
14 64 0
14 65 0
14 66 0
14 67 0
14 68 0
14 69 0
14 70 0
14 71 0
14 72 0
14 73 0
14 74 0
14 75 0
14 76 0
14 77 0
14 78 0
14 79 0
14 80 0
14 81 0
14 82 0
14 83 0
14 84 0
14 85 0
14 86 0
14 87 0
14 88 0
14 89 0
14 90 0
14 91 0
14 92 0
14 93 0
14 94 0
14 95 0
14 96 0
14 97 0
14 98 0
14 99 0
14 100 0
14 101 0
14 102 0
14 103 0
14 104 0
14 105 0
14 106 0
14 107 0
14 108 0
14 109 0
14 110 0
14 111 0
14 112 0
14 113 0
14 114 0
14 115 0
14 116 0
14 117 0
14 118 0
14 119 0
14 120 0
14 121 0
14 122 0
14 123 0
14 124 0
14 125 0
14 126 0
14 127 0
14 128 0
14 129 0
14 130 0
14 131 0
14 132 0
14 133 0
14 134 0
14 135 0
14 136 0
14 137 0
14 138 0
14 139 0
14 140 0
14 141 0
14 142 0
14 143 0
14 144 0
14 145 0
14 146 0
14 147 0
14 148 0
14 149 0
14 150 0
14 151 0
14 152 0
14 153 0
14 154 0
14 155 0
14 156 0
14 157 0
14 158 0
14 159 0
14 160 0
14 161 0
14 162 0
14 163 0
14 164 0
14 165 0
14 166 0
14 167 0
14 168 0
14 169 0
14 170 0
14 171 0
14 172 0
14 173 0
14 174 0
14 175 0
14 176 0
14 177 0
14 178 0
14 179 0
14 180 0
14 181 0
14 182 0
14 183 0
14 184 0
14 185 0
14 186 0
14 187 0
14 188 0
14 189 0
14 190 0
14 191 0
14 192 0
14 193 0
14 194 0
14 195 0
14 196 0
14 197 0
14 198 0
14 199 0
14 200 0
14 201 0
14 202 0
14 203 0
14 204 0
14 205 0
14 206 0
14 207 0
14 208 0
14 209 0
14 210 0
14 211 0
14 212 0
14 213 0
14 214 0
14 215 0
14 216 0
14 217 0
14 218 0
14 219 0
14 220 0
14 221 0
14 222 0
14 223 0
14 224 0
14 225 0
14 226 0
14 227 0
14 228 0
14 229 0
14 230 0
14 231 0
14 232 0
14 233 0
14 234 0
14 235 0
14 236 0
14 237 0
14 238 0
14 239 0
14 240 0
14 241 0
14 242 0
14 243 0
14 244 0
14 245 0
14 246 0
14 247 0
14 248 0
14 249 0
14 250 0
14 251 0
14 252 0
14 253 0
14 254 0
14 255 0
14 256 0
14 257 0
14 258 0
14 259 0
14 260 0
14 261 0
14 262 0
14 263 0
14 264 0
14 265 0
14 266 0
14 267 0
14 268 0
14 269 0
14 270 0
14 271 0
14 272 0
14 273 0
14 274 0
14 275 0
14 276 0
14 277 0
14 278 0
14 279 0
14 280 0
14 281 0
14 282 0
14 283 0
14 284 0
14 285 0
14 286 0
14 287 0
14 288 0
14 289 0
14 290 0
14 291 0
14 292 0
14 293 0
14 294 0
14 295 0
14 296 0
14 297 0
14 298 0
14 299 0
14 300 0
14 301 0
14 302 0
14 303 0
14 304 0
14 305 0
14 306 0
14 307 0
14 308 0
14 309 0
14 310 0
14 311 0
14 312 0
14 313 0
14 314 0
14 315 0
14 316 0
14 317 0
14 318 0
14 319 0
14 320 0
14 321 0
14 322 0
14 323 0
14 324 0
14 325 0
14 326 0
14 327 0
14 328 0
14 329 0
14 330 0
14 331 0
14 332 0
14 333 0
14 334 0
14 335 0
14 336 0
14 337 0
14 338 0
14 339 0
14 340 0
14 341 0
14 342 0
14 343 0
14 344 0
14 345 0
14 346 0
14 347 0
14 348 0
14 349 0
14 350 0
14 351 0
14 352 0
14 353 0
14 354 0
14 355 0
14 356 0
14 357 0
14 358 0
14 359 0
14 360 0
14 361 0
14 362 0
14 363 0
14 364 0
14 365 0
14 366 0
14 367 0
14 368 0
14 369 0
14 370 0
14 371 0
14 372 0
14 373 0
14 374 0
14 375 0
14 376 0
14 377 0
14 378 0
14 379 0
14 380 0
14 381 0
14 382 0
14 383 0
14 384 0
14 385 0
14 386 0
14 387 0
14 388 0
14 389 0
14 390 0
14 391 0
14 392 0
14 393 0
14 394 0
14 395 0
14 396 0
14 397 0
14 398 0
14 399 0
15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 0
15 16 0
15 17 0
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0
15 28 0
15 29 0
15 30 0
15 31 0
15 32 0
15 33 0
15 34 0
15 35 0
15 36 0
15 37 0
15 38 0
15 39 0
15 40 0
15 41 0
15 42 0
15 43 0
15 44 0
15 45 0
15 46 0
15 47 0
15 48 0
15 49 0
15 50 0
15 51 0
15 52 0
15 53 0
15 54 0
15 55 0
15 56 0
15 57 0
15 58 0
15 59 0
15 60 0
15 61 0
15 62 0
15 63 0
15 64 0
15 65 0
15 66 0
15 67 0
15 68 0
15 69 0
15 70 0
15 71 0
15 72 0
15 73 0
15 74 0
15 75 0
15 76 0
15 77 0
15 78 0
15 79 0
15 80 0
15 81 0
15 82 0
15 83 0
15 84 0
15 85 0
15 86 0
15 87 0
15 88 0
15 89 0
15 90 0
15 91 0
15 92 0
15 93 0
15 94 0
15 95 0
15 96 0
15 97 0
15 98 0
15 99 0
15 100 0
15 101 0
15 102 0
15 103 0
15 104 0
15 105 0
15 106 0
15 107 0
15 108 0
15 109 0
15 110 0
15 111 0
15 112 0
15 113 0
15 114 0
15 115 0
15 116 0
15 117 0
15 118 0
15 119 0
15 120 0
15 121 0
15 122 0
15 123 0
15 124 0
15 125 0
15 126 0
15 127 0
15 128 0
15 129 0
15 130 0
15 131 0
15 132 0
15 133 0
15 134 0
15 135 0
15 136 0
15 137 0
15 138 0
15 139 0
15 140 0
15 141 0
15 142 0
15 143 0
15 144 0
15 145 0
15 146 0
15 147 0
15 148 0
15 149 0
15 150 0
15 151 0
15 152 0
15 153 0
15 154 0
15 155 0
15 156 0
15 157 0
15 158 0
15 159 0
15 160 0
15 161 0
15 162 0
15 163 0
15 164 0
15 165 0
15 166 0
15 167 0
15 168 0
15 169 0
15 170 0
15 171 0
15 172 0
15 173 0
15 174 0
15 175 0
15 176 0
15 177 0
15 178 0
15 179 0
15 180 0
15 181 0
15 182 0
15 183 0
15 184 0
15 185 0
15 186 0
15 187 0
15 188 0
15 189 0
15 190 0
15 191 0
15 192 0
15 193 0
15 194 0
15 195 0
15 196 0
15 197 0
15 198 0
15 199 0
15 200 0
15 201 0
15 202 0
15 203 0
15 204 0
15 205 0
15 206 0
15 207 0
15 208 0
15 209 0
15 210 0
15 211 0
15 212 0
15 213 0
15 214 0
15 215 0
15 216 0
15 217 0
15 218 0
15 219 0
15 220 0
15 221 0
15 222 0
15 223 0
15 224 0
15 225 0
15 226 0
15 227 0
15 228 0
15 229 0
15 230 0
15 231 0
15 232 0
15 233 0
15 234 0
15 235 0
15 236 0
15 237 0
15 238 0
15 239 0
15 240 0
15 241 0
15 242 0
15 243 0
15 244 0
15 245 0
15 246 0
15 247 0
15 248 0
15 249 0
15 250 0
15 251 0
15 252 0
15 253 0
15 254 0
15 255 0
15 256 0
15 257 0
15 258 0
15 259 0
15 260 0
15 261 0
15 262 0
15 263 0
15 264 0
15 265 0
15 266 0
15 267 0
15 268 0
15 269 0
15 270 0
15 271 0
15 272 0
15 273 0
15 274 0
15 275 0
15 276 0
15 277 0
15 278 0
15 279 0
15 280 0
15 281 0
15 282 0
15 283 0
15 284 0
15 285 0
15 286 0
15 287 0
15 288 0
15 289 0
15 290 0
15 291 0
15 292 0
15 293 0
15 294 0
15 295 0
15 296 0
15 297 0
15 298 0
15 299 0
15 300 0
15 301 0
15 302 0
15 303 0
15 304 0
15 305 0
15 306 0
15 307 0
15 308 0
15 309 0
15 310 0
15 311 0
15 312 0
15 313 0
15 314 0
15 315 0
15 316 0
15 317 0
15 318 0
15 319 0
15 320 0
15 321 0
15 322 0
15 323 0
15 324 0
15 325 0
15 326 0
15 327 0
15 328 0
15 329 0
15 330 0
15 331 0
15 332 0
15 333 0
15 334 0
15 335 0
15 336 0
15 337 0
15 338 0
15 339 0
15 340 0
15 341 0
15 342 0
15 343 0
15 344 0
15 345 0
15 346 0
15 347 0
15 348 0
15 349 0
15 350 0
15 351 0
15 352 0
15 353 0
15 354 0
15 355 0
15 356 0
15 357 0
15 358 0
15 359 0
15 360 0
15 361 0
15 362 0
15 363 0
15 364 0
15 365 0
15 366 0
15 367 0
15 368 0
15 369 0
15 370 0
15 371 0
15 372 0
15 373 0
15 374 0
15 375 0
15 376 0
15 377 0
15 378 0
15 379 0
15 380 0
15 381 0
15 382 0
15 383 0
15 384 0
15 385 0
15 386 0
15 387 0
15 388 0
15 389 0
15 390 0
15 391 0
15 392 0
15 393 0
15 394 0
15 395 0
15 396 0
15 397 0
15 398 0
15 399 0
16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 0
16 15 0
16 16 0
16 17 0
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0
16 28 0
16 29 0
16 30 0
16 31 0
16 32 0
16 33 0
16 34 0
16 35 0
16 36 0
16 37 0
16 38 0
16 39 0
16 40 0
16 41 0
16 42 0
16 43 0
16 44 0
16 45 0
16 46 0
16 47 0
16 48 0
16 49 0
16 50 0
16 51 0
16 52 0
16 53 0
16 54 0
16 55 0
16 56 0
16 57 0
16 58 0
16 59 0
16 60 0
16 61 0
16 62 0
16 63 0
16 64 0
16 65 0
16 66 0
16 67 0
16 68 0
16 69 0
16 70 0
16 71 0
16 72 0
16 73 0
16 74 0
16 75 0
16 76 0
16 77 0
16 78 0
16 79 0
16 80 0
16 81 0
16 82 0
16 83 0
16 84 0
16 85 0
16 86 0
16 87 0
16 88 0
16 89 0
16 90 0
16 91 0
16 92 0
16 93 0
16 94 0
16 95 0
16 96 0
16 97 0
16 98 0
16 99 0
16 100 0
16 101 0
16 102 0
16 103 0
16 104 0
16 105 0
16 106 0
16 107 0
16 108 0
16 109 0
16 110 0
16 111 0
16 112 0
16 113 0
16 114 0
16 115 0
16 116 0
16 117 0
16 118 0
16 119 0
16 120 0
16 121 0
16 122 0
16 123 0
16 124 0
16 125 0
16 126 0
16 127 0
16 128 0
16 129 0
16 130 0
16 131 0
16 132 0
16 133 0
16 134 0
16 135 0
16 136 0
16 137 0
16 138 0
16 139 0
16 140 0
16 141 0
16 142 0
16 143 0
16 144 0
16 145 0
16 146 0
16 147 0
16 148 0
16 149 0
16 150 0
16 151 0
16 152 0
16 153 0
16 154 0
16 155 0
16 156 0
16 157 0
16 158 0
16 159 0
16 160 0
16 161 0
16 162 0
16 163 0
16 164 0
16 165 0
16 166 0
16 167 0
16 168 0
16 169 0
16 170 0
16 171 0
16 172 0
16 173 0
16 174 0
16 175 0
16 176 0
16 177 0
16 178 0
16 179 0
16 180 0
16 181 0
16 182 0
16 183 0
16 184 0
16 185 0
16 186 0
16 187 0
16 188 0
16 189 0
16 190 0
16 191 0
16 192 0
16 193 0
16 194 0
16 195 0
16 196 0
16 197 0
16 198 0
16 199 0
16 200 0
16 201 0
16 202 0
16 203 0
16 204 0
16 205 0
16 206 0
16 207 0
16 208 0
16 209 0
16 210 0
16 211 0
16 212 0
16 213 0
16 214 0
16 215 0
16 216 0
16 217 0
16 218 0
16 219 0
16 220 0
16 221 0
16 222 0
16 223 0
16 224 0
16 225 0
16 226 0
16 227 0
16 228 0
16 229 0
16 230 0
16 231 0
16 232 0
16 233 0
16 234 0
16 235 0
16 236 0
16 237 0
16 238 0
16 239 0
16 240 0
16 241 0
16 242 0
16 243 0
16 244 0
16 245 0
16 246 0
16 247 0
16 248 0
16 249 0
16 250 0
16 251 0
16 252 0
16 253 0
16 254 0
16 255 0
16 256 0
16 257 0
16 258 0
16 259 0
16 260 0
16 261 0
16 262 0
16 263 0
16 264 0
16 265 0
16 266 0
16 267 0
16 268 0
16 269 0
16 270 0
16 271 0
16 272 0
16 273 0
16 274 0
16 275 0
16 276 0
16 277 0
16 278 0
16 279 0
16 280 0
16 281 0
16 282 0
16 283 0
16 284 0
16 285 0
16 286 0
16 287 0
16 288 0
16 289 0
16 290 0
16 291 0
16 292 0
16 293 0
16 294 0
16 295 0
16 296 0
16 297 0
16 298 0
16 299 0
16 300 0
16 301 0
16 302 0
16 303 0
16 304 0
16 305 0
16 306 0
16 307 0
16 308 0
16 309 0
16 310 0
16 311 0
16 312 0
16 313 0
16 314 0
16 315 0
16 316 0
16 317 0
16 318 0
16 319 0
16 320 0
16 321 0
16 322 0
16 323 0
16 324 0
16 325 0
16 326 0
16 327 0
16 328 0
16 329 0
16 330 0
16 331 0
16 332 0
16 333 0
16 334 0
16 335 0
16 336 0
16 337 0
16 338 0
16 339 0
16 340 0
16 341 0
16 342 0
16 343 0
16 344 0
16 345 0
16 346 0
16 347 0
16 348 0
16 349 0
16 350 0
16 351 0
16 352 0
16 353 0
16 354 0
16 355 0
16 356 0
16 357 0
16 358 0
16 359 0
16 360 0
16 361 0
16 362 0
16 363 0
16 364 0
16 365 0
16 366 0
16 367 0
16 368 0
16 369 0
16 370 0
16 371 0
16 372 0
16 373 0
16 374 0
16 375 0
16 376 0
16 377 0
16 378 0
16 379 0
16 380 0
16 381 0
16 382 0
16 383 0
16 384 0
16 385 0
16 386 0
16 387 0
16 388 0
16 389 0
16 390 0
16 391 0
16 392 0
16 393 0
16 394 0
16 395 0
16 396 0
16 397 0
16 398 0
16 399 0
17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 0
17 15 0
17 16 0
17 17 0
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0
17 28 0
17 29 0
17 30 0
17 31 0
17 32 0
17 33 0
17 34 0
17 35 0
17 36 0
17 37 0
17 38 0
17 39 0
17 40 0
17 41 0
17 42 0
17 43 0
17 44 0
17 45 0
17 46 0
17 47 0
17 48 0
17 49 0
17 50 0
17 51 0
17 52 0
17 53 0
17 54 0
17 55 0
17 56 0
17 57 0
17 58 0
17 59 0
17 60 0
17 61 0
17 62 0
17 63 0
17 64 0
17 65 0
17 66 0
17 67 0
17 68 0
17 69 0
17 70 0
17 71 0
17 72 0
17 73 0
17 74 0
17 75 0
17 76 0
17 77 0
17 78 0
17 79 0
17 80 0
17 81 0
17 82 0
17 83 0
17 84 0
17 85 0
17 86 0
17 87 0
17 88 0
17 89 0
17 90 0
17 91 0
17 92 0
17 93 0
17 94 0
17 95 0
17 96 0
17 97 0
17 98 0
17 99 0
17 100 0
17 101 0
17 102 0
17 103 0
17 104 0
17 105 0
17 106 0
17 107 0
17 108 0
17 109 0
17 110 0
17 111 0
17 112 0
17 113 0
17 114 0
17 115 0
17 116 0
17 117 0
17 118 0
17 119 0
17 120 0
17 121 0
17 122 0
17 123 0
17 124 0
17 125 0
17 126 0
17 127 0
17 128 0
17 129 0
17 130 0
17 131 0
17 132 0
17 133 0
17 134 0
17 135 0
17 136 0
17 137 0
17 138 0
17 139 0
17 140 0
17 141 0
17 142 0
17 143 0
17 144 0
17 145 0
17 146 0
17 147 0
17 148 0
17 149 0
17 150 0
17 151 0
17 152 0
17 153 0
17 154 0
17 155 0
17 156 0
17 157 0
17 158 0
17 159 0
17 160 0
17 161 0
17 162 0
17 163 0
17 164 0
17 165 0
17 166 0
17 167 0
17 168 0
17 169 0
17 170 0
17 171 0
17 172 0
17 173 0
17 174 0
17 175 0
17 176 0
17 177 0
17 178 0
17 179 0
17 180 0
17 181 0
17 182 0
17 183 0
17 184 0
17 185 0
17 186 0
17 187 0
17 188 0
17 189 0
17 190 0
17 191 0
17 192 0
17 193 0
17 194 0
17 195 0
17 196 0
17 197 0
17 198 0
17 199 0
17 200 0
17 201 0
17 202 0
17 203 0
17 204 0
17 205 0
17 206 0
17 207 0
17 208 0
17 209 0
17 210 0
17 211 0
17 212 0
17 213 0
17 214 0
17 215 0
17 216 0
17 217 0
17 218 0
17 219 0
17 220 0
17 221 0
17 222 0
17 223 0
17 224 0
17 225 0
17 226 0
17 227 0
17 228 0
17 229 0
17 230 0
17 231 0
17 232 0
17 233 0
17 234 0
17 235 0
17 236 0
17 237 0
17 238 0
17 239 0
17 240 0
17 241 0
17 242 0
17 243 0
17 244 0
17 245 0
17 246 0
17 247 0
17 248 0
17 249 0
17 250 0
17 251 0
17 252 0
17 253 0
17 254 0
17 255 0
17 256 0
17 257 0
17 258 0
17 259 0
17 260 0
17 261 0
17 262 0
17 263 0
17 264 0
17 265 0
17 266 0
17 267 0
17 268 0
17 269 0
17 270 0
17 271 0
17 272 0
17 273 0
17 274 0
17 275 0
17 276 0
17 277 0
17 278 0
17 279 0
17 280 0
17 281 0
17 282 0
17 283 0
17 284 0
17 285 0
17 286 0
17 287 0
17 288 0
17 289 0
17 290 0
17 291 0
17 292 0
17 293 0
17 294 0
17 295 0
17 296 0
17 297 0
17 298 0
17 299 0
17 300 0
17 301 0
17 302 0
17 303 0
17 304 0
17 305 0
17 306 0
17 307 0
17 308 0
17 309 0
17 310 0
17 311 0
17 312 0
17 313 0
17 314 0
17 315 0
17 316 0
17 317 0
17 318 0
17 319 0
17 320 0
17 321 0
17 322 0
17 323 0
17 324 0
17 325 0
17 326 0
17 327 0
17 328 0
17 329 0
17 330 0
17 331 0
17 332 0
17 333 0
17 334 0
17 335 0
17 336 0
17 337 0
17 338 0
17 339 0
17 340 0
17 341 0
17 342 0
17 343 0
17 344 0
17 345 0
17 346 0
17 347 0
17 348 0
17 349 0
17 350 0
17 351 0
17 352 0
17 353 0
17 354 0
17 355 0
17 356 0
17 357 0
17 358 0
17 359 0
17 360 0
17 361 0
17 362 0
17 363 0
17 364 0
17 365 0
17 366 0
17 367 0
17 368 0
17 369 0
17 370 0
17 371 0
17 372 0
17 373 0
17 374 0
17 375 0
17 376 0
17 377 0
17 378 0
17 379 0
17 380 0
17 381 0
17 382 0
17 383 0
17 384 0
17 385 0
17 386 0
17 387 0
17 388 0
17 389 0
17 390 0
17 391 0
17 392 0
17 393 0
17 394 0
17 395 0
17 396 0
17 397 0
17 398 0
17 399 0
18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 0
18 13 0
18 14 0
18 15 0
18 16 0
18 17 0
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0
18 28 0
18 29 0
18 30 0
18 31 0
18 32 0
18 33 0
18 34 0
18 35 0
18 36 0
18 37 0
18 38 0
18 39 0
18 40 0
18 41 0
18 42 0
18 43 0
18 44 0
18 45 0
18 46 0
18 47 0
18 48 0
18 49 0
18 50 0
18 51 0
18 52 0
18 53 0
18 54 0
18 55 0
18 56 0
18 57 0
18 58 0
18 59 0
18 60 0
18 61 0
18 62 0
18 63 0
18 64 0
18 65 0
18 66 0
18 67 0
18 68 0
18 69 0
18 70 0
18 71 0
18 72 0
18 73 0
18 74 0
18 75 0
18 76 0
18 77 0
18 78 0
18 79 0
18 80 0
18 81 0
18 82 0
18 83 0
18 84 0
18 85 0
18 86 0
18 87 0
18 88 0
18 89 0
18 90 0
18 91 0
18 92 0
18 93 0
18 94 0
18 95 0
18 96 0
18 97 0
18 98 0
18 99 0
18 100 0
18 101 0
18 102 0
18 103 0
18 104 0
18 105 0
18 106 0
18 107 0
18 108 0
18 109 0
18 110 0
18 111 0
18 112 0
18 113 0
18 114 0
18 115 0
18 116 0
18 117 0
18 118 0
18 119 0
18 120 0
18 121 0
18 122 0
18 123 0
18 124 0
18 125 0
18 126 0
18 127 0
18 128 0
18 129 0
18 130 0
18 131 0
18 132 0
18 133 0
18 134 0
18 135 0
18 136 0
18 137 0
18 138 0
18 139 0
18 140 0
18 141 0
18 142 0
18 143 0
18 144 0
18 145 0
18 146 0
18 147 0
18 148 0
18 149 0
18 150 0
18 151 0
18 152 0
18 153 0
18 154 0
18 155 0
18 156 0
18 157 0
18 158 0
18 159 0
18 160 0
18 161 0
18 162 0
18 163 0
18 164 0
18 165 0
18 166 0
18 167 0
18 168 0
18 169 0
18 170 0
18 171 0
18 172 0
18 173 0
18 174 0
18 175 0
18 176 0
18 177 0
18 178 0
18 179 0
18 180 0
18 181 0
18 182 0
18 183 0
18 184 0
18 185 0
18 186 0
18 187 0
18 188 0
18 189 0
18 190 0
18 191 0
18 192 0
18 193 0
18 194 0
18 195 0
18 196 0
18 197 0
18 198 0
18 199 0
18 200 0
18 201 0
18 202 0
18 203 0
18 204 0
18 205 0
18 206 0
18 207 0
18 208 0
18 209 0
18 210 0
18 211 0
18 212 0
18 213 0
18 214 0
18 215 0
18 216 0
18 217 0
18 218 0
18 219 0
18 220 0
18 221 0
18 222 0
18 223 0
18 224 0
18 225 0
18 226 0
18 227 0
18 228 0
18 229 0
18 230 0
18 231 0
18 232 0
18 233 0
18 234 0
18 235 0
18 236 0
18 237 0
18 238 0
18 239 0
18 240 0
18 241 0
18 242 0
18 243 0
18 244 0
18 245 0
18 246 0
18 247 0
18 248 0
18 249 0
18 250 0
18 251 0
18 252 0
18 253 0
18 254 0
18 255 0
18 256 0
18 257 0
18 258 0
18 259 0
18 260 0
18 261 0
18 262 0
18 263 0
18 264 0
18 265 0
18 266 0
18 267 0
18 268 0
18 269 0
18 270 0
18 271 0
18 272 0
18 273 0
18 274 0
18 275 0
18 276 0
18 277 0
18 278 0
18 279 0
18 280 0
18 281 0
18 282 0
18 283 0
18 284 0
18 285 0
18 286 0
18 287 0
18 288 0
18 289 0
18 290 0
18 291 0
18 292 0
18 293 0
18 294 0
18 295 0
18 296 0
18 297 0
18 298 0
18 299 0
18 300 0
18 301 0
18 302 0
18 303 0
18 304 0
18 305 0
18 306 0
18 307 0
18 308 0
18 309 0
18 310 0
18 311 0
18 312 0
18 313 0
18 314 0
18 315 0
18 316 0
18 317 0
18 318 0
18 319 0
18 320 0
18 321 0
18 322 0
18 323 0
18 324 0
18 325 0
18 326 0
18 327 0
18 328 0
18 329 0
18 330 0
18 331 0
18 332 0
18 333 0
18 334 0
18 335 0
18 336 0
18 337 0
18 338 0
18 339 0
18 340 0
18 341 0
18 342 0
18 343 0
18 344 0
18 345 0
18 346 0
18 347 0
18 348 0
18 349 0
18 350 0
18 351 0
18 352 0
18 353 0
18 354 0
18 355 0
18 356 0
18 357 0
18 358 0
18 359 0
18 360 0
18 361 0
18 362 0
18 363 0
18 364 0
18 365 0
18 366 0
18 367 0
18 368 0
18 369 0
18 370 0
18 371 0
18 372 0
18 373 0
18 374 0
18 375 0
18 376 0
18 377 0
18 378 0
18 379 0
18 380 0
18 381 0
18 382 0
18 383 0
18 384 0
18 385 0
18 386 0
18 387 0
18 388 0
18 389 0
18 390 0
18 391 0
18 392 0
18 393 0
18 394 0
18 395 0
18 396 0
18 397 0
18 398 0
18 399 0
19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 0
19 13 0
19 14 0
19 15 0
19 16 0
19 17 0
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0
19 28 0
19 29 0
19 30 0
19 31 0
19 32 0
19 33 0
19 34 0
19 35 0
19 36 0
19 37 0
19 38 0
19 39 0
19 40 0
19 41 0
19 42 0
19 43 0
19 44 0
19 45 0
19 46 0
19 47 0
19 48 0
19 49 0
19 50 0
19 51 0
19 52 0
19 53 0
19 54 0
19 55 0
19 56 0
19 57 0
19 58 0
19 59 0
19 60 0
19 61 0
19 62 0
19 63 0
19 64 0
19 65 0
19 66 0
19 67 0
19 68 0
19 69 0
19 70 0
19 71 0
19 72 0
19 73 0
19 74 0
19 75 0
19 76 0
19 77 0
19 78 0
19 79 0
19 80 0
19 81 0
19 82 0
19 83 0
19 84 0
19 85 0
19 86 0
19 87 0
19 88 0
19 89 0
19 90 0
19 91 0
19 92 0
19 93 0
19 94 0
19 95 0
19 96 0
19 97 0
19 98 0
19 99 0
19 100 0
19 101 0
19 102 0
19 103 0
19 104 0
19 105 0
19 106 0
19 107 0
19 108 0
19 109 0
19 110 0
19 111 0
19 112 0
19 113 0
19 114 0
19 115 0
19 116 0
19 117 0
19 118 0
19 119 0
19 120 0
19 121 0
19 122 0
19 123 0
19 124 0
19 125 0
19 126 0
19 127 0
19 128 0
19 129 0
19 130 0
19 131 0
19 132 0
19 133 0
19 134 0
19 135 0
19 136 0
19 137 0
19 138 0
19 139 0
19 140 0
19 141 0
19 142 0
19 143 0
19 144 0
19 145 0
19 146 0
19 147 0
19 148 0
19 149 0
19 150 0
19 151 0
19 152 0
19 153 0
19 154 0
19 155 0
19 156 0
19 157 0
19 158 0
19 159 0
19 160 0
19 161 0
19 162 0
19 163 0
19 164 0
19 165 0
19 166 0
19 167 0
19 168 0
19 169 0
19 170 0
19 171 0
19 172 0
19 173 0
19 174 0
19 175 0
19 176 0
19 177 0
19 178 0
19 179 0
19 180 0
19 181 0
19 182 0
19 183 0
19 184 0
19 185 0
19 186 0
19 187 0
19 188 0
19 189 0
19 190 0
19 191 0
19 192 0
19 193 0
19 194 0
19 195 0
19 196 0
19 197 0
19 198 0
19 199 0
19 200 0
19 201 0
19 202 0
19 203 0
19 204 0
19 205 0
19 206 0
19 207 0
19 208 0
19 209 0
19 210 0
19 211 0
19 212 0
19 213 0
19 214 0
19 215 0
19 216 0
19 217 0
19 218 0
19 219 0
19 220 0
19 221 0
19 222 0
19 223 0
19 224 0
19 225 0
19 226 0
19 227 0
19 228 0
19 229 0
19 230 0
19 231 0
19 232 0
19 233 0
19 234 0
19 235 0
19 236 0
19 237 0
19 238 0
19 239 0
19 240 0
19 241 0
19 242 0
19 243 0
19 244 0
19 245 0
19 246 0
19 247 0
19 248 0
19 249 0
19 250 0
19 251 0
19 252 0
19 253 0
19 254 0
19 255 0
19 256 0
19 257 0
19 258 0
19 259 0
19 260 0
19 261 0
19 262 0
19 263 0
19 264 0
19 265 0
19 266 0
19 267 0
19 268 0
19 269 0
19 270 0
19 271 0
19 272 0
19 273 0
19 274 0
19 275 0
19 276 0
19 277 0
19 278 0
19 279 0
19 280 0
19 281 0
19 282 0
19 283 0
19 284 0
19 285 0
19 286 0
19 287 0
19 288 0
19 289 0
19 290 0
19 291 0
19 292 0
19 293 0
19 294 0
19 295 0
19 296 0
19 297 0
19 298 0
19 299 0
19 300 0
19 301 0
19 302 0
19 303 0
19 304 0
19 305 0
19 306 0
19 307 0
19 308 0
19 309 0
19 310 0
19 311 0
19 312 0
19 313 0
19 314 0
19 315 0
19 316 0
19 317 0
19 318 0
19 319 0
19 320 0
19 321 0
19 322 0
19 323 0
19 324 0
19 325 0
19 326 0
19 327 0
19 328 0
19 329 0
19 330 0
19 331 0
19 332 0
19 333 0
19 334 0
19 335 0
19 336 0
19 337 0
19 338 0
19 339 0
19 340 0
19 341 0
19 342 0
19 343 0
19 344 0
19 345 0
19 346 0
19 347 0
19 348 0
19 349 0
19 350 0
19 351 0
19 352 0
19 353 0
19 354 0
19 355 0
19 356 0
19 357 0
19 358 0
19 359 0
19 360 0
19 361 0
19 362 0
19 363 0
19 364 0
19 365 0
19 366 0
19 367 0
19 368 0
19 369 0
19 370 0
19 371 0
19 372 0
19 373 0
19 374 0
19 375 0
19 376 0
19 377 0
19 378 0
19 379 0
19 380 0
19 381 0
19 382 0
19 383 0
19 384 0
19 385 0
19 386 0
19 387 0
19 388 0
19 389 0
19 390 0
19 391 0
19 392 0
19 393 0
19 394 0
19 395 0
19 396 0
19 397 0
19 398 0
19 399 0
20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 0
20 13 0
20 14 0
20 15 0
20 16 0
20 17 0
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0
20 28 0
20 29 0
20 30 0
20 31 0
20 32 0
20 33 0
20 34 0
20 35 0
20 36 0
20 37 0
20 38 0
20 39 0
20 40 0
20 41 0
20 42 0
20 43 0
20 44 0
20 45 0
20 46 0
20 47 0
20 48 0
20 49 0
20 50 0
20 51 0
20 52 0
20 53 0
20 54 0
20 55 0
20 56 0
20 57 0
20 58 0
20 59 0
20 60 0
20 61 0
20 62 0
20 63 0
20 64 0
20 65 0
20 66 0
20 67 0
20 68 0
20 69 0
20 70 0
20 71 0
20 72 0
20 73 0
20 74 0
20 75 0
20 76 0
20 77 0
20 78 0
20 79 0
20 80 0
20 81 0
20 82 0
20 83 0
20 84 0
20 85 0
20 86 0
20 87 0
20 88 0
20 89 0
20 90 0
20 91 0
20 92 0
20 93 0
20 94 0
20 95 0
20 96 0
20 97 0
20 98 0
20 99 0
20 100 0
20 101 0
20 102 0
20 103 0
20 104 0
20 105 0
20 106 0
20 107 0
20 108 0
20 109 0
20 110 0
20 111 0
20 112 0
20 113 0
20 114 0
20 115 0
20 116 0
20 117 0
20 118 0
20 119 0
20 120 0
20 121 0
20 122 0
20 123 0
20 124 0
20 125 0
20 126 0
20 127 0
20 128 0
20 129 0
20 130 0
20 131 0
20 132 0
20 133 0
20 134 0
20 135 0
20 136 0
20 137 0
20 138 0
20 139 0
20 140 0
20 141 0
20 142 0
20 143 0
20 144 0
20 145 0
20 146 0
20 147 0
20 148 0
20 149 0
20 150 0
20 151 0
20 152 0
20 153 0
20 154 0
20 155 0
20 156 0
20 157 0
20 158 0
20 159 0
20 160 0
20 161 0
20 162 0
20 163 0
20 164 0
20 165 0
20 166 0
20 167 0
20 168 0
20 169 0
20 170 0
20 171 0
20 172 0
20 173 0
20 174 0
20 175 0
20 176 0
20 177 0
20 178 0
20 179 0
20 180 0
20 181 0
20 182 0
20 183 0
20 184 0
20 185 0
20 186 0
20 187 0
20 188 0
20 189 0
20 190 0
20 191 0
20 192 0
20 193 0
20 194 0
20 195 0
20 196 0
20 197 0
20 198 0
20 199 0
20 200 0
20 201 0
20 202 0
20 203 0
20 204 0
20 205 0
20 206 0
20 207 0
20 208 0
20 209 0
20 210 0
20 211 0
20 212 0
20 213 0
20 214 0
20 215 0
20 216 0
20 217 0
20 218 0
20 219 0
20 220 0
20 221 0
20 222 0
20 223 0
20 224 0
20 225 0
20 226 0
20 227 0
20 228 0
20 229 0
20 230 0
20 231 0
20 232 0
20 233 0
20 234 0
20 235 0
20 236 0
20 237 0
20 238 0
20 239 0
20 240 0
20 241 0
20 242 0
20 243 0
20 244 0
20 245 0
20 246 0
20 247 0
20 248 0
20 249 0
20 250 0
20 251 0
20 252 0
20 253 0
20 254 0
20 255 0
20 256 0
20 257 0
20 258 0
20 259 0
20 260 0
20 261 0
20 262 0
20 263 0
20 264 0
20 265 0
20 266 0
20 267 0
20 268 0
20 269 0
20 270 0
20 271 0
20 272 0
20 273 0
20 274 0
20 275 0
20 276 0
20 277 0
20 278 0
20 279 0
20 280 0
20 281 0
20 282 0
20 283 0
20 284 0
20 285 0
20 286 0
20 287 0
20 288 0
20 289 0
20 290 0
20 291 0
20 292 0
20 293 0
20 294 0
20 295 0
20 296 0
20 297 0
20 298 0
20 299 0
20 300 0
20 301 0
20 302 0
20 303 0
20 304 0
20 305 0
20 306 0
20 307 0
20 308 0
20 309 0
20 310 0
20 311 0
20 312 0
20 313 0
20 314 0
20 315 0
20 316 0
20 317 0
20 318 0
20 319 0
20 320 0
20 321 0
20 322 0
20 323 0
20 324 0
20 325 0
20 326 0
20 327 0
20 328 0
20 329 0
20 330 0
20 331 0
20 332 0
20 333 0
20 334 0
20 335 0
20 336 0
20 337 0
20 338 0
20 339 0
20 340 0
20 341 0
20 342 0
20 343 0
20 344 0
20 345 0
20 346 0
20 347 0
20 348 0
20 349 0
20 350 0
20 351 0
20 352 0
20 353 0
20 354 0
20 355 0
20 356 0
20 357 0
20 358 0
20 359 0
20 360 0
20 361 0
20 362 0
20 363 0
20 364 0
20 365 0
20 366 0
20 367 0
20 368 0
20 369 0
20 370 0
20 371 0
20 372 0
20 373 0
20 374 0
20 375 0
20 376 0
20 377 0
20 378 0
20 379 0
20 380 0
20 381 0
20 382 0
20 383 0
20 384 0
20 385 0
20 386 0
20 387 0
20 388 0
20 389 0
20 390 0
20 391 0
20 392 0
20 393 0
20 394 0
20 395 0
20 396 0
20 397 0
20 398 0
20 399 0
21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 0
21 13 0
21 14 0
21 15 0
21 16 0
21 17 0
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0
21 28 0
21 29 0
21 30 0
21 31 0
21 32 0
21 33 0
21 34 0
21 35 0
21 36 0
21 37 0
21 38 0
21 39 0
21 40 0
21 41 0
21 42 0
21 43 0
21 44 0
21 45 0
21 46 0
21 47 0
21 48 0
21 49 0
21 50 0
21 51 0
21 52 0
21 53 0
21 54 0
21 55 0
21 56 0
21 57 0
21 58 0
21 59 0
21 60 0
21 61 0
21 62 0
21 63 0
21 64 0
21 65 0
21 66 0
21 67 0
21 68 0
21 69 0
21 70 0
21 71 0
21 72 0
21 73 0
21 74 0
21 75 0
21 76 0
21 77 0
21 78 0
21 79 0
21 80 0
21 81 0
21 82 0
21 83 0
21 84 0
21 85 0
21 86 0
21 87 0
21 88 0
21 89 0
21 90 0
21 91 0
21 92 0
21 93 0
21 94 0
21 95 0
21 96 0
21 97 0
21 98 0
21 99 0
21 100 0
21 101 0
21 102 0
21 103 0
21 104 0
21 105 0
21 106 0
21 107 0
21 108 0
21 109 0
21 110 0
21 111 0
21 112 0
21 113 0
21 114 0
21 115 0
21 116 0
21 117 0
21 118 0
21 119 0
21 120 0
21 121 0
21 122 0
21 123 0
21 124 0
21 125 0
21 126 0
21 127 0
21 128 0
21 129 0
21 130 0
21 131 0
21 132 0
21 133 0
21 134 0
21 135 0
21 136 0
21 137 0
21 138 0
21 139 0
21 140 0
21 141 0
21 142 0
21 143 0
21 144 0
21 145 0
21 146 0
21 147 0
21 148 0
21 149 0
21 150 0
21 151 0
21 152 0
21 153 0
21 154 0
21 155 0
21 156 0
21 157 0
21 158 0
21 159 0
21 160 0
21 161 0
21 162 0
21 163 0
21 164 0
21 165 0
21 166 0
21 167 0
21 168 0
21 169 0
21 170 0
21 171 0
21 172 0
21 173 0
21 174 0
21 175 0
21 176 0
21 177 0
21 178 0
21 179 0
21 180 0
21 181 0
21 182 0
21 183 0
21 184 0
21 185 0
21 186 0
21 187 0
21 188 0
21 189 0
21 190 0
21 191 0
21 192 0
21 193 0
21 194 0
21 195 0
21 196 0
21 197 0
21 198 0
21 199 0
21 200 0
21 201 0
21 202 0
21 203 0
21 204 0
21 205 0
21 206 0
21 207 0
21 208 0
21 209 0
21 210 0
21 211 0
21 212 0
21 213 0
21 214 0
21 215 0
21 216 0
21 217 0
21 218 0
21 219 0
21 220 0
21 221 0
21 222 0
21 223 0
21 224 0
21 225 0
21 226 0
21 227 0
21 228 0
21 229 0
21 230 0
21 231 0
21 232 0
21 233 0
21 234 0
21 235 0
21 236 0
21 237 0
21 238 0
21 239 0
21 240 0
21 241 0
21 242 0
21 243 0
21 244 0
21 245 0
21 246 0
21 247 0
21 248 0
21 249 0
21 250 0
21 251 0
21 252 0
21 253 0
21 254 0
21 255 0
21 256 0
21 257 0
21 258 0
21 259 0
21 260 0
21 261 0
21 262 0
21 263 0
21 264 0
21 265 0
21 266 0
21 267 0
21 268 0
21 269 0
21 270 0
21 271 0
21 272 0
21 273 0
21 274 0
21 275 0
21 276 0
21 277 0
21 278 0
21 279 0
21 280 0
21 281 0
21 282 0
21 283 0
21 284 0
21 285 0
21 286 0
21 287 0
21 288 0
21 289 0
21 290 0
21 291 0
21 292 0
21 293 0
21 294 0
21 295 0
21 296 0
21 297 0
21 298 0
21 299 0
21 300 0
21 301 0
21 302 0
21 303 0
21 304 0
21 305 0
21 306 0
21 307 0
21 308 0
21 309 0
21 310 0
21 311 0
21 312 0
21 313 0
21 314 0
21 315 0
21 316 0
21 317 0
21 318 0
21 319 0
21 320 0
21 321 0
21 322 0
21 323 0
21 324 0
21 325 0
21 326 0
21 327 0
21 328 0
21 329 0
21 330 0
21 331 0
21 332 0
21 333 0
21 334 0
21 335 0
21 336 0
21 337 0
21 338 0
21 339 0
21 340 0
21 341 0
21 342 0
21 343 0
21 344 0
21 345 0
21 346 0
21 347 0
21 348 0
21 349 0
21 350 0
21 351 0
21 352 0
21 353 0
21 354 0
21 355 0
21 356 0
21 357 0
21 358 0
21 359 0
21 360 0
21 361 0
21 362 0
21 363 0
21 364 0
21 365 0
21 366 0
21 367 0
21 368 0
21 369 0
21 370 0
21 371 0
21 372 0
21 373 0
21 374 0
21 375 0
21 376 0
21 377 0
21 378 0
21 379 0
21 380 0
21 381 0
21 382 0
21 383 0
21 384 0
21 385 0
21 386 0
21 387 0
21 388 0
21 389 0
21 390 0
21 391 0
21 392 0
21 393 0
21 394 0
21 395 0
21 396 0
21 397 0
21 398 0
21 399 0
22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 0
22 13 0
22 14 0
22 15 0
22 16 0
22 17 0
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0
22 28 0
22 29 0
22 30 0
22 31 0
22 32 0
22 33 0
22 34 0
22 35 0
22 36 0
22 37 0
22 38 0
22 39 0
22 40 0
22 41 0
22 42 0
22 43 0
22 44 0
22 45 0
22 46 0
22 47 0
22 48 0
22 49 0
22 50 0
22 51 0
22 52 0
22 53 0
22 54 0
22 55 0
22 56 0
22 57 0
22 58 0
22 59 0
22 60 0
22 61 0
22 62 0
22 63 0
22 64 0
22 65 0
22 66 0
22 67 0
22 68 0
22 69 0
22 70 0
22 71 0
22 72 0
22 73 0
22 74 0
22 75 0
22 76 0
22 77 0
22 78 0
22 79 0
22 80 0
22 81 0
22 82 0
22 83 0
22 84 0
22 85 0
22 86 0
22 87 0
22 88 0
22 89 0
22 90 0
22 91 0
22 92 0
22 93 0
22 94 0
22 95 0
22 96 0
22 97 0
22 98 0
22 99 0
22 100 0
22 101 0
22 102 0
22 103 0
22 104 0
22 105 0
22 106 0
22 107 0
22 108 0
22 109 0
22 110 0
22 111 0
22 112 0
22 113 0
22 114 0
22 115 0
22 116 0
22 117 0
22 118 0
22 119 0
22 120 0
22 121 0
22 122 0
22 123 0
22 124 0
22 125 0
22 126 0
22 127 0
22 128 0
22 129 0
22 130 0
22 131 0
22 132 0
22 133 0
22 134 0
22 135 0
22 136 0
22 137 0
22 138 0
22 139 0
22 140 0
22 141 0
22 142 0
22 143 0
22 144 0
22 145 0
22 146 0
22 147 0
22 148 0
22 149 0
22 150 0
22 151 0
22 152 0
22 153 0
22 154 0
22 155 0
22 156 0
22 157 0
22 158 0
22 159 0
22 160 0
22 161 0
22 162 0
22 163 0
22 164 0
22 165 0
22 166 0
22 167 0
22 168 0
22 169 0
22 170 0
22 171 0
22 172 0
22 173 0
22 174 0
22 175 0
22 176 0
22 177 0
22 178 0
22 179 0
22 180 0
22 181 0
22 182 0
22 183 0
22 184 0
22 185 0
22 186 0
22 187 0
22 188 0
22 189 0
22 190 0
22 191 0
22 192 0
22 193 0
22 194 0
22 195 0
22 196 0
22 197 0
22 198 0
22 199 0
22 200 0
22 201 0
22 202 0
22 203 0
22 204 0
22 205 0
22 206 0
22 207 0
22 208 0
22 209 0
22 210 0
22 211 0
22 212 0
22 213 0
22 214 0
22 215 0
22 216 0
22 217 0
22 218 0
22 219 0
22 220 0
22 221 0
22 222 0
22 223 0
22 224 0
22 225 0
22 226 0
22 227 0
22 228 0
22 229 0
22 230 0
22 231 0
22 232 0
22 233 0
22 234 0
22 235 0
22 236 0
22 237 0
22 238 0
22 239 0
22 240 0
22 241 0
22 242 0
22 243 0
22 244 0
22 245 0
22 246 0
22 247 0
22 248 0
22 249 0
22 250 0
22 251 0
22 252 0
22 253 0
22 254 0
22 255 0
22 256 0
22 257 0
22 258 0
22 259 0
22 260 0
22 261 0
22 262 0
22 263 0
22 264 0
22 265 0
22 266 0
22 267 0
22 268 0
22 269 0
22 270 0
22 271 0
22 272 0
22 273 0
22 274 0
22 275 0
22 276 0
22 277 0
22 278 0
22 279 0
22 280 0
22 281 0
22 282 0
22 283 0
22 284 0
22 285 0
22 286 0
22 287 0
22 288 0
22 289 0
22 290 0
22 291 0
22 292 0
22 293 0
22 294 0
22 295 0
22 296 0
22 297 0
22 298 0
22 299 0
22 300 0
22 301 0
22 302 0
22 303 0
22 304 0
22 305 0
22 306 0
22 307 0
22 308 0
22 309 0
22 310 0
22 311 0
22 312 0
22 313 0
22 314 0
22 315 0
22 316 0
22 317 0
22 318 0
22 319 0
22 320 0
22 321 0
22 322 0
22 323 0
22 324 0
22 325 0
22 326 0
22 327 0
22 328 0
22 329 0
22 330 0
22 331 0
22 332 0
22 333 0
22 334 0
22 335 0
22 336 0
22 337 0
22 338 0
22 339 0
22 340 0
22 341 0
22 342 0
22 343 0
22 344 0
22 345 0
22 346 0
22 347 0
22 348 0
22 349 0
22 350 0
22 351 0
22 352 0
22 353 0
22 354 0
22 355 0
22 356 0
22 357 0
22 358 0
22 359 0
22 360 0
22 361 0
22 362 0
22 363 0
22 364 0
22 365 0
22 366 0
22 367 0
22 368 0
22 369 0
22 370 0
22 371 0
22 372 0
22 373 0
22 374 0
22 375 0
22 376 0
22 377 0
22 378 0
22 379 0
22 380 0
22 381 0
22 382 0
22 383 0
22 384 0
22 385 0
22 386 0
22 387 0
22 388 0
22 389 0
22 390 0
22 391 0
22 392 0
22 393 0
22 394 0
22 395 0
22 396 0
22 397 0
22 398 0
22 399 0
23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 0
23 13 0
23 14 0
23 15 0
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0
23 28 0
23 29 0
23 30 0
23 31 0
23 32 0
23 33 0
23 34 0
23 35 0
23 36 0
23 37 0
23 38 0
23 39 0
23 40 0
23 41 0
23 42 0
23 43 0
23 44 0
23 45 0
23 46 0
23 47 0
23 48 0
23 49 0
23 50 0
23 51 0
23 52 0
23 53 0
23 54 0
23 55 0
23 56 0
23 57 0
23 58 0
23 59 0
23 60 0
23 61 0
23 62 0
23 63 0
23 64 0
23 65 0
23 66 0
23 67 0
23 68 0
23 69 0
23 70 0
23 71 0
23 72 0
23 73 0
23 74 0
23 75 0
23 76 0
23 77 0
23 78 0
23 79 0
23 80 0
23 81 0
23 82 0
23 83 0
23 84 0
23 85 0
23 86 0
23 87 0
23 88 0
23 89 0
23 90 0
23 91 0
23 92 0
23 93 0
23 94 0
23 95 0
23 96 0
23 97 0
23 98 0
23 99 0
23 100 0
23 101 0
23 102 0
23 103 0
23 104 0
23 105 0
23 106 0
23 107 0
23 108 0
23 109 0
23 110 0
23 111 0
23 112 0
23 113 0
23 114 0
23 115 0
23 116 0
23 117 0
23 118 0
23 119 0
23 120 0
23 121 0
23 122 0
23 123 0
23 124 0
23 125 0
23 126 0
23 127 0
23 128 0
23 129 0
23 130 0
23 131 0
23 132 0
23 133 0
23 134 0
23 135 0
23 136 0
23 137 0
23 138 0
23 139 0
23 140 0
23 141 0
23 142 0
23 143 0
23 144 0
23 145 0
23 146 0
23 147 0
23 148 0
23 149 0
23 150 0
23 151 0
23 152 0
23 153 0
23 154 0
23 155 0
23 156 0
23 157 0
23 158 0
23 159 0
23 160 0
23 161 0
23 162 0
23 163 0
23 164 0
23 165 0
23 166 0
23 167 0
23 168 0
23 169 0
23 170 0
23 171 0
23 172 0
23 173 0
23 174 0
23 175 0
23 176 0
23 177 0
23 178 0
23 179 0
23 180 0
23 181 0
23 182 0
23 183 0
23 184 0
23 185 0
23 186 0
23 187 0
23 188 0
23 189 0
23 190 0
23 191 0
23 192 0
23 193 0
23 194 0
23 195 0
23 196 0
23 197 0
23 198 0
23 199 0
23 200 0
23 201 0
23 202 0
23 203 0
23 204 0
23 205 0
23 206 0
23 207 0
23 208 0
23 209 0
23 210 0
23 211 0
23 212 0
23 213 0
23 214 0
23 215 0
23 216 0
23 217 0
23 218 0
23 219 0
23 220 0
23 221 0
23 222 0
23 223 0
23 224 0
23 225 0
23 226 0
23 227 0
23 228 0
23 229 0
23 230 0
23 231 0
23 232 0
23 233 0
23 234 0
23 235 0
23 236 0
23 237 0
23 238 0
23 239 0
23 240 0
23 241 0
23 242 0
23 243 0
23 244 0
23 245 0
23 246 0
23 247 0
23 248 0
23 249 0
23 250 0
23 251 0
23 252 0
23 253 0
23 254 0
23 255 0
23 256 0
23 257 0
23 258 0
23 259 0
23 260 0
23 261 0
23 262 0
23 263 0
23 264 0
23 265 0
23 266 0
23 267 0
23 268 0
23 269 0
23 270 0
23 271 0
23 272 0
23 273 0
23 274 0
23 275 0
23 276 0
23 277 0
23 278 0
23 279 0
23 280 0
23 281 0
23 282 0
23 283 0
23 284 0
23 285 0
23 286 0
23 287 0
23 288 0
23 289 0
23 290 0
23 291 0
23 292 0
23 293 0
23 294 0
23 295 0
23 296 0
23 297 0
23 298 0
23 299 0
23 300 0
23 301 0
23 302 0
23 303 0
23 304 0
23 305 0
23 306 0
23 307 0
23 308 0
23 309 0
23 310 0
23 311 0
23 312 0
23 313 0
23 314 0
23 315 0
23 316 0
23 317 0
23 318 0
23 319 0
23 320 0
23 321 0
23 322 0
23 323 0
23 324 0
23 325 0
23 326 0
23 327 0
23 328 0
23 329 0
23 330 0
23 331 0
23 332 0
23 333 0
23 334 0
23 335 0
23 336 0
23 337 0
23 338 0
23 339 0
23 340 0
23 341 0
23 342 0
23 343 0
23 344 0
23 345 0
23 346 0
23 347 0
23 348 0
23 349 0
23 350 0
23 351 0
23 352 0
23 353 0
23 354 0
23 355 0
23 356 0
23 357 0
23 358 0
23 359 0
23 360 0
23 361 0
23 362 0
23 363 0
23 364 0
23 365 0
23 366 0
23 367 0
23 368 0
23 369 0
23 370 0
23 371 0
23 372 0
23 373 0
23 374 0
23 375 0
23 376 0
23 377 0
23 378 0
23 379 0
23 380 0
23 381 0
23 382 0
23 383 0
23 384 0
23 385 0
23 386 0
23 387 0
23 388 0
23 389 0
23 390 0
23 391 0
23 392 0
23 393 0
23 394 0
23 395 0
23 396 0
23 397 0
23 398 0
23 399 0
24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0
24 28 0
24 29 0
24 30 0
24 31 0
24 32 0
24 33 0
24 34 0
24 35 0
24 36 0
24 37 0
24 38 0
24 39 0
24 40 0
24 41 0
24 42 0
24 43 0
24 44 0
24 45 0
24 46 0
24 47 0
24 48 0
24 49 0
24 50 0
24 51 0
24 52 0
24 53 0
24 54 0
24 55 0
24 56 0
24 57 0
24 58 0
24 59 0
24 60 0
24 61 0
24 62 0
24 63 0
24 64 0
24 65 0
24 66 0
24 67 0
24 68 0
24 69 0
24 70 0
24 71 0
24 72 0
24 73 0
24 74 0
24 75 0
24 76 0
24 77 0
24 78 0
24 79 0
24 80 0
24 81 0
24 82 0
24 83 0
24 84 0
24 85 0
24 86 0
24 87 0
24 88 0
24 89 0
24 90 0
24 91 0
24 92 0
24 93 0
24 94 0
24 95 0
24 96 0
24 97 0
24 98 0
24 99 0
24 100 0
24 101 0
24 102 0
24 103 0
24 104 0
24 105 0
24 106 0
24 107 0
24 108 0
24 109 0
24 110 0
24 111 0
24 112 0
24 113 0
24 114 0
24 115 0
24 116 0
24 117 0
24 118 0
24 119 0
24 120 0
24 121 0
24 122 0
24 123 0
24 124 0
24 125 0
24 126 0
24 127 0
24 128 0
24 129 0
24 130 0
24 131 0
24 132 0
24 133 0
24 134 0
24 135 0
24 136 0
24 137 0
24 138 0
24 139 0
24 140 0
24 141 0
24 142 0
24 143 0
24 144 0
24 145 0
24 146 0
24 147 0
24 148 0
24 149 0
24 150 0
24 151 0
24 152 0
24 153 0
24 154 0
24 155 0
24 156 0
24 157 0
24 158 0
24 159 0
24 160 0
24 161 0
24 162 0
24 163 0
24 164 0
24 165 0
24 166 0
24 167 0
24 168 0
24 169 0
24 170 0
24 171 0
24 172 0
24 173 0
24 174 0
24 175 0
24 176 0
24 177 0
24 178 0
24 179 0
24 180 0
24 181 0
24 182 0
24 183 0
24 184 0
24 185 0
24 186 0
24 187 0
24 188 0
24 189 0
24 190 0
24 191 0
24 192 0
24 193 0
24 194 0
24 195 0
24 196 0
24 197 0
24 198 0
24 199 0
24 200 0
24 201 0
24 202 0
24 203 0
24 204 0
24 205 0
24 206 0
24 207 0
24 208 0
24 209 0
24 210 0
24 211 0
24 212 0
24 213 0
24 214 0
24 215 0
24 216 0
24 217 0
24 218 0
24 219 0
24 220 0
24 221 0
24 222 0
24 223 0
24 224 0
24 225 0
24 226 0
24 227 0
24 228 0
24 229 0
24 230 0
24 231 0
24 232 0
24 233 0
24 234 0
24 235 0
24 236 0
24 237 0
24 238 0
24 239 0
24 240 0
24 241 0
24 242 0
24 243 0
24 244 0
24 245 0
24 246 0
24 247 0
24 248 0
24 249 0
24 250 0
24 251 0
24 252 0
24 253 0
24 254 0
24 255 0
24 256 0
24 257 0
24 258 0
24 259 0
24 260 0
24 261 0
24 262 0
24 263 0
24 264 0
24 265 0
24 266 0
24 267 0
24 268 0
24 269 0
24 270 0
24 271 0
24 272 0
24 273 0
24 274 0
24 275 0
24 276 0
24 277 0
24 278 0
24 279 0
24 280 0
24 281 0
24 282 0
24 283 0
24 284 0
24 285 0
24 286 0
24 287 0
24 288 0
24 289 0
24 290 0
24 291 0
24 292 0
24 293 0
24 294 0
24 295 0
24 296 0
24 297 0
24 298 0
24 299 0
24 300 0
24 301 0
24 302 0
24 303 0
24 304 0
24 305 0
24 306 0
24 307 0
24 308 0
24 309 0
24 310 0
24 311 0
24 312 0
24 313 0
24 314 0
24 315 0
24 316 0
24 317 0
24 318 0
24 319 0
24 320 0
24 321 0
24 322 0
24 323 0
24 324 0
24 325 0
24 326 0
24 327 0
24 328 0
24 329 0
24 330 0
24 331 0
24 332 0
24 333 0
24 334 0
24 335 0
24 336 0
24 337 0
24 338 0
24 339 0
24 340 0
24 341 0
24 342 0
24 343 0
24 344 0
24 345 0
24 346 0
24 347 0
24 348 0
24 349 0
24 350 0
24 351 0
24 352 0
24 353 0
24 354 0
24 355 0
24 356 0
24 357 0
24 358 0
24 359 0
24 360 0
24 361 0
24 362 0
24 363 0
24 364 0
24 365 0
24 366 0
24 367 0
24 368 0
24 369 0
24 370 0
24 371 0
24 372 0
24 373 0
24 374 0
24 375 0
24 376 0
24 377 0
24 378 0
24 379 0
24 380 0
24 381 0
24 382 0
24 383 0
24 384 0
24 385 0
24 386 0
24 387 0
24 388 0
24 389 0
24 390 0
24 391 0
24 392 0
24 393 0
24 394 0
24 395 0
24 396 0
24 397 0
24 398 0
24 399 0
25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0
25 28 0
25 29 0
25 30 0
25 31 0
25 32 0
25 33 0
25 34 0
25 35 0
25 36 0
25 37 0
25 38 0
25 39 0
25 40 0
25 41 0
25 42 0
25 43 0
25 44 0
25 45 0
25 46 0
25 47 0
25 48 0
25 49 0
25 50 0
25 51 0
25 52 0
25 53 0
25 54 0
25 55 0
25 56 0
25 57 0
25 58 0
25 59 0
25 60 0
25 61 0
25 62 0
25 63 0
25 64 0
25 65 0
25 66 0
25 67 0
25 68 0
25 69 0
25 70 0
25 71 0
25 72 0
25 73 0
25 74 0
25 75 0
25 76 0
25 77 0
25 78 0
25 79 0
25 80 0
25 81 0
25 82 0
25 83 0
25 84 0
25 85 0
25 86 0
25 87 0
25 88 0
25 89 0
25 90 0
25 91 0
25 92 0
25 93 0
25 94 0
25 95 0
25 96 0
25 97 0
25 98 0
25 99 0
25 100 0
25 101 0
25 102 0
25 103 0
25 104 0
25 105 0
25 106 0
25 107 0
25 108 0
25 109 0
25 110 0
25 111 0
25 112 0
25 113 0
25 114 0
25 115 0
25 116 0
25 117 0
25 118 0
25 119 0
25 120 0
25 121 0
25 122 0
25 123 0
25 124 0
25 125 0
25 126 0
25 127 0
25 128 0
25 129 0
25 130 0
25 131 0
25 132 0
25 133 0
25 134 0
25 135 0
25 136 0
25 137 0
25 138 0
25 139 0
25 140 0
25 141 0
25 142 0
25 143 0
25 144 0
25 145 0
25 146 0
25 147 0
25 148 0
25 149 0
25 150 0
25 151 0
25 152 0
25 153 0
25 154 0
25 155 0
25 156 0
25 157 0
25 158 0
25 159 0
25 160 0
25 161 0
25 162 0
25 163 0
25 164 0
25 165 0
25 166 0
25 167 0
25 168 0
25 169 0
25 170 0
25 171 0
25 172 0
25 173 0
25 174 0
25 175 0
25 176 0
25 177 0
25 178 0
25 179 0
25 180 0
25 181 0
25 182 0
25 183 0
25 184 0
25 185 0
25 186 0
25 187 0
25 188 0
25 189 0
25 190 0
25 191 0
25 192 0
25 193 0
25 194 0
25 195 0
25 196 0
25 197 0
25 198 0
25 199 0
25 200 0
25 201 0
25 202 0
25 203 0
25 204 0
25 205 0
25 206 0
25 207 0
25 208 0
25 209 0
25 210 0
25 211 0
25 212 0
25 213 0
25 214 0
25 215 0
25 216 0
25 217 0
25 218 0
25 219 0
25 220 0
25 221 0
25 222 0
25 223 0
25 224 0
25 225 0
25 226 0
25 227 0
25 228 0
25 229 0
25 230 0
25 231 0
25 232 0
25 233 0
25 234 0
25 235 0
25 236 0
25 237 0
25 238 0
25 239 0
25 240 0
25 241 0
25 242 0
25 243 0
25 244 0
25 245 0
25 246 0
25 247 0
25 248 0
25 249 0
25 250 0
25 251 0
25 252 0
25 253 0
25 254 0
25 255 0
25 256 0
25 257 0
25 258 0
25 259 0
25 260 0
25 261 0
25 262 0
25 263 0
25 264 0
25 265 0
25 266 0
25 267 0
25 268 0
25 269 0
25 270 0
25 271 0
25 272 0
25 273 0
25 274 0
25 275 0
25 276 0
25 277 0
25 278 0
25 279 0
25 280 0
25 281 0
25 282 0
25 283 0
25 284 0
25 285 0
25 286 0
25 287 0
25 288 0
25 289 0
25 290 0
25 291 0
25 292 0
25 293 0
25 294 0
25 295 0
25 296 0
25 297 0
25 298 0
25 299 0
25 300 0
25 301 0
25 302 0
25 303 0
25 304 0
25 305 0
25 306 0
25 307 0
25 308 0
25 309 0
25 310 0
25 311 0
25 312 0
25 313 0
25 314 0
25 315 0
25 316 0
25 317 0
25 318 0
25 319 0
25 320 0
25 321 0
25 322 0
25 323 0
25 324 0
25 325 0
25 326 0
25 327 0
25 328 0
25 329 0
25 330 0
25 331 0
25 332 0
25 333 0
25 334 0
25 335 0
25 336 0
25 337 0
25 338 0
25 339 0
25 340 0
25 341 0
25 342 0
25 343 0
25 344 0
25 345 0
25 346 0
25 347 0
25 348 0
25 349 0
25 350 0
25 351 0
25 352 0
25 353 0
25 354 0
25 355 0
25 356 0
25 357 0
25 358 0
25 359 0
25 360 0
25 361 0
25 362 0
25 363 0
25 364 0
25 365 0
25 366 0
25 367 0
25 368 0
25 369 0
25 370 0
25 371 0
25 372 0
25 373 0
25 374 0
25 375 0
25 376 0
25 377 0
25 378 0
25 379 0
25 380 0
25 381 0
25 382 0
25 383 0
25 384 0
25 385 0
25 386 0
25 387 0
25 388 0
25 389 0
25 390 0
25 391 0
25 392 0
25 393 0
25 394 0
25 395 0
25 396 0
25 397 0
25 398 0
25 399 0
26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0
26 28 0
26 29 0
26 30 0
26 31 0
26 32 0
26 33 0
26 34 0
26 35 0
26 36 0
26 37 0
26 38 0
26 39 0
26 40 0
26 41 0
26 42 0
26 43 0
26 44 0
26 45 0
26 46 0
26 47 0
26 48 0
26 49 0
26 50 0
26 51 0
26 52 0
26 53 0
26 54 0
26 55 0
26 56 0
26 57 0
26 58 0
26 59 0
26 60 0
26 61 0
26 62 0
26 63 0
26 64 0
26 65 0
26 66 0
26 67 0
26 68 0
26 69 0
26 70 0
26 71 0
26 72 0
26 73 0
26 74 0
26 75 0
26 76 0
26 77 0
26 78 0
26 79 0
26 80 0
26 81 0
26 82 0
26 83 0
26 84 0
26 85 0
26 86 0
26 87 0
26 88 0
26 89 0
26 90 0
26 91 0
26 92 0
26 93 0
26 94 0
26 95 0
26 96 0
26 97 0
26 98 0
26 99 0
26 100 0
26 101 0
26 102 0
26 103 0
26 104 0
26 105 0
26 106 0
26 107 0
26 108 0
26 109 0
26 110 0
26 111 0
26 112 0
26 113 0
26 114 0
26 115 0
26 116 0
26 117 0
26 118 0
26 119 0
26 120 0
26 121 0
26 122 0
26 123 0
26 124 0
26 125 0
26 126 0
26 127 0
26 128 0
26 129 0
26 130 0
26 131 0
26 132 0
26 133 0
26 134 0
26 135 0
26 136 0
26 137 0
26 138 0
26 139 0
26 140 0
26 141 0
26 142 0
26 143 0
26 144 0
26 145 0
26 146 0
26 147 0
26 148 0
26 149 0
26 150 0
26 151 0
26 152 0
26 153 0
26 154 0
26 155 0
26 156 0
26 157 0
26 158 0
26 159 0
26 160 0
26 161 0
26 162 0
26 163 0
26 164 0
26 165 0
26 166 0
26 167 0
26 168 0
26 169 0
26 170 0
26 171 0
26 172 0
26 173 0
26 174 0
26 175 0
26 176 0
26 177 0
26 178 0
26 179 0
26 180 0
26 181 0
26 182 0
26 183 0
26 184 0
26 185 0
26 186 0
26 187 0
26 188 0
26 189 0
26 190 0
26 191 0
26 192 0
26 193 0
26 194 0
26 195 0
26 196 0
26 197 0
26 198 0
26 199 0
26 200 0
26 201 0
26 202 0
26 203 0
26 204 0
26 205 0
26 206 0
26 207 0
26 208 0
26 209 0
26 210 0
26 211 0
26 212 0
26 213 0
26 214 0
26 215 0
26 216 0
26 217 0
26 218 0
26 219 0
26 220 0
26 221 0
26 222 0
26 223 0
26 224 0
26 225 0
26 226 0
26 227 0
26 228 0
26 229 0
26 230 0
26 231 0
26 232 0
26 233 0
26 234 0
26 235 0
26 236 0
26 237 0
26 238 0
26 239 0
26 240 0
26 241 0
26 242 0
26 243 0
26 244 0
26 245 0
26 246 0
26 247 0
26 248 0
26 249 0
26 250 0
26 251 0
26 252 0
26 253 0
26 254 0
26 255 0
26 256 0
26 257 0
26 258 0
26 259 0
26 260 0
26 261 0
26 262 0
26 263 0
26 264 0
26 265 0
26 266 0
26 267 0
26 268 0
26 269 0
26 270 0
26 271 0
26 272 0
26 273 0
26 274 0
26 275 0
26 276 0
26 277 0
26 278 0
26 279 0
26 280 0
26 281 0
26 282 0
26 283 0
26 284 0
26 285 0
26 286 0
26 287 0
26 288 0
26 289 0
26 290 0
26 291 0
26 292 0
26 293 0
26 294 0
26 295 0
26 296 0
26 297 0
26 298 0
26 299 0
26 300 0
26 301 0
26 302 0
26 303 0
26 304 0
26 305 0
26 306 0
26 307 0
26 308 0
26 309 0
26 310 0
26 311 0
26 312 0
26 313 0
26 314 0
26 315 0
26 316 0
26 317 0
26 318 0
26 319 0
26 320 0
26 321 0
26 322 0
26 323 0
26 324 0
26 325 0
26 326 0
26 327 0
26 328 0
26 329 0
26 330 0
26 331 0
26 332 0
26 333 0
26 334 0
26 335 0
26 336 0
26 337 0
26 338 0
26 339 0
26 340 0
26 341 0
26 342 0
26 343 0
26 344 0
26 345 0
26 346 0
26 347 0
26 348 0
26 349 0
26 350 0
26 351 0
26 352 0
26 353 0
26 354 0
26 355 0
26 356 0
26 357 0
26 358 0
26 359 0
26 360 0
26 361 0
26 362 0
26 363 0
26 364 0
26 365 0
26 366 0
26 367 0
26 368 0
26 369 0
26 370 0
26 371 0
26 372 0
26 373 0
26 374 0
26 375 0
26 376 0
26 377 0
26 378 0
26 379 0
26 380 0
26 381 0
26 382 0
26 383 0
26 384 0
26 385 0
26 386 0
26 387 0
26 388 0
26 389 0
26 390 0
26 391 0
26 392 0
26 393 0
26 394 0
26 395 0
26 396 0
26 397 0
26 398 0
26 399 0
27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0
27 28 0
27 29 0
27 30 0
27 31 0
27 32 0
27 33 0
27 34 0
27 35 0
27 36 0
27 37 0
27 38 0
27 39 0
27 40 0
27 41 0
27 42 0
27 43 0
27 44 0
27 45 0
27 46 0
27 47 0
27 48 0
27 49 0
27 50 0
27 51 0
27 52 0
27 53 0
27 54 0
27 55 0
27 56 0
27 57 0
27 58 0
27 59 0
27 60 0
27 61 0
27 62 0
27 63 0
27 64 0
27 65 0
27 66 0
27 67 0
27 68 0
27 69 0
27 70 0
27 71 0
27 72 0
27 73 0
27 74 0
27 75 0
27 76 0
27 77 0
27 78 0
27 79 0
27 80 0
27 81 0
27 82 0
27 83 0
27 84 0
27 85 0
27 86 0
27 87 0
27 88 0
27 89 0
27 90 0
27 91 0
27 92 0
27 93 0
27 94 0
27 95 0
27 96 0
27 97 0
27 98 0
27 99 0
27 100 0
27 101 0
27 102 0
27 103 0
27 104 0
27 105 0
27 106 0
27 107 0
27 108 0
27 109 0
27 110 0
27 111 0
27 112 0
27 113 0
27 114 0
27 115 0
27 116 0
27 117 0
27 118 0
27 119 0
27 120 0
27 121 0
27 122 0
27 123 0
27 124 0
27 125 0
27 126 0
27 127 0
27 128 0
27 129 0
27 130 0
27 131 0
27 132 0
27 133 0
27 134 0
27 135 0
27 136 0
27 137 0
27 138 0
27 139 0
27 140 0
27 141 0
27 142 0
27 143 0
27 144 0
27 145 0
27 146 0
27 147 0
27 148 0
27 149 0
27 150 0
27 151 0
27 152 0
27 153 0
27 154 0
27 155 0
27 156 0
27 157 0
27 158 0
27 159 0
27 160 0
27 161 0
27 162 0
27 163 0
27 164 0
27 165 0
27 166 0
27 167 0
27 168 0
27 169 0
27 170 0
27 171 0
27 172 0
27 173 0
27 174 0
27 175 0
27 176 0
27 177 0
27 178 0
27 179 0
27 180 0
27 181 0
27 182 0
27 183 0
27 184 0
27 185 0
27 186 0
27 187 0
27 188 0
27 189 0
27 190 0
27 191 0
27 192 0
27 193 0
27 194 0
27 195 0
27 196 0
27 197 0
27 198 0
27 199 0
27 200 0
27 201 0
27 202 0
27 203 0
27 204 0
27 205 0
27 206 0
27 207 0
27 208 0
27 209 0
27 210 0
27 211 0
27 212 0
27 213 0
27 214 0
27 215 0
27 216 0
27 217 0
27 218 0
27 219 0
27 220 0
27 221 0
27 222 0
27 223 0
27 224 0
27 225 0
27 226 0
27 227 0
27 228 0
27 229 0
27 230 0
27 231 0
27 232 0
27 233 0
27 234 0
27 235 0
27 236 0
27 237 0
27 238 0
27 239 0
27 240 0
27 241 0
27 242 0
27 243 0
27 244 0
27 245 0
27 246 0
27 247 0
27 248 0
27 249 0
27 250 0
27 251 0
27 252 0
27 253 0
27 254 0
27 255 0
27 256 0
27 257 0
27 258 0
27 259 0
27 260 0
27 261 0
27 262 0
27 263 0
27 264 0
27 265 0
27 266 0
27 267 0
27 268 0
27 269 0
27 270 0
27 271 0
27 272 0
27 273 0
27 274 0
27 275 0
27 276 0
27 277 0
27 278 0
27 279 0
27 280 0
27 281 0
27 282 0
27 283 0
27 284 0
27 285 0
27 286 0
27 287 0
27 288 0
27 289 0
27 290 0
27 291 0
27 292 0
27 293 0
27 294 0
27 295 0
27 296 0
27 297 0
27 298 0
27 299 0
27 300 0
27 301 0
27 302 0
27 303 0
27 304 0
27 305 0
27 306 0
27 307 0
27 308 0
27 309 0
27 310 0
27 311 0
27 312 0
27 313 0
27 314 0
27 315 0
27 316 0
27 317 0
27 318 0
27 319 0
27 320 0
27 321 0
27 322 0
27 323 0
27 324 0
27 325 0
27 326 0
27 327 0
27 328 0
27 329 0
27 330 0
27 331 0
27 332 0
27 333 0
27 334 0
27 335 0
27 336 0
27 337 0
27 338 0
27 339 0
27 340 0
27 341 0
27 342 0
27 343 0
27 344 0
27 345 0
27 346 0
27 347 0
27 348 0
27 349 0
27 350 0
27 351 0
27 352 0
27 353 0
27 354 0
27 355 0
27 356 0
27 357 0
27 358 0
27 359 0
27 360 0
27 361 0
27 362 0
27 363 0
27 364 0
27 365 0
27 366 0
27 367 0
27 368 0
27 369 0
27 370 0
27 371 0
27 372 0
27 373 0
27 374 0
27 375 0
27 376 0
27 377 0
27 378 0
27 379 0
27 380 0
27 381 0
27 382 0
27 383 0
27 384 0
27 385 0
27 386 0
27 387 0
27 388 0
27 389 0
27 390 0
27 391 0
27 392 0
27 393 0
27 394 0
27 395 0
27 396 0
27 397 0
27 398 0
27 399 0
28 0 0
28 1 0
28 2 0
28 3 0
28 4 0
28 5 0
28 6 0
28 7 0
28 8 0
28 9 0
28 10 0
28 11 0
28 12 0
28 13 0
28 14 0
28 15 0
28 16 0
28 17 0
28 18 0
28 19 0
28 20 0
28 21 0
28 22 0
28 23 0
28 24 0
28 25 0
28 26 0
28 27 0
28 28 0
28 29 0
28 30 0
28 31 0
28 32 0
28 33 0
28 34 0
28 35 0
28 36 0
28 37 0
28 38 0
28 39 0
28 40 0
28 41 0
28 42 0
28 43 0
28 44 0
28 45 0
28 46 0
28 47 0
28 48 0
28 49 0
28 50 0
28 51 0
28 52 0
28 53 0
28 54 0
28 55 0
28 56 0
28 57 0
28 58 0
28 59 0
28 60 0
28 61 0
28 62 0
28 63 0
28 64 0
28 65 0
28 66 0
28 67 0
28 68 0
28 69 0
28 70 0
28 71 0
28 72 0
28 73 0
28 74 0
28 75 0
28 76 0
28 77 0
28 78 0
28 79 0
28 80 0
28 81 0
28 82 0
28 83 0
28 84 0
28 85 0
28 86 0
28 87 0
28 88 0
28 89 0
28 90 0
28 91 0
28 92 0
28 93 0
28 94 0
28 95 0
28 96 0
28 97 0
28 98 0
28 99 0
28 100 0
28 101 0
28 102 0
28 103 0
28 104 0
28 105 0
28 106 0
28 107 0
28 108 0
28 109 0
28 110 0
28 111 0
28 112 0
28 113 0
28 114 0
28 115 0
28 116 0
28 117 0
28 118 0
28 119 0
28 120 0
28 121 0
28 122 0
28 123 0
28 124 0
28 125 0
28 126 0
28 127 0
28 128 0
28 129 0
28 130 0
28 131 0
28 132 0
28 133 0
28 134 0
28 135 0
28 136 0
28 137 0
28 138 0
28 139 0
28 140 0
28 141 0
28 142 0
28 143 0
28 144 0
28 145 0
28 146 0
28 147 0
28 148 0
28 149 0
28 150 0
28 151 0
28 152 0
28 153 0
28 154 0
28 155 0
28 156 0
28 157 0
28 158 0
28 159 0
28 160 0
28 161 0
28 162 0
28 163 0
28 164 0
28 165 0
28 166 0
28 167 0
28 168 0
28 169 0
28 170 0
28 171 0
28 172 0
28 173 0
28 174 0
28 175 0
28 176 0
28 177 0
28 178 0
28 179 0
28 180 0
28 181 0
28 182 0
28 183 0
28 184 0
28 185 0
28 186 0
28 187 0
28 188 0
28 189 0
28 190 0
28 191 0
28 192 0
28 193 0
28 194 0
28 195 0
28 196 0
28 197 0
28 198 0
28 199 0
28 200 0
28 201 0
28 202 0
28 203 0
28 204 0
28 205 0
28 206 0
28 207 0
28 208 0
28 209 0
28 210 0
28 211 0
28 212 0
28 213 0
28 214 0
28 215 0
28 216 0
28 217 0
28 218 0
28 219 0
28 220 0
28 221 0
28 222 0
28 223 0
28 224 0
28 225 0
28 226 0
28 227 0
28 228 0
28 229 0
28 230 0
28 231 0
28 232 0
28 233 0
28 234 0
28 235 0
28 236 0
28 237 0
28 238 0
28 239 0
28 240 0
28 241 0
28 242 0
28 243 0
28 244 0
28 245 0
28 246 0
28 247 0
28 248 0
28 249 0
28 250 0
28 251 0
28 252 0
28 253 0
28 254 0
28 255 0
28 256 0
28 257 0
28 258 0
28 259 0
28 260 0
28 261 0
28 262 0
28 263 0
28 264 0
28 265 0
28 266 0
28 267 0
28 268 0
28 269 0
28 270 0
28 271 0
28 272 0
28 273 0
28 274 0
28 275 0
28 276 0
28 277 0
28 278 0
28 279 0
28 280 0
28 281 0
28 282 0
28 283 0
28 284 0
28 285 0
28 286 0
28 287 0
28 288 0
28 289 0
28 290 0
28 291 0
28 292 0
28 293 0
28 294 0
28 295 0
28 296 0
28 297 0
28 298 0
28 299 0
28 300 0
28 301 0
28 302 0
28 303 0
28 304 0
28 305 0
28 306 0
28 307 0
28 308 0
28 309 0
28 310 0
28 311 0
28 312 0
28 313 0
28 314 0
28 315 0
28 316 0
28 317 0
28 318 0
28 319 0
28 320 0
28 321 0
28 322 0
28 323 0
28 324 0
28 325 0
28 326 0
28 327 0
28 328 0
28 329 0
28 330 0
28 331 0
28 332 0
28 333 0
28 334 0
28 335 0
28 336 0
28 337 0
28 338 0
28 339 0
28 340 0
28 341 0
28 342 0
28 343 0
28 344 0
28 345 0
28 346 0
28 347 0
28 348 0
28 349 0
28 350 0
28 351 0
28 352 0
28 353 0
28 354 0
28 355 0
28 356 0
28 357 0
28 358 0
28 359 0
28 360 0
28 361 0
28 362 0
28 363 0
28 364 0
28 365 0
28 366 0
28 367 0
28 368 0
28 369 0
28 370 0
28 371 0
28 372 0
28 373 0
28 374 0
28 375 0
28 376 0
28 377 0
28 378 0
28 379 0
28 380 0
28 381 0
28 382 0
28 383 0
28 384 0
28 385 0
28 386 0
28 387 0
28 388 0
28 389 0
28 390 0
28 391 0
28 392 0
28 393 0
28 394 0
28 395 0
28 396 0
28 397 0
28 398 0
28 399 0
29 0 0
29 1 0
29 2 0
29 3 0
29 4 0
29 5 0
29 6 0
29 7 0
29 8 0
29 9 0
29 10 0
29 11 0
29 12 0
29 13 0
29 14 0
29 15 0
29 16 0
29 17 0
29 18 0
29 19 0
29 20 0
29 21 0
29 22 0
29 23 0
29 24 0
29 25 0
29 26 0
29 27 0
29 28 0
29 29 0
29 30 0
29 31 0
29 32 0
29 33 0
29 34 0
29 35 0
29 36 0
29 37 0
29 38 0
29 39 0
29 40 0
29 41 0
29 42 0
29 43 0
29 44 0
29 45 0
29 46 0
29 47 0
29 48 0
29 49 0
29 50 0
29 51 0
29 52 0
29 53 0
29 54 0
29 55 0
29 56 0
29 57 0
29 58 0
29 59 0
29 60 0
29 61 0
29 62 0
29 63 0
29 64 0
29 65 0
29 66 0
29 67 0
29 68 0
29 69 0
29 70 0
29 71 0
29 72 0
29 73 0
29 74 0
29 75 0
29 76 0
29 77 0
29 78 0
29 79 0
29 80 0
29 81 0
29 82 0
29 83 0
29 84 0
29 85 0
29 86 0
29 87 0
29 88 0
29 89 0
29 90 0
29 91 0
29 92 0
29 93 0
29 94 0
29 95 0
29 96 0
29 97 0
29 98 0
29 99 0
29 100 0
29 101 0
29 102 0
29 103 0
29 104 0
29 105 0
29 106 0
29 107 0
29 108 0
29 109 0
29 110 0
29 111 0
29 112 0
29 113 0
29 114 0
29 115 0
29 116 0
29 117 0
29 118 0
29 119 0
29 120 0
29 121 0
29 122 0
29 123 0
29 124 0
29 125 0
29 126 0
29 127 0
29 128 0
29 129 0
29 130 0
29 131 0
29 132 0
29 133 0
29 134 0
29 135 0
29 136 0
29 137 0
29 138 0
29 139 0
29 140 0
29 141 0
29 142 0
29 143 0
29 144 0
29 145 0
29 146 0
29 147 0
29 148 0
29 149 0
29 150 0
29 151 0
29 152 0
29 153 0
29 154 0
29 155 0
29 156 0
29 157 0
29 158 0
29 159 0
29 160 0
29 161 0
29 162 0
29 163 0
29 164 0
29 165 0
29 166 0
29 167 0
29 168 0
29 169 0
29 170 0
29 171 0
29 172 0
29 173 0
29 174 0
29 175 0
29 176 0
29 177 0
29 178 0
29 179 0
29 180 0
29 181 0
29 182 0
29 183 0
29 184 0
29 185 0
29 186 0
29 187 0
29 188 0
29 189 0
29 190 0
29 191 0
29 192 0
29 193 0
29 194 0
29 195 0
29 196 0
29 197 0
29 198 0
29 199 0
29 200 0
29 201 0
29 202 0
29 203 0
29 204 0
29 205 0
29 206 0
29 207 0
29 208 0
29 209 0
29 210 0
29 211 0
29 212 0
29 213 0
29 214 0
29 215 0
29 216 0
29 217 0
29 218 0
29 219 0
29 220 0
29 221 0
29 222 0
29 223 0
29 224 0
29 225 0
29 226 0
29 227 0
29 228 0
29 229 0
29 230 0
29 231 0
29 232 0
29 233 0
29 234 0
29 235 0
29 236 0
29 237 0
29 238 0
29 239 0
29 240 0
29 241 0
29 242 0
29 243 0
29 244 0
29 245 0
29 246 0
29 247 0
29 248 0
29 249 0
29 250 0
29 251 0
29 252 0
29 253 0
29 254 0
29 255 0
29 256 0
29 257 0
29 258 0
29 259 0
29 260 0
29 261 0
29 262 0
29 263 0
29 264 0
29 265 0
29 266 0
29 267 0
29 268 0
29 269 0
29 270 0
29 271 0
29 272 0
29 273 0
29 274 0
29 275 0
29 276 0
29 277 0
29 278 0
29 279 0
29 280 0
29 281 0
29 282 0
29 283 0
29 284 0
29 285 0
29 286 0
29 287 0
29 288 0
29 289 0
29 290 0
29 291 0
29 292 0
29 293 0
29 294 0
29 295 0
29 296 0
29 297 0
29 298 0
29 299 0
29 300 0
29 301 0
29 302 0
29 303 0
29 304 0
29 305 0
29 306 0
29 307 0
29 308 0
29 309 0
29 310 0
29 311 0
29 312 0
29 313 0
29 314 0
29 315 0
29 316 0
29 317 0
29 318 0
29 319 0
29 320 0
29 321 0
29 322 0
29 323 0
29 324 0
29 325 0
29 326 0
29 327 0
29 328 0
29 329 0
29 330 0
29 331 0
29 332 0
29 333 0
29 334 0
29 335 0
29 336 0
29 337 0
29 338 0
29 339 0
29 340 0
29 341 0
29 342 0
29 343 0
29 344 0
29 345 0
29 346 0
29 347 0
29 348 0
29 349 0
29 350 0
29 351 0
29 352 0
29 353 0
29 354 0
29 355 0
29 356 0
29 357 0
29 358 0
29 359 0
29 360 0
29 361 0
29 362 0
29 363 0
29 364 0
29 365 0
29 366 0
29 367 0
29 368 0
29 369 0
29 370 0
29 371 0
29 372 0
29 373 0
29 374 0
29 375 0
29 376 0
29 377 0
29 378 0
29 379 0
29 380 0
29 381 0
29 382 0
29 383 0
29 384 0
29 385 0
29 386 0
29 387 0
29 388 0
29 389 0
29 390 0
29 391 0
29 392 0
29 393 0
29 394 0
29 395 0
29 396 0
29 397 0
29 398 0
29 399 0
30 0 0
30 1 0
30 2 0
30 3 0
30 4 0
30 5 0
30 6 0
30 7 0
30 8 0
30 9 0
30 10 0
30 11 0
30 12 0
30 13 0
30 14 0
30 15 0
30 16 0
30 17 0
30 18 0
30 19 0
30 20 0
30 21 0
30 22 0
30 23 0
30 24 0
30 25 0
30 26 0
30 27 0
30 28 0
30 29 0
30 30 0
30 31 0
30 32 0
30 33 0
30 34 0
30 35 0
30 36 0
30 37 0
30 38 0
30 39 0
30 40 0
30 41 0
30 42 0
30 43 0
30 44 0
30 45 0
30 46 0
30 47 0
30 48 0
30 49 0
30 50 0
30 51 0
30 52 0
30 53 0
30 54 0
30 55 0
30 56 0
30 57 0
30 58 0
30 59 0
30 60 0
30 61 0
30 62 0
30 63 0
30 64 0
30 65 0
30 66 0
30 67 0
30 68 0
30 69 0
30 70 0
30 71 0
30 72 0
30 73 0
30 74 0
30 75 0
30 76 0
30 77 0
30 78 0
30 79 0
30 80 0
30 81 0
30 82 0
30 83 0
30 84 0
30 85 0
30 86 0
30 87 0
30 88 0
30 89 0
30 90 0
30 91 0
30 92 0
30 93 0
30 94 0
30 95 0
30 96 0
30 97 0
30 98 0
30 99 0
30 100 0
30 101 0
30 102 0
30 103 0
30 104 0
30 105 0
30 106 0
30 107 0
30 108 0
30 109 0
30 110 0
30 111 0
30 112 0
30 113 0
30 114 0
30 115 0
30 116 0
30 117 0
30 118 0
30 119 0
30 120 0
30 121 0
30 122 0
30 123 0
30 124 0
30 125 0
30 126 0
30 127 0
30 128 0
30 129 0
30 130 0
30 131 0
30 132 0
30 133 0
30 134 0
30 135 0
30 136 0
30 137 0
30 138 0
30 139 0
30 140 0
30 141 0
30 142 0
30 143 0
30 144 0
30 145 0
30 146 0
30 147 0
30 148 0
30 149 0
30 150 0
30 151 0
30 152 0
30 153 0
30 154 0
30 155 0
30 156 0
30 157 0
30 158 0
30 159 0
30 160 0
30 161 0
30 162 0
30 163 0
30 164 0
30 165 0
30 166 0
30 167 0
30 168 0
30 169 0
30 170 0
30 171 0
30 172 0
30 173 0
30 174 0
30 175 0
30 176 0
30 177 0
30 178 0
30 179 0
30 180 0
30 181 0
30 182 0
30 183 0
30 184 0
30 185 0
30 186 0
30 187 0
30 188 0
30 189 0
30 190 0
30 191 0
30 192 0
30 193 0
30 194 0
30 195 0
30 196 0
30 197 0
30 198 0
30 199 0
30 200 0
30 201 0
30 202 0
30 203 0
30 204 0
30 205 0
30 206 0
30 207 0
30 208 0
30 209 0
30 210 0
30 211 0
30 212 0
30 213 0
30 214 0
30 215 0
30 216 0
30 217 0
30 218 0
30 219 0
30 220 0
30 221 0
30 222 0
30 223 0
30 224 0
30 225 0
30 226 0
30 227 0
30 228 0
30 229 0
30 230 0
30 231 0
30 232 0
30 233 0
30 234 0
30 235 0
30 236 0
30 237 0
30 238 0
30 239 0
30 240 0
30 241 0
30 242 0
30 243 0
30 244 0
30 245 0
30 246 0
30 247 0
30 248 0
30 249 0
30 250 0
30 251 0
30 252 0
30 253 0
30 254 0
30 255 0
30 256 0
30 257 0
30 258 0
30 259 0
30 260 0
30 261 0
30 262 0
30 263 0
30 264 0
30 265 0
30 266 0
30 267 0
30 268 0
30 269 0
30 270 0
30 271 0
30 272 0
30 273 0
30 274 0
30 275 0
30 276 0
30 277 0
30 278 0
30 279 0
30 280 0
30 281 0
30 282 0
30 283 0
30 284 0
30 285 0
30 286 0
30 287 0
30 288 0
30 289 0
30 290 0
30 291 0
30 292 0
30 293 0
30 294 0
30 295 0
30 296 0
30 297 0
30 298 0
30 299 0
30 300 0
30 301 0
30 302 0
30 303 0
30 304 0
30 305 0
30 306 0
30 307 0
30 308 0
30 309 0
30 310 0
30 311 0
30 312 0
30 313 0
30 314 0
30 315 0
30 316 0
30 317 0
30 318 0
30 319 0
30 320 0
30 321 0
30 322 0
30 323 0
30 324 0
30 325 0
30 326 0
30 327 0
30 328 0
30 329 0
30 330 0
30 331 0
30 332 0
30 333 0
30 334 0
30 335 0
30 336 0
30 337 0
30 338 0
30 339 0
30 340 0
30 341 0
30 342 0
30 343 0
30 344 0
30 345 0
30 346 0
30 347 0
30 348 0
30 349 0
30 350 0
30 351 0
30 352 0
30 353 0
30 354 0
30 355 0
30 356 0
30 357 0
30 358 0
30 359 0
30 360 0
30 361 0
30 362 0
30 363 0
30 364 0
30 365 0
30 366 0
30 367 0
30 368 0
30 369 0
30 370 0
30 371 0
30 372 0
30 373 0
30 374 0
30 375 0
30 376 0
30 377 0
30 378 0
30 379 0
30 380 0
30 381 0
30 382 0
30 383 0
30 384 0
30 385 0
30 386 0
30 387 0
30 388 0
30 389 0
30 390 0
30 391 0
30 392 0
30 393 0
30 394 0
30 395 0
30 396 0
30 397 0
30 398 0
30 399 0
31 0 0
31 1 0
31 2 0
31 3 0
31 4 0
31 5 0
31 6 0
31 7 0
31 8 0
31 9 0
31 10 0
31 11 0
31 12 0
31 13 0
31 14 0
31 15 0
31 16 0
31 17 0
31 18 0
31 19 0
31 20 0
31 21 0
31 22 0
31 23 0
31 24 0
31 25 0
31 26 0
31 27 0
31 28 0
31 29 0
31 30 0
31 31 0
31 32 0
31 33 0
31 34 0
31 35 0
31 36 0
31 37 0
31 38 0
31 39 0
31 40 0
31 41 0
31 42 0
31 43 0
31 44 0
31 45 0
31 46 0
31 47 0
31 48 0
31 49 0
31 50 0
31 51 0
31 52 0
31 53 0
31 54 0
31 55 0
31 56 0
31 57 0
31 58 0
31 59 0
31 60 0
31 61 0
31 62 0
31 63 0
31 64 0
31 65 0
31 66 0
31 67 0
31 68 0
31 69 0
31 70 0
31 71 0
31 72 0
31 73 0
31 74 0
31 75 0
31 76 0
31 77 0
31 78 0
31 79 0
31 80 0
31 81 0
31 82 0
31 83 0
31 84 0
31 85 0
31 86 0
31 87 0
31 88 0
31 89 0
31 90 0
31 91 0
31 92 0
31 93 0
31 94 0
31 95 0
31 96 0
31 97 0
31 98 0
31 99 0
31 100 0
31 101 0
31 102 0
31 103 0
31 104 0
31 105 0
31 106 0
31 107 0
31 108 0
31 109 0
31 110 0
31 111 0
31 112 0
31 113 0
31 114 0
31 115 0
31 116 0
31 117 0
31 118 0
31 119 0
31 120 0
31 121 0
31 122 0
31 123 0
31 124 0
31 125 0
31 126 0
31 127 0
31 128 0
31 129 0
31 130 0
31 131 0
31 132 0
31 133 0
31 134 0
31 135 0
31 136 0
31 137 0
31 138 0
31 139 0
31 140 0
31 141 0
31 142 0
31 143 0
31 144 0
31 145 0
31 146 0
31 147 0
31 148 0
31 149 0
31 150 0
31 151 0
31 152 0
31 153 0
31 154 0
31 155 0
31 156 0
31 157 0
31 158 0
31 159 0
31 160 0
31 161 0
31 162 0
31 163 0
31 164 0
31 165 0
31 166 0
31 167 0
31 168 0
31 169 0
31 170 0
31 171 0
31 172 0
31 173 0
31 174 0
31 175 0
31 176 0
31 177 0
31 178 0
31 179 0
31 180 0
31 181 0
31 182 0
31 183 0
31 184 0
31 185 0
31 186 0
31 187 0
31 188 0
31 189 0
31 190 0
31 191 0
31 192 0
31 193 0
31 194 0
31 195 0
31 196 0
31 197 0
31 198 0
31 199 0
31 200 0
31 201 0
31 202 0
31 203 0
31 204 0
31 205 0
31 206 0
31 207 0
31 208 0
31 209 0
31 210 0
31 211 0
31 212 0
31 213 0
31 214 0
31 215 0
31 216 0
31 217 0
31 218 0
31 219 0
31 220 0
31 221 0
31 222 0
31 223 0
31 224 0
31 225 0
31 226 0
31 227 0
31 228 0
31 229 0
31 230 0
31 231 0
31 232 0
31 233 0
31 234 0
31 235 0
31 236 0
31 237 0
31 238 0
31 239 0
31 240 0
31 241 0
31 242 0
31 243 0
31 244 0
31 245 0
31 246 0
31 247 0
31 248 0
31 249 0
31 250 0
31 251 0
31 252 0
31 253 0
31 254 0
31 255 0
31 256 0
31 257 0
31 258 0
31 259 0
31 260 0
31 261 0
31 262 0
31 263 0
31 264 0
31 265 0
31 266 0
31 267 0
31 268 0
31 269 0
31 270 0
31 271 0
31 272 0
31 273 0
31 274 0
31 275 0
31 276 0
31 277 0
31 278 0
31 279 0
31 280 0
31 281 0
31 282 0
31 283 0
31 284 0
31 285 0
31 286 0
31 287 0
31 288 0
31 289 0
31 290 0
31 291 0
31 292 0
31 293 0
31 294 0
31 295 0
31 296 0
31 297 0
31 298 0
31 299 0
31 300 0
31 301 0
31 302 0
31 303 0
31 304 0
31 305 0
31 306 0
31 307 0
31 308 0
31 309 0
31 310 0
31 311 0
31 312 0
31 313 0
31 314 0
31 315 0
31 316 0
31 317 0
31 318 0
31 319 0
31 320 0
31 321 0
31 322 0
31 323 0
31 324 0
31 325 0
31 326 0
31 327 0
31 328 0
31 329 0
31 330 0
31 331 0
31 332 0
31 333 0
31 334 0
31 335 0
31 336 0
31 337 0
31 338 0
31 339 0
31 340 0
31 341 0
31 342 0
31 343 0
31 344 0
31 345 0
31 346 0
31 347 0
31 348 0
31 349 0
31 350 0
31 351 0
31 352 0
31 353 0
31 354 0
31 355 0
31 356 0
31 357 0
31 358 0
31 359 0
31 360 0
31 361 0
31 362 0
31 363 0
31 364 0
31 365 0
31 366 0
31 367 0
31 368 0
31 369 0
31 370 0
31 371 0
31 372 0
31 373 0
31 374 0
31 375 0
31 376 0
31 377 0
31 378 0
31 379 0
31 380 0
31 381 0
31 382 0
31 383 0
31 384 0
31 385 0
31 386 0
31 387 0
31 388 0
31 389 0
31 390 0
31 391 0
31 392 0
31 393 0
31 394 0
31 395 0
31 396 0
31 397 0
31 398 0
31 399 0
32 0 1
32 1 0
32 2 0
32 3 0
32 4 0
32 5 0
32 6 0
32 7 0
32 8 0
32 9 0
32 10 0
32 11 0
32 12 0
32 13 0
32 14 0
32 15 0
32 16 0
32 17 0
32 18 0
32 19 0
32 20 0
32 21 0
32 22 0
32 23 0
32 24 0
32 25 0
32 26 0
32 27 0
32 28 0
32 29 0
32 30 0
32 31 0
32 32 0
32 33 0
32 34 0
32 35 0
32 36 0
32 37 0
32 38 0
32 39 0
32 40 0
32 41 0
32 42 0
32 43 0
32 44 0
32 45 0
32 46 0
32 47 0
32 48 0
32 49 0
32 50 0
32 51 0
32 52 0
32 53 0
32 54 0
32 55 0
32 56 0
32 57 0
32 58 0
32 59 0
32 60 0
32 61 0
32 62 0
32 63 0
32 64 0
32 65 0
32 66 0
32 67 0
32 68 0
32 69 0
32 70 0
32 71 0
32 72 0
32 73 0
32 74 0
32 75 0
32 76 0
32 77 0
32 78 0
32 79 0
32 80 0
32 81 0
32 82 0
32 83 0
32 84 0
32 85 0
32 86 0
32 87 0
32 88 0
32 89 0
32 90 0
32 91 0
32 92 0
32 93 0
32 94 0
32 95 0
32 96 0
32 97 0
32 98 0
32 99 0
32 100 0
32 101 0
32 102 0
32 103 0
32 104 0
32 105 0
32 106 0
32 107 0
32 108 0
32 109 0
32 110 0
32 111 0
32 112 0
32 113 0
32 114 0
32 115 0
32 116 0
32 117 0
32 118 0
32 119 0
32 120 0
32 121 0
32 122 0
32 123 0
32 124 0
32 125 0
32 126 0
32 127 0
32 128 0
32 129 0
32 130 0
32 131 0
32 132 0
32 133 0
32 134 0
32 135 0
32 136 0
32 137 0
32 138 0
32 139 0
32 140 0
32 141 0
32 142 0
32 143 0
32 144 0
32 145 0
32 146 0
32 147 0
32 148 0
32 149 0
32 150 0
32 151 1
32 152 1
32 153 1
32 154 1
32 155 1
32 156 1
32 157 1
32 158 1
32 159 1
32 160 1
32 161 1
32 162 1
32 163 1
32 164 1
32 165 1
32 166 1
32 167 1
32 168 1
32 169 1
32 170 1
32 171 1
32 172 1
32 173 1
32 174 1
32 175 1
32 176 1
32 177 1
32 178 1
32 179 1
32 180 1
32 181 1
32 182 1
32 183 1
32 184 1
32 185 1
32 186 1
32 187 1
32 188 1
32 189 1
32 190 1
32 191 1
32 192 1
32 193 1
32 194 1
32 195 1
32 196 1
32 197 1
32 198 1
32 199 1
32 200 1
32 201 1
32 202 1
32 203 1
32 204 1
32 205 1
32 206 1
32 207 1
32 208 1
32 209 1
32 210 1
32 211 1
32 212 1
32 213 1
32 214 1
32 215 1
32 216 1
32 217 1
32 218 1
32 219 1
32 220 1
32 221 1
32 222 1
32 223 1
32 224 1
32 225 1
32 226 1
32 227 1
32 228 1
32 229 1
32 230 1
32 231 1
32 232 1
32 233 1
32 234 1
32 235 1
32 236 1
32 237 1
32 238 1
32 239 1
32 240 1
32 241 1
32 242 1
32 243 1
32 244 1
32 245 1
32 246 1
32 247 1
32 248 1
32 249 1
32 250 1
32 251 1
32 252 1
32 253 1
32 254 1
32 255 1
32 256 1
32 257 1
32 258 1
32 259 1
32 260 1
32 261 1
32 262 1
32 263 1
32 264 1
32 265 1
32 266 1
32 267 1
32 268 1
32 269 1
32 270 1
32 271 1
32 272 1
32 273 1
32 274 1
32 275 1
32 276 1
32 277 1
32 278 1
32 279 1
32 280 1
32 281 1
32 282 1
32 283 1
32 284 1
32 285 1
32 286 1
32 287 1
32 288 1
32 289 1
32 290 1
32 291 1
32 292 1
32 293 1
32 294 1
32 295 1
32 296 1
32 297 1
32 298 1
32 299 1
32 300 1
32 301 1
32 302 1
32 303 1
32 304 1
32 305 1
32 306 1
32 307 1
32 308 1
32 309 1
32 310 1
32 311 1
32 312 1
32 313 1
32 314 1
32 315 1
32 316 1
32 317 1
32 318 1
32 319 1
32 320 1
32 321 1
32 322 1
32 323 1
32 324 1
32 325 1
32 326 1
32 327 1
32 328 1
32 329 1
32 330 1
32 331 1
32 332 1
32 333 1
32 334 1
32 335 1
32 336 1
32 337 1
32 338 1
32 339 1
32 340 1
32 341 1
32 342 1
32 343 1
32 344 1
32 345 1
32 346 1
32 347 1
32 348 1
32 349 1
32 350 1
32 351 1
32 352 1
32 353 1
32 354 1
32 355 1
32 356 1
32 357 1
32 358 1
32 359 1
32 360 1
32 361 1
32 362 1
32 363 1
32 364 1
32 365 1
32 366 1
32 367 1
32 368 1
32 369 1
32 370 1
32 371 1
32 372 1
32 373 1
32 374 1
32 375 1
32 376 1
32 377 1
32 378 1
32 379 1
32 380 1
32 381 1
32 382 1
32 383 1
32 384 1
32 385 1
32 386 1
32 387 1
32 388 1
32 389 1
32 390 1
32 391 1
32 392 1
32 393 1
32 394 1
32 395 1
32 396 1
32 397 1
32 398 1
32 399 1
33 0 1
33 1 0
33 2 0
33 3 0
33 4 0
33 5 0
33 6 0
33 7 0
33 8 0
33 9 0
33 10 0
33 11 0
33 12 0
33 13 0
33 14 0
33 15 0
33 16 0
33 17 0
33 18 0
33 19 0
33 20 0
33 21 0
33 22 0
33 23 0
33 24 0
33 25 0
33 26 0
33 27 0
33 28 0
33 29 0
33 30 0
33 31 0
33 32 0
33 33 0
33 34 0
33 35 0
33 36 0
33 37 0
33 38 0
33 39 1
33 40 1
33 41 1
33 42 1
33 43 1
33 44 1
33 45 1
33 46 1
33 47 1
33 48 1
33 49 1
33 50 1
33 51 1
33 52 1
33 53 1
33 54 1
33 55 1
33 56 1
33 57 1
33 58 1
33 59 1
33 60 1
33 61 1
33 62 1
33 63 1
33 64 1
33 65 1
33 66 1
33 67 1
33 68 1
33 69 1
33 70 1
33 71 1
33 72 1
33 73 1
33 74 1
33 75 1
33 76 1
33 77 1
33 78 1
33 79 1
33 80 1
33 81 1
33 82 1
33 83 1
33 84 1
33 85 1
33 86 1
33 87 1
33 88 1
33 89 1
33 90 1
33 91 1
33 92 1
33 93 1
33 94 1
33 95 1
33 96 1
33 97 1
33 98 1
33 99 1
33 100 1
33 101 1
33 102 1
33 103 1
33 104 1
33 105 1
33 106 1
33 107 1
33 108 1
33 109 1
33 110 1
33 111 1
33 112 1
33 113 1
33 114 1
33 115 1
33 116 1
33 117 1
33 118 1
33 119 1
33 120 1
33 121 1
33 122 1
33 123 1
33 124 1
33 125 1
33 126 1
33 127 1
33 128 1
33 129 1
33 130 1
33 131 1
33 132 1
33 133 1
33 134 1
33 135 1
33 136 1
33 137 1
33 138 1
33 139 1
33 140 1
33 141 1
33 142 1
33 143 1
33 144 1
33 145 1
33 146 1
33 147 1
33 148 1
33 149 1
33 150 1
33 151 1
33 152 1
33 153 1
33 154 1
33 155 1
33 156 1
33 157 1
33 158 1
33 159 1
33 160 1
33 161 1
33 162 1
33 163 1
33 164 1
33 165 1
33 166 1
33 167 1
33 168 1
33 169 1
33 170 1
33 171 1
33 172 1
33 173 1
33 174 1
33 175 1
33 176 1
33 177 1
33 178 1
33 179 1
33 180 1
33 181 1
33 182 1
33 183 1
33 184 1
33 185 1
33 186 1
33 187 1
33 188 1
33 189 1
33 190 1
33 191 1
33 192 1
33 193 1
33 194 1
33 195 1
33 196 1
33 197 1
33 198 1
33 199 1
33 200 1
33 201 1
33 202 1
33 203 1
33 204 1
33 205 1
33 206 1
33 207 1
33 208 1
33 209 1
33 210 1
33 211 1
33 212 1
33 213 1
33 214 1
33 215 1
33 216 1
33 217 1
33 218 1
33 219 1
33 220 1
33 221 1
33 222 1
33 223 1
33 224 1
33 225 1
33 226 1
33 227 1
33 228 1
33 229 1
33 230 1
33 231 1
33 232 1
33 233 1
33 234 1
33 235 1
33 236 1
33 237 1
33 238 1
33 239 1
33 240 1
33 241 1
33 242 1
33 243 1
33 244 1
33 245 1
33 246 1
33 247 1
33 248 1
33 249 1
33 250 1
33 251 1
33 252 1
33 253 1
33 254 1
33 255 1
33 256 1
33 257 1
33 258 1
33 259 1
33 260 1
33 261 1
33 262 1
33 263 1
33 264 1
33 265 1
33 266 1
33 267 1
33 268 1
33 269 1
33 270 1
33 271 1
33 272 1
33 273 1
33 274 1
33 275 1
33 276 1
33 277 1
33 278 1
33 279 1
33 280 1
33 281 1
33 282 1
33 283 1
33 284 1
33 285 1
33 286 1
33 287 1
33 288 1
33 289 1
33 290 1
33 291 1
33 292 1
33 293 1
33 294 1
33 295 1
33 296 1
33 297 1
33 298 1
33 299 1
33 300 1
33 301 1
33 302 1
33 303 1
33 304 1
33 305 1
33 306 1
33 307 1
33 308 1
33 309 1
33 310 1
33 311 1
33 312 1
33 313 1
33 314 1
33 315 1
33 316 1
33 317 1
33 318 1
33 319 1
33 320 1
33 321 1
33 322 1
33 323 1
33 324 1
33 325 1
33 326 1
33 327 1
33 328 1
33 329 1
33 330 1
33 331 1
33 332 1
33 333 1
33 334 1
33 335 1
33 336 1
33 337 1
33 338 1
33 339 1
33 340 1
33 341 1
33 342 1
33 343 1
33 344 1
33 345 1
33 346 1
33 347 1
33 348 1
33 349 1
33 350 1
33 351 1
33 352 1
33 353 1
33 354 1
33 355 1
33 356 1
33 357 1
33 358 1
33 359 1
33 360 1
33 361 1
33 362 1
33 363 1
33 364 1
33 365 1
33 366 1
33 367 1
33 368 1
33 369 1
33 370 1
33 371 1
33 372 1
33 373 1
33 374 1
33 375 1
33 376 1
33 377 1
33 378 1
33 379 1
33 380 1
33 381 1
33 382 1
33 383 1
33 384 1
33 385 1
33 386 1
33 387 1
33 388 1
33 389 1
33 390 1
33 391 1
33 392 1
33 393 1
33 394 1
33 395 1
33 396 1
33 397 1
33 398 1
33 399 1
34 0 1
34 1 0
34 2 0
34 3 0
34 4 0
34 5 0
34 6 0
34 7 0
34 8 0
34 9 1
34 10 1
34 11 1
34 12 1
34 13 1
34 14 1
34 15 1
34 16 1
34 17 1
34 18 1
34 19 1
34 20 1
34 21 1
34 22 1
34 23 1
34 24 1
34 25 1
34 26 1
34 27 1
34 28 1
34 29 1
34 30 1
34 31 1
34 32 1
34 33 1
34 34 1
34 35 1
34 36 1
34 37 1
34 38 1
34 39 1
34 40 1
34 41 1
34 42 1
34 43 1
34 44 1
34 45 1
34 46 1
34 47 1
34 48 1
34 49 1
34 50 1
34 51 1
34 52 1
34 53 1
34 54 1
34 55 1
34 56 1
34 57 1
34 58 1
34 59 1
34 60 1
34 61 1
34 62 1
34 63 1
34 64 1
34 65 1
34 66 1
34 67 1
34 68 1
34 69 1
34 70 1
34 71 1
34 72 1
34 73 1
34 74 1
34 75 1
34 76 1
34 77 1
34 78 1
34 79 1
34 80 1
34 81 1
34 82 1
34 83 1
34 84 1
34 85 1
34 86 1
34 87 1
34 88 1
34 89 1
34 90 1
34 91 1
34 92 1
34 93 1
34 94 1
34 95 1
34 96 1
34 97 1
34 98 1
34 99 1
34 100 1
34 101 1
34 102 1
34 103 1
34 104 1
34 105 1
34 106 1
34 107 1
34 108 1
34 109 1
34 110 1
34 111 1
34 112 1
34 113 1
34 114 1
34 115 1
34 116 1
34 117 1
34 118 1
34 119 1
34 120 1
34 121 1
34 122 1
34 123 1
34 124 1
34 125 1
34 126 1
34 127 1
34 128 1
34 129 1
34 130 1
34 131 1
34 132 1
34 133 1
34 134 1
34 135 1
34 136 1
34 137 1
34 138 1
34 139 1
34 140 1
34 141 1
34 142 1
34 143 1
34 144 1
34 145 1
34 146 1
34 147 1
34 148 1
34 149 1
34 150 1
34 151 1
34 152 1
34 153 1
34 154 1
34 155 1
34 156 1
34 157 1
34 158 1
34 159 1
34 160 1
34 161 1
34 162 1
34 163 1
34 164 1
34 165 1
34 166 1
34 167 1
34 168 1
34 169 1
34 170 1
34 171 1
34 172 1
34 173 1
34 174 1
34 175 1
34 176 1
34 177 1
34 178 1
34 179 1
34 180 1
34 181 1
34 182 1
34 183 1
34 184 1
34 185 1
34 186 1
34 187 1
34 188 1
34 189 1
34 190 1
34 191 1
34 192 1
34 193 1
34 194 1
34 195 1
34 196 1
34 197 1
34 198 1
34 199 1
34 200 1
34 201 1
34 202 1
34 203 1
34 204 1
34 205 1
34 206 1
34 207 1
34 208 1
34 209 1
34 210 1
34 211 1
34 212 1
34 213 1
34 214 1
34 215 1
34 216 1
34 217 1
34 218 1
34 219 1
34 220 1
34 221 1
34 222 1
34 223 1
34 224 1
34 225 1
34 226 1
34 227 1
34 228 1
34 229 1
34 230 1
34 231 1
34 232 1
34 233 1
34 234 1
34 235 1
34 236 1
34 237 1
34 238 1
34 239 1
34 240 1
34 241 1
34 242 1
34 243 1
34 244 1
34 245 1
34 246 1
34 247 1
34 248 1
34 249 1
34 250 1
34 251 1
34 252 1
34 253 1
34 254 1
34 255 1
34 256 1
34 257 1
34 258 1
34 259 1
34 260 1
34 261 1
34 262 1
34 263 1
34 264 1
34 265 1
34 266 1
34 267 1
34 268 1
34 269 1
34 270 1
34 271 1
34 272 1
34 273 1
34 274 1
34 275 1
34 276 1
34 277 1
34 278 1
34 279 1
34 280 1
34 281 1
34 282 1
34 283 1
34 284 1
34 285 1
34 286 1
34 287 1
34 288 1
34 289 1
34 290 1
34 291 1
34 292 1
34 293 1
34 294 1
34 295 1
34 296 1
34 297 1
34 298 1
34 299 1
34 300 1
34 301 1
34 302 1
34 303 1
34 304 1
34 305 1
34 306 1
34 307 1
34 308 1
34 309 1
34 310 1
34 311 1
34 312 1
34 313 1
34 314 1
34 315 1
34 316 1
34 317 1
34 318 1
34 319 1
34 320 1
34 321 1
34 322 1
34 323 1
34 324 1
34 325 1
34 326 1
34 327 1
34 328 1
34 329 1
34 330 1
34 331 1
34 332 1
34 333 1
34 334 1
34 335 1
34 336 1
34 337 1
34 338 1
34 339 1
34 340 1
34 341 1
34 342 1
34 343 1
34 344 1
34 345 1
34 346 1
34 347 1
34 348 1
34 349 1
34 350 1
34 351 1
34 352 1
34 353 1
34 354 1
34 355 1
34 356 1
34 357 1
34 358 1
34 359 1
34 360 1
34 361 1
34 362 1
34 363 1
34 364 1
34 365 1
34 366 1
34 367 1
34 368 1
34 369 1
34 370 1
34 371 1
34 372 1
34 373 1
34 374 1
34 375 1
34 376 1
34 377 1
34 378 1
34 379 1
34 380 1
34 381 1
34 382 1
34 383 1
34 384 1
34 385 1
34 386 1
34 387 1
34 388 1
34 389 1
34 390 1
34 391 1
34 392 1
34 393 1
34 394 1
34 395 1
34 396 1
34 397 1
34 398 1
34 399 1
35 0 1
35 1 0
35 2 1
35 3 1
35 4 1
35 5 1
35 6 1
35 7 1
35 8 1
35 9 1
35 10 1
35 11 1
35 12 1
35 13 1
35 14 1
35 15 1
35 16 1
35 17 1
35 18 1
35 19 1
35 20 1
35 21 1
35 22 1
35 23 1
35 24 1
35 25 1
35 26 1
35 27 1
35 28 1
35 29 1
35 30 1
35 31 1
35 32 1
35 33 1
35 34 1
35 35 1
35 36 1
35 37 1
35 38 1
35 39 1
35 40 1
35 41 1
35 42 1
35 43 1
35 44 1
35 45 1
35 46 1
35 47 1
35 48 1
35 49 1
35 50 1
35 51 1
35 52 1
35 53 1
35 54 1
35 55 1
35 56 1
35 57 1
35 58 1
35 59 1
35 60 1
35 61 1
35 62 1
35 63 1
35 64 1
35 65 1
35 66 1
35 67 1
35 68 1
35 69 1
35 70 1
35 71 1
35 72 1
35 73 1
35 74 1
35 75 1
35 76 1
35 77 1
35 78 1
35 79 1
35 80 1
35 81 1
35 82 1
35 83 1
35 84 1
35 85 1
35 86 1
35 87 1
35 88 1
35 89 1
35 90 1
35 91 1
35 92 1
35 93 1
35 94 1
35 95 1
35 96 1
35 97 1
35 98 1
35 99 1
35 100 1
35 101 1
35 102 1
35 103 1
35 104 1
35 105 1
35 106 1
35 107 1
35 108 1
35 109 1
35 110 1
35 111 1
35 112 1
35 113 1
35 114 1
35 115 1
35 116 1
35 117 1
35 118 1
35 119 1
35 120 1
35 121 1
35 122 1
35 123 1
35 124 1
35 125 1
35 126 1
35 127 1
35 128 1
35 129 1
35 130 1
35 131 1
35 132 1
35 133 1
35 134 1
35 135 1
35 136 1
35 137 1
35 138 1
35 139 1
35 140 1
35 141 1
35 142 1
35 143 1
35 144 1
35 145 1
35 146 1
35 147 1
35 148 1
35 149 1
35 150 1
35 151 1
35 152 1
35 153 1
35 154 1
35 155 1
35 156 1
35 157 1
35 158 1
35 159 1
35 160 1
35 161 1
35 162 1
35 163 1
35 164 1
35 165 1
35 166 1
35 167 1
35 168 1
35 169 1
35 170 1
35 171 1
35 172 1
35 173 1
35 174 1
35 175 1
35 176 1
35 177 1
35 178 1
35 179 1
35 180 1
35 181 1
35 182 1
35 183 1
35 184 1
35 185 1
35 186 1
35 187 1
35 188 1
35 189 1
35 190 1
35 191 1
35 192 1
35 193 1
35 194 1
35 195 1
35 196 1
35 197 1
35 198 1
35 199 1
35 200 1
35 201 1
35 202 1
35 203 1
35 204 1
35 205 1
35 206 1
35 207 1
35 208 1
35 209 1
35 210 1
35 211 1
35 212 1
35 213 1
35 214 1
35 215 1
35 216 1
35 217 1
35 218 1
35 219 1
35 220 1
35 221 1
35 222 1
35 223 1
35 224 1
35 225 1
35 226 1
35 227 1
35 228 1
35 229 1
35 230 1
35 231 1
35 232 1
35 233 1
35 234 1
35 235 1
35 236 1
35 237 1
35 238 1
35 239 1
35 240 1
35 241 1
35 242 1
35 243 1
35 244 1
35 245 1
35 246 1
35 247 1
35 248 1
35 249 1
35 250 1
35 251 1
35 252 1
35 253 1
35 254 1
35 255 1
35 256 1
35 257 1
35 258 1
35 259 1
35 260 1
35 261 1
35 262 1
35 263 1
35 264 1
35 265 1
35 266 1
35 267 1
35 268 1
35 269 1
35 270 1
35 271 1
35 272 1
35 273 1
35 274 1
35 275 1
35 276 1
35 277 1
35 278 1
35 279 1
35 280 1
35 281 1
35 282 1
35 283 1
35 284 1
35 285 1
35 286 1
35 287 1
35 288 1
35 289 1
35 290 1
35 291 1
35 292 1
35 293 1
35 294 1
35 295 1
35 296 1
35 297 1
35 298 1
35 299 1
35 300 1
35 301 1
35 302 1
35 303 1
35 304 1
35 305 1
35 306 1
35 307 1
35 308 1
35 309 1
35 310 1
35 311 1
35 312 1
35 313 1
35 314 1
35 315 1
35 316 1
35 317 1
35 318 1
35 319 1
35 320 1
35 321 1
35 322 1
35 323 1
35 324 1
35 325 1
35 326 1
35 327 1
35 328 1
35 329 1
35 330 1
35 331 1
35 332 1
35 333 1
35 334 1
35 335 1
35 336 1
35 337 1
35 338 1
35 339 1
35 340 1
35 341 1
35 342 1
35 343 1
35 344 1
35 345 1
35 346 1
35 347 1
35 348 1
35 349 1
35 350 1
35 351 1
35 352 1
35 353 1
35 354 1
35 355 1
35 356 1
35 357 1
35 358 1
35 359 1
35 360 1
35 361 1
35 362 1
35 363 1
35 364 1
35 365 1
35 366 1
35 367 1
35 368 1
35 369 1
35 370 1
35 371 1
35 372 1
35 373 1
35 374 1
35 375 1
35 376 1
35 377 1
35 378 1
35 379 1
35 380 1
35 381 1
35 382 1
35 383 1
35 384 1
35 385 1
35 386 1
35 387 1
35 388 1
35 389 1
35 390 1
35 391 1
35 392 1
35 393 1
35 394 1
35 395 1
35 396 1
35 397 1
35 398 1
35 399 1
36 0 1
36 1 1
36 2 1
36 3 1
36 4 1
36 5 1
36 6 1
36 7 1
36 8 1
36 9 1
36 10 1
36 11 1
36 12 1
36 13 1
36 14 1
36 15 1
36 16 1
36 17 1
36 18 1
36 19 1
36 20 1
36 21 1
36 22 1
36 23 1
36 24 1
36 25 1
36 26 1
36 27 1
36 28 1
36 29 1
36 30 1
36 31 1
36 32 1
36 33 1
36 34 1
36 35 1
36 36 1
36 37 1
36 38 1
36 39 1
36 40 1
36 41 1
36 42 1
36 43 1
36 44 1
36 45 1
36 46 1
36 47 1
36 48 1
36 49 1
36 50 1
36 51 1
36 52 1
36 53 1
36 54 1
36 55 1
36 56 1
36 57 1
36 58 1
36 59 1
36 60 1
36 61 1
36 62 1
36 63 1
36 64 1
36 65 1
36 66 1
36 67 1
36 68 1
36 69 1
36 70 1
36 71 1
36 72 1
36 73 1
36 74 1
36 75 1
36 76 1
36 77 1
36 78 1
36 79 1
36 80 1
36 81 1
36 82 1
36 83 1
36 84 1
36 85 1
36 86 1
36 87 1
36 88 1
36 89 1
36 90 1
36 91 1
36 92 1
36 93 1
36 94 1
36 95 1
36 96 1
36 97 1
36 98 1
36 99 1
36 100 1
36 101 1
36 102 1
36 103 1
36 104 1
36 105 1
36 106 1
36 107 1
36 108 1
36 109 1
36 110 1
36 111 1
36 112 1
36 113 1
36 114 1
36 115 1
36 116 1
36 117 1
36 118 1
36 119 1
36 120 1
36 121 1
36 122 1
36 123 1
36 124 1
36 125 1
36 126 1
36 127 1
36 128 1
36 129 1
36 130 1
36 131 1
36 132 1
36 133 1
36 134 1
36 135 1
36 136 1
36 137 1
36 138 1
36 139 1
36 140 1
36 141 1
36 142 1
36 143 1
36 144 1
36 145 1
36 146 1
36 147 1
36 148 1
36 149 1
36 150 1
36 151 1
36 152 1
36 153 1
36 154 1
36 155 1
36 156 1
36 157 1
36 158 1
36 159 1
36 160 1
36 161 1
36 162 1
36 163 1
36 164 1
36 165 1
36 166 1
36 167 1
36 168 1
36 169 1
36 170 1
36 171 1
36 172 1
36 173 1
36 174 1
36 175 1
36 176 1
36 177 1
36 178 1
36 179 1
36 180 1
36 181 1
36 182 1
36 183 1
36 184 1
36 185 1
36 186 1
36 187 1
36 188 1
36 189 1
36 190 1
36 191 1
36 192 1
36 193 1
36 194 1
36 195 1
36 196 1
36 197 1
36 198 1
36 199 1
36 200 1
36 201 1
36 202 1
36 203 1
36 204 1
36 205 1
36 206 1
36 207 1
36 208 1
36 209 1
36 210 1
36 211 1
36 212 1
36 213 1
36 214 1
36 215 1
36 216 1
36 217 1
36 218 1
36 219 1
36 220 1
36 221 1
36 222 1
36 223 1
36 224 1
36 225 1
36 226 1
36 227 1
36 228 1
36 229 1
36 230 1
36 231 1
36 232 1
36 233 1
36 234 1
36 235 1
36 236 1
36 237 1
36 238 1
36 239 1
36 240 1
36 241 1
36 242 1
36 243 1
36 244 1
36 245 1
36 246 1
36 247 1
36 248 1
36 249 1
36 250 1
36 251 1
36 252 1
36 253 1
36 254 1
36 255 1
36 256 1
36 257 1
36 258 1
36 259 1
36 260 1
36 261 1
36 262 1
36 263 1
36 264 1
36 265 1
36 266 1
36 267 1
36 268 1
36 269 1
36 270 1
36 271 1
36 272 1
36 273 1
36 274 1
36 275 1
36 276 1
36 277 1
36 278 1
36 279 1
36 280 1
36 281 1
36 282 1
36 283 1
36 284 1
36 285 1
36 286 1
36 287 1
36 288 1
36 289 1
36 290 1
36 291 1
36 292 1
36 293 1
36 294 1
36 295 1
36 296 1
36 297 1
36 298 1
36 299 1
36 300 1
36 301 1
36 302 1
36 303 1
36 304 1
36 305 1
36 306 1
36 307 1
36 308 1
36 309 1
36 310 1
36 311 1
36 312 1
36 313 1
36 314 1
36 315 1
36 316 1
36 317 1
36 318 1
36 319 1
36 320 1
36 321 1
36 322 1
36 323 1
36 324 1
36 325 1
36 326 1
36 327 1
36 328 1
36 329 1
36 330 1
36 331 1
36 332 1
36 333 1
36 334 1
36 335 1
36 336 1
36 337 1
36 338 1
36 339 1
36 340 1
36 341 1
36 342 1
36 343 1
36 344 1
36 345 1
36 346 1
36 347 1
36 348 1
36 349 1
36 350 1
36 351 1
36 352 1
36 353 1
36 354 1
36 355 1
36 356 1
36 357 1
36 358 1
36 359 1
36 360 1
36 361 1
36 362 1
36 363 1
36 364 1
36 365 1
36 366 1
36 367 1
36 368 1
36 369 1
36 370 1
36 371 1
36 372 1
36 373 1
36 374 1
36 375 1
36 376 1
36 377 1
36 378 1
36 379 1
36 380 1
36 381 1
36 382 1
36 383 1
36 384 1
36 385 1
36 386 1
36 387 1
36 388 1
36 389 1
36 390 1
36 391 1
36 392 1
36 393 1
36 394 1
36 395 1
36 396 1
36 397 1
36 398 1
36 399 1
37 0 1
37 1 1
37 2 1
37 3 1
37 4 1
37 5 1
37 6 1
37 7 1
37 8 1
37 9 1
37 10 1
37 11 1
37 12 1
37 13 1
37 14 1
37 15 1
37 16 1
37 17 1
37 18 1
37 19 1
37 20 1
37 21 1
37 22 1
37 23 1
37 24 1
37 25 1
37 26 1
37 27 1
37 28 1
37 29 1
37 30 1
37 31 1
37 32 1
37 33 1
37 34 1
37 35 1
37 36 1
37 37 1
37 38 1
37 39 1
37 40 1
37 41 1
37 42 1
37 43 1
37 44 1
37 45 1
37 46 1
37 47 1
37 48 1
37 49 1
37 50 1
37 51 1
37 52 1
37 53 1
37 54 1
37 55 1
37 56 1
37 57 1
37 58 1
37 59 1
37 60 1
37 61 1
37 62 1
37 63 1
37 64 1
37 65 1
37 66 1
37 67 1
37 68 1
37 69 1
37 70 1
37 71 1
37 72 1
37 73 1
37 74 1
37 75 1
37 76 1
37 77 1
37 78 1
37 79 1
37 80 1
37 81 1
37 82 1
37 83 1
37 84 1
37 85 1
37 86 1
37 87 1
37 88 1
37 89 1
37 90 1
37 91 1
37 92 1
37 93 1
37 94 1
37 95 1
37 96 1
37 97 1
37 98 1
37 99 1
37 100 1
37 101 1
37 102 1
37 103 1
37 104 1
37 105 1
37 106 1
37 107 1
37 108 1
37 109 1
37 110 1
37 111 1
37 112 1
37 113 1
37 114 1
37 115 1
37 116 1
37 117 1
37 118 1
37 119 1
37 120 1
37 121 1
37 122 1
37 123 1
37 124 1
37 125 1
37 126 1
37 127 1
37 128 1
37 129 1
37 130 1
37 131 1
37 132 1
37 133 1
37 134 1
37 135 1
37 136 1
37 137 1
37 138 1
37 139 1
37 140 1
37 141 1
37 142 1
37 143 1
37 144 1
37 145 1
37 146 1
37 147 1
37 148 1
37 149 1
37 150 1
37 151 1
37 152 1
37 153 1
37 154 1
37 155 1
37 156 1
37 157 1
37 158 1
37 159 1
37 160 1
37 161 1
37 162 1
37 163 1
37 164 1
37 165 1
37 166 1
37 167 1
37 168 1
37 169 1
37 170 1
37 171 1
37 172 1
37 173 1
37 174 1
37 175 1
37 176 1
37 177 1
37 178 1
37 179 1
37 180 1
37 181 1
37 182 1
37 183 1
37 184 1
37 185 1
37 186 1
37 187 1
37 188 1
37 189 1
37 190 1
37 191 1
37 192 1
37 193 1
37 194 1
37 195 1
37 196 1
37 197 1
37 198 1
37 199 1
37 200 1
37 201 1
37 202 1
37 203 1
37 204 1
37 205 1
37 206 1
37 207 1
37 208 1
37 209 1
37 210 1
37 211 1
37 212 1
37 213 1
37 214 1
37 215 1
37 216 1
37 217 1
37 218 1
37 219 1
37 220 1
37 221 1
37 222 1
37 223 1
37 224 1
37 225 1
37 226 1
37 227 1
37 228 1
37 229 1
37 230 1
37 231 1
37 232 1
37 233 1
37 234 1
37 235 1
37 236 1
37 237 1
37 238 1
37 239 1
37 240 1
37 241 1
37 242 1
37 243 1
37 244 1
37 245 1
37 246 1
37 247 1
37 248 1
37 249 1
37 250 1
37 251 1
37 252 1
37 253 1
37 254 1
37 255 1
37 256 1
37 257 1
37 258 1
37 259 1
37 260 1
37 261 1
37 262 1
37 263 1
37 264 1
37 265 1
37 266 1
37 267 1
37 268 1
37 269 1
37 270 1
37 271 1
37 272 1
37 273 1
37 274 1
37 275 1
37 276 1
37 277 1
37 278 1
37 279 1
37 280 1
37 281 1
37 282 1
37 283 1
37 284 1
37 285 1
37 286 1
37 287 1
37 288 1
37 289 1
37 290 1
37 291 1
37 292 1
37 293 1
37 294 1
37 295 1
37 296 1
37 297 1
37 298 1
37 299 1
37 300 1
37 301 1
37 302 1
37 303 1
37 304 1
37 305 1
37 306 1
37 307 1
37 308 1
37 309 1
37 310 1
37 311 1
37 312 1
37 313 1
37 314 1
37 315 1
37 316 1
37 317 1
37 318 1
37 319 1
37 320 1
37 321 1
37 322 1
37 323 1
37 324 1
37 325 1
37 326 1
37 327 1
37 328 1
37 329 1
37 330 1
37 331 1
37 332 1
37 333 1
37 334 1
37 335 1
37 336 1
37 337 1
37 338 1
37 339 1
37 340 1
37 341 1
37 342 1
37 343 1
37 344 1
37 345 1
37 346 1
37 347 1
37 348 1
37 349 1
37 350 1
37 351 1
37 352 1
37 353 1
37 354 1
37 355 1
37 356 1
37 357 1
37 358 1
37 359 1
37 360 1
37 361 1
37 362 1
37 363 1
37 364 1
37 365 1
37 366 1
37 367 1
37 368 1
37 369 1
37 370 1
37 371 1
37 372 1
37 373 1
37 374 1
37 375 1
37 376 1
37 377 1
37 378 1
37 379 1
37 380 1
37 381 1
37 382 1
37 383 1
37 384 1
37 385 1
37 386 1
37 387 1
37 388 1
37 389 1
37 390 1
37 391 1
37 392 1
37 393 1
37 394 1
37 395 1
37 396 1
37 397 1
37 398 1
37 399 1
38 0 1
38 1 1
38 2 1
38 3 1
38 4 1
38 5 1
38 6 1
38 7 1
38 8 1
38 9 1
38 10 1
38 11 1
38 12 1
38 13 1
38 14 1
38 15 1
38 16 1
38 17 1
38 18 1
38 19 1
38 20 1
38 21 1
38 22 1
38 23 1
38 24 1
38 25 1
38 26 1
38 27 1
38 28 1
38 29 1
38 30 1
38 31 1
38 32 1
38 33 1
38 34 1
38 35 1
38 36 1
38 37 1
38 38 1
38 39 1
38 40 1
38 41 1
38 42 1
38 43 1
38 44 1
38 45 1
38 46 1
38 47 1
38 48 1
38 49 1
38 50 1
38 51 1
38 52 1
38 53 1
38 54 1
38 55 1
38 56 1
38 57 1
38 58 1
38 59 1
38 60 1
38 61 1
38 62 1
38 63 1
38 64 1
38 65 1
38 66 1
38 67 1
38 68 1
38 69 1
38 70 1
38 71 1
38 72 1
38 73 1
38 74 1
38 75 1
38 76 1
38 77 1
38 78 1
38 79 1
38 80 1
38 81 1
38 82 1
38 83 1
38 84 1
38 85 1
38 86 1
38 87 1
38 88 1
38 89 1
38 90 1
38 91 1
38 92 1
38 93 1
38 94 1
38 95 1
38 96 1
38 97 1
38 98 1
38 99 1
38 100 1
38 101 1
38 102 1
38 103 1
38 104 1
38 105 1
38 106 1
38 107 1
38 108 1
38 109 1
38 110 1
38 111 1
38 112 1
38 113 1
38 114 1
38 115 1
38 116 1
38 117 1
38 118 1
38 119 1
38 120 1
38 121 1
38 122 1
38 123 1
38 124 1
38 125 1
38 126 1
38 127 1
38 128 1
38 129 1
38 130 1
38 131 1
38 132 1
38 133 1
38 134 1
38 135 1
38 136 1
38 137 1
38 138 1
38 139 1
38 140 1
38 141 1
38 142 1
38 143 1
38 144 1
38 145 1
38 146 1
38 147 1
38 148 1
38 149 1
38 150 1
38 151 1
38 152 1
38 153 1
38 154 1
38 155 1
38 156 1
38 157 1
38 158 1
38 159 1
38 160 1
38 161 1
38 162 1
38 163 1
38 164 1
38 165 1
38 166 1
38 167 1
38 168 1
38 169 1
38 170 1
38 171 1
38 172 1
38 173 1
38 174 1
38 175 1
38 176 1
38 177 1
38 178 1
38 179 1
38 180 1
38 181 1
38 182 1
38 183 1
38 184 1
38 185 1
38 186 1
38 187 1
38 188 1
38 189 1
38 190 1
38 191 1
38 192 1
38 193 1
38 194 1
38 195 1
38 196 1
38 197 1
38 198 1
38 199 1
38 200 1
38 201 1
38 202 1
38 203 1
38 204 1
38 205 1
38 206 1
38 207 1
38 208 1
38 209 1
38 210 1
38 211 1
38 212 1
38 213 1
38 214 1
38 215 1
38 216 1
38 217 1
38 218 1
38 219 1
38 220 1
38 221 1
38 222 1
38 223 1
38 224 1
38 225 1
38 226 1
38 227 1
38 228 1
38 229 1
38 230 1
38 231 1
38 232 1
38 233 1
38 234 1
38 235 1
38 236 1
38 237 1
38 238 1
38 239 1
38 240 1
38 241 1
38 242 1
38 243 1
38 244 1
38 245 1
38 246 1
38 247 1
38 248 1
38 249 1
38 250 1
38 251 1
38 252 1
38 253 1
38 254 1
38 255 1
38 256 1
38 257 1
38 258 1
38 259 1
38 260 1
38 261 1
38 262 1
38 263 1
38 264 1
38 265 1
38 266 1
38 267 1
38 268 1
38 269 1
38 270 1
38 271 1
38 272 1
38 273 1
38 274 1
38 275 1
38 276 1
38 277 1
38 278 1
38 279 1
38 280 1
38 281 1
38 282 1
38 283 1
38 284 1
38 285 1
38 286 1
38 287 1
38 288 1
38 289 1
38 290 1
38 291 1
38 292 1
38 293 1
38 294 1
38 295 1
38 296 1
38 297 1
38 298 1
38 299 1
38 300 1
38 301 1
38 302 1
38 303 1
38 304 1
38 305 1
38 306 1
38 307 1
38 308 1
38 309 1
38 310 1
38 311 1
38 312 1
38 313 1
38 314 1
38 315 1
38 316 1
38 317 1
38 318 1
38 319 1
38 320 1
38 321 1
38 322 1
38 323 1
38 324 1
38 325 1
38 326 1
38 327 1
38 328 1
38 329 1
38 330 1
38 331 1
38 332 1
38 333 1
38 334 1
38 335 1
38 336 1
38 337 1
38 338 1
38 339 1
38 340 1
38 341 1
38 342 1
38 343 1
38 344 1
38 345 1
38 346 1
38 347 1
38 348 1
38 349 1
38 350 1
38 351 1
38 352 1
38 353 1
38 354 1
38 355 1
38 356 1
38 357 1
38 358 1
38 359 1
38 360 1
38 361 1
38 362 1
38 363 1
38 364 1
38 365 1
38 366 1
38 367 1
38 368 1
38 369 1
38 370 1
38 371 1
38 372 1
38 373 1
38 374 1
38 375 1
38 376 1
38 377 1
38 378 1
38 379 1
38 380 1
38 381 1
38 382 1
38 383 1
38 384 1
38 385 1
38 386 1
38 387 1
38 388 1
38 389 1
38 390 1
38 391 1
38 392 1
38 393 1
38 394 1
38 395 1
38 396 1
38 397 1
38 398 1
38 399 1
39 0 1
39 1 1
39 2 1
39 3 1
39 4 1
39 5 1
39 6 1
39 7 1
39 8 1
39 9 1
39 10 1
39 11 1
39 12 1
39 13 1
39 14 1
39 15 1
39 16 1
39 17 1
39 18 1
39 19 1
39 20 1
39 21 1
39 22 1
39 23 1
39 24 1
39 25 1
39 26 1
39 27 1
39 28 1
39 29 1
39 30 1
39 31 1
39 32 1
39 33 1
39 34 1
39 35 1
39 36 1
39 37 1
39 38 1
39 39 1
39 40 1
39 41 1
39 42 1
39 43 1
39 44 1
39 45 1
39 46 1
39 47 1
39 48 1
39 49 1
39 50 1
39 51 1
39 52 1
39 53 1
39 54 1
39 55 1
39 56 1
39 57 1
39 58 1
39 59 1
39 60 1
39 61 1
39 62 1
39 63 1
39 64 1
39 65 1
39 66 1
39 67 1
39 68 1
39 69 1
39 70 1
39 71 1
39 72 1
39 73 1
39 74 1
39 75 1
39 76 1
39 77 1
39 78 1
39 79 1
39 80 1
39 81 1
39 82 1
39 83 1
39 84 1
39 85 1
39 86 1
39 87 1
39 88 1
39 89 1
39 90 1
39 91 1
39 92 1
39 93 1
39 94 1
39 95 1
39 96 1
39 97 1
39 98 1
39 99 1
39 100 1
39 101 1
39 102 1
39 103 1
39 104 1
39 105 1
39 106 1
39 107 1
39 108 1
39 109 1
39 110 1
39 111 1
39 112 1
39 113 1
39 114 1
39 115 1
39 116 1
39 117 1
39 118 1
39 119 1
39 120 1
39 121 1
39 122 1
39 123 1
39 124 1
39 125 1
39 126 1
39 127 1
39 128 1
39 129 1
39 130 1
39 131 1
39 132 1
39 133 1
39 134 1
39 135 1
39 136 1
39 137 1
39 138 1
39 139 1
39 140 1
39 141 1
39 142 1
39 143 1
39 144 1
39 145 1
39 146 1
39 147 1
39 148 1
39 149 1
39 150 1
39 151 1
39 152 1
39 153 1
39 154 1
39 155 1
39 156 1
39 157 1
39 158 1
39 159 1
39 160 1
39 161 1
39 162 1
39 163 1
39 164 1
39 165 1
39 166 1
39 167 1
39 168 1
39 169 1
39 170 1
39 171 1
39 172 1
39 173 1
39 174 1
39 175 1
39 176 1
39 177 1
39 178 1
39 179 1
39 180 1
39 181 1
39 182 1
39 183 1
39 184 1
39 185 1
39 186 1
39 187 1
39 188 1
39 189 1
39 190 1
39 191 1
39 192 1
39 193 1
39 194 1
39 195 1
39 196 1
39 197 1
39 198 1
39 199 1
39 200 1
39 201 1
39 202 1
39 203 1
39 204 1
39 205 1
39 206 1
39 207 1
39 208 1
39 209 1
39 210 1
39 211 1
39 212 1
39 213 1
39 214 1
39 215 1
39 216 1
39 217 1
39 218 1
39 219 1
39 220 1
39 221 1
39 222 1
39 223 1
39 224 1
39 225 1
39 226 1
39 227 1
39 228 1
39 229 1
39 230 1
39 231 1
39 232 1
39 233 1
39 234 1
39 235 1
39 236 1
39 237 1
39 238 1
39 239 1
39 240 1
39 241 1
39 242 1
39 243 1
39 244 1
39 245 1
39 246 1
39 247 1
39 248 1
39 249 1
39 250 1
39 251 1
39 252 1
39 253 1
39 254 1
39 255 1
39 256 1
39 257 1
39 258 1
39 259 1
39 260 1
39 261 1
39 262 1
39 263 1
39 264 1
39 265 1
39 266 1
39 267 1
39 268 1
39 269 1
39 270 1
39 271 1
39 272 1
39 273 1
39 274 1
39 275 1
39 276 1
39 277 1
39 278 1
39 279 1
39 280 1
39 281 1
39 282 1
39 283 1
39 284 1
39 285 1
39 286 1
39 287 1
39 288 1
39 289 1
39 290 1
39 291 1
39 292 1
39 293 1
39 294 1
39 295 1
39 296 1
39 297 1
39 298 1
39 299 1
39 300 1
39 301 1
39 302 1
39 303 1
39 304 1
39 305 1
39 306 1
39 307 1
39 308 1
39 309 1
39 310 1
39 311 1
39 312 1
39 313 1
39 314 1
39 315 1
39 316 1
39 317 1
39 318 1
39 319 1
39 320 1
39 321 1
39 322 1
39 323 1
39 324 1
39 325 1
39 326 1
39 327 1
39 328 1
39 329 1
39 330 1
39 331 1
39 332 1
39 333 1
39 334 1
39 335 1
39 336 1
39 337 1
39 338 1
39 339 1
39 340 1
39 341 1
39 342 1
39 343 1
39 344 1
39 345 1
39 346 1
39 347 1
39 348 1
39 349 1
39 350 1
39 351 1
39 352 1
39 353 1
39 354 1
39 355 1
39 356 1
39 357 1
39 358 1
39 359 1
39 360 1
39 361 1
39 362 1
39 363 1
39 364 1
39 365 1
39 366 1
39 367 1
39 368 1
39 369 1
39 370 1
39 371 1
39 372 1
39 373 1
39 374 1
39 375 1
39 376 1
39 377 1
39 378 1
39 379 1
39 380 1
39 381 1
39 382 1
39 383 1
39 384 1
39 385 1
39 386 1
39 387 1
39 388 1
39 389 1
39 390 1
39 391 1
39 392 1
39 393 1
39 394 1
39 395 1
39 396 1
39 397 1
39 398 1
39 399 1


==> RevisionFigures/data/qapa_b=9.csv <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0
0 28 0
0 29 0
0 30 0
0 31 0
0 32 0
0 33 0
0 34 0
0 35 0
0 36 0
0 37 0
0 38 0
0 39 0
0 40 0
0 41 0
0 42 0
0 43 0
0 44 0
0 45 0
0 46 0
0 47 0
0 48 0
0 49 0
0 50 0
0 51 0
0 52 0
0 53 0
0 54 0
0 55 0
0 56 0
0 57 0
0 58 0
0 59 0
0 60 0
0 61 0
0 62 0
0 63 0
0 64 0
0 65 0
0 66 0
0 67 0
0 68 0
0 69 0
0 70 0
0 71 0
0 72 0
0 73 0
0 74 0
0 75 0
0 76 0
0 77 0
0 78 0
0 79 0
0 80 0
0 81 0
0 82 0
0 83 0
0 84 0
0 85 0
0 86 0
0 87 0
0 88 0
0 89 0
0 90 0
0 91 0
0 92 0
0 93 0
0 94 0
0 95 0
0 96 0
0 97 0
0 98 0
0 99 0
0 100 0
0 101 0
0 102 0
0 103 0
0 104 0
0 105 0
0 106 0
0 107 0
0 108 0
0 109 0
0 110 0
0 111 0
0 112 0
0 113 0
0 114 0
0 115 0
0 116 0
0 117 0
0 118 0
0 119 0
0 120 0
0 121 0
0 122 0
0 123 0
0 124 0
0 125 0
0 126 0
0 127 0
0 128 0
0 129 0
0 130 0
0 131 0
0 132 0
0 133 0
0 134 0
0 135 0
0 136 0
0 137 0
0 138 0
0 139 0
0 140 0
0 141 0
0 142 0
0 143 0
0 144 0
0 145 0
0 146 0
0 147 0
0 148 0
0 149 0
0 150 0
0 151 0
0 152 0
0 153 0
0 154 0
0 155 0
0 156 0
0 157 0
0 158 0
0 159 0
0 160 0
0 161 0
0 162 0
0 163 0
0 164 0
0 165 0
0 166 0
0 167 0
0 168 0
0 169 0
0 170 0
0 171 0
0 172 0
0 173 0
0 174 0
0 175 0
0 176 0
0 177 0
0 178 0
0 179 0
0 180 0
0 181 0
0 182 0
0 183 0
0 184 0
0 185 0
0 186 0
0 187 0
0 188 0
0 189 0
0 190 0
0 191 0
0 192 0
0 193 0
0 194 0
0 195 0
0 196 0
0 197 0
0 198 0
0 199 0
0 200 0
0 201 0
0 202 0
0 203 0
0 204 0
0 205 0
0 206 0
0 207 0
0 208 0
0 209 0
0 210 0
0 211 0
0 212 0
0 213 0
0 214 0
0 215 0
0 216 0
0 217 0
0 218 0
0 219 0
0 220 0
0 221 0
0 222 0
0 223 0
0 224 0
0 225 0
0 226 0
0 227 0
0 228 0
0 229 0
0 230 0
0 231 0
0 232 0
0 233 0
0 234 0
0 235 0
0 236 0
0 237 0
0 238 0
0 239 0
0 240 0
0 241 0
0 242 0
0 243 0
0 244 0
0 245 0
0 246 0
0 247 0
0 248 0
0 249 0
0 250 0
0 251 0
0 252 0
0 253 0
0 254 0
0 255 0
0 256 0
0 257 0
0 258 0
0 259 0
0 260 0
0 261 0
0 262 0
0 263 0
0 264 0
0 265 0
0 266 0
0 267 0
0 268 0
0 269 0
0 270 0
0 271 0
0 272 0
0 273 0
0 274 0
0 275 0
0 276 0
0 277 0
0 278 0
0 279 0
0 280 0
0 281 0
0 282 0
0 283 0
0 284 0
0 285 0
0 286 0
0 287 0
0 288 0
0 289 0
0 290 0
0 291 0
0 292 0
0 293 0
0 294 0
0 295 0
0 296 0
0 297 0
0 298 0
0 299 0
0 300 0
0 301 0
0 302 0
0 303 0
0 304 0
0 305 0
0 306 0
0 307 0
0 308 0
0 309 0
0 310 0
0 311 0
0 312 0
0 313 0
0 314 0
0 315 0
0 316 0
0 317 0
0 318 0
0 319 0
0 320 0
0 321 0
0 322 0
0 323 0
0 324 0
0 325 0
0 326 0
0 327 0
0 328 0
0 329 0
0 330 0
0 331 0
0 332 0
0 333 0
0 334 0
0 335 0
0 336 0
0 337 0
0 338 0
0 339 0
0 340 0
0 341 0
0 342 0
0 343 0
0 344 0
0 345 0
0 346 0
0 347 0
0 348 0
0 349 0
0 350 0
0 351 0
0 352 0
0 353 0
0 354 0
0 355 0
0 356 0
0 357 0
0 358 0
0 359 0
0 360 0
0 361 0
0 362 0
0 363 0
0 364 0
0 365 0
0 366 0
0 367 0
0 368 0
0 369 0
0 370 0
0 371 0
0 372 0
0 373 0
0 374 0
0 375 0
0 376 0
0 377 0
0 378 0
0 379 0
0 380 0
0 381 0
0 382 0
0 383 0
0 384 0
0 385 0
0 386 0
0 387 0
0 388 0
0 389 0
0 390 0
0 391 0
0 392 0
0 393 0
0 394 0
0 395 0
0 396 0
0 397 0
0 398 0
0 399 0
1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0
1 28 0
1 29 0
1 30 0
1 31 0
1 32 0
1 33 0
1 34 0
1 35 0
1 36 0
1 37 0
1 38 0
1 39 0
1 40 0
1 41 0
1 42 0
1 43 0
1 44 0
1 45 0
1 46 0
1 47 0
1 48 0
1 49 0
1 50 0
1 51 0
1 52 0
1 53 0
1 54 0
1 55 0
1 56 0
1 57 0
1 58 0
1 59 0
1 60 0
1 61 0
1 62 0
1 63 0
1 64 0
1 65 0
1 66 0
1 67 0
1 68 0
1 69 0
1 70 0
1 71 0
1 72 0
1 73 0
1 74 0
1 75 0
1 76 0
1 77 0
1 78 0
1 79 0
1 80 0
1 81 0
1 82 0
1 83 0
1 84 0
1 85 0
1 86 0
1 87 0
1 88 0
1 89 0
1 90 0
1 91 0
1 92 0
1 93 0
1 94 0
1 95 0
1 96 0
1 97 0
1 98 0
1 99 0
1 100 0
1 101 0
1 102 0
1 103 0
1 104 0
1 105 0
1 106 0
1 107 0
1 108 0
1 109 0
1 110 0
1 111 0
1 112 0
1 113 0
1 114 0
1 115 0
1 116 0
1 117 0
1 118 0
1 119 0
1 120 0
1 121 0
1 122 0
1 123 0
1 124 0
1 125 0
1 126 0
1 127 0
1 128 0
1 129 0
1 130 0
1 131 0
1 132 0
1 133 0
1 134 0
1 135 0
1 136 0
1 137 0
1 138 0
1 139 0
1 140 0
1 141 0
1 142 0
1 143 0
1 144 0
1 145 0
1 146 0
1 147 0
1 148 0
1 149 0
1 150 0
1 151 0
1 152 0
1 153 0
1 154 0
1 155 0
1 156 0
1 157 0
1 158 0
1 159 0
1 160 0
1 161 0
1 162 0
1 163 0
1 164 0
1 165 0
1 166 0
1 167 0
1 168 0
1 169 0
1 170 0
1 171 0
1 172 0
1 173 0
1 174 0
1 175 0
1 176 0
1 177 0
1 178 0
1 179 0
1 180 0
1 181 0
1 182 0
1 183 0
1 184 0
1 185 0
1 186 0
1 187 0
1 188 0
1 189 0
1 190 0
1 191 0
1 192 0
1 193 0
1 194 0
1 195 0
1 196 0
1 197 0
1 198 0
1 199 0
1 200 0
1 201 0
1 202 0
1 203 0
1 204 0
1 205 0
1 206 0
1 207 0
1 208 0
1 209 0
1 210 0
1 211 0
1 212 0
1 213 0
1 214 0
1 215 0
1 216 0
1 217 0
1 218 0
1 219 0
1 220 0
1 221 0
1 222 0
1 223 0
1 224 0
1 225 0
1 226 0
1 227 0
1 228 0
1 229 0
1 230 0
1 231 0
1 232 0
1 233 0
1 234 0
1 235 0
1 236 0
1 237 0
1 238 0
1 239 0
1 240 0
1 241 0
1 242 0
1 243 0
1 244 0
1 245 0
1 246 0
1 247 0
1 248 0
1 249 0
1 250 0
1 251 0
1 252 0
1 253 0
1 254 0
1 255 0
1 256 0
1 257 0
1 258 0
1 259 0
1 260 0
1 261 0
1 262 0
1 263 0
1 264 0
1 265 0
1 266 0
1 267 0
1 268 0
1 269 0
1 270 0
1 271 0
1 272 0
1 273 0
1 274 0
1 275 0
1 276 0
1 277 0
1 278 0
1 279 0
1 280 0
1 281 0
1 282 0
1 283 0
1 284 0
1 285 0
1 286 0
1 287 0
1 288 0
1 289 0
1 290 0
1 291 0
1 292 0
1 293 0
1 294 0
1 295 0
1 296 0
1 297 0
1 298 0
1 299 0
1 300 0
1 301 0
1 302 0
1 303 0
1 304 0
1 305 0
1 306 0
1 307 0
1 308 0
1 309 0
1 310 0
1 311 0
1 312 0
1 313 0
1 314 0
1 315 0
1 316 0
1 317 0
1 318 0
1 319 0
1 320 0
1 321 0
1 322 0
1 323 0
1 324 0
1 325 0
1 326 0
1 327 0
1 328 0
1 329 0
1 330 0
1 331 0
1 332 0
1 333 0
1 334 0
1 335 0
1 336 0
1 337 0
1 338 0
1 339 0
1 340 0
1 341 0
1 342 0
1 343 0
1 344 0
1 345 0
1 346 0
1 347 0
1 348 0
1 349 0
1 350 0
1 351 0
1 352 0
1 353 0
1 354 0
1 355 0
1 356 0
1 357 0
1 358 0
1 359 0
1 360 0
1 361 0
1 362 0
1 363 0
1 364 0
1 365 0
1 366 0
1 367 0
1 368 0
1 369 0
1 370 0
1 371 0
1 372 0
1 373 0
1 374 0
1 375 0
1 376 0
1 377 0
1 378 0
1 379 0
1 380 0
1 381 0
1 382 0
1 383 0
1 384 0
1 385 0
1 386 0
1 387 0
1 388 0
1 389 0
1 390 0
1 391 0
1 392 0
1 393 0
1 394 0
1 395 0
1 396 0
1 397 0
1 398 0
1 399 0
2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0
2 28 0
2 29 0
2 30 0
2 31 0
2 32 0
2 33 0
2 34 0
2 35 0
2 36 0
2 37 0
2 38 0
2 39 0
2 40 0
2 41 0
2 42 0
2 43 0
2 44 0
2 45 0
2 46 0
2 47 0
2 48 0
2 49 0
2 50 0
2 51 0
2 52 0
2 53 0
2 54 0
2 55 0
2 56 0
2 57 0
2 58 0
2 59 0
2 60 0
2 61 0
2 62 0
2 63 0
2 64 0
2 65 0
2 66 0
2 67 0
2 68 0
2 69 0
2 70 0
2 71 0
2 72 0
2 73 0
2 74 0
2 75 0
2 76 0
2 77 0
2 78 0
2 79 0
2 80 0
2 81 0
2 82 0
2 83 0
2 84 0
2 85 0
2 86 0
2 87 0
2 88 0
2 89 0
2 90 0
2 91 0
2 92 0
2 93 0
2 94 0
2 95 0
2 96 0
2 97 0
2 98 0
2 99 0
2 100 0
2 101 0
2 102 0
2 103 0
2 104 0
2 105 0
2 106 0
2 107 0
2 108 0
2 109 0
2 110 0
2 111 0
2 112 0
2 113 0
2 114 0
2 115 0
2 116 0
2 117 0
2 118 0
2 119 0
2 120 0
2 121 0
2 122 0
2 123 0
2 124 0
2 125 0
2 126 0
2 127 0
2 128 0
2 129 0
2 130 0
2 131 0
2 132 0
2 133 0
2 134 0
2 135 0
2 136 0
2 137 0
2 138 0
2 139 0
2 140 0
2 141 0
2 142 0
2 143 0
2 144 0
2 145 0
2 146 0
2 147 0
2 148 0
2 149 0
2 150 0
2 151 0
2 152 0
2 153 0
2 154 0
2 155 0
2 156 0
2 157 0
2 158 0
2 159 0
2 160 0
2 161 0
2 162 0
2 163 0
2 164 0
2 165 0
2 166 0
2 167 0
2 168 0
2 169 0
2 170 0
2 171 0
2 172 0
2 173 0
2 174 0
2 175 0
2 176 0
2 177 0
2 178 0
2 179 0
2 180 0
2 181 0
2 182 0
2 183 0
2 184 0
2 185 0
2 186 0
2 187 0
2 188 0
2 189 0
2 190 0
2 191 0
2 192 0
2 193 0
2 194 0
2 195 0
2 196 0
2 197 0
2 198 0
2 199 0
2 200 0
2 201 0
2 202 0
2 203 0
2 204 0
2 205 0
2 206 0
2 207 0
2 208 0
2 209 0
2 210 0
2 211 0
2 212 0
2 213 0
2 214 0
2 215 0
2 216 0
2 217 0
2 218 0
2 219 0
2 220 0
2 221 0
2 222 0
2 223 0
2 224 0
2 225 0
2 226 0
2 227 0
2 228 0
2 229 0
2 230 0
2 231 0
2 232 0
2 233 0
2 234 0
2 235 0
2 236 0
2 237 0
2 238 0
2 239 0
2 240 0
2 241 0
2 242 0
2 243 0
2 244 0
2 245 0
2 246 0
2 247 0
2 248 0
2 249 0
2 250 0
2 251 0
2 252 0
2 253 0
2 254 0
2 255 0
2 256 0
2 257 0
2 258 0
2 259 0
2 260 0
2 261 0
2 262 0
2 263 0
2 264 0
2 265 0
2 266 0
2 267 0
2 268 0
2 269 0
2 270 0
2 271 0
2 272 0
2 273 0
2 274 0
2 275 0
2 276 0
2 277 0
2 278 0
2 279 0
2 280 0
2 281 0
2 282 0
2 283 0
2 284 0
2 285 0
2 286 0
2 287 0
2 288 0
2 289 0
2 290 0
2 291 0
2 292 0
2 293 0
2 294 0
2 295 0
2 296 0
2 297 0
2 298 0
2 299 0
2 300 0
2 301 0
2 302 0
2 303 0
2 304 0
2 305 0
2 306 0
2 307 0
2 308 0
2 309 0
2 310 0
2 311 0
2 312 0
2 313 0
2 314 0
2 315 0
2 316 0
2 317 0
2 318 0
2 319 0
2 320 0
2 321 0
2 322 0
2 323 0
2 324 0
2 325 0
2 326 0
2 327 0
2 328 0
2 329 0
2 330 0
2 331 0
2 332 0
2 333 0
2 334 0
2 335 0
2 336 0
2 337 0
2 338 0
2 339 0
2 340 0
2 341 0
2 342 0
2 343 0
2 344 0
2 345 0
2 346 0
2 347 0
2 348 0
2 349 0
2 350 0
2 351 0
2 352 0
2 353 0
2 354 0
2 355 0
2 356 0
2 357 0
2 358 0
2 359 0
2 360 0
2 361 0
2 362 0
2 363 0
2 364 0
2 365 0
2 366 0
2 367 0
2 368 0
2 369 0
2 370 0
2 371 0
2 372 0
2 373 0
2 374 0
2 375 0
2 376 0
2 377 0
2 378 0
2 379 0
2 380 0
2 381 0
2 382 0
2 383 0
2 384 0
2 385 0
2 386 0
2 387 0
2 388 0
2 389 0
2 390 0
2 391 0
2 392 0
2 393 0
2 394 0
2 395 0
2 396 0
2 397 0
2 398 0
2 399 0
3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0
3 28 0
3 29 0
3 30 0
3 31 0
3 32 0
3 33 0
3 34 0
3 35 0
3 36 0
3 37 0
3 38 0
3 39 0
3 40 0
3 41 0
3 42 0
3 43 0
3 44 0
3 45 0
3 46 0
3 47 0
3 48 0
3 49 0
3 50 0
3 51 0
3 52 0
3 53 0
3 54 0
3 55 0
3 56 0
3 57 0
3 58 0
3 59 0
3 60 0
3 61 0
3 62 0
3 63 0
3 64 0
3 65 0
3 66 0
3 67 0
3 68 0
3 69 0
3 70 0
3 71 0
3 72 0
3 73 0
3 74 0
3 75 0
3 76 0
3 77 0
3 78 0
3 79 0
3 80 0
3 81 0
3 82 0
3 83 0
3 84 0
3 85 0
3 86 0
3 87 0
3 88 0
3 89 0
3 90 0
3 91 0
3 92 0
3 93 0
3 94 0
3 95 0
3 96 0
3 97 0
3 98 0
3 99 0
3 100 0
3 101 0
3 102 0
3 103 0
3 104 0
3 105 0
3 106 0
3 107 0
3 108 0
3 109 0
3 110 0
3 111 0
3 112 0
3 113 0
3 114 0
3 115 0
3 116 0
3 117 0
3 118 0
3 119 0
3 120 0
3 121 0
3 122 0
3 123 0
3 124 0
3 125 0
3 126 0
3 127 0
3 128 0
3 129 0
3 130 0
3 131 0
3 132 0
3 133 0
3 134 0
3 135 0
3 136 0
3 137 0
3 138 0
3 139 0
3 140 0
3 141 0
3 142 0
3 143 0
3 144 0
3 145 0
3 146 0
3 147 0
3 148 0
3 149 0
3 150 0
3 151 0
3 152 0
3 153 0
3 154 0
3 155 0
3 156 0
3 157 0
3 158 0
3 159 0
3 160 0
3 161 0
3 162 0
3 163 0
3 164 0
3 165 0
3 166 0
3 167 0
3 168 0
3 169 0
3 170 0
3 171 0
3 172 0
3 173 0
3 174 0
3 175 0
3 176 0
3 177 0
3 178 0
3 179 0
3 180 0
3 181 0
3 182 0
3 183 0
3 184 0
3 185 0
3 186 0
3 187 0
3 188 0
3 189 0
3 190 0
3 191 0
3 192 0
3 193 0
3 194 0
3 195 0
3 196 0
3 197 0
3 198 0
3 199 0
3 200 0
3 201 0
3 202 0
3 203 0
3 204 0
3 205 0
3 206 0
3 207 0
3 208 0
3 209 0
3 210 0
3 211 0
3 212 0
3 213 0
3 214 0
3 215 0
3 216 0
3 217 0
3 218 0
3 219 0
3 220 0
3 221 0
3 222 0
3 223 0
3 224 0
3 225 0
3 226 0
3 227 0
3 228 0
3 229 0
3 230 0
3 231 0
3 232 0
3 233 0
3 234 0
3 235 0
3 236 0
3 237 0
3 238 0
3 239 0
3 240 0
3 241 0
3 242 0
3 243 0
3 244 0
3 245 0
3 246 0
3 247 0
3 248 0
3 249 0
3 250 0
3 251 0
3 252 0
3 253 0
3 254 0
3 255 0
3 256 0
3 257 0
3 258 0
3 259 0
3 260 0
3 261 0
3 262 0
3 263 0
3 264 0
3 265 0
3 266 0
3 267 0
3 268 0
3 269 0
3 270 0
3 271 0
3 272 0
3 273 0
3 274 0
3 275 0
3 276 0
3 277 0
3 278 0
3 279 0
3 280 0
3 281 0
3 282 0
3 283 0
3 284 0
3 285 0
3 286 0
3 287 0
3 288 0
3 289 0
3 290 0
3 291 0
3 292 0
3 293 0
3 294 0
3 295 0
3 296 0
3 297 0
3 298 0
3 299 0
3 300 0
3 301 0
3 302 0
3 303 0
3 304 0
3 305 0
3 306 0
3 307 0
3 308 0
3 309 0
3 310 0
3 311 0
3 312 0
3 313 0
3 314 0
3 315 0
3 316 0
3 317 0
3 318 0
3 319 0
3 320 0
3 321 0
3 322 0
3 323 0
3 324 0
3 325 0
3 326 0
3 327 0
3 328 0
3 329 0
3 330 0
3 331 0
3 332 0
3 333 0
3 334 0
3 335 0
3 336 0
3 337 0
3 338 0
3 339 0
3 340 0
3 341 0
3 342 0
3 343 0
3 344 0
3 345 0
3 346 0
3 347 0
3 348 0
3 349 0
3 350 0
3 351 0
3 352 0
3 353 0
3 354 0
3 355 0
3 356 0
3 357 0
3 358 0
3 359 0
3 360 0
3 361 0
3 362 0
3 363 0
3 364 0
3 365 0
3 366 0
3 367 0
3 368 0
3 369 0
3 370 0
3 371 0
3 372 0
3 373 0
3 374 0
3 375 0
3 376 0
3 377 0
3 378 0
3 379 0
3 380 0
3 381 0
3 382 0
3 383 0
3 384 0
3 385 0
3 386 0
3 387 0
3 388 0
3 389 0
3 390 0
3 391 0
3 392 0
3 393 0
3 394 0
3 395 0
3 396 0
3 397 0
3 398 0
3 399 0
4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0
4 28 0
4 29 0
4 30 0
4 31 0
4 32 0
4 33 0
4 34 0
4 35 0
4 36 0
4 37 0
4 38 0
4 39 0
4 40 0
4 41 0
4 42 0
4 43 0
4 44 0
4 45 0
4 46 0
4 47 0
4 48 0
4 49 0
4 50 0
4 51 0
4 52 0
4 53 0
4 54 0
4 55 0
4 56 0
4 57 0
4 58 0
4 59 0
4 60 0
4 61 0
4 62 0
4 63 0
4 64 0
4 65 0
4 66 0
4 67 0
4 68 0
4 69 0
4 70 0
4 71 0
4 72 0
4 73 0
4 74 0
4 75 0
4 76 0
4 77 0
4 78 0
4 79 0
4 80 0
4 81 0
4 82 0
4 83 0
4 84 0
4 85 0
4 86 0
4 87 0
4 88 0
4 89 0
4 90 0
4 91 0
4 92 0
4 93 0
4 94 0
4 95 0
4 96 0
4 97 0
4 98 0
4 99 0
4 100 0
4 101 0
4 102 0
4 103 0
4 104 0
4 105 0
4 106 0
4 107 0
4 108 0
4 109 0
4 110 0
4 111 0
4 112 0
4 113 0
4 114 0
4 115 0
4 116 0
4 117 0
4 118 0
4 119 0
4 120 0
4 121 0
4 122 0
4 123 0
4 124 0
4 125 0
4 126 0
4 127 0
4 128 0
4 129 0
4 130 0
4 131 0
4 132 0
4 133 0
4 134 0
4 135 0
4 136 0
4 137 0
4 138 0
4 139 0
4 140 0
4 141 0
4 142 0
4 143 0
4 144 0
4 145 0
4 146 0
4 147 0
4 148 0
4 149 0
4 150 0
4 151 0
4 152 0
4 153 0
4 154 0
4 155 0
4 156 0
4 157 0
4 158 0
4 159 0
4 160 0
4 161 0
4 162 0
4 163 0
4 164 0
4 165 0
4 166 0
4 167 0
4 168 0
4 169 0
4 170 0
4 171 0
4 172 0
4 173 0
4 174 0
4 175 0
4 176 0
4 177 0
4 178 0
4 179 0
4 180 0
4 181 0
4 182 0
4 183 0
4 184 0
4 185 0
4 186 0
4 187 0
4 188 0
4 189 0
4 190 0
4 191 0
4 192 0
4 193 0
4 194 0
4 195 0
4 196 0
4 197 0
4 198 0
4 199 0
4 200 0
4 201 0
4 202 0
4 203 0
4 204 0
4 205 0
4 206 0
4 207 0
4 208 0
4 209 0
4 210 0
4 211 0
4 212 0
4 213 0
4 214 0
4 215 0
4 216 0
4 217 0
4 218 0
4 219 0
4 220 0
4 221 0
4 222 0
4 223 0
4 224 0
4 225 0
4 226 0
4 227 0
4 228 0
4 229 0
4 230 0
4 231 0
4 232 0
4 233 0
4 234 0
4 235 0
4 236 0
4 237 0
4 238 0
4 239 0
4 240 0
4 241 0
4 242 0
4 243 0
4 244 0
4 245 0
4 246 0
4 247 0
4 248 0
4 249 0
4 250 0
4 251 0
4 252 0
4 253 0
4 254 0
4 255 0
4 256 0
4 257 0
4 258 0
4 259 0
4 260 0
4 261 0
4 262 0
4 263 0
4 264 0
4 265 0
4 266 0
4 267 0
4 268 0
4 269 0
4 270 0
4 271 0
4 272 0
4 273 0
4 274 0
4 275 0
4 276 0
4 277 0
4 278 0
4 279 0
4 280 0
4 281 0
4 282 0
4 283 0
4 284 0
4 285 0
4 286 0
4 287 0
4 288 0
4 289 0
4 290 0
4 291 0
4 292 0
4 293 0
4 294 0
4 295 0
4 296 0
4 297 0
4 298 0
4 299 0
4 300 0
4 301 0
4 302 0
4 303 0
4 304 0
4 305 0
4 306 0
4 307 0
4 308 0
4 309 0
4 310 0
4 311 0
4 312 0
4 313 0
4 314 0
4 315 0
4 316 0
4 317 0
4 318 0
4 319 0
4 320 0
4 321 0
4 322 0
4 323 0
4 324 0
4 325 0
4 326 0
4 327 0
4 328 0
4 329 0
4 330 0
4 331 0
4 332 0
4 333 0
4 334 0
4 335 0
4 336 0
4 337 0
4 338 0
4 339 0
4 340 0
4 341 0
4 342 0
4 343 0
4 344 0
4 345 0
4 346 0
4 347 0
4 348 0
4 349 0
4 350 0
4 351 0
4 352 0
4 353 0
4 354 0
4 355 0
4 356 0
4 357 0
4 358 0
4 359 0
4 360 0
4 361 0
4 362 0
4 363 0
4 364 0
4 365 0
4 366 0
4 367 0
4 368 0
4 369 0
4 370 0
4 371 0
4 372 0
4 373 0
4 374 0
4 375 0
4 376 0
4 377 0
4 378 0
4 379 0
4 380 0
4 381 0
4 382 0
4 383 0
4 384 0
4 385 0
4 386 0
4 387 0
4 388 0
4 389 0
4 390 0
4 391 0
4 392 0
4 393 0
4 394 0
4 395 0
4 396 0
4 397 0
4 398 0
4 399 0
5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0
5 28 0
5 29 0
5 30 0
5 31 0
5 32 0
5 33 0
5 34 0
5 35 0
5 36 0
5 37 0
5 38 0
5 39 0
5 40 0
5 41 0
5 42 0
5 43 0
5 44 0
5 45 0
5 46 0
5 47 0
5 48 0
5 49 0
5 50 0
5 51 0
5 52 0
5 53 0
5 54 0
5 55 0
5 56 0
5 57 0
5 58 0
5 59 0
5 60 0
5 61 0
5 62 0
5 63 0
5 64 0
5 65 0
5 66 0
5 67 0
5 68 0
5 69 0
5 70 0
5 71 0
5 72 0
5 73 0
5 74 0
5 75 0
5 76 0
5 77 0
5 78 0
5 79 0
5 80 0
5 81 0
5 82 0
5 83 0
5 84 0
5 85 0
5 86 0
5 87 0
5 88 0
5 89 0
5 90 0
5 91 0
5 92 0
5 93 0
5 94 0
5 95 0
5 96 0
5 97 0
5 98 0
5 99 0
5 100 0
5 101 0
5 102 0
5 103 0
5 104 0
5 105 0
5 106 0
5 107 0
5 108 0
5 109 0
5 110 0
5 111 0
5 112 0
5 113 0
5 114 0
5 115 0
5 116 0
5 117 0
5 118 0
5 119 0
5 120 0
5 121 0
5 122 0
5 123 0
5 124 0
5 125 0
5 126 0
5 127 0
5 128 0
5 129 0
5 130 0
5 131 0
5 132 0
5 133 0
5 134 0
5 135 0
5 136 0
5 137 0
5 138 0
5 139 0
5 140 0
5 141 0
5 142 0
5 143 0
5 144 0
5 145 0
5 146 0
5 147 0
5 148 0
5 149 0
5 150 0
5 151 0
5 152 0
5 153 0
5 154 0
5 155 0
5 156 0
5 157 0
5 158 0
5 159 0
5 160 0
5 161 0
5 162 0
5 163 0
5 164 0
5 165 0
5 166 0
5 167 0
5 168 0
5 169 0
5 170 0
5 171 0
5 172 0
5 173 0
5 174 0
5 175 0
5 176 0
5 177 0
5 178 0
5 179 0
5 180 0
5 181 0
5 182 0
5 183 0
5 184 0
5 185 0
5 186 0
5 187 0
5 188 0
5 189 0
5 190 0
5 191 0
5 192 0
5 193 0
5 194 0
5 195 0
5 196 0
5 197 0
5 198 0
5 199 0
5 200 0
5 201 0
5 202 0
5 203 0
5 204 0
5 205 0
5 206 0
5 207 0
5 208 0
5 209 0
5 210 0
5 211 0
5 212 0
5 213 0
5 214 0
5 215 0
5 216 0
5 217 0
5 218 0
5 219 0
5 220 0
5 221 0
5 222 0
5 223 0
5 224 0
5 225 0
5 226 0
5 227 0
5 228 0
5 229 0
5 230 0
5 231 0
5 232 0
5 233 0
5 234 0
5 235 0
5 236 0
5 237 0
5 238 0
5 239 0
5 240 0
5 241 0
5 242 0
5 243 0
5 244 0
5 245 0
5 246 0
5 247 0
5 248 0
5 249 0
5 250 0
5 251 0
5 252 0
5 253 0
5 254 0
5 255 0
5 256 0
5 257 0
5 258 0
5 259 0
5 260 0
5 261 0
5 262 0
5 263 0
5 264 0
5 265 0
5 266 0
5 267 0
5 268 0
5 269 0
5 270 0
5 271 0
5 272 0
5 273 0
5 274 0
5 275 0
5 276 0
5 277 0
5 278 0
5 279 0
5 280 0
5 281 0
5 282 0
5 283 0
5 284 0
5 285 0
5 286 0
5 287 0
5 288 0
5 289 0
5 290 0
5 291 0
5 292 0
5 293 0
5 294 0
5 295 0
5 296 0
5 297 0
5 298 0
5 299 0
5 300 0
5 301 0
5 302 0
5 303 0
5 304 0
5 305 0
5 306 0
5 307 0
5 308 0
5 309 0
5 310 0
5 311 0
5 312 0
5 313 0
5 314 0
5 315 0
5 316 0
5 317 0
5 318 0
5 319 0
5 320 0
5 321 0
5 322 0
5 323 0
5 324 0
5 325 0
5 326 0
5 327 0
5 328 0
5 329 0
5 330 0
5 331 0
5 332 0
5 333 0
5 334 0
5 335 0
5 336 0
5 337 0
5 338 0
5 339 0
5 340 0
5 341 0
5 342 0
5 343 0
5 344 0
5 345 0
5 346 0
5 347 0
5 348 0
5 349 0
5 350 0
5 351 0
5 352 0
5 353 0
5 354 0
5 355 0
5 356 0
5 357 0
5 358 0
5 359 0
5 360 0
5 361 0
5 362 0
5 363 0
5 364 0
5 365 0
5 366 0
5 367 0
5 368 0
5 369 0
5 370 0
5 371 0
5 372 0
5 373 0
5 374 0
5 375 0
5 376 0
5 377 0
5 378 0
5 379 0
5 380 0
5 381 0
5 382 0
5 383 0
5 384 0
5 385 0
5 386 0
5 387 0
5 388 0
5 389 0
5 390 0
5 391 0
5 392 0
5 393 0
5 394 0
5 395 0
5 396 0
5 397 0
5 398 0
5 399 0
6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 0
6 13 0
6 14 0
6 15 0
6 16 0
6 17 0
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0
6 28 0
6 29 0
6 30 0
6 31 0
6 32 0
6 33 0
6 34 0
6 35 0
6 36 0
6 37 0
6 38 0
6 39 0
6 40 0
6 41 0
6 42 0
6 43 0
6 44 0
6 45 0
6 46 0
6 47 0
6 48 0
6 49 0
6 50 0
6 51 0
6 52 0
6 53 0
6 54 0
6 55 0
6 56 0
6 57 0
6 58 0
6 59 0
6 60 0
6 61 0
6 62 0
6 63 0
6 64 0
6 65 0
6 66 0
6 67 0
6 68 0
6 69 0
6 70 0
6 71 0
6 72 0
6 73 0
6 74 0
6 75 0
6 76 0
6 77 0
6 78 0
6 79 0
6 80 0
6 81 0
6 82 0
6 83 0
6 84 0
6 85 0
6 86 0
6 87 0
6 88 0
6 89 0
6 90 0
6 91 0
6 92 0
6 93 0
6 94 0
6 95 0
6 96 0
6 97 0
6 98 0
6 99 0
6 100 0
6 101 0
6 102 0
6 103 0
6 104 0
6 105 0
6 106 0
6 107 0
6 108 0
6 109 0
6 110 0
6 111 0
6 112 0
6 113 0
6 114 0
6 115 0
6 116 0
6 117 0
6 118 0
6 119 0
6 120 0
6 121 0
6 122 0
6 123 0
6 124 0
6 125 0
6 126 0
6 127 0
6 128 0
6 129 0
6 130 0
6 131 0
6 132 0
6 133 0
6 134 0
6 135 0
6 136 0
6 137 0
6 138 0
6 139 0
6 140 0
6 141 0
6 142 0
6 143 0
6 144 0
6 145 0
6 146 0
6 147 0
6 148 0
6 149 0
6 150 0
6 151 0
6 152 0
6 153 0
6 154 0
6 155 0
6 156 0
6 157 0
6 158 0
6 159 0
6 160 0
6 161 0
6 162 0
6 163 0
6 164 0
6 165 0
6 166 0
6 167 0
6 168 0
6 169 0
6 170 0
6 171 0
6 172 0
6 173 0
6 174 0
6 175 0
6 176 0
6 177 0
6 178 0
6 179 0
6 180 0
6 181 0
6 182 0
6 183 0
6 184 0
6 185 0
6 186 0
6 187 0
6 188 0
6 189 0
6 190 0
6 191 0
6 192 0
6 193 0
6 194 0
6 195 0
6 196 0
6 197 0
6 198 0
6 199 0
6 200 0
6 201 0
6 202 0
6 203 0
6 204 0
6 205 0
6 206 0
6 207 0
6 208 0
6 209 0
6 210 0
6 211 0
6 212 0
6 213 0
6 214 0
6 215 0
6 216 0
6 217 0
6 218 0
6 219 0
6 220 0
6 221 0
6 222 0
6 223 0
6 224 0
6 225 0
6 226 0
6 227 0
6 228 0
6 229 0
6 230 0
6 231 0
6 232 0
6 233 0
6 234 0
6 235 0
6 236 0
6 237 0
6 238 0
6 239 0
6 240 0
6 241 0
6 242 0
6 243 0
6 244 0
6 245 0
6 246 0
6 247 0
6 248 0
6 249 0
6 250 0
6 251 0
6 252 0
6 253 0
6 254 0
6 255 0
6 256 0
6 257 0
6 258 0
6 259 0
6 260 0
6 261 0
6 262 0
6 263 0
6 264 0
6 265 0
6 266 0
6 267 0
6 268 0
6 269 0
6 270 0
6 271 0
6 272 0
6 273 0
6 274 0
6 275 0
6 276 0
6 277 0
6 278 0
6 279 0
6 280 0
6 281 0
6 282 0
6 283 0
6 284 0
6 285 0
6 286 0
6 287 0
6 288 0
6 289 0
6 290 0
6 291 0
6 292 0
6 293 0
6 294 0
6 295 0
6 296 0
6 297 0
6 298 0
6 299 0
6 300 0
6 301 0
6 302 0
6 303 0
6 304 0
6 305 0
6 306 0
6 307 0
6 308 0
6 309 0
6 310 0
6 311 0
6 312 0
6 313 0
6 314 0
6 315 0
6 316 0
6 317 0
6 318 0
6 319 0
6 320 0
6 321 0
6 322 0
6 323 0
6 324 0
6 325 0
6 326 0
6 327 0
6 328 0
6 329 0
6 330 0
6 331 0
6 332 0
6 333 0
6 334 0
6 335 0
6 336 0
6 337 0
6 338 0
6 339 0
6 340 0
6 341 0
6 342 0
6 343 0
6 344 0
6 345 0
6 346 0
6 347 0
6 348 0
6 349 0
6 350 0
6 351 0
6 352 0
6 353 0
6 354 0
6 355 0
6 356 0
6 357 0
6 358 0
6 359 0
6 360 0
6 361 0
6 362 0
6 363 0
6 364 0
6 365 0
6 366 0
6 367 0
6 368 0
6 369 0
6 370 0
6 371 0
6 372 0
6 373 0
6 374 0
6 375 0
6 376 0
6 377 0
6 378 0
6 379 0
6 380 0
6 381 0
6 382 0
6 383 0
6 384 0
6 385 0
6 386 0
6 387 0
6 388 0
6 389 0
6 390 0
6 391 0
6 392 0
6 393 0
6 394 0
6 395 0
6 396 0
6 397 0
6 398 0
6 399 0
7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 0
7 11 0
7 12 0
7 13 0
7 14 0
7 15 0
7 16 0
7 17 0
7 18 0
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0
7 28 0
7 29 0
7 30 0
7 31 0
7 32 0
7 33 0
7 34 0
7 35 0
7 36 0
7 37 0
7 38 0
7 39 0
7 40 0
7 41 0
7 42 0
7 43 0
7 44 0
7 45 0
7 46 0
7 47 0
7 48 0
7 49 0
7 50 0
7 51 0
7 52 0
7 53 0
7 54 0
7 55 0
7 56 0
7 57 0
7 58 0
7 59 0
7 60 0
7 61 0
7 62 0
7 63 0
7 64 0
7 65 0
7 66 0
7 67 0
7 68 0
7 69 0
7 70 0
7 71 0
7 72 0
7 73 0
7 74 0
7 75 0
7 76 0
7 77 0
7 78 0
7 79 0
7 80 0
7 81 0
7 82 0
7 83 0
7 84 0
7 85 0
7 86 0
7 87 0
7 88 0
7 89 0
7 90 0
7 91 0
7 92 0
7 93 0
7 94 0
7 95 0
7 96 0
7 97 0
7 98 0
7 99 0
7 100 0
7 101 0
7 102 0
7 103 0
7 104 0
7 105 0
7 106 0
7 107 0
7 108 0
7 109 0
7 110 0
7 111 0
7 112 0
7 113 0
7 114 0
7 115 0
7 116 0
7 117 0
7 118 0
7 119 0
7 120 0
7 121 0
7 122 0
7 123 0
7 124 0
7 125 0
7 126 0
7 127 0
7 128 0
7 129 0
7 130 0
7 131 0
7 132 0
7 133 0
7 134 0
7 135 0
7 136 0
7 137 0
7 138 0
7 139 0
7 140 0
7 141 0
7 142 0
7 143 0
7 144 0
7 145 0
7 146 0
7 147 0
7 148 0
7 149 0
7 150 0
7 151 0
7 152 0
7 153 0
7 154 0
7 155 0
7 156 0
7 157 0
7 158 0
7 159 0
7 160 0
7 161 0
7 162 0
7 163 0
7 164 0
7 165 0
7 166 0
7 167 0
7 168 0
7 169 0
7 170 0
7 171 0
7 172 0
7 173 0
7 174 0
7 175 0
7 176 0
7 177 0
7 178 0
7 179 0
7 180 0
7 181 0
7 182 0
7 183 0
7 184 0
7 185 0
7 186 0
7 187 0
7 188 0
7 189 0
7 190 0
7 191 0
7 192 0
7 193 0
7 194 0
7 195 0
7 196 0
7 197 0
7 198 0
7 199 0
7 200 0
7 201 0
7 202 0
7 203 0
7 204 0
7 205 0
7 206 0
7 207 0
7 208 0
7 209 0
7 210 0
7 211 0
7 212 0
7 213 0
7 214 0
7 215 0
7 216 0
7 217 0
7 218 0
7 219 0
7 220 0
7 221 0
7 222 0
7 223 0
7 224 0
7 225 0
7 226 0
7 227 0
7 228 0
7 229 0
7 230 0
7 231 0
7 232 0
7 233 0
7 234 0
7 235 0
7 236 0
7 237 0
7 238 0
7 239 0
7 240 0
7 241 0
7 242 0
7 243 0
7 244 0
7 245 0
7 246 0
7 247 0
7 248 0
7 249 0
7 250 0
7 251 0
7 252 0
7 253 0
7 254 0
7 255 0
7 256 0
7 257 0
7 258 0
7 259 0
7 260 0
7 261 0
7 262 0
7 263 0
7 264 0
7 265 0
7 266 0
7 267 0
7 268 0
7 269 0
7 270 0
7 271 0
7 272 0
7 273 0
7 274 0
7 275 0
7 276 0
7 277 0
7 278 0
7 279 0
7 280 0
7 281 0
7 282 0
7 283 0
7 284 0
7 285 0
7 286 0
7 287 0
7 288 0
7 289 0
7 290 0
7 291 0
7 292 0
7 293 0
7 294 0
7 295 0
7 296 0
7 297 0
7 298 0
7 299 0
7 300 0
7 301 0
7 302 0
7 303 0
7 304 0
7 305 0
7 306 0
7 307 0
7 308 0
7 309 0
7 310 0
7 311 0
7 312 0
7 313 0
7 314 0
7 315 0
7 316 0
7 317 0
7 318 0
7 319 0
7 320 0
7 321 0
7 322 0
7 323 0
7 324 0
7 325 0
7 326 0
7 327 0
7 328 0
7 329 0
7 330 0
7 331 0
7 332 0
7 333 0
7 334 0
7 335 0
7 336 0
7 337 0
7 338 0
7 339 0
7 340 0
7 341 0
7 342 0
7 343 0
7 344 0
7 345 0
7 346 0
7 347 0
7 348 0
7 349 0
7 350 0
7 351 0
7 352 0
7 353 0
7 354 0
7 355 0
7 356 0
7 357 0
7 358 0
7 359 0
7 360 0
7 361 0
7 362 0
7 363 0
7 364 0
7 365 0
7 366 0
7 367 0
7 368 0
7 369 0
7 370 0
7 371 0
7 372 0
7 373 0
7 374 0
7 375 0
7 376 0
7 377 0
7 378 0
7 379 0
7 380 0
7 381 0
7 382 0
7 383 0
7 384 0
7 385 0
7 386 0
7 387 0
7 388 0
7 389 0
7 390 0
7 391 0
7 392 0
7 393 0
7 394 0
7 395 0
7 396 0
7 397 0
7 398 0
7 399 0
8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 0
8 10 0
8 11 0
8 12 0
8 13 0
8 14 0
8 15 0
8 16 0
8 17 0
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0
8 28 0
8 29 0
8 30 0
8 31 0
8 32 0
8 33 0
8 34 0
8 35 0
8 36 0
8 37 0
8 38 0
8 39 0
8 40 0
8 41 0
8 42 0
8 43 0
8 44 0
8 45 0
8 46 0
8 47 0
8 48 0
8 49 0
8 50 0
8 51 0
8 52 0
8 53 0
8 54 0
8 55 0
8 56 0
8 57 0
8 58 0
8 59 0
8 60 0
8 61 0
8 62 0
8 63 0
8 64 0
8 65 0
8 66 0
8 67 0
8 68 0
8 69 0
8 70 0
8 71 0
8 72 0
8 73 0
8 74 0
8 75 0
8 76 0
8 77 0
8 78 0
8 79 0
8 80 0
8 81 0
8 82 0
8 83 0
8 84 0
8 85 0
8 86 0
8 87 0
8 88 0
8 89 0
8 90 0
8 91 0
8 92 0
8 93 0
8 94 0
8 95 0
8 96 0
8 97 0
8 98 0
8 99 0
8 100 0
8 101 0
8 102 0
8 103 0
8 104 0
8 105 0
8 106 0
8 107 0
8 108 0
8 109 0
8 110 0
8 111 0
8 112 0
8 113 0
8 114 0
8 115 0
8 116 0
8 117 0
8 118 0
8 119 0
8 120 0
8 121 0
8 122 0
8 123 0
8 124 0
8 125 0
8 126 0
8 127 0
8 128 0
8 129 0
8 130 0
8 131 0
8 132 0
8 133 0
8 134 0
8 135 0
8 136 0
8 137 0
8 138 0
8 139 0
8 140 0
8 141 0
8 142 0
8 143 0
8 144 0
8 145 0
8 146 0
8 147 0
8 148 0
8 149 0
8 150 0
8 151 0
8 152 0
8 153 0
8 154 0
8 155 0
8 156 0
8 157 0
8 158 0
8 159 0
8 160 0
8 161 0
8 162 0
8 163 0
8 164 0
8 165 0
8 166 0
8 167 0
8 168 0
8 169 0
8 170 0
8 171 0
8 172 0
8 173 0
8 174 0
8 175 0
8 176 0
8 177 0
8 178 0
8 179 0
8 180 0
8 181 0
8 182 0
8 183 0
8 184 0
8 185 0
8 186 0
8 187 0
8 188 0
8 189 0
8 190 0
8 191 0
8 192 0
8 193 0
8 194 0
8 195 0
8 196 0
8 197 0
8 198 0
8 199 0
8 200 0
8 201 0
8 202 0
8 203 0
8 204 0
8 205 0
8 206 0
8 207 0
8 208 0
8 209 0
8 210 0
8 211 0
8 212 0
8 213 0
8 214 0
8 215 0
8 216 0
8 217 0
8 218 0
8 219 0
8 220 0
8 221 0
8 222 0
8 223 0
8 224 0
8 225 0
8 226 0
8 227 0
8 228 0
8 229 0
8 230 0
8 231 0
8 232 0
8 233 0
8 234 0
8 235 0
8 236 0
8 237 0
8 238 0
8 239 0
8 240 0
8 241 0
8 242 0
8 243 0
8 244 0
8 245 0
8 246 0
8 247 0
8 248 0
8 249 0
8 250 0
8 251 0
8 252 0
8 253 0
8 254 0
8 255 0
8 256 0
8 257 0
8 258 0
8 259 0
8 260 0
8 261 0
8 262 0
8 263 0
8 264 0
8 265 0
8 266 0
8 267 0
8 268 0
8 269 0
8 270 0
8 271 0
8 272 0
8 273 0
8 274 0
8 275 0
8 276 0
8 277 0
8 278 0
8 279 0
8 280 0
8 281 0
8 282 0
8 283 0
8 284 0
8 285 0
8 286 0
8 287 0
8 288 0
8 289 0
8 290 0
8 291 0
8 292 0
8 293 0
8 294 0
8 295 0
8 296 0
8 297 0
8 298 0
8 299 0
8 300 0
8 301 0
8 302 0
8 303 0
8 304 0
8 305 0
8 306 0
8 307 0
8 308 0
8 309 0
8 310 0
8 311 0
8 312 0
8 313 0
8 314 0
8 315 0
8 316 0
8 317 0
8 318 0
8 319 0
8 320 0
8 321 0
8 322 0
8 323 0
8 324 0
8 325 0
8 326 0
8 327 0
8 328 0
8 329 0
8 330 0
8 331 0
8 332 0
8 333 0
8 334 0
8 335 0
8 336 0
8 337 0
8 338 0
8 339 0
8 340 0
8 341 0
8 342 0
8 343 0
8 344 0
8 345 0
8 346 0
8 347 0
8 348 0
8 349 0
8 350 0
8 351 0
8 352 0
8 353 0
8 354 0
8 355 0
8 356 0
8 357 0
8 358 0
8 359 0
8 360 0
8 361 0
8 362 0
8 363 0
8 364 0
8 365 0
8 366 0
8 367 0
8 368 0
8 369 0
8 370 0
8 371 0
8 372 0
8 373 0
8 374 0
8 375 0
8 376 0
8 377 0
8 378 0
8 379 0
8 380 0
8 381 0
8 382 0
8 383 0
8 384 0
8 385 0
8 386 0
8 387 0
8 388 0
8 389 0
8 390 0
8 391 0
8 392 0
8 393 0
8 394 0
8 395 0
8 396 0
8 397 0
8 398 0
8 399 0
9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 0
9 10 0
9 11 0
9 12 0
9 13 0
9 14 0
9 15 0
9 16 0
9 17 0
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0
9 28 0
9 29 0
9 30 0
9 31 0
9 32 0
9 33 0
9 34 0
9 35 0
9 36 0
9 37 0
9 38 0
9 39 0
9 40 0
9 41 0
9 42 0
9 43 0
9 44 0
9 45 0
9 46 0
9 47 0
9 48 0
9 49 0
9 50 0
9 51 0
9 52 0
9 53 0
9 54 0
9 55 0
9 56 0
9 57 0
9 58 0
9 59 0
9 60 0
9 61 0
9 62 0
9 63 0
9 64 0
9 65 0
9 66 0
9 67 0
9 68 0
9 69 0
9 70 0
9 71 0
9 72 0
9 73 0
9 74 0
9 75 0
9 76 0
9 77 0
9 78 0
9 79 0
9 80 0
9 81 0
9 82 0
9 83 0
9 84 0
9 85 0
9 86 0
9 87 0
9 88 0
9 89 0
9 90 0
9 91 0
9 92 0
9 93 0
9 94 0
9 95 0
9 96 0
9 97 0
9 98 0
9 99 0
9 100 0
9 101 0
9 102 0
9 103 0
9 104 0
9 105 0
9 106 0
9 107 0
9 108 0
9 109 0
9 110 0
9 111 0
9 112 0
9 113 0
9 114 0
9 115 0
9 116 0
9 117 0
9 118 0
9 119 0
9 120 0
9 121 0
9 122 0
9 123 0
9 124 0
9 125 0
9 126 0
9 127 0
9 128 0
9 129 0
9 130 0
9 131 0
9 132 0
9 133 0
9 134 0
9 135 0
9 136 0
9 137 0
9 138 0
9 139 0
9 140 0
9 141 0
9 142 0
9 143 0
9 144 0
9 145 0
9 146 0
9 147 0
9 148 0
9 149 0
9 150 0
9 151 0
9 152 0
9 153 0
9 154 0
9 155 0
9 156 0
9 157 0
9 158 0
9 159 0
9 160 0
9 161 0
9 162 0
9 163 0
9 164 0
9 165 0
9 166 0
9 167 0
9 168 0
9 169 0
9 170 0
9 171 0
9 172 0
9 173 0
9 174 0
9 175 0
9 176 0
9 177 0
9 178 0
9 179 0
9 180 0
9 181 0
9 182 0
9 183 0
9 184 0
9 185 0
9 186 0
9 187 0
9 188 0
9 189 0
9 190 0
9 191 0
9 192 0
9 193 0
9 194 0
9 195 0
9 196 0
9 197 0
9 198 0
9 199 0
9 200 0
9 201 0
9 202 0
9 203 0
9 204 0
9 205 0
9 206 0
9 207 0
9 208 0
9 209 0
9 210 0
9 211 0
9 212 0
9 213 0
9 214 0
9 215 0
9 216 0
9 217 0
9 218 0
9 219 0
9 220 0
9 221 0
9 222 0
9 223 0
9 224 0
9 225 0
9 226 0
9 227 0
9 228 0
9 229 0
9 230 0
9 231 0
9 232 0
9 233 0
9 234 0
9 235 0
9 236 0
9 237 0
9 238 0
9 239 0
9 240 0
9 241 0
9 242 0
9 243 0
9 244 0
9 245 0
9 246 0
9 247 0
9 248 0
9 249 0
9 250 0
9 251 0
9 252 0
9 253 0
9 254 0
9 255 0
9 256 0
9 257 0
9 258 0
9 259 0
9 260 0
9 261 0
9 262 0
9 263 0
9 264 0
9 265 0
9 266 0
9 267 0
9 268 0
9 269 0
9 270 0
9 271 0
9 272 0
9 273 0
9 274 0
9 275 0
9 276 0
9 277 0
9 278 0
9 279 0
9 280 0
9 281 0
9 282 0
9 283 0
9 284 0
9 285 0
9 286 0
9 287 0
9 288 0
9 289 0
9 290 0
9 291 0
9 292 0
9 293 0
9 294 0
9 295 0
9 296 0
9 297 0
9 298 0
9 299 0
9 300 0
9 301 0
9 302 0
9 303 0
9 304 0
9 305 0
9 306 0
9 307 0
9 308 0
9 309 0
9 310 0
9 311 0
9 312 0
9 313 0
9 314 0
9 315 0
9 316 0
9 317 0
9 318 0
9 319 0
9 320 0
9 321 0
9 322 0
9 323 0
9 324 0
9 325 0
9 326 0
9 327 0
9 328 0
9 329 0
9 330 0
9 331 0
9 332 0
9 333 0
9 334 0
9 335 0
9 336 0
9 337 0
9 338 0
9 339 0
9 340 0
9 341 0
9 342 0
9 343 0
9 344 0
9 345 0
9 346 0
9 347 0
9 348 0
9 349 0
9 350 0
9 351 0
9 352 0
9 353 0
9 354 0
9 355 0
9 356 0
9 357 0
9 358 0
9 359 0
9 360 0
9 361 0
9 362 0
9 363 0
9 364 0
9 365 0
9 366 0
9 367 0
9 368 0
9 369 0
9 370 0
9 371 0
9 372 0
9 373 0
9 374 0
9 375 0
9 376 0
9 377 0
9 378 0
9 379 0
9 380 0
9 381 0
9 382 0
9 383 0
9 384 0
9 385 0
9 386 0
9 387 0
9 388 0
9 389 0
9 390 0
9 391 0
9 392 0
9 393 0
9 394 0
9 395 0
9 396 0
9 397 0
9 398 0
9 399 0
10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 0
10 10 0
10 11 0
10 12 0
10 13 0
10 14 0
10 15 0
10 16 0
10 17 0
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0
10 28 0
10 29 0
10 30 0
10 31 0
10 32 0
10 33 0
10 34 0
10 35 0
10 36 0
10 37 0
10 38 0
10 39 0
10 40 0
10 41 0
10 42 0
10 43 0
10 44 0
10 45 0
10 46 0
10 47 0
10 48 0
10 49 0
10 50 0
10 51 0
10 52 0
10 53 0
10 54 0
10 55 0
10 56 0
10 57 0
10 58 0
10 59 0
10 60 0
10 61 0
10 62 0
10 63 0
10 64 0
10 65 0
10 66 0
10 67 0
10 68 0
10 69 0
10 70 0
10 71 0
10 72 0
10 73 0
10 74 0
10 75 0
10 76 0
10 77 0
10 78 0
10 79 0
10 80 0
10 81 0
10 82 0
10 83 0
10 84 0
10 85 0
10 86 0
10 87 0
10 88 0
10 89 0
10 90 0
10 91 0
10 92 0
10 93 0
10 94 0
10 95 0
10 96 0
10 97 0
10 98 0
10 99 0
10 100 0
10 101 0
10 102 0
10 103 0
10 104 0
10 105 0
10 106 0
10 107 0
10 108 0
10 109 0
10 110 0
10 111 0
10 112 0
10 113 0
10 114 0
10 115 0
10 116 0
10 117 0
10 118 0
10 119 0
10 120 0
10 121 0
10 122 0
10 123 0
10 124 0
10 125 0
10 126 0
10 127 0
10 128 0
10 129 0
10 130 0
10 131 0
10 132 0
10 133 0
10 134 0
10 135 0
10 136 0
10 137 0
10 138 0
10 139 0
10 140 0
10 141 0
10 142 0
10 143 0
10 144 0
10 145 0
10 146 0
10 147 0
10 148 0
10 149 0
10 150 0
10 151 0
10 152 0
10 153 0
10 154 0
10 155 0
10 156 0
10 157 0
10 158 0
10 159 0
10 160 0
10 161 0
10 162 0
10 163 0
10 164 0
10 165 0
10 166 0
10 167 0
10 168 0
10 169 0
10 170 0
10 171 0
10 172 0
10 173 0
10 174 0
10 175 0
10 176 0
10 177 0
10 178 0
10 179 0
10 180 0
10 181 0
10 182 0
10 183 0
10 184 0
10 185 0
10 186 0
10 187 0
10 188 0
10 189 0
10 190 0
10 191 0
10 192 0
10 193 0
10 194 0
10 195 0
10 196 0
10 197 0
10 198 0
10 199 0
10 200 0
10 201 0
10 202 0
10 203 0
10 204 0
10 205 0
10 206 0
10 207 0
10 208 0
10 209 0
10 210 0
10 211 0
10 212 0
10 213 0
10 214 0
10 215 0
10 216 0
10 217 0
10 218 0
10 219 0
10 220 0
10 221 0
10 222 0
10 223 0
10 224 0
10 225 0
10 226 0
10 227 0
10 228 0
10 229 0
10 230 0
10 231 0
10 232 0
10 233 0
10 234 0
10 235 0
10 236 0
10 237 0
10 238 0
10 239 0
10 240 0
10 241 0
10 242 0
10 243 0
10 244 0
10 245 0
10 246 0
10 247 0
10 248 0
10 249 0
10 250 0
10 251 0
10 252 0
10 253 0
10 254 0
10 255 0
10 256 0
10 257 0
10 258 0
10 259 0
10 260 0
10 261 0
10 262 0
10 263 0
10 264 0
10 265 0
10 266 0
10 267 0
10 268 0
10 269 0
10 270 0
10 271 0
10 272 0
10 273 0
10 274 0
10 275 0
10 276 0
10 277 0
10 278 0
10 279 0
10 280 0
10 281 0
10 282 0
10 283 0
10 284 0
10 285 0
10 286 0
10 287 0
10 288 0
10 289 0
10 290 0
10 291 0
10 292 0
10 293 0
10 294 0
10 295 0
10 296 0
10 297 0
10 298 0
10 299 0
10 300 0
10 301 0
10 302 0
10 303 0
10 304 0
10 305 0
10 306 0
10 307 0
10 308 0
10 309 0
10 310 0
10 311 0
10 312 0
10 313 0
10 314 0
10 315 0
10 316 0
10 317 0
10 318 0
10 319 0
10 320 0
10 321 0
10 322 0
10 323 0
10 324 0
10 325 0
10 326 0
10 327 0
10 328 0
10 329 0
10 330 0
10 331 0
10 332 0
10 333 0
10 334 0
10 335 0
10 336 0
10 337 0
10 338 0
10 339 0
10 340 0
10 341 0
10 342 0
10 343 0
10 344 0
10 345 0
10 346 0
10 347 0
10 348 0
10 349 0
10 350 0
10 351 0
10 352 0
10 353 0
10 354 0
10 355 0
10 356 0
10 357 0
10 358 0
10 359 0
10 360 0
10 361 0
10 362 0
10 363 0
10 364 0
10 365 0
10 366 0
10 367 0
10 368 0
10 369 0
10 370 0
10 371 0
10 372 0
10 373 0
10 374 0
10 375 0
10 376 0
10 377 0
10 378 0
10 379 0
10 380 0
10 381 0
10 382 0
10 383 0
10 384 0
10 385 0
10 386 0
10 387 0
10 388 0
10 389 0
10 390 0
10 391 0
10 392 0
10 393 0
10 394 0
10 395 0
10 396 0
10 397 0
10 398 0
10 399 0
11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 0
11 12 0
11 13 0
11 14 0
11 15 0
11 16 0
11 17 0
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0
11 28 0
11 29 0
11 30 0
11 31 0
11 32 0
11 33 0
11 34 0
11 35 0
11 36 0
11 37 0
11 38 0
11 39 0
11 40 0
11 41 0
11 42 0
11 43 0
11 44 0
11 45 0
11 46 0
11 47 0
11 48 0
11 49 0
11 50 0
11 51 0
11 52 0
11 53 0
11 54 0
11 55 0
11 56 0
11 57 0
11 58 0
11 59 0
11 60 0
11 61 0
11 62 0
11 63 0
11 64 0
11 65 0
11 66 0
11 67 0
11 68 0
11 69 0
11 70 0
11 71 0
11 72 0
11 73 0
11 74 0
11 75 0
11 76 0
11 77 0
11 78 0
11 79 0
11 80 0
11 81 0
11 82 0
11 83 0
11 84 0
11 85 0
11 86 0
11 87 0
11 88 0
11 89 0
11 90 0
11 91 0
11 92 0
11 93 0
11 94 0
11 95 0
11 96 0
11 97 0
11 98 0
11 99 0
11 100 0
11 101 0
11 102 0
11 103 0
11 104 0
11 105 0
11 106 0
11 107 0
11 108 0
11 109 0
11 110 0
11 111 0
11 112 0
11 113 0
11 114 0
11 115 0
11 116 0
11 117 0
11 118 0
11 119 0
11 120 0
11 121 0
11 122 0
11 123 0
11 124 0
11 125 0
11 126 0
11 127 0
11 128 0
11 129 0
11 130 0
11 131 0
11 132 0
11 133 0
11 134 0
11 135 0
11 136 0
11 137 0
11 138 0
11 139 0
11 140 0
11 141 0
11 142 0
11 143 0
11 144 0
11 145 0
11 146 0
11 147 0
11 148 0
11 149 0
11 150 0
11 151 0
11 152 0
11 153 0
11 154 0
11 155 0
11 156 0
11 157 0
11 158 0
11 159 0
11 160 0
11 161 0
11 162 0
11 163 0
11 164 0
11 165 0
11 166 0
11 167 0
11 168 0
11 169 0
11 170 0
11 171 0
11 172 0
11 173 0
11 174 0
11 175 0
11 176 0
11 177 0
11 178 0
11 179 0
11 180 0
11 181 0
11 182 0
11 183 0
11 184 0
11 185 0
11 186 0
11 187 0
11 188 0
11 189 0
11 190 0
11 191 0
11 192 0
11 193 0
11 194 0
11 195 0
11 196 0
11 197 0
11 198 0
11 199 0
11 200 0
11 201 0
11 202 0
11 203 0
11 204 0
11 205 0
11 206 0
11 207 0
11 208 0
11 209 0
11 210 0
11 211 0
11 212 0
11 213 0
11 214 0
11 215 0
11 216 0
11 217 0
11 218 0
11 219 0
11 220 0
11 221 0
11 222 0
11 223 0
11 224 0
11 225 0
11 226 0
11 227 0
11 228 0
11 229 0
11 230 0
11 231 0
11 232 0
11 233 0
11 234 0
11 235 0
11 236 0
11 237 0
11 238 0
11 239 0
11 240 0
11 241 0
11 242 0
11 243 0
11 244 0
11 245 0
11 246 0
11 247 0
11 248 0
11 249 0
11 250 0
11 251 0
11 252 0
11 253 0
11 254 0
11 255 0
11 256 0
11 257 0
11 258 0
11 259 0
11 260 0
11 261 0
11 262 0
11 263 0
11 264 0
11 265 0
11 266 0
11 267 0
11 268 0
11 269 0
11 270 0
11 271 0
11 272 0
11 273 0
11 274 0
11 275 0
11 276 0
11 277 0
11 278 0
11 279 0
11 280 0
11 281 0
11 282 0
11 283 0
11 284 0
11 285 0
11 286 0
11 287 0
11 288 0
11 289 0
11 290 0
11 291 0
11 292 0
11 293 0
11 294 0
11 295 0
11 296 0
11 297 0
11 298 0
11 299 0
11 300 0
11 301 0
11 302 0
11 303 0
11 304 0
11 305 0
11 306 0
11 307 0
11 308 0
11 309 0
11 310 0
11 311 0
11 312 0
11 313 0
11 314 0
11 315 0
11 316 0
11 317 0
11 318 0
11 319 0
11 320 0
11 321 0
11 322 0
11 323 0
11 324 0
11 325 0
11 326 0
11 327 0
11 328 0
11 329 0
11 330 0
11 331 0
11 332 0
11 333 0
11 334 0
11 335 0
11 336 0
11 337 0
11 338 0
11 339 0
11 340 0
11 341 0
11 342 0
11 343 0
11 344 0
11 345 0
11 346 0
11 347 0
11 348 0
11 349 0
11 350 0
11 351 0
11 352 0
11 353 0
11 354 0
11 355 0
11 356 0
11 357 0
11 358 0
11 359 0
11 360 0
11 361 0
11 362 0
11 363 0
11 364 0
11 365 0
11 366 0
11 367 0
11 368 0
11 369 0
11 370 0
11 371 0
11 372 0
11 373 0
11 374 0
11 375 0
11 376 0
11 377 0
11 378 0
11 379 0
11 380 0
11 381 0
11 382 0
11 383 0
11 384 0
11 385 0
11 386 0
11 387 0
11 388 0
11 389 0
11 390 0
11 391 0
11 392 0
11 393 0
11 394 0
11 395 0
11 396 0
11 397 0
11 398 0
11 399 0
12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 0
12 11 0
12 12 0
12 13 0
12 14 0
12 15 0
12 16 0
12 17 0
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0
12 28 0
12 29 0
12 30 0
12 31 0
12 32 0
12 33 0
12 34 0
12 35 0
12 36 0
12 37 0
12 38 0
12 39 0
12 40 0
12 41 0
12 42 0
12 43 0
12 44 0
12 45 0
12 46 0
12 47 0
12 48 0
12 49 0
12 50 0
12 51 0
12 52 0
12 53 0
12 54 0
12 55 0
12 56 0
12 57 0
12 58 0
12 59 0
12 60 0
12 61 0
12 62 0
12 63 0
12 64 0
12 65 0
12 66 0
12 67 0
12 68 0
12 69 0
12 70 0
12 71 0
12 72 0
12 73 0
12 74 0
12 75 0
12 76 0
12 77 0
12 78 0
12 79 0
12 80 0
12 81 0
12 82 0
12 83 0
12 84 0
12 85 0
12 86 0
12 87 0
12 88 0
12 89 0
12 90 0
12 91 0
12 92 0
12 93 0
12 94 0
12 95 0
12 96 0
12 97 0
12 98 0
12 99 0
12 100 0
12 101 0
12 102 0
12 103 0
12 104 0
12 105 0
12 106 0
12 107 0
12 108 0
12 109 0
12 110 0
12 111 0
12 112 0
12 113 0
12 114 0
12 115 0
12 116 0
12 117 0
12 118 0
12 119 0
12 120 0
12 121 0
12 122 0
12 123 0
12 124 0
12 125 0
12 126 0
12 127 0
12 128 0
12 129 0
12 130 0
12 131 0
12 132 0
12 133 0
12 134 0
12 135 0
12 136 0
12 137 0
12 138 0
12 139 0
12 140 0
12 141 0
12 142 0
12 143 0
12 144 0
12 145 0
12 146 0
12 147 0
12 148 0
12 149 0
12 150 0
12 151 0
12 152 0
12 153 0
12 154 0
12 155 0
12 156 0
12 157 0
12 158 0
12 159 0
12 160 0
12 161 0
12 162 0
12 163 0
12 164 0
12 165 0
12 166 0
12 167 0
12 168 0
12 169 0
12 170 0
12 171 0
12 172 0
12 173 0
12 174 0
12 175 0
12 176 0
12 177 0
12 178 0
12 179 0
12 180 0
12 181 0
12 182 0
12 183 0
12 184 0
12 185 0
12 186 0
12 187 0
12 188 0
12 189 0
12 190 0
12 191 0
12 192 0
12 193 0
12 194 0
12 195 0
12 196 0
12 197 0
12 198 0
12 199 0
12 200 0
12 201 0
12 202 0
12 203 0
12 204 0
12 205 0
12 206 0
12 207 0
12 208 0
12 209 0
12 210 0
12 211 0
12 212 0
12 213 0
12 214 0
12 215 0
12 216 0
12 217 0
12 218 0
12 219 0
12 220 0
12 221 0
12 222 0
12 223 0
12 224 0
12 225 0
12 226 0
12 227 0
12 228 0
12 229 0
12 230 0
12 231 0
12 232 0
12 233 0
12 234 0
12 235 0
12 236 0
12 237 0
12 238 0
12 239 0
12 240 0
12 241 0
12 242 0
12 243 0
12 244 0
12 245 0
12 246 0
12 247 0
12 248 0
12 249 0
12 250 0
12 251 0
12 252 0
12 253 0
12 254 0
12 255 0
12 256 0
12 257 0
12 258 0
12 259 0
12 260 0
12 261 0
12 262 0
12 263 0
12 264 0
12 265 0
12 266 0
12 267 0
12 268 0
12 269 0
12 270 0
12 271 0
12 272 0
12 273 0
12 274 0
12 275 0
12 276 0
12 277 0
12 278 0
12 279 0
12 280 0
12 281 0
12 282 0
12 283 0
12 284 0
12 285 0
12 286 0
12 287 0
12 288 0
12 289 0
12 290 0
12 291 0
12 292 0
12 293 0
12 294 0
12 295 0
12 296 0
12 297 0
12 298 0
12 299 0
12 300 0
12 301 0
12 302 0
12 303 0
12 304 0
12 305 0
12 306 0
12 307 0
12 308 0
12 309 0
12 310 0
12 311 0
12 312 0
12 313 0
12 314 0
12 315 0
12 316 0
12 317 0
12 318 0
12 319 0
12 320 0
12 321 0
12 322 0
12 323 0
12 324 0
12 325 0
12 326 0
12 327 0
12 328 0
12 329 0
12 330 0
12 331 0
12 332 0
12 333 0
12 334 0
12 335 0
12 336 0
12 337 0
12 338 0
12 339 0
12 340 0
12 341 0
12 342 0
12 343 0
12 344 0
12 345 0
12 346 0
12 347 0
12 348 0
12 349 0
12 350 0
12 351 0
12 352 0
12 353 0
12 354 0
12 355 0
12 356 0
12 357 0
12 358 0
12 359 0
12 360 0
12 361 0
12 362 0
12 363 0
12 364 0
12 365 0
12 366 0
12 367 0
12 368 0
12 369 0
12 370 0
12 371 0
12 372 0
12 373 0
12 374 0
12 375 0
12 376 0
12 377 0
12 378 0
12 379 0
12 380 0
12 381 0
12 382 0
12 383 0
12 384 0
12 385 0
12 386 0
12 387 0
12 388 0
12 389 0
12 390 0
12 391 0
12 392 0
12 393 0
12 394 0
12 395 0
12 396 0
12 397 0
12 398 0
12 399 0
13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 0
13 13 0
13 14 0
13 15 0
13 16 0
13 17 0
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0
13 28 0
13 29 0
13 30 0
13 31 0
13 32 0
13 33 0
13 34 0
13 35 0
13 36 0
13 37 0
13 38 0
13 39 0
13 40 0
13 41 0
13 42 0
13 43 0
13 44 0
13 45 0
13 46 0
13 47 0
13 48 0
13 49 0
13 50 0
13 51 0
13 52 0
13 53 0
13 54 0
13 55 0
13 56 0
13 57 0
13 58 0
13 59 0
13 60 0
13 61 0
13 62 0
13 63 0
13 64 0
13 65 0
13 66 0
13 67 0
13 68 0
13 69 0
13 70 0
13 71 0
13 72 0
13 73 0
13 74 0
13 75 0
13 76 0
13 77 0
13 78 0
13 79 0
13 80 0
13 81 0
13 82 0
13 83 0
13 84 0
13 85 0
13 86 0
13 87 0
13 88 0
13 89 0
13 90 0
13 91 0
13 92 0
13 93 0
13 94 0
13 95 0
13 96 0
13 97 0
13 98 0
13 99 0
13 100 0
13 101 0
13 102 0
13 103 0
13 104 0
13 105 0
13 106 0
13 107 0
13 108 0
13 109 0
13 110 0
13 111 0
13 112 0
13 113 0
13 114 0
13 115 0
13 116 0
13 117 0
13 118 0
13 119 0
13 120 0
13 121 0
13 122 0
13 123 0
13 124 0
13 125 0
13 126 0
13 127 0
13 128 0
13 129 0
13 130 0
13 131 0
13 132 0
13 133 0
13 134 0
13 135 0
13 136 0
13 137 0
13 138 0
13 139 0
13 140 0
13 141 0
13 142 0
13 143 0
13 144 0
13 145 0
13 146 0
13 147 0
13 148 0
13 149 0
13 150 0
13 151 0
13 152 0
13 153 0
13 154 0
13 155 0
13 156 0
13 157 0
13 158 0
13 159 0
13 160 0
13 161 0
13 162 0
13 163 0
13 164 0
13 165 0
13 166 0
13 167 0
13 168 0
13 169 0
13 170 0
13 171 0
13 172 0
13 173 0
13 174 0
13 175 0
13 176 0
13 177 0
13 178 0
13 179 0
13 180 0
13 181 0
13 182 0
13 183 0
13 184 0
13 185 0
13 186 0
13 187 0
13 188 0
13 189 0
13 190 0
13 191 0
13 192 0
13 193 0
13 194 0
13 195 0
13 196 0
13 197 0
13 198 0
13 199 0
13 200 0
13 201 0
13 202 0
13 203 0
13 204 0
13 205 0
13 206 0
13 207 0
13 208 0
13 209 0
13 210 0
13 211 0
13 212 0
13 213 0
13 214 0
13 215 0
13 216 0
13 217 0
13 218 0
13 219 0
13 220 0
13 221 0
13 222 0
13 223 0
13 224 0
13 225 0
13 226 0
13 227 0
13 228 0
13 229 0
13 230 0
13 231 0
13 232 0
13 233 0
13 234 0
13 235 0
13 236 0
13 237 0
13 238 0
13 239 0
13 240 0
13 241 0
13 242 0
13 243 0
13 244 0
13 245 0
13 246 0
13 247 0
13 248 0
13 249 0
13 250 0
13 251 0
13 252 0
13 253 0
13 254 0
13 255 0
13 256 0
13 257 0
13 258 0
13 259 0
13 260 0
13 261 0
13 262 0
13 263 0
13 264 0
13 265 0
13 266 0
13 267 0
13 268 0
13 269 0
13 270 0
13 271 0
13 272 0
13 273 0
13 274 0
13 275 0
13 276 0
13 277 0
13 278 0
13 279 0
13 280 0
13 281 0
13 282 0
13 283 0
13 284 0
13 285 0
13 286 0
13 287 0
13 288 0
13 289 0
13 290 0
13 291 0
13 292 0
13 293 0
13 294 0
13 295 0
13 296 0
13 297 0
13 298 0
13 299 0
13 300 0
13 301 0
13 302 0
13 303 0
13 304 0
13 305 0
13 306 0
13 307 0
13 308 0
13 309 0
13 310 0
13 311 0
13 312 0
13 313 0
13 314 0
13 315 0
13 316 0
13 317 0
13 318 0
13 319 0
13 320 0
13 321 0
13 322 0
13 323 0
13 324 0
13 325 0
13 326 0
13 327 0
13 328 0
13 329 0
13 330 0
13 331 0
13 332 0
13 333 0
13 334 0
13 335 0
13 336 0
13 337 0
13 338 0
13 339 0
13 340 0
13 341 0
13 342 0
13 343 0
13 344 0
13 345 0
13 346 0
13 347 0
13 348 0
13 349 0
13 350 0
13 351 0
13 352 0
13 353 0
13 354 0
13 355 0
13 356 0
13 357 0
13 358 0
13 359 0
13 360 0
13 361 0
13 362 0
13 363 0
13 364 0
13 365 0
13 366 0
13 367 0
13 368 0
13 369 0
13 370 0
13 371 0
13 372 0
13 373 0
13 374 0
13 375 0
13 376 0
13 377 0
13 378 0
13 379 0
13 380 0
13 381 0
13 382 0
13 383 0
13 384 0
13 385 0
13 386 0
13 387 0
13 388 0
13 389 0
13 390 0
13 391 0
13 392 0
13 393 0
13 394 0
13 395 0
13 396 0
13 397 0
13 398 0
13 399 0
14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 0
14 13 0
14 14 0
14 15 0
14 16 0
14 17 0
14 18 0
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0
14 28 0
14 29 0
14 30 0
14 31 0
14 32 0
14 33 0
14 34 0
14 35 0
14 36 0
14 37 0
14 38 0
14 39 0
14 40 0
14 41 0
14 42 0
14 43 0
14 44 0
14 45 0
14 46 0
14 47 0
14 48 0
14 49 0
14 50 0
14 51 0
14 52 0
14 53 0
14 54 0
14 55 0
14 56 0
14 57 0
14 58 0
14 59 0
14 60 0
14 61 0
14 62 0
14 63 0
14 64 0
14 65 0
14 66 0
14 67 0
14 68 0
14 69 0
14 70 0
14 71 0
14 72 0
14 73 0
14 74 0
14 75 0
14 76 0
14 77 0
14 78 0
14 79 0
14 80 0
14 81 0
14 82 0
14 83 0
14 84 0
14 85 0
14 86 0
14 87 0
14 88 0
14 89 0
14 90 0
14 91 0
14 92 0
14 93 0
14 94 0
14 95 0
14 96 0
14 97 0
14 98 0
14 99 0
14 100 0
14 101 0
14 102 0
14 103 0
14 104 0
14 105 0
14 106 0
14 107 0
14 108 0
14 109 0
14 110 0
14 111 0
14 112 0
14 113 0
14 114 0
14 115 0
14 116 0
14 117 0
14 118 0
14 119 0
14 120 0
14 121 0
14 122 0
14 123 0
14 124 0
14 125 0
14 126 0
14 127 0
14 128 0
14 129 0
14 130 0
14 131 0
14 132 0
14 133 0
14 134 0
14 135 0
14 136 0
14 137 0
14 138 0
14 139 0
14 140 0
14 141 0
14 142 0
14 143 0
14 144 0
14 145 0
14 146 0
14 147 0
14 148 0
14 149 0
14 150 0
14 151 0
14 152 0
14 153 0
14 154 0
14 155 0
14 156 0
14 157 0
14 158 0
14 159 0
14 160 0
14 161 0
14 162 0
14 163 0
14 164 0
14 165 0
14 166 0
14 167 0
14 168 0
14 169 0
14 170 0
14 171 0
14 172 0
14 173 0
14 174 0
14 175 0
14 176 0
14 177 0
14 178 0
14 179 0
14 180 0
14 181 0
14 182 0
14 183 0
14 184 0
14 185 0
14 186 0
14 187 0
14 188 0
14 189 0
14 190 0
14 191 0
14 192 0
14 193 0
14 194 0
14 195 0
14 196 0
14 197 0
14 198 0
14 199 0
14 200 0
14 201 0
14 202 0
14 203 0
14 204 0
14 205 0
14 206 0
14 207 0
14 208 0
14 209 0
14 210 0
14 211 0
14 212 0
14 213 0
14 214 0
14 215 0
14 216 0
14 217 0
14 218 0
14 219 0
14 220 0
14 221 0
14 222 0
14 223 0
14 224 0
14 225 0
14 226 0
14 227 0
14 228 0
14 229 0
14 230 0
14 231 0
14 232 0
14 233 0
14 234 0
14 235 0
14 236 0
14 237 0
14 238 0
14 239 0
14 240 0
14 241 0
14 242 0
14 243 0
14 244 0
14 245 0
14 246 0
14 247 0
14 248 0
14 249 0
14 250 0
14 251 0
14 252 0
14 253 0
14 254 0
14 255 0
14 256 0
14 257 0
14 258 0
14 259 0
14 260 0
14 261 0
14 262 0
14 263 0
14 264 0
14 265 0
14 266 0
14 267 0
14 268 0
14 269 0
14 270 0
14 271 0
14 272 0
14 273 0
14 274 0
14 275 0
14 276 0
14 277 0
14 278 0
14 279 0
14 280 0
14 281 0
14 282 0
14 283 0
14 284 0
14 285 0
14 286 0
14 287 0
14 288 0
14 289 0
14 290 0
14 291 0
14 292 0
14 293 0
14 294 0
14 295 0
14 296 0
14 297 0
14 298 0
14 299 0
14 300 0
14 301 0
14 302 0
14 303 0
14 304 0
14 305 0
14 306 0
14 307 0
14 308 0
14 309 0
14 310 0
14 311 0
14 312 0
14 313 0
14 314 0
14 315 0
14 316 0
14 317 0
14 318 0
14 319 0
14 320 0
14 321 0
14 322 0
14 323 0
14 324 0
14 325 0
14 326 0
14 327 0
14 328 0
14 329 0
14 330 0
14 331 0
14 332 0
14 333 0
14 334 0
14 335 0
14 336 0
14 337 0
14 338 0
14 339 0
14 340 0
14 341 0
14 342 0
14 343 0
14 344 0
14 345 0
14 346 0
14 347 0
14 348 0
14 349 0
14 350 0
14 351 0
14 352 0
14 353 0
14 354 0
14 355 0
14 356 0
14 357 0
14 358 0
14 359 0
14 360 0
14 361 0
14 362 0
14 363 0
14 364 0
14 365 0
14 366 0
14 367 0
14 368 0
14 369 0
14 370 0
14 371 0
14 372 0
14 373 0
14 374 0
14 375 0
14 376 0
14 377 0
14 378 0
14 379 0
14 380 0
14 381 0
14 382 0
14 383 0
14 384 0
14 385 0
14 386 0
14 387 0
14 388 0
14 389 0
14 390 0
14 391 0
14 392 0
14 393 0
14 394 0
14 395 0
14 396 0
14 397 0
14 398 0
14 399 0
15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 0
15 16 0
15 17 0
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0
15 28 0
15 29 0
15 30 0
15 31 0
15 32 0
15 33 0
15 34 0
15 35 0
15 36 0
15 37 0
15 38 0
15 39 0
15 40 0
15 41 0
15 42 0
15 43 0
15 44 0
15 45 0
15 46 0
15 47 0
15 48 0
15 49 0
15 50 0
15 51 0
15 52 0
15 53 0
15 54 0
15 55 0
15 56 0
15 57 0
15 58 0
15 59 0
15 60 0
15 61 0
15 62 0
15 63 0
15 64 0
15 65 0
15 66 0
15 67 0
15 68 0
15 69 0
15 70 0
15 71 0
15 72 0
15 73 0
15 74 0
15 75 0
15 76 0
15 77 0
15 78 0
15 79 0
15 80 0
15 81 0
15 82 0
15 83 0
15 84 0
15 85 0
15 86 0
15 87 0
15 88 0
15 89 0
15 90 0
15 91 0
15 92 0
15 93 0
15 94 0
15 95 0
15 96 0
15 97 0
15 98 0
15 99 0
15 100 0
15 101 0
15 102 0
15 103 0
15 104 0
15 105 0
15 106 0
15 107 0
15 108 0
15 109 0
15 110 0
15 111 0
15 112 0
15 113 0
15 114 0
15 115 0
15 116 0
15 117 0
15 118 0
15 119 0
15 120 0
15 121 0
15 122 0
15 123 0
15 124 0
15 125 0
15 126 0
15 127 0
15 128 0
15 129 0
15 130 0
15 131 0
15 132 0
15 133 0
15 134 0
15 135 0
15 136 0
15 137 0
15 138 0
15 139 0
15 140 0
15 141 0
15 142 0
15 143 0
15 144 0
15 145 0
15 146 0
15 147 0
15 148 0
15 149 0
15 150 0
15 151 0
15 152 0
15 153 0
15 154 0
15 155 0
15 156 0
15 157 0
15 158 0
15 159 0
15 160 0
15 161 0
15 162 0
15 163 0
15 164 0
15 165 0
15 166 0
15 167 0
15 168 0
15 169 0
15 170 0
15 171 0
15 172 0
15 173 0
15 174 0
15 175 0
15 176 0
15 177 0
15 178 0
15 179 0
15 180 0
15 181 0
15 182 0
15 183 0
15 184 0
15 185 0
15 186 0
15 187 0
15 188 0
15 189 0
15 190 0
15 191 0
15 192 0
15 193 0
15 194 0
15 195 0
15 196 0
15 197 0
15 198 0
15 199 0
15 200 0
15 201 0
15 202 0
15 203 0
15 204 0
15 205 0
15 206 0
15 207 0
15 208 0
15 209 0
15 210 0
15 211 0
15 212 0
15 213 0
15 214 0
15 215 0
15 216 0
15 217 0
15 218 0
15 219 0
15 220 0
15 221 0
15 222 0
15 223 0
15 224 0
15 225 0
15 226 0
15 227 0
15 228 0
15 229 0
15 230 0
15 231 0
15 232 0
15 233 0
15 234 0
15 235 0
15 236 0
15 237 0
15 238 0
15 239 0
15 240 0
15 241 0
15 242 0
15 243 0
15 244 0
15 245 0
15 246 0
15 247 0
15 248 0
15 249 0
15 250 0
15 251 0
15 252 0
15 253 0
15 254 0
15 255 0
15 256 0
15 257 0
15 258 0
15 259 0
15 260 0
15 261 0
15 262 0
15 263 0
15 264 0
15 265 0
15 266 0
15 267 0
15 268 0
15 269 0
15 270 0
15 271 0
15 272 0
15 273 0
15 274 0
15 275 0
15 276 0
15 277 0
15 278 0
15 279 0
15 280 0
15 281 0
15 282 0
15 283 0
15 284 0
15 285 0
15 286 0
15 287 0
15 288 0
15 289 0
15 290 0
15 291 0
15 292 0
15 293 0
15 294 0
15 295 0
15 296 0
15 297 0
15 298 0
15 299 0
15 300 0
15 301 0
15 302 0
15 303 0
15 304 0
15 305 0
15 306 0
15 307 0
15 308 0
15 309 0
15 310 0
15 311 0
15 312 0
15 313 0
15 314 0
15 315 0
15 316 0
15 317 0
15 318 0
15 319 0
15 320 0
15 321 0
15 322 0
15 323 0
15 324 0
15 325 0
15 326 0
15 327 0
15 328 0
15 329 0
15 330 0
15 331 0
15 332 0
15 333 0
15 334 0
15 335 0
15 336 0
15 337 0
15 338 0
15 339 0
15 340 0
15 341 0
15 342 0
15 343 0
15 344 0
15 345 0
15 346 0
15 347 0
15 348 0
15 349 0
15 350 0
15 351 0
15 352 0
15 353 0
15 354 0
15 355 0
15 356 0
15 357 0
15 358 0
15 359 0
15 360 0
15 361 0
15 362 0
15 363 0
15 364 0
15 365 0
15 366 0
15 367 0
15 368 0
15 369 0
15 370 0
15 371 0
15 372 0
15 373 0
15 374 0
15 375 0
15 376 0
15 377 0
15 378 0
15 379 0
15 380 0
15 381 0
15 382 0
15 383 0
15 384 0
15 385 0
15 386 0
15 387 0
15 388 0
15 389 0
15 390 0
15 391 0
15 392 0
15 393 0
15 394 0
15 395 0
15 396 0
15 397 0
15 398 0
15 399 0
16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 0
16 15 0
16 16 0
16 17 0
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0
16 28 0
16 29 0
16 30 0
16 31 0
16 32 0
16 33 0
16 34 0
16 35 0
16 36 0
16 37 0
16 38 0
16 39 0
16 40 0
16 41 0
16 42 0
16 43 0
16 44 0
16 45 0
16 46 0
16 47 0
16 48 0
16 49 0
16 50 0
16 51 0
16 52 0
16 53 0
16 54 0
16 55 0
16 56 0
16 57 0
16 58 0
16 59 0
16 60 0
16 61 0
16 62 0
16 63 0
16 64 0
16 65 0
16 66 0
16 67 0
16 68 0
16 69 0
16 70 0
16 71 0
16 72 0
16 73 0
16 74 0
16 75 0
16 76 0
16 77 0
16 78 0
16 79 0
16 80 0
16 81 0
16 82 0
16 83 0
16 84 0
16 85 0
16 86 0
16 87 0
16 88 0
16 89 0
16 90 0
16 91 0
16 92 0
16 93 0
16 94 0
16 95 0
16 96 0
16 97 0
16 98 0
16 99 0
16 100 0
16 101 0
16 102 0
16 103 0
16 104 0
16 105 0
16 106 0
16 107 0
16 108 0
16 109 0
16 110 0
16 111 0
16 112 0
16 113 0
16 114 0
16 115 0
16 116 0
16 117 0
16 118 0
16 119 0
16 120 0
16 121 0
16 122 0
16 123 0
16 124 0
16 125 0
16 126 0
16 127 0
16 128 0
16 129 0
16 130 0
16 131 0
16 132 0
16 133 0
16 134 0
16 135 0
16 136 0
16 137 0
16 138 0
16 139 0
16 140 0
16 141 0
16 142 0
16 143 0
16 144 0
16 145 0
16 146 0
16 147 0
16 148 0
16 149 0
16 150 0
16 151 0
16 152 0
16 153 0
16 154 0
16 155 0
16 156 0
16 157 0
16 158 0
16 159 0
16 160 0
16 161 0
16 162 0
16 163 0
16 164 0
16 165 0
16 166 0
16 167 0
16 168 0
16 169 0
16 170 0
16 171 0
16 172 0
16 173 0
16 174 0
16 175 0
16 176 0
16 177 0
16 178 0
16 179 0
16 180 0
16 181 0
16 182 0
16 183 0
16 184 0
16 185 0
16 186 0
16 187 0
16 188 0
16 189 0
16 190 0
16 191 0
16 192 0
16 193 0
16 194 0
16 195 0
16 196 0
16 197 0
16 198 0
16 199 0
16 200 0
16 201 0
16 202 0
16 203 0
16 204 0
16 205 0
16 206 0
16 207 0
16 208 0
16 209 0
16 210 0
16 211 0
16 212 0
16 213 0
16 214 0
16 215 0
16 216 0
16 217 0
16 218 0
16 219 0
16 220 0
16 221 0
16 222 0
16 223 0
16 224 0
16 225 0
16 226 0
16 227 0
16 228 0
16 229 0
16 230 0
16 231 0
16 232 0
16 233 0
16 234 0
16 235 0
16 236 0
16 237 0
16 238 0
16 239 0
16 240 0
16 241 0
16 242 0
16 243 0
16 244 0
16 245 0
16 246 0
16 247 0
16 248 0
16 249 0
16 250 0
16 251 0
16 252 0
16 253 0
16 254 0
16 255 0
16 256 0
16 257 0
16 258 0
16 259 0
16 260 0
16 261 0
16 262 0
16 263 0
16 264 0
16 265 0
16 266 0
16 267 0
16 268 0
16 269 0
16 270 0
16 271 0
16 272 0
16 273 0
16 274 0
16 275 0
16 276 0
16 277 0
16 278 0
16 279 0
16 280 0
16 281 0
16 282 0
16 283 0
16 284 0
16 285 0
16 286 0
16 287 0
16 288 0
16 289 0
16 290 0
16 291 0
16 292 0
16 293 0
16 294 0
16 295 0
16 296 0
16 297 0
16 298 0
16 299 0
16 300 0
16 301 0
16 302 0
16 303 0
16 304 0
16 305 0
16 306 0
16 307 0
16 308 0
16 309 0
16 310 0
16 311 0
16 312 0
16 313 0
16 314 0
16 315 0
16 316 0
16 317 0
16 318 0
16 319 0
16 320 0
16 321 0
16 322 0
16 323 0
16 324 0
16 325 0
16 326 0
16 327 0
16 328 0
16 329 0
16 330 0
16 331 0
16 332 0
16 333 0
16 334 0
16 335 0
16 336 0
16 337 0
16 338 0
16 339 0
16 340 0
16 341 0
16 342 0
16 343 0
16 344 0
16 345 0
16 346 0
16 347 0
16 348 0
16 349 0
16 350 0
16 351 0
16 352 0
16 353 0
16 354 0
16 355 0
16 356 0
16 357 0
16 358 0
16 359 0
16 360 0
16 361 0
16 362 0
16 363 0
16 364 0
16 365 0
16 366 0
16 367 0
16 368 0
16 369 0
16 370 0
16 371 0
16 372 0
16 373 0
16 374 0
16 375 0
16 376 0
16 377 0
16 378 0
16 379 0
16 380 0
16 381 0
16 382 0
16 383 0
16 384 0
16 385 0
16 386 0
16 387 0
16 388 0
16 389 0
16 390 0
16 391 0
16 392 0
16 393 0
16 394 0
16 395 0
16 396 0
16 397 0
16 398 0
16 399 0
17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 0
17 15 0
17 16 0
17 17 0
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0
17 28 0
17 29 0
17 30 0
17 31 0
17 32 0
17 33 0
17 34 0
17 35 0
17 36 0
17 37 0
17 38 0
17 39 0
17 40 0
17 41 0
17 42 0
17 43 0
17 44 0
17 45 0
17 46 0
17 47 0
17 48 0
17 49 0
17 50 0
17 51 0
17 52 0
17 53 0
17 54 0
17 55 0
17 56 0
17 57 0
17 58 0
17 59 0
17 60 0
17 61 0
17 62 0
17 63 0
17 64 0
17 65 0
17 66 0
17 67 0
17 68 0
17 69 0
17 70 0
17 71 0
17 72 0
17 73 0
17 74 0
17 75 0
17 76 0
17 77 0
17 78 0
17 79 0
17 80 0
17 81 0
17 82 0
17 83 0
17 84 0
17 85 0
17 86 0
17 87 0
17 88 0
17 89 0
17 90 0
17 91 0
17 92 0
17 93 0
17 94 0
17 95 0
17 96 0
17 97 0
17 98 0
17 99 0
17 100 0
17 101 0
17 102 0
17 103 0
17 104 0
17 105 0
17 106 0
17 107 0
17 108 0
17 109 0
17 110 0
17 111 0
17 112 0
17 113 0
17 114 0
17 115 0
17 116 0
17 117 0
17 118 0
17 119 0
17 120 0
17 121 0
17 122 0
17 123 0
17 124 0
17 125 0
17 126 0
17 127 0
17 128 0
17 129 0
17 130 0
17 131 0
17 132 0
17 133 0
17 134 0
17 135 0
17 136 0
17 137 0
17 138 0
17 139 0
17 140 0
17 141 0
17 142 0
17 143 0
17 144 0
17 145 0
17 146 0
17 147 0
17 148 0
17 149 0
17 150 0
17 151 0
17 152 0
17 153 0
17 154 0
17 155 0
17 156 0
17 157 0
17 158 0
17 159 0
17 160 0
17 161 0
17 162 0
17 163 0
17 164 0
17 165 0
17 166 0
17 167 0
17 168 0
17 169 0
17 170 0
17 171 0
17 172 0
17 173 0
17 174 0
17 175 0
17 176 0
17 177 0
17 178 0
17 179 0
17 180 0
17 181 0
17 182 0
17 183 0
17 184 0
17 185 0
17 186 0
17 187 0
17 188 0
17 189 0
17 190 0
17 191 0
17 192 0
17 193 0
17 194 0
17 195 0
17 196 0
17 197 0
17 198 0
17 199 0
17 200 0
17 201 0
17 202 0
17 203 0
17 204 0
17 205 0
17 206 0
17 207 0
17 208 0
17 209 0
17 210 0
17 211 0
17 212 0
17 213 0
17 214 0
17 215 0
17 216 0
17 217 0
17 218 0
17 219 0
17 220 0
17 221 0
17 222 0
17 223 0
17 224 0
17 225 0
17 226 0
17 227 0
17 228 0
17 229 0
17 230 0
17 231 0
17 232 0
17 233 0
17 234 0
17 235 0
17 236 0
17 237 0
17 238 0
17 239 0
17 240 0
17 241 0
17 242 0
17 243 0
17 244 0
17 245 0
17 246 0
17 247 0
17 248 0
17 249 0
17 250 0
17 251 0
17 252 0
17 253 0
17 254 0
17 255 0
17 256 0
17 257 0
17 258 0
17 259 0
17 260 0
17 261 0
17 262 0
17 263 0
17 264 0
17 265 0
17 266 0
17 267 0
17 268 0
17 269 0
17 270 0
17 271 0
17 272 0
17 273 0
17 274 0
17 275 0
17 276 0
17 277 0
17 278 0
17 279 0
17 280 0
17 281 0
17 282 0
17 283 0
17 284 0
17 285 0
17 286 0
17 287 0
17 288 0
17 289 0
17 290 0
17 291 0
17 292 0
17 293 0
17 294 0
17 295 0
17 296 0
17 297 0
17 298 0
17 299 0
17 300 0
17 301 0
17 302 0
17 303 0
17 304 0
17 305 0
17 306 0
17 307 0
17 308 0
17 309 0
17 310 0
17 311 0
17 312 0
17 313 0
17 314 0
17 315 0
17 316 0
17 317 0
17 318 0
17 319 0
17 320 0
17 321 0
17 322 0
17 323 0
17 324 0
17 325 0
17 326 0
17 327 0
17 328 0
17 329 0
17 330 0
17 331 0
17 332 0
17 333 0
17 334 0
17 335 0
17 336 0
17 337 0
17 338 0
17 339 0
17 340 0
17 341 0
17 342 0
17 343 0
17 344 0
17 345 0
17 346 0
17 347 0
17 348 0
17 349 0
17 350 0
17 351 0
17 352 0
17 353 0
17 354 0
17 355 0
17 356 0
17 357 0
17 358 0
17 359 0
17 360 0
17 361 0
17 362 0
17 363 0
17 364 0
17 365 0
17 366 0
17 367 0
17 368 0
17 369 0
17 370 0
17 371 0
17 372 0
17 373 0
17 374 0
17 375 0
17 376 0
17 377 0
17 378 0
17 379 0
17 380 0
17 381 0
17 382 0
17 383 0
17 384 0
17 385 0
17 386 0
17 387 0
17 388 0
17 389 0
17 390 0
17 391 0
17 392 0
17 393 0
17 394 0
17 395 0
17 396 0
17 397 0
17 398 0
17 399 0
18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 0
18 13 0
18 14 0
18 15 0
18 16 0
18 17 0
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0
18 28 0
18 29 0
18 30 0
18 31 0
18 32 0
18 33 0
18 34 0
18 35 0
18 36 0
18 37 0
18 38 0
18 39 0
18 40 0
18 41 0
18 42 0
18 43 0
18 44 0
18 45 0
18 46 0
18 47 0
18 48 0
18 49 0
18 50 0
18 51 0
18 52 0
18 53 0
18 54 0
18 55 0
18 56 0
18 57 0
18 58 0
18 59 0
18 60 0
18 61 0
18 62 0
18 63 0
18 64 0
18 65 0
18 66 0
18 67 0
18 68 0
18 69 0
18 70 0
18 71 0
18 72 0
18 73 0
18 74 0
18 75 0
18 76 0
18 77 0
18 78 0
18 79 0
18 80 0
18 81 0
18 82 0
18 83 0
18 84 0
18 85 0
18 86 0
18 87 0
18 88 0
18 89 0
18 90 0
18 91 0
18 92 0
18 93 0
18 94 0
18 95 0
18 96 0
18 97 0
18 98 0
18 99 0
18 100 0
18 101 0
18 102 0
18 103 0
18 104 0
18 105 0
18 106 0
18 107 0
18 108 0
18 109 0
18 110 0
18 111 0
18 112 0
18 113 0
18 114 0
18 115 0
18 116 0
18 117 0
18 118 0
18 119 0
18 120 0
18 121 0
18 122 0
18 123 0
18 124 0
18 125 0
18 126 0
18 127 0
18 128 0
18 129 0
18 130 0
18 131 0
18 132 0
18 133 0
18 134 0
18 135 0
18 136 0
18 137 0
18 138 0
18 139 0
18 140 0
18 141 0
18 142 0
18 143 0
18 144 0
18 145 0
18 146 0
18 147 0
18 148 0
18 149 0
18 150 0
18 151 0
18 152 0
18 153 0
18 154 0
18 155 0
18 156 0
18 157 0
18 158 0
18 159 0
18 160 0
18 161 0
18 162 0
18 163 0
18 164 0
18 165 0
18 166 0
18 167 0
18 168 0
18 169 0
18 170 0
18 171 0
18 172 0
18 173 0
18 174 0
18 175 0
18 176 0
18 177 0
18 178 0
18 179 0
18 180 0
18 181 0
18 182 0
18 183 0
18 184 0
18 185 0
18 186 0
18 187 0
18 188 0
18 189 0
18 190 0
18 191 0
18 192 0
18 193 0
18 194 0
18 195 0
18 196 0
18 197 0
18 198 0
18 199 0
18 200 0
18 201 0
18 202 0
18 203 0
18 204 0
18 205 0
18 206 0
18 207 0
18 208 0
18 209 0
18 210 0
18 211 0
18 212 0
18 213 0
18 214 0
18 215 0
18 216 0
18 217 0
18 218 0
18 219 0
18 220 0
18 221 0
18 222 0
18 223 0
18 224 0
18 225 0
18 226 0
18 227 0
18 228 0
18 229 0
18 230 0
18 231 0
18 232 0
18 233 0
18 234 0
18 235 0
18 236 0
18 237 0
18 238 0
18 239 0
18 240 0
18 241 0
18 242 0
18 243 0
18 244 0
18 245 0
18 246 0
18 247 0
18 248 0
18 249 0
18 250 0
18 251 0
18 252 0
18 253 0
18 254 0
18 255 0
18 256 0
18 257 0
18 258 0
18 259 0
18 260 0
18 261 0
18 262 0
18 263 0
18 264 0
18 265 0
18 266 0
18 267 0
18 268 0
18 269 0
18 270 0
18 271 0
18 272 0
18 273 0
18 274 0
18 275 0
18 276 0
18 277 0
18 278 0
18 279 0
18 280 0
18 281 0
18 282 0
18 283 0
18 284 0
18 285 0
18 286 0
18 287 0
18 288 0
18 289 0
18 290 0
18 291 0
18 292 0
18 293 0
18 294 0
18 295 0
18 296 0
18 297 0
18 298 0
18 299 0
18 300 0
18 301 0
18 302 0
18 303 0
18 304 0
18 305 0
18 306 0
18 307 0
18 308 0
18 309 0
18 310 0
18 311 0
18 312 0
18 313 0
18 314 0
18 315 0
18 316 0
18 317 0
18 318 0
18 319 0
18 320 0
18 321 0
18 322 0
18 323 0
18 324 0
18 325 0
18 326 0
18 327 0
18 328 0
18 329 0
18 330 0
18 331 0
18 332 0
18 333 0
18 334 0
18 335 0
18 336 0
18 337 0
18 338 0
18 339 0
18 340 0
18 341 0
18 342 0
18 343 0
18 344 0
18 345 0
18 346 0
18 347 0
18 348 0
18 349 0
18 350 0
18 351 0
18 352 0
18 353 0
18 354 0
18 355 0
18 356 0
18 357 0
18 358 0
18 359 0
18 360 0
18 361 0
18 362 0
18 363 0
18 364 0
18 365 0
18 366 0
18 367 0
18 368 0
18 369 0
18 370 0
18 371 0
18 372 0
18 373 0
18 374 0
18 375 0
18 376 0
18 377 0
18 378 0
18 379 0
18 380 0
18 381 0
18 382 0
18 383 0
18 384 0
18 385 0
18 386 0
18 387 0
18 388 0
18 389 0
18 390 0
18 391 0
18 392 0
18 393 0
18 394 0
18 395 0
18 396 0
18 397 0
18 398 0
18 399 0
19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 0
19 13 0
19 14 0
19 15 0
19 16 0
19 17 0
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0
19 28 0
19 29 0
19 30 0
19 31 0
19 32 0
19 33 0
19 34 0
19 35 0
19 36 0
19 37 0
19 38 0
19 39 0
19 40 0
19 41 0
19 42 0
19 43 0
19 44 0
19 45 0
19 46 0
19 47 0
19 48 0
19 49 0
19 50 0
19 51 0
19 52 0
19 53 0
19 54 0
19 55 0
19 56 0
19 57 0
19 58 0
19 59 0
19 60 0
19 61 0
19 62 0
19 63 0
19 64 0
19 65 0
19 66 0
19 67 0
19 68 0
19 69 0
19 70 0
19 71 0
19 72 0
19 73 0
19 74 0
19 75 0
19 76 0
19 77 0
19 78 0
19 79 0
19 80 0
19 81 0
19 82 0
19 83 0
19 84 0
19 85 0
19 86 0
19 87 0
19 88 0
19 89 0
19 90 0
19 91 0
19 92 0
19 93 0
19 94 0
19 95 0
19 96 0
19 97 0
19 98 0
19 99 0
19 100 0
19 101 0
19 102 0
19 103 0
19 104 0
19 105 0
19 106 0
19 107 0
19 108 0
19 109 0
19 110 0
19 111 0
19 112 0
19 113 0
19 114 0
19 115 0
19 116 0
19 117 0
19 118 0
19 119 0
19 120 0
19 121 0
19 122 0
19 123 0
19 124 0
19 125 0
19 126 0
19 127 0
19 128 0
19 129 0
19 130 0
19 131 0
19 132 0
19 133 0
19 134 0
19 135 0
19 136 0
19 137 0
19 138 0
19 139 0
19 140 0
19 141 0
19 142 0
19 143 0
19 144 0
19 145 0
19 146 0
19 147 0
19 148 0
19 149 0
19 150 0
19 151 0
19 152 0
19 153 0
19 154 0
19 155 0
19 156 0
19 157 0
19 158 0
19 159 0
19 160 0
19 161 0
19 162 0
19 163 0
19 164 0
19 165 0
19 166 0
19 167 0
19 168 0
19 169 0
19 170 0
19 171 0
19 172 0
19 173 0
19 174 0
19 175 0
19 176 0
19 177 0
19 178 0
19 179 0
19 180 0
19 181 0
19 182 0
19 183 0
19 184 0
19 185 0
19 186 0
19 187 0
19 188 0
19 189 0
19 190 0
19 191 0
19 192 0
19 193 0
19 194 0
19 195 0
19 196 0
19 197 0
19 198 0
19 199 0
19 200 0
19 201 0
19 202 0
19 203 0
19 204 0
19 205 0
19 206 0
19 207 0
19 208 0
19 209 0
19 210 0
19 211 0
19 212 0
19 213 0
19 214 0
19 215 0
19 216 0
19 217 0
19 218 0
19 219 0
19 220 0
19 221 0
19 222 0
19 223 0
19 224 0
19 225 0
19 226 0
19 227 0
19 228 0
19 229 0
19 230 0
19 231 0
19 232 0
19 233 0
19 234 0
19 235 0
19 236 0
19 237 0
19 238 0
19 239 0
19 240 0
19 241 0
19 242 0
19 243 0
19 244 0
19 245 0
19 246 0
19 247 0
19 248 0
19 249 0
19 250 0
19 251 0
19 252 0
19 253 0
19 254 0
19 255 0
19 256 0
19 257 0
19 258 0
19 259 0
19 260 0
19 261 0
19 262 0
19 263 0
19 264 0
19 265 0
19 266 0
19 267 0
19 268 0
19 269 0
19 270 0
19 271 0
19 272 0
19 273 0
19 274 0
19 275 0
19 276 0
19 277 0
19 278 0
19 279 0
19 280 0
19 281 0
19 282 0
19 283 0
19 284 0
19 285 0
19 286 0
19 287 0
19 288 0
19 289 0
19 290 0
19 291 0
19 292 0
19 293 0
19 294 0
19 295 0
19 296 0
19 297 0
19 298 0
19 299 0
19 300 0
19 301 0
19 302 0
19 303 0
19 304 0
19 305 0
19 306 0
19 307 0
19 308 0
19 309 0
19 310 0
19 311 0
19 312 0
19 313 0
19 314 0
19 315 0
19 316 0
19 317 0
19 318 0
19 319 0
19 320 0
19 321 0
19 322 0
19 323 0
19 324 0
19 325 0
19 326 0
19 327 0
19 328 0
19 329 0
19 330 0
19 331 0
19 332 0
19 333 0
19 334 0
19 335 0
19 336 0
19 337 0
19 338 0
19 339 0
19 340 0
19 341 0
19 342 0
19 343 0
19 344 0
19 345 0
19 346 0
19 347 0
19 348 0
19 349 0
19 350 0
19 351 0
19 352 0
19 353 0
19 354 0
19 355 0
19 356 0
19 357 0
19 358 0
19 359 0
19 360 0
19 361 0
19 362 0
19 363 0
19 364 0
19 365 0
19 366 0
19 367 0
19 368 0
19 369 0
19 370 0
19 371 0
19 372 0
19 373 0
19 374 0
19 375 0
19 376 0
19 377 0
19 378 0
19 379 0
19 380 0
19 381 0
19 382 0
19 383 0
19 384 0
19 385 0
19 386 0
19 387 0
19 388 0
19 389 0
19 390 0
19 391 0
19 392 0
19 393 0
19 394 0
19 395 0
19 396 0
19 397 0
19 398 0
19 399 0
20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 0
20 13 0
20 14 0
20 15 0
20 16 0
20 17 0
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0
20 28 0
20 29 0
20 30 0
20 31 0
20 32 0
20 33 0
20 34 0
20 35 0
20 36 0
20 37 0
20 38 0
20 39 0
20 40 0
20 41 0
20 42 0
20 43 0
20 44 0
20 45 0
20 46 0
20 47 0
20 48 0
20 49 0
20 50 0
20 51 0
20 52 0
20 53 0
20 54 0
20 55 0
20 56 0
20 57 0
20 58 0
20 59 0
20 60 0
20 61 0
20 62 0
20 63 0
20 64 0
20 65 0
20 66 0
20 67 0
20 68 0
20 69 0
20 70 0
20 71 0
20 72 0
20 73 0
20 74 0
20 75 0
20 76 0
20 77 0
20 78 0
20 79 0
20 80 0
20 81 0
20 82 0
20 83 0
20 84 0
20 85 0
20 86 0
20 87 0
20 88 0
20 89 0
20 90 0
20 91 0
20 92 0
20 93 0
20 94 0
20 95 0
20 96 0
20 97 0
20 98 0
20 99 0
20 100 0
20 101 0
20 102 0
20 103 0
20 104 0
20 105 0
20 106 0
20 107 0
20 108 0
20 109 0
20 110 0
20 111 0
20 112 0
20 113 0
20 114 0
20 115 0
20 116 0
20 117 0
20 118 0
20 119 0
20 120 0
20 121 0
20 122 0
20 123 0
20 124 0
20 125 0
20 126 0
20 127 0
20 128 0
20 129 0
20 130 0
20 131 0
20 132 0
20 133 0
20 134 0
20 135 0
20 136 0
20 137 0
20 138 0
20 139 0
20 140 0
20 141 0
20 142 0
20 143 0
20 144 0
20 145 0
20 146 0
20 147 0
20 148 0
20 149 0
20 150 0
20 151 0
20 152 0
20 153 0
20 154 0
20 155 0
20 156 0
20 157 0
20 158 0
20 159 0
20 160 0
20 161 0
20 162 0
20 163 0
20 164 0
20 165 0
20 166 0
20 167 0
20 168 0
20 169 0
20 170 0
20 171 0
20 172 0
20 173 0
20 174 0
20 175 0
20 176 0
20 177 0
20 178 0
20 179 0
20 180 0
20 181 0
20 182 0
20 183 0
20 184 0
20 185 0
20 186 0
20 187 0
20 188 0
20 189 0
20 190 0
20 191 0
20 192 0
20 193 0
20 194 0
20 195 0
20 196 0
20 197 0
20 198 0
20 199 0
20 200 0
20 201 0
20 202 0
20 203 0
20 204 0
20 205 0
20 206 0
20 207 0
20 208 0
20 209 0
20 210 0
20 211 0
20 212 0
20 213 0
20 214 0
20 215 0
20 216 0
20 217 0
20 218 0
20 219 0
20 220 0
20 221 0
20 222 0
20 223 0
20 224 0
20 225 0
20 226 0
20 227 0
20 228 0
20 229 0
20 230 0
20 231 0
20 232 0
20 233 0
20 234 0
20 235 0
20 236 0
20 237 0
20 238 0
20 239 0
20 240 0
20 241 0
20 242 0
20 243 0
20 244 0
20 245 0
20 246 0
20 247 0
20 248 0
20 249 0
20 250 0
20 251 0
20 252 0
20 253 0
20 254 0
20 255 0
20 256 0
20 257 0
20 258 0
20 259 0
20 260 0
20 261 0
20 262 0
20 263 0
20 264 0
20 265 0
20 266 0
20 267 0
20 268 0
20 269 0
20 270 0
20 271 0
20 272 0
20 273 0
20 274 0
20 275 0
20 276 0
20 277 0
20 278 0
20 279 0
20 280 0
20 281 0
20 282 0
20 283 0
20 284 0
20 285 0
20 286 0
20 287 0
20 288 0
20 289 0
20 290 0
20 291 0
20 292 0
20 293 0
20 294 0
20 295 0
20 296 0
20 297 0
20 298 0
20 299 0
20 300 0
20 301 0
20 302 0
20 303 0
20 304 0
20 305 0
20 306 0
20 307 0
20 308 0
20 309 0
20 310 0
20 311 0
20 312 0
20 313 0
20 314 0
20 315 0
20 316 0
20 317 0
20 318 0
20 319 0
20 320 0
20 321 0
20 322 0
20 323 0
20 324 0
20 325 0
20 326 0
20 327 0
20 328 0
20 329 0
20 330 0
20 331 0
20 332 0
20 333 0
20 334 0
20 335 0
20 336 0
20 337 0
20 338 0
20 339 0
20 340 0
20 341 0
20 342 0
20 343 0
20 344 0
20 345 0
20 346 0
20 347 0
20 348 0
20 349 0
20 350 0
20 351 0
20 352 0
20 353 0
20 354 0
20 355 0
20 356 0
20 357 0
20 358 0
20 359 0
20 360 0
20 361 0
20 362 0
20 363 0
20 364 0
20 365 0
20 366 0
20 367 0
20 368 0
20 369 0
20 370 0
20 371 0
20 372 0
20 373 0
20 374 0
20 375 0
20 376 0
20 377 0
20 378 0
20 379 0
20 380 0
20 381 0
20 382 0
20 383 0
20 384 0
20 385 0
20 386 0
20 387 0
20 388 0
20 389 0
20 390 0
20 391 0
20 392 0
20 393 0
20 394 0
20 395 0
20 396 0
20 397 0
20 398 0
20 399 0
21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 0
21 13 0
21 14 0
21 15 0
21 16 0
21 17 0
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0
21 28 0
21 29 0
21 30 0
21 31 0
21 32 0
21 33 0
21 34 0
21 35 0
21 36 0
21 37 0
21 38 0
21 39 0
21 40 0
21 41 0
21 42 0
21 43 0
21 44 0
21 45 0
21 46 0
21 47 0
21 48 0
21 49 0
21 50 0
21 51 0
21 52 0
21 53 0
21 54 0
21 55 0
21 56 0
21 57 0
21 58 0
21 59 0
21 60 0
21 61 0
21 62 0
21 63 0
21 64 0
21 65 0
21 66 0
21 67 0
21 68 0
21 69 0
21 70 0
21 71 0
21 72 0
21 73 0
21 74 0
21 75 0
21 76 0
21 77 0
21 78 0
21 79 0
21 80 0
21 81 0
21 82 0
21 83 0
21 84 0
21 85 0
21 86 0
21 87 0
21 88 0
21 89 0
21 90 0
21 91 0
21 92 0
21 93 0
21 94 0
21 95 0
21 96 0
21 97 0
21 98 0
21 99 0
21 100 0
21 101 0
21 102 0
21 103 0
21 104 0
21 105 0
21 106 0
21 107 0
21 108 0
21 109 0
21 110 0
21 111 0
21 112 0
21 113 0
21 114 0
21 115 0
21 116 0
21 117 0
21 118 0
21 119 0
21 120 0
21 121 0
21 122 0
21 123 0
21 124 0
21 125 0
21 126 0
21 127 0
21 128 0
21 129 0
21 130 0
21 131 0
21 132 0
21 133 0
21 134 0
21 135 0
21 136 0
21 137 0
21 138 0
21 139 0
21 140 0
21 141 0
21 142 0
21 143 0
21 144 0
21 145 0
21 146 0
21 147 0
21 148 0
21 149 0
21 150 0
21 151 0
21 152 0
21 153 0
21 154 0
21 155 0
21 156 0
21 157 0
21 158 0
21 159 0
21 160 0
21 161 0
21 162 0
21 163 0
21 164 0
21 165 0
21 166 0
21 167 0
21 168 0
21 169 0
21 170 0
21 171 0
21 172 0
21 173 0
21 174 0
21 175 0
21 176 0
21 177 0
21 178 0
21 179 0
21 180 0
21 181 0
21 182 0
21 183 0
21 184 0
21 185 0
21 186 0
21 187 0
21 188 0
21 189 0
21 190 0
21 191 0
21 192 0
21 193 0
21 194 0
21 195 0
21 196 0
21 197 0
21 198 0
21 199 0
21 200 0
21 201 0
21 202 0
21 203 0
21 204 0
21 205 0
21 206 0
21 207 0
21 208 0
21 209 0
21 210 0
21 211 0
21 212 0
21 213 0
21 214 0
21 215 0
21 216 0
21 217 0
21 218 0
21 219 0
21 220 0
21 221 0
21 222 0
21 223 0
21 224 0
21 225 0
21 226 0
21 227 0
21 228 0
21 229 0
21 230 0
21 231 0
21 232 0
21 233 0
21 234 0
21 235 0
21 236 0
21 237 0
21 238 0
21 239 0
21 240 0
21 241 0
21 242 0
21 243 0
21 244 0
21 245 0
21 246 0
21 247 0
21 248 0
21 249 0
21 250 0
21 251 0
21 252 0
21 253 0
21 254 0
21 255 0
21 256 0
21 257 0
21 258 0
21 259 0
21 260 0
21 261 0
21 262 0
21 263 0
21 264 0
21 265 0
21 266 0
21 267 0
21 268 0
21 269 0
21 270 0
21 271 0
21 272 0
21 273 0
21 274 0
21 275 0
21 276 0
21 277 0
21 278 0
21 279 0
21 280 0
21 281 0
21 282 0
21 283 0
21 284 0
21 285 0
21 286 0
21 287 0
21 288 0
21 289 0
21 290 0
21 291 0
21 292 0
21 293 0
21 294 0
21 295 0
21 296 0
21 297 0
21 298 0
21 299 0
21 300 0
21 301 0
21 302 0
21 303 0
21 304 0
21 305 0
21 306 0
21 307 0
21 308 0
21 309 0
21 310 0
21 311 0
21 312 0
21 313 0
21 314 0
21 315 0
21 316 0
21 317 0
21 318 0
21 319 0
21 320 0
21 321 0
21 322 0
21 323 0
21 324 0
21 325 0
21 326 0
21 327 0
21 328 0
21 329 0
21 330 0
21 331 0
21 332 0
21 333 0
21 334 0
21 335 0
21 336 0
21 337 0
21 338 0
21 339 0
21 340 0
21 341 0
21 342 0
21 343 0
21 344 0
21 345 0
21 346 0
21 347 0
21 348 0
21 349 0
21 350 0
21 351 0
21 352 0
21 353 0
21 354 0
21 355 0
21 356 0
21 357 0
21 358 0
21 359 0
21 360 0
21 361 0
21 362 0
21 363 0
21 364 0
21 365 0
21 366 0
21 367 0
21 368 0
21 369 0
21 370 0
21 371 0
21 372 0
21 373 0
21 374 0
21 375 0
21 376 0
21 377 0
21 378 0
21 379 0
21 380 0
21 381 0
21 382 0
21 383 0
21 384 0
21 385 0
21 386 0
21 387 0
21 388 0
21 389 0
21 390 0
21 391 0
21 392 0
21 393 0
21 394 0
21 395 0
21 396 0
21 397 0
21 398 0
21 399 0
22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 0
22 13 0
22 14 0
22 15 0
22 16 0
22 17 0
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0
22 28 0
22 29 0
22 30 0
22 31 0
22 32 0
22 33 0
22 34 0
22 35 0
22 36 0
22 37 0
22 38 0
22 39 0
22 40 0
22 41 0
22 42 0
22 43 0
22 44 0
22 45 0
22 46 0
22 47 0
22 48 0
22 49 0
22 50 0
22 51 0
22 52 0
22 53 0
22 54 0
22 55 0
22 56 0
22 57 0
22 58 0
22 59 0
22 60 0
22 61 0
22 62 0
22 63 0
22 64 0
22 65 0
22 66 0
22 67 0
22 68 0
22 69 0
22 70 0
22 71 0
22 72 0
22 73 0
22 74 0
22 75 0
22 76 0
22 77 0
22 78 0
22 79 0
22 80 0
22 81 0
22 82 0
22 83 0
22 84 0
22 85 0
22 86 0
22 87 0
22 88 0
22 89 0
22 90 0
22 91 0
22 92 0
22 93 0
22 94 0
22 95 0
22 96 0
22 97 0
22 98 0
22 99 0
22 100 0
22 101 0
22 102 0
22 103 0
22 104 0
22 105 0
22 106 0
22 107 0
22 108 0
22 109 0
22 110 0
22 111 0
22 112 0
22 113 0
22 114 0
22 115 0
22 116 0
22 117 0
22 118 0
22 119 0
22 120 0
22 121 0
22 122 0
22 123 0
22 124 0
22 125 0
22 126 0
22 127 0
22 128 0
22 129 0
22 130 0
22 131 0
22 132 0
22 133 0
22 134 0
22 135 0
22 136 0
22 137 0
22 138 0
22 139 0
22 140 0
22 141 0
22 142 0
22 143 0
22 144 0
22 145 0
22 146 0
22 147 0
22 148 0
22 149 0
22 150 0
22 151 0
22 152 0
22 153 0
22 154 0
22 155 0
22 156 0
22 157 0
22 158 0
22 159 0
22 160 0
22 161 0
22 162 0
22 163 0
22 164 0
22 165 0
22 166 0
22 167 0
22 168 0
22 169 0
22 170 0
22 171 0
22 172 0
22 173 0
22 174 0
22 175 0
22 176 0
22 177 0
22 178 0
22 179 0
22 180 0
22 181 0
22 182 0
22 183 0
22 184 0
22 185 0
22 186 0
22 187 0
22 188 0
22 189 0
22 190 0
22 191 0
22 192 0
22 193 0
22 194 0
22 195 0
22 196 0
22 197 0
22 198 0
22 199 0
22 200 0
22 201 0
22 202 0
22 203 0
22 204 0
22 205 0
22 206 0
22 207 0
22 208 0
22 209 0
22 210 0
22 211 0
22 212 0
22 213 0
22 214 0
22 215 0
22 216 0
22 217 0
22 218 0
22 219 0
22 220 0
22 221 0
22 222 0
22 223 0
22 224 0
22 225 0
22 226 0
22 227 0
22 228 0
22 229 0
22 230 0
22 231 0
22 232 0
22 233 0
22 234 0
22 235 0
22 236 0
22 237 0
22 238 0
22 239 0
22 240 0
22 241 0
22 242 0
22 243 0
22 244 0
22 245 0
22 246 0
22 247 0
22 248 0
22 249 0
22 250 0
22 251 0
22 252 0
22 253 0
22 254 0
22 255 0
22 256 0
22 257 0
22 258 0
22 259 0
22 260 0
22 261 0
22 262 0
22 263 0
22 264 0
22 265 0
22 266 0
22 267 0
22 268 0
22 269 0
22 270 0
22 271 0
22 272 0
22 273 0
22 274 0
22 275 0
22 276 0
22 277 0
22 278 0
22 279 0
22 280 0
22 281 0
22 282 0
22 283 0
22 284 0
22 285 0
22 286 0
22 287 0
22 288 0
22 289 0
22 290 0
22 291 0
22 292 0
22 293 0
22 294 0
22 295 0
22 296 0
22 297 0
22 298 0
22 299 0
22 300 0
22 301 0
22 302 0
22 303 0
22 304 0
22 305 0
22 306 0
22 307 0
22 308 0
22 309 0
22 310 0
22 311 0
22 312 0
22 313 0
22 314 0
22 315 0
22 316 0
22 317 0
22 318 0
22 319 0
22 320 0
22 321 0
22 322 0
22 323 0
22 324 0
22 325 0
22 326 0
22 327 0
22 328 0
22 329 0
22 330 0
22 331 0
22 332 0
22 333 0
22 334 0
22 335 0
22 336 0
22 337 0
22 338 0
22 339 0
22 340 0
22 341 0
22 342 0
22 343 0
22 344 0
22 345 0
22 346 0
22 347 0
22 348 0
22 349 0
22 350 0
22 351 0
22 352 0
22 353 0
22 354 0
22 355 0
22 356 0
22 357 0
22 358 0
22 359 0
22 360 0
22 361 0
22 362 0
22 363 0
22 364 0
22 365 0
22 366 0
22 367 0
22 368 0
22 369 0
22 370 0
22 371 0
22 372 0
22 373 0
22 374 0
22 375 0
22 376 0
22 377 0
22 378 0
22 379 0
22 380 0
22 381 0
22 382 0
22 383 0
22 384 0
22 385 0
22 386 0
22 387 0
22 388 0
22 389 0
22 390 0
22 391 0
22 392 0
22 393 0
22 394 0
22 395 0
22 396 0
22 397 0
22 398 0
22 399 0
23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 0
23 13 0
23 14 0
23 15 0
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0
23 28 0
23 29 0
23 30 0
23 31 0
23 32 0
23 33 0
23 34 0
23 35 0
23 36 0
23 37 0
23 38 0
23 39 0
23 40 0
23 41 0
23 42 0
23 43 0
23 44 0
23 45 0
23 46 0
23 47 0
23 48 0
23 49 0
23 50 0
23 51 0
23 52 0
23 53 0
23 54 0
23 55 0
23 56 0
23 57 0
23 58 0
23 59 0
23 60 0
23 61 0
23 62 0
23 63 0
23 64 0
23 65 0
23 66 0
23 67 0
23 68 0
23 69 0
23 70 0
23 71 0
23 72 0
23 73 0
23 74 0
23 75 0
23 76 0
23 77 0
23 78 0
23 79 0
23 80 0
23 81 0
23 82 0
23 83 0
23 84 0
23 85 0
23 86 0
23 87 0
23 88 0
23 89 0
23 90 0
23 91 0
23 92 0
23 93 0
23 94 0
23 95 0
23 96 0
23 97 0
23 98 0
23 99 0
23 100 0
23 101 0
23 102 0
23 103 0
23 104 0
23 105 0
23 106 0
23 107 0
23 108 0
23 109 0
23 110 0
23 111 0
23 112 0
23 113 0
23 114 0
23 115 0
23 116 0
23 117 0
23 118 0
23 119 0
23 120 0
23 121 0
23 122 0
23 123 0
23 124 0
23 125 0
23 126 0
23 127 0
23 128 0
23 129 0
23 130 0
23 131 0
23 132 0
23 133 0
23 134 0
23 135 0
23 136 0
23 137 0
23 138 0
23 139 0
23 140 0
23 141 0
23 142 0
23 143 0
23 144 0
23 145 0
23 146 0
23 147 0
23 148 0
23 149 0
23 150 0
23 151 0
23 152 0
23 153 0
23 154 0
23 155 0
23 156 0
23 157 0
23 158 0
23 159 0
23 160 0
23 161 0
23 162 0
23 163 0
23 164 0
23 165 0
23 166 0
23 167 0
23 168 0
23 169 0
23 170 0
23 171 0
23 172 0
23 173 0
23 174 0
23 175 0
23 176 0
23 177 0
23 178 0
23 179 0
23 180 0
23 181 0
23 182 0
23 183 0
23 184 0
23 185 0
23 186 0
23 187 0
23 188 0
23 189 0
23 190 0
23 191 0
23 192 0
23 193 0
23 194 0
23 195 0
23 196 0
23 197 0
23 198 0
23 199 0
23 200 0
23 201 0
23 202 0
23 203 0
23 204 0
23 205 0
23 206 0
23 207 0
23 208 0
23 209 0
23 210 0
23 211 0
23 212 0
23 213 0
23 214 0
23 215 0
23 216 0
23 217 0
23 218 0
23 219 0
23 220 0
23 221 0
23 222 0
23 223 0
23 224 0
23 225 0
23 226 0
23 227 0
23 228 0
23 229 0
23 230 0
23 231 0
23 232 0
23 233 0
23 234 0
23 235 0
23 236 0
23 237 0
23 238 0
23 239 0
23 240 0
23 241 0
23 242 0
23 243 0
23 244 0
23 245 0
23 246 0
23 247 0
23 248 0
23 249 0
23 250 0
23 251 0
23 252 0
23 253 0
23 254 0
23 255 0
23 256 0
23 257 0
23 258 0
23 259 0
23 260 0
23 261 0
23 262 0
23 263 0
23 264 0
23 265 0
23 266 0
23 267 0
23 268 0
23 269 0
23 270 0
23 271 0
23 272 0
23 273 0
23 274 0
23 275 0
23 276 0
23 277 0
23 278 0
23 279 0
23 280 0
23 281 0
23 282 0
23 283 0
23 284 0
23 285 0
23 286 0
23 287 0
23 288 0
23 289 0
23 290 0
23 291 0
23 292 0
23 293 0
23 294 0
23 295 0
23 296 0
23 297 0
23 298 0
23 299 0
23 300 0
23 301 0
23 302 0
23 303 0
23 304 0
23 305 0
23 306 0
23 307 0
23 308 0
23 309 0
23 310 0
23 311 0
23 312 0
23 313 0
23 314 0
23 315 0
23 316 0
23 317 0
23 318 0
23 319 0
23 320 0
23 321 0
23 322 0
23 323 0
23 324 0
23 325 0
23 326 0
23 327 0
23 328 0
23 329 0
23 330 0
23 331 0
23 332 0
23 333 0
23 334 0
23 335 0
23 336 0
23 337 0
23 338 0
23 339 0
23 340 0
23 341 0
23 342 0
23 343 0
23 344 0
23 345 0
23 346 0
23 347 0
23 348 0
23 349 0
23 350 0
23 351 0
23 352 0
23 353 0
23 354 0
23 355 0
23 356 0
23 357 0
23 358 0
23 359 0
23 360 0
23 361 0
23 362 0
23 363 0
23 364 0
23 365 0
23 366 0
23 367 0
23 368 0
23 369 0
23 370 0
23 371 0
23 372 0
23 373 0
23 374 0
23 375 0
23 376 0
23 377 0
23 378 0
23 379 0
23 380 0
23 381 0
23 382 0
23 383 0
23 384 0
23 385 0
23 386 0
23 387 0
23 388 0
23 389 0
23 390 0
23 391 0
23 392 0
23 393 0
23 394 0
23 395 0
23 396 0
23 397 0
23 398 0
23 399 0
24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0
24 28 0
24 29 0
24 30 0
24 31 0
24 32 0
24 33 0
24 34 0
24 35 0
24 36 0
24 37 0
24 38 0
24 39 0
24 40 0
24 41 0
24 42 0
24 43 0
24 44 0
24 45 0
24 46 0
24 47 0
24 48 0
24 49 0
24 50 0
24 51 0
24 52 0
24 53 0
24 54 0
24 55 0
24 56 0
24 57 0
24 58 0
24 59 0
24 60 0
24 61 0
24 62 0
24 63 0
24 64 0
24 65 0
24 66 0
24 67 0
24 68 0
24 69 0
24 70 0
24 71 0
24 72 0
24 73 0
24 74 0
24 75 0
24 76 0
24 77 0
24 78 0
24 79 0
24 80 0
24 81 0
24 82 0
24 83 0
24 84 0
24 85 0
24 86 0
24 87 0
24 88 0
24 89 0
24 90 0
24 91 0
24 92 0
24 93 0
24 94 0
24 95 0
24 96 0
24 97 0
24 98 0
24 99 0
24 100 0
24 101 0
24 102 0
24 103 0
24 104 0
24 105 0
24 106 0
24 107 0
24 108 0
24 109 0
24 110 0
24 111 0
24 112 0
24 113 0
24 114 0
24 115 0
24 116 0
24 117 0
24 118 0
24 119 0
24 120 0
24 121 0
24 122 0
24 123 0
24 124 0
24 125 0
24 126 0
24 127 0
24 128 0
24 129 0
24 130 0
24 131 0
24 132 0
24 133 0
24 134 0
24 135 0
24 136 0
24 137 0
24 138 0
24 139 0
24 140 0
24 141 0
24 142 0
24 143 0
24 144 0
24 145 0
24 146 0
24 147 0
24 148 0
24 149 0
24 150 0
24 151 0
24 152 0
24 153 0
24 154 0
24 155 0
24 156 0
24 157 0
24 158 0
24 159 0
24 160 0
24 161 0
24 162 0
24 163 0
24 164 0
24 165 0
24 166 0
24 167 0
24 168 0
24 169 0
24 170 0
24 171 0
24 172 0
24 173 0
24 174 0
24 175 0
24 176 0
24 177 0
24 178 0
24 179 0
24 180 0
24 181 0
24 182 0
24 183 0
24 184 0
24 185 0
24 186 0
24 187 0
24 188 0
24 189 0
24 190 0
24 191 0
24 192 0
24 193 0
24 194 0
24 195 0
24 196 0
24 197 0
24 198 0
24 199 0
24 200 0
24 201 0
24 202 0
24 203 0
24 204 0
24 205 0
24 206 0
24 207 0
24 208 0
24 209 0
24 210 0
24 211 0
24 212 0
24 213 0
24 214 0
24 215 0
24 216 0
24 217 0
24 218 0
24 219 0
24 220 0
24 221 0
24 222 0
24 223 0
24 224 0
24 225 0
24 226 0
24 227 0
24 228 0
24 229 0
24 230 0
24 231 0
24 232 0
24 233 0
24 234 0
24 235 0
24 236 0
24 237 0
24 238 0
24 239 0
24 240 0
24 241 0
24 242 0
24 243 0
24 244 0
24 245 0
24 246 0
24 247 0
24 248 0
24 249 0
24 250 0
24 251 0
24 252 0
24 253 0
24 254 0
24 255 0
24 256 0
24 257 0
24 258 0
24 259 0
24 260 0
24 261 0
24 262 0
24 263 0
24 264 0
24 265 0
24 266 0
24 267 0
24 268 0
24 269 0
24 270 0
24 271 0
24 272 0
24 273 0
24 274 0
24 275 0
24 276 0
24 277 0
24 278 0
24 279 0
24 280 0
24 281 0
24 282 0
24 283 0
24 284 0
24 285 0
24 286 0
24 287 0
24 288 0
24 289 0
24 290 0
24 291 0
24 292 0
24 293 0
24 294 0
24 295 0
24 296 0
24 297 0
24 298 0
24 299 0
24 300 0
24 301 0
24 302 0
24 303 0
24 304 0
24 305 0
24 306 0
24 307 0
24 308 0
24 309 0
24 310 0
24 311 0
24 312 0
24 313 0
24 314 0
24 315 0
24 316 0
24 317 0
24 318 0
24 319 0
24 320 0
24 321 0
24 322 0
24 323 0
24 324 0
24 325 0
24 326 0
24 327 0
24 328 0
24 329 0
24 330 0
24 331 0
24 332 0
24 333 0
24 334 0
24 335 0
24 336 0
24 337 0
24 338 0
24 339 0
24 340 0
24 341 0
24 342 0
24 343 0
24 344 0
24 345 0
24 346 0
24 347 0
24 348 0
24 349 0
24 350 0
24 351 0
24 352 0
24 353 0
24 354 0
24 355 0
24 356 0
24 357 0
24 358 0
24 359 0
24 360 0
24 361 0
24 362 0
24 363 0
24 364 0
24 365 0
24 366 0
24 367 0
24 368 0
24 369 0
24 370 0
24 371 0
24 372 0
24 373 0
24 374 0
24 375 0
24 376 0
24 377 0
24 378 0
24 379 0
24 380 0
24 381 0
24 382 0
24 383 0
24 384 0
24 385 0
24 386 0
24 387 0
24 388 0
24 389 0
24 390 0
24 391 0
24 392 0
24 393 0
24 394 0
24 395 0
24 396 0
24 397 0
24 398 0
24 399 0
25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0
25 28 0
25 29 0
25 30 0
25 31 0
25 32 0
25 33 0
25 34 0
25 35 0
25 36 0
25 37 0
25 38 0
25 39 0
25 40 0
25 41 0
25 42 0
25 43 0
25 44 0
25 45 0
25 46 0
25 47 0
25 48 0
25 49 0
25 50 0
25 51 0
25 52 0
25 53 0
25 54 0
25 55 0
25 56 0
25 57 0
25 58 0
25 59 0
25 60 0
25 61 0
25 62 0
25 63 0
25 64 0
25 65 0
25 66 0
25 67 0
25 68 0
25 69 0
25 70 0
25 71 0
25 72 0
25 73 0
25 74 0
25 75 0
25 76 0
25 77 0
25 78 0
25 79 0
25 80 0
25 81 0
25 82 0
25 83 0
25 84 0
25 85 0
25 86 0
25 87 0
25 88 0
25 89 0
25 90 0
25 91 0
25 92 0
25 93 0
25 94 0
25 95 0
25 96 0
25 97 0
25 98 0
25 99 0
25 100 0
25 101 0
25 102 0
25 103 0
25 104 0
25 105 0
25 106 0
25 107 0
25 108 0
25 109 0
25 110 0
25 111 0
25 112 0
25 113 0
25 114 0
25 115 0
25 116 0
25 117 0
25 118 0
25 119 0
25 120 0
25 121 0
25 122 0
25 123 0
25 124 0
25 125 0
25 126 0
25 127 0
25 128 0
25 129 0
25 130 0
25 131 0
25 132 0
25 133 0
25 134 0
25 135 0
25 136 0
25 137 0
25 138 0
25 139 0
25 140 0
25 141 0
25 142 0
25 143 0
25 144 0
25 145 0
25 146 0
25 147 0
25 148 0
25 149 0
25 150 0
25 151 0
25 152 0
25 153 0
25 154 0
25 155 0
25 156 0
25 157 0
25 158 0
25 159 0
25 160 0
25 161 0
25 162 0
25 163 0
25 164 0
25 165 0
25 166 0
25 167 0
25 168 0
25 169 0
25 170 0
25 171 0
25 172 0
25 173 0
25 174 0
25 175 0
25 176 0
25 177 0
25 178 0
25 179 0
25 180 0
25 181 0
25 182 0
25 183 0
25 184 0
25 185 0
25 186 0
25 187 0
25 188 0
25 189 0
25 190 0
25 191 0
25 192 0
25 193 0
25 194 0
25 195 0
25 196 0
25 197 0
25 198 0
25 199 0
25 200 0
25 201 0
25 202 0
25 203 0
25 204 0
25 205 0
25 206 0
25 207 0
25 208 0
25 209 0
25 210 0
25 211 0
25 212 0
25 213 0
25 214 0
25 215 0
25 216 0
25 217 0
25 218 0
25 219 0
25 220 0
25 221 0
25 222 0
25 223 0
25 224 0
25 225 0
25 226 0
25 227 0
25 228 0
25 229 0
25 230 0
25 231 0
25 232 0
25 233 0
25 234 0
25 235 0
25 236 0
25 237 0
25 238 0
25 239 0
25 240 0
25 241 0
25 242 0
25 243 0
25 244 0
25 245 0
25 246 0
25 247 0
25 248 0
25 249 0
25 250 0
25 251 0
25 252 0
25 253 0
25 254 0
25 255 0
25 256 0
25 257 0
25 258 0
25 259 0
25 260 0
25 261 0
25 262 0
25 263 0
25 264 0
25 265 0
25 266 0
25 267 0
25 268 0
25 269 0
25 270 0
25 271 0
25 272 0
25 273 0
25 274 0
25 275 0
25 276 0
25 277 0
25 278 0
25 279 0
25 280 0
25 281 0
25 282 0
25 283 0
25 284 0
25 285 0
25 286 0
25 287 0
25 288 0
25 289 0
25 290 0
25 291 0
25 292 0
25 293 0
25 294 0
25 295 0
25 296 0
25 297 0
25 298 0
25 299 0
25 300 0
25 301 0
25 302 0
25 303 0
25 304 0
25 305 0
25 306 0
25 307 0
25 308 0
25 309 0
25 310 0
25 311 0
25 312 0
25 313 0
25 314 0
25 315 0
25 316 0
25 317 0
25 318 0
25 319 0
25 320 0
25 321 0
25 322 0
25 323 0
25 324 0
25 325 0
25 326 0
25 327 0
25 328 0
25 329 0
25 330 0
25 331 0
25 332 0
25 333 0
25 334 0
25 335 0
25 336 0
25 337 0
25 338 0
25 339 0
25 340 0
25 341 0
25 342 0
25 343 0
25 344 0
25 345 0
25 346 0
25 347 0
25 348 0
25 349 0
25 350 0
25 351 0
25 352 0
25 353 0
25 354 0
25 355 0
25 356 0
25 357 0
25 358 0
25 359 0
25 360 0
25 361 0
25 362 0
25 363 0
25 364 0
25 365 0
25 366 0
25 367 0
25 368 0
25 369 0
25 370 0
25 371 0
25 372 0
25 373 0
25 374 0
25 375 0
25 376 0
25 377 0
25 378 0
25 379 0
25 380 0
25 381 0
25 382 0
25 383 0
25 384 0
25 385 0
25 386 0
25 387 0
25 388 0
25 389 0
25 390 0
25 391 0
25 392 0
25 393 0
25 394 0
25 395 0
25 396 0
25 397 0
25 398 0
25 399 0
26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0
26 28 0
26 29 0
26 30 0
26 31 0
26 32 0
26 33 0
26 34 0
26 35 0
26 36 0
26 37 0
26 38 0
26 39 0
26 40 0
26 41 0
26 42 0
26 43 0
26 44 0
26 45 0
26 46 0
26 47 0
26 48 0
26 49 0
26 50 0
26 51 0
26 52 0
26 53 0
26 54 0
26 55 0
26 56 0
26 57 0
26 58 0
26 59 0
26 60 0
26 61 0
26 62 0
26 63 0
26 64 0
26 65 0
26 66 0
26 67 0
26 68 0
26 69 0
26 70 0
26 71 0
26 72 0
26 73 0
26 74 0
26 75 0
26 76 0
26 77 0
26 78 0
26 79 0
26 80 0
26 81 0
26 82 0
26 83 0
26 84 0
26 85 0
26 86 0
26 87 0
26 88 0
26 89 0
26 90 0
26 91 0
26 92 0
26 93 0
26 94 0
26 95 0
26 96 0
26 97 0
26 98 0
26 99 0
26 100 0
26 101 0
26 102 0
26 103 0
26 104 0
26 105 0
26 106 0
26 107 0
26 108 0
26 109 0
26 110 0
26 111 0
26 112 0
26 113 0
26 114 0
26 115 0
26 116 0
26 117 0
26 118 0
26 119 0
26 120 0
26 121 0
26 122 0
26 123 0
26 124 0
26 125 0
26 126 0
26 127 0
26 128 0
26 129 0
26 130 0
26 131 0
26 132 0
26 133 0
26 134 0
26 135 0
26 136 0
26 137 0
26 138 0
26 139 0
26 140 0
26 141 0
26 142 0
26 143 0
26 144 0
26 145 0
26 146 0
26 147 0
26 148 0
26 149 0
26 150 0
26 151 0
26 152 0
26 153 0
26 154 0
26 155 0
26 156 0
26 157 0
26 158 0
26 159 0
26 160 0
26 161 0
26 162 0
26 163 0
26 164 0
26 165 0
26 166 0
26 167 0
26 168 0
26 169 0
26 170 0
26 171 0
26 172 0
26 173 0
26 174 0
26 175 0
26 176 0
26 177 0
26 178 0
26 179 0
26 180 0
26 181 0
26 182 0
26 183 0
26 184 0
26 185 0
26 186 0
26 187 0
26 188 0
26 189 0
26 190 0
26 191 0
26 192 0
26 193 0
26 194 0
26 195 0
26 196 0
26 197 0
26 198 0
26 199 0
26 200 0
26 201 0
26 202 0
26 203 0
26 204 0
26 205 0
26 206 0
26 207 0
26 208 0
26 209 0
26 210 0
26 211 0
26 212 0
26 213 0
26 214 0
26 215 0
26 216 0
26 217 0
26 218 0
26 219 0
26 220 0
26 221 0
26 222 0
26 223 0
26 224 0
26 225 0
26 226 0
26 227 0
26 228 0
26 229 0
26 230 0
26 231 0
26 232 0
26 233 0
26 234 0
26 235 0
26 236 0
26 237 0
26 238 0
26 239 0
26 240 0
26 241 0
26 242 0
26 243 0
26 244 0
26 245 0
26 246 0
26 247 0
26 248 0
26 249 0
26 250 0
26 251 0
26 252 0
26 253 0
26 254 0
26 255 0
26 256 0
26 257 0
26 258 0
26 259 0
26 260 0
26 261 0
26 262 0
26 263 0
26 264 0
26 265 0
26 266 0
26 267 0
26 268 0
26 269 0
26 270 0
26 271 0
26 272 0
26 273 0
26 274 0
26 275 0
26 276 0
26 277 0
26 278 0
26 279 0
26 280 0
26 281 0
26 282 0
26 283 0
26 284 0
26 285 0
26 286 0
26 287 0
26 288 0
26 289 0
26 290 0
26 291 0
26 292 0
26 293 0
26 294 0
26 295 0
26 296 0
26 297 0
26 298 0
26 299 0
26 300 0
26 301 0
26 302 0
26 303 0
26 304 0
26 305 0
26 306 0
26 307 0
26 308 0
26 309 0
26 310 0
26 311 0
26 312 0
26 313 0
26 314 0
26 315 0
26 316 0
26 317 0
26 318 0
26 319 0
26 320 0
26 321 0
26 322 0
26 323 0
26 324 0
26 325 0
26 326 0
26 327 0
26 328 0
26 329 0
26 330 0
26 331 0
26 332 0
26 333 0
26 334 0
26 335 0
26 336 0
26 337 0
26 338 0
26 339 0
26 340 0
26 341 0
26 342 0
26 343 0
26 344 0
26 345 0
26 346 0
26 347 0
26 348 0
26 349 0
26 350 0
26 351 0
26 352 0
26 353 0
26 354 0
26 355 0
26 356 0
26 357 0
26 358 0
26 359 0
26 360 0
26 361 0
26 362 0
26 363 0
26 364 0
26 365 0
26 366 0
26 367 0
26 368 0
26 369 0
26 370 0
26 371 0
26 372 0
26 373 0
26 374 0
26 375 0
26 376 0
26 377 0
26 378 0
26 379 0
26 380 0
26 381 0
26 382 0
26 383 0
26 384 0
26 385 0
26 386 0
26 387 0
26 388 0
26 389 0
26 390 0
26 391 0
26 392 0
26 393 0
26 394 0
26 395 0
26 396 0
26 397 0
26 398 0
26 399 0
27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0
27 28 0
27 29 0
27 30 0
27 31 0
27 32 0
27 33 0
27 34 0
27 35 0
27 36 0
27 37 0
27 38 0
27 39 0
27 40 0
27 41 0
27 42 0
27 43 0
27 44 0
27 45 0
27 46 0
27 47 0
27 48 0
27 49 0
27 50 0
27 51 0
27 52 0
27 53 0
27 54 0
27 55 0
27 56 0
27 57 0
27 58 0
27 59 0
27 60 0
27 61 0
27 62 0
27 63 0
27 64 0
27 65 0
27 66 0
27 67 0
27 68 0
27 69 0
27 70 0
27 71 0
27 72 0
27 73 0
27 74 0
27 75 0
27 76 0
27 77 0
27 78 0
27 79 0
27 80 0
27 81 0
27 82 0
27 83 0
27 84 0
27 85 0
27 86 0
27 87 0
27 88 0
27 89 0
27 90 0
27 91 0
27 92 0
27 93 0
27 94 0
27 95 0
27 96 0
27 97 0
27 98 0
27 99 0
27 100 0
27 101 0
27 102 0
27 103 0
27 104 0
27 105 0
27 106 0
27 107 0
27 108 0
27 109 0
27 110 0
27 111 0
27 112 0
27 113 0
27 114 0
27 115 0
27 116 0
27 117 0
27 118 0
27 119 0
27 120 0
27 121 0
27 122 0
27 123 0
27 124 0
27 125 0
27 126 0
27 127 0
27 128 0
27 129 0
27 130 0
27 131 0
27 132 0
27 133 0
27 134 0
27 135 0
27 136 0
27 137 0
27 138 0
27 139 0
27 140 0
27 141 0
27 142 0
27 143 0
27 144 0
27 145 0
27 146 0
27 147 0
27 148 0
27 149 0
27 150 0
27 151 0
27 152 0
27 153 0
27 154 0
27 155 0
27 156 0
27 157 0
27 158 0
27 159 0
27 160 0
27 161 0
27 162 0
27 163 0
27 164 0
27 165 0
27 166 0
27 167 0
27 168 0
27 169 0
27 170 0
27 171 0
27 172 0
27 173 0
27 174 0
27 175 0
27 176 0
27 177 0
27 178 0
27 179 0
27 180 0
27 181 0
27 182 0
27 183 0
27 184 0
27 185 0
27 186 0
27 187 0
27 188 0
27 189 0
27 190 0
27 191 0
27 192 0
27 193 0
27 194 0
27 195 0
27 196 0
27 197 0
27 198 0
27 199 0
27 200 0
27 201 0
27 202 0
27 203 0
27 204 0
27 205 0
27 206 0
27 207 0
27 208 0
27 209 0
27 210 0
27 211 0
27 212 0
27 213 0
27 214 0
27 215 0
27 216 0
27 217 0
27 218 0
27 219 0
27 220 0
27 221 0
27 222 0
27 223 0
27 224 0
27 225 0
27 226 0
27 227 0
27 228 0
27 229 0
27 230 0
27 231 0
27 232 0
27 233 0
27 234 0
27 235 0
27 236 0
27 237 0
27 238 0
27 239 0
27 240 0
27 241 0
27 242 0
27 243 0
27 244 0
27 245 0
27 246 0
27 247 0
27 248 0
27 249 0
27 250 0
27 251 0
27 252 0
27 253 0
27 254 0
27 255 0
27 256 0
27 257 0
27 258 0
27 259 0
27 260 0
27 261 0
27 262 0
27 263 0
27 264 0
27 265 0
27 266 0
27 267 0
27 268 0
27 269 0
27 270 0
27 271 0
27 272 0
27 273 0
27 274 0
27 275 0
27 276 0
27 277 0
27 278 0
27 279 0
27 280 0
27 281 0
27 282 0
27 283 0
27 284 0
27 285 0
27 286 0
27 287 0
27 288 0
27 289 0
27 290 0
27 291 0
27 292 0
27 293 0
27 294 0
27 295 0
27 296 0
27 297 0
27 298 0
27 299 0
27 300 0
27 301 0
27 302 0
27 303 0
27 304 0
27 305 0
27 306 0
27 307 0
27 308 0
27 309 0
27 310 0
27 311 0
27 312 0
27 313 0
27 314 0
27 315 0
27 316 0
27 317 0
27 318 0
27 319 0
27 320 0
27 321 0
27 322 0
27 323 0
27 324 0
27 325 0
27 326 0
27 327 0
27 328 0
27 329 0
27 330 0
27 331 0
27 332 0
27 333 0
27 334 0
27 335 0
27 336 0
27 337 0
27 338 0
27 339 0
27 340 0
27 341 0
27 342 0
27 343 0
27 344 0
27 345 0
27 346 0
27 347 0
27 348 0
27 349 0
27 350 0
27 351 0
27 352 0
27 353 0
27 354 0
27 355 0
27 356 0
27 357 0
27 358 0
27 359 0
27 360 0
27 361 0
27 362 0
27 363 0
27 364 0
27 365 0
27 366 0
27 367 0
27 368 0
27 369 0
27 370 0
27 371 0
27 372 0
27 373 0
27 374 0
27 375 0
27 376 0
27 377 0
27 378 0
27 379 0
27 380 0
27 381 0
27 382 0
27 383 0
27 384 0
27 385 0
27 386 0
27 387 0
27 388 0
27 389 0
27 390 0
27 391 0
27 392 0
27 393 0
27 394 0
27 395 0
27 396 0
27 397 0
27 398 0
27 399 0
28 0 0
28 1 0
28 2 0
28 3 0
28 4 0
28 5 0
28 6 0
28 7 0
28 8 0
28 9 0
28 10 0
28 11 0
28 12 0
28 13 0
28 14 0
28 15 0
28 16 0
28 17 0
28 18 0
28 19 0
28 20 0
28 21 0
28 22 0
28 23 0
28 24 0
28 25 0
28 26 0
28 27 0
28 28 0
28 29 0
28 30 0
28 31 0
28 32 0
28 33 0
28 34 0
28 35 0
28 36 0
28 37 0
28 38 0
28 39 0
28 40 0
28 41 0
28 42 0
28 43 0
28 44 0
28 45 0
28 46 0
28 47 0
28 48 0
28 49 0
28 50 0
28 51 0
28 52 0
28 53 0
28 54 0
28 55 0
28 56 0
28 57 0
28 58 0
28 59 0
28 60 0
28 61 0
28 62 0
28 63 0
28 64 0
28 65 0
28 66 0
28 67 0
28 68 0
28 69 0
28 70 0
28 71 0
28 72 0
28 73 0
28 74 0
28 75 0
28 76 0
28 77 0
28 78 0
28 79 0
28 80 0
28 81 0
28 82 0
28 83 0
28 84 0
28 85 0
28 86 0
28 87 0
28 88 0
28 89 0
28 90 0
28 91 0
28 92 0
28 93 0
28 94 0
28 95 0
28 96 0
28 97 0
28 98 0
28 99 0
28 100 0
28 101 0
28 102 0
28 103 0
28 104 0
28 105 0
28 106 0
28 107 0
28 108 0
28 109 0
28 110 0
28 111 0
28 112 0
28 113 0
28 114 0
28 115 0
28 116 0
28 117 0
28 118 0
28 119 0
28 120 0
28 121 0
28 122 0
28 123 0
28 124 0
28 125 0
28 126 0
28 127 0
28 128 0
28 129 0
28 130 0
28 131 0
28 132 0
28 133 0
28 134 0
28 135 0
28 136 0
28 137 0
28 138 0
28 139 0
28 140 0
28 141 0
28 142 0
28 143 0
28 144 0
28 145 0
28 146 0
28 147 0
28 148 0
28 149 0
28 150 0
28 151 0
28 152 0
28 153 0
28 154 0
28 155 0
28 156 0
28 157 0
28 158 0
28 159 0
28 160 0
28 161 0
28 162 0
28 163 0
28 164 0
28 165 0
28 166 0
28 167 0
28 168 0
28 169 0
28 170 0
28 171 0
28 172 0
28 173 0
28 174 0
28 175 0
28 176 0
28 177 0
28 178 0
28 179 0
28 180 0
28 181 0
28 182 0
28 183 0
28 184 0
28 185 0
28 186 0
28 187 0
28 188 0
28 189 0
28 190 0
28 191 0
28 192 0
28 193 0
28 194 0
28 195 0
28 196 0
28 197 0
28 198 0
28 199 0
28 200 0
28 201 0
28 202 0
28 203 0
28 204 0
28 205 0
28 206 0
28 207 0
28 208 0
28 209 0
28 210 0
28 211 0
28 212 0
28 213 0
28 214 0
28 215 0
28 216 0
28 217 0
28 218 0
28 219 0
28 220 0
28 221 0
28 222 0
28 223 0
28 224 0
28 225 0
28 226 0
28 227 0
28 228 0
28 229 0
28 230 0
28 231 0
28 232 0
28 233 0
28 234 0
28 235 0
28 236 0
28 237 0
28 238 0
28 239 0
28 240 0
28 241 0
28 242 0
28 243 0
28 244 0
28 245 0
28 246 0
28 247 0
28 248 0
28 249 0
28 250 0
28 251 0
28 252 0
28 253 0
28 254 0
28 255 0
28 256 0
28 257 0
28 258 0
28 259 0
28 260 0
28 261 0
28 262 0
28 263 0
28 264 0
28 265 0
28 266 0
28 267 0
28 268 0
28 269 0
28 270 0
28 271 0
28 272 0
28 273 0
28 274 0
28 275 0
28 276 0
28 277 0
28 278 0
28 279 0
28 280 0
28 281 0
28 282 0
28 283 0
28 284 0
28 285 0
28 286 0
28 287 0
28 288 0
28 289 0
28 290 0
28 291 0
28 292 0
28 293 0
28 294 0
28 295 0
28 296 0
28 297 0
28 298 0
28 299 0
28 300 0
28 301 0
28 302 0
28 303 0
28 304 0
28 305 0
28 306 0
28 307 0
28 308 0
28 309 0
28 310 0
28 311 0
28 312 0
28 313 0
28 314 0
28 315 0
28 316 0
28 317 0
28 318 0
28 319 0
28 320 0
28 321 0
28 322 0
28 323 0
28 324 0
28 325 0
28 326 0
28 327 0
28 328 0
28 329 0
28 330 0
28 331 0
28 332 0
28 333 0
28 334 0
28 335 0
28 336 0
28 337 0
28 338 0
28 339 0
28 340 0
28 341 0
28 342 0
28 343 0
28 344 0
28 345 0
28 346 0
28 347 0
28 348 0
28 349 0
28 350 0
28 351 0
28 352 0
28 353 0
28 354 0
28 355 0
28 356 0
28 357 0
28 358 0
28 359 0
28 360 0
28 361 0
28 362 0
28 363 0
28 364 0
28 365 0
28 366 0
28 367 0
28 368 0
28 369 0
28 370 0
28 371 0
28 372 0
28 373 0
28 374 0
28 375 0
28 376 0
28 377 0
28 378 0
28 379 0
28 380 0
28 381 0
28 382 0
28 383 0
28 384 0
28 385 0
28 386 0
28 387 0
28 388 0
28 389 0
28 390 0
28 391 0
28 392 0
28 393 0
28 394 0
28 395 0
28 396 0
28 397 0
28 398 0
28 399 0
29 0 0
29 1 0
29 2 0
29 3 0
29 4 0
29 5 0
29 6 0
29 7 0
29 8 0
29 9 0
29 10 0
29 11 0
29 12 0
29 13 0
29 14 0
29 15 0
29 16 0
29 17 0
29 18 0
29 19 0
29 20 0
29 21 0
29 22 0
29 23 0
29 24 0
29 25 0
29 26 0
29 27 0
29 28 0
29 29 0
29 30 0
29 31 0
29 32 0
29 33 0
29 34 0
29 35 0
29 36 0
29 37 0
29 38 0
29 39 0
29 40 0
29 41 0
29 42 0
29 43 0
29 44 0
29 45 0
29 46 0
29 47 0
29 48 0
29 49 0
29 50 0
29 51 0
29 52 0
29 53 0
29 54 0
29 55 0
29 56 0
29 57 0
29 58 0
29 59 0
29 60 0
29 61 0
29 62 0
29 63 0
29 64 0
29 65 0
29 66 0
29 67 0
29 68 0
29 69 0
29 70 0
29 71 0
29 72 0
29 73 0
29 74 0
29 75 0
29 76 0
29 77 0
29 78 0
29 79 0
29 80 0
29 81 0
29 82 0
29 83 0
29 84 0
29 85 0
29 86 0
29 87 0
29 88 0
29 89 0
29 90 0
29 91 0
29 92 0
29 93 0
29 94 0
29 95 0
29 96 0
29 97 0
29 98 0
29 99 0
29 100 0
29 101 0
29 102 0
29 103 0
29 104 0
29 105 0
29 106 0
29 107 0
29 108 0
29 109 0
29 110 0
29 111 0
29 112 0
29 113 0
29 114 0
29 115 0
29 116 0
29 117 0
29 118 0
29 119 0
29 120 0
29 121 0
29 122 0
29 123 0
29 124 0
29 125 0
29 126 0
29 127 0
29 128 0
29 129 0
29 130 0
29 131 0
29 132 0
29 133 0
29 134 0
29 135 0
29 136 0
29 137 0
29 138 0
29 139 0
29 140 0
29 141 0
29 142 0
29 143 0
29 144 0
29 145 0
29 146 0
29 147 0
29 148 0
29 149 0
29 150 0
29 151 0
29 152 0
29 153 0
29 154 0
29 155 0
29 156 0
29 157 0
29 158 0
29 159 0
29 160 0
29 161 0
29 162 0
29 163 0
29 164 0
29 165 0
29 166 0
29 167 0
29 168 0
29 169 0
29 170 0
29 171 0
29 172 0
29 173 0
29 174 0
29 175 0
29 176 0
29 177 0
29 178 0
29 179 0
29 180 0
29 181 0
29 182 0
29 183 0
29 184 0
29 185 0
29 186 0
29 187 0
29 188 0
29 189 0
29 190 0
29 191 0
29 192 0
29 193 0
29 194 0
29 195 0
29 196 0
29 197 0
29 198 0
29 199 0
29 200 0
29 201 0
29 202 0
29 203 0
29 204 0
29 205 0
29 206 0
29 207 0
29 208 0
29 209 0
29 210 0
29 211 0
29 212 0
29 213 0
29 214 0
29 215 0
29 216 0
29 217 0
29 218 0
29 219 0
29 220 0
29 221 0
29 222 0
29 223 0
29 224 0
29 225 0
29 226 0
29 227 0
29 228 0
29 229 0
29 230 0
29 231 0
29 232 0
29 233 0
29 234 0
29 235 0
29 236 0
29 237 0
29 238 0
29 239 0
29 240 0
29 241 0
29 242 0
29 243 0
29 244 0
29 245 0
29 246 0
29 247 0
29 248 0
29 249 0
29 250 0
29 251 0
29 252 0
29 253 0
29 254 0
29 255 0
29 256 0
29 257 0
29 258 0
29 259 0
29 260 0
29 261 0
29 262 0
29 263 0
29 264 0
29 265 0
29 266 0
29 267 0
29 268 0
29 269 0
29 270 0
29 271 0
29 272 0
29 273 0
29 274 0
29 275 0
29 276 0
29 277 0
29 278 0
29 279 0
29 280 0
29 281 0
29 282 0
29 283 0
29 284 0
29 285 0
29 286 0
29 287 0
29 288 0
29 289 0
29 290 0
29 291 0
29 292 0
29 293 0
29 294 0
29 295 0
29 296 0
29 297 0
29 298 0
29 299 0
29 300 0
29 301 0
29 302 0
29 303 0
29 304 0
29 305 0
29 306 0
29 307 0
29 308 0
29 309 0
29 310 0
29 311 0
29 312 0
29 313 0
29 314 0
29 315 0
29 316 0
29 317 0
29 318 0
29 319 0
29 320 0
29 321 0
29 322 0
29 323 0
29 324 0
29 325 0
29 326 0
29 327 0
29 328 0
29 329 0
29 330 0
29 331 0
29 332 0
29 333 0
29 334 0
29 335 0
29 336 0
29 337 0
29 338 0
29 339 0
29 340 0
29 341 0
29 342 0
29 343 0
29 344 0
29 345 0
29 346 0
29 347 0
29 348 0
29 349 0
29 350 0
29 351 0
29 352 0
29 353 0
29 354 0
29 355 0
29 356 0
29 357 0
29 358 0
29 359 0
29 360 0
29 361 0
29 362 0
29 363 0
29 364 0
29 365 0
29 366 0
29 367 0
29 368 0
29 369 0
29 370 0
29 371 0
29 372 0
29 373 0
29 374 0
29 375 0
29 376 0
29 377 0
29 378 0
29 379 0
29 380 0
29 381 0
29 382 0
29 383 0
29 384 0
29 385 0
29 386 0
29 387 0
29 388 0
29 389 0
29 390 0
29 391 0
29 392 0
29 393 0
29 394 0
29 395 0
29 396 0
29 397 0
29 398 0
29 399 0
30 0 0
30 1 0
30 2 0
30 3 0
30 4 0
30 5 0
30 6 0
30 7 0
30 8 0
30 9 0
30 10 0
30 11 0
30 12 0
30 13 0
30 14 0
30 15 0
30 16 0
30 17 0
30 18 0
30 19 0
30 20 0
30 21 0
30 22 0
30 23 0
30 24 0
30 25 0
30 26 0
30 27 0
30 28 0
30 29 0
30 30 0
30 31 0
30 32 0
30 33 0
30 34 0
30 35 0
30 36 0
30 37 0
30 38 0
30 39 0
30 40 0
30 41 0
30 42 0
30 43 0
30 44 0
30 45 0
30 46 0
30 47 0
30 48 0
30 49 0
30 50 0
30 51 0
30 52 0
30 53 0
30 54 0
30 55 0
30 56 0
30 57 0
30 58 0
30 59 0
30 60 0
30 61 0
30 62 0
30 63 0
30 64 0
30 65 0
30 66 0
30 67 0
30 68 0
30 69 0
30 70 0
30 71 0
30 72 0
30 73 0
30 74 0
30 75 0
30 76 0
30 77 0
30 78 0
30 79 0
30 80 0
30 81 0
30 82 0
30 83 0
30 84 0
30 85 0
30 86 0
30 87 0
30 88 0
30 89 0
30 90 0
30 91 0
30 92 0
30 93 0
30 94 0
30 95 0
30 96 0
30 97 0
30 98 0
30 99 0
30 100 0
30 101 0
30 102 0
30 103 0
30 104 0
30 105 0
30 106 0
30 107 0
30 108 0
30 109 0
30 110 0
30 111 0
30 112 0
30 113 0
30 114 0
30 115 0
30 116 0
30 117 0
30 118 0
30 119 0
30 120 0
30 121 0
30 122 0
30 123 0
30 124 0
30 125 0
30 126 0
30 127 0
30 128 0
30 129 0
30 130 0
30 131 0
30 132 0
30 133 0
30 134 0
30 135 0
30 136 0
30 137 0
30 138 0
30 139 0
30 140 0
30 141 0
30 142 0
30 143 0
30 144 0
30 145 0
30 146 0
30 147 0
30 148 0
30 149 0
30 150 0
30 151 0
30 152 0
30 153 0
30 154 0
30 155 0
30 156 0
30 157 0
30 158 0
30 159 0
30 160 0
30 161 0
30 162 0
30 163 0
30 164 0
30 165 0
30 166 0
30 167 0
30 168 0
30 169 0
30 170 0
30 171 0
30 172 0
30 173 0
30 174 0
30 175 0
30 176 0
30 177 0
30 178 0
30 179 0
30 180 0
30 181 0
30 182 0
30 183 0
30 184 0
30 185 0
30 186 0
30 187 0
30 188 0
30 189 0
30 190 0
30 191 0
30 192 0
30 193 0
30 194 0
30 195 0
30 196 0
30 197 0
30 198 0
30 199 0
30 200 0
30 201 0
30 202 0
30 203 0
30 204 0
30 205 0
30 206 0
30 207 0
30 208 0
30 209 0
30 210 0
30 211 0
30 212 0
30 213 0
30 214 0
30 215 0
30 216 0
30 217 0
30 218 0
30 219 0
30 220 0
30 221 0
30 222 0
30 223 0
30 224 0
30 225 0
30 226 0
30 227 0
30 228 0
30 229 0
30 230 0
30 231 0
30 232 0
30 233 0
30 234 0
30 235 0
30 236 0
30 237 0
30 238 0
30 239 0
30 240 0
30 241 0
30 242 0
30 243 0
30 244 0
30 245 0
30 246 0
30 247 0
30 248 0
30 249 0
30 250 0
30 251 0
30 252 0
30 253 0
30 254 0
30 255 0
30 256 0
30 257 0
30 258 0
30 259 0
30 260 0
30 261 0
30 262 0
30 263 0
30 264 0
30 265 0
30 266 0
30 267 0
30 268 0
30 269 0
30 270 0
30 271 0
30 272 0
30 273 0
30 274 0
30 275 0
30 276 0
30 277 0
30 278 0
30 279 0
30 280 0
30 281 0
30 282 0
30 283 0
30 284 0
30 285 0
30 286 0
30 287 0
30 288 0
30 289 0
30 290 0
30 291 0
30 292 0
30 293 0
30 294 0
30 295 0
30 296 0
30 297 0
30 298 0
30 299 0
30 300 0
30 301 0
30 302 0
30 303 0
30 304 0
30 305 0
30 306 0
30 307 0
30 308 0
30 309 0
30 310 0
30 311 0
30 312 0
30 313 0
30 314 0
30 315 0
30 316 0
30 317 0
30 318 0
30 319 0
30 320 0
30 321 0
30 322 0
30 323 0
30 324 0
30 325 0
30 326 0
30 327 0
30 328 0
30 329 0
30 330 0
30 331 0
30 332 0
30 333 0
30 334 0
30 335 0
30 336 0
30 337 0
30 338 0
30 339 0
30 340 0
30 341 0
30 342 0
30 343 0
30 344 0
30 345 0
30 346 0
30 347 0
30 348 0
30 349 0
30 350 0
30 351 0
30 352 0
30 353 0
30 354 0
30 355 0
30 356 0
30 357 0
30 358 0
30 359 0
30 360 0
30 361 0
30 362 0
30 363 0
30 364 0
30 365 0
30 366 0
30 367 0
30 368 0
30 369 0
30 370 0
30 371 0
30 372 0
30 373 0
30 374 0
30 375 0
30 376 0
30 377 0
30 378 0
30 379 0
30 380 0
30 381 0
30 382 0
30 383 0
30 384 0
30 385 0
30 386 0
30 387 0
30 388 0
30 389 0
30 390 0
30 391 0
30 392 0
30 393 0
30 394 0
30 395 0
30 396 0
30 397 0
30 398 0
30 399 0
31 0 1
31 1 0
31 2 0
31 3 0
31 4 0
31 5 0
31 6 0
31 7 0
31 8 0
31 9 0
31 10 0
31 11 0
31 12 0
31 13 0
31 14 0
31 15 0
31 16 0
31 17 0
31 18 0
31 19 0
31 20 0
31 21 0
31 22 0
31 23 0
31 24 0
31 25 0
31 26 0
31 27 0
31 28 0
31 29 0
31 30 0
31 31 0
31 32 0
31 33 0
31 34 0
31 35 0
31 36 0
31 37 0
31 38 0
31 39 0
31 40 0
31 41 0
31 42 0
31 43 0
31 44 0
31 45 0
31 46 0
31 47 0
31 48 0
31 49 0
31 50 0
31 51 0
31 52 0
31 53 0
31 54 0
31 55 0
31 56 0
31 57 0
31 58 0
31 59 0
31 60 0
31 61 0
31 62 0
31 63 0
31 64 0
31 65 0
31 66 0
31 67 0
31 68 0
31 69 0
31 70 0
31 71 0
31 72 0
31 73 0
31 74 0
31 75 0
31 76 0
31 77 0
31 78 0
31 79 0
31 80 0
31 81 0
31 82 0
31 83 0
31 84 0
31 85 0
31 86 0
31 87 0
31 88 0
31 89 0
31 90 0
31 91 0
31 92 0
31 93 0
31 94 0
31 95 0
31 96 0
31 97 0
31 98 0
31 99 0
31 100 0
31 101 0
31 102 0
31 103 0
31 104 0
31 105 0
31 106 0
31 107 0
31 108 0
31 109 0
31 110 0
31 111 0
31 112 0
31 113 0
31 114 0
31 115 0
31 116 0
31 117 0
31 118 0
31 119 0
31 120 0
31 121 0
31 122 0
31 123 0
31 124 0
31 125 0
31 126 0
31 127 0
31 128 0
31 129 0
31 130 0
31 131 0
31 132 0
31 133 0
31 134 0
31 135 0
31 136 0
31 137 0
31 138 0
31 139 0
31 140 0
31 141 0
31 142 0
31 143 0
31 144 0
31 145 0
31 146 0
31 147 0
31 148 0
31 149 0
31 150 0
31 151 0
31 152 0
31 153 0
31 154 0
31 155 0
31 156 0
31 157 0
31 158 0
31 159 0
31 160 0
31 161 0
31 162 0
31 163 0
31 164 0
31 165 0
31 166 0
31 167 0
31 168 0
31 169 0
31 170 0
31 171 0
31 172 0
31 173 0
31 174 0
31 175 0
31 176 0
31 177 0
31 178 0
31 179 0
31 180 0
31 181 0
31 182 0
31 183 0
31 184 0
31 185 0
31 186 0
31 187 0
31 188 0
31 189 0
31 190 0
31 191 0
31 192 0
31 193 0
31 194 0
31 195 0
31 196 0
31 197 0
31 198 0
31 199 0
31 200 0
31 201 0
31 202 0
31 203 0
31 204 0
31 205 0
31 206 0
31 207 0
31 208 0
31 209 0
31 210 0
31 211 0
31 212 0
31 213 0
31 214 0
31 215 0
31 216 0
31 217 0
31 218 0
31 219 0
31 220 0
31 221 0
31 222 0
31 223 0
31 224 0
31 225 0
31 226 0
31 227 0
31 228 0
31 229 0
31 230 0
31 231 0
31 232 0
31 233 0
31 234 0
31 235 0
31 236 0
31 237 0
31 238 0
31 239 0
31 240 0
31 241 0
31 242 0
31 243 0
31 244 0
31 245 0
31 246 0
31 247 0
31 248 0
31 249 0
31 250 0
31 251 0
31 252 0
31 253 0
31 254 0
31 255 0
31 256 0
31 257 0
31 258 0
31 259 0
31 260 0
31 261 0
31 262 0
31 263 0
31 264 0
31 265 0
31 266 0
31 267 1
31 268 1
31 269 1
31 270 1
31 271 1
31 272 1
31 273 1
31 274 1
31 275 1
31 276 1
31 277 1
31 278 1
31 279 1
31 280 1
31 281 1
31 282 1
31 283 1
31 284 1
31 285 1
31 286 1
31 287 1
31 288 1
31 289 1
31 290 1
31 291 1
31 292 1
31 293 1
31 294 1
31 295 1
31 296 1
31 297 1
31 298 1
31 299 1
31 300 1
31 301 1
31 302 1
31 303 1
31 304 1
31 305 1
31 306 1
31 307 1
31 308 1
31 309 1
31 310 1
31 311 1
31 312 1
31 313 1
31 314 1
31 315 1
31 316 1
31 317 1
31 318 1
31 319 1
31 320 1
31 321 1
31 322 1
31 323 1
31 324 1
31 325 1
31 326 1
31 327 1
31 328 1
31 329 1
31 330 1
31 331 1
31 332 1
31 333 1
31 334 1
31 335 1
31 336 1
31 337 1
31 338 1
31 339 1
31 340 1
31 341 1
31 342 1
31 343 1
31 344 1
31 345 1
31 346 1
31 347 1
31 348 1
31 349 1
31 350 1
31 351 1
31 352 1
31 353 1
31 354 1
31 355 1
31 356 1
31 357 1
31 358 1
31 359 1
31 360 1
31 361 1
31 362 1
31 363 1
31 364 1
31 365 1
31 366 1
31 367 1
31 368 1
31 369 1
31 370 1
31 371 1
31 372 1
31 373 1
31 374 1
31 375 1
31 376 1
31 377 1
31 378 1
31 379 1
31 380 1
31 381 1
31 382 1
31 383 1
31 384 1
31 385 1
31 386 1
31 387 1
31 388 1
31 389 1
31 390 1
31 391 1
31 392 1
31 393 1
31 394 1
31 395 1
31 396 1
31 397 1
31 398 1
31 399 1
32 0 1
32 1 0
32 2 0
32 3 0
32 4 0
32 5 0
32 6 0
32 7 0
32 8 0
32 9 0
32 10 0
32 11 0
32 12 0
32 13 0
32 14 0
32 15 0
32 16 0
32 17 0
32 18 0
32 19 0
32 20 0
32 21 0
32 22 0
32 23 0
32 24 0
32 25 0
32 26 0
32 27 0
32 28 0
32 29 0
32 30 0
32 31 0
32 32 0
32 33 0
32 34 0
32 35 0
32 36 0
32 37 0
32 38 0
32 39 0
32 40 0
32 41 0
32 42 0
32 43 0
32 44 0
32 45 0
32 46 0
32 47 0
32 48 0
32 49 0
32 50 0
32 51 0
32 52 0
32 53 0
32 54 0
32 55 0
32 56 0
32 57 0
32 58 0
32 59 0
32 60 0
32 61 0
32 62 1
32 63 1
32 64 1
32 65 1
32 66 1
32 67 1
32 68 1
32 69 1
32 70 1
32 71 1
32 72 1
32 73 1
32 74 1
32 75 1
32 76 1
32 77 1
32 78 1
32 79 1
32 80 1
32 81 1
32 82 1
32 83 1
32 84 1
32 85 1
32 86 1
32 87 1
32 88 1
32 89 1
32 90 1
32 91 1
32 92 1
32 93 1
32 94 1
32 95 1
32 96 1
32 97 1
32 98 1
32 99 1
32 100 1
32 101 1
32 102 1
32 103 1
32 104 1
32 105 1
32 106 1
32 107 1
32 108 1
32 109 1
32 110 1
32 111 1
32 112 1
32 113 1
32 114 1
32 115 1
32 116 1
32 117 1
32 118 1
32 119 1
32 120 1
32 121 1
32 122 1
32 123 1
32 124 1
32 125 1
32 126 1
32 127 1
32 128 1
32 129 1
32 130 1
32 131 1
32 132 1
32 133 1
32 134 1
32 135 1
32 136 1
32 137 1
32 138 1
32 139 1
32 140 1
32 141 1
32 142 1
32 143 1
32 144 1
32 145 1
32 146 1
32 147 1
32 148 1
32 149 1
32 150 1
32 151 1
32 152 1
32 153 1
32 154 1
32 155 1
32 156 1
32 157 1
32 158 1
32 159 1
32 160 1
32 161 1
32 162 1
32 163 1
32 164 1
32 165 1
32 166 1
32 167 1
32 168 1
32 169 1
32 170 1
32 171 1
32 172 1
32 173 1
32 174 1
32 175 1
32 176 1
32 177 1
32 178 1
32 179 1
32 180 1
32 181 1
32 182 1
32 183 1
32 184 1
32 185 1
32 186 1
32 187 1
32 188 1
32 189 1
32 190 1
32 191 1
32 192 1
32 193 1
32 194 1
32 195 1
32 196 1
32 197 1
32 198 1
32 199 1
32 200 1
32 201 1
32 202 1
32 203 1
32 204 1
32 205 1
32 206 1
32 207 1
32 208 1
32 209 1
32 210 1
32 211 1
32 212 1
32 213 1
32 214 1
32 215 1
32 216 1
32 217 1
32 218 1
32 219 1
32 220 1
32 221 1
32 222 1
32 223 1
32 224 1
32 225 1
32 226 1
32 227 1
32 228 1
32 229 1
32 230 1
32 231 1
32 232 1
32 233 1
32 234 1
32 235 1
32 236 1
32 237 1
32 238 1
32 239 1
32 240 1
32 241 1
32 242 1
32 243 1
32 244 1
32 245 1
32 246 1
32 247 1
32 248 1
32 249 1
32 250 1
32 251 1
32 252 1
32 253 1
32 254 1
32 255 1
32 256 1
32 257 1
32 258 1
32 259 1
32 260 1
32 261 1
32 262 1
32 263 1
32 264 1
32 265 1
32 266 1
32 267 1
32 268 1
32 269 1
32 270 1
32 271 1
32 272 1
32 273 1
32 274 1
32 275 1
32 276 1
32 277 1
32 278 1
32 279 1
32 280 1
32 281 1
32 282 1
32 283 1
32 284 1
32 285 1
32 286 1
32 287 1
32 288 1
32 289 1
32 290 1
32 291 1
32 292 1
32 293 1
32 294 1
32 295 1
32 296 1
32 297 1
32 298 1
32 299 1
32 300 1
32 301 1
32 302 1
32 303 1
32 304 1
32 305 1
32 306 1
32 307 1
32 308 1
32 309 1
32 310 1
32 311 1
32 312 1
32 313 1
32 314 1
32 315 1
32 316 1
32 317 1
32 318 1
32 319 1
32 320 1
32 321 1
32 322 1
32 323 1
32 324 1
32 325 1
32 326 1
32 327 1
32 328 1
32 329 1
32 330 1
32 331 1
32 332 1
32 333 1
32 334 1
32 335 1
32 336 1
32 337 1
32 338 1
32 339 1
32 340 1
32 341 1
32 342 1
32 343 1
32 344 1
32 345 1
32 346 1
32 347 1
32 348 1
32 349 1
32 350 1
32 351 1
32 352 1
32 353 1
32 354 1
32 355 1
32 356 1
32 357 1
32 358 1
32 359 1
32 360 1
32 361 1
32 362 1
32 363 1
32 364 1
32 365 1
32 366 1
32 367 1
32 368 1
32 369 1
32 370 1
32 371 1
32 372 1
32 373 1
32 374 1
32 375 1
32 376 1
32 377 1
32 378 1
32 379 1
32 380 1
32 381 1
32 382 1
32 383 1
32 384 1
32 385 1
32 386 1
32 387 1
32 388 1
32 389 1
32 390 1
32 391 1
32 392 1
32 393 1
32 394 1
32 395 1
32 396 1
32 397 1
32 398 1
32 399 1
33 0 1
33 1 0
33 2 0
33 3 0
33 4 0
33 5 0
33 6 0
33 7 0
33 8 0
33 9 0
33 10 0
33 11 0
33 12 0
33 13 0
33 14 0
33 15 0
33 16 0
33 17 0
33 18 0
33 19 0
33 20 0
33 21 0
33 22 0
33 23 0
33 24 0
33 25 0
33 26 0
33 27 0
33 28 0
33 29 1
33 30 1
33 31 1
33 32 1
33 33 1
33 34 1
33 35 1
33 36 1
33 37 1
33 38 1
33 39 1
33 40 1
33 41 1
33 42 1
33 43 1
33 44 1
33 45 1
33 46 1
33 47 1
33 48 1
33 49 1
33 50 1
33 51 1
33 52 1
33 53 1
33 54 1
33 55 1
33 56 1
33 57 1
33 58 1
33 59 1
33 60 1
33 61 1
33 62 1
33 63 1
33 64 1
33 65 1
33 66 1
33 67 1
33 68 1
33 69 1
33 70 1
33 71 1
33 72 1
33 73 1
33 74 1
33 75 1
33 76 1
33 77 1
33 78 1
33 79 1
33 80 1
33 81 1
33 82 1
33 83 1
33 84 1
33 85 1
33 86 1
33 87 1
33 88 1
33 89 1
33 90 1
33 91 1
33 92 1
33 93 1
33 94 1
33 95 1
33 96 1
33 97 1
33 98 1
33 99 1
33 100 1
33 101 1
33 102 1
33 103 1
33 104 1
33 105 1
33 106 1
33 107 1
33 108 1
33 109 1
33 110 1
33 111 1
33 112 1
33 113 1
33 114 1
33 115 1
33 116 1
33 117 1
33 118 1
33 119 1
33 120 1
33 121 1
33 122 1
33 123 1
33 124 1
33 125 1
33 126 1
33 127 1
33 128 1
33 129 1
33 130 1
33 131 1
33 132 1
33 133 1
33 134 1
33 135 1
33 136 1
33 137 1
33 138 1
33 139 1
33 140 1
33 141 1
33 142 1
33 143 1
33 144 1
33 145 1
33 146 1
33 147 1
33 148 1
33 149 1
33 150 1
33 151 1
33 152 1
33 153 1
33 154 1
33 155 1
33 156 1
33 157 1
33 158 1
33 159 1
33 160 1
33 161 1
33 162 1
33 163 1
33 164 1
33 165 1
33 166 1
33 167 1
33 168 1
33 169 1
33 170 1
33 171 1
33 172 1
33 173 1
33 174 1
33 175 1
33 176 1
33 177 1
33 178 1
33 179 1
33 180 1
33 181 1
33 182 1
33 183 1
33 184 1
33 185 1
33 186 1
33 187 1
33 188 1
33 189 1
33 190 1
33 191 1
33 192 1
33 193 1
33 194 1
33 195 1
33 196 1
33 197 1
33 198 1
33 199 1
33 200 1
33 201 1
33 202 1
33 203 1
33 204 1
33 205 1
33 206 1
33 207 1
33 208 1
33 209 1
33 210 1
33 211 1
33 212 1
33 213 1
33 214 1
33 215 1
33 216 1
33 217 1
33 218 1
33 219 1
33 220 1
33 221 1
33 222 1
33 223 1
33 224 1
33 225 1
33 226 1
33 227 1
33 228 1
33 229 1
33 230 1
33 231 1
33 232 1
33 233 1
33 234 1
33 235 1
33 236 1
33 237 1
33 238 1
33 239 1
33 240 1
33 241 1
33 242 1
33 243 1
33 244 1
33 245 1
33 246 1
33 247 1
33 248 1
33 249 1
33 250 1
33 251 1
33 252 1
33 253 1
33 254 1
33 255 1
33 256 1
33 257 1
33 258 1
33 259 1
33 260 1
33 261 1
33 262 1
33 263 1
33 264 1
33 265 1
33 266 1
33 267 1
33 268 1
33 269 1
33 270 1
33 271 1
33 272 1
33 273 1
33 274 1
33 275 1
33 276 1
33 277 1
33 278 1
33 279 1
33 280 1
33 281 1
33 282 1
33 283 1
33 284 1
33 285 1
33 286 1
33 287 1
33 288 1
33 289 1
33 290 1
33 291 1
33 292 1
33 293 1
33 294 1
33 295 1
33 296 1
33 297 1
33 298 1
33 299 1
33 300 1
33 301 1
33 302 1
33 303 1
33 304 1
33 305 1
33 306 1
33 307 1
33 308 1
33 309 1
33 310 1
33 311 1
33 312 1
33 313 1
33 314 1
33 315 1
33 316 1
33 317 1
33 318 1
33 319 1
33 320 1
33 321 1
33 322 1
33 323 1
33 324 1
33 325 1
33 326 1
33 327 1
33 328 1
33 329 1
33 330 1
33 331 1
33 332 1
33 333 1
33 334 1
33 335 1
33 336 1
33 337 1
33 338 1
33 339 1
33 340 1
33 341 1
33 342 1
33 343 1
33 344 1
33 345 1
33 346 1
33 347 1
33 348 1
33 349 1
33 350 1
33 351 1
33 352 1
33 353 1
33 354 1
33 355 1
33 356 1
33 357 1
33 358 1
33 359 1
33 360 1
33 361 1
33 362 1
33 363 1
33 364 1
33 365 1
33 366 1
33 367 1
33 368 1
33 369 1
33 370 1
33 371 1
33 372 1
33 373 1
33 374 1
33 375 1
33 376 1
33 377 1
33 378 1
33 379 1
33 380 1
33 381 1
33 382 1
33 383 1
33 384 1
33 385 1
33 386 1
33 387 1
33 388 1
33 389 1
33 390 1
33 391 1
33 392 1
33 393 1
33 394 1
33 395 1
33 396 1
33 397 1
33 398 1
33 399 1
34 0 1
34 1 0
34 2 0
34 3 0
34 4 0
34 5 0
34 6 1
34 7 1
34 8 1
34 9 1
34 10 1
34 11 1
34 12 1
34 13 1
34 14 1
34 15 1
34 16 1
34 17 1
34 18 1
34 19 1
34 20 1
34 21 1
34 22 1
34 23 1
34 24 1
34 25 1
34 26 1
34 27 1
34 28 1
34 29 1
34 30 1
34 31 1
34 32 1
34 33 1
34 34 1
34 35 1
34 36 1
34 37 1
34 38 1
34 39 1
34 40 1
34 41 1
34 42 1
34 43 1
34 44 1
34 45 1
34 46 1
34 47 1
34 48 1
34 49 1
34 50 1
34 51 1
34 52 1
34 53 1
34 54 1
34 55 1
34 56 1
34 57 1
34 58 1
34 59 1
34 60 1
34 61 1
34 62 1
34 63 1
34 64 1
34 65 1
34 66 1
34 67 1
34 68 1
34 69 1
34 70 1
34 71 1
34 72 1
34 73 1
34 74 1
34 75 1
34 76 1
34 77 1
34 78 1
34 79 1
34 80 1
34 81 1
34 82 1
34 83 1
34 84 1
34 85 1
34 86 1
34 87 1
34 88 1
34 89 1
34 90 1
34 91 1
34 92 1
34 93 1
34 94 1
34 95 1
34 96 1
34 97 1
34 98 1
34 99 1
34 100 1
34 101 1
34 102 1
34 103 1
34 104 1
34 105 1
34 106 1
34 107 1
34 108 1
34 109 1
34 110 1
34 111 1
34 112 1
34 113 1
34 114 1
34 115 1
34 116 1
34 117 1
34 118 1
34 119 1
34 120 1
34 121 1
34 122 1
34 123 1
34 124 1
34 125 1
34 126 1
34 127 1
34 128 1
34 129 1
34 130 1
34 131 1
34 132 1
34 133 1
34 134 1
34 135 1
34 136 1
34 137 1
34 138 1
34 139 1
34 140 1
34 141 1
34 142 1
34 143 1
34 144 1
34 145 1
34 146 1
34 147 1
34 148 1
34 149 1
34 150 1
34 151 1
34 152 1
34 153 1
34 154 1
34 155 1
34 156 1
34 157 1
34 158 1
34 159 1
34 160 1
34 161 1
34 162 1
34 163 1
34 164 1
34 165 1
34 166 1
34 167 1
34 168 1
34 169 1
34 170 1
34 171 1
34 172 1
34 173 1
34 174 1
34 175 1
34 176 1
34 177 1
34 178 1
34 179 1
34 180 1
34 181 1
34 182 1
34 183 1
34 184 1
34 185 1
34 186 1
34 187 1
34 188 1
34 189 1
34 190 1
34 191 1
34 192 1
34 193 1
34 194 1
34 195 1
34 196 1
34 197 1
34 198 1
34 199 1
34 200 1
34 201 1
34 202 1
34 203 1
34 204 1
34 205 1
34 206 1
34 207 1
34 208 1
34 209 1
34 210 1
34 211 1
34 212 1
34 213 1
34 214 1
34 215 1
34 216 1
34 217 1
34 218 1
34 219 1
34 220 1
34 221 1
34 222 1
34 223 1
34 224 1
34 225 1
34 226 1
34 227 1
34 228 1
34 229 1
34 230 1
34 231 1
34 232 1
34 233 1
34 234 1
34 235 1
34 236 1
34 237 1
34 238 1
34 239 1
34 240 1
34 241 1
34 242 1
34 243 1
34 244 1
34 245 1
34 246 1
34 247 1
34 248 1
34 249 1
34 250 1
34 251 1
34 252 1
34 253 1
34 254 1
34 255 1
34 256 1
34 257 1
34 258 1
34 259 1
34 260 1
34 261 1
34 262 1
34 263 1
34 264 1
34 265 1
34 266 1
34 267 1
34 268 1
34 269 1
34 270 1
34 271 1
34 272 1
34 273 1
34 274 1
34 275 1
34 276 1
34 277 1
34 278 1
34 279 1
34 280 1
34 281 1
34 282 1
34 283 1
34 284 1
34 285 1
34 286 1
34 287 1
34 288 1
34 289 1
34 290 1
34 291 1
34 292 1
34 293 1
34 294 1
34 295 1
34 296 1
34 297 1
34 298 1
34 299 1
34 300 1
34 301 1
34 302 1
34 303 1
34 304 1
34 305 1
34 306 1
34 307 1
34 308 1
34 309 1
34 310 1
34 311 1
34 312 1
34 313 1
34 314 1
34 315 1
34 316 1
34 317 1
34 318 1
34 319 1
34 320 1
34 321 1
34 322 1
34 323 1
34 324 1
34 325 1
34 326 1
34 327 1
34 328 1
34 329 1
34 330 1
34 331 1
34 332 1
34 333 1
34 334 1
34 335 1
34 336 1
34 337 1
34 338 1
34 339 1
34 340 1
34 341 1
34 342 1
34 343 1
34 344 1
34 345 1
34 346 1
34 347 1
34 348 1
34 349 1
34 350 1
34 351 1
34 352 1
34 353 1
34 354 1
34 355 1
34 356 1
34 357 1
34 358 1
34 359 1
34 360 1
34 361 1
34 362 1
34 363 1
34 364 1
34 365 1
34 366 1
34 367 1
34 368 1
34 369 1
34 370 1
34 371 1
34 372 1
34 373 1
34 374 1
34 375 1
34 376 1
34 377 1
34 378 1
34 379 1
34 380 1
34 381 1
34 382 1
34 383 1
34 384 1
34 385 1
34 386 1
34 387 1
34 388 1
34 389 1
34 390 1
34 391 1
34 392 1
34 393 1
34 394 1
34 395 1
34 396 1
34 397 1
34 398 1
34 399 1
35 0 1
35 1 1
35 2 1
35 3 1
35 4 1
35 5 1
35 6 1
35 7 1
35 8 1
35 9 1
35 10 1
35 11 1
35 12 1
35 13 1
35 14 1
35 15 1
35 16 1
35 17 1
35 18 1
35 19 1
35 20 1
35 21 1
35 22 1
35 23 1
35 24 1
35 25 1
35 26 1
35 27 1
35 28 1
35 29 1
35 30 1
35 31 1
35 32 1
35 33 1
35 34 1
35 35 1
35 36 1
35 37 1
35 38 1
35 39 1
35 40 1
35 41 1
35 42 1
35 43 1
35 44 1
35 45 1
35 46 1
35 47 1
35 48 1
35 49 1
35 50 1
35 51 1
35 52 1
35 53 1
35 54 1
35 55 1
35 56 1
35 57 1
35 58 1
35 59 1
35 60 1
35 61 1
35 62 1
35 63 1
35 64 1
35 65 1
35 66 1
35 67 1
35 68 1
35 69 1
35 70 1
35 71 1
35 72 1
35 73 1
35 74 1
35 75 1
35 76 1
35 77 1
35 78 1
35 79 1
35 80 1
35 81 1
35 82 1
35 83 1
35 84 1
35 85 1
35 86 1
35 87 1
35 88 1
35 89 1
35 90 1
35 91 1
35 92 1
35 93 1
35 94 1
35 95 1
35 96 1
35 97 1
35 98 1
35 99 1
35 100 1
35 101 1
35 102 1
35 103 1
35 104 1
35 105 1
35 106 1
35 107 1
35 108 1
35 109 1
35 110 1
35 111 1
35 112 1
35 113 1
35 114 1
35 115 1
35 116 1
35 117 1
35 118 1
35 119 1
35 120 1
35 121 1
35 122 1
35 123 1
35 124 1
35 125 1
35 126 1
35 127 1
35 128 1
35 129 1
35 130 1
35 131 1
35 132 1
35 133 1
35 134 1
35 135 1
35 136 1
35 137 1
35 138 1
35 139 1
35 140 1
35 141 1
35 142 1
35 143 1
35 144 1
35 145 1
35 146 1
35 147 1
35 148 1
35 149 1
35 150 1
35 151 1
35 152 1
35 153 1
35 154 1
35 155 1
35 156 1
35 157 1
35 158 1
35 159 1
35 160 1
35 161 1
35 162 1
35 163 1
35 164 1
35 165 1
35 166 1
35 167 1
35 168 1
35 169 1
35 170 1
35 171 1
35 172 1
35 173 1
35 174 1
35 175 1
35 176 1
35 177 1
35 178 1
35 179 1
35 180 1
35 181 1
35 182 1
35 183 1
35 184 1
35 185 1
35 186 1
35 187 1
35 188 1
35 189 1
35 190 1
35 191 1
35 192 1
35 193 1
35 194 1
35 195 1
35 196 1
35 197 1
35 198 1
35 199 1
35 200 1
35 201 1
35 202 1
35 203 1
35 204 1
35 205 1
35 206 1
35 207 1
35 208 1
35 209 1
35 210 1
35 211 1
35 212 1
35 213 1
35 214 1
35 215 1
35 216 1
35 217 1
35 218 1
35 219 1
35 220 1
35 221 1
35 222 1
35 223 1
35 224 1
35 225 1
35 226 1
35 227 1
35 228 1
35 229 1
35 230 1
35 231 1
35 232 1
35 233 1
35 234 1
35 235 1
35 236 1
35 237 1
35 238 1
35 239 1
35 240 1
35 241 1
35 242 1
35 243 1
35 244 1
35 245 1
35 246 1
35 247 1
35 248 1
35 249 1
35 250 1
35 251 1
35 252 1
35 253 1
35 254 1
35 255 1
35 256 1
35 257 1
35 258 1
35 259 1
35 260 1
35 261 1
35 262 1
35 263 1
35 264 1
35 265 1
35 266 1
35 267 1
35 268 1
35 269 1
35 270 1
35 271 1
35 272 1
35 273 1
35 274 1
35 275 1
35 276 1
35 277 1
35 278 1
35 279 1
35 280 1
35 281 1
35 282 1
35 283 1
35 284 1
35 285 1
35 286 1
35 287 1
35 288 1
35 289 1
35 290 1
35 291 1
35 292 1
35 293 1
35 294 1
35 295 1
35 296 1
35 297 1
35 298 1
35 299 1
35 300 1
35 301 1
35 302 1
35 303 1
35 304 1
35 305 1
35 306 1
35 307 1
35 308 1
35 309 1
35 310 1
35 311 1
35 312 1
35 313 1
35 314 1
35 315 1
35 316 1
35 317 1
35 318 1
35 319 1
35 320 1
35 321 1
35 322 1
35 323 1
35 324 1
35 325 1
35 326 1
35 327 1
35 328 1
35 329 1
35 330 1
35 331 1
35 332 1
35 333 1
35 334 1
35 335 1
35 336 1
35 337 1
35 338 1
35 339 1
35 340 1
35 341 1
35 342 1
35 343 1
35 344 1
35 345 1
35 346 1
35 347 1
35 348 1
35 349 1
35 350 1
35 351 1
35 352 1
35 353 1
35 354 1
35 355 1
35 356 1
35 357 1
35 358 1
35 359 1
35 360 1
35 361 1
35 362 1
35 363 1
35 364 1
35 365 1
35 366 1
35 367 1
35 368 1
35 369 1
35 370 1
35 371 1
35 372 1
35 373 1
35 374 1
35 375 1
35 376 1
35 377 1
35 378 1
35 379 1
35 380 1
35 381 1
35 382 1
35 383 1
35 384 1
35 385 1
35 386 1
35 387 1
35 388 1
35 389 1
35 390 1
35 391 1
35 392 1
35 393 1
35 394 1
35 395 1
35 396 1
35 397 1
35 398 1
35 399 1
36 0 1
36 1 1
36 2 1
36 3 1
36 4 1
36 5 1
36 6 1
36 7 1
36 8 1
36 9 1
36 10 1
36 11 1
36 12 1
36 13 1
36 14 1
36 15 1
36 16 1
36 17 1
36 18 1
36 19 1
36 20 1
36 21 1
36 22 1
36 23 1
36 24 1
36 25 1
36 26 1
36 27 1
36 28 1
36 29 1
36 30 1
36 31 1
36 32 1
36 33 1
36 34 1
36 35 1
36 36 1
36 37 1
36 38 1
36 39 1
36 40 1
36 41 1
36 42 1
36 43 1
36 44 1
36 45 1
36 46 1
36 47 1
36 48 1
36 49 1
36 50 1
36 51 1
36 52 1
36 53 1
36 54 1
36 55 1
36 56 1
36 57 1
36 58 1
36 59 1
36 60 1
36 61 1
36 62 1
36 63 1
36 64 1
36 65 1
36 66 1
36 67 1
36 68 1
36 69 1
36 70 1
36 71 1
36 72 1
36 73 1
36 74 1
36 75 1
36 76 1
36 77 1
36 78 1
36 79 1
36 80 1
36 81 1
36 82 1
36 83 1
36 84 1
36 85 1
36 86 1
36 87 1
36 88 1
36 89 1
36 90 1
36 91 1
36 92 1
36 93 1
36 94 1
36 95 1
36 96 1
36 97 1
36 98 1
36 99 1
36 100 1
36 101 1
36 102 1
36 103 1
36 104 1
36 105 1
36 106 1
36 107 1
36 108 1
36 109 1
36 110 1
36 111 1
36 112 1
36 113 1
36 114 1
36 115 1
36 116 1
36 117 1
36 118 1
36 119 1
36 120 1
36 121 1
36 122 1
36 123 1
36 124 1
36 125 1
36 126 1
36 127 1
36 128 1
36 129 1
36 130 1
36 131 1
36 132 1
36 133 1
36 134 1
36 135 1
36 136 1
36 137 1
36 138 1
36 139 1
36 140 1
36 141 1
36 142 1
36 143 1
36 144 1
36 145 1
36 146 1
36 147 1
36 148 1
36 149 1
36 150 1
36 151 1
36 152 1
36 153 1
36 154 1
36 155 1
36 156 1
36 157 1
36 158 1
36 159 1
36 160 1
36 161 1
36 162 1
36 163 1
36 164 1
36 165 1
36 166 1
36 167 1
36 168 1
36 169 1
36 170 1
36 171 1
36 172 1
36 173 1
36 174 1
36 175 1
36 176 1
36 177 1
36 178 1
36 179 1
36 180 1
36 181 1
36 182 1
36 183 1
36 184 1
36 185 1
36 186 1
36 187 1
36 188 1
36 189 1
36 190 1
36 191 1
36 192 1
36 193 1
36 194 1
36 195 1
36 196 1
36 197 1
36 198 1
36 199 1
36 200 1
36 201 1
36 202 1
36 203 1
36 204 1
36 205 1
36 206 1
36 207 1
36 208 1
36 209 1
36 210 1
36 211 1
36 212 1
36 213 1
36 214 1
36 215 1
36 216 1
36 217 1
36 218 1
36 219 1
36 220 1
36 221 1
36 222 1
36 223 1
36 224 1
36 225 1
36 226 1
36 227 1
36 228 1
36 229 1
36 230 1
36 231 1
36 232 1
36 233 1
36 234 1
36 235 1
36 236 1
36 237 1
36 238 1
36 239 1
36 240 1
36 241 1
36 242 1
36 243 1
36 244 1
36 245 1
36 246 1
36 247 1
36 248 1
36 249 1
36 250 1
36 251 1
36 252 1
36 253 1
36 254 1
36 255 1
36 256 1
36 257 1
36 258 1
36 259 1
36 260 1
36 261 1
36 262 1
36 263 1
36 264 1
36 265 1
36 266 1
36 267 1
36 268 1
36 269 1
36 270 1
36 271 1
36 272 1
36 273 1
36 274 1
36 275 1
36 276 1
36 277 1
36 278 1
36 279 1
36 280 1
36 281 1
36 282 1
36 283 1
36 284 1
36 285 1
36 286 1
36 287 1
36 288 1
36 289 1
36 290 1
36 291 1
36 292 1
36 293 1
36 294 1
36 295 1
36 296 1
36 297 1
36 298 1
36 299 1
36 300 1
36 301 1
36 302 1
36 303 1
36 304 1
36 305 1
36 306 1
36 307 1
36 308 1
36 309 1
36 310 1
36 311 1
36 312 1
36 313 1
36 314 1
36 315 1
36 316 1
36 317 1
36 318 1
36 319 1
36 320 1
36 321 1
36 322 1
36 323 1
36 324 1
36 325 1
36 326 1
36 327 1
36 328 1
36 329 1
36 330 1
36 331 1
36 332 1
36 333 1
36 334 1
36 335 1
36 336 1
36 337 1
36 338 1
36 339 1
36 340 1
36 341 1
36 342 1
36 343 1
36 344 1
36 345 1
36 346 1
36 347 1
36 348 1
36 349 1
36 350 1
36 351 1
36 352 1
36 353 1
36 354 1
36 355 1
36 356 1
36 357 1
36 358 1
36 359 1
36 360 1
36 361 1
36 362 1
36 363 1
36 364 1
36 365 1
36 366 1
36 367 1
36 368 1
36 369 1
36 370 1
36 371 1
36 372 1
36 373 1
36 374 1
36 375 1
36 376 1
36 377 1
36 378 1
36 379 1
36 380 1
36 381 1
36 382 1
36 383 1
36 384 1
36 385 1
36 386 1
36 387 1
36 388 1
36 389 1
36 390 1
36 391 1
36 392 1
36 393 1
36 394 1
36 395 1
36 396 1
36 397 1
36 398 1
36 399 1
37 0 1
37 1 1
37 2 1
37 3 1
37 4 1
37 5 1
37 6 1
37 7 1
37 8 1
37 9 1
37 10 1
37 11 1
37 12 1
37 13 1
37 14 1
37 15 1
37 16 1
37 17 1
37 18 1
37 19 1
37 20 1
37 21 1
37 22 1
37 23 1
37 24 1
37 25 1
37 26 1
37 27 1
37 28 1
37 29 1
37 30 1
37 31 1
37 32 1
37 33 1
37 34 1
37 35 1
37 36 1
37 37 1
37 38 1
37 39 1
37 40 1
37 41 1
37 42 1
37 43 1
37 44 1
37 45 1
37 46 1
37 47 1
37 48 1
37 49 1
37 50 1
37 51 1
37 52 1
37 53 1
37 54 1
37 55 1
37 56 1
37 57 1
37 58 1
37 59 1
37 60 1
37 61 1
37 62 1
37 63 1
37 64 1
37 65 1
37 66 1
37 67 1
37 68 1
37 69 1
37 70 1
37 71 1
37 72 1
37 73 1
37 74 1
37 75 1
37 76 1
37 77 1
37 78 1
37 79 1
37 80 1
37 81 1
37 82 1
37 83 1
37 84 1
37 85 1
37 86 1
37 87 1
37 88 1
37 89 1
37 90 1
37 91 1
37 92 1
37 93 1
37 94 1
37 95 1
37 96 1
37 97 1
37 98 1
37 99 1
37 100 1
37 101 1
37 102 1
37 103 1
37 104 1
37 105 1
37 106 1
37 107 1
37 108 1
37 109 1
37 110 1
37 111 1
37 112 1
37 113 1
37 114 1
37 115 1
37 116 1
37 117 1
37 118 1
37 119 1
37 120 1
37 121 1
37 122 1
37 123 1
37 124 1
37 125 1
37 126 1
37 127 1
37 128 1
37 129 1
37 130 1
37 131 1
37 132 1
37 133 1
37 134 1
37 135 1
37 136 1
37 137 1
37 138 1
37 139 1
37 140 1
37 141 1
37 142 1
37 143 1
37 144 1
37 145 1
37 146 1
37 147 1
37 148 1
37 149 1
37 150 1
37 151 1
37 152 1
37 153 1
37 154 1
37 155 1
37 156 1
37 157 1
37 158 1
37 159 1
37 160 1
37 161 1
37 162 1
37 163 1
37 164 1
37 165 1
37 166 1
37 167 1
37 168 1
37 169 1
37 170 1
37 171 1
37 172 1
37 173 1
37 174 1
37 175 1
37 176 1
37 177 1
37 178 1
37 179 1
37 180 1
37 181 1
37 182 1
37 183 1
37 184 1
37 185 1
37 186 1
37 187 1
37 188 1
37 189 1
37 190 1
37 191 1
37 192 1
37 193 1
37 194 1
37 195 1
37 196 1
37 197 1
37 198 1
37 199 1
37 200 1
37 201 1
37 202 1
37 203 1
37 204 1
37 205 1
37 206 1
37 207 1
37 208 1
37 209 1
37 210 1
37 211 1
37 212 1
37 213 1
37 214 1
37 215 1
37 216 1
37 217 1
37 218 1
37 219 1
37 220 1
37 221 1
37 222 1
37 223 1
37 224 1
37 225 1
37 226 1
37 227 1
37 228 1
37 229 1
37 230 1
37 231 1
37 232 1
37 233 1
37 234 1
37 235 1
37 236 1
37 237 1
37 238 1
37 239 1
37 240 1
37 241 1
37 242 1
37 243 1
37 244 1
37 245 1
37 246 1
37 247 1
37 248 1
37 249 1
37 250 1
37 251 1
37 252 1
37 253 1
37 254 1
37 255 1
37 256 1
37 257 1
37 258 1
37 259 1
37 260 1
37 261 1
37 262 1
37 263 1
37 264 1
37 265 1
37 266 1
37 267 1
37 268 1
37 269 1
37 270 1
37 271 1
37 272 1
37 273 1
37 274 1
37 275 1
37 276 1
37 277 1
37 278 1
37 279 1
37 280 1
37 281 1
37 282 1
37 283 1
37 284 1
37 285 1
37 286 1
37 287 1
37 288 1
37 289 1
37 290 1
37 291 1
37 292 1
37 293 1
37 294 1
37 295 1
37 296 1
37 297 1
37 298 1
37 299 1
37 300 1
37 301 1
37 302 1
37 303 1
37 304 1
37 305 1
37 306 1
37 307 1
37 308 1
37 309 1
37 310 1
37 311 1
37 312 1
37 313 1
37 314 1
37 315 1
37 316 1
37 317 1
37 318 1
37 319 1
37 320 1
37 321 1
37 322 1
37 323 1
37 324 1
37 325 1
37 326 1
37 327 1
37 328 1
37 329 1
37 330 1
37 331 1
37 332 1
37 333 1
37 334 1
37 335 1
37 336 1
37 337 1
37 338 1
37 339 1
37 340 1
37 341 1
37 342 1
37 343 1
37 344 1
37 345 1
37 346 1
37 347 1
37 348 1
37 349 1
37 350 1
37 351 1
37 352 1
37 353 1
37 354 1
37 355 1
37 356 1
37 357 1
37 358 1
37 359 1
37 360 1
37 361 1
37 362 1
37 363 1
37 364 1
37 365 1
37 366 1
37 367 1
37 368 1
37 369 1
37 370 1
37 371 1
37 372 1
37 373 1
37 374 1
37 375 1
37 376 1
37 377 1
37 378 1
37 379 1
37 380 1
37 381 1
37 382 1
37 383 1
37 384 1
37 385 1
37 386 1
37 387 1
37 388 1
37 389 1
37 390 1
37 391 1
37 392 1
37 393 1
37 394 1
37 395 1
37 396 1
37 397 1
37 398 1
37 399 1
38 0 1
38 1 1
38 2 1
38 3 1
38 4 1
38 5 1
38 6 1
38 7 1
38 8 1
38 9 1
38 10 1
38 11 1
38 12 1
38 13 1
38 14 1
38 15 1
38 16 1
38 17 1
38 18 1
38 19 1
38 20 1
38 21 1
38 22 1
38 23 1
38 24 1
38 25 1
38 26 1
38 27 1
38 28 1
38 29 1
38 30 1
38 31 1
38 32 1
38 33 1
38 34 1
38 35 1
38 36 1
38 37 1
38 38 1
38 39 1
38 40 1
38 41 1
38 42 1
38 43 1
38 44 1
38 45 1
38 46 1
38 47 1
38 48 1
38 49 1
38 50 1
38 51 1
38 52 1
38 53 1
38 54 1
38 55 1
38 56 1
38 57 1
38 58 1
38 59 1
38 60 1
38 61 1
38 62 1
38 63 1
38 64 1
38 65 1
38 66 1
38 67 1
38 68 1
38 69 1
38 70 1
38 71 1
38 72 1
38 73 1
38 74 1
38 75 1
38 76 1
38 77 1
38 78 1
38 79 1
38 80 1
38 81 1
38 82 1
38 83 1
38 84 1
38 85 1
38 86 1
38 87 1
38 88 1
38 89 1
38 90 1
38 91 1
38 92 1
38 93 1
38 94 1
38 95 1
38 96 1
38 97 1
38 98 1
38 99 1
38 100 1
38 101 1
38 102 1
38 103 1
38 104 1
38 105 1
38 106 1
38 107 1
38 108 1
38 109 1
38 110 1
38 111 1
38 112 1
38 113 1
38 114 1
38 115 1
38 116 1
38 117 1
38 118 1
38 119 1
38 120 1
38 121 1
38 122 1
38 123 1
38 124 1
38 125 1
38 126 1
38 127 1
38 128 1
38 129 1
38 130 1
38 131 1
38 132 1
38 133 1
38 134 1
38 135 1
38 136 1
38 137 1
38 138 1
38 139 1
38 140 1
38 141 1
38 142 1
38 143 1
38 144 1
38 145 1
38 146 1
38 147 1
38 148 1
38 149 1
38 150 1
38 151 1
38 152 1
38 153 1
38 154 1
38 155 1
38 156 1
38 157 1
38 158 1
38 159 1
38 160 1
38 161 1
38 162 1
38 163 1
38 164 1
38 165 1
38 166 1
38 167 1
38 168 1
38 169 1
38 170 1
38 171 1
38 172 1
38 173 1
38 174 1
38 175 1
38 176 1
38 177 1
38 178 1
38 179 1
38 180 1
38 181 1
38 182 1
38 183 1
38 184 1
38 185 1
38 186 1
38 187 1
38 188 1
38 189 1
38 190 1
38 191 1
38 192 1
38 193 1
38 194 1
38 195 1
38 196 1
38 197 1
38 198 1
38 199 1
38 200 1
38 201 1
38 202 1
38 203 1
38 204 1
38 205 1
38 206 1
38 207 1
38 208 1
38 209 1
38 210 1
38 211 1
38 212 1
38 213 1
38 214 1
38 215 1
38 216 1
38 217 1
38 218 1
38 219 1
38 220 1
38 221 1
38 222 1
38 223 1
38 224 1
38 225 1
38 226 1
38 227 1
38 228 1
38 229 1
38 230 1
38 231 1
38 232 1
38 233 1
38 234 1
38 235 1
38 236 1
38 237 1
38 238 1
38 239 1
38 240 1
38 241 1
38 242 1
38 243 1
38 244 1
38 245 1
38 246 1
38 247 1
38 248 1
38 249 1
38 250 1
38 251 1
38 252 1
38 253 1
38 254 1
38 255 1
38 256 1
38 257 1
38 258 1
38 259 1
38 260 1
38 261 1
38 262 1
38 263 1
38 264 1
38 265 1
38 266 1
38 267 1
38 268 1
38 269 1
38 270 1
38 271 1
38 272 1
38 273 1
38 274 1
38 275 1
38 276 1
38 277 1
38 278 1
38 279 1
38 280 1
38 281 1
38 282 1
38 283 1
38 284 1
38 285 1
38 286 1
38 287 1
38 288 1
38 289 1
38 290 1
38 291 1
38 292 1
38 293 1
38 294 1
38 295 1
38 296 1
38 297 1
38 298 1
38 299 1
38 300 1
38 301 1
38 302 1
38 303 1
38 304 1
38 305 1
38 306 1
38 307 1
38 308 1
38 309 1
38 310 1
38 311 1
38 312 1
38 313 1
38 314 1
38 315 1
38 316 1
38 317 1
38 318 1
38 319 1
38 320 1
38 321 1
38 322 1
38 323 1
38 324 1
38 325 1
38 326 1
38 327 1
38 328 1
38 329 1
38 330 1
38 331 1
38 332 1
38 333 1
38 334 1
38 335 1
38 336 1
38 337 1
38 338 1
38 339 1
38 340 1
38 341 1
38 342 1
38 343 1
38 344 1
38 345 1
38 346 1
38 347 1
38 348 1
38 349 1
38 350 1
38 351 1
38 352 1
38 353 1
38 354 1
38 355 1
38 356 1
38 357 1
38 358 1
38 359 1
38 360 1
38 361 1
38 362 1
38 363 1
38 364 1
38 365 1
38 366 1
38 367 1
38 368 1
38 369 1
38 370 1
38 371 1
38 372 1
38 373 1
38 374 1
38 375 1
38 376 1
38 377 1
38 378 1
38 379 1
38 380 1
38 381 1
38 382 1
38 383 1
38 384 1
38 385 1
38 386 1
38 387 1
38 388 1
38 389 1
38 390 1
38 391 1
38 392 1
38 393 1
38 394 1
38 395 1
38 396 1
38 397 1
38 398 1
38 399 1
39 0 1
39 1 1
39 2 1
39 3 1
39 4 1
39 5 1
39 6 1
39 7 1
39 8 1
39 9 1
39 10 1
39 11 1
39 12 1
39 13 1
39 14 1
39 15 1
39 16 1
39 17 1
39 18 1
39 19 1
39 20 1
39 21 1
39 22 1
39 23 1
39 24 1
39 25 1
39 26 1
39 27 1
39 28 1
39 29 1
39 30 1
39 31 1
39 32 1
39 33 1
39 34 1
39 35 1
39 36 1
39 37 1
39 38 1
39 39 1
39 40 1
39 41 1
39 42 1
39 43 1
39 44 1
39 45 1
39 46 1
39 47 1
39 48 1
39 49 1
39 50 1
39 51 1
39 52 1
39 53 1
39 54 1
39 55 1
39 56 1
39 57 1
39 58 1
39 59 1
39 60 1
39 61 1
39 62 1
39 63 1
39 64 1
39 65 1
39 66 1
39 67 1
39 68 1
39 69 1
39 70 1
39 71 1
39 72 1
39 73 1
39 74 1
39 75 1
39 76 1
39 77 1
39 78 1
39 79 1
39 80 1
39 81 1
39 82 1
39 83 1
39 84 1
39 85 1
39 86 1
39 87 1
39 88 1
39 89 1
39 90 1
39 91 1
39 92 1
39 93 1
39 94 1
39 95 1
39 96 1
39 97 1
39 98 1
39 99 1
39 100 1
39 101 1
39 102 1
39 103 1
39 104 1
39 105 1
39 106 1
39 107 1
39 108 1
39 109 1
39 110 1
39 111 1
39 112 1
39 113 1
39 114 1
39 115 1
39 116 1
39 117 1
39 118 1
39 119 1
39 120 1
39 121 1
39 122 1
39 123 1
39 124 1
39 125 1
39 126 1
39 127 1
39 128 1
39 129 1
39 130 1
39 131 1
39 132 1
39 133 1
39 134 1
39 135 1
39 136 1
39 137 1
39 138 1
39 139 1
39 140 1
39 141 1
39 142 1
39 143 1
39 144 1
39 145 1
39 146 1
39 147 1
39 148 1
39 149 1
39 150 1
39 151 1
39 152 1
39 153 1
39 154 1
39 155 1
39 156 1
39 157 1
39 158 1
39 159 1
39 160 1
39 161 1
39 162 1
39 163 1
39 164 1
39 165 1
39 166 1
39 167 1
39 168 1
39 169 1
39 170 1
39 171 1
39 172 1
39 173 1
39 174 1
39 175 1
39 176 1
39 177 1
39 178 1
39 179 1
39 180 1
39 181 1
39 182 1
39 183 1
39 184 1
39 185 1
39 186 1
39 187 1
39 188 1
39 189 1
39 190 1
39 191 1
39 192 1
39 193 1
39 194 1
39 195 1
39 196 1
39 197 1
39 198 1
39 199 1
39 200 1
39 201 1
39 202 1
39 203 1
39 204 1
39 205 1
39 206 1
39 207 1
39 208 1
39 209 1
39 210 1
39 211 1
39 212 1
39 213 1
39 214 1
39 215 1
39 216 1
39 217 1
39 218 1
39 219 1
39 220 1
39 221 1
39 222 1
39 223 1
39 224 1
39 225 1
39 226 1
39 227 1
39 228 1
39 229 1
39 230 1
39 231 1
39 232 1
39 233 1
39 234 1
39 235 1
39 236 1
39 237 1
39 238 1
39 239 1
39 240 1
39 241 1
39 242 1
39 243 1
39 244 1
39 245 1
39 246 1
39 247 1
39 248 1
39 249 1
39 250 1
39 251 1
39 252 1
39 253 1
39 254 1
39 255 1
39 256 1
39 257 1
39 258 1
39 259 1
39 260 1
39 261 1
39 262 1
39 263 1
39 264 1
39 265 1
39 266 1
39 267 1
39 268 1
39 269 1
39 270 1
39 271 1
39 272 1
39 273 1
39 274 1
39 275 1
39 276 1
39 277 1
39 278 1
39 279 1
39 280 1
39 281 1
39 282 1
39 283 1
39 284 1
39 285 1
39 286 1
39 287 1
39 288 1
39 289 1
39 290 1
39 291 1
39 292 1
39 293 1
39 294 1
39 295 1
39 296 1
39 297 1
39 298 1
39 299 1
39 300 1
39 301 1
39 302 1
39 303 1
39 304 1
39 305 1
39 306 1
39 307 1
39 308 1
39 309 1
39 310 1
39 311 1
39 312 1
39 313 1
39 314 1
39 315 1
39 316 1
39 317 1
39 318 1
39 319 1
39 320 1
39 321 1
39 322 1
39 323 1
39 324 1
39 325 1
39 326 1
39 327 1
39 328 1
39 329 1
39 330 1
39 331 1
39 332 1
39 333 1
39 334 1
39 335 1
39 336 1
39 337 1
39 338 1
39 339 1
39 340 1
39 341 1
39 342 1
39 343 1
39 344 1
39 345 1
39 346 1
39 347 1
39 348 1
39 349 1
39 350 1
39 351 1
39 352 1
39 353 1
39 354 1
39 355 1
39 356 1
39 357 1
39 358 1
39 359 1
39 360 1
39 361 1
39 362 1
39 363 1
39 364 1
39 365 1
39 366 1
39 367 1
39 368 1
39 369 1
39 370 1
39 371 1
39 372 1
39 373 1
39 374 1
39 375 1
39 376 1
39 377 1
39 378 1
39 379 1
39 380 1
39 381 1
39 382 1
39 383 1
39 384 1
39 385 1
39 386 1
39 387 1
39 388 1
39 389 1
39 390 1
39 391 1
39 392 1
39 393 1
39 394 1
39 395 1
39 396 1
39 397 1
39 398 1
39 399 1

